A coupled lattice Boltzmann model for pore-scale mushy-layer dynamics with application to sea ice

A pore-scale lattice Boltzmann model is developed for reactive transport in phase-changing porous media, coupling solute transport in the liquid with conjugate heat transfer across the solid and liquid phases. Two methodological developments are introduced: a novel link-based Volume-of-Pixel formulation for direction-dependent interface motion, and a generalized Robin boundary treatment for solute redistribution at moving interfaces. The phase-change formulation is validated against thermal benchmarks, while the Robin treatment is assessed through literature test cases, exhibiting convergence rates between first and second order. The coupled model is then applied to a local pore-scale segment of a sea ice brine channel in a purely diffusive regime. The simulations recover the expected ideal mushy-layer behaviour under appropriate scale separation. At sea-ice-relevant concentration ratios, thermal perturbations produce relatively large variations in brine salinity, causing freezing rather than melting to reshape the pore geometry in a non-uniform way. The resulting framework provides a pore-scale numerical tool for resolving coupled temperature, solute redistribution, and phase-boundary dynamics in mushy layers.

==> README_CONVERSION.txt <==
JCP / ELSEVIER CAS-SC CONVERSION
================================

This project is a conservative conversion of the original elsarticle manuscript
to the Elsevier CAS single-column class supplied in els-cas-templates(2).zip.
The scientific section files, bibliography database, figure data and figure
source files have not been rewritten.

MAIN STRUCTURAL CHANGES
-----------------------
1. Class:
   OLD: \documentclass[preprint,12pt]{elsarticle}
   NEW: \documentclass[a4paper,fleqn]{cas-sc}

2. The old elsarticle frontmatter environment is removed.
   CAS uses title/author/affiliation/abstract/keywords directly and then
   \maketitle.

3. Keywords environment:
   OLD: \begin{keyword} ... \end{keyword}
   NEW: \begin{keywords} ... \end{keywords}

4. Corresponding author:
   CAS syntax now uses:
      \cormark[1]
      \ead{nicolat@chalmers.se}
      \cortext[cor1]{Corresponding author}
   It is no longer represented as a fake second affiliation.

5. Affiliation:
   A single Chalmers affiliation is retained using CAS key-value syntax.

6. CAS running metadata added:
      \shorttitle{...}
      \shortauthors{N. Trippella and D. Maggiolo}

7. Layout:
   The custom geometry package from the old project is removed. cas-sc.cls
   controls the page geometry, matching the supplied CAS sample family.

8. Bibliography:
   JCP uses numbered citations. The CAS documentation in the supplied sample
   describes model1-num-names.bst for numbered references, but that .bst is not
   present in the supplied CAS bundle. To keep the manuscript's numeric JCP
   reference output, this converted project includes Elsevier's official
   elsarticle-num.bst and uses:
      \usepackage[numbers,sort&compress]{natbib}
      \bibliographystyle{elsarticle-num}

9. TikZ / PGFPlots:
   Existing plot source files are retained. The old sansmath math-version switch
   is intentionally neutralized because CAS loads an extensive math-font setup
   and pdfLaTeX otherwise reports "Too many math alphabets used in version sans".
   Plot text remains sans-serif; mathematical symbols inside the plots use the
   CAS math setup. No data or plotted curves are changed.

10. Title and keywords:
    The current title is:
    "A coupled lattice-Boltzmann model for pore-scale mushy-layer simulations
     with application to sea ice"
    The trailing title period was removed and "sea ice" is used as a noun.

OVERLEAF: RECOMMENDED MIGRATION
-------------------------------
A. Create a NEW blank Overleaf project rather than overwriting the old project.
B. Upload all contents of this ZIP, preserving the figures/ folder hierarchy.
C. Make main.tex the Main document.
D. Compiler: pdfLaTeX.
E. Recompile from scratch / clear cached files if Overleaf reports stale errors.
F. Do not copy elsarticle.cls or the old elsiever_templ/ folder into this project.
G. Compare every figure against the old PDF, especially equations/labels inside
   TikZ plots, because font metrics differ between elsarticle and cas-sc.

WHAT WAS NOT CHANGED
--------------------
- introduction.tex
- method.tex
- results.tex
- conclusion.tex
- appendix.tex
- references.bib
- numerical values, equations, captions and scientific discussion
- figure data files and image files

IMPORTANT
---------
The CAS sample supplied by Elsevier is a generic CAS single-column template,
not a JCP-specific sample. This project follows that CAS-SC structure while
preserving the numbered citation convention of the existing JCP manuscript.


==> figures/1d_mass_check_freezing/freezing_local_switch_error.dat <==
t local_switch_error
1 7.942464783564e-06
4002 -1.367809778847e-03
8002 -1.180069985780e-03
12002 -1.137788690508e-03
16002 -1.130417269420e-03
20002 -1.137346658188e-03
24002 -1.151524861106e-03
28002 -1.169929244614e-03
32002 -1.191235837189e-03
36002 -1.215085437311e-03
40002 -1.241803441735e-03
44002 -1.272268821003e-03
48002 -1.307848584712e-03
52002 -1.350376010014e-03
56002 -1.402167249769e-03


==> figures/1d_mass_check_freezing/mass_check_wall_motion_reduced.dat <==
t C C_init base
0 7.875000000000e+03 7.875000000000e+03 1
1 7.875062546910e+03 7.875000000000e+03 1
572 7.915145626065e+03 7.875000000000e+03 0
1144 7.959732727228e+03 7.875000000000e+03 0
1715 8.007177255857e+03 7.875000000000e+03 0
2287 8.056062640643e+03 7.875000000000e+03 0
2858 8.105945166118e+03 7.875000000000e+03 0
3430 8.156641739762e+03 7.875000000000e+03 0
4001 7.864208226160e+03 7.875000000000e+03 0
4002 7.864291044902e+03 7.875000000000e+03 1
4573 7.913119719659e+03 7.875000000000e+03 0
5145 7.964601520195e+03 7.875000000000e+03 0
5716 8.018087052648e+03 7.875000000000e+03 0
6287 8.072640227453e+03 7.875000000000e+03 0
6858 8.128201285275e+03 7.875000000000e+03 0
7430 8.184474700767e+03 7.875000000000e+03 0
8001 7.854904913502e+03 7.875000000000e+03 0
8002 7.854997993764e+03 7.875000000000e+03 1
8573 7.909484877318e+03 7.875000000000e+03 0
9145 7.966330528665e+03 7.875000000000e+03 0
9716 8.024916927335e+03 7.875000000000e+03 0
10287 8.084421936528e+03 7.875000000000e+03 0
10858 8.144880744209e+03 7.875000000000e+03 0
11430 8.205984947283e+03 7.875000000000e+03 0
12001 7.845936339561e+03 7.875000000000e+03 0
12002 7.846037907826e+03 7.875000000000e+03 1
12573 7.905297650478e+03 7.875000000000e+03 0
13145 7.966803627845e+03 7.875000000000e+03 0
13716 8.029922587053e+03 7.875000000000e+03 0
14287 8.093874825732e+03 7.875000000000e+03 0
14858 8.158754748236e+03 7.875000000000e+03 0
15430 8.224238906054e+03 7.875000000000e+03 0
16001 7.837026716878e+03 7.875000000000e+03 0
16002 7.837135871829e+03 7.875000000000e+03 1
16573 7.900695175134e+03 7.875000000000e+03 0
17145 7.966451839429e+03 7.875000000000e+03 0
17716 8.033747351423e+03 7.875000000000e+03 0
18287 8.101819897607e+03 7.875000000000e+03 0
18858 8.170808240268e+03 7.875000000000e+03 0
19430 8.240373327306e+03 7.875000000000e+03 0
20001 7.828063091660e+03 7.875000000000e+03 0
20002 7.828179266896e+03 7.875000000000e+03 1
20573 7.895733765406e+03 7.875000000000e+03 0
21145 7.965467057796e+03 7.875000000000e+03 0
21716 8.036692418360e+03 7.875000000000e+03 0
22287 8.108654500962e+03 7.875000000000e+03 0
22858 8.181528551495e+03 7.875000000000e+03 0
23430 8.254959921155e+03 7.875000000000e+03 0
24001 7.818988208922e+03 7.875000000000e+03 0
24002 7.819111008615e+03 7.875000000000e+03 1
24573 7.890445162570e+03 7.875000000000e+03 0
25145 7.963956552844e+03 7.875000000000e+03 0
25716 8.038929402769e+03 7.875000000000e+03 0
26287 8.114608572517e+03 7.875000000000e+03 0
26858 8.191200985817e+03 7.875000000000e+03 0
27430 8.268336601086e+03 7.875000000000e+03 0
28001 7.809768686005e+03 7.875000000000e+03 0
28002 7.809897815814e+03 7.875000000000e+03 1
28573 7.884850132228e+03 7.875000000000e+03 0
29145 7.961989025205e+03 7.875000000000e+03 0
29716 8.040569641172e+03 7.875000000000e+03 0
30287 8.119833172698e+03 7.875000000000e+03 0
30858 8.200014971779e+03 7.875000000000e+03 0
31430 8.280729874961e+03 7.875000000000e+03 0
32001 7.800381599291e+03 7.875000000000e+03 0
32002 7.800516833596e+03 7.875000000000e+03 1
32573 7.878963329091e+03 7.875000000000e+03 0
33145 7.959614015524e+03 7.875000000000e+03 0
33716 8.041695301331e+03 7.875000000000e+03 0
34287 8.124441927270e+03 7.875000000000e+03 0
34858 8.208115233767e+03 7.875000000000e+03 0
35430 8.292315205857e+03 7.875000000000e+03 0
36001 7.790806868165e+03 7.875000000000e+03 0
36002 7.790948035777e+03 7.875000000000e+03 1
36573 7.872795384098e+03 7.875000000000e+03 0
37145 7.956872365848e+03 7.875000000000e+03 0
37716 8.042377133994e+03 7.875000000000e+03 0
38287 8.128535496470e+03 7.875000000000e+03 0
38858 8.215632709105e+03 7.875000000000e+03 0
39430 8.303254118402e+03 7.875000000000e+03 0
40001 7.781021852136e+03 7.875000000000e+03 0
40002 7.781168833673e+03 7.875000000000e+03 1
40573 7.866353810477e+03 7.875000000000e+03 0
41145 7.953802845833e+03 7.875000000000e+03 0
41716 8.042686300700e+03 7.875000000000e+03 0
42287 8.132218304645e+03 7.875000000000e+03 0
42858 8.222706033283e+03 7.875000000000e+03 0
43430 8.313720291196e+03 7.875000000000e+03 0
44001 7.770996983034e+03 7.875000000000e+03 0
44002 7.771149716708e+03 7.875000000000e+03 1
44573 7.859643257211e+03 7.875000000000e+03 0
45145 7.950446714294e+03 7.875000000000e+03 0
45716 8.042702953174e+03 7.875000000000e+03 0
46287 8.135610962421e+03 7.875000000000e+03 0
46858 8.229497723624e+03 7.875000000000e+03 0
47430 8.323919415983e+03 7.875000000000e+03 0
48001 7.760691915121e+03 7.875000000000e+03 0
48002 7.760850409103e+03 7.875000000000e+03 1
48573 7.852665318857e+03 7.875000000000e+03 0
49145 7.946851023181e+03 7.875000000000e+03 0
49716 8.042522875418e+03 7.875000000000e+03 0
50287 8.138860153971e+03 7.875000000000e+03 0
50858 8.236207279590e+03 7.875000000000e+03 0
51430 8.334105472939e+03 7.875000000000e+03 0
52001 7.750051847678e+03 7.875000000000e+03 0
52002 7.750216198024e+03 7.875000000000e+03 1
52573 7.845418002206e+03 7.875000000000e+03 0
53145 7.943071174194e+03 7.875000000000e+03 0
53716 8.042263079550e+03 7.875000000000e+03 0
54287 8.142147246523e+03 7.875000000000e+03 0
54858 8.243082817634e+03 7.875000000000e+03 0
55430 8.344595395144e+03 7.875000000000e+03 0
56001 7.739003717174e+03 7.875000000000e+03 0
56002 7.739174130932e+03 7.875000000000e+03 1
56573 7.837894901398e+03 7.875000000000e+03 0
57144 7.938994028034e+03 7.875000000000e+03 0
57715 8.041886460267e+03 7.875000000000e+03 0
58287 8.145696681421e+03 7.875000000000e+03 0
58858 8.250432630151e+03 7.875000000000e+03 0
59429 8.355599451301e+03 7.875000000000e+03 0
60000 8.460977951116e+03 7.875000000000e+03 0


==> figures/1d_mass_check_melting/melting_local_switch_error.dat <==
t local_switch_error
4001 2.032475176944e-04
8001 1.385303144685e-04
12001 8.967491912647e-05
16001 6.105525856586e-05
20001 4.266446273225e-05
24001 3.007223748979e-05
28001 2.106469995407e-05
32001 1.441684277707e-05
36001 9.396914861605e-06
40001 5.541412062557e-06
44001 2.542848812207e-06
48001 1.894820405083e-07
52001 -1.669036895605e-06
56001 -3.142215300440e-06


==> figures/1d_mass_check_melting/melting_mass_check_wall_motion_reduced.dat <==
t C C_init switch
0 7.875000000000e+03 7.875000000000e+03 1
571 7.842984435374e+03 7.875000000000e+03 0
1143 7.813792484775e+03 7.875000000000e+03 0
1714 7.786298932534e+03 7.875000000000e+03 0
2286 7.759993828816e+03 7.875000000000e+03 0
2857 7.734737662479e+03 7.875000000000e+03 0
3429 7.710289206318e+03 7.875000000000e+03 0
4000 7.686624473539e+03 7.875000000000e+03 0
4001 7.876600574202e+03 7.875000000000e+03 1
4572 7.850985249989e+03 7.875000000000e+03 0
5144 7.826257017638e+03 7.875000000000e+03 0
5715 7.802320711946e+03 7.875000000000e+03 0
6286 7.779050222900e+03 7.875000000000e+03 0
6857 7.756381408119e+03 7.875000000000e+03 0
7429 7.734223440643e+03 7.875000000000e+03 0
8000 7.712609653568e+03 7.875000000000e+03 0
8001 7.877691500428e+03 7.875000000000e+03 1
8572 7.855263525960e+03 7.875000000000e+03 0
9144 7.833363288874e+03 7.875000000000e+03 0
9715 7.811975591071e+03 7.875000000000e+03 0
10286 7.791027566110e+03 7.875000000000e+03 0
10857 7.770490762544e+03 7.875000000000e+03 0
11429 7.750305393003e+03 7.875000000000e+03 0
12000 7.730519978583e+03 7.875000000000e+03 0
12001 7.878397690416e+03 7.875000000000e+03 1
12572 7.858235246696e+03 7.875000000000e+03 0
13144 7.838436481977e+03 7.875000000000e+03 0
13715 7.819010267072e+03 7.875000000000e+03 0
14286 7.799903565526e+03 7.875000000000e+03 0
14857 7.781100855523e+03 7.875000000000e+03 0
15429 7.762556010040e+03 7.875000000000e+03 0
16000 7.744321118147e+03 7.875000000000e+03 0
16001 7.878878500578e+03 7.875000000000e+03 1
16572 7.860492202937e+03 7.875000000000e+03 0
17144 7.842374561472e+03 7.875000000000e+03 0
17715 7.824544372125e+03 7.875000000000e+03 0
18286 7.806958935315e+03 7.875000000000e+03 0
18857 7.789608829240e+03 7.875000000000e+03 0
19429 7.772455629639e+03 7.875000000000e+03 0
20000 7.755551282229e+03 7.875000000000e+03 0
20001 7.879214483222e+03 7.875000000000e+03 1
20572 7.862291331505e+03 7.875000000000e+03 0
21144 7.845574910338e+03 7.875000000000e+03 0
21715 7.829088601954e+03 7.875000000000e+03 0
22286 7.812796147828e+03 7.875000000000e+03 0
22857 7.796691459713e+03 7.875000000000e+03 0
23429 7.780741149531e+03 7.875000000000e+03 0
24000 7.764995650825e+03 7.875000000000e+03 0
24001 7.879451302092e+03 7.875000000000e+03 1
24572 7.863770639066e+03 7.875000000000e+03 0
25144 7.848253370323e+03 7.875000000000e+03 0
25715 7.832925008021e+03 7.875000000000e+03 0
26286 7.817753772059e+03 7.875000000000e+03 0
26857 7.802735574127e+03 7.875000000000e+03 0
27429 7.787840649802e+03 7.875000000000e+03 0
28000 7.773117404520e+03 7.875000000000e+03 0
28001 7.879617186604e+03 7.875000000000e+03 1
28572 7.865013727389e+03 7.875000000000e+03 0
29144 7.850541849022e+03 7.875000000000e+03 0
29715 7.836227925140e+03 7.875000000000e+03 0
30286 7.822043524769e+03 7.875000000000e+03 0
30857 7.807985839111e+03 7.875000000000e+03 0
31429 7.794027886990e+03 7.875000000000e+03 0
32000 7.780215882434e+03 7.875000000000e+03 0
32001 7.879730719241e+03 7.875000000000e+03 1
32572 7.866075396957e+03 7.875000000000e+03 0
33144 7.852527485404e+03 7.875000000000e+03 0
33715 7.839113516182e+03 7.875000000000e+03 0
34286 7.825807693809e+03 7.875000000000e+03 0
34857 7.812608067226e+03 7.875000000000e+03 0
35429 7.799489894064e+03 7.875000000000e+03 0
36000 7.786497190257e+03 7.875000000000e+03 0
36001 7.879804719945e+03 7.875000000000e+03 1
36572 7.866993643746e+03 7.875000000000e+03 0
37144 7.854271135835e+03 7.875000000000e+03 0
37715 7.841663478309e+03 7.875000000000e+03 0
38286 7.829147027674e+03 7.875000000000e+03 0
38857 7.816720428394e+03 7.875000000000e+03 0
39429 7.804360800519e+03 7.875000000000e+03 0
40000 7.792110026505e+03 7.875000000000e+03 0
40001 7.879848358565e+03 7.875000000000e+03 1
40572 7.867795946021e+03 7.875000000000e+03 0
41144 7.855817116168e+03 7.875000000000e+03 0
41715 7.843937660437e+03 7.875000000000e+03 0
42286 7.832135741633e+03 7.875000000000e+03 0
42857 7.820410428940e+03 7.875000000000e+03 0
43429 7.808740431029e+03 7.875000000000e+03 0
44000 7.797165592885e+03 7.875000000000e+03 0
44001 7.879868383500e+03 7.875000000000e+03 1
44572 7.868502837869e+03 7.875000000000e+03 0
45144 7.857198765786e+03 7.875000000000e+03 0
45715 7.845981325148e+03 7.875000000000e+03 0
46286 7.834830227197e+03 7.875000000000e+03 0
46857 7.823744850361e+03 7.875000000000e+03 0
47429 7.812705284484e+03 7.875000000000e+03 0
48000 7.801749444963e+03 7.875000000000e+03 0
48001 7.879869875671e+03 7.875000000000e+03 1
48572 7.869130070984e+03 7.875000000000e+03 0
49144 7.858441827926e+03 7.875000000000e+03 0
49715 7.847829588397e+03 7.875000000000e+03 0
50286 7.837274413069e+03 7.875000000000e+03 0
50857 7.826775909113e+03 7.875000000000e+03 0
51429 7.816315385142e+03 7.875000000000e+03 0
52000 7.805928936959e+03 7.875000000000e+03 0
52001 7.879856732005e+03 7.875000000000e+03 1
52572 7.869689988986e+03 7.875000000000e+03 0
53144 7.859566607246e+03 7.875000000000e+03 0
53715 7.849510268441e+03 7.875000000000e+03 0
54286 7.839503224746e+03 7.875000000000e+03 0
54857 7.829545254557e+03 7.875000000000e+03 0
55429 7.819618754660e+03 7.875000000000e+03 0
56000 7.809758108503e+03 7.875000000000e+03 0
56001 7.879831987060e+03 7.875000000000e+03 1
56572 7.870192437464e+03 7.875000000000e+03 0
57144 7.860589403933e+03 7.875000000000e+03 0
57715 7.851045788297e+03 7.875000000000e+03 0
58286 7.841544906030e+03 7.875000000000e+03 0
58857 7.832086664793e+03 7.875000000000e+03 0
59429 7.822654442191e+03 7.875000000000e+03 0
60000 7.813281011465e+03 7.875000000000e+03 0


==> figures/amiri_B_sens/B_sensitivity_mean_errors_three_metrics_old.tikz <==
\begin{tikzpicture}[font=\sffamily\sansmath]

% =========================================================
% Conversion from lattice kinetic coefficient B to
% dimensionless kinetic coefficient B'
%
% B' = R_init B / D = Da
%
% Present configuration:
% R_init = 10
% D      = (0.6-0.5)/3 = 1/30
%
% Therefore:
% B' = 300 B
% =========================================================

\pgfmathsetmacro{\BprimeFactor}{300}

\begin{axis}[
width=\figurewidth,
height=\figureheight,
scale only axis,
xmode=log,
ymode=log,
xmin=0.24,
xmax=26.25,
ymin=8.0e-5,
ymax=2.0e-2,
xlabel={\(B'=Da\)},
ylabel={\(\langle |\cdot| \rangle\)},
grid=none,
axis line style={black},
tick align=inside,
tick pos=both,
xtick={0.3,3,15},
xticklabels={
{$0.3$},
{$3$},
{$15$}
},
minor x tick num=8,
ytick={1e-4,1e-3,1e-2},
yticklabels={
{$10^{-4}$},
{$10^{-3}$},
{$10^{-2}$}
},
minor y tick num=8,
legend style={
font=\fontsize{9.5}{8}\selectfont\sffamily\sansmath,
anchor=center,
at={(0.72,0.4)},
draw=black,
fill=white,
inner sep=1.5pt,
row sep=0pt
},
legend cell align=left,
tick label style={
font=\fontsize{11}{8}\selectfont\sffamily\sansmath
},
label style={
font=\fontsize{13}{8}\selectfont\sffamily\sansmath
},
xlabel style={
font=\fontsize{13}{8}\selectfont\sffamily\sansmath,
at={(axis description cs:0.5,-0.13)},
anchor=north
},
ylabel style={
font=\fontsize{13}{8}\selectfont\sffamily\sansmath,
at={(axis description cs:-0.17,0.5)},
anchor=south
},
clip=true
]

% =========================================================
% Mean |theta-c|
% =========================================================

\addplot[
orange,
solid,
mark=o,
mark size=2.7pt,
line width=1.1pt,
mark options={
solid,
draw=orange,
fill=white,
line width=0.65pt
}
]
table[
x expr={\BprimeFactor*\thisrowno{0}},
y index=2,
col sep=space,
comment chars={\#}
]
{figures/amiri_B_sens/B_sensitivity_overlay_summary_thetaAn.dat};

\addlegendentry{\(\theta-c\)}

% =========================================================
% Mean |theta-theta_an|
% =========================================================

\addplot[
cyan!70!blue,
solid,
mark=square,
mark size=2.6pt,
line width=1.1pt,
mark options={
solid,
draw=cyan!70!blue,
fill=white,
line width=0.65pt
}
]
table[
x expr={\BprimeFactor*\thisrowno{0}},
y index=4,
col sep=space,
comment chars={\#}
]
{figures/amiri_B_sens/B_sensitivity_overlay_summary_thetaAn.dat};

\addlegendentry{\(\theta-\theta_{\mathrm{an}}\)}

% =========================================================
% Mean |phi_num-phi_an|
% =========================================================

\addplot[
green!60!black,
solid,
mark=triangle,
mark size=3.4pt,
line width=1.1pt,
mark options={
solid,
draw=green!60!black,
fill=white,
line width=0.55pt
}
]
table[
x expr={\BprimeFactor*\thisrowno{0}},
y index=6,
col sep=space,
comment chars={\#}
]
{figures/amiri_B_sens/B_sensitivity_overlay_summary_thetaAn.dat};

\addlegendentry{\(\phi-\phi_{\mathrm{an}}\)}

\end{axis}

\end{tikzpicture}

==> figures/amiri_B_sens/B_sensitivity_overlay_summary_thetaAn.dat <==
# B iter mean_abs_theta_minus_c max_abs_theta_minus_c mean_abs_theta_minus_theta_an max_abs_theta_minus_theta_an mean_abs_phi_error max_abs_phi_error
1.000000000000e-03 25000 1.386181281417e-02 2.194087249256e-02 3.506754106187e-03 5.039593475045e-03 3.466681456958e-04 4.293014249644e-04
2.000000000000e-03 25000 1.030205285804e-02 1.629114409517e-02 3.827850161955e-03 5.521900858977e-03 1.942321649599e-04 2.829312180859e-04
4.000000000000e-03 25000 8.543868452428e-03 1.350078490487e-02 3.982409040008e-03 5.753785412380e-03 1.229978184936e-04 2.240003075839e-04
8.000000000000e-03 25000 7.670104722426e-03 1.211408162085e-02 4.058226818306e-03 5.867472488676e-03 1.099847949728e-04 1.979602569094e-04
1.000000000000e-02 25000 7.495774975140e-03 1.183741450392e-02 4.073274696573e-03 5.890031591511e-03 1.088778035519e-04 1.930207469499e-04
2.000000000000e-02 25000 7.147536903008e-03 1.128475176359e-02 4.103255387266e-03 5.934972498148e-03 1.078344984432e-04 1.834080768486e-04
4.000000000000e-02 25000 6.973628186748e-03 1.100875565623e-02 4.118188354783e-03 5.957354551351e-03 1.078536497236e-04 1.787343597458e-04


==> figures/amiri_B_sens/amiri_interface_B_8e-3_iter_25000.dat <==
# zH x_interface_over_H
6.250000000000e-04 4.999492776649e-01
1.875000000000e-03 5.000924804630e-01
3.125000000000e-03 5.002325716421e-01
4.375000000000e-03 5.003703507988e-01
5.625000000000e-03 5.005079618675e-01
6.875000000000e-03 5.006456756759e-01
8.125000000000e-03 5.007834012104e-01
9.375000000000e-03 5.009211519166e-01
1.062500000000e-02 5.010589297069e-01
1.187500000000e-02 5.011967299661e-01
1.312500000000e-02 5.013345468660e-01
1.437500000000e-02 5.014723734892e-01
1.562500000000e-02 5.016102023006e-01
1.687500000000e-02 5.017480254468e-01
1.812500000000e-02 5.018858348412e-01
1.937500000000e-02 5.020236222508e-01
2.062500000000e-02 5.021613793244e-01
2.187500000000e-02 5.022990976323e-01
2.312500000000e-02 5.024367686716e-01
2.437500000000e-02 5.025743838907e-01
2.562500000000e-02 5.027119346884e-01
2.687500000000e-02 5.028494124284e-01
2.812500000000e-02 5.029868084399e-01
2.937500000000e-02 5.031241140236e-01
3.062500000000e-02 5.032613204548e-01
3.187500000000e-02 5.033984189859e-01
3.312500000000e-02 5.035354008489e-01
3.437500000000e-02 5.036722572573e-01
3.562500000000e-02 5.038089794081e-01
3.687500000000e-02 5.039455584827e-01
3.812500000000e-02 5.040819856490e-01
3.937500000000e-02 5.042182520623e-01
4.062500000000e-02 5.043543488664e-01
4.187500000000e-02 5.044902671951e-01
4.312500000000e-02 5.046259981726e-01
4.437500000000e-02 5.047615329152e-01
4.562500000000e-02 5.048968625316e-01
4.687500000000e-02 5.050319781241e-01
4.812500000000e-02 5.051668707893e-01
4.937500000000e-02 5.053015316192e-01
5.062500000000e-02 5.054359517018e-01
5.187500000000e-02 5.055701221218e-01
5.312500000000e-02 5.057040339616e-01
5.437500000000e-02 5.058376783019e-01
5.562500000000e-02 5.059710462227e-01
5.687500000000e-02 5.061041288037e-01
5.812500000000e-02 5.062369171256e-01
5.937500000000e-02 5.063694022700e-01
6.062500000000e-02 5.065015753211e-01
6.187500000000e-02 5.066334273658e-01
6.312500000000e-02 5.067649494947e-01
6.437500000000e-02 5.068961328029e-01
6.562500000000e-02 5.070269683904e-01
6.687500000000e-02 5.071574473633e-01
6.812500000000e-02 5.072875608343e-01
6.937500000000e-02 5.074172999236e-01
7.062500000000e-02 5.075466557595e-01
7.187500000000e-02 5.076756194793e-01
7.312500000000e-02 5.078041822298e-01
7.437500000000e-02 5.079323351685e-01
7.562500000000e-02 5.080600694642e-01
7.687500000000e-02 5.081873762974e-01
7.812500000000e-02 5.083142468617e-01
7.937500000000e-02 5.084406723641e-01
8.062500000000e-02 5.085666440261e-01
8.187500000000e-02 5.086921530843e-01
8.312500000000e-02 5.088171907913e-01
8.437500000000e-02 5.089417484162e-01
8.562500000000e-02 5.090658172461e-01
8.687500000000e-02 5.091893885860e-01
8.812500000000e-02 5.093124537602e-01
8.937500000000e-02 5.094350041132e-01
9.062500000000e-02 5.095570310098e-01
9.187500000000e-02 5.096785258369e-01
9.312500000000e-02 5.097994800033e-01
9.437500000000e-02 5.099198849415e-01
9.562500000000e-02 5.100397321078e-01
9.687500000000e-02 5.101590129832e-01
9.812500000000e-02 5.102777190748e-01
9.937500000000e-02 5.103958419159e-01
1.006250000000e-01 5.105133730673e-01
1.018750000000e-01 5.106303041180e-01
1.031250000000e-01 5.107466266859e-01
1.043750000000e-01 5.108623324189e-01
1.056250000000e-01 5.109774129956e-01
1.068750000000e-01 5.110918601260e-01
1.081250000000e-01 5.112056655527e-01
1.093750000000e-01 5.113188210514e-01
1.106250000000e-01 5.114313184318e-01
1.118750000000e-01 5.115431495386e-01
1.131250000000e-01 5.116543062522e-01
1.143750000000e-01 5.117647804898e-01
1.156250000000e-01 5.118745642058e-01
1.168750000000e-01 5.119836493931e-01
1.181250000000e-01 5.120920280834e-01
1.193750000000e-01 5.121996923489e-01
1.206250000000e-01 5.123066343021e-01
1.218750000000e-01 5.124128460975e-01
1.231250000000e-01 5.125183199321e-01
1.243750000000e-01 5.126230480460e-01
1.256250000000e-01 5.127270227238e-01
1.268750000000e-01 5.128302362948e-01
1.281250000000e-01 5.129326811345e-01
1.293750000000e-01 5.130343496646e-01
1.306250000000e-01 5.131352343548e-01
1.318750000000e-01 5.132353277227e-01
1.331250000000e-01 5.133346223350e-01
1.343750000000e-01 5.134331108085e-01
1.356250000000e-01 5.135307858103e-01
1.368750000000e-01 5.136276400588e-01
1.381250000000e-01 5.137236663247e-01
1.393750000000e-01 5.138188574309e-01
1.406250000000e-01 5.139132062536e-01
1.418750000000e-01 5.140067057226e-01
1.431250000000e-01 5.140993488210e-01
1.443750000000e-01 5.141911285853e-01
1.456250000000e-01 5.142820381039e-01
1.468750000000e-01 5.143720705148e-01
1.481250000000e-01 5.144612189992e-01
1.493750000000e-01 5.145494767734e-01
1.506250000000e-01 5.146368370496e-01
1.518750000000e-01 5.147232929425e-01
1.531250000000e-01 5.148088372273e-01
1.543750000000e-01 5.148934600151e-01
1.556250000000e-01 5.149771463584e-01
1.568750000000e-01 5.150598855187e-01
1.581250000000e-01 5.151416804783e-01
1.593750000000e-01 5.152225384592e-01
1.606250000000e-01 5.153024614291e-01
1.618750000000e-01 5.153814456533e-01
1.631250000000e-01 5.154594854396e-01
1.643750000000e-01 5.155365748458e-01
1.656250000000e-01 5.156127077184e-01
1.668750000000e-01 5.156878778854e-01
1.681250000000e-01 5.157620791800e-01
1.693750000000e-01 5.158353054715e-01
1.706250000000e-01 5.159075506765e-01
1.718750000000e-01 5.159788087690e-01
1.731250000000e-01 5.160490737862e-01
1.743750000000e-01 5.161183398329e-01
1.756250000000e-01 5.161866010841e-01
1.768750000000e-01 5.162538517880e-01
1.781250000000e-01 5.163200862674e-01
1.793750000000e-01 5.163852989216e-01
1.806250000000e-01 5.164494842277e-01
1.818750000000e-01 5.165126367418e-01
1.831250000000e-01 5.165747510998e-01
1.843750000000e-01 5.166358220193e-01
1.856250000000e-01 5.166958442999e-01
1.868750000000e-01 5.167548128241e-01
1.881250000000e-01 5.168127225585e-01
1.893750000000e-01 5.168695685548e-01
1.906250000000e-01 5.169253459499e-01
1.918750000000e-01 5.169800499671e-01
1.931250000000e-01 5.170336759173e-01
1.943750000000e-01 5.170862191990e-01
1.956250000000e-01 5.171376752993e-01
1.968750000000e-01 5.171880397948e-01
1.981250000000e-01 5.172373083517e-01
1.993750000000e-01 5.172854767271e-01
2.006250000000e-01 5.173325407693e-01
2.018750000000e-01 5.173784964184e-01
2.031250000000e-01 5.174233397071e-01
2.043750000000e-01 5.174670667609e-01
2.056250000000e-01 5.175096737992e-01
2.068750000000e-01 5.175511571351e-01
2.081250000000e-01 5.175915131771e-01
2.093750000000e-01 5.176307384282e-01
2.106250000000e-01 5.176688294875e-01
2.118750000000e-01 5.177057830503e-01
2.131250000000e-01 5.177415959085e-01
2.143750000000e-01 5.177762649513e-01
2.156250000000e-01 5.178097871652e-01
2.168750000000e-01 5.178421596350e-01
2.181250000000e-01 5.178733795439e-01
2.193750000000e-01 5.179034441740e-01
2.206250000000e-01 5.179323509065e-01
2.218750000000e-01 5.179600972226e-01
2.231250000000e-01 5.179866807030e-01
2.243750000000e-01 5.180120990291e-01
2.256250000000e-01 5.180363499829e-01
2.268750000000e-01 5.180594314474e-01
2.281250000000e-01 5.180813414067e-01
2.293750000000e-01 5.181020779470e-01
2.306250000000e-01 5.181216392559e-01
2.318750000000e-01 5.181400236234e-01
2.331250000000e-01 5.181572294418e-01
2.343750000000e-01 5.181732552060e-01
2.356250000000e-01 5.181880995139e-01
2.368750000000e-01 5.182017610662e-01
2.381250000000e-01 5.182142386671e-01
2.393750000000e-01 5.182255312240e-01
2.406250000000e-01 5.182356377480e-01
2.418750000000e-01 5.182445573538e-01
2.431250000000e-01 5.182522892600e-01
2.443750000000e-01 5.182588327892e-01
2.456250000000e-01 5.182641873680e-01
2.468750000000e-01 5.182683525271e-01
2.481250000000e-01 5.182713279016e-01
2.493750000000e-01 5.182731132306e-01
2.506250000000e-01 5.182737083577e-01
2.518750000000e-01 5.182731132306e-01
2.531250000000e-01 5.182713279016e-01
2.543750000000e-01 5.182683525271e-01
2.556250000000e-01 5.182641873680e-01
2.568750000000e-01 5.182588327892e-01
2.581250000000e-01 5.182522892600e-01
2.593750000000e-01 5.182445573538e-01
2.606250000000e-01 5.182356377480e-01
2.618750000000e-01 5.182255312240e-01
2.631250000000e-01 5.182142386671e-01
2.643750000000e-01 5.182017610662e-01
2.656250000000e-01 5.181880995139e-01
2.668750000000e-01 5.181732552060e-01
2.681250000000e-01 5.181572294418e-01
2.693750000000e-01 5.181400236234e-01
2.706250000000e-01 5.181216392559e-01
2.718750000000e-01 5.181020779470e-01
2.731250000000e-01 5.180813414067e-01
2.743750000000e-01 5.180594314474e-01
2.756250000000e-01 5.180363499829e-01
2.768750000000e-01 5.180120990291e-01
2.781250000000e-01 5.179866807030e-01
2.793750000000e-01 5.179600972226e-01
2.806250000000e-01 5.179323509065e-01
2.818750000000e-01 5.179034441740e-01
2.831250000000e-01 5.178733795439e-01
2.843750000000e-01 5.178421596350e-01
2.856250000000e-01 5.178097871652e-01
2.868750000000e-01 5.177762649513e-01
2.881250000000e-01 5.177415959085e-01
2.893750000000e-01 5.177057830503e-01
2.906250000000e-01 5.176688294875e-01
2.918750000000e-01 5.176307384282e-01
2.931250000000e-01 5.175915131771e-01
2.943750000000e-01 5.175511571352e-01
2.956250000000e-01 5.175096737992e-01
2.968750000000e-01 5.174670667609e-01
2.981250000000e-01 5.174233397071e-01
2.993750000000e-01 5.173784964184e-01
3.006250000000e-01 5.173325407693e-01
3.018750000000e-01 5.172854767271e-01
3.031250000000e-01 5.172373083517e-01
3.043750000000e-01 5.171880397948e-01
3.056250000000e-01 5.171376752993e-01
3.068750000000e-01 5.170862191990e-01
3.081250000000e-01 5.170336759173e-01
3.093750000000e-01 5.169800499671e-01
3.106250000000e-01 5.169253459499e-01
3.118750000000e-01 5.168695685548e-01
3.131250000000e-01 5.168127225585e-01
3.143750000000e-01 5.167548128241e-01
3.156250000000e-01 5.166958442999e-01
3.168750000000e-01 5.166358220193e-01
3.181250000000e-01 5.165747510998e-01
3.193750000000e-01 5.165126367418e-01
3.206250000000e-01 5.164494842277e-01
3.218750000000e-01 5.163852989217e-01
3.231250000000e-01 5.163200862674e-01
3.243750000000e-01 5.162538517880e-01
3.256250000000e-01 5.161866010841e-01
3.268750000000e-01 5.161183398329e-01
3.281250000000e-01 5.160490737862e-01
3.293750000000e-01 5.159788087690e-01
3.306250000000e-01 5.159075506765e-01
3.318750000000e-01 5.158353054715e-01
3.331250000000e-01 5.157620791800e-01
3.343750000000e-01 5.156878778854e-01
3.356250000000e-01 5.156127077184e-01
3.368750000000e-01 5.155365748458e-01
3.381250000000e-01 5.154594854396e-01
3.393750000000e-01 5.153814456533e-01
3.406250000000e-01 5.153024614291e-01
3.418750000000e-01 5.152225384592e-01
3.431250000000e-01 5.151416804783e-01
3.443750000000e-01 5.150598855187e-01
3.456250000000e-01 5.149771463584e-01
3.468750000000e-01 5.148934600151e-01
3.481250000000e-01 5.148088372273e-01
3.493750000000e-01 5.147232929425e-01
3.506250000000e-01 5.146368370496e-01
3.518750000000e-01 5.145494767734e-01
3.531250000000e-01 5.144612189992e-01
3.543750000000e-01 5.143720705148e-01
3.556250000000e-01 5.142820381039e-01
3.568750000000e-01 5.141911285853e-01
3.581250000000e-01 5.140993488210e-01
3.593750000000e-01 5.140067057226e-01
3.606250000000e-01 5.139132062536e-01
3.618750000000e-01 5.138188574309e-01
3.631250000000e-01 5.137236663247e-01
3.643750000000e-01 5.136276400588e-01
3.656250000000e-01 5.135307858102e-01
3.668750000000e-01 5.134331108085e-01
3.681250000000e-01 5.133346223350e-01
3.693750000000e-01 5.132353277227e-01
3.706250000000e-01 5.131352343548e-01
3.718750000000e-01 5.130343496646e-01
3.731250000000e-01 5.129326811345e-01
3.743750000000e-01 5.128302362948e-01
3.756250000000e-01 5.127270227238e-01
3.768750000000e-01 5.126230480460e-01
3.781250000000e-01 5.125183199321e-01
3.793750000000e-01 5.124128460975e-01
3.806250000000e-01 5.123066343021e-01
3.818750000000e-01 5.121996923489e-01
3.831250000000e-01 5.120920280834e-01
3.843750000000e-01 5.119836493931e-01
3.856250000000e-01 5.118745642058e-01
3.868750000000e-01 5.117647804898e-01
3.881250000000e-01 5.116543062522e-01
3.893750000000e-01 5.115431495386e-01
3.906250000000e-01 5.114313184318e-01
3.918750000000e-01 5.113188210514e-01
3.931250000000e-01 5.112056655527e-01
3.943750000000e-01 5.110918601260e-01
3.956250000000e-01 5.109774129956e-01
3.968750000000e-01 5.108623324189e-01
3.981250000000e-01 5.107466266859e-01
3.993750000000e-01 5.106303041180e-01
4.006250000000e-01 5.105133730673e-01
4.018750000000e-01 5.103958419159e-01
4.031250000000e-01 5.102777190748e-01
4.043750000000e-01 5.101590129832e-01
4.056250000000e-01 5.100397321078e-01
4.068750000000e-01 5.099198849415e-01
4.081250000000e-01 5.097994800033e-01
4.093750000000e-01 5.096785258369e-01
4.106250000000e-01 5.095570310098e-01
4.118750000000e-01 5.094350041132e-01
4.131250000000e-01 5.093124537602e-01
4.143750000000e-01 5.091893885860e-01
4.156250000000e-01 5.090658172461e-01
4.168750000000e-01 5.089417484162e-01
4.181250000000e-01 5.088171907913e-01
4.193750000000e-01 5.086921530843e-01
4.206250000000e-01 5.085666440261e-01
4.218750000000e-01 5.084406723641e-01
4.231250000000e-01 5.083142468617e-01
4.243750000000e-01 5.081873762974e-01
4.256250000000e-01 5.080600694642e-01
4.268750000000e-01 5.079323351685e-01
4.281250000000e-01 5.078041822298e-01
4.293750000000e-01 5.076756194793e-01
4.306250000000e-01 5.075466557595e-01
4.318750000000e-01 5.074172999236e-01
4.331250000000e-01 5.072875608343e-01
4.343750000000e-01 5.071574473633e-01
4.356250000000e-01 5.070269683904e-01
4.368750000000e-01 5.068961328029e-01
4.381250000000e-01 5.067649494947e-01
4.393750000000e-01 5.066334273658e-01
4.406250000000e-01 5.065015753211e-01
4.418750000000e-01 5.063694022700e-01
4.431250000000e-01 5.062369171255e-01
4.443750000000e-01 5.061041288037e-01
4.456250000000e-01 5.059710462227e-01
4.468750000000e-01 5.058376783019e-01
4.481250000000e-01 5.057040339616e-01
4.493750000000e-01 5.055701221218e-01
4.506250000000e-01 5.054359517018e-01
4.518750000000e-01 5.053015316192e-01
4.531250000000e-01 5.051668707893e-01
4.543750000000e-01 5.050319781241e-01
4.556250000000e-01 5.048968625316e-01
4.568750000000e-01 5.047615329152e-01
4.581250000000e-01 5.046259981726e-01
4.593750000000e-01 5.044902671951e-01
4.606250000000e-01 5.043543488664e-01
4.618750000000e-01 5.042182520623e-01
4.631250000000e-01 5.040819856490e-01
4.643750000000e-01 5.039455584827e-01
4.656250000000e-01 5.038089794081e-01
4.668750000000e-01 5.036722572573e-01
4.681250000000e-01 5.035354008489e-01
4.693750000000e-01 5.033984189859e-01
4.706250000000e-01 5.032613204548e-01
4.718750000000e-01 5.031241140236e-01
4.731250000000e-01 5.029868084399e-01
4.743750000000e-01 5.028494124284e-01
4.756250000000e-01 5.027119346884e-01
4.768750000000e-01 5.025743838907e-01
4.781250000000e-01 5.024367686716e-01
4.793750000000e-01 5.022990976323e-01
4.806250000000e-01 5.021613793244e-01
4.818750000000e-01 5.020236222508e-01
4.831250000000e-01 5.018858348412e-01
4.843750000000e-01 5.017480254468e-01
4.856250000000e-01 5.016102023006e-01
4.868750000000e-01 5.014723734892e-01
4.881250000000e-01 5.013345468660e-01
4.893750000000e-01 5.011967299661e-01
4.906250000000e-01 5.010589297069e-01
4.918750000000e-01 5.009211519166e-01
4.931250000000e-01 5.007834012104e-01
4.943750000000e-01 5.006456756759e-01
4.956250000000e-01 5.005079618675e-01
4.968750000000e-01 5.003703507988e-01
4.981250000000e-01 5.002325716421e-01
4.993750000000e-01 5.000924804630e-01
5.006250000000e-01 4.999492776649e-01
5.018750000000e-01 4.998075210239e-01
5.031250000000e-01 4.996695641101e-01
5.043750000000e-01 4.995327126905e-01
5.056250000000e-01 4.993957857816e-01
5.068750000000e-01 4.992590573683e-01
5.081250000000e-01 4.991225067364e-01
5.093750000000e-01 4.989861202978e-01
5.106250000000e-01 4.988499024303e-01
5.118750000000e-01 4.987138580625e-01
5.131250000000e-01 4.985779930636e-01
5.143750000000e-01 4.984423142663e-01
5.156250000000e-01 4.983068288213e-01
5.168750000000e-01 4.981715441035e-01
5.181250000000e-01 4.980364676327e-01
5.193750000000e-01 4.979016070048e-01
5.206250000000e-01 4.977669698729e-01
5.218750000000e-01 4.976325639125e-01
5.231250000000e-01 4.974983968192e-01
5.243750000000e-01 4.973644762858e-01
5.256250000000e-01 4.972308100056e-01
5.268750000000e-01 4.970974056569e-01
5.281250000000e-01 4.969642709061e-01
5.293750000000e-01 4.968314133995e-01
5.306250000000e-01 4.966988407624e-01
5.318750000000e-01 4.965665605966e-01
5.331250000000e-01 4.964345804777e-01
5.343750000000e-01 4.963029079546e-01
5.356250000000e-01 4.961715505475e-01
5.368750000000e-01 4.960405157468e-01
5.381250000000e-01 4.959098110119e-01
5.393750000000e-01 4.957794437708e-01
5.406250000000e-01 4.956494214188e-01
5.418750000000e-01 4.955197513181e-01
5.431250000000e-01 4.953904407968e-01
5.443750000000e-01 4.952614971487e-01
5.456250000000e-01 4.951329276326e-01
5.468750000000e-01 4.950047394719e-01
5.481250000000e-01 4.948769398540e-01
5.493750000000e-01 4.947495359299e-01
5.506250000000e-01 4.946225348141e-01
5.518750000000e-01 4.944959435841e-01
5.531250000000e-01 4.943697692797e-01
5.543750000000e-01 4.942440189033e-01
5.556250000000e-01 4.941186994193e-01
5.568750000000e-01 4.939938177537e-01
5.581250000000e-01 4.938693807941e-01
5.593750000000e-01 4.937453953893e-01
5.606250000000e-01 4.936218683490e-01
5.618750000000e-01 4.934988064439e-01
5.631250000000e-01 4.933762164049e-01
5.643750000000e-01 4.932541049235e-01
5.656250000000e-01 4.931324786511e-01
5.668750000000e-01 4.930113441991e-01
5.681250000000e-01 4.928907081387e-01
5.693750000000e-01 4.927705770004e-01
5.706250000000e-01 4.926509572744e-01
5.718750000000e-01 4.925318554097e-01
5.731250000000e-01 4.924132778145e-01
5.743750000000e-01 4.922952308558e-01
5.756250000000e-01 4.921777208594e-01
5.768750000000e-01 4.920607541093e-01
5.781250000000e-01 4.919443368483e-01
5.793750000000e-01 4.918284752769e-01
5.806250000000e-01 4.917131755543e-01
5.818750000000e-01 4.915984437970e-01
5.831250000000e-01 4.914842860798e-01
5.843750000000e-01 4.913707084349e-01
5.856250000000e-01 4.912577168521e-01
5.868750000000e-01 4.911453172787e-01
5.881250000000e-01 4.910335156193e-01
5.893750000000e-01 4.909223177354e-01
5.906250000000e-01 4.908117294459e-01
5.918750000000e-01 4.907017565266e-01
5.931250000000e-01 4.905924047101e-01
5.943750000000e-01 4.904836796856e-01
5.956250000000e-01 4.903755870991e-01
5.968750000000e-01 4.902681325533e-01
5.981250000000e-01 4.901613216070e-01
5.993750000000e-01 4.900551597757e-01
6.006250000000e-01 4.899496525309e-01
6.018750000000e-01 4.898448053004e-01
6.031250000000e-01 4.897406234682e-01
6.043750000000e-01 4.896371123742e-01
6.056250000000e-01 4.895342773142e-01
6.068750000000e-01 4.894321235401e-01
6.081250000000e-01 4.893306562594e-01
6.093750000000e-01 4.892298806355e-01
6.106250000000e-01 4.891298017871e-01
6.118750000000e-01 4.890304247890e-01
6.131250000000e-01 4.889317546712e-01
6.143750000000e-01 4.888337964194e-01
6.156250000000e-01 4.887365549744e-01
6.168750000000e-01 4.886400352328e-01
6.181250000000e-01 4.885442420461e-01
6.193750000000e-01 4.884491802214e-01
6.206250000000e-01 4.883548545209e-01
6.218750000000e-01 4.882612696618e-01
6.231250000000e-01 4.881684303167e-01
6.243750000000e-01 4.880763411132e-01
6.256250000000e-01 4.879850066339e-01
6.268750000000e-01 4.878944314164e-01
6.281250000000e-01 4.878046199533e-01
6.293750000000e-01 4.877155766921e-01
6.306250000000e-01 4.876273060355e-01
6.318750000000e-01 4.875398123405e-01
6.331250000000e-01 4.874530999196e-01
6.343750000000e-01 4.873671730396e-01
6.356250000000e-01 4.872820359224e-01
6.368750000000e-01 4.871976927446e-01
6.381250000000e-01 4.871141476375e-01
6.393750000000e-01 4.870314046871e-01
6.406250000000e-01 4.869494679344e-01
6.418750000000e-01 4.868683413747e-01
6.431250000000e-01 4.867880289582e-01
6.443750000000e-01 4.867085345898e-01
6.456250000000e-01 4.866298621288e-01
6.468750000000e-01 4.865520153895e-01
6.481250000000e-01 4.864749981406e-01
6.493750000000e-01 4.863988141055e-01
6.506250000000e-01 4.863234669621e-01
6.518750000000e-01 4.862489603430e-01
6.531250000000e-01 4.861752978353e-01
6.543750000000e-01 4.861024829810e-01
6.556250000000e-01 4.860305192762e-01
6.568750000000e-01 4.859594101721e-01
6.581250000000e-01 4.858891590740e-01
6.593750000000e-01 4.858197693421e-01
6.606250000000e-01 4.857512442911e-01
6.618750000000e-01 4.856835871903e-01
6.631250000000e-01 4.856168012635e-01
6.643750000000e-01 4.855508896892e-01
6.656250000000e-01 4.854858556004e-01
6.668750000000e-01 4.854217020847e-01
6.681250000000e-01 4.853584321843e-01
6.693750000000e-01 4.852960488961e-01
6.706250000000e-01 4.852345551714e-01
6.718750000000e-01 4.851739539164e-01
6.731250000000e-01 4.851142479917e-01
6.743750000000e-01 4.850554402125e-01
6.756250000000e-01 4.849975333488e-01
6.768750000000e-01 4.849405301252e-01
6.781250000000e-01 4.848844332209e-01
6.793750000000e-01 4.848292452697e-01
6.806250000000e-01 4.847749688602e-01
6.818750000000e-01 4.847216065357e-01
6.831250000000e-01 4.846691607940e-01
6.843750000000e-01 4.846176340878e-01
6.856250000000e-01 4.845670288245e-01
6.868750000000e-01 4.845173473660e-01
6.881250000000e-01 4.844685920292e-01
6.893750000000e-01 4.844207650856e-01
6.906250000000e-01 4.843738687615e-01
6.918750000000e-01 4.843279052381e-01
6.931250000000e-01 4.842828766510e-01
6.943750000000e-01 4.842387850911e-01
6.956250000000e-01 4.841956326037e-01
6.968750000000e-01 4.841534211891e-01
6.981250000000e-01 4.841121528024e-01
6.993750000000e-01 4.840718293535e-01
7.006250000000e-01 4.840324527074e-01
7.018750000000e-01 4.839940246835e-01
7.031250000000e-01 4.839565470566e-01
7.043750000000e-01 4.839200215560e-01
7.056250000000e-01 4.838844498661e-01
7.068750000000e-01 4.838498336261e-01
7.081250000000e-01 4.838161744303e-01
7.093750000000e-01 4.837834738277e-01
7.106250000000e-01 4.837517333225e-01
7.118750000000e-01 4.837209543738e-01
7.131250000000e-01 4.836911383955e-01
7.143750000000e-01 4.836622867567e-01
7.156250000000e-01 4.836344007814e-01
7.168750000000e-01 4.836074817486e-01
7.181250000000e-01 4.835815308924e-01
7.193750000000e-01 4.835565494019e-01
7.206250000000e-01 4.835325384211e-01
7.218750000000e-01 4.835094990492e-01
7.231250000000e-01 4.834874323405e-01
7.243750000000e-01 4.834663393043e-01
7.256250000000e-01 4.834462209048e-01
7.268750000000e-01 4.834270780617e-01
7.281250000000e-01 4.834089116494e-01
7.293750000000e-01 4.833917224976e-01
7.306250000000e-01 4.833755113910e-01
7.318750000000e-01 4.833602790695e-01
7.331250000000e-01 4.833460262282e-01
7.343750000000e-01 4.833327535172e-01
7.356250000000e-01 4.833204615417e-01
7.368750000000e-01 4.833091508621e-01
7.381250000000e-01 4.832988219941e-01
7.393750000000e-01 4.832894754083e-01
7.406250000000e-01 4.832811115306e-01
7.418750000000e-01 4.832737307420e-01
7.431250000000e-01 4.832673333787e-01
7.443750000000e-01 4.832619197321e-01
7.456250000000e-01 4.832574900487e-01
7.468750000000e-01 4.832540445302e-01
7.481250000000e-01 4.832515833335e-01
7.493750000000e-01 4.832501065707e-01
7.506250000000e-01 4.832496143090e-01
7.518750000000e-01 4.832501065707e-01
7.531250000000e-01 4.832515833335e-01
7.543750000000e-01 4.832540445302e-01
7.556250000000e-01 4.832574900487e-01
7.568750000000e-01 4.832619197321e-01
7.581250000000e-01 4.832673333787e-01
7.593750000000e-01 4.832737307420e-01
7.606250000000e-01 4.832811115306e-01
7.618750000000e-01 4.832894754083e-01
7.631250000000e-01 4.832988219941e-01
7.643750000000e-01 4.833091508621e-01
7.656250000000e-01 4.833204615417e-01
7.668750000000e-01 4.833327535172e-01
7.681250000000e-01 4.833460262282e-01
7.693750000000e-01 4.833602790695e-01
7.706250000000e-01 4.833755113910e-01
7.718750000000e-01 4.833917224976e-01
7.731250000000e-01 4.834089116494e-01
7.743750000000e-01 4.834270780617e-01
7.756250000000e-01 4.834462209048e-01
7.768750000000e-01 4.834663393043e-01
7.781250000000e-01 4.834874323405e-01
7.793750000000e-01 4.835094990492e-01
7.806250000000e-01 4.835325384211e-01
7.818750000000e-01 4.835565494019e-01
7.831250000000e-01 4.835815308924e-01
7.843750000000e-01 4.836074817486e-01
7.856250000000e-01 4.836344007814e-01
7.868750000000e-01 4.836622867567e-01
7.881250000000e-01 4.836911383955e-01
7.893750000000e-01 4.837209543738e-01
7.906250000000e-01 4.837517333225e-01
7.918750000000e-01 4.837834738277e-01
7.931250000000e-01 4.838161744302e-01
7.943750000000e-01 4.838498336261e-01
7.956250000000e-01 4.838844498661e-01
7.968750000000e-01 4.839200215560e-01
7.981250000000e-01 4.839565470566e-01
7.993750000000e-01 4.839940246835e-01
8.006250000000e-01 4.840324527074e-01
8.018750000000e-01 4.840718293535e-01
8.031250000000e-01 4.841121528024e-01
8.043750000000e-01 4.841534211891e-01
8.056250000000e-01 4.841956326037e-01
8.068750000000e-01 4.842387850911e-01
8.081250000000e-01 4.842828766510e-01
8.093750000000e-01 4.843279052381e-01
8.106250000000e-01 4.843738687615e-01
8.118750000000e-01 4.844207650856e-01
8.131250000000e-01 4.844685920292e-01
8.143750000000e-01 4.845173473660e-01
8.156250000000e-01 4.845670288245e-01
8.168750000000e-01 4.846176340878e-01
8.181250000000e-01 4.846691607940e-01
8.193750000000e-01 4.847216065357e-01
8.206250000000e-01 4.847749688602e-01
8.218750000000e-01 4.848292452697e-01
8.231250000000e-01 4.848844332209e-01
8.243750000000e-01 4.849405301252e-01
8.256250000000e-01 4.849975333488e-01
8.268750000000e-01 4.850554402125e-01
8.281250000000e-01 4.851142479917e-01
8.293750000000e-01 4.851739539164e-01
8.306250000000e-01 4.852345551714e-01
8.318750000000e-01 4.852960488961e-01
8.331250000000e-01 4.853584321843e-01
8.343750000000e-01 4.854217020847e-01
8.356250000000e-01 4.854858556004e-01
8.368750000000e-01 4.855508896892e-01
8.381250000000e-01 4.856168012635e-01
8.393750000000e-01 4.856835871903e-01
8.406250000000e-01 4.857512442911e-01
8.418750000000e-01 4.858197693421e-01
8.431250000000e-01 4.858891590740e-01
8.443750000000e-01 4.859594101721e-01
8.456250000000e-01 4.860305192762e-01
8.468750000000e-01 4.861024829810e-01
8.481250000000e-01 4.861752978353e-01
8.493750000000e-01 4.862489603430e-01
8.506250000000e-01 4.863234669621e-01
8.518750000000e-01 4.863988141055e-01
8.531250000000e-01 4.864749981406e-01
8.543750000000e-01 4.865520153895e-01
8.556250000000e-01 4.866298621288e-01
8.568750000000e-01 4.867085345898e-01
8.581250000000e-01 4.867880289582e-01
8.593750000000e-01 4.868683413747e-01
8.606250000000e-01 4.869494679344e-01
8.618750000000e-01 4.870314046871e-01
8.631250000000e-01 4.871141476375e-01
8.643750000000e-01 4.871976927446e-01
8.656250000000e-01 4.872820359224e-01
8.668750000000e-01 4.873671730396e-01
8.681250000000e-01 4.874530999196e-01
8.693750000000e-01 4.875398123405e-01
8.706250000000e-01 4.876273060355e-01
8.718750000000e-01 4.877155766921e-01
8.731250000000e-01 4.878046199533e-01
8.743750000000e-01 4.878944314164e-01
8.756250000000e-01 4.879850066339e-01
8.768750000000e-01 4.880763411132e-01
8.781250000000e-01 4.881684303167e-01
8.793750000000e-01 4.882612696618e-01
8.806250000000e-01 4.883548545209e-01
8.818750000000e-01 4.884491802214e-01
8.831250000000e-01 4.885442420461e-01
8.843750000000e-01 4.886400352328e-01
8.856250000000e-01 4.887365549744e-01
8.868750000000e-01 4.888337964194e-01
8.881250000000e-01 4.889317546712e-01
8.893750000000e-01 4.890304247890e-01
8.906250000000e-01 4.891298017871e-01
8.918750000000e-01 4.892298806354e-01
8.931250000000e-01 4.893306562594e-01
8.943750000000e-01 4.894321235401e-01
8.956250000000e-01 4.895342773142e-01
8.968750000000e-01 4.896371123742e-01
8.981250000000e-01 4.897406234682e-01
8.993750000000e-01 4.898448053004e-01
9.006250000000e-01 4.899496525309e-01
9.018750000000e-01 4.900551597757e-01
9.031250000000e-01 4.901613216070e-01
9.043750000000e-01 4.902681325533e-01
9.056250000000e-01 4.903755870991e-01
9.068750000000e-01 4.904836796856e-01
9.081250000000e-01 4.905924047101e-01
9.093750000000e-01 4.907017565266e-01
9.106250000000e-01 4.908117294459e-01
9.118750000000e-01 4.909223177354e-01
9.131250000000e-01 4.910335156193e-01
9.143750000000e-01 4.911453172787e-01
9.156250000000e-01 4.912577168521e-01
9.168750000000e-01 4.913707084349e-01
9.181250000000e-01 4.914842860798e-01
9.193750000000e-01 4.915984437970e-01
9.206250000000e-01 4.917131755543e-01
9.218750000000e-01 4.918284752770e-01
9.231250000000e-01 4.919443368483e-01
9.243750000000e-01 4.920607541093e-01
9.256250000000e-01 4.921777208594e-01
9.268750000000e-01 4.922952308558e-01
9.281250000000e-01 4.924132778145e-01
9.293750000000e-01 4.925318554097e-01
9.306250000000e-01 4.926509572744e-01
9.318750000000e-01 4.927705770004e-01
9.331250000000e-01 4.928907081387e-01
9.343750000000e-01 4.930113441991e-01
9.356250000000e-01 4.931324786511e-01
9.368750000000e-01 4.932541049235e-01
9.381250000000e-01 4.933762164049e-01
9.393750000000e-01 4.934988064439e-01
9.406250000000e-01 4.936218683490e-01
9.418750000000e-01 4.937453953892e-01
9.431250000000e-01 4.938693807941e-01
9.443750000000e-01 4.939938177537e-01
9.456250000000e-01 4.941186994193e-01
9.468750000000e-01 4.942440189033e-01
9.481250000000e-01 4.943697692797e-01
9.493750000000e-01 4.944959435841e-01
9.506250000000e-01 4.946225348141e-01
9.518750000000e-01 4.947495359299e-01
9.531250000000e-01 4.948769398540e-01
9.543750000000e-01 4.950047394719e-01
9.556250000000e-01 4.951329276326e-01
9.568750000000e-01 4.952614971487e-01
9.581250000000e-01 4.953904407968e-01
9.593750000000e-01 4.955197513181e-01
9.606250000000e-01 4.956494214188e-01
9.618750000000e-01 4.957794437708e-01
9.631250000000e-01 4.959098110119e-01
9.643750000000e-01 4.960405157468e-01
9.656250000000e-01 4.961715505475e-01
9.668750000000e-01 4.963029079546e-01
9.681250000000e-01 4.964345804777e-01
9.693750000000e-01 4.965665605966e-01
9.706250000000e-01 4.966988407624e-01
9.718750000000e-01 4.968314133995e-01
9.731250000000e-01 4.969642709061e-01
9.743750000000e-01 4.970974056569e-01
9.756250000000e-01 4.972308100056e-01
9.768750000000e-01 4.973644762858e-01
9.781250000000e-01 4.974983968192e-01
9.793750000000e-01 4.976325639125e-01
9.806250000000e-01 4.977669698729e-01
9.818750000000e-01 4.979016070048e-01
9.831250000000e-01 4.980364676327e-01
9.843750000000e-01 4.981715441035e-01
9.856250000000e-01 4.983068288213e-01
9.868750000000e-01 4.984423142663e-01
9.881250000000e-01 4.985779930636e-01
9.893750000000e-01 4.987138580625e-01
9.906250000000e-01 4.988499024303e-01
9.918750000000e-01 4.989861202978e-01
9.931250000000e-01 4.991225067364e-01
9.943750000000e-01 4.992590573683e-01
9.956250000000e-01 4.993957857816e-01
9.968750000000e-01 4.995327126905e-01
9.981250000000e-01 4.996695641101e-01
9.993750000000e-01 4.998075210239e-01


==> figures/amiri_Cbiglow/con_col17_10000.dat <==
 1.00000000e+00 1.93892290e-05
 2.00000000e+00 1.92480483e-05
 3.00000000e+00 1.91067902e-05
 4.00000000e+00 1.89654637e-05
 5.00000000e+00 1.88240778e-05
 6.00000000e+00 1.86826419e-05
 7.00000000e+00 1.85411655e-05
 8.00000000e+00 1.83996579e-05
 9.00000000e+00 1.82581285e-05
 1.00000000e+01 1.81165868e-05
 1.10000000e+01 1.79750418e-05
 1.20000000e+01 1.78335025e-05
 1.30000000e+01 1.76919774e-05
 1.40000000e+01 1.75504750e-05
 1.50000000e+01 1.74090033e-05
 1.60000000e+01 1.72675706e-05
 1.70000000e+01 1.71261847e-05
 1.80000000e+01 1.69848537e-05
 1.90000000e+01 1.68435856e-05
 2.00000000e+01 1.67023883e-05
 2.10000000e+01 1.65612698e-05
 2.20000000e+01 1.64202381e-05
 2.30000000e+01 1.62793013e-05
 2.40000000e+01 1.61384675e-05
 2.50000000e+01 1.59977448e-05
 2.60000000e+01 1.58571414e-05
 2.70000000e+01 1.57166655e-05
 2.80000000e+01 1.55763251e-05
 2.90000000e+01 1.54361287e-05
 3.00000000e+01 1.52960844e-05
 3.10000000e+01 1.51562005e-05
 3.20000000e+01 1.50164854e-05
 3.30000000e+01 1.48769474e-05
 3.40000000e+01 1.47375950e-05
 3.50000000e+01 1.45984365e-05
 3.60000000e+01 1.44594805e-05
 3.70000000e+01 1.43207356e-05
 3.80000000e+01 1.41822105e-05
 3.90000000e+01 1.40439139e-05
 4.00000000e+01 1.39058547e-05
 4.10000000e+01 1.37680419e-05
 4.20000000e+01 1.36304848e-05
 4.30000000e+01 1.34931925e-05
 4.40000000e+01 1.33561749e-05
 4.50000000e+01 1.32194413e-05
 4.60000000e+01 1.30830019e-05
 4.70000000e+01 1.29468670e-05
 4.80000000e+01 1.28110448e-05
 4.90000000e+01 1.26755469e-05
 5.00000000e+01 1.25403843e-05
 5.10000000e+01 1.24055667e-05
 5.20000000e+01 1.22711027e-05
 5.30000000e+01 1.21369987e-05
 5.40000000e+01 1.20032606e-05
 5.50000000e+01 1.18698935e-05
 5.60000000e+01 1.17369015e-05
 5.70000000e+01 1.16042893e-05
 5.80000000e+01 1.14720631e-05
 5.90000000e+01 1.13402298e-05
 6.00000000e+01 1.12087983e-05
 6.10000000e+01 1.10777746e-05
 6.20000000e+01 1.09471662e-05
 6.30000000e+01 1.08169813e-05
 6.40000000e+01 1.06872278e-05
 6.50000000e+01 1.05579142e-05
 6.60000000e+01 1.04290488e-05
 6.70000000e+01 1.03006400e-05
 6.80000000e+01 1.01726962e-05
 6.90000000e+01 1.00452259e-05
 7.00000000e+01 9.91823766e-06
 7.10000000e+01 9.79173985e-06
 7.20000000e+01 9.66574098e-06
 7.30000000e+01 9.54024952e-06
 7.40000000e+01 9.41527393e-06
 7.50000000e+01 9.29082268e-06
 7.60000000e+01 9.16690420e-06
 7.70000000e+01 9.04352698e-06
 7.80000000e+01 8.92069943e-06
 7.90000000e+01 8.79843000e-06
 8.00000000e+01 8.67672708e-06
 8.10000000e+01 8.55559905e-06
 8.20000000e+01 8.43505427e-06
 8.30000000e+01 8.31510104e-06
 8.40000000e+01 8.19574763e-06
 8.50000000e+01 8.07700232e-06
 8.60000000e+01 7.95887336e-06
 8.70000000e+01 7.84136901e-06
 8.80000000e+01 7.72449751e-06
 8.90000000e+01 7.60826713e-06
 9.00000000e+01 7.49268613e-06
 9.10000000e+01 7.37776276e-06
 9.20000000e+01 7.26350528e-06
 9.30000000e+01 7.14992192e-06
 9.40000000e+01 7.03702092e-06
 9.50000000e+01 6.92481048e-06
 9.60000000e+01 6.81329884e-06
 9.70000000e+01 6.70249418e-06
 9.80000000e+01 6.59240473e-06
 9.90000000e+01 6.48303869e-06
 1.00000000e+02 6.37440427e-06
 1.01000000e+02 6.26650970e-06
 1.02000000e+02 6.15936326e-06
 1.03000000e+02 6.05297315e-06
 1.04000000e+02 5.94734780e-06
 1.05000000e+02 5.84249531e-06
 1.06000000e+02 5.73842384e-06
 1.07000000e+02 5.63514261e-06
 1.08000000e+02 5.53266023e-06
 1.09000000e+02 5.43098507e-06
 1.10000000e+02 5.33012483e-06
 1.11000000e+02 5.23008670e-06
 1.12000000e+02 5.13087766e-06
 1.13000000e+02 5.03250428e-06
 1.14000000e+02 4.93497282e-06
 1.15000000e+02 4.83828994e-06
 1.16000000e+02 4.74246284e-06
 1.17000000e+02 4.64749917e-06
 1.18000000e+02 4.55340652e-06
 1.19000000e+02 4.46019169e-06
 1.20000000e+02 4.36786243e-06
 1.21000000e+02 4.27642651e-06
 1.22000000e+02 4.18589161e-06
 1.23000000e+02 4.09626556e-06
 1.24000000e+02 4.00755612e-06
 1.25000000e+02 3.91977102e-06
 1.26000000e+02 3.83291796e-06
 1.27000000e+02 3.74700461e-06
 1.28000000e+02 3.66203855e-06
 1.29000000e+02 3.57802733e-06
 1.30000000e+02 3.49497843e-06
 1.31000000e+02 3.41289928e-06
 1.32000000e+02 3.33179722e-06
 1.33000000e+02 3.25167955e-06
 1.34000000e+02 3.17255350e-06
 1.35000000e+02 3.09442621e-06
 1.36000000e+02 3.01730479e-06
 1.37000000e+02 2.94119625e-06
 1.38000000e+02 2.86610754e-06
 1.39000000e+02 2.79204555e-06
 1.40000000e+02 2.71901709e-06
 1.41000000e+02 2.64702890e-06
 1.42000000e+02 2.57608765e-06
 1.43000000e+02 2.50619994e-06
 1.44000000e+02 2.43737229e-06
 1.45000000e+02 2.36961116e-06
 1.46000000e+02 2.30292290e-06
 1.47000000e+02 2.23731385e-06
 1.48000000e+02 2.17279021e-06
 1.49000000e+02 2.10935818e-06
 1.50000000e+02 2.04702378e-06
 1.51000000e+02 1.98579336e-06
 1.52000000e+02 1.92567191e-06
 1.53000000e+02 1.86666720e-06
 1.54000000e+02 1.80878152e-06
 1.55000000e+02 1.75202195e-06
 1.56000000e+02 1.69639863e-06
 1.57000000e+02 1.64189711e-06
 1.58000000e+02 1.58854945e-06
 1.59000000e+02 1.53638159e-06
 1.60000000e+02 1.48541006e-06
 1.61000000e+02 1.43566962e-06
 1.62000000e+02 1.38717445e-06
 1.63000000e+02 1.33987474e-06
 1.64000000e+02 1.29378787e-06
 1.65000000e+02 1.24886517e-06
 1.66000000e+02 1.20506429e-06
 1.67000000e+02 1.16240312e-06
 1.68000000e+02 1.12087799e-06
 1.69000000e+02 1.08044250e-06
 1.70000000e+02 1.04128924e-06
 1.71000000e+02 1.00321309e-06
 1.72000000e+02 9.66307288e-07
 1.73000000e+02 9.30619544e-07
 1.74000000e+02 8.96118459e-07
 1.75000000e+02 8.62835581e-07
 1.76000000e+02 8.30768484e-07
 1.77000000e+02 7.99925531e-07
 1.78000000e+02 7.70311318e-07
 1.79000000e+02 7.41930426e-07
 1.80000000e+02 7.14786814e-07
 1.81000000e+02 6.88884241e-07
 1.82000000e+02 6.64226007e-07
 1.83000000e+02 6.40815251e-07
 1.84000000e+02 6.18654829e-07
 1.85000000e+02 5.97747411e-07
 1.86000000e+02 5.78095457e-07
 1.87000000e+02 5.59701248e-07
 1.88000000e+02 5.42566882e-07
 1.89000000e+02 5.26694288e-07
 1.90000000e+02 5.12085230e-07
 1.91000000e+02 4.98741312e-07
 1.92000000e+02 4.86663981e-07
 1.93000000e+02 4.75854538e-07
 1.94000000e+02 4.66314134e-07
 1.95000000e+02 4.58043774e-07
 1.96000000e+02 4.51044325e-07
 1.97000000e+02 4.45316518e-07
 1.98000000e+02 4.40860944e-07
 1.99000000e+02 4.37678065e-07
 2.00000000e+02 4.35768207e-07
 2.01000000e+02 4.35131566e-07
 2.02000000e+02 4.35768207e-07
 2.03000000e+02 4.37678065e-07
 2.04000000e+02 4.40860944e-07
 2.05000000e+02 4.45316518e-07
 2.06000000e+02 4.51044325e-07
 2.07000000e+02 4.58043774e-07
 2.08000000e+02 4.66314134e-07
 2.09000000e+02 4.75854538e-07
 2.10000000e+02 4.86663981e-07
 2.11000000e+02 4.98741312e-07
 2.12000000e+02 5.12085230e-07
 2.13000000e+02 5.26694288e-07
 2.14000000e+02 5.42566882e-07
 2.15000000e+02 5.59701248e-07
 2.16000000e+02 5.78095457e-07
 2.17000000e+02 5.97747411e-07
 2.18000000e+02 6.18654829e-07
 2.19000000e+02 6.40815251e-07
 2.20000000e+02 6.64226007e-07
 2.21000000e+02 6.88884241e-07
 2.22000000e+02 7.14786814e-07
 2.23000000e+02 7.41930426e-07
 2.24000000e+02 7.70311318e-07
 2.25000000e+02 7.99925531e-07
 2.26000000e+02 8.30768484e-07
 2.27000000e+02 8.62835581e-07
 2.28000000e+02 8.96118459e-07
 2.29000000e+02 9.30619544e-07
 2.30000000e+02 9.66307288e-07
 2.31000000e+02 1.00321309e-06
 2.32000000e+02 1.04128924e-06
 2.33000000e+02 1.08044250e-06
 2.34000000e+02 1.12087799e-06
 2.35000000e+02 1.16240312e-06
 2.36000000e+02 1.20506429e-06
 2.37000000e+02 1.24886517e-06
 2.38000000e+02 1.29378787e-06
 2.39000000e+02 1.33987474e-06
 2.40000000e+02 1.38717445e-06
 2.41000000e+02 1.43566962e-06
 2.42000000e+02 1.48541006e-06
 2.43000000e+02 1.53638159e-06
 2.44000000e+02 1.58854945e-06
 2.45000000e+02 1.64189711e-06
 2.46000000e+02 1.69639863e-06
 2.47000000e+02 1.75202195e-06
 2.48000000e+02 1.80878152e-06
 2.49000000e+02 1.86666720e-06
 2.50000000e+02 1.92567191e-06
 2.51000000e+02 1.98579336e-06
 2.52000000e+02 2.04702378e-06
 2.53000000e+02 2.10935818e-06
 2.54000000e+02 2.17279021e-06
 2.55000000e+02 2.23731385e-06
 2.56000000e+02 2.30292290e-06
 2.57000000e+02 2.36961116e-06
 2.58000000e+02 2.43737229e-06
 2.59000000e+02 2.50619994e-06
 2.60000000e+02 2.57608765e-06
 2.61000000e+02 2.64702890e-06
 2.62000000e+02 2.71901709e-06
 2.63000000e+02 2.79204555e-06
 2.64000000e+02 2.86610754e-06
 2.65000000e+02 2.94119625e-06
 2.66000000e+02 3.01730479e-06
 2.67000000e+02 3.09442621e-06
 2.68000000e+02 3.17255350e-06
 2.69000000e+02 3.25167955e-06
 2.70000000e+02 3.33179722e-06
 2.71000000e+02 3.41289928e-06
 2.72000000e+02 3.49497843e-06
 2.73000000e+02 3.57802733e-06
 2.74000000e+02 3.66203855e-06
 2.75000000e+02 3.74700461e-06
 2.76000000e+02 3.83291796e-06
 2.77000000e+02 3.91977102e-06
 2.78000000e+02 4.00755612e-06
 2.79000000e+02 4.09626556e-06
 2.80000000e+02 4.18589161e-06
 2.81000000e+02 4.27642651e-06
 2.82000000e+02 4.36786243e-06
 2.83000000e+02 4.46019169e-06
 2.84000000e+02 4.55340652e-06
 2.85000000e+02 4.64749917e-06
 2.86000000e+02 4.74246284e-06
 2.87000000e+02 4.83828994e-06
 2.88000000e+02 4.93497282e-06
 2.89000000e+02 5.03250428e-06
 2.90000000e+02 5.13087766e-06
 2.91000000e+02 5.23008670e-06
 2.92000000e+02 5.33012483e-06
 2.93000000e+02 5.43098507e-06
 2.94000000e+02 5.53266023e-06
 2.95000000e+02 5.63514261e-06
 2.96000000e+02 5.73842384e-06
 2.97000000e+02 5.84249531e-06
 2.98000000e+02 5.94734780e-06
 2.99000000e+02 6.05297315e-06
 3.00000000e+02 6.15936326e-06
 3.01000000e+02 6.26650970e-06
 3.02000000e+02 6.37440427e-06
 3.03000000e+02 6.48303869e-06
 3.04000000e+02 6.59240473e-06
 3.05000000e+02 6.70249418e-06
 3.06000000e+02 6.81329884e-06
 3.07000000e+02 6.92481048e-06
 3.08000000e+02 7.03702092e-06
 3.09000000e+02 7.14992192e-06
 3.10000000e+02 7.26350528e-06
 3.11000000e+02 7.37776276e-06
 3.12000000e+02 7.49268613e-06
 3.13000000e+02 7.60826713e-06
 3.14000000e+02 7.72449751e-06
 3.15000000e+02 7.84136901e-06
 3.16000000e+02 7.95887336e-06
 3.17000000e+02 8.07700232e-06
 3.18000000e+02 8.19574763e-06
 3.19000000e+02 8.31510104e-06
 3.20000000e+02 8.43505427e-06
 3.21000000e+02 8.55559905e-06
 3.22000000e+02 8.67672708e-06
 3.23000000e+02 8.79843000e-06
 3.24000000e+02 8.92069943e-06
 3.25000000e+02 9.04352698e-06
 3.26000000e+02 9.16690420e-06
 3.27000000e+02 9.29082268e-06
 3.28000000e+02 9.41527393e-06
 3.29000000e+02 9.54024952e-06
 3.30000000e+02 9.66574098e-06
 3.31000000e+02 9.79173985e-06
 3.32000000e+02 9.91823766e-06
 3.33000000e+02 1.00452259e-05
 3.34000000e+02 1.01726962e-05
 3.35000000e+02 1.03006400e-05
 3.36000000e+02 1.04290488e-05
 3.37000000e+02 1.05579142e-05
 3.38000000e+02 1.06872278e-05
 3.39000000e+02 1.08169813e-05
 3.40000000e+02 1.09471662e-05
 3.41000000e+02 1.10777746e-05
 3.42000000e+02 1.12087983e-05
 3.43000000e+02 1.13402298e-05
 3.44000000e+02 1.14720631e-05
 3.45000000e+02 1.16042893e-05
 3.46000000e+02 1.17369015e-05
 3.47000000e+02 1.18698935e-05
 3.48000000e+02 1.20032606e-05
 3.49000000e+02 1.21369987e-05
 3.50000000e+02 1.22711027e-05
 3.51000000e+02 1.24055667e-05
 3.52000000e+02 1.25403843e-05
 3.53000000e+02 1.26755469e-05
 3.54000000e+02 1.28110448e-05
 3.55000000e+02 1.29468670e-05
 3.56000000e+02 1.30830019e-05
 3.57000000e+02 1.32194413e-05
 3.58000000e+02 1.33561749e-05
 3.59000000e+02 1.34931925e-05
 3.60000000e+02 1.36304848e-05
 3.61000000e+02 1.37680419e-05
 3.62000000e+02 1.39058547e-05
 3.63000000e+02 1.40439139e-05
 3.64000000e+02 1.41822105e-05
 3.65000000e+02 1.43207356e-05
 3.66000000e+02 1.44594805e-05
 3.67000000e+02 1.45984365e-05
 3.68000000e+02 1.47375950e-05
 3.69000000e+02 1.48769474e-05
 3.70000000e+02 1.50164854e-05
 3.71000000e+02 1.51562005e-05
 3.72000000e+02 1.52960844e-05
 3.73000000e+02 1.54361287e-05
 3.74000000e+02 1.55763251e-05
 3.75000000e+02 1.57166655e-05
 3.76000000e+02 1.58571414e-05
 3.77000000e+02 1.59977448e-05
 3.78000000e+02 1.61384675e-05
 3.79000000e+02 1.62793013e-05
 3.80000000e+02 1.64202381e-05
 3.81000000e+02 1.65612698e-05
 3.82000000e+02 1.67023883e-05
 3.83000000e+02 1.68435856e-05
 3.84000000e+02 1.69848537e-05
 3.85000000e+02 1.71261847e-05
 3.86000000e+02 1.72675706e-05
 3.87000000e+02 1.74090033e-05
 3.88000000e+02 1.75504750e-05
 3.89000000e+02 1.76919774e-05
 3.90000000e+02 1.78335025e-05
 3.91000000e+02 1.79750418e-05
 3.92000000e+02 1.81165868e-05
 3.93000000e+02 1.82581285e-05
 3.94000000e+02 1.83996579e-05
 3.95000000e+02 1.85411655e-05
 3.96000000e+02 1.86826419e-05
 3.97000000e+02 1.88240778e-05
 3.98000000e+02 1.89654637e-05
 3.99000000e+02 1.91067902e-05
 4.00000000e+02 1.92480483e-05
 4.01000000e+02 1.93892290e-05
 4.02000000e+02 1.95303237e-05
 4.03000000e+02 1.96713240e-05
 4.04000000e+02 1.98122217e-05
 4.05000000e+02 1.99530090e-05
 4.06000000e+02 2.00936780e-05
 4.07000000e+02 2.02342211e-05
 4.08000000e+02 2.03746305e-05
 4.09000000e+02 2.05148987e-05
 4.10000000e+02 2.06550181e-05
 4.11000000e+02 2.07949810e-05
 4.12000000e+02 2.09347798e-05
 4.13000000e+02 2.10744068e-05
 4.14000000e+02 2.12138544e-05
 4.15000000e+02 2.13531148e-05
 4.16000000e+02 2.14921805e-05
 4.17000000e+02 2.16310438e-05
 4.18000000e+02 2.17696970e-05
 4.19000000e+02 2.19081323e-05
 4.20000000e+02 2.20463423e-05
 4.21000000e+02 2.21843190e-05
 4.22000000e+02 2.23220550e-05
 4.23000000e+02 2.24595425e-05
 4.24000000e+02 2.25967740e-05
 4.25000000e+02 2.27337417e-05
 4.26000000e+02 2.28704380e-05
 4.27000000e+02 2.30068553e-05
 4.28000000e+02 2.31429861e-05
 4.29000000e+02 2.32788227e-05
 4.30000000e+02 2.34143575e-05
 4.31000000e+02 2.35495830e-05
 4.32000000e+02 2.36844917e-05
 4.33000000e+02 2.38190760e-05
 4.34000000e+02 2.39533284e-05
 4.35000000e+02 2.40872415e-05
 4.36000000e+02 2.42208077e-05
 4.37000000e+02 2.43540196e-05
 4.38000000e+02 2.44868699e-05
 4.39000000e+02 2.46193510e-05
 4.40000000e+02 2.47514556e-05
 4.41000000e+02 2.48831764e-05
 4.42000000e+02 2.50145060e-05
 4.43000000e+02 2.51454370e-05
 4.44000000e+02 2.52759623e-05
 4.45000000e+02 2.54060744e-05
 4.46000000e+02 2.55357663e-05
 4.47000000e+02 2.56650306e-05
 4.48000000e+02 2.57938601e-05
 4.49000000e+02 2.59222478e-05
 4.50000000e+02 2.60501864e-05
 4.51000000e+02 2.61776689e-05
 4.52000000e+02 2.63046881e-05
 4.53000000e+02 2.64312369e-05
 4.54000000e+02 2.65573085e-05
 4.55000000e+02 2.66828956e-05
 4.56000000e+02 2.68079915e-05
 4.57000000e+02 2.69325890e-05
 4.58000000e+02 2.70566814e-05
 4.59000000e+02 2.71802616e-05
 4.60000000e+02 2.73033229e-05
 4.61000000e+02 2.74258584e-05
 4.62000000e+02 2.75478613e-05
 4.63000000e+02 2.76693249e-05
 4.64000000e+02 2.77902423e-05
 4.65000000e+02 2.79106070e-05
 4.66000000e+02 2.80304121e-05
 4.67000000e+02 2.81496512e-05
 4.68000000e+02 2.82683175e-05
 4.69000000e+02 2.83864045e-05
 4.70000000e+02 2.85039056e-05
 4.71000000e+02 2.86208144e-05
 4.72000000e+02 2.87371243e-05
 4.73000000e+02 2.88528290e-05
 4.74000000e+02 2.89679219e-05
 4.75000000e+02 2.90823968e-05
 4.76000000e+02 2.91962472e-05
 4.77000000e+02 2.93094670e-05
 4.78000000e+02 2.94220498e-05
 4.79000000e+02 2.95339893e-05
 4.80000000e+02 2.96452795e-05
 4.81000000e+02 2.97559141e-05
 4.82000000e+02 2.98658870e-05
 4.83000000e+02 2.99751921e-05
 4.84000000e+02 3.00838235e-05
 4.85000000e+02 3.01917750e-05
 4.86000000e+02 3.02990407e-05
 4.87000000e+02 3.04056147e-05
 4.88000000e+02 3.05114910e-05
 4.89000000e+02 3.06166640e-05
 4.90000000e+02 3.07211276e-05
 4.91000000e+02 3.08248762e-05
 4.92000000e+02 3.09279040e-05
 4.93000000e+02 3.10302053e-05
 4.94000000e+02 3.11317745e-05
 4.95000000e+02 3.12326059e-05
 4.96000000e+02 3.13326940e-05
 4.97000000e+02 3.14320333e-05
 4.98000000e+02 3.15306182e-05
 4.99000000e+02 3.16284434e-05
 5.00000000e+02 3.17255034e-05
 5.01000000e+02 3.18217928e-05
 5.02000000e+02 3.19173064e-05
 5.03000000e+02 3.20120389e-05
 5.04000000e+02 3.21059850e-05
 5.05000000e+02 3.21991395e-05
 5.06000000e+02 3.22914974e-05
 5.07000000e+02 3.23830535e-05
 5.08000000e+02 3.24738027e-05
 5.09000000e+02 3.25637401e-05
 5.10000000e+02 3.26528607e-05
 5.11000000e+02 3.27411596e-05
 5.12000000e+02 3.28286319e-05
 5.13000000e+02 3.29152727e-05
 5.14000000e+02 3.30010773e-05
 5.15000000e+02 3.30860410e-05
 5.16000000e+02 3.31701590e-05
 5.17000000e+02 3.32534268e-05
 5.18000000e+02 3.33358397e-05
 5.19000000e+02 3.34173932e-05
 5.20000000e+02 3.34980828e-05
 5.21000000e+02 3.35779040e-05
 5.22000000e+02 3.36568525e-05
 5.23000000e+02 3.37349238e-05
 5.24000000e+02 3.38121137e-05
 5.25000000e+02 3.38884180e-05
 5.26000000e+02 3.39638323e-05
 5.27000000e+02 3.40383526e-05
 5.28000000e+02 3.41119748e-05
 5.29000000e+02 3.41846947e-05
 5.30000000e+02 3.42565084e-05
 5.31000000e+02 3.43274119e-05
 5.32000000e+02 3.43974013e-05
 5.33000000e+02 3.44664728e-05
 5.34000000e+02 3.45346225e-05
 5.35000000e+02 3.46018467e-05
 5.36000000e+02 3.46681416e-05
 5.37000000e+02 3.47335037e-05
 5.38000000e+02 3.47979292e-05
 5.39000000e+02 3.48614148e-05
 5.40000000e+02 3.49239568e-05
 5.41000000e+02 3.49855518e-05
 5.42000000e+02 3.50461964e-05
 5.43000000e+02 3.51058873e-05
 5.44000000e+02 3.51646212e-05
 5.45000000e+02 3.52223949e-05
 5.46000000e+02 3.52792051e-05
 5.47000000e+02 3.53350487e-05
 5.48000000e+02 3.53899227e-05
 5.49000000e+02 3.54438240e-05
 5.50000000e+02 3.54967496e-05
 5.51000000e+02 3.55486967e-05
 5.52000000e+02 3.55996624e-05
 5.53000000e+02 3.56496439e-05
 5.54000000e+02 3.56986383e-05
 5.55000000e+02 3.57466431e-05
 5.56000000e+02 3.57936555e-05
 5.57000000e+02 3.58396730e-05
 5.58000000e+02 3.58846931e-05
 5.59000000e+02 3.59287132e-05
 5.60000000e+02 3.59717309e-05
 5.61000000e+02 3.60137439e-05
 5.62000000e+02 3.60547498e-05
 5.63000000e+02 3.60947464e-05
 5.64000000e+02 3.61337315e-05
 5.65000000e+02 3.61717029e-05
 5.66000000e+02 3.62086586e-05
 5.67000000e+02 3.62445965e-05
 5.68000000e+02 3.62795145e-05
 5.69000000e+02 3.63134109e-05
 5.70000000e+02 3.63462837e-05
 5.71000000e+02 3.63781311e-05
 5.72000000e+02 3.64089514e-05
 5.73000000e+02 3.64387428e-05
 5.74000000e+02 3.64675038e-05
 5.75000000e+02 3.64952327e-05
 5.76000000e+02 3.65219280e-05
 5.77000000e+02 3.65475882e-05
 5.78000000e+02 3.65722120e-05
 5.79000000e+02 3.65957979e-05
 5.80000000e+02 3.66183447e-05
 5.81000000e+02 3.66398511e-05
 5.82000000e+02 3.66603159e-05
 5.83000000e+02 3.66797381e-05
 5.84000000e+02 3.66981165e-05
 5.85000000e+02 3.67154501e-05
 5.86000000e+02 3.67317379e-05
 5.87000000e+02 3.67469792e-05
 5.88000000e+02 3.67611730e-05
 5.89000000e+02 3.67743185e-05
 5.90000000e+02 3.67864151e-05
 5.91000000e+02 3.67974620e-05
 5.92000000e+02 3.68074586e-05
 5.93000000e+02 3.68164045e-05
 5.94000000e+02 3.68242991e-05
 5.95000000e+02 3.68311419e-05
 5.96000000e+02 3.68369327e-05
 5.97000000e+02 3.68416710e-05
 5.98000000e+02 3.68453566e-05
 5.99000000e+02 3.68479893e-05
 6.00000000e+02 3.68495690e-05
 6.01000000e+02 3.68500956e-05
 6.02000000e+02 3.68495690e-05
 6.03000000e+02 3.68479893e-05
 6.04000000e+02 3.68453566e-05
 6.05000000e+02 3.68416710e-05
 6.06000000e+02 3.68369327e-05
 6.07000000e+02 3.68311419e-05
 6.08000000e+02 3.68242991e-05
 6.09000000e+02 3.68164045e-05
 6.10000000e+02 3.68074586e-05
 6.11000000e+02 3.67974620e-05
 6.12000000e+02 3.67864151e-05
 6.13000000e+02 3.67743185e-05
 6.14000000e+02 3.67611730e-05
 6.15000000e+02 3.67469792e-05
 6.16000000e+02 3.67317379e-05
 6.17000000e+02 3.67154501e-05
 6.18000000e+02 3.66981165e-05
 6.19000000e+02 3.66797381e-05
 6.20000000e+02 3.66603159e-05
 6.21000000e+02 3.66398511e-05
 6.22000000e+02 3.66183447e-05
 6.23000000e+02 3.65957979e-05
 6.24000000e+02 3.65722120e-05
 6.25000000e+02 3.65475882e-05
 6.26000000e+02 3.65219280e-05
 6.27000000e+02 3.64952327e-05
 6.28000000e+02 3.64675038e-05
 6.29000000e+02 3.64387428e-05
 6.30000000e+02 3.64089514e-05
 6.31000000e+02 3.63781311e-05
 6.32000000e+02 3.63462837e-05
 6.33000000e+02 3.63134109e-05
 6.34000000e+02 3.62795145e-05
 6.35000000e+02 3.62445965e-05
 6.36000000e+02 3.62086586e-05
 6.37000000e+02 3.61717029e-05
 6.38000000e+02 3.61337315e-05
 6.39000000e+02 3.60947464e-05
 6.40000000e+02 3.60547498e-05
 6.41000000e+02 3.60137439e-05
 6.42000000e+02 3.59717309e-05
 6.43000000e+02 3.59287132e-05
 6.44000000e+02 3.58846931e-05
 6.45000000e+02 3.58396730e-05
 6.46000000e+02 3.57936555e-05
 6.47000000e+02 3.57466431e-05
 6.48000000e+02 3.56986383e-05
 6.49000000e+02 3.56496439e-05
 6.50000000e+02 3.55996624e-05
 6.51000000e+02 3.55486967e-05
 6.52000000e+02 3.54967496e-05
 6.53000000e+02 3.54438240e-05
 6.54000000e+02 3.53899227e-05
 6.55000000e+02 3.53350487e-05
 6.56000000e+02 3.52792051e-05
 6.57000000e+02 3.52223949e-05
 6.58000000e+02 3.51646212e-05
 6.59000000e+02 3.51058873e-05
 6.60000000e+02 3.50461964e-05
 6.61000000e+02 3.49855518e-05
 6.62000000e+02 3.49239568e-05
 6.63000000e+02 3.48614148e-05
 6.64000000e+02 3.47979292e-05
 6.65000000e+02 3.47335037e-05
 6.66000000e+02 3.46681416e-05
 6.67000000e+02 3.46018467e-05
 6.68000000e+02 3.45346225e-05
 6.69000000e+02 3.44664728e-05
 6.70000000e+02 3.43974013e-05
 6.71000000e+02 3.43274119e-05
 6.72000000e+02 3.42565084e-05
 6.73000000e+02 3.41846947e-05
 6.74000000e+02 3.41119748e-05
 6.75000000e+02 3.40383526e-05
 6.76000000e+02 3.39638323e-05
 6.77000000e+02 3.38884180e-05
 6.78000000e+02 3.38121137e-05
 6.79000000e+02 3.37349238e-05
 6.80000000e+02 3.36568525e-05
 6.81000000e+02 3.35779040e-05
 6.82000000e+02 3.34980828e-05
 6.83000000e+02 3.34173932e-05
 6.84000000e+02 3.33358397e-05
 6.85000000e+02 3.32534268e-05
 6.86000000e+02 3.31701590e-05
 6.87000000e+02 3.30860410e-05
 6.88000000e+02 3.30010773e-05
 6.89000000e+02 3.29152727e-05
 6.90000000e+02 3.28286319e-05
 6.91000000e+02 3.27411596e-05
 6.92000000e+02 3.26528607e-05
 6.93000000e+02 3.25637401e-05
 6.94000000e+02 3.24738027e-05
 6.95000000e+02 3.23830535e-05
 6.96000000e+02 3.22914974e-05
 6.97000000e+02 3.21991395e-05
 6.98000000e+02 3.21059850e-05
 6.99000000e+02 3.20120389e-05
 7.00000000e+02 3.19173064e-05
 7.01000000e+02 3.18217928e-05
 7.02000000e+02 3.17255034e-05
 7.03000000e+02 3.16284434e-05
 7.04000000e+02 3.15306182e-05
 7.05000000e+02 3.14320333e-05
 7.06000000e+02 3.13326940e-05
 7.07000000e+02 3.12326059e-05
 7.08000000e+02 3.11317745e-05
 7.09000000e+02 3.10302053e-05
 7.10000000e+02 3.09279040e-05
 7.11000000e+02 3.08248762e-05
 7.12000000e+02 3.07211276e-05
 7.13000000e+02 3.06166640e-05
 7.14000000e+02 3.05114910e-05
 7.15000000e+02 3.04056147e-05
 7.16000000e+02 3.02990407e-05
 7.17000000e+02 3.01917750e-05
 7.18000000e+02 3.00838235e-05
 7.19000000e+02 2.99751921e-05
 7.20000000e+02 2.98658870e-05
 7.21000000e+02 2.97559141e-05
 7.22000000e+02 2.96452795e-05
 7.23000000e+02 2.95339893e-05
 7.24000000e+02 2.94220498e-05
 7.25000000e+02 2.93094670e-05
 7.26000000e+02 2.91962472e-05
 7.27000000e+02 2.90823968e-05
 7.28000000e+02 2.89679219e-05
 7.29000000e+02 2.88528290e-05
 7.30000000e+02 2.87371243e-05
 7.31000000e+02 2.86208144e-05
 7.32000000e+02 2.85039056e-05
 7.33000000e+02 2.83864045e-05
 7.34000000e+02 2.82683175e-05
 7.35000000e+02 2.81496512e-05
 7.36000000e+02 2.80304121e-05
 7.37000000e+02 2.79106070e-05
 7.38000000e+02 2.77902423e-05
 7.39000000e+02 2.76693249e-05
 7.40000000e+02 2.75478613e-05
 7.41000000e+02 2.74258584e-05
 7.42000000e+02 2.73033229e-05
 7.43000000e+02 2.71802616e-05
 7.44000000e+02 2.70566814e-05
 7.45000000e+02 2.69325890e-05
 7.46000000e+02 2.68079915e-05
 7.47000000e+02 2.66828956e-05
 7.48000000e+02 2.65573085e-05
 7.49000000e+02 2.64312369e-05
 7.50000000e+02 2.63046881e-05
 7.51000000e+02 2.61776689e-05
 7.52000000e+02 2.60501864e-05
 7.53000000e+02 2.59222478e-05
 7.54000000e+02 2.57938601e-05
 7.55000000e+02 2.56650306e-05
 7.56000000e+02 2.55357663e-05
 7.57000000e+02 2.54060744e-05
 7.58000000e+02 2.52759623e-05
 7.59000000e+02 2.51454370e-05
 7.60000000e+02 2.50145060e-05
 7.61000000e+02 2.48831764e-05
 7.62000000e+02 2.47514556e-05
 7.63000000e+02 2.46193510e-05
 7.64000000e+02 2.44868699e-05
 7.65000000e+02 2.43540196e-05
 7.66000000e+02 2.42208077e-05
 7.67000000e+02 2.40872415e-05
 7.68000000e+02 2.39533284e-05
 7.69000000e+02 2.38190760e-05
 7.70000000e+02 2.36844917e-05
 7.71000000e+02 2.35495830e-05
 7.72000000e+02 2.34143575e-05
 7.73000000e+02 2.32788227e-05
 7.74000000e+02 2.31429861e-05
 7.75000000e+02 2.30068553e-05
 7.76000000e+02 2.28704380e-05
 7.77000000e+02 2.27337417e-05
 7.78000000e+02 2.25967740e-05
 7.79000000e+02 2.24595425e-05
 7.80000000e+02 2.23220550e-05
 7.81000000e+02 2.21843190e-05
 7.82000000e+02 2.20463423e-05
 7.83000000e+02 2.19081323e-05
 7.84000000e+02 2.17696970e-05
 7.85000000e+02 2.16310438e-05
 7.86000000e+02 2.14921805e-05
 7.87000000e+02 2.13531148e-05
 7.88000000e+02 2.12138544e-05
 7.89000000e+02 2.10744068e-05
 7.90000000e+02 2.09347798e-05
 7.91000000e+02 2.07949810e-05
 7.92000000e+02 2.06550181e-05
 7.93000000e+02 2.05148987e-05
 7.94000000e+02 2.03746305e-05
 7.95000000e+02 2.02342211e-05
 7.96000000e+02 2.00936780e-05
 7.97000000e+02 1.99530090e-05
 7.98000000e+02 1.98122217e-05
 7.99000000e+02 1.96713240e-05
 8.00000000e+02 1.95303237e-05


==> figures/amiri_Cbiglow/con_col17_10000Old.dat <==
 1.00000000e+00 1.93805976e-05
 2.00000000e+00 1.92407226e-05
 3.00000000e+00 1.91007630e-05
 4.00000000e+00 1.89607273e-05
 5.00000000e+00 1.88206243e-05
 6.00000000e+00 1.86804632e-05
 7.00000000e+00 1.85402529e-05
 8.00000000e+00 1.84000026e-05
 9.00000000e+00 1.82597214e-05
 1.00000000e+01 1.81194182e-05
 1.10000000e+01 1.79791020e-05
 1.20000000e+01 1.78387815e-05
 1.30000000e+01 1.76984651e-05
 1.40000000e+01 1.75581610e-05
 1.50000000e+01 1.74178774e-05
 1.60000000e+01 1.72776221e-05
 1.70000000e+01 1.71374030e-05
 1.80000000e+01 1.69972279e-05
 1.90000000e+01 1.68571047e-05
 2.00000000e+01 1.67170411e-05
 2.10000000e+01 1.65770450e-05
 2.20000000e+01 1.64371243e-05
 2.30000000e+01 1.62972868e-05
 2.40000000e+01 1.61575405e-05
 2.50000000e+01 1.60178934e-05
 2.60000000e+01 1.58783534e-05
 2.70000000e+01 1.57389285e-05
 2.80000000e+01 1.55996269e-05
 2.90000000e+01 1.54604564e-05
 3.00000000e+01 1.53214253e-05
 3.10000000e+01 1.51825416e-05
 3.20000000e+01 1.50438134e-05
 3.30000000e+01 1.49052489e-05
 3.40000000e+01 1.47668562e-05
 3.50000000e+01 1.46286436e-05
 3.60000000e+01 1.44906193e-05
 3.70000000e+01 1.43527916e-05
 3.80000000e+01 1.42151687e-05
 3.90000000e+01 1.40777591e-05
 4.00000000e+01 1.39405712e-05
 4.10000000e+01 1.38036134e-05
 4.20000000e+01 1.36668945e-05
 4.30000000e+01 1.35304231e-05
 4.40000000e+01 1.33942080e-05
 4.50000000e+01 1.32582583e-05
 4.60000000e+01 1.31225830e-05
 4.70000000e+01 1.29871916e-05
 4.80000000e+01 1.28520934e-05
 4.90000000e+01 1.27172983e-05
 5.00000000e+01 1.25828163e-05
 5.10000000e+01 1.24486554e-05
 5.20000000e+01 1.23148271e-05
 5.30000000e+01 1.21813420e-05
 5.40000000e+01 1.20482097e-05
 5.50000000e+01 1.19154383e-05
 5.60000000e+01 1.17830344e-05
 5.70000000e+01 1.16510038e-05
 5.80000000e+01 1.15193516e-05
 5.90000000e+01 1.13880820e-05
 6.00000000e+01 1.12572001e-05
 6.10000000e+01 1.11267120e-05
 6.20000000e+01 1.09966247e-05
 6.30000000e+01 1.08669472e-05
 6.40000000e+01 1.07376852e-05
 6.50000000e+01 1.06088463e-05
 6.60000000e+01 1.04804387e-05
 6.70000000e+01 1.03524704e-05
 6.80000000e+01 1.02249495e-05
 6.90000000e+01 1.00978844e-05
 7.00000000e+01 9.97128349e-06
 7.10000000e+01 9.84515505e-06
 7.20000000e+01 9.71950752e-06
 7.30000000e+01 9.59434927e-06
 7.40000000e+01 9.46968872e-06
 7.50000000e+01 9.34553427e-06
 7.60000000e+01 9.22189430e-06
 7.70000000e+01 9.09877721e-06
 7.80000000e+01 8.97619139e-06
 7.90000000e+01 8.85414521e-06
 8.00000000e+01 8.73264704e-06
 8.10000000e+01 8.61170525e-06
 8.20000000e+01 8.49132820e-06
 8.30000000e+01 8.37152423e-06
 8.40000000e+01 8.25230170e-06
 8.50000000e+01 8.13366893e-06
 8.60000000e+01 8.01563426e-06
 8.70000000e+01 7.89820602e-06
 8.80000000e+01 7.78139251e-06
 8.90000000e+01 7.66520205e-06
 9.00000000e+01 7.54964294e-06
 9.10000000e+01 7.43472348e-06
 9.20000000e+01 7.32045194e-06
 9.30000000e+01 7.20683663e-06
 9.40000000e+01 7.09388580e-06
 9.50000000e+01 6.98160773e-06
 9.60000000e+01 6.87001068e-06
 9.70000000e+01 6.75910290e-06
 9.80000000e+01 6.64889264e-06
 9.90000000e+01 6.53938814e-06
 1.00000000e+02 6.43059765e-06
 1.01000000e+02 6.32252939e-06
 1.02000000e+02 6.21519162e-06
 1.03000000e+02 6.10859258e-06
 1.04000000e+02 6.00274054e-06
 1.05000000e+02 5.89764375e-06
 1.06000000e+02 5.79331057e-06
 1.07000000e+02 5.68974924e-06
 1.08000000e+02 5.58696824e-06
 1.09000000e+02 5.48497584e-06
 1.10000000e+02 5.38378009e-06
 1.11000000e+02 5.28339034e-06
 1.12000000e+02 5.18381530e-06
 1.13000000e+02 5.08506348e-06
 1.14000000e+02 4.98714276e-06
 1.15000000e+02 4.89006047e-06
 1.16000000e+02 4.79382381e-06
 1.17000000e+02 4.69843956e-06
 1.18000000e+02 4.60391415e-06
 1.19000000e+02 4.51025440e-06
 1.20000000e+02 4.41746763e-06
 1.21000000e+02 4.32556157e-06
 1.22000000e+02 4.23454416e-06
 1.23000000e+02 4.14442230e-06
 1.24000000e+02 4.05520389e-06
 1.25000000e+02 3.96689693e-06
 1.26000000e+02 3.87950926e-06
 1.27000000e+02 3.79304894e-06
 1.28000000e+02 3.70752391e-06
 1.29000000e+02 3.62294212e-06
 1.30000000e+02 3.53931151e-06
 1.31000000e+02 3.45663994e-06
 1.32000000e+02 3.37493526e-06
 1.33000000e+02 3.29420523e-06
 1.34000000e+02 3.21445760e-06
 1.35000000e+02 3.13570002e-06
 1.36000000e+02 3.05794010e-06
 1.37000000e+02 2.98118540e-06
 1.38000000e+02 2.90544339e-06
 1.39000000e+02 2.83072149e-06
 1.40000000e+02 2.75702708e-06
 1.41000000e+02 2.68436743e-06
 1.42000000e+02 2.61274977e-06
 1.43000000e+02 2.54218127e-06
 1.44000000e+02 2.47266901e-06
 1.45000000e+02 2.40422002e-06
 1.46000000e+02 2.33684123e-06
 1.47000000e+02 2.27053954e-06
 1.48000000e+02 2.20532175e-06
 1.49000000e+02 2.14119458e-06
 1.50000000e+02 2.07816470e-06
 1.51000000e+02 2.01623869e-06
 1.52000000e+02 1.95542305e-06
 1.53000000e+02 1.89572424e-06
 1.54000000e+02 1.83714857e-06
 1.55000000e+02 1.77970258e-06
 1.56000000e+02 1.72339249e-06
 1.57000000e+02 1.66822242e-06
 1.58000000e+02 1.61420159e-06
 1.59000000e+02 1.56133705e-06
 1.60000000e+02 1.50960416e-06
 1.61000000e+02 1.45904702e-06
 1.62000000e+02 1.40969121e-06
 1.63000000e+02 1.36152538e-06
 1.64000000e+02 1.31457149e-06
 1.65000000e+02 1.26888409e-06
 1.66000000e+02 1.22441669e-06
 1.67000000e+02 1.18119693e-06
 1.68000000e+02 1.13918137e-06
 1.69000000e+02 1.09836847e-06
 1.70000000e+02 1.05872993e-06
 1.71000000e+02 1.02024609e-06
 1.72000000e+02 9.82906558e-07
 1.73000000e+02 9.46862535e-07
 1.74000000e+02 9.11922707e-07
 1.75000000e+02 8.78162978e-07
 1.76000000e+02 8.45646613e-07
 1.77000000e+02 8.14350258e-07
 1.78000000e+02 7.84288945e-07
 1.79000000e+02 7.55470704e-07
 1.80000000e+02 7.27901665e-07
 1.81000000e+02 7.01586985e-07
 1.82000000e+02 6.76531478e-07
 1.83000000e+02 6.52739473e-07
 1.84000000e+02 6.30214725e-07
 1.85000000e+02 6.08960783e-07
 1.86000000e+02 5.88980736e-07
 1.87000000e+02 5.70277482e-07
 1.88000000e+02 5.52853614e-07
 1.89000000e+02 5.36711507e-07
 1.90000000e+02 5.21853303e-07
 1.91000000e+02 5.08280938e-07
 1.92000000e+02 4.95996147e-07
 1.93000000e+02 4.85000478e-07
 1.94000000e+02 4.75295292e-07
 1.95000000e+02 4.66881780e-07
 1.96000000e+02 4.59760961e-07
 1.97000000e+02 4.53933687e-07
 1.98000000e+02 4.49400652e-07
 1.99000000e+02 4.46162390e-07
 2.00000000e+02 4.44219281e-07
 2.01000000e+02 4.43571554e-07
 2.02000000e+02 4.44219281e-07
 2.03000000e+02 4.46162390e-07
 2.04000000e+02 4.49400652e-07
 2.05000000e+02 4.53933687e-07
 2.06000000e+02 4.59760961e-07
 2.07000000e+02 4.66881780e-07
 2.08000000e+02 4.75295292e-07
 2.09000000e+02 4.85000478e-07
 2.10000000e+02 4.95996147e-07
 2.11000000e+02 5.08280938e-07
 2.12000000e+02 5.21853303e-07
 2.13000000e+02 5.36711507e-07
 2.14000000e+02 5.52853614e-07
 2.15000000e+02 5.70277482e-07
 2.16000000e+02 5.88980736e-07
 2.17000000e+02 6.08960783e-07
 2.18000000e+02 6.30214725e-07
 2.19000000e+02 6.52739473e-07
 2.20000000e+02 6.76531478e-07
 2.21000000e+02 7.01586985e-07
 2.22000000e+02 7.27901665e-07
 2.23000000e+02 7.55470704e-07
 2.24000000e+02 7.84288945e-07
 2.25000000e+02 8.14350258e-07
 2.26000000e+02 8.45646613e-07
 2.27000000e+02 8.78162978e-07
 2.28000000e+02 9.11922707e-07
 2.29000000e+02 9.46862535e-07
 2.30000000e+02 9.82906558e-07
 2.31000000e+02 1.02024609e-06
 2.32000000e+02 1.05872993e-06
 2.33000000e+02 1.09836847e-06
 2.34000000e+02 1.13918137e-06
 2.35000000e+02 1.18119693e-06
 2.36000000e+02 1.22441669e-06
 2.37000000e+02 1.26888409e-06
 2.38000000e+02 1.31457149e-06
 2.39000000e+02 1.36152538e-06
 2.40000000e+02 1.40969121e-06
 2.41000000e+02 1.45904702e-06
 2.42000000e+02 1.50960416e-06
 2.43000000e+02 1.56133705e-06
 2.44000000e+02 1.61420159e-06
 2.45000000e+02 1.66822242e-06
 2.46000000e+02 1.72339249e-06
 2.47000000e+02 1.77970258e-06
 2.48000000e+02 1.83714857e-06
 2.49000000e+02 1.89572424e-06
 2.50000000e+02 1.95542305e-06
 2.51000000e+02 2.01623869e-06
 2.52000000e+02 2.07816470e-06
 2.53000000e+02 2.14119458e-06
 2.54000000e+02 2.20532175e-06
 2.55000000e+02 2.27053954e-06
 2.56000000e+02 2.33684123e-06
 2.57000000e+02 2.40422002e-06
 2.58000000e+02 2.47266901e-06
 2.59000000e+02 2.54218127e-06
 2.60000000e+02 2.61274977e-06
 2.61000000e+02 2.68436743e-06
 2.62000000e+02 2.75702708e-06
 2.63000000e+02 2.83072149e-06
 2.64000000e+02 2.90544339e-06
 2.65000000e+02 2.98118540e-06
 2.66000000e+02 3.05794010e-06
 2.67000000e+02 3.13570002e-06
 2.68000000e+02 3.21445760e-06
 2.69000000e+02 3.29420523e-06
 2.70000000e+02 3.37493526e-06
 2.71000000e+02 3.45663994e-06
 2.72000000e+02 3.53931151e-06
 2.73000000e+02 3.62294212e-06
 2.74000000e+02 3.70752391e-06
 2.75000000e+02 3.79304894e-06
 2.76000000e+02 3.87950926e-06
 2.77000000e+02 3.96689693e-06
 2.78000000e+02 4.05520389e-06
 2.79000000e+02 4.14442230e-06
 2.80000000e+02 4.23454416e-06
 2.81000000e+02 4.32556157e-06
 2.82000000e+02 4.41746763e-06
 2.83000000e+02 4.51025440e-06
 2.84000000e+02 4.60391415e-06
 2.85000000e+02 4.69843956e-06
 2.86000000e+02 4.79382381e-06
 2.87000000e+02 4.89006047e-06
 2.88000000e+02 4.98714276e-06
 2.89000000e+02 5.08506348e-06
 2.90000000e+02 5.18381530e-06
 2.91000000e+02 5.28339034e-06
 2.92000000e+02 5.38378009e-06
 2.93000000e+02 5.48497584e-06
 2.94000000e+02 5.58696824e-06
 2.95000000e+02 5.68974924e-06
 2.96000000e+02 5.79331057e-06
 2.97000000e+02 5.89764375e-06
 2.98000000e+02 6.00274054e-06
 2.99000000e+02 6.10859258e-06
 3.00000000e+02 6.21519162e-06
 3.01000000e+02 6.32252939e-06
 3.02000000e+02 6.43059765e-06
 3.03000000e+02 6.53938814e-06
 3.04000000e+02 6.64889264e-06
 3.05000000e+02 6.75910290e-06
 3.06000000e+02 6.87001068e-06
 3.07000000e+02 6.98160773e-06
 3.08000000e+02 7.09388580e-06
 3.09000000e+02 7.20683663e-06
 3.10000000e+02 7.32045194e-06
 3.11000000e+02 7.43472348e-06
 3.12000000e+02 7.54964294e-06
 3.13000000e+02 7.66520205e-06
 3.14000000e+02 7.78139251e-06
 3.15000000e+02 7.89820602e-06
 3.16000000e+02 8.01563426e-06
 3.17000000e+02 8.13366893e-06
 3.18000000e+02 8.25230170e-06
 3.19000000e+02 8.37152423e-06
 3.20000000e+02 8.49132820e-06
 3.21000000e+02 8.61170525e-06
 3.22000000e+02 8.73264704e-06
 3.23000000e+02 8.85414521e-06
 3.24000000e+02 8.97619139e-06
 3.25000000e+02 9.09877721e-06
 3.26000000e+02 9.22189430e-06
 3.27000000e+02 9.34553427e-06
 3.28000000e+02 9.46968872e-06
 3.29000000e+02 9.59434927e-06
 3.30000000e+02 9.71950752e-06
 3.31000000e+02 9.84515505e-06
 3.32000000e+02 9.97128349e-06
 3.33000000e+02 1.00978844e-05
 3.34000000e+02 1.02249495e-05
 3.35000000e+02 1.03524704e-05
 3.36000000e+02 1.04804387e-05
 3.37000000e+02 1.06088463e-05
 3.38000000e+02 1.07376852e-05
 3.39000000e+02 1.08669472e-05
 3.40000000e+02 1.09966247e-05
 3.41000000e+02 1.11267120e-05
 3.42000000e+02 1.12572001e-05
 3.43000000e+02 1.13880820e-05
 3.44000000e+02 1.15193516e-05
 3.45000000e+02 1.16510038e-05
 3.46000000e+02 1.17830344e-05
 3.47000000e+02 1.19154383e-05
 3.48000000e+02 1.20482097e-05
 3.49000000e+02 1.21813420e-05
 3.50000000e+02 1.23148271e-05
 3.51000000e+02 1.24486554e-05
 3.52000000e+02 1.25828163e-05
 3.53000000e+02 1.27172983e-05
 3.54000000e+02 1.28520934e-05
 3.55000000e+02 1.29871916e-05
 3.56000000e+02 1.31225830e-05
 3.57000000e+02 1.32582583e-05
 3.58000000e+02 1.33942080e-05
 3.59000000e+02 1.35304231e-05
 3.60000000e+02 1.36668945e-05
 3.61000000e+02 1.38036134e-05
 3.62000000e+02 1.39405712e-05
 3.63000000e+02 1.40777591e-05
 3.64000000e+02 1.42151687e-05
 3.65000000e+02 1.43527916e-05
 3.66000000e+02 1.44906193e-05
 3.67000000e+02 1.46286436e-05
 3.68000000e+02 1.47668562e-05
 3.69000000e+02 1.49052489e-05
 3.70000000e+02 1.50438134e-05
 3.71000000e+02 1.51825416e-05
 3.72000000e+02 1.53214253e-05
 3.73000000e+02 1.54604564e-05
 3.74000000e+02 1.55996269e-05
 3.75000000e+02 1.57389285e-05
 3.76000000e+02 1.58783534e-05
 3.77000000e+02 1.60178934e-05
 3.78000000e+02 1.61575405e-05
 3.79000000e+02 1.62972868e-05
 3.80000000e+02 1.64371243e-05
 3.81000000e+02 1.65770450e-05
 3.82000000e+02 1.67170411e-05
 3.83000000e+02 1.68571047e-05
 3.84000000e+02 1.69972279e-05
 3.85000000e+02 1.71374030e-05
 3.86000000e+02 1.72776221e-05
 3.87000000e+02 1.74178774e-05
 3.88000000e+02 1.75581610e-05
 3.89000000e+02 1.76984651e-05
 3.90000000e+02 1.78387815e-05
 3.91000000e+02 1.79791020e-05
 3.92000000e+02 1.81194182e-05
 3.93000000e+02 1.82597214e-05
 3.94000000e+02 1.84000026e-05
 3.95000000e+02 1.85402529e-05
 3.96000000e+02 1.86804632e-05
 3.97000000e+02 1.88206243e-05
 3.98000000e+02 1.89607273e-05
 3.99000000e+02 1.91007630e-05
 4.00000000e+02 1.92407226e-05
 4.01000000e+02 1.93805976e-05
 4.02000000e+02 1.95203793e-05
 4.03000000e+02 1.96600597e-05
 4.04000000e+02 1.97996308e-05
 4.05000000e+02 1.99390848e-05
 4.06000000e+02 2.00784141e-05
 4.07000000e+02 2.02176111e-05
 4.08000000e+02 2.03566684e-05
 4.09000000e+02 2.04955785e-05
 4.10000000e+02 2.06343338e-05
 4.11000000e+02 2.07729270e-05
 4.12000000e+02 2.09113506e-05
 4.13000000e+02 2.10495970e-05
 4.14000000e+02 2.11876588e-05
 4.15000000e+02 2.13255284e-05
 4.16000000e+02 2.14631983e-05
 4.17000000e+02 2.16006611e-05
 4.18000000e+02 2.17379091e-05
 4.19000000e+02 2.18749349e-05
 4.20000000e+02 2.20117310e-05
 4.21000000e+02 2.21482899e-05
 4.22000000e+02 2.22846039e-05
 4.23000000e+02 2.24206658e-05
 4.24000000e+02 2.25564679e-05
 4.25000000e+02 2.26920027e-05
 4.26000000e+02 2.28272629e-05
 4.27000000e+02 2.29622409e-05
 4.28000000e+02 2.30969294e-05
 4.29000000e+02 2.32313208e-05
 4.30000000e+02 2.33654078e-05
 4.31000000e+02 2.34991830e-05
 4.32000000e+02 2.36326390e-05
 4.33000000e+02 2.37657684e-05
 4.34000000e+02 2.38985640e-05
 4.35000000e+02 2.40310183e-05
 4.36000000e+02 2.41631241e-05
 4.37000000e+02 2.42948740e-05
 4.38000000e+02 2.44262609e-05
 4.39000000e+02 2.45572774e-05
 4.40000000e+02 2.46879164e-05
 4.41000000e+02 2.48181707e-05
 4.42000000e+02 2.49480330e-05
 4.43000000e+02 2.50774963e-05
 4.44000000e+02 2.52065533e-05
 4.45000000e+02 2.53351971e-05
 4.46000000e+02 2.54634204e-05
 4.47000000e+02 2.55912163e-05
 4.48000000e+02 2.57185777e-05
 4.49000000e+02 2.58454976e-05
 4.50000000e+02 2.59719691e-05
 4.51000000e+02 2.60979851e-05
 4.52000000e+02 2.62235387e-05
 4.53000000e+02 2.63486231e-05
 4.54000000e+02 2.64732313e-05
 4.55000000e+02 2.65973566e-05
 4.56000000e+02 2.67209920e-05
 4.57000000e+02 2.68441309e-05
 4.58000000e+02 2.69667663e-05
 4.59000000e+02 2.70888917e-05
 4.60000000e+02 2.72105003e-05
 4.61000000e+02 2.73315855e-05
 4.62000000e+02 2.74521405e-05
 4.63000000e+02 2.75721587e-05
 4.64000000e+02 2.76916337e-05
 4.65000000e+02 2.78105587e-05
 4.66000000e+02 2.79289274e-05
 4.67000000e+02 2.80467332e-05
 4.68000000e+02 2.81639697e-05
 4.69000000e+02 2.82806304e-05
 4.70000000e+02 2.83967089e-05
 4.71000000e+02 2.85121989e-05
 4.72000000e+02 2.86270940e-05
 4.73000000e+02 2.87413880e-05
 4.74000000e+02 2.88550746e-05
 4.75000000e+02 2.89681476e-05
 4.76000000e+02 2.90806007e-05
 4.77000000e+02 2.91924278e-05
 4.78000000e+02 2.93036229e-05
 4.79000000e+02 2.94141797e-05
 4.80000000e+02 2.95240923e-05
 4.81000000e+02 2.96333546e-05
 4.82000000e+02 2.97419607e-05
 4.83000000e+02 2.98499046e-05
 4.84000000e+02 2.99571804e-05
 4.85000000e+02 3.00637823e-05
 4.86000000e+02 3.01697044e-05
 4.87000000e+02 3.02749408e-05
 4.88000000e+02 3.03794860e-05
 4.89000000e+02 3.04833341e-05
 4.90000000e+02 3.05864794e-05
 4.91000000e+02 3.06889164e-05
 4.92000000e+02 3.07906394e-05
 4.93000000e+02 3.08916429e-05
 4.94000000e+02 3.09919213e-05
 4.95000000e+02 3.10914692e-05
 4.96000000e+02 3.11902811e-05
 4.97000000e+02 3.12883516e-05
 4.98000000e+02 3.13856753e-05
 4.99000000e+02 3.14822470e-05
 5.00000000e+02 3.15780614e-05
 5.01000000e+02 3.16731132e-05
 5.02000000e+02 3.17673972e-05
 5.03000000e+02 3.18609083e-05
 5.04000000e+02 3.19536414e-05
 5.05000000e+02 3.20455914e-05
 5.06000000e+02 3.21367533e-05
 5.07000000e+02 3.22271221e-05
 5.08000000e+02 3.23166928e-05
 5.09000000e+02 3.24054607e-05
 5.10000000e+02 3.24934207e-05
 5.11000000e+02 3.25805682e-05
 5.12000000e+02 3.26668984e-05
 5.13000000e+02 3.27524065e-05
 5.14000000e+02 3.28370878e-05
 5.15000000e+02 3.29209379e-05
 5.16000000e+02 3.30039520e-05
 5.17000000e+02 3.30861257e-05
 5.18000000e+02 3.31674544e-05
 5.19000000e+02 3.32479337e-05
 5.20000000e+02 3.33275592e-05
 5.21000000e+02 3.34063267e-05
 5.22000000e+02 3.34842317e-05
 5.23000000e+02 3.35612700e-05
 5.24000000e+02 3.36374374e-05
 5.25000000e+02 3.37127298e-05
 5.26000000e+02 3.37871431e-05
 5.27000000e+02 3.38606731e-05
 5.28000000e+02 3.39333159e-05
 5.29000000e+02 3.40050675e-05
 5.30000000e+02 3.40759240e-05
 5.31000000e+02 3.41458815e-05
 5.32000000e+02 3.42149362e-05
 5.33000000e+02 3.42830843e-05
 5.34000000e+02 3.43503222e-05
 5.35000000e+02 3.44166460e-05
 5.36000000e+02 3.44820523e-05
 5.37000000e+02 3.45465375e-05
 5.38000000e+02 3.46100980e-05
 5.39000000e+02 3.46727303e-05
 5.40000000e+02 3.47344311e-05
 5.41000000e+02 3.47951969e-05
 5.42000000e+02 3.48550246e-05
 5.43000000e+02 3.49139107e-05
 5.44000000e+02 3.49718520e-05
 5.45000000e+02 3.50288455e-05
 5.46000000e+02 3.50848880e-05
 5.47000000e+02 3.51399764e-05
 5.48000000e+02 3.51941078e-05
 5.49000000e+02 3.52472791e-05
 5.50000000e+02 3.52994876e-05
 5.51000000e+02 3.53507302e-05
 5.52000000e+02 3.54010043e-05
 5.53000000e+02 3.54503071e-05
 5.54000000e+02 3.54986359e-05
 5.55000000e+02 3.55459880e-05
 5.56000000e+02 3.55923609e-05
 5.57000000e+02 3.56377520e-05
 5.58000000e+02 3.56821590e-05
 5.59000000e+02 3.57255792e-05
 5.60000000e+02 3.57680104e-05
 5.61000000e+02 3.58094503e-05
 5.62000000e+02 3.58498966e-05
 5.63000000e+02 3.58893470e-05
 5.64000000e+02 3.59277995e-05
 5.65000000e+02 3.59652520e-05
 5.66000000e+02 3.60017023e-05
 5.67000000e+02 3.60371485e-05
 5.68000000e+02 3.60715887e-05
 5.69000000e+02 3.61050209e-05
 5.70000000e+02 3.61374434e-05
 5.71000000e+02 3.61688544e-05
 5.72000000e+02 3.61992522e-05
 5.73000000e+02 3.62286351e-05
 5.74000000e+02 3.62570015e-05
 5.75000000e+02 3.62843499e-05
 5.76000000e+02 3.63106787e-05
 5.77000000e+02 3.63359866e-05
 5.78000000e+02 3.63602721e-05
 5.79000000e+02 3.63835340e-05
 5.80000000e+02 3.64057709e-05
 5.81000000e+02 3.64269816e-05
 5.82000000e+02 3.64471651e-05
 5.83000000e+02 3.64663201e-05
 5.84000000e+02 3.64844456e-05
 5.85000000e+02 3.65015407e-05
 5.86000000e+02 3.65176045e-05
 5.87000000e+02 3.65326359e-05
 5.88000000e+02 3.65466343e-05
 5.89000000e+02 3.65595988e-05
 5.90000000e+02 3.65715288e-05
 5.91000000e+02 3.65824235e-05
 5.92000000e+02 3.65922825e-05
 5.93000000e+02 3.66011051e-05
 5.94000000e+02 3.66088909e-05
 5.95000000e+02 3.66156394e-05
 5.96000000e+02 3.66213504e-05
 5.97000000e+02 3.66260234e-05
 5.98000000e+02 3.66296582e-05
 5.99000000e+02 3.66322546e-05
 6.00000000e+02 3.66338126e-05
 6.01000000e+02 3.66343319e-05
 6.02000000e+02 3.66338126e-05
 6.03000000e+02 3.66322546e-05
 6.04000000e+02 3.66296582e-05
 6.05000000e+02 3.66260234e-05
 6.06000000e+02 3.66213504e-05
 6.07000000e+02 3.66156394e-05
 6.08000000e+02 3.66088909e-05
 6.09000000e+02 3.66011051e-05
 6.10000000e+02 3.65922825e-05
 6.11000000e+02 3.65824235e-05
 6.12000000e+02 3.65715288e-05
 6.13000000e+02 3.65595988e-05
 6.14000000e+02 3.65466343e-05
 6.15000000e+02 3.65326359e-05
 6.16000000e+02 3.65176045e-05
 6.17000000e+02 3.65015407e-05
 6.18000000e+02 3.64844456e-05
 6.19000000e+02 3.64663201e-05
 6.20000000e+02 3.64471651e-05
 6.21000000e+02 3.64269816e-05
 6.22000000e+02 3.64057709e-05
 6.23000000e+02 3.63835340e-05
 6.24000000e+02 3.63602721e-05
 6.25000000e+02 3.63359866e-05
 6.26000000e+02 3.63106787e-05
 6.27000000e+02 3.62843499e-05
 6.28000000e+02 3.62570015e-05
 6.29000000e+02 3.62286351e-05
 6.30000000e+02 3.61992522e-05
 6.31000000e+02 3.61688544e-05
 6.32000000e+02 3.61374434e-05
 6.33000000e+02 3.61050209e-05
 6.34000000e+02 3.60715887e-05
 6.35000000e+02 3.60371485e-05
 6.36000000e+02 3.60017023e-05
 6.37000000e+02 3.59652520e-05
 6.38000000e+02 3.59277995e-05
 6.39000000e+02 3.58893470e-05
 6.40000000e+02 3.58498966e-05
 6.41000000e+02 3.58094503e-05
 6.42000000e+02 3.57680104e-05
 6.43000000e+02 3.57255792e-05
 6.44000000e+02 3.56821590e-05
 6.45000000e+02 3.56377520e-05
 6.46000000e+02 3.55923609e-05
 6.47000000e+02 3.55459880e-05
 6.48000000e+02 3.54986359e-05
 6.49000000e+02 3.54503071e-05
 6.50000000e+02 3.54010043e-05
 6.51000000e+02 3.53507302e-05
 6.52000000e+02 3.52994876e-05
 6.53000000e+02 3.52472791e-05
 6.54000000e+02 3.51941078e-05
 6.55000000e+02 3.51399764e-05
 6.56000000e+02 3.50848880e-05
 6.57000000e+02 3.50288455e-05
 6.58000000e+02 3.49718520e-05
 6.59000000e+02 3.49139107e-05
 6.60000000e+02 3.48550246e-05
 6.61000000e+02 3.47951969e-05
 6.62000000e+02 3.47344311e-05
 6.63000000e+02 3.46727303e-05
 6.64000000e+02 3.46100980e-05
 6.65000000e+02 3.45465375e-05
 6.66000000e+02 3.44820523e-05
 6.67000000e+02 3.44166460e-05
 6.68000000e+02 3.43503222e-05
 6.69000000e+02 3.42830843e-05
 6.70000000e+02 3.42149362e-05
 6.71000000e+02 3.41458815e-05
 6.72000000e+02 3.40759240e-05
 6.73000000e+02 3.40050675e-05
 6.74000000e+02 3.39333159e-05
 6.75000000e+02 3.38606731e-05
 6.76000000e+02 3.37871431e-05
 6.77000000e+02 3.37127298e-05
 6.78000000e+02 3.36374374e-05
 6.79000000e+02 3.35612700e-05
 6.80000000e+02 3.34842317e-05
 6.81000000e+02 3.34063267e-05
 6.82000000e+02 3.33275592e-05
 6.83000000e+02 3.32479337e-05
 6.84000000e+02 3.31674544e-05
 6.85000000e+02 3.30861257e-05
 6.86000000e+02 3.30039520e-05
 6.87000000e+02 3.29209379e-05
 6.88000000e+02 3.28370878e-05
 6.89000000e+02 3.27524065e-05
 6.90000000e+02 3.26668984e-05
 6.91000000e+02 3.25805682e-05
 6.92000000e+02 3.24934207e-05
 6.93000000e+02 3.24054607e-05
 6.94000000e+02 3.23166928e-05
 6.95000000e+02 3.22271221e-05
 6.96000000e+02 3.21367533e-05
 6.97000000e+02 3.20455914e-05
 6.98000000e+02 3.19536414e-05
 6.99000000e+02 3.18609083e-05
 7.00000000e+02 3.17673972e-05
 7.01000000e+02 3.16731132e-05
 7.02000000e+02 3.15780614e-05
 7.03000000e+02 3.14822470e-05
 7.04000000e+02 3.13856753e-05
 7.05000000e+02 3.12883516e-05
 7.06000000e+02 3.11902811e-05
 7.07000000e+02 3.10914692e-05
 7.08000000e+02 3.09919213e-05
 7.09000000e+02 3.08916429e-05
 7.10000000e+02 3.07906394e-05
 7.11000000e+02 3.06889164e-05
 7.12000000e+02 3.05864794e-05
 7.13000000e+02 3.04833341e-05
 7.14000000e+02 3.03794860e-05
 7.15000000e+02 3.02749408e-05
 7.16000000e+02 3.01697044e-05
 7.17000000e+02 3.00637823e-05
 7.18000000e+02 2.99571804e-05
 7.19000000e+02 2.98499046e-05
 7.20000000e+02 2.97419607e-05
 7.21000000e+02 2.96333546e-05
 7.22000000e+02 2.95240923e-05
 7.23000000e+02 2.94141797e-05
 7.24000000e+02 2.93036229e-05
 7.25000000e+02 2.91924278e-05
 7.26000000e+02 2.90806007e-05
 7.27000000e+02 2.89681476e-05
 7.28000000e+02 2.88550746e-05
 7.29000000e+02 2.87413880e-05
 7.30000000e+02 2.86270940e-05
 7.31000000e+02 2.85121989e-05
 7.32000000e+02 2.83967089e-05
 7.33000000e+02 2.82806304e-05
 7.34000000e+02 2.81639697e-05
 7.35000000e+02 2.80467332e-05
 7.36000000e+02 2.79289274e-05
 7.37000000e+02 2.78105587e-05
 7.38000000e+02 2.76916337e-05
 7.39000000e+02 2.75721587e-05
 7.40000000e+02 2.74521405e-05
 7.41000000e+02 2.73315855e-05
 7.42000000e+02 2.72105003e-05
 7.43000000e+02 2.70888917e-05
 7.44000000e+02 2.69667663e-05
 7.45000000e+02 2.68441309e-05
 7.46000000e+02 2.67209920e-05
 7.47000000e+02 2.65973566e-05
 7.48000000e+02 2.64732313e-05
 7.49000000e+02 2.63486231e-05
 7.50000000e+02 2.62235387e-05
 7.51000000e+02 2.60979851e-05
 7.52000000e+02 2.59719691e-05
 7.53000000e+02 2.58454976e-05
 7.54000000e+02 2.57185777e-05
 7.55000000e+02 2.55912163e-05
 7.56000000e+02 2.54634204e-05
 7.57000000e+02 2.53351971e-05
 7.58000000e+02 2.52065533e-05
 7.59000000e+02 2.50774963e-05
 7.60000000e+02 2.49480330e-05
 7.61000000e+02 2.48181707e-05
 7.62000000e+02 2.46879164e-05
 7.63000000e+02 2.45572774e-05
 7.64000000e+02 2.44262609e-05
 7.65000000e+02 2.42948740e-05
 7.66000000e+02 2.41631241e-05
 7.67000000e+02 2.40310183e-05
 7.68000000e+02 2.38985640e-05
 7.69000000e+02 2.37657684e-05
 7.70000000e+02 2.36326390e-05
 7.71000000e+02 2.34991830e-05
 7.72000000e+02 2.33654078e-05
 7.73000000e+02 2.32313208e-05
 7.74000000e+02 2.30969294e-05
 7.75000000e+02 2.29622409e-05
 7.76000000e+02 2.28272629e-05
 7.77000000e+02 2.26920027e-05
 7.78000000e+02 2.25564679e-05
 7.79000000e+02 2.24206658e-05
 7.80000000e+02 2.22846039e-05
 7.81000000e+02 2.21482899e-05
 7.82000000e+02 2.20117310e-05
 7.83000000e+02 2.18749349e-05
 7.84000000e+02 2.17379091e-05
 7.85000000e+02 2.16006611e-05
 7.86000000e+02 2.14631983e-05
 7.87000000e+02 2.13255284e-05
 7.88000000e+02 2.11876588e-05
 7.89000000e+02 2.10495970e-05
 7.90000000e+02 2.09113506e-05
 7.91000000e+02 2.07729270e-05
 7.92000000e+02 2.06343338e-05
 7.93000000e+02 2.04955785e-05
 7.94000000e+02 2.03566684e-05
 7.95000000e+02 2.02176111e-05
 7.96000000e+02 2.00784141e-05
 7.97000000e+02 1.99390848e-05
 7.98000000e+02 1.97996308e-05
 7.99000000e+02 1.96600597e-05
 8.00000000e+02 1.95203793e-05


==> figures/amiri_Cbiglow/con_col17_20000.dat <==
 1.00000000e+00 1.92391828e-05
 2.00000000e+00 1.91089628e-05
 3.00000000e+00 1.89786098e-05
 4.00000000e+00 1.88481312e-05
 5.00000000e+00 1.87175344e-05
 6.00000000e+00 1.85868270e-05
 7.00000000e+00 1.84560169e-05
 8.00000000e+00 1.83251121e-05
 9.00000000e+00 1.81941210e-05
 1.00000000e+01 1.80630518e-05
 1.10000000e+01 1.79319133e-05
 1.20000000e+01 1.78007144e-05
 1.30000000e+01 1.76694642e-05
 1.40000000e+01 1.75381720e-05
 1.50000000e+01 1.74068473e-05
 1.60000000e+01 1.72754997e-05
 1.70000000e+01 1.71441391e-05
 1.80000000e+01 1.70127750e-05
 1.90000000e+01 1.68814169e-05
 2.00000000e+01 1.67500741e-05
 2.10000000e+01 1.66187555e-05
 2.20000000e+01 1.64874703e-05
 2.30000000e+01 1.63562274e-05
 2.40000000e+01 1.62250362e-05
 2.50000000e+01 1.60939060e-05
 2.60000000e+01 1.59628463e-05
 2.70000000e+01 1.58318668e-05
 2.80000000e+01 1.57009776e-05
 2.90000000e+01 1.55701875e-05
 3.00000000e+01 1.54395046e-05
 3.10000000e+01 1.53089410e-05
 3.20000000e+01 1.51785056e-05
 3.30000000e+01 1.50482054e-05
 3.40000000e+01 1.49180438e-05
 3.50000000e+01 1.47880222e-05
 3.60000000e+01 1.46581413e-05
 3.70000000e+01 1.45284012e-05
 3.80000000e+01 1.43988019e-05
 3.90000000e+01 1.42693462e-05
 4.00000000e+01 1.41400393e-05
 4.10000000e+01 1.40108888e-05
 4.20000000e+01 1.38819026e-05
 4.30000000e+01 1.37530853e-05
 4.40000000e+01 1.36244449e-05
 4.50000000e+01 1.34959898e-05
 4.60000000e+01 1.33677280e-05
 4.70000000e+01 1.32396681e-05
 4.80000000e+01 1.31118189e-05
 4.90000000e+01 1.29841891e-05
 5.00000000e+01 1.28567877e-05
 5.10000000e+01 1.27296237e-05
 5.20000000e+01 1.26027062e-05
 5.30000000e+01 1.24760446e-05
 5.40000000e+01 1.23496484e-05
 5.50000000e+01 1.22235272e-05
 5.60000000e+01 1.20976911e-05
 5.70000000e+01 1.19721500e-05
 5.80000000e+01 1.18469144e-05
 5.90000000e+01 1.17219950e-05
 6.00000000e+01 1.15974006e-05
 6.10000000e+01 1.14731438e-05
 6.20000000e+01 1.13492365e-05
 6.30000000e+01 1.12256897e-05
 6.40000000e+01 1.11025136e-05
 6.50000000e+01 1.09797180e-05
 6.60000000e+01 1.08573139e-05
 6.70000000e+01 1.07353137e-05
 6.80000000e+01 1.06137317e-05
 6.90000000e+01 1.04925850e-05
 7.00000000e+01 1.03718946e-05
 7.10000000e+01 1.02516844e-05
 7.20000000e+01 1.01319820e-05
 7.30000000e+01 1.00128131e-05
 7.40000000e+01 9.89420762e-06
 7.50000000e+01 9.77619732e-06
 7.60000000e+01 9.65881623e-06
 7.70000000e+01 9.54209640e-06
 7.80000000e+01 9.42607652e-06
 7.90000000e+01 9.31078041e-06
 8.00000000e+01 9.19623538e-06
 8.10000000e+01 9.08246695e-06
 8.20000000e+01 8.96941111e-06
 8.30000000e+01 8.85707388e-06
 8.40000000e+01 8.74541227e-06
 8.50000000e+01 8.63427678e-06
 8.60000000e+01 8.52348368e-06
 8.70000000e+01 8.41275195e-06
 8.80000000e+01 8.30170169e-06
 8.90000000e+01 8.19029634e-06
 9.00000000e+01 8.07854676e-06
 9.10000000e+01 7.96659307e-06
 9.20000000e+01 7.85473794e-06
 9.30000000e+01 7.74317313e-06
 9.40000000e+01 7.63190692e-06
 9.50000000e+01 7.52147263e-06
 9.60000000e+01 7.41137227e-06
 9.70000000e+01 7.30184754e-06
 9.80000000e+01 7.19301787e-06
 9.90000000e+01 7.08480236e-06
 1.00000000e+02 6.97727911e-06
 1.01000000e+02 6.87044072e-06
 1.02000000e+02 6.76430794e-06
 1.03000000e+02 6.65889307e-06
 1.04000000e+02 6.55421381e-06
 1.05000000e+02 6.45028085e-06
 1.06000000e+02 6.34710123e-06
 1.07000000e+02 6.24468263e-06
 1.08000000e+02 6.14303028e-06
 1.09000000e+02 6.04214621e-06
 1.10000000e+02 5.94203010e-06
 1.11000000e+02 5.84268027e-06
 1.12000000e+02 5.74409559e-06
 1.13000000e+02 5.64627578e-06
 1.14000000e+02 5.54921820e-06
 1.15000000e+02 5.45292834e-06
 1.16000000e+02 5.35741558e-06
 1.17000000e+02 5.26268643e-06
 1.18000000e+02 5.16874853e-06
 1.19000000e+02 5.07561007e-06
 1.20000000e+02 4.98327914e-06
 1.21000000e+02 4.89176422e-06
 1.22000000e+02 4.80107384e-06
 1.23000000e+02 4.71121673e-06
 1.24000000e+02 4.62220169e-06
 1.25000000e+02 4.53403778e-06
 1.26000000e+02 4.44673410e-06
 1.27000000e+02 4.36030005e-06
 1.28000000e+02 4.27474501e-06
 1.29000000e+02 4.19007836e-06
 1.30000000e+02 4.10631103e-06
 1.31000000e+02 4.02345156e-06
 1.32000000e+02 3.94150681e-06
 1.33000000e+02 3.86048467e-06
 1.34000000e+02 3.78039229e-06
 1.35000000e+02 3.70123599e-06
 1.36000000e+02 3.62302171e-06
 1.37000000e+02 3.54575553e-06
 1.38000000e+02 3.46944457e-06
 1.39000000e+02 3.39409713e-06
 1.40000000e+02 3.31972163e-06
 1.41000000e+02 3.24633035e-06
 1.42000000e+02 3.17393804e-06
 1.43000000e+02 3.10255884e-06
 1.44000000e+02 3.03220874e-06
 1.45000000e+02 2.96290585e-06
 1.46000000e+02 2.89467119e-06
 1.47000000e+02 2.82753056e-06
 1.48000000e+02 2.76151213e-06
 1.49000000e+02 2.69665738e-06
 1.50000000e+02 2.63300797e-06
 1.51000000e+02 2.57060363e-06
 1.52000000e+02 2.50955216e-06
 1.53000000e+02 2.44983577e-06
 1.54000000e+02 2.39147119e-06
 1.55000000e+02 2.33446271e-06
 1.56000000e+02 2.27855529e-06
 1.57000000e+02 2.22373598e-06
 1.58000000e+02 2.16970452e-06
 1.59000000e+02 2.11649246e-06
 1.60000000e+02 2.06386793e-06
 1.61000000e+02 2.01207809e-06
 1.62000000e+02 1.96136341e-06
 1.63000000e+02 1.91137667e-06
 1.64000000e+02 1.86269477e-06
 1.65000000e+02 1.81522781e-06
 1.66000000e+02 1.76889093e-06
 1.67000000e+02 1.72379103e-06
 1.68000000e+02 1.67989963e-06
 1.69000000e+02 1.63724024e-06
 1.70000000e+02 1.59581977e-06
 1.71000000e+02 1.55564600e-06
 1.72000000e+02 1.51672620e-06
 1.73000000e+02 1.47906715e-06
 1.74000000e+02 1.44267494e-06
 1.75000000e+02 1.40755567e-06
 1.76000000e+02 1.37371497e-06
 1.77000000e+02 1.34115830e-06
 1.78000000e+02 1.30989086e-06
 1.79000000e+02 1.27991763e-06
 1.80000000e+02 1.25124336e-06
 1.81000000e+02 1.22387260e-06
 1.82000000e+02 1.19780966e-06
 1.83000000e+02 1.17305866e-06
 1.84000000e+02 1.14962350e-06
 1.85000000e+02 1.12750785e-06
 1.86000000e+02 1.10671519e-06
 1.87000000e+02 1.08724878e-06
 1.88000000e+02 1.06911165e-06
 1.89000000e+02 1.05230665e-06
 1.90000000e+02 1.03683639e-06
 1.91000000e+02 1.02270326e-06
 1.92000000e+02 1.00990948e-06
 1.93000000e+02 9.98457030e-07
 1.94000000e+02 9.88347681e-07
 1.95000000e+02 9.79583009e-07
 1.96000000e+02 9.72164386e-07
 1.97000000e+02 9.66092978e-07
 1.98000000e+02 9.61369742e-07
 1.99000000e+02 9.57995437e-07
 2.00000000e+02 9.55970622e-07
 2.01000000e+02 9.55295644e-07
 2.02000000e+02 9.55970622e-07
 2.03000000e+02 9.57995437e-07
 2.04000000e+02 9.61369742e-07
 2.05000000e+02 9.66092978e-07
 2.06000000e+02 9.72164386e-07
 2.07000000e+02 9.79583009e-07
 2.08000000e+02 9.88347681e-07
 2.09000000e+02 9.98457030e-07
 2.10000000e+02 1.00990948e-06
 2.11000000e+02 1.02270326e-06
 2.12000000e+02 1.03683639e-06
 2.13000000e+02 1.05230665e-06
 2.14000000e+02 1.06911165e-06
 2.15000000e+02 1.08724878e-06
 2.16000000e+02 1.10671519e-06
 2.17000000e+02 1.12750785e-06
 2.18000000e+02 1.14962350e-06
 2.19000000e+02 1.17305866e-06
 2.20000000e+02 1.19780966e-06
 2.21000000e+02 1.22387260e-06
 2.22000000e+02 1.25124336e-06
 2.23000000e+02 1.27991763e-06
 2.24000000e+02 1.30989086e-06
 2.25000000e+02 1.34115830e-06
 2.26000000e+02 1.37371497e-06
 2.27000000e+02 1.40755567e-06
 2.28000000e+02 1.44267494e-06
 2.29000000e+02 1.47906715e-06
 2.30000000e+02 1.51672620e-06
 2.31000000e+02 1.55564600e-06
 2.32000000e+02 1.59581977e-06
 2.33000000e+02 1.63724024e-06
 2.34000000e+02 1.67989963e-06
 2.35000000e+02 1.72379103e-06
 2.36000000e+02 1.76889093e-06
 2.37000000e+02 1.81522781e-06
 2.38000000e+02 1.86269477e-06
 2.39000000e+02 1.91137667e-06
 2.40000000e+02 1.96136341e-06
 2.41000000e+02 2.01207809e-06
 2.42000000e+02 2.06386793e-06
 2.43000000e+02 2.11649246e-06
 2.44000000e+02 2.16970452e-06
 2.45000000e+02 2.22373598e-06
 2.46000000e+02 2.27855529e-06
 2.47000000e+02 2.33446271e-06
 2.48000000e+02 2.39147119e-06
 2.49000000e+02 2.44983577e-06
 2.50000000e+02 2.50955216e-06
 2.51000000e+02 2.57060363e-06
 2.52000000e+02 2.63300797e-06
 2.53000000e+02 2.69665738e-06
 2.54000000e+02 2.76151213e-06
 2.55000000e+02 2.82753056e-06
 2.56000000e+02 2.89467119e-06
 2.57000000e+02 2.96290585e-06
 2.58000000e+02 3.03220874e-06
 2.59000000e+02 3.10255884e-06
 2.60000000e+02 3.17393804e-06
 2.61000000e+02 3.24633035e-06
 2.62000000e+02 3.31972163e-06
 2.63000000e+02 3.39409713e-06
 2.64000000e+02 3.46944457e-06
 2.65000000e+02 3.54575553e-06
 2.66000000e+02 3.62302171e-06
 2.67000000e+02 3.70123599e-06
 2.68000000e+02 3.78039229e-06
 2.69000000e+02 3.86048467e-06
 2.70000000e+02 3.94150681e-06
 2.71000000e+02 4.02345156e-06
 2.72000000e+02 4.10631103e-06
 2.73000000e+02 4.19007836e-06
 2.74000000e+02 4.27474501e-06
 2.75000000e+02 4.36030005e-06
 2.76000000e+02 4.44673410e-06
 2.77000000e+02 4.53403778e-06
 2.78000000e+02 4.62220169e-06
 2.79000000e+02 4.71121673e-06
 2.80000000e+02 4.80107384e-06
 2.81000000e+02 4.89176422e-06
 2.82000000e+02 4.98327914e-06
 2.83000000e+02 5.07561007e-06
 2.84000000e+02 5.16874853e-06
 2.85000000e+02 5.26268643e-06
 2.86000000e+02 5.35741558e-06
 2.87000000e+02 5.45292834e-06
 2.88000000e+02 5.54921820e-06
 2.89000000e+02 5.64627578e-06
 2.90000000e+02 5.74409559e-06
 2.91000000e+02 5.84268027e-06
 2.92000000e+02 5.94203010e-06
 2.93000000e+02 6.04214621e-06
 2.94000000e+02 6.14303028e-06
 2.95000000e+02 6.24468263e-06
 2.96000000e+02 6.34710123e-06
 2.97000000e+02 6.45028085e-06
 2.98000000e+02 6.55421381e-06
 2.99000000e+02 6.65889307e-06
 3.00000000e+02 6.76430794e-06
 3.01000000e+02 6.87044072e-06
 3.02000000e+02 6.97727911e-06
 3.03000000e+02 7.08480236e-06
 3.04000000e+02 7.19301787e-06
 3.05000000e+02 7.30184754e-06
 3.06000000e+02 7.41137227e-06
 3.07000000e+02 7.52147263e-06
 3.08000000e+02 7.63190692e-06
 3.09000000e+02 7.74317313e-06
 3.10000000e+02 7.85473794e-06
 3.11000000e+02 7.96659307e-06
 3.12000000e+02 8.07854676e-06
 3.13000000e+02 8.19029634e-06
 3.14000000e+02 8.30170169e-06
 3.15000000e+02 8.41275195e-06
 3.16000000e+02 8.52348368e-06
 3.17000000e+02 8.63427678e-06
 3.18000000e+02 8.74541227e-06
 3.19000000e+02 8.85707388e-06
 3.20000000e+02 8.96941111e-06
 3.21000000e+02 9.08246695e-06
 3.22000000e+02 9.19623538e-06
 3.23000000e+02 9.31078041e-06
 3.24000000e+02 9.42607652e-06
 3.25000000e+02 9.54209640e-06
 3.26000000e+02 9.65881623e-06
 3.27000000e+02 9.77619732e-06
 3.28000000e+02 9.89420762e-06
 3.29000000e+02 1.00128131e-05
 3.30000000e+02 1.01319820e-05
 3.31000000e+02 1.02516844e-05
 3.32000000e+02 1.03718946e-05
 3.33000000e+02 1.04925850e-05
 3.34000000e+02 1.06137317e-05
 3.35000000e+02 1.07353137e-05
 3.36000000e+02 1.08573139e-05
 3.37000000e+02 1.09797180e-05
 3.38000000e+02 1.11025136e-05
 3.39000000e+02 1.12256897e-05
 3.40000000e+02 1.13492365e-05
 3.41000000e+02 1.14731438e-05
 3.42000000e+02 1.15974006e-05
 3.43000000e+02 1.17219950e-05
 3.44000000e+02 1.18469144e-05
 3.45000000e+02 1.19721500e-05
 3.46000000e+02 1.20976911e-05
 3.47000000e+02 1.22235272e-05
 3.48000000e+02 1.23496484e-05
 3.49000000e+02 1.24760446e-05
 3.50000000e+02 1.26027062e-05
 3.51000000e+02 1.27296237e-05
 3.52000000e+02 1.28567877e-05
 3.53000000e+02 1.29841891e-05
 3.54000000e+02 1.31118189e-05
 3.55000000e+02 1.32396681e-05
 3.56000000e+02 1.33677280e-05
 3.57000000e+02 1.34959898e-05
 3.58000000e+02 1.36244449e-05
 3.59000000e+02 1.37530853e-05
 3.60000000e+02 1.38819026e-05
 3.61000000e+02 1.40108888e-05
 3.62000000e+02 1.41400393e-05
 3.63000000e+02 1.42693462e-05
 3.64000000e+02 1.43988019e-05
 3.65000000e+02 1.45284012e-05
 3.66000000e+02 1.46581413e-05
 3.67000000e+02 1.47880222e-05
 3.68000000e+02 1.49180438e-05
 3.69000000e+02 1.50482054e-05
 3.70000000e+02 1.51785056e-05
 3.71000000e+02 1.53089410e-05
 3.72000000e+02 1.54395046e-05
 3.73000000e+02 1.55701875e-05
 3.74000000e+02 1.57009776e-05
 3.75000000e+02 1.58318668e-05
 3.76000000e+02 1.59628463e-05
 3.77000000e+02 1.60939060e-05
 3.78000000e+02 1.62250362e-05
 3.79000000e+02 1.63562274e-05
 3.80000000e+02 1.64874703e-05
 3.81000000e+02 1.66187555e-05
 3.82000000e+02 1.67500741e-05
 3.83000000e+02 1.68814169e-05
 3.84000000e+02 1.70127750e-05
 3.85000000e+02 1.71441391e-05
 3.86000000e+02 1.72754997e-05
 3.87000000e+02 1.74068473e-05
 3.88000000e+02 1.75381720e-05
 3.89000000e+02 1.76694642e-05
 3.90000000e+02 1.78007144e-05
 3.91000000e+02 1.79319133e-05
 3.92000000e+02 1.80630518e-05
 3.93000000e+02 1.81941210e-05
 3.94000000e+02 1.83251121e-05
 3.95000000e+02 1.84560169e-05
 3.96000000e+02 1.85868270e-05
 3.97000000e+02 1.87175344e-05
 3.98000000e+02 1.88481312e-05
 3.99000000e+02 1.89786098e-05
 4.00000000e+02 1.91089628e-05
 4.01000000e+02 1.92391828e-05
 4.02000000e+02 1.93692628e-05
 4.03000000e+02 1.94991962e-05
 4.04000000e+02 1.96289762e-05
 4.05000000e+02 1.97585964e-05
 4.06000000e+02 1.98880505e-05
 4.07000000e+02 2.00173320e-05
 4.08000000e+02 2.01464348e-05
 4.09000000e+02 2.02753525e-05
 4.10000000e+02 2.04040788e-05
 4.11000000e+02 2.05326073e-05
 4.12000000e+02 2.06609317e-05
 4.13000000e+02 2.07890457e-05
 4.14000000e+02 2.09169427e-05
 4.15000000e+02 2.10446165e-05
 4.16000000e+02 2.11720606e-05
 4.17000000e+02 2.12992685e-05
 4.18000000e+02 2.14262340e-05
 4.19000000e+02 2.15529506e-05
 4.20000000e+02 2.16794117e-05
 4.21000000e+02 2.18056112e-05
 4.22000000e+02 2.19315424e-05
 4.23000000e+02 2.20571990e-05
 4.24000000e+02 2.21825747e-05
 4.25000000e+02 2.23076629e-05
 4.26000000e+02 2.24324575e-05
 4.27000000e+02 2.25569518e-05
 4.28000000e+02 2.26811398e-05
 4.29000000e+02 2.28050148e-05
 4.30000000e+02 2.29285708e-05
 4.31000000e+02 2.30518013e-05
 4.32000000e+02 2.31747000e-05
 4.33000000e+02 2.32972607e-05
 4.34000000e+02 2.34194771e-05
 4.35000000e+02 2.35413430e-05
 4.36000000e+02 2.36628521e-05
 4.37000000e+02 2.37839983e-05
 4.38000000e+02 2.39047753e-05
 4.39000000e+02 2.40251771e-05
 4.40000000e+02 2.41451973e-05
 4.41000000e+02 2.42648300e-05
 4.42000000e+02 2.43840691e-05
 4.43000000e+02 2.45029083e-05
 4.44000000e+02 2.46213418e-05
 4.45000000e+02 2.47393635e-05
 4.46000000e+02 2.48569673e-05
 4.47000000e+02 2.49741472e-05
 4.48000000e+02 2.50908974e-05
 4.49000000e+02 2.52072118e-05
 4.50000000e+02 2.53230846e-05
 4.51000000e+02 2.54385099e-05
 4.52000000e+02 2.55534818e-05
 4.53000000e+02 2.56679944e-05
 4.54000000e+02 2.57820420e-05
 4.55000000e+02 2.58956187e-05
 4.56000000e+02 2.60087188e-05
 4.57000000e+02 2.61213366e-05
 4.58000000e+02 2.62334664e-05
 4.59000000e+02 2.63451025e-05
 4.60000000e+02 2.64562392e-05
 4.61000000e+02 2.65668708e-05
 4.62000000e+02 2.66769919e-05
 4.63000000e+02 2.67865969e-05
 4.64000000e+02 2.68956801e-05
 4.65000000e+02 2.70042361e-05
 4.66000000e+02 2.71122594e-05
 4.67000000e+02 2.72197446e-05
 4.68000000e+02 2.73266862e-05
 4.69000000e+02 2.74330788e-05
 4.70000000e+02 2.75389171e-05
 4.71000000e+02 2.76441958e-05
 4.72000000e+02 2.77489095e-05
 4.73000000e+02 2.78530530e-05
 4.74000000e+02 2.79566209e-05
 4.75000000e+02 2.80596083e-05
 4.76000000e+02 2.81620097e-05
 4.77000000e+02 2.82638202e-05
 4.78000000e+02 2.83650346e-05
 4.79000000e+02 2.84656478e-05
 4.80000000e+02 2.85656547e-05
 4.81000000e+02 2.86650505e-05
 4.82000000e+02 2.87638300e-05
 4.83000000e+02 2.88619884e-05
 4.84000000e+02 2.89595208e-05
 4.85000000e+02 2.90564222e-05
 4.86000000e+02 2.91526879e-05
 4.87000000e+02 2.92483130e-05
 4.88000000e+02 2.93432928e-05
 4.89000000e+02 2.94376226e-05
 4.90000000e+02 2.95312976e-05
 4.91000000e+02 2.96243132e-05
 4.92000000e+02 2.97166648e-05
 4.93000000e+02 2.98083479e-05
 4.94000000e+02 2.98993578e-05
 4.95000000e+02 2.99896901e-05
 4.96000000e+02 3.00793402e-05
 4.97000000e+02 3.01683039e-05
 4.98000000e+02 3.02565766e-05
 4.99000000e+02 3.03441540e-05
 5.00000000e+02 3.04310318e-05
 5.01000000e+02 3.05172057e-05
 5.02000000e+02 3.06026715e-05
 5.03000000e+02 3.06874249e-05
 5.04000000e+02 3.07714618e-05
 5.05000000e+02 3.08547782e-05
 5.06000000e+02 3.09373700e-05
 5.07000000e+02 3.10192335e-05
 5.08000000e+02 3.11003650e-05
 5.09000000e+02 3.11807624e-05
 5.10000000e+02 3.12604205e-05
 5.11000000e+02 3.13393441e-05
 5.12000000e+02 3.14175251e-05
 5.13000000e+02 3.14949686e-05
 5.14000000e+02 3.15717080e-05
 5.15000000e+02 3.16477069e-05
 5.16000000e+02 3.17229979e-05
 5.17000000e+02 3.17975700e-05
 5.18000000e+02 3.18714417e-05
 5.19000000e+02 3.19446171e-05
 5.20000000e+02 3.20170694e-05
 5.21000000e+02 3.20887620e-05
 5.22000000e+02 3.21596566e-05
 5.23000000e+02 3.22297197e-05
 5.24000000e+02 3.22989410e-05
 5.25000000e+02 3.23673037e-05
 5.26000000e+02 3.24347991e-05
 5.27000000e+02 3.25014306e-05
 5.28000000e+02 3.25671858e-05
 5.29000000e+02 3.26321162e-05
 5.30000000e+02 3.26962152e-05
 5.31000000e+02 3.27594733e-05
 5.32000000e+02 3.28218990e-05
 5.33000000e+02 3.28834884e-05
 5.34000000e+02 3.29442415e-05
 5.35000000e+02 3.30041571e-05
 5.36000000e+02 3.30632333e-05
 5.37000000e+02 3.31214681e-05
 5.38000000e+02 3.31788594e-05
 5.39000000e+02 3.32354049e-05
 5.40000000e+02 3.32911022e-05
 5.41000000e+02 3.33459488e-05
 5.42000000e+02 3.33999424e-05
 5.43000000e+02 3.34530803e-05
 5.44000000e+02 3.35053602e-05
 5.45000000e+02 3.35567796e-05
 5.46000000e+02 3.36073360e-05
 5.47000000e+02 3.36570270e-05
 5.48000000e+02 3.37058503e-05
 5.49000000e+02 3.37538034e-05
 5.50000000e+02 3.38008840e-05
 5.51000000e+02 3.38470899e-05
 5.52000000e+02 3.38924187e-05
 5.53000000e+02 3.39368683e-05
 5.54000000e+02 3.39804365e-05
 5.55000000e+02 3.40231212e-05
 5.56000000e+02 3.40649202e-05
 5.57000000e+02 3.41058315e-05
 5.58000000e+02 3.41458531e-05
 5.59000000e+02 3.41849831e-05
 5.60000000e+02 3.42232196e-05
 5.61000000e+02 3.42605606e-05
 5.62000000e+02 3.42970043e-05
 5.63000000e+02 3.43325489e-05
 5.64000000e+02 3.43671928e-05
 5.65000000e+02 3.44009342e-05
 5.66000000e+02 3.44337714e-05
 5.67000000e+02 3.44657029e-05
 5.68000000e+02 3.44967270e-05
 5.69000000e+02 3.45268423e-05
 5.70000000e+02 3.45560472e-05
 5.71000000e+02 3.45843403e-05
 5.72000000e+02 3.46117202e-05
 5.73000000e+02 3.46381856e-05
 5.74000000e+02 3.46637350e-05
 5.75000000e+02 3.46883673e-05
 5.76000000e+02 3.47120811e-05
 5.77000000e+02 3.47348753e-05
 5.78000000e+02 3.47567486e-05
 5.79000000e+02 3.47777000e-05
 5.80000000e+02 3.47977284e-05
 5.81000000e+02 3.48168327e-05
 5.82000000e+02 3.48350119e-05
 5.83000000e+02 3.48522650e-05
 5.84000000e+02 3.48685911e-05
 5.85000000e+02 3.48839893e-05
 5.86000000e+02 3.48984587e-05
 5.87000000e+02 3.49119985e-05
 5.88000000e+02 3.49246080e-05
 5.89000000e+02 3.49362864e-05
 5.90000000e+02 3.49470330e-05
 5.91000000e+02 3.49568473e-05
 5.92000000e+02 3.49657286e-05
 5.93000000e+02 3.49736764e-05
 5.94000000e+02 3.49806902e-05
 5.95000000e+02 3.49867696e-05
 5.96000000e+02 3.49919143e-05
 5.97000000e+02 3.49961240e-05
 5.98000000e+02 3.49993984e-05
 5.99000000e+02 3.50017374e-05
 6.00000000e+02 3.50031408e-05
 6.01000000e+02 3.50036087e-05
 6.02000000e+02 3.50031408e-05
 6.03000000e+02 3.50017374e-05
 6.04000000e+02 3.49993984e-05
 6.05000000e+02 3.49961240e-05
 6.06000000e+02 3.49919143e-05
 6.07000000e+02 3.49867696e-05
 6.08000000e+02 3.49806902e-05
 6.09000000e+02 3.49736764e-05
 6.10000000e+02 3.49657286e-05
 6.11000000e+02 3.49568473e-05
 6.12000000e+02 3.49470330e-05
 6.13000000e+02 3.49362864e-05
 6.14000000e+02 3.49246080e-05
 6.15000000e+02 3.49119985e-05
 6.16000000e+02 3.48984587e-05
 6.17000000e+02 3.48839893e-05
 6.18000000e+02 3.48685911e-05
 6.19000000e+02 3.48522650e-05
 6.20000000e+02 3.48350119e-05
 6.21000000e+02 3.48168327e-05
 6.22000000e+02 3.47977284e-05
 6.23000000e+02 3.47777000e-05
 6.24000000e+02 3.47567486e-05
 6.25000000e+02 3.47348753e-05
 6.26000000e+02 3.47120811e-05
 6.27000000e+02 3.46883673e-05
 6.28000000e+02 3.46637350e-05
 6.29000000e+02 3.46381856e-05
 6.30000000e+02 3.46117202e-05
 6.31000000e+02 3.45843403e-05
 6.32000000e+02 3.45560472e-05
 6.33000000e+02 3.45268423e-05
 6.34000000e+02 3.44967270e-05
 6.35000000e+02 3.44657029e-05
 6.36000000e+02 3.44337714e-05
 6.37000000e+02 3.44009342e-05
 6.38000000e+02 3.43671928e-05
 6.39000000e+02 3.43325489e-05
 6.40000000e+02 3.42970043e-05
 6.41000000e+02 3.42605606e-05
 6.42000000e+02 3.42232196e-05
 6.43000000e+02 3.41849831e-05
 6.44000000e+02 3.41458531e-05
 6.45000000e+02 3.41058315e-05
 6.46000000e+02 3.40649202e-05
 6.47000000e+02 3.40231212e-05
 6.48000000e+02 3.39804365e-05
 6.49000000e+02 3.39368683e-05
 6.50000000e+02 3.38924187e-05
 6.51000000e+02 3.38470899e-05
 6.52000000e+02 3.38008840e-05
 6.53000000e+02 3.37538034e-05
 6.54000000e+02 3.37058503e-05
 6.55000000e+02 3.36570270e-05
 6.56000000e+02 3.36073360e-05
 6.57000000e+02 3.35567796e-05
 6.58000000e+02 3.35053602e-05
 6.59000000e+02 3.34530803e-05
 6.60000000e+02 3.33999424e-05
 6.61000000e+02 3.33459488e-05
 6.62000000e+02 3.32911022e-05
 6.63000000e+02 3.32354049e-05
 6.64000000e+02 3.31788594e-05
 6.65000000e+02 3.31214681e-05
 6.66000000e+02 3.30632333e-05
 6.67000000e+02 3.30041571e-05
 6.68000000e+02 3.29442415e-05
 6.69000000e+02 3.28834884e-05
 6.70000000e+02 3.28218990e-05
 6.71000000e+02 3.27594733e-05
 6.72000000e+02 3.26962152e-05
 6.73000000e+02 3.26321162e-05
 6.74000000e+02 3.25671858e-05
 6.75000000e+02 3.25014306e-05
 6.76000000e+02 3.24347991e-05
 6.77000000e+02 3.23673037e-05
 6.78000000e+02 3.22989410e-05
 6.79000000e+02 3.22297197e-05
 6.80000000e+02 3.21596566e-05
 6.81000000e+02 3.20887620e-05
 6.82000000e+02 3.20170694e-05
 6.83000000e+02 3.19446171e-05
 6.84000000e+02 3.18714417e-05
 6.85000000e+02 3.17975700e-05
 6.86000000e+02 3.17229979e-05
 6.87000000e+02 3.16477069e-05
 6.88000000e+02 3.15717080e-05
 6.89000000e+02 3.14949686e-05
 6.90000000e+02 3.14175251e-05
 6.91000000e+02 3.13393441e-05
 6.92000000e+02 3.12604205e-05
 6.93000000e+02 3.11807624e-05
 6.94000000e+02 3.11003650e-05
 6.95000000e+02 3.10192335e-05
 6.96000000e+02 3.09373700e-05
 6.97000000e+02 3.08547782e-05
 6.98000000e+02 3.07714618e-05
 6.99000000e+02 3.06874249e-05
 7.00000000e+02 3.06026715e-05
 7.01000000e+02 3.05172057e-05
 7.02000000e+02 3.04310318e-05
 7.03000000e+02 3.03441540e-05
 7.04000000e+02 3.02565766e-05
 7.05000000e+02 3.01683039e-05
 7.06000000e+02 3.00793402e-05
 7.07000000e+02 2.99896901e-05
 7.08000000e+02 2.98993578e-05
 7.09000000e+02 2.98083479e-05
 7.10000000e+02 2.97166648e-05
 7.11000000e+02 2.96243132e-05
 7.12000000e+02 2.95312976e-05
 7.13000000e+02 2.94376226e-05
 7.14000000e+02 2.93432928e-05
 7.15000000e+02 2.92483130e-05
 7.16000000e+02 2.91526879e-05
 7.17000000e+02 2.90564222e-05
 7.18000000e+02 2.89595208e-05
 7.19000000e+02 2.88619884e-05
 7.20000000e+02 2.87638300e-05
 7.21000000e+02 2.86650505e-05
 7.22000000e+02 2.85656547e-05
 7.23000000e+02 2.84656478e-05
 7.24000000e+02 2.83650346e-05
 7.25000000e+02 2.82638202e-05
 7.26000000e+02 2.81620097e-05
 7.27000000e+02 2.80596083e-05
 7.28000000e+02 2.79566209e-05
 7.29000000e+02 2.78530530e-05
 7.30000000e+02 2.77489095e-05
 7.31000000e+02 2.76441958e-05
 7.32000000e+02 2.75389171e-05
 7.33000000e+02 2.74330788e-05
 7.34000000e+02 2.73266862e-05
 7.35000000e+02 2.72197446e-05
 7.36000000e+02 2.71122594e-05
 7.37000000e+02 2.70042361e-05
 7.38000000e+02 2.68956801e-05
 7.39000000e+02 2.67865969e-05
 7.40000000e+02 2.66769919e-05
 7.41000000e+02 2.65668708e-05
 7.42000000e+02 2.64562392e-05
 7.43000000e+02 2.63451025e-05
 7.44000000e+02 2.62334664e-05
 7.45000000e+02 2.61213366e-05
 7.46000000e+02 2.60087188e-05
 7.47000000e+02 2.58956187e-05
 7.48000000e+02 2.57820420e-05
 7.49000000e+02 2.56679944e-05
 7.50000000e+02 2.55534818e-05
 7.51000000e+02 2.54385099e-05
 7.52000000e+02 2.53230846e-05
 7.53000000e+02 2.52072118e-05
 7.54000000e+02 2.50908974e-05
 7.55000000e+02 2.49741472e-05
 7.56000000e+02 2.48569673e-05
 7.57000000e+02 2.47393635e-05
 7.58000000e+02 2.46213418e-05
 7.59000000e+02 2.45029083e-05
 7.60000000e+02 2.43840691e-05
 7.61000000e+02 2.42648300e-05
 7.62000000e+02 2.41451973e-05
 7.63000000e+02 2.40251771e-05
 7.64000000e+02 2.39047753e-05
 7.65000000e+02 2.37839983e-05
 7.66000000e+02 2.36628521e-05
 7.67000000e+02 2.35413430e-05
 7.68000000e+02 2.34194771e-05
 7.69000000e+02 2.32972607e-05
 7.70000000e+02 2.31747000e-05
 7.71000000e+02 2.30518013e-05
 7.72000000e+02 2.29285708e-05
 7.73000000e+02 2.28050148e-05
 7.74000000e+02 2.26811398e-05
 7.75000000e+02 2.25569518e-05
 7.76000000e+02 2.24324575e-05
 7.77000000e+02 2.23076629e-05
 7.78000000e+02 2.21825747e-05
 7.79000000e+02 2.20571990e-05
 7.80000000e+02 2.19315424e-05
 7.81000000e+02 2.18056112e-05
 7.82000000e+02 2.16794117e-05
 7.83000000e+02 2.15529506e-05
 7.84000000e+02 2.14262340e-05
 7.85000000e+02 2.12992685e-05
 7.86000000e+02 2.11720606e-05
 7.87000000e+02 2.10446165e-05
 7.88000000e+02 2.09169427e-05
 7.89000000e+02 2.07890457e-05
 7.90000000e+02 2.06609317e-05
 7.91000000e+02 2.05326073e-05
 7.92000000e+02 2.04040788e-05
 7.93000000e+02 2.02753525e-05
 7.94000000e+02 2.01464348e-05
 7.95000000e+02 2.00173320e-05
 7.96000000e+02 1.98880505e-05
 7.97000000e+02 1.97585964e-05
 7.98000000e+02 1.96289762e-05
 7.99000000e+02 1.94991962e-05
 8.00000000e+02 1.93692628e-05


==> figures/amiri_Cbiglow/con_col17_20000_old.dat <==
 1.00000000e+00 1.92028827e-05
 2.00000000e+00 1.90750996e-05
 3.00000000e+00 1.89471742e-05
 4.00000000e+00 1.88191134e-05
 5.00000000e+00 1.86909243e-05
 6.00000000e+00 1.85626142e-05
 7.00000000e+00 1.84341904e-05
 8.00000000e+00 1.83056604e-05
 9.00000000e+00 1.81770318e-05
 1.00000000e+01 1.80483125e-05
 1.10000000e+01 1.79195102e-05
 1.20000000e+01 1.77906331e-05
 1.30000000e+01 1.76616892e-05
 1.40000000e+01 1.75326871e-05
 1.50000000e+01 1.74036352e-05
 1.60000000e+01 1.72745423e-05
 1.70000000e+01 1.71454171e-05
 1.80000000e+01 1.70162686e-05
 1.90000000e+01 1.68871056e-05
 2.00000000e+01 1.67579368e-05
 2.10000000e+01 1.66287710e-05
 2.20000000e+01 1.64996164e-05
 2.30000000e+01 1.63704814e-05
 2.40000000e+01 1.62413743e-05
 2.50000000e+01 1.61123036e-05
 2.60000000e+01 1.59832779e-05
 2.70000000e+01 1.58543060e-05
 2.80000000e+01 1.57253971e-05
 2.90000000e+01 1.55965599e-05
 3.00000000e+01 1.54678042e-05
 3.10000000e+01 1.53391397e-05
 3.20000000e+01 1.52105719e-05
 3.30000000e+01 1.50821132e-05
 3.40000000e+01 1.49537726e-05
 3.50000000e+01 1.48255581e-05
 3.60000000e+01 1.46974745e-05
 3.70000000e+01 1.45695235e-05
 3.80000000e+01 1.44417065e-05
 3.90000000e+01 1.43140244e-05
 4.00000000e+01 1.41864771e-05
 4.10000000e+01 1.40590664e-05
 4.20000000e+01 1.39317970e-05
 4.30000000e+01 1.38046747e-05
 4.40000000e+01 1.36777094e-05
 4.50000000e+01 1.35509045e-05
 4.60000000e+01 1.34242673e-05
 4.70000000e+01 1.32978059e-05
 4.80000000e+01 1.31715279e-05
 4.90000000e+01 1.30454416e-05
 5.00000000e+01 1.29195554e-05
 5.10000000e+01 1.27938775e-05
 5.20000000e+01 1.26684168e-05
 5.30000000e+01 1.25431817e-05
 5.40000000e+01 1.24181811e-05
 5.50000000e+01 1.22934239e-05
 5.60000000e+01 1.21689191e-05
 5.70000000e+01 1.20446760e-05
 5.80000000e+01 1.19207038e-05
 5.90000000e+01 1.17970121e-05
 6.00000000e+01 1.16736109e-05
 6.10000000e+01 1.15505096e-05
 6.20000000e+01 1.14277188e-05
 6.30000000e+01 1.13052487e-05
 6.40000000e+01 1.11831079e-05
 6.50000000e+01 1.10613095e-05
 6.60000000e+01 1.09398644e-05
 6.70000000e+01 1.08187834e-05
 6.80000000e+01 1.06980763e-05
 6.90000000e+01 1.05777526e-05
 7.00000000e+01 1.04578235e-05
 7.10000000e+01 1.03383015e-05
 7.20000000e+01 1.02192009e-05
 7.30000000e+01 1.01005393e-05
 7.40000000e+01 9.98233790e-06
 7.50000000e+01 9.86462042e-06
 7.60000000e+01 9.74741372e-06
 7.70000000e+01 9.63074270e-06
 7.80000000e+01 9.51463681e-06
 7.90000000e+01 9.39912696e-06
 8.00000000e+01 9.28424596e-06
 8.10000000e+01 9.17002489e-06
 8.20000000e+01 9.05650166e-06
 8.30000000e+01 8.94370015e-06
 8.40000000e+01 8.83164936e-06
 8.50000000e+01 8.72037799e-06
 8.60000000e+01 8.60982862e-06
 8.70000000e+01 8.50001645e-06
 8.80000000e+01 8.39090470e-06
 8.90000000e+01 8.28235575e-06
 9.00000000e+01 8.17419646e-06
 9.10000000e+01 8.06615334e-06
 9.20000000e+01 7.95785384e-06
 9.30000000e+01 7.84925134e-06
 9.40000000e+01 7.74034020e-06
 9.50000000e+01 7.63124356e-06
 9.60000000e+01 7.52224088e-06
 9.70000000e+01 7.41351358e-06
 9.80000000e+01 7.30507082e-06
 9.90000000e+01 7.19742869e-06
 1.00000000e+02 7.09011257e-06
 1.01000000e+02 6.98336039e-06
 1.02000000e+02 6.87729321e-06
 1.03000000e+02 6.77183770e-06
 1.04000000e+02 6.66707189e-06
 1.05000000e+02 6.56299147e-06
 1.06000000e+02 6.45961682e-06
 1.07000000e+02 6.35696126e-06
 1.08000000e+02 6.25504507e-06
 1.09000000e+02 6.15387248e-06
 1.10000000e+02 6.05345198e-06
 1.11000000e+02 5.95379066e-06
 1.12000000e+02 5.85489243e-06
 1.13000000e+02 5.75675874e-06
 1.14000000e+02 5.65938909e-06
 1.15000000e+02 5.56278217e-06
 1.16000000e+02 5.46693808e-06
 1.17000000e+02 5.37185722e-06
 1.18000000e+02 5.27753583e-06
 1.19000000e+02 5.18398636e-06
 1.20000000e+02 5.09121646e-06
 1.21000000e+02 4.99923275e-06
 1.22000000e+02 4.90804446e-06
 1.23000000e+02 4.81765987e-06
 1.24000000e+02 4.72808801e-06
 1.25000000e+02 4.63933798e-06
 1.26000000e+02 4.55141907e-06
 1.27000000e+02 4.46434073e-06
 1.28000000e+02 4.37811258e-06
 1.29000000e+02 4.29274436e-06
 1.30000000e+02 4.20824600e-06
 1.31000000e+02 4.12462762e-06
 1.32000000e+02 4.04189911e-06
 1.33000000e+02 3.96007175e-06
 1.34000000e+02 3.87915560e-06
 1.35000000e+02 3.79915781e-06
 1.36000000e+02 3.72008696e-06
 1.37000000e+02 3.64195114e-06
 1.38000000e+02 3.56475760e-06
 1.39000000e+02 3.48851334e-06
 1.40000000e+02 3.41322559e-06
 1.41000000e+02 3.33890277e-06
 1.42000000e+02 3.26555480e-06
 1.43000000e+02 3.19319234e-06
 1.44000000e+02 3.12182920e-06
 1.45000000e+02 3.05148350e-06
 1.46000000e+02 2.98217328e-06
 1.47000000e+02 2.91391888e-06
 1.48000000e+02 2.84674448e-06
 1.49000000e+02 2.78067878e-06
 1.50000000e+02 2.71575342e-06
 1.51000000e+02 2.65201254e-06
 1.52000000e+02 2.58950077e-06
 1.53000000e+02 2.52826028e-06
 1.54000000e+02 2.46839548e-06
 1.55000000e+02 2.40988854e-06
 1.56000000e+02 2.35274703e-06
 1.57000000e+02 2.29694182e-06
 1.58000000e+02 2.24219227e-06
 1.59000000e+02 2.18848145e-06
 1.60000000e+02 2.13552333e-06
 1.61000000e+02 2.08338884e-06
 1.62000000e+02 2.03187749e-06
 1.63000000e+02 1.98125556e-06
 1.64000000e+02 1.93175591e-06
 1.65000000e+02 1.88301465e-06
 1.66000000e+02 1.83560209e-06
 1.67000000e+02 1.78943027e-06
 1.68000000e+02 1.74441676e-06
 1.69000000e+02 1.70067010e-06
 1.70000000e+02 1.65816273e-06
 1.71000000e+02 1.61691857e-06
 1.72000000e+02 1.57694536e-06
 1.73000000e+02 1.53825190e-06
 1.74000000e+02 1.50084659e-06
 1.75000000e+02 1.46473728e-06
 1.76000000e+02 1.42993109e-06
 1.77000000e+02 1.39643504e-06
 1.78000000e+02 1.36425567e-06
 1.79000000e+02 1.33339931e-06
 1.80000000e+02 1.30387198e-06
 1.81000000e+02 1.27567942e-06
 1.82000000e+02 1.24882712e-06
 1.83000000e+02 1.22332029e-06
 1.84000000e+02 1.19916388e-06
 1.85000000e+02 1.17636259e-06
 1.86000000e+02 1.15492084e-06
 1.87000000e+02 1.13484280e-06
 1.88000000e+02 1.11613236e-06
 1.89000000e+02 1.09879315e-06
 1.90000000e+02 1.08282855e-06
 1.91000000e+02 1.06824165e-06
 1.92000000e+02 1.05503530e-06
 1.93000000e+02 1.04321206e-06
 1.94000000e+02 1.03277426e-06
 1.95000000e+02 1.02372394e-06
 1.96000000e+02 1.01606289e-06
 1.97000000e+02 1.00979265e-06
 1.98000000e+02 1.00491445e-06
 1.99000000e+02 1.00142931e-06
 2.00000000e+02 9.99337929e-07
 2.01000000e+02 9.98640754e-07
 2.02000000e+02 9.99337929e-07
 2.03000000e+02 1.00142931e-06
 2.04000000e+02 1.00491445e-06
 2.05000000e+02 1.00979265e-06
 2.06000000e+02 1.01606289e-06
 2.07000000e+02 1.02372394e-06
 2.08000000e+02 1.03277426e-06
 2.09000000e+02 1.04321206e-06
 2.10000000e+02 1.05503530e-06
 2.11000000e+02 1.06824165e-06
 2.12000000e+02 1.08282855e-06
 2.13000000e+02 1.09879315e-06
 2.14000000e+02 1.11613236e-06
 2.15000000e+02 1.13484280e-06
 2.16000000e+02 1.15492084e-06
 2.17000000e+02 1.17636259e-06
 2.18000000e+02 1.19916388e-06
 2.19000000e+02 1.22332029e-06
 2.20000000e+02 1.24882712e-06
 2.21000000e+02 1.27567942e-06
 2.22000000e+02 1.30387198e-06
 2.23000000e+02 1.33339931e-06
 2.24000000e+02 1.36425567e-06
 2.25000000e+02 1.39643504e-06
 2.26000000e+02 1.42993109e-06
 2.27000000e+02 1.46473728e-06
 2.28000000e+02 1.50084659e-06
 2.29000000e+02 1.53825190e-06
 2.30000000e+02 1.57694536e-06
 2.31000000e+02 1.61691857e-06
 2.32000000e+02 1.65816273e-06
 2.33000000e+02 1.70067010e-06
 2.34000000e+02 1.74441676e-06
 2.35000000e+02 1.78943027e-06
 2.36000000e+02 1.83560209e-06
 2.37000000e+02 1.88301465e-06
 2.38000000e+02 1.93175591e-06
 2.39000000e+02 1.98125556e-06
 2.40000000e+02 2.03187749e-06
 2.41000000e+02 2.08338884e-06
 2.42000000e+02 2.13552333e-06
 2.43000000e+02 2.18848145e-06
 2.44000000e+02 2.24219227e-06
 2.45000000e+02 2.29694182e-06
 2.46000000e+02 2.35274703e-06
 2.47000000e+02 2.40988854e-06
 2.48000000e+02 2.46839548e-06
 2.49000000e+02 2.52826028e-06
 2.50000000e+02 2.58950077e-06
 2.51000000e+02 2.65201254e-06
 2.52000000e+02 2.71575342e-06
 2.53000000e+02 2.78067878e-06
 2.54000000e+02 2.84674448e-06
 2.55000000e+02 2.91391888e-06
 2.56000000e+02 2.98217328e-06
 2.57000000e+02 3.05148350e-06
 2.58000000e+02 3.12182920e-06
 2.59000000e+02 3.19319234e-06
 2.60000000e+02 3.26555480e-06
 2.61000000e+02 3.33890277e-06
 2.62000000e+02 3.41322559e-06
 2.63000000e+02 3.48851334e-06
 2.64000000e+02 3.56475760e-06
 2.65000000e+02 3.64195114e-06
 2.66000000e+02 3.72008696e-06
 2.67000000e+02 3.79915781e-06
 2.68000000e+02 3.87915560e-06
 2.69000000e+02 3.96007175e-06
 2.70000000e+02 4.04189911e-06
 2.71000000e+02 4.12462762e-06
 2.72000000e+02 4.20824600e-06
 2.73000000e+02 4.29274436e-06
 2.74000000e+02 4.37811258e-06
 2.75000000e+02 4.46434073e-06
 2.76000000e+02 4.55141907e-06
 2.77000000e+02 4.63933798e-06
 2.78000000e+02 4.72808801e-06
 2.79000000e+02 4.81765987e-06
 2.80000000e+02 4.90804446e-06
 2.81000000e+02 4.99923275e-06
 2.82000000e+02 5.09121646e-06
 2.83000000e+02 5.18398636e-06
 2.84000000e+02 5.27753583e-06
 2.85000000e+02 5.37185722e-06
 2.86000000e+02 5.46693808e-06
 2.87000000e+02 5.56278217e-06
 2.88000000e+02 5.65938909e-06
 2.89000000e+02 5.75675874e-06
 2.90000000e+02 5.85489243e-06
 2.91000000e+02 5.95379066e-06
 2.92000000e+02 6.05345198e-06
 2.93000000e+02 6.15387248e-06
 2.94000000e+02 6.25504507e-06
 2.95000000e+02 6.35696126e-06
 2.96000000e+02 6.45961682e-06
 2.97000000e+02 6.56299147e-06
 2.98000000e+02 6.66707189e-06
 2.99000000e+02 6.77183770e-06
 3.00000000e+02 6.87729321e-06
 3.01000000e+02 6.98336039e-06
 3.02000000e+02 7.09011257e-06
 3.03000000e+02 7.19742869e-06
 3.04000000e+02 7.30507082e-06
 3.05000000e+02 7.41351358e-06
 3.06000000e+02 7.52224088e-06
 3.07000000e+02 7.63124356e-06
 3.08000000e+02 7.74034020e-06
 3.09000000e+02 7.84925134e-06
 3.10000000e+02 7.95785384e-06
 3.11000000e+02 8.06615334e-06
 3.12000000e+02 8.17419646e-06
 3.13000000e+02 8.28235575e-06
 3.14000000e+02 8.39090470e-06
 3.15000000e+02 8.50001645e-06
 3.16000000e+02 8.60982862e-06
 3.17000000e+02 8.72037799e-06
 3.18000000e+02 8.83164936e-06
 3.19000000e+02 8.94370015e-06
 3.20000000e+02 9.05650166e-06
 3.21000000e+02 9.17002489e-06
 3.22000000e+02 9.28424596e-06
 3.23000000e+02 9.39912696e-06
 3.24000000e+02 9.51463681e-06
 3.25000000e+02 9.63074270e-06
 3.26000000e+02 9.74741372e-06
 3.27000000e+02 9.86462042e-06
 3.28000000e+02 9.98233790e-06
 3.29000000e+02 1.01005393e-05
 3.30000000e+02 1.02192009e-05
 3.31000000e+02 1.03383015e-05
 3.32000000e+02 1.04578235e-05
 3.33000000e+02 1.05777526e-05
 3.34000000e+02 1.06980763e-05
 3.35000000e+02 1.08187834e-05
 3.36000000e+02 1.09398644e-05
 3.37000000e+02 1.10613095e-05
 3.38000000e+02 1.11831079e-05
 3.39000000e+02 1.13052487e-05
 3.40000000e+02 1.14277188e-05
 3.41000000e+02 1.15505096e-05
 3.42000000e+02 1.16736109e-05
 3.43000000e+02 1.17970121e-05
 3.44000000e+02 1.19207038e-05
 3.45000000e+02 1.20446760e-05
 3.46000000e+02 1.21689191e-05
 3.47000000e+02 1.22934239e-05
 3.48000000e+02 1.24181811e-05
 3.49000000e+02 1.25431817e-05
 3.50000000e+02 1.26684168e-05
 3.51000000e+02 1.27938775e-05
 3.52000000e+02 1.29195554e-05
 3.53000000e+02 1.30454416e-05
 3.54000000e+02 1.31715279e-05
 3.55000000e+02 1.32978059e-05
 3.56000000e+02 1.34242673e-05
 3.57000000e+02 1.35509045e-05
 3.58000000e+02 1.36777094e-05
 3.59000000e+02 1.38046747e-05
 3.60000000e+02 1.39317970e-05
 3.61000000e+02 1.40590664e-05
 3.62000000e+02 1.41864771e-05
 3.63000000e+02 1.43140244e-05
 3.64000000e+02 1.44417065e-05
 3.65000000e+02 1.45695235e-05
 3.66000000e+02 1.46974745e-05
 3.67000000e+02 1.48255581e-05
 3.68000000e+02 1.49537726e-05
 3.69000000e+02 1.50821132e-05
 3.70000000e+02 1.52105719e-05
 3.71000000e+02 1.53391397e-05
 3.72000000e+02 1.54678042e-05
 3.73000000e+02 1.55965599e-05
 3.74000000e+02 1.57253971e-05
 3.75000000e+02 1.58543060e-05
 3.76000000e+02 1.59832779e-05
 3.77000000e+02 1.61123036e-05
 3.78000000e+02 1.62413743e-05
 3.79000000e+02 1.63704814e-05
 3.80000000e+02 1.64996164e-05
 3.81000000e+02 1.66287710e-05
 3.82000000e+02 1.67579368e-05
 3.83000000e+02 1.68871056e-05
 3.84000000e+02 1.70162686e-05
 3.85000000e+02 1.71454171e-05
 3.86000000e+02 1.72745423e-05
 3.87000000e+02 1.74036352e-05
 3.88000000e+02 1.75326871e-05
 3.89000000e+02 1.76616892e-05
 3.90000000e+02 1.77906331e-05
 3.91000000e+02 1.79195102e-05
 3.92000000e+02 1.80483125e-05
 3.93000000e+02 1.81770318e-05
 3.94000000e+02 1.83056604e-05
 3.95000000e+02 1.84341904e-05
 3.96000000e+02 1.85626142e-05
 3.97000000e+02 1.86909243e-05
 3.98000000e+02 1.88191134e-05
 3.99000000e+02 1.89471742e-05
 4.00000000e+02 1.90750996e-05
 4.01000000e+02 1.92028827e-05
 4.02000000e+02 1.93305167e-05
 4.03000000e+02 1.94579950e-05
 4.04000000e+02 1.95853115e-05
 4.05000000e+02 1.97124597e-05
 4.06000000e+02 1.98394335e-05
 4.07000000e+02 1.99662270e-05
 4.08000000e+02 2.00928338e-05
 4.09000000e+02 2.02192481e-05
 4.10000000e+02 2.03454637e-05
 4.11000000e+02 2.04714746e-05
 4.12000000e+02 2.05972745e-05
 4.13000000e+02 2.07228573e-05
 4.14000000e+02 2.08482170e-05
 4.15000000e+02 2.09733473e-05
 4.16000000e+02 2.10982421e-05
 4.17000000e+02 2.12228952e-05
 4.18000000e+02 2.13473004e-05
 4.19000000e+02 2.14714516e-05
 4.20000000e+02 2.15953425e-05
 4.21000000e+02 2.17189670e-05
 4.22000000e+02 2.18423189e-05
 4.23000000e+02 2.19653921e-05
 4.24000000e+02 2.20881804e-05
 4.25000000e+02 2.22106776e-05
 4.26000000e+02 2.23328777e-05
 4.27000000e+02 2.24547745e-05
 4.28000000e+02 2.25763619e-05
 4.29000000e+02 2.26976338e-05
 4.30000000e+02 2.28185841e-05
 4.31000000e+02 2.29392068e-05
 4.32000000e+02 2.30594958e-05
 4.33000000e+02 2.31794452e-05
 4.34000000e+02 2.32990488e-05
 4.35000000e+02 2.34183007e-05
 4.36000000e+02 2.35371949e-05
 4.37000000e+02 2.36557255e-05
 4.38000000e+02 2.37738866e-05
 4.39000000e+02 2.38916721e-05
 4.40000000e+02 2.40090763e-05
 4.41000000e+02 2.41260933e-05
 4.42000000e+02 2.42427171e-05
 4.43000000e+02 2.43589421e-05
 4.44000000e+02 2.44747623e-05
 4.45000000e+02 2.45901720e-05
 4.46000000e+02 2.47051654e-05
 4.47000000e+02 2.48197369e-05
 4.48000000e+02 2.49338806e-05
 4.49000000e+02 2.50475909e-05
 4.50000000e+02 2.51608621e-05
 4.51000000e+02 2.52736886e-05
 4.52000000e+02 2.53860648e-05
 4.53000000e+02 2.54979850e-05
 4.54000000e+02 2.56094437e-05
 4.55000000e+02 2.57204354e-05
 4.56000000e+02 2.58309545e-05
 4.57000000e+02 2.59409956e-05
 4.58000000e+02 2.60505532e-05
 4.59000000e+02 2.61596218e-05
 4.60000000e+02 2.62681960e-05
 4.61000000e+02 2.63762704e-05
 4.62000000e+02 2.64838398e-05
 4.63000000e+02 2.65908986e-05
 4.64000000e+02 2.66974417e-05
 4.65000000e+02 2.68034638e-05
 4.66000000e+02 2.69089596e-05
 4.67000000e+02 2.70139238e-05
 4.68000000e+02 2.71183513e-05
 4.69000000e+02 2.72222370e-05
 4.70000000e+02 2.73255756e-05
 4.71000000e+02 2.74283621e-05
 4.72000000e+02 2.75305914e-05
 4.73000000e+02 2.76322584e-05
 4.74000000e+02 2.77333581e-05
 4.75000000e+02 2.78338855e-05
 4.76000000e+02 2.79338356e-05
 4.77000000e+02 2.80332036e-05
 4.78000000e+02 2.81319845e-05
 4.79000000e+02 2.82301734e-05
 4.80000000e+02 2.83277656e-05
 4.81000000e+02 2.84247561e-05
 4.82000000e+02 2.85211401e-05
 4.83000000e+02 2.86169131e-05
 4.84000000e+02 2.87120701e-05
 4.85000000e+02 2.88066066e-05
 4.86000000e+02 2.89005179e-05
 4.87000000e+02 2.89937993e-05
 4.88000000e+02 2.90864463e-05
 4.89000000e+02 2.91784543e-05
 4.90000000e+02 2.92698187e-05
 4.91000000e+02 2.93605352e-05
 4.92000000e+02 2.94505991e-05
 4.93000000e+02 2.95400061e-05
 4.94000000e+02 2.96287518e-05
 4.95000000e+02 2.97168318e-05
 4.96000000e+02 2.98042419e-05
 4.97000000e+02 2.98909775e-05
 4.98000000e+02 2.99770347e-05
 4.99000000e+02 3.00624090e-05
 5.00000000e+02 3.01470963e-05
 5.01000000e+02 3.02310925e-05
 5.02000000e+02 3.03143934e-05
 5.03000000e+02 3.03969949e-05
 5.04000000e+02 3.04788929e-05
 5.05000000e+02 3.05600836e-05
 5.06000000e+02 3.06405627e-05
 5.07000000e+02 3.07203265e-05
 5.08000000e+02 3.07993710e-05
 5.09000000e+02 3.08776922e-05
 5.10000000e+02 3.09552864e-05
 5.11000000e+02 3.10321498e-05
 5.12000000e+02 3.11082785e-05
 5.13000000e+02 3.11836689e-05
 5.14000000e+02 3.12583172e-05
 5.15000000e+02 3.13322198e-05
 5.16000000e+02 3.14053730e-05
 5.17000000e+02 3.14777732e-05
 5.18000000e+02 3.15494169e-05
 5.19000000e+02 3.16203006e-05
 5.20000000e+02 3.16904207e-05
 5.21000000e+02 3.17597738e-05
 5.22000000e+02 3.18283566e-05
 5.23000000e+02 3.18961655e-05
 5.24000000e+02 3.19631973e-05
 5.25000000e+02 3.20294487e-05
 5.26000000e+02 3.20949163e-05
 5.27000000e+02 3.21595970e-05
 5.28000000e+02 3.22234876e-05
 5.29000000e+02 3.22865848e-05
 5.30000000e+02 3.23488855e-05
 5.31000000e+02 3.24103867e-05
 5.32000000e+02 3.24710852e-05
 5.33000000e+02 3.25309780e-05
 5.34000000e+02 3.25900621e-05
 5.35000000e+02 3.26483346e-05
 5.36000000e+02 3.27057923e-05
 5.37000000e+02 3.27624325e-05
 5.38000000e+02 3.28182520e-05
 5.39000000e+02 3.28732487e-05
 5.40000000e+02 3.29274178e-05
 5.41000000e+02 3.29807589e-05
 5.42000000e+02 3.30332743e-05
 5.43000000e+02 3.30849876e-05
 5.44000000e+02 3.31358006e-05
 5.45000000e+02 3.31858185e-05
 5.46000000e+02 3.32350115e-05
 5.47000000e+02 3.32833778e-05
 5.48000000e+02 3.33309593e-05
 5.49000000e+02 3.33777499e-05
 5.50000000e+02 3.34237602e-05
 5.51000000e+02 3.34689582e-05
 5.52000000e+02 3.35133757e-05
 5.53000000e+02 3.35569757e-05
 5.54000000e+02 3.35997782e-05
 5.55000000e+02 3.36417373e-05
 5.56000000e+02 3.36828304e-05
 5.57000000e+02 3.37230612e-05
 5.58000000e+02 3.37623952e-05
 5.59000000e+02 3.38009201e-05
 5.60000000e+02 3.38385430e-05
 5.61000000e+02 3.38752890e-05
 5.62000000e+02 3.39111558e-05
 5.63000000e+02 3.39461373e-05
 5.64000000e+02 3.39802315e-05
 5.65000000e+02 3.40134364e-05
 5.66000000e+02 3.40457497e-05
 5.67000000e+02 3.40771697e-05
 5.68000000e+02 3.41076949e-05
 5.69000000e+02 3.41373235e-05
 5.70000000e+02 3.41660543e-05
 5.71000000e+02 3.41938859e-05
 5.72000000e+02 3.42208171e-05
 5.73000000e+02 3.42468467e-05
 5.74000000e+02 3.42719736e-05
 5.75000000e+02 3.42961968e-05
 5.76000000e+02 3.43195152e-05
 5.77000000e+02 3.43419279e-05
 5.78000000e+02 3.43634340e-05
 5.79000000e+02 3.43840325e-05
 5.80000000e+02 3.44037225e-05
 5.81000000e+02 3.44225032e-05
 5.82000000e+02 3.44403738e-05
 5.83000000e+02 3.44573334e-05
 5.84000000e+02 3.44733812e-05
 5.85000000e+02 3.44885165e-05
 5.86000000e+02 3.45027384e-05
 5.87000000e+02 3.45160463e-05
 5.88000000e+02 3.45284394e-05
 5.89000000e+02 3.45399171e-05
 5.90000000e+02 3.45504788e-05
 5.91000000e+02 3.45601239e-05
 5.92000000e+02 3.45688519e-05
 5.93000000e+02 3.45766623e-05
 5.94000000e+02 3.45835547e-05
 5.95000000e+02 3.45895288e-05
 5.96000000e+02 3.45945842e-05
 5.97000000e+02 3.45987208e-05
 5.98000000e+02 3.46019383e-05
 5.99000000e+02 3.46042367e-05
 6.00000000e+02 3.46056157e-05
 6.01000000e+02 3.46060754e-05
 6.02000000e+02 3.46056157e-05
 6.03000000e+02 3.46042367e-05
 6.04000000e+02 3.46019383e-05
 6.05000000e+02 3.45987208e-05
 6.06000000e+02 3.45945842e-05
 6.07000000e+02 3.45895288e-05
 6.08000000e+02 3.45835547e-05
 6.09000000e+02 3.45766623e-05
 6.10000000e+02 3.45688519e-05
 6.11000000e+02 3.45601239e-05
 6.12000000e+02 3.45504788e-05
 6.13000000e+02 3.45399171e-05
 6.14000000e+02 3.45284394e-05
 6.15000000e+02 3.45160463e-05
 6.16000000e+02 3.45027384e-05
 6.17000000e+02 3.44885165e-05
 6.18000000e+02 3.44733812e-05
 6.19000000e+02 3.44573334e-05
 6.20000000e+02 3.44403738e-05
 6.21000000e+02 3.44225032e-05
 6.22000000e+02 3.44037225e-05
 6.23000000e+02 3.43840325e-05
 6.24000000e+02 3.43634340e-05
 6.25000000e+02 3.43419279e-05
 6.26000000e+02 3.43195152e-05
 6.27000000e+02 3.42961968e-05
 6.28000000e+02 3.42719736e-05
 6.29000000e+02 3.42468467e-05
 6.30000000e+02 3.42208171e-05
 6.31000000e+02 3.41938859e-05
 6.32000000e+02 3.41660543e-05
 6.33000000e+02 3.41373235e-05
 6.34000000e+02 3.41076949e-05
 6.35000000e+02 3.40771697e-05
 6.36000000e+02 3.40457497e-05
 6.37000000e+02 3.40134364e-05
 6.38000000e+02 3.39802315e-05
 6.39000000e+02 3.39461373e-05
 6.40000000e+02 3.39111558e-05
 6.41000000e+02 3.38752890e-05
 6.42000000e+02 3.38385430e-05
 6.43000000e+02 3.38009201e-05
 6.44000000e+02 3.37623952e-05
 6.45000000e+02 3.37230612e-05
 6.46000000e+02 3.36828304e-05
 6.47000000e+02 3.36417373e-05
 6.48000000e+02 3.35997782e-05
 6.49000000e+02 3.35569757e-05
 6.50000000e+02 3.35133757e-05
 6.51000000e+02 3.34689582e-05
 6.52000000e+02 3.34237602e-05
 6.53000000e+02 3.33777499e-05
 6.54000000e+02 3.33309593e-05
 6.55000000e+02 3.32833778e-05
 6.56000000e+02 3.32350115e-05
 6.57000000e+02 3.31858185e-05
 6.58000000e+02 3.31358006e-05
 6.59000000e+02 3.30849876e-05
 6.60000000e+02 3.30332743e-05
 6.61000000e+02 3.29807589e-05
 6.62000000e+02 3.29274178e-05
 6.63000000e+02 3.28732487e-05
 6.64000000e+02 3.28182520e-05
 6.65000000e+02 3.27624325e-05
 6.66000000e+02 3.27057923e-05
 6.67000000e+02 3.26483346e-05
 6.68000000e+02 3.25900621e-05
 6.69000000e+02 3.25309780e-05
 6.70000000e+02 3.24710852e-05
 6.71000000e+02 3.24103867e-05
 6.72000000e+02 3.23488855e-05
 6.73000000e+02 3.22865848e-05
 6.74000000e+02 3.22234876e-05
 6.75000000e+02 3.21595970e-05
 6.76000000e+02 3.20949163e-05
 6.77000000e+02 3.20294487e-05
 6.78000000e+02 3.19631973e-05
 6.79000000e+02 3.18961655e-05
 6.80000000e+02 3.18283566e-05
 6.81000000e+02 3.17597738e-05
 6.82000000e+02 3.16904207e-05
 6.83000000e+02 3.16203006e-05
 6.84000000e+02 3.15494169e-05
 6.85000000e+02 3.14777732e-05
 6.86000000e+02 3.14053730e-05
 6.87000000e+02 3.13322198e-05
 6.88000000e+02 3.12583172e-05
 6.89000000e+02 3.11836689e-05
 6.90000000e+02 3.11082785e-05
 6.91000000e+02 3.10321498e-05
 6.92000000e+02 3.09552864e-05
 6.93000000e+02 3.08776922e-05
 6.94000000e+02 3.07993710e-05
 6.95000000e+02 3.07203265e-05
 6.96000000e+02 3.06405627e-05
 6.97000000e+02 3.05600836e-05
 6.98000000e+02 3.04788929e-05
 6.99000000e+02 3.03969949e-05
 7.00000000e+02 3.03143934e-05
 7.01000000e+02 3.02310925e-05
 7.02000000e+02 3.01470963e-05
 7.03000000e+02 3.00624090e-05
 7.04000000e+02 2.99770347e-05
 7.05000000e+02 2.98909775e-05
 7.06000000e+02 2.98042419e-05
 7.07000000e+02 2.97168318e-05
 7.08000000e+02 2.96287518e-05
 7.09000000e+02 2.95400061e-05
 7.10000000e+02 2.94505991e-05
 7.11000000e+02 2.93605352e-05
 7.12000000e+02 2.92698187e-05
 7.13000000e+02 2.91784543e-05
 7.14000000e+02 2.90864463e-05
 7.15000000e+02 2.89937993e-05
 7.16000000e+02 2.89005179e-05
 7.17000000e+02 2.88066066e-05
 7.18000000e+02 2.87120701e-05
 7.19000000e+02 2.86169131e-05
 7.20000000e+02 2.85211401e-05
 7.21000000e+02 2.84247561e-05
 7.22000000e+02 2.83277656e-05
 7.23000000e+02 2.82301734e-05
 7.24000000e+02 2.81319845e-05
 7.25000000e+02 2.80332036e-05
 7.26000000e+02 2.79338356e-05
 7.27000000e+02 2.78338855e-05
 7.28000000e+02 2.77333581e-05
 7.29000000e+02 2.76322584e-05
 7.30000000e+02 2.75305914e-05
 7.31000000e+02 2.74283621e-05
 7.32000000e+02 2.73255756e-05
 7.33000000e+02 2.72222370e-05
 7.34000000e+02 2.71183513e-05
 7.35000000e+02 2.70139238e-05
 7.36000000e+02 2.69089596e-05
 7.37000000e+02 2.68034638e-05
 7.38000000e+02 2.66974417e-05
 7.39000000e+02 2.65908986e-05
 7.40000000e+02 2.64838398e-05
 7.41000000e+02 2.63762704e-05
 7.42000000e+02 2.62681960e-05
 7.43000000e+02 2.61596218e-05
 7.44000000e+02 2.60505532e-05
 7.45000000e+02 2.59409956e-05
 7.46000000e+02 2.58309545e-05
 7.47000000e+02 2.57204354e-05
 7.48000000e+02 2.56094437e-05
 7.49000000e+02 2.54979850e-05
 7.50000000e+02 2.53860648e-05
 7.51000000e+02 2.52736886e-05
 7.52000000e+02 2.51608621e-05
 7.53000000e+02 2.50475909e-05
 7.54000000e+02 2.49338806e-05
 7.55000000e+02 2.48197369e-05
 7.56000000e+02 2.47051654e-05
 7.57000000e+02 2.45901720e-05
 7.58000000e+02 2.44747623e-05
 7.59000000e+02 2.43589421e-05
 7.60000000e+02 2.42427171e-05
 7.61000000e+02 2.41260933e-05
 7.62000000e+02 2.40090763e-05
 7.63000000e+02 2.38916721e-05
 7.64000000e+02 2.37738866e-05
 7.65000000e+02 2.36557255e-05
 7.66000000e+02 2.35371949e-05
 7.67000000e+02 2.34183007e-05
 7.68000000e+02 2.32990488e-05
 7.69000000e+02 2.31794452e-05
 7.70000000e+02 2.30594958e-05
 7.71000000e+02 2.29392068e-05
 7.72000000e+02 2.28185841e-05
 7.73000000e+02 2.26976338e-05
 7.74000000e+02 2.25763619e-05
 7.75000000e+02 2.24547745e-05
 7.76000000e+02 2.23328777e-05
 7.77000000e+02 2.22106776e-05
 7.78000000e+02 2.20881804e-05
 7.79000000e+02 2.19653921e-05
 7.80000000e+02 2.18423189e-05
 7.81000000e+02 2.17189670e-05
 7.82000000e+02 2.15953425e-05
 7.83000000e+02 2.14714516e-05
 7.84000000e+02 2.13473004e-05
 7.85000000e+02 2.12228952e-05
 7.86000000e+02 2.10982421e-05
 7.87000000e+02 2.09733473e-05
 7.88000000e+02 2.08482170e-05
 7.89000000e+02 2.07228573e-05
 7.90000000e+02 2.05972745e-05
 7.91000000e+02 2.04714746e-05
 7.92000000e+02 2.03454637e-05
 7.93000000e+02 2.02192481e-05
 7.94000000e+02 2.00928338e-05
 7.95000000e+02 1.99662270e-05
 7.96000000e+02 1.98394335e-05
 7.97000000e+02 1.97124597e-05
 7.98000000e+02 1.95853115e-05
 7.99000000e+02 1.94579950e-05
 8.00000000e+02 1.93305167e-05


==> figures/amiri_Cbiglow/con_col17_60000.dat <==
 1.00000000e+00 1.85296809e-05
 2.00000000e+00 1.84328585e-05
 3.00000000e+00 1.83359486e-05
 4.00000000e+00 1.82389521e-05
 5.00000000e+00 1.81418704e-05
 6.00000000e+00 1.80447053e-05
 7.00000000e+00 1.79474591e-05
 8.00000000e+00 1.78501342e-05
 9.00000000e+00 1.77527337e-05
 1.00000000e+01 1.76552609e-05
 1.10000000e+01 1.75577197e-05
 1.20000000e+01 1.74601140e-05
 1.30000000e+01 1.73624489e-05
 1.40000000e+01 1.72647296e-05
 1.50000000e+01 1.71669604e-05
 1.60000000e+01 1.70691517e-05
 1.70000000e+01 1.69713107e-05
 1.80000000e+01 1.68734489e-05
 1.90000000e+01 1.67755801e-05
 2.00000000e+01 1.66777157e-05
 2.10000000e+01 1.65798760e-05
 2.20000000e+01 1.64820834e-05
 2.30000000e+01 1.63843569e-05
 2.40000000e+01 1.62867101e-05
 2.50000000e+01 1.61891473e-05
 2.60000000e+01 1.60916691e-05
 2.70000000e+01 1.59942740e-05
 2.80000000e+01 1.58969580e-05
 2.90000000e+01 1.57997227e-05
 3.00000000e+01 1.57025685e-05
 3.10000000e+01 1.56055018e-05
 3.20000000e+01 1.55085342e-05
 3.30000000e+01 1.54116729e-05
 3.40000000e+01 1.53149258e-05
 3.50000000e+01 1.52183009e-05
 3.60000000e+01 1.51218137e-05
 3.70000000e+01 1.50254763e-05
 3.80000000e+01 1.49293007e-05
 3.90000000e+01 1.48332968e-05
 4.00000000e+01 1.47374742e-05
 4.10000000e+01 1.46418411e-05
 4.20000000e+01 1.45464111e-05
 4.30000000e+01 1.44511860e-05
 4.40000000e+01 1.43561713e-05
 4.50000000e+01 1.42613787e-05
 4.60000000e+01 1.41667525e-05
 4.70000000e+01 1.40722797e-05
 4.80000000e+01 1.39779975e-05
 4.90000000e+01 1.38837237e-05
 5.00000000e+01 1.37894325e-05
 5.10000000e+01 1.36950931e-05
 5.20000000e+01 1.36000474e-05
 5.30000000e+01 1.35047078e-05
 5.40000000e+01 1.34090482e-05
 5.50000000e+01 1.33132546e-05
 5.60000000e+01 1.32176674e-05
 5.70000000e+01 1.31223507e-05
 5.80000000e+01 1.30270592e-05
 5.90000000e+01 1.29321361e-05
 6.00000000e+01 1.28369109e-05
 6.10000000e+01 1.27415944e-05
 6.20000000e+01 1.26464462e-05
 6.30000000e+01 1.25515049e-05
 6.40000000e+01 1.24568402e-05
 6.50000000e+01 1.23627889e-05
 6.60000000e+01 1.22690717e-05
 6.70000000e+01 1.21757491e-05
 6.80000000e+01 1.20828722e-05
 6.90000000e+01 1.19903961e-05
 7.00000000e+01 1.18983510e-05
 7.10000000e+01 1.18067178e-05
 7.20000000e+01 1.17155552e-05
 7.30000000e+01 1.16248212e-05
 7.40000000e+01 1.15345416e-05
 7.50000000e+01 1.14447422e-05
 7.60000000e+01 1.13554213e-05
 7.70000000e+01 1.12665642e-05
 7.80000000e+01 1.11782451e-05
 7.90000000e+01 1.10903036e-05
 8.00000000e+01 1.10025756e-05
 8.10000000e+01 1.09149486e-05
 8.20000000e+01 1.08269374e-05
 8.30000000e+01 1.07385507e-05
 8.40000000e+01 1.06495066e-05
 8.50000000e+01 1.05601436e-05
 8.60000000e+01 1.04704011e-05
 8.70000000e+01 1.03808566e-05
 8.80000000e+01 1.02919701e-05
 8.90000000e+01 1.02032254e-05
 9.00000000e+01 1.01155336e-05
 9.10000000e+01 1.00286965e-05
 9.20000000e+01 9.94252283e-06
 9.30000000e+01 9.85712794e-06
 9.40000000e+01 9.77242552e-06
 9.50000000e+01 9.68844341e-06
 9.60000000e+01 9.60520294e-06
 9.70000000e+01 9.52270945e-06
 9.80000000e+01 9.44097762e-06
 9.90000000e+01 9.35998972e-06
 1.00000000e+02 9.27976968e-06
 1.01000000e+02 9.20028993e-06
 1.02000000e+02 9.12141027e-06
 1.03000000e+02 9.04315820e-06
 1.04000000e+02 8.96535783e-06
 1.05000000e+02 8.88765507e-06
 1.06000000e+02 8.80925065e-06
 1.07000000e+02 8.72979573e-06
 1.08000000e+02 8.64952869e-06
 1.09000000e+02 8.56902431e-06
 1.10000000e+02 8.48862956e-06
 1.11000000e+02 8.40996621e-06
 1.12000000e+02 8.33188063e-06
 1.13000000e+02 8.25456218e-06
 1.14000000e+02 8.17841166e-06
 1.15000000e+02 8.10316901e-06
 1.16000000e+02 8.02890703e-06
 1.17000000e+02 7.95554137e-06
 1.18000000e+02 7.88309014e-06
 1.19000000e+02 7.81161764e-06
 1.20000000e+02 7.74111510e-06
 1.21000000e+02 7.67162070e-06
 1.22000000e+02 7.60316761e-06
 1.23000000e+02 7.53574477e-06
 1.24000000e+02 7.46957195e-06
 1.25000000e+02 7.40406474e-06
 1.26000000e+02 7.33874367e-06
 1.27000000e+02 7.27324942e-06
 1.28000000e+02 7.20477588e-06
 1.29000000e+02 7.13573505e-06
 1.30000000e+02 7.06767533e-06
 1.31000000e+02 6.99904431e-06
 1.32000000e+02 6.93225037e-06
 1.33000000e+02 6.86722224e-06
 1.34000000e+02 6.80331262e-06
 1.35000000e+02 6.74066001e-06
 1.36000000e+02 6.67907346e-06
 1.37000000e+02 6.61862568e-06
 1.38000000e+02 6.55929242e-06
 1.39000000e+02 6.50106341e-06
 1.40000000e+02 6.44397041e-06
 1.41000000e+02 6.38811833e-06
 1.42000000e+02 6.33345819e-06
 1.43000000e+02 6.28015702e-06
 1.44000000e+02 6.22810934e-06
 1.45000000e+02 6.17738399e-06
 1.46000000e+02 6.12775614e-06
 1.47000000e+02 6.07749612e-06
 1.48000000e+02 6.02455366e-06
 1.49000000e+02 5.96754421e-06
 1.50000000e+02 5.91304055e-06
 1.51000000e+02 5.86017871e-06
 1.52000000e+02 5.80824332e-06
 1.53000000e+02 5.75837730e-06
 1.54000000e+02 5.70999096e-06
 1.55000000e+02 5.66280319e-06
 1.56000000e+02 5.61666239e-06
 1.57000000e+02 5.57163751e-06
 1.58000000e+02 5.52777915e-06
 1.59000000e+02 5.48511225e-06
 1.60000000e+02 5.44369554e-06
 1.61000000e+02 5.40360662e-06
 1.62000000e+02 5.36490597e-06
 1.63000000e+02 5.32764633e-06
 1.64000000e+02 5.29221287e-06
 1.65000000e+02 5.25875761e-06
 1.66000000e+02 5.22861925e-06
 1.67000000e+02 5.20074644e-06
 1.68000000e+02 5.16601358e-06
 1.69000000e+02 5.12547361e-06
 1.70000000e+02 5.08851238e-06
 1.71000000e+02 5.05512563e-06
 1.72000000e+02 5.02283540e-06
 1.73000000e+02 4.99175367e-06
 1.74000000e+02 4.96199812e-06
 1.75000000e+02 4.93354600e-06
 1.76000000e+02 4.90633313e-06
 1.77000000e+02 4.88020631e-06
 1.78000000e+02 4.85506816e-06
 1.79000000e+02 4.83091925e-06
 1.80000000e+02 4.80778825e-06
 1.81000000e+02 4.78569216e-06
 1.82000000e+02 4.76463701e-06
 1.83000000e+02 4.74462297e-06
 1.84000000e+02 4.72565564e-06
 1.85000000e+02 4.70774186e-06
 1.86000000e+02 4.69088633e-06
 1.87000000e+02 4.67509404e-06
 1.88000000e+02 4.66036952e-06
 1.89000000e+02 4.64671735e-06
 1.90000000e+02 4.63414298e-06
 1.91000000e+02 4.62264498e-06
 1.92000000e+02 4.61221390e-06
 1.93000000e+02 4.60285125e-06
 1.94000000e+02 4.59456912e-06
 1.95000000e+02 4.58737961e-06
 1.96000000e+02 4.58129042e-06
 1.97000000e+02 4.57630549e-06
 1.98000000e+02 4.57242710e-06
 1.99000000e+02 4.56965643e-06
 2.00000000e+02 4.56799385e-06
 2.01000000e+02 4.56743957e-06
 2.02000000e+02 4.56799385e-06
 2.03000000e+02 4.56965643e-06
 2.04000000e+02 4.57242710e-06
 2.05000000e+02 4.57630549e-06
 2.06000000e+02 4.58129042e-06
 2.07000000e+02 4.58737961e-06
 2.08000000e+02 4.59456912e-06
 2.09000000e+02 4.60285125e-06
 2.10000000e+02 4.61221390e-06
 2.11000000e+02 4.62264498e-06
 2.12000000e+02 4.63414298e-06
 2.13000000e+02 4.64671735e-06
 2.14000000e+02 4.66036952e-06
 2.15000000e+02 4.67509404e-06
 2.16000000e+02 4.69088633e-06
 2.17000000e+02 4.70774186e-06
 2.18000000e+02 4.72565564e-06
 2.19000000e+02 4.74462297e-06
 2.20000000e+02 4.76463701e-06
 2.21000000e+02 4.78569216e-06
 2.22000000e+02 4.80778825e-06
 2.23000000e+02 4.83091925e-06
 2.24000000e+02 4.85506816e-06
 2.25000000e+02 4.88020631e-06
 2.26000000e+02 4.90633313e-06
 2.27000000e+02 4.93354600e-06
 2.28000000e+02 4.96199812e-06
 2.29000000e+02 4.99175367e-06
 2.30000000e+02 5.02283540e-06
 2.31000000e+02 5.05512563e-06
 2.32000000e+02 5.08851238e-06
 2.33000000e+02 5.12547361e-06
 2.34000000e+02 5.16601358e-06
 2.35000000e+02 5.20074644e-06
 2.36000000e+02 5.22861925e-06
 2.37000000e+02 5.25875761e-06
 2.38000000e+02 5.29221287e-06
 2.39000000e+02 5.32764633e-06
 2.40000000e+02 5.36490597e-06
 2.41000000e+02 5.40360662e-06
 2.42000000e+02 5.44369554e-06
 2.43000000e+02 5.48511225e-06
 2.44000000e+02 5.52777915e-06
 2.45000000e+02 5.57163751e-06
 2.46000000e+02 5.61666239e-06
 2.47000000e+02 5.66280319e-06
 2.48000000e+02 5.70999096e-06
 2.49000000e+02 5.75837730e-06
 2.50000000e+02 5.80824332e-06
 2.51000000e+02 5.86017871e-06
 2.52000000e+02 5.91304055e-06
 2.53000000e+02 5.96754421e-06
 2.54000000e+02 6.02455366e-06
 2.55000000e+02 6.07749612e-06
 2.56000000e+02 6.12775614e-06
 2.57000000e+02 6.17738399e-06
 2.58000000e+02 6.22810934e-06
 2.59000000e+02 6.28015702e-06
 2.60000000e+02 6.33345819e-06
 2.61000000e+02 6.38811833e-06
 2.62000000e+02 6.44397041e-06
 2.63000000e+02 6.50106341e-06
 2.64000000e+02 6.55929242e-06
 2.65000000e+02 6.61862568e-06
 2.66000000e+02 6.67907346e-06
 2.67000000e+02 6.74066001e-06
 2.68000000e+02 6.80331262e-06
 2.69000000e+02 6.86722224e-06
 2.70000000e+02 6.93225037e-06
 2.71000000e+02 6.99904431e-06
 2.72000000e+02 7.06767533e-06
 2.73000000e+02 7.13573505e-06
 2.74000000e+02 7.20477588e-06
 2.75000000e+02 7.27324942e-06
 2.76000000e+02 7.33874367e-06
 2.77000000e+02 7.40406474e-06
 2.78000000e+02 7.46957195e-06
 2.79000000e+02 7.53574477e-06
 2.80000000e+02 7.60316761e-06
 2.81000000e+02 7.67162070e-06
 2.82000000e+02 7.74111510e-06
 2.83000000e+02 7.81161764e-06
 2.84000000e+02 7.88309014e-06
 2.85000000e+02 7.95554137e-06
 2.86000000e+02 8.02890703e-06
 2.87000000e+02 8.10316901e-06
 2.88000000e+02 8.17841166e-06
 2.89000000e+02 8.25456218e-06
 2.90000000e+02 8.33188063e-06
 2.91000000e+02 8.40996621e-06
 2.92000000e+02 8.48862956e-06
 2.93000000e+02 8.56902431e-06
 2.94000000e+02 8.64952869e-06
 2.95000000e+02 8.72979573e-06
 2.96000000e+02 8.80925065e-06
 2.97000000e+02 8.88765507e-06
 2.98000000e+02 8.96535783e-06
 2.99000000e+02 9.04315820e-06
 3.00000000e+02 9.12141027e-06
 3.01000000e+02 9.20028993e-06
 3.02000000e+02 9.27976968e-06
 3.03000000e+02 9.35998972e-06
 3.04000000e+02 9.44097762e-06
 3.05000000e+02 9.52270945e-06
 3.06000000e+02 9.60520294e-06
 3.07000000e+02 9.68844341e-06
 3.08000000e+02 9.77242552e-06
 3.09000000e+02 9.85712794e-06
 3.10000000e+02 9.94252283e-06
 3.11000000e+02 1.00286965e-05
 3.12000000e+02 1.01155336e-05
 3.13000000e+02 1.02032254e-05
 3.14000000e+02 1.02919701e-05
 3.15000000e+02 1.03808566e-05
 3.16000000e+02 1.04704011e-05
 3.17000000e+02 1.05601436e-05
 3.18000000e+02 1.06495066e-05
 3.19000000e+02 1.07385507e-05
 3.20000000e+02 1.08269374e-05
 3.21000000e+02 1.09149486e-05
 3.22000000e+02 1.10025756e-05
 3.23000000e+02 1.10903036e-05
 3.24000000e+02 1.11782451e-05
 3.25000000e+02 1.12665642e-05
 3.26000000e+02 1.13554213e-05
 3.27000000e+02 1.14447422e-05
 3.28000000e+02 1.15345416e-05
 3.29000000e+02 1.16248212e-05
 3.30000000e+02 1.17155552e-05
 3.31000000e+02 1.18067178e-05
 3.32000000e+02 1.18983510e-05
 3.33000000e+02 1.19903961e-05
 3.34000000e+02 1.20828722e-05
 3.35000000e+02 1.21757491e-05
 3.36000000e+02 1.22690717e-05
 3.37000000e+02 1.23627889e-05
 3.38000000e+02 1.24568402e-05
 3.39000000e+02 1.25515049e-05
 3.40000000e+02 1.26464462e-05
 3.41000000e+02 1.27415944e-05
 3.42000000e+02 1.28369109e-05
 3.43000000e+02 1.29321361e-05
 3.44000000e+02 1.30270592e-05
 3.45000000e+02 1.31223507e-05
 3.46000000e+02 1.32176674e-05
 3.47000000e+02 1.33132546e-05
 3.48000000e+02 1.34090482e-05
 3.49000000e+02 1.35047078e-05
 3.50000000e+02 1.36000474e-05
 3.51000000e+02 1.36950931e-05
 3.52000000e+02 1.37894325e-05
 3.53000000e+02 1.38837237e-05
 3.54000000e+02 1.39779975e-05
 3.55000000e+02 1.40722797e-05
 3.56000000e+02 1.41667525e-05
 3.57000000e+02 1.42613787e-05
 3.58000000e+02 1.43561713e-05
 3.59000000e+02 1.44511860e-05
 3.60000000e+02 1.45464111e-05
 3.61000000e+02 1.46418411e-05
 3.62000000e+02 1.47374742e-05
 3.63000000e+02 1.48332968e-05
 3.64000000e+02 1.49293007e-05
 3.65000000e+02 1.50254763e-05
 3.66000000e+02 1.51218137e-05
 3.67000000e+02 1.52183009e-05
 3.68000000e+02 1.53149258e-05
 3.69000000e+02 1.54116729e-05
 3.70000000e+02 1.55085342e-05
 3.71000000e+02 1.56055018e-05
 3.72000000e+02 1.57025685e-05
 3.73000000e+02 1.57997227e-05
 3.74000000e+02 1.58969580e-05
 3.75000000e+02 1.59942740e-05
 3.76000000e+02 1.60916691e-05
 3.77000000e+02 1.61891473e-05
 3.78000000e+02 1.62867101e-05
 3.79000000e+02 1.63843569e-05
 3.80000000e+02 1.64820834e-05
 3.81000000e+02 1.65798760e-05
 3.82000000e+02 1.66777157e-05
 3.83000000e+02 1.67755801e-05
 3.84000000e+02 1.68734489e-05
 3.85000000e+02 1.69713107e-05
 3.86000000e+02 1.70691517e-05
 3.87000000e+02 1.71669604e-05
 3.88000000e+02 1.72647296e-05
 3.89000000e+02 1.73624489e-05
 3.90000000e+02 1.74601140e-05
 3.91000000e+02 1.75577197e-05
 3.92000000e+02 1.76552609e-05
 3.93000000e+02 1.77527337e-05
 3.94000000e+02 1.78501342e-05
 3.95000000e+02 1.79474591e-05
 3.96000000e+02 1.80447053e-05
 3.97000000e+02 1.81418704e-05
 3.98000000e+02 1.82389521e-05
 3.99000000e+02 1.83359486e-05
 4.00000000e+02 1.84328585e-05
 4.01000000e+02 1.85296809e-05
 4.02000000e+02 1.86264155e-05
 4.03000000e+02 1.87230623e-05
 4.04000000e+02 1.88196212e-05
 4.05000000e+02 1.89160941e-05
 4.06000000e+02 1.90124769e-05
 4.07000000e+02 1.91087785e-05
 4.08000000e+02 1.92049831e-05
 4.09000000e+02 1.93010919e-05
 4.10000000e+02 1.93971332e-05
 4.11000000e+02 1.94930102e-05
 4.12000000e+02 1.95887412e-05
 4.13000000e+02 1.96842470e-05
 4.14000000e+02 1.97794696e-05
 4.15000000e+02 1.98743500e-05
 4.16000000e+02 1.99687946e-05
 4.17000000e+02 2.00627561e-05
 4.18000000e+02 2.01562067e-05
 4.19000000e+02 2.02491774e-05
 4.20000000e+02 2.03417127e-05
 4.21000000e+02 2.04338630e-05
 4.22000000e+02 2.05256646e-05
 4.23000000e+02 2.06171653e-05
 4.24000000e+02 2.07083835e-05
 4.25000000e+02 2.07993717e-05
 4.26000000e+02 2.08901318e-05
 4.27000000e+02 2.09806581e-05
 4.28000000e+02 2.10709568e-05
 4.29000000e+02 2.11610229e-05
 4.30000000e+02 2.12508540e-05
 4.31000000e+02 2.13404461e-05
 4.32000000e+02 2.14297945e-05
 4.33000000e+02 2.15188947e-05
 4.34000000e+02 2.16077418e-05
 4.35000000e+02 2.16963308e-05
 4.36000000e+02 2.17846570e-05
 4.37000000e+02 2.18727155e-05
 4.38000000e+02 2.19605015e-05
 4.39000000e+02 2.20480103e-05
 4.40000000e+02 2.21352376e-05
 4.41000000e+02 2.22221788e-05
 4.42000000e+02 2.23088299e-05
 4.43000000e+02 2.23951869e-05
 4.44000000e+02 2.24812460e-05
 4.45000000e+02 2.25670038e-05
 4.46000000e+02 2.26524570e-05
 4.47000000e+02 2.27376026e-05
 4.48000000e+02 2.28224380e-05
 4.49000000e+02 2.29069609e-05
 4.50000000e+02 2.29911695e-05
 4.51000000e+02 2.30750621e-05
 4.52000000e+02 2.31586376e-05
 4.53000000e+02 2.32418955e-05
 4.54000000e+02 2.33248343e-05
 4.55000000e+02 2.34074561e-05
 4.56000000e+02 2.34897563e-05
 4.57000000e+02 2.35717392e-05
 4.58000000e+02 2.36534041e-05
 4.59000000e+02 2.37347281e-05
 4.60000000e+02 2.38157392e-05
 4.61000000e+02 2.38964097e-05
 4.62000000e+02 2.39767415e-05
 4.63000000e+02 2.40567056e-05
 4.64000000e+02 2.41362595e-05
 4.65000000e+02 2.42153675e-05
 4.66000000e+02 2.42939817e-05
 4.67000000e+02 2.43720678e-05
 4.68000000e+02 2.44495979e-05
 4.69000000e+02 2.45265598e-05
 4.70000000e+02 2.46029561e-05
 4.71000000e+02 2.46787993e-05
 4.72000000e+02 2.47541166e-05
 4.73000000e+02 2.48289347e-05
 4.74000000e+02 2.49032687e-05
 4.75000000e+02 2.49771377e-05
 4.76000000e+02 2.50505323e-05
 4.77000000e+02 2.51234654e-05
 4.78000000e+02 2.51959447e-05
 4.79000000e+02 2.52679684e-05
 4.80000000e+02 2.53395385e-05
 4.81000000e+02 2.54106534e-05
 4.82000000e+02 2.54813111e-05
 4.83000000e+02 2.55515093e-05
 4.84000000e+02 2.56212454e-05
 4.85000000e+02 2.56905165e-05
 4.86000000e+02 2.57593193e-05
 4.87000000e+02 2.58276509e-05
 4.88000000e+02 2.58955080e-05
 4.89000000e+02 2.59628873e-05
 4.90000000e+02 2.60297855e-05
 4.91000000e+02 2.60961995e-05
 4.92000000e+02 2.61621259e-05
 4.93000000e+02 2.62275616e-05
 4.94000000e+02 2.62925033e-05
 4.95000000e+02 2.63569480e-05
 4.96000000e+02 2.64208924e-05
 4.97000000e+02 2.64843337e-05
 4.98000000e+02 2.65472686e-05
 4.99000000e+02 2.66096942e-05
 5.00000000e+02 2.66716076e-05
 5.01000000e+02 2.67330059e-05
 5.02000000e+02 2.67938862e-05
 5.03000000e+02 2.68542456e-05
 5.04000000e+02 2.69140814e-05
 5.05000000e+02 2.69733907e-05
 5.06000000e+02 2.70321709e-05
 5.07000000e+02 2.70904192e-05
 5.08000000e+02 2.71481330e-05
 5.09000000e+02 2.72053097e-05
 5.10000000e+02 2.72619466e-05
 5.11000000e+02 2.73180412e-05
 5.12000000e+02 2.73735910e-05
 5.13000000e+02 2.74285934e-05
 5.14000000e+02 2.74830460e-05
 5.15000000e+02 2.75369463e-05
 5.16000000e+02 2.75902919e-05
 5.17000000e+02 2.76430804e-05
 5.18000000e+02 2.76953095e-05
 5.19000000e+02 2.77469769e-05
 5.20000000e+02 2.77980802e-05
 5.21000000e+02 2.78486172e-05
 5.22000000e+02 2.78985856e-05
 5.23000000e+02 2.79479832e-05
 5.24000000e+02 2.79968079e-05
 5.25000000e+02 2.80450575e-05
 5.26000000e+02 2.80927298e-05
 5.27000000e+02 2.81398229e-05
 5.28000000e+02 2.81863345e-05
 5.29000000e+02 2.82322626e-05
 5.30000000e+02 2.82776053e-05
 5.31000000e+02 2.83223605e-05
 5.32000000e+02 2.83665263e-05
 5.33000000e+02 2.84101008e-05
 5.34000000e+02 2.84530821e-05
 5.35000000e+02 2.84954682e-05
 5.36000000e+02 2.85372573e-05
 5.37000000e+02 2.85784477e-05
 5.38000000e+02 2.86190375e-05
 5.39000000e+02 2.86590250e-05
 5.40000000e+02 2.86984084e-05
 5.41000000e+02 2.87371861e-05
 5.42000000e+02 2.87753563e-05
 5.43000000e+02 2.88129174e-05
 5.44000000e+02 2.88498678e-05
 5.45000000e+02 2.88862059e-05
 5.46000000e+02 2.89219301e-05
 5.47000000e+02 2.89570390e-05
 5.48000000e+02 2.89915309e-05
 5.49000000e+02 2.90254046e-05
 5.50000000e+02 2.90586584e-05
 5.51000000e+02 2.90912910e-05
 5.52000000e+02 2.91233011e-05
 5.53000000e+02 2.91546872e-05
 5.54000000e+02 2.91854482e-05
 5.55000000e+02 2.92155827e-05
 5.56000000e+02 2.92450894e-05
 5.57000000e+02 2.92739674e-05
 5.58000000e+02 2.93022153e-05
 5.59000000e+02 2.93298324e-05
 5.60000000e+02 2.93568175e-05
 5.61000000e+02 2.93831696e-05
 5.62000000e+02 2.94088893e-05
 5.63000000e+02 2.94339755e-05
 5.64000000e+02 2.94584273e-05
 5.65000000e+02 2.94822428e-05
 5.66000000e+02 2.95054234e-05
 5.67000000e+02 2.95279692e-05
 5.68000000e+02 2.95498806e-05
 5.69000000e+02 2.95711560e-05
 5.70000000e+02 2.95917946e-05
 5.71000000e+02 2.96117929e-05
 5.72000000e+02 2.96311501e-05
 5.73000000e+02 2.96498626e-05
 5.74000000e+02 2.96679293e-05
 5.75000000e+02 2.96853479e-05
 5.76000000e+02 2.97021187e-05
 5.77000000e+02 2.97182395e-05
 5.78000000e+02 2.97337075e-05
 5.79000000e+02 2.97485221e-05
 5.80000000e+02 2.97626804e-05
 5.81000000e+02 2.97761884e-05
 5.82000000e+02 2.97890429e-05
 5.83000000e+02 2.98012424e-05
 5.84000000e+02 2.98127875e-05
 5.85000000e+02 2.98236770e-05
 5.86000000e+02 2.98339104e-05
 5.87000000e+02 2.98434873e-05
 5.88000000e+02 2.98524071e-05
 5.89000000e+02 2.98606693e-05
 5.90000000e+02 2.98682732e-05
 5.91000000e+02 2.98752184e-05
 5.92000000e+02 2.98815043e-05
 5.93000000e+02 2.98871303e-05
 5.94000000e+02 2.98920959e-05
 5.95000000e+02 2.98964005e-05
 5.96000000e+02 2.99000438e-05
 5.97000000e+02 2.99030253e-05
 5.98000000e+02 2.99053446e-05
 5.99000000e+02 2.99070015e-05
 6.00000000e+02 2.99079957e-05
 6.01000000e+02 2.99083271e-05
 6.02000000e+02 2.99079957e-05
 6.03000000e+02 2.99070015e-05
 6.04000000e+02 2.99053446e-05
 6.05000000e+02 2.99030253e-05
 6.06000000e+02 2.99000438e-05
 6.07000000e+02 2.98964005e-05
 6.08000000e+02 2.98920959e-05
 6.09000000e+02 2.98871303e-05
 6.10000000e+02 2.98815043e-05
 6.11000000e+02 2.98752184e-05
 6.12000000e+02 2.98682732e-05
 6.13000000e+02 2.98606693e-05
 6.14000000e+02 2.98524071e-05
 6.15000000e+02 2.98434873e-05
 6.16000000e+02 2.98339104e-05
 6.17000000e+02 2.98236770e-05
 6.18000000e+02 2.98127875e-05
 6.19000000e+02 2.98012424e-05
 6.20000000e+02 2.97890429e-05
 6.21000000e+02 2.97761884e-05
 6.22000000e+02 2.97626804e-05
 6.23000000e+02 2.97485221e-05
 6.24000000e+02 2.97337075e-05
 6.25000000e+02 2.97182395e-05
 6.26000000e+02 2.97021187e-05
 6.27000000e+02 2.96853479e-05
 6.28000000e+02 2.96679293e-05
 6.29000000e+02 2.96498626e-05
 6.30000000e+02 2.96311501e-05
 6.31000000e+02 2.96117929e-05
 6.32000000e+02 2.95917946e-05
 6.33000000e+02 2.95711560e-05
 6.34000000e+02 2.95498806e-05
 6.35000000e+02 2.95279692e-05
 6.36000000e+02 2.95054234e-05
 6.37000000e+02 2.94822428e-05
 6.38000000e+02 2.94584273e-05
 6.39000000e+02 2.94339755e-05
 6.40000000e+02 2.94088893e-05
 6.41000000e+02 2.93831696e-05
 6.42000000e+02 2.93568175e-05
 6.43000000e+02 2.93298324e-05
 6.44000000e+02 2.93022153e-05
 6.45000000e+02 2.92739674e-05
 6.46000000e+02 2.92450894e-05
 6.47000000e+02 2.92155827e-05
 6.48000000e+02 2.91854482e-05
 6.49000000e+02 2.91546872e-05
 6.50000000e+02 2.91233011e-05
 6.51000000e+02 2.90912910e-05
 6.52000000e+02 2.90586584e-05
 6.53000000e+02 2.90254046e-05
 6.54000000e+02 2.89915309e-05
 6.55000000e+02 2.89570390e-05
 6.56000000e+02 2.89219301e-05
 6.57000000e+02 2.88862059e-05
 6.58000000e+02 2.88498678e-05
 6.59000000e+02 2.88129174e-05
 6.60000000e+02 2.87753563e-05
 6.61000000e+02 2.87371861e-05
 6.62000000e+02 2.86984084e-05
 6.63000000e+02 2.86590250e-05
 6.64000000e+02 2.86190375e-05
 6.65000000e+02 2.85784477e-05
 6.66000000e+02 2.85372573e-05
 6.67000000e+02 2.84954682e-05
 6.68000000e+02 2.84530821e-05
 6.69000000e+02 2.84101008e-05
 6.70000000e+02 2.83665263e-05
 6.71000000e+02 2.83223605e-05
 6.72000000e+02 2.82776053e-05
 6.73000000e+02 2.82322626e-05
 6.74000000e+02 2.81863345e-05
 6.75000000e+02 2.81398229e-05
 6.76000000e+02 2.80927298e-05
 6.77000000e+02 2.80450575e-05
 6.78000000e+02 2.79968079e-05
 6.79000000e+02 2.79479832e-05
 6.80000000e+02 2.78985856e-05
 6.81000000e+02 2.78486172e-05
 6.82000000e+02 2.77980802e-05
 6.83000000e+02 2.77469769e-05
 6.84000000e+02 2.76953095e-05
 6.85000000e+02 2.76430804e-05
 6.86000000e+02 2.75902919e-05
 6.87000000e+02 2.75369463e-05
 6.88000000e+02 2.74830460e-05
 6.89000000e+02 2.74285934e-05
 6.90000000e+02 2.73735910e-05
 6.91000000e+02 2.73180412e-05
 6.92000000e+02 2.72619466e-05
 6.93000000e+02 2.72053097e-05
 6.94000000e+02 2.71481330e-05
 6.95000000e+02 2.70904192e-05
 6.96000000e+02 2.70321709e-05
 6.97000000e+02 2.69733907e-05
 6.98000000e+02 2.69140814e-05
 6.99000000e+02 2.68542456e-05
 7.00000000e+02 2.67938862e-05
 7.01000000e+02 2.67330059e-05
 7.02000000e+02 2.66716076e-05
 7.03000000e+02 2.66096942e-05
 7.04000000e+02 2.65472686e-05
 7.05000000e+02 2.64843337e-05
 7.06000000e+02 2.64208924e-05
 7.07000000e+02 2.63569480e-05
 7.08000000e+02 2.62925033e-05
 7.09000000e+02 2.62275616e-05
 7.10000000e+02 2.61621259e-05
 7.11000000e+02 2.60961995e-05
 7.12000000e+02 2.60297855e-05
 7.13000000e+02 2.59628873e-05
 7.14000000e+02 2.58955080e-05
 7.15000000e+02 2.58276509e-05
 7.16000000e+02 2.57593193e-05
 7.17000000e+02 2.56905165e-05
 7.18000000e+02 2.56212454e-05
 7.19000000e+02 2.55515093e-05
 7.20000000e+02 2.54813111e-05
 7.21000000e+02 2.54106534e-05
 7.22000000e+02 2.53395385e-05
 7.23000000e+02 2.52679684e-05
 7.24000000e+02 2.51959447e-05
 7.25000000e+02 2.51234654e-05
 7.26000000e+02 2.50505323e-05
 7.27000000e+02 2.49771377e-05
 7.28000000e+02 2.49032687e-05
 7.29000000e+02 2.48289347e-05
 7.30000000e+02 2.47541166e-05
 7.31000000e+02 2.46787993e-05
 7.32000000e+02 2.46029561e-05
 7.33000000e+02 2.45265598e-05
 7.34000000e+02 2.44495979e-05
 7.35000000e+02 2.43720678e-05
 7.36000000e+02 2.42939817e-05
 7.37000000e+02 2.42153675e-05
 7.38000000e+02 2.41362595e-05
 7.39000000e+02 2.40567056e-05
 7.40000000e+02 2.39767415e-05
 7.41000000e+02 2.38964097e-05
 7.42000000e+02 2.38157392e-05
 7.43000000e+02 2.37347281e-05
 7.44000000e+02 2.36534041e-05
 7.45000000e+02 2.35717392e-05
 7.46000000e+02 2.34897563e-05
 7.47000000e+02 2.34074561e-05
 7.48000000e+02 2.33248343e-05
 7.49000000e+02 2.32418955e-05
 7.50000000e+02 2.31586376e-05
 7.51000000e+02 2.30750621e-05
 7.52000000e+02 2.29911695e-05
 7.53000000e+02 2.29069609e-05
 7.54000000e+02 2.28224380e-05
 7.55000000e+02 2.27376026e-05
 7.56000000e+02 2.26524570e-05
 7.57000000e+02 2.25670038e-05
 7.58000000e+02 2.24812460e-05
 7.59000000e+02 2.23951869e-05
 7.60000000e+02 2.23088299e-05
 7.61000000e+02 2.22221788e-05
 7.62000000e+02 2.21352376e-05
 7.63000000e+02 2.20480103e-05
 7.64000000e+02 2.19605015e-05
 7.65000000e+02 2.18727155e-05
 7.66000000e+02 2.17846570e-05
 7.67000000e+02 2.16963308e-05
 7.68000000e+02 2.16077418e-05
 7.69000000e+02 2.15188947e-05
 7.70000000e+02 2.14297945e-05
 7.71000000e+02 2.13404461e-05
 7.72000000e+02 2.12508540e-05
 7.73000000e+02 2.11610229e-05
 7.74000000e+02 2.10709568e-05
 7.75000000e+02 2.09806581e-05
 7.76000000e+02 2.08901318e-05
 7.77000000e+02 2.07993717e-05
 7.78000000e+02 2.07083835e-05
 7.79000000e+02 2.06171653e-05
 7.80000000e+02 2.05256646e-05
 7.81000000e+02 2.04338630e-05
 7.82000000e+02 2.03417127e-05
 7.83000000e+02 2.02491774e-05
 7.84000000e+02 2.01562067e-05
 7.85000000e+02 2.00627561e-05
 7.86000000e+02 1.99687946e-05
 7.87000000e+02 1.98743500e-05
 7.88000000e+02 1.97794696e-05
 7.89000000e+02 1.96842470e-05
 7.90000000e+02 1.95887412e-05
 7.91000000e+02 1.94930102e-05
 7.92000000e+02 1.93971332e-05
 7.93000000e+02 1.93010919e-05
 7.94000000e+02 1.92049831e-05
 7.95000000e+02 1.91087785e-05
 7.96000000e+02 1.90124769e-05
 7.97000000e+02 1.89160941e-05
 7.98000000e+02 1.88196212e-05
 7.99000000e+02 1.87230623e-05
 8.00000000e+02 1.86264155e-05


==> figures/amiri_Cbiglow/con_col17_60000_old.dat <==
 1.00000000e+00 1.83340548e-05
 2.00000000e+00 1.82423337e-05
 3.00000000e+00 1.81505105e-05
 4.00000000e+00 1.80585863e-05
 5.00000000e+00 1.79665629e-05
 6.00000000e+00 1.78744422e-05
 7.00000000e+00 1.77822266e-05
 8.00000000e+00 1.76899188e-05
 9.00000000e+00 1.75975217e-05
 1.00000000e+01 1.75050385e-05
 1.10000000e+01 1.74124727e-05
 1.20000000e+01 1.73198280e-05
 1.30000000e+01 1.72271085e-05
 1.40000000e+01 1.71343184e-05
 1.50000000e+01 1.70414625e-05
 1.60000000e+01 1.69485462e-05
 1.70000000e+01 1.68555749e-05
 1.80000000e+01 1.67625546e-05
 1.90000000e+01 1.66694948e-05
 2.00000000e+01 1.65764036e-05
 2.10000000e+01 1.64832922e-05
 2.20000000e+01 1.63901737e-05
 2.30000000e+01 1.62970581e-05
 2.40000000e+01 1.62039649e-05
 2.50000000e+01 1.61109130e-05
 2.60000000e+01 1.60179187e-05
 2.70000000e+01 1.59249930e-05
 2.80000000e+01 1.58321395e-05
 2.90000000e+01 1.57393591e-05
 3.00000000e+01 1.56466508e-05
 3.10000000e+01 1.55540116e-05
 3.20000000e+01 1.54614426e-05
 3.30000000e+01 1.53689457e-05
 3.40000000e+01 1.52765268e-05
 3.50000000e+01 1.51841974e-05
 3.60000000e+01 1.50919620e-05
 3.70000000e+01 1.49998284e-05
 3.80000000e+01 1.49078054e-05
 3.90000000e+01 1.48159028e-05
 4.00000000e+01 1.47241335e-05
 4.10000000e+01 1.46325082e-05
 4.20000000e+01 1.45410370e-05
 4.30000000e+01 1.44497288e-05
 4.40000000e+01 1.43585931e-05
 4.50000000e+01 1.42676417e-05
 4.60000000e+01 1.41768842e-05
 4.70000000e+01 1.40863359e-05
 4.80000000e+01 1.39960030e-05
 4.90000000e+01 1.39058939e-05
 5.00000000e+01 1.38160213e-05
 5.10000000e+01 1.37263253e-05
 5.20000000e+01 1.36368046e-05
 5.30000000e+01 1.35474490e-05
 5.40000000e+01 1.34581378e-05
 5.50000000e+01 1.33687613e-05
 5.60000000e+01 1.32791481e-05
 5.70000000e+01 1.31890091e-05
 5.80000000e+01 1.30983655e-05
 5.90000000e+01 1.30072704e-05
 6.00000000e+01 1.29158849e-05
 6.10000000e+01 1.28244141e-05
 6.20000000e+01 1.27330463e-05
 6.30000000e+01 1.26418269e-05
 6.40000000e+01 1.25512131e-05
 6.50000000e+01 1.24607807e-05
 6.60000000e+01 1.23707290e-05
 6.70000000e+01 1.22811602e-05
 6.80000000e+01 1.21920237e-05
 6.90000000e+01 1.21033904e-05
 7.00000000e+01 1.20151827e-05
 7.10000000e+01 1.19274384e-05
 7.20000000e+01 1.18401620e-05
 7.30000000e+01 1.17533980e-05
 7.40000000e+01 1.16670512e-05
 7.50000000e+01 1.15811561e-05
 7.60000000e+01 1.14957433e-05
 7.70000000e+01 1.14107998e-05
 7.80000000e+01 1.13263543e-05
 7.90000000e+01 1.12424099e-05
 8.00000000e+01 1.11589449e-05
 8.10000000e+01 1.10760354e-05
 8.20000000e+01 1.09935322e-05
 8.30000000e+01 1.09112805e-05
 8.40000000e+01 1.08291574e-05
 8.50000000e+01 1.07467373e-05
 8.60000000e+01 1.06640096e-05
 8.70000000e+01 1.05806946e-05
 8.80000000e+01 1.04970896e-05
 8.90000000e+01 1.04131170e-05
 9.00000000e+01 1.03293176e-05
 9.10000000e+01 1.02461028e-05
 9.20000000e+01 1.01629812e-05
 9.30000000e+01 1.00808107e-05
 9.40000000e+01 9.99944247e-06
 9.50000000e+01 9.91872056e-06
 9.60000000e+01 9.83875895e-06
 9.70000000e+01 9.75947048e-06
 9.80000000e+01 9.68086211e-06
 9.90000000e+01 9.60294102e-06
 1.00000000e+02 9.52573167e-06
 1.01000000e+02 9.44924703e-06
 1.02000000e+02 9.37350748e-06
 1.03000000e+02 9.29850082e-06
 1.04000000e+02 9.22425452e-06
 1.05000000e+02 9.15074497e-06
 1.06000000e+02 9.07785204e-06
 1.07000000e+02 9.00560168e-06
 1.08000000e+02 8.93382488e-06
 1.09000000e+02 8.86221859e-06
 1.10000000e+02 8.79004998e-06
 1.11000000e+02 8.71699637e-06
 1.12000000e+02 8.64326376e-06
 1.13000000e+02 8.56936999e-06
 1.14000000e+02 8.49563994e-06
 1.15000000e+02 8.42358081e-06
 1.16000000e+02 8.35209342e-06
 1.17000000e+02 8.28136076e-06
 1.18000000e+02 8.21175336e-06
 1.19000000e+02 8.14303243e-06
 1.20000000e+02 8.07525357e-06
 1.21000000e+02 8.00833214e-06
 1.22000000e+02 7.94233012e-06
 1.23000000e+02 7.87729027e-06
 1.24000000e+02 7.81322599e-06
 1.25000000e+02 7.75019962e-06
 1.26000000e+02 7.68826107e-06
 1.27000000e+02 7.62767029e-06
 1.28000000e+02 7.56800094e-06
 1.29000000e+02 7.50885761e-06
 1.30000000e+02 7.44986238e-06
 1.31000000e+02 7.38838894e-06
 1.32000000e+02 7.32644416e-06
 1.33000000e+02 7.26524836e-06
 1.34000000e+02 7.20338439e-06
 1.35000000e+02 7.14296851e-06
 1.36000000e+02 7.08398913e-06
 1.37000000e+02 7.02600757e-06
 1.38000000e+02 6.96920903e-06
 1.39000000e+02 6.91343023e-06
 1.40000000e+02 6.85878119e-06
 1.41000000e+02 6.80524613e-06
 1.42000000e+02 6.75281320e-06
 1.43000000e+02 6.70151297e-06
 1.44000000e+02 6.65143131e-06
 1.45000000e+02 6.60254372e-06
 1.46000000e+02 6.55499347e-06
 1.47000000e+02 6.50867470e-06
 1.48000000e+02 6.46371363e-06
 1.49000000e+02 6.41982115e-06
 1.50000000e+02 6.37539426e-06
 1.51000000e+02 6.32877071e-06
 1.52000000e+02 6.27851997e-06
 1.53000000e+02 6.23051750e-06
 1.54000000e+02 6.18403258e-06
 1.55000000e+02 6.13842972e-06
 1.56000000e+02 6.09476754e-06
 1.57000000e+02 6.05240596e-06
 1.58000000e+02 6.01108736e-06
 1.59000000e+02 5.97079956e-06
 1.60000000e+02 5.93160854e-06
 1.61000000e+02 5.89354880e-06
 1.62000000e+02 5.85666043e-06
 1.63000000e+02 5.82101326e-06
 1.64000000e+02 5.78668754e-06
 1.65000000e+02 5.75371920e-06
 1.66000000e+02 5.72215014e-06
 1.67000000e+02 5.69232550e-06
 1.68000000e+02 5.66427756e-06
 1.69000000e+02 5.63913332e-06
 1.70000000e+02 5.61603085e-06
 1.71000000e+02 5.58692818e-06
 1.72000000e+02 5.55290100e-06
 1.73000000e+02 5.52210698e-06
 1.74000000e+02 5.49456988e-06
 1.75000000e+02 5.46815354e-06
 1.76000000e+02 5.44285054e-06
 1.77000000e+02 5.41869215e-06
 1.78000000e+02 5.39564084e-06
 1.79000000e+02 5.37366626e-06
 1.80000000e+02 5.35265696e-06
 1.81000000e+02 5.33254464e-06
 1.82000000e+02 5.31333597e-06
 1.83000000e+02 5.29505939e-06
 1.84000000e+02 5.27773298e-06
 1.85000000e+02 5.26136389e-06
 1.86000000e+02 5.24595849e-06
 1.87000000e+02 5.23152198e-06
 1.88000000e+02 5.21805916e-06
 1.89000000e+02 5.20557462e-06
 1.90000000e+02 5.19407265e-06
 1.91000000e+02 5.18355726e-06
 1.92000000e+02 5.17403216e-06
 1.93000000e+02 5.16550070e-06
 1.94000000e+02 5.15796588e-06
 1.95000000e+02 5.15143037e-06
 1.96000000e+02 5.14589646e-06
 1.97000000e+02 5.14136608e-06
 1.98000000e+02 5.13784083e-06
 1.99000000e+02 5.13532192e-06
 2.00000000e+02 5.13381022e-06
 2.01000000e+02 5.13330627e-06
 2.02000000e+02 5.13381022e-06
 2.03000000e+02 5.13532192e-06
 2.04000000e+02 5.13784083e-06
 2.05000000e+02 5.14136608e-06
 2.06000000e+02 5.14589646e-06
 2.07000000e+02 5.15143037e-06
 2.08000000e+02 5.15796588e-06
 2.09000000e+02 5.16550070e-06
 2.10000000e+02 5.17403216e-06
 2.11000000e+02 5.18355726e-06
 2.12000000e+02 5.19407265e-06
 2.13000000e+02 5.20557462e-06
 2.14000000e+02 5.21805916e-06
 2.15000000e+02 5.23152198e-06
 2.16000000e+02 5.24595849e-06
 2.17000000e+02 5.26136389e-06
 2.18000000e+02 5.27773298e-06
 2.19000000e+02 5.29505939e-06
 2.20000000e+02 5.31333597e-06
 2.21000000e+02 5.33254464e-06
 2.22000000e+02 5.35265696e-06
 2.23000000e+02 5.37366626e-06
 2.24000000e+02 5.39564084e-06
 2.25000000e+02 5.41869215e-06
 2.26000000e+02 5.44285054e-06
 2.27000000e+02 5.46815354e-06
 2.28000000e+02 5.49456988e-06
 2.29000000e+02 5.52210698e-06
 2.30000000e+02 5.55290100e-06
 2.31000000e+02 5.58692818e-06
 2.32000000e+02 5.61603085e-06
 2.33000000e+02 5.63913332e-06
 2.34000000e+02 5.66427756e-06
 2.35000000e+02 5.69232550e-06
 2.36000000e+02 5.72215014e-06
 2.37000000e+02 5.75371920e-06
 2.38000000e+02 5.78668754e-06
 2.39000000e+02 5.82101326e-06
 2.40000000e+02 5.85666043e-06
 2.41000000e+02 5.89354880e-06
 2.42000000e+02 5.93160854e-06
 2.43000000e+02 5.97079956e-06
 2.44000000e+02 6.01108736e-06
 2.45000000e+02 6.05240596e-06
 2.46000000e+02 6.09476754e-06
 2.47000000e+02 6.13842972e-06
 2.48000000e+02 6.18403258e-06
 2.49000000e+02 6.23051750e-06
 2.50000000e+02 6.27851997e-06
 2.51000000e+02 6.32877071e-06
 2.52000000e+02 6.37539426e-06
 2.53000000e+02 6.41982115e-06
 2.54000000e+02 6.46371363e-06
 2.55000000e+02 6.50867470e-06
 2.56000000e+02 6.55499347e-06
 2.57000000e+02 6.60254372e-06
 2.58000000e+02 6.65143131e-06
 2.59000000e+02 6.70151297e-06
 2.60000000e+02 6.75281320e-06
 2.61000000e+02 6.80524613e-06
 2.62000000e+02 6.85878119e-06
 2.63000000e+02 6.91343023e-06
 2.64000000e+02 6.96920903e-06
 2.65000000e+02 7.02600757e-06
 2.66000000e+02 7.08398913e-06
 2.67000000e+02 7.14296851e-06
 2.68000000e+02 7.20338439e-06
 2.69000000e+02 7.26524836e-06
 2.70000000e+02 7.32644416e-06
 2.71000000e+02 7.38838894e-06
 2.72000000e+02 7.44986238e-06
 2.73000000e+02 7.50885761e-06
 2.74000000e+02 7.56800094e-06
 2.75000000e+02 7.62767029e-06
 2.76000000e+02 7.68826107e-06
 2.77000000e+02 7.75019962e-06
 2.78000000e+02 7.81322599e-06
 2.79000000e+02 7.87729027e-06
 2.80000000e+02 7.94233012e-06
 2.81000000e+02 8.00833214e-06
 2.82000000e+02 8.07525357e-06
 2.83000000e+02 8.14303243e-06
 2.84000000e+02 8.21175336e-06
 2.85000000e+02 8.28136076e-06
 2.86000000e+02 8.35209342e-06
 2.87000000e+02 8.42358081e-06
 2.88000000e+02 8.49563994e-06
 2.89000000e+02 8.56936999e-06
 2.90000000e+02 8.64326376e-06
 2.91000000e+02 8.71699637e-06
 2.92000000e+02 8.79004998e-06
 2.93000000e+02 8.86221859e-06
 2.94000000e+02 8.93382488e-06
 2.95000000e+02 9.00560168e-06
 2.96000000e+02 9.07785204e-06
 2.97000000e+02 9.15074497e-06
 2.98000000e+02 9.22425452e-06
 2.99000000e+02 9.29850082e-06
 3.00000000e+02 9.37350748e-06
 3.01000000e+02 9.44924703e-06
 3.02000000e+02 9.52573167e-06
 3.03000000e+02 9.60294102e-06
 3.04000000e+02 9.68086211e-06
 3.05000000e+02 9.75947048e-06
 3.06000000e+02 9.83875895e-06
 3.07000000e+02 9.91872056e-06
 3.08000000e+02 9.99944247e-06
 3.09000000e+02 1.00808107e-05
 3.10000000e+02 1.01629812e-05
 3.11000000e+02 1.02461028e-05
 3.12000000e+02 1.03293176e-05
 3.13000000e+02 1.04131170e-05
 3.14000000e+02 1.04970896e-05
 3.15000000e+02 1.05806946e-05
 3.16000000e+02 1.06640096e-05
 3.17000000e+02 1.07467373e-05
 3.18000000e+02 1.08291574e-05
 3.19000000e+02 1.09112805e-05
 3.20000000e+02 1.09935322e-05
 3.21000000e+02 1.10760354e-05
 3.22000000e+02 1.11589449e-05
 3.23000000e+02 1.12424099e-05
 3.24000000e+02 1.13263543e-05
 3.25000000e+02 1.14107998e-05
 3.26000000e+02 1.14957433e-05
 3.27000000e+02 1.15811561e-05
 3.28000000e+02 1.16670512e-05
 3.29000000e+02 1.17533980e-05
 3.30000000e+02 1.18401620e-05
 3.31000000e+02 1.19274384e-05
 3.32000000e+02 1.20151827e-05
 3.33000000e+02 1.21033904e-05
 3.34000000e+02 1.21920237e-05
 3.35000000e+02 1.22811602e-05
 3.36000000e+02 1.23707290e-05
 3.37000000e+02 1.24607807e-05
 3.38000000e+02 1.25512131e-05
 3.39000000e+02 1.26418269e-05
 3.40000000e+02 1.27330463e-05
 3.41000000e+02 1.28244141e-05
 3.42000000e+02 1.29158849e-05
 3.43000000e+02 1.30072704e-05
 3.44000000e+02 1.30983655e-05
 3.45000000e+02 1.31890091e-05
 3.46000000e+02 1.32791481e-05
 3.47000000e+02 1.33687613e-05
 3.48000000e+02 1.34581378e-05
 3.49000000e+02 1.35474490e-05
 3.50000000e+02 1.36368046e-05
 3.51000000e+02 1.37263253e-05
 3.52000000e+02 1.38160213e-05
 3.53000000e+02 1.39058939e-05
 3.54000000e+02 1.39960030e-05
 3.55000000e+02 1.40863359e-05
 3.56000000e+02 1.41768842e-05
 3.57000000e+02 1.42676417e-05
 3.58000000e+02 1.43585931e-05
 3.59000000e+02 1.44497288e-05
 3.60000000e+02 1.45410370e-05
 3.61000000e+02 1.46325082e-05
 3.62000000e+02 1.47241335e-05
 3.63000000e+02 1.48159028e-05
 3.64000000e+02 1.49078054e-05
 3.65000000e+02 1.49998284e-05
 3.66000000e+02 1.50919620e-05
 3.67000000e+02 1.51841974e-05
 3.68000000e+02 1.52765268e-05
 3.69000000e+02 1.53689457e-05
 3.70000000e+02 1.54614426e-05
 3.71000000e+02 1.55540116e-05
 3.72000000e+02 1.56466508e-05
 3.73000000e+02 1.57393591e-05
 3.74000000e+02 1.58321395e-05
 3.75000000e+02 1.59249930e-05
 3.76000000e+02 1.60179187e-05
 3.77000000e+02 1.61109130e-05
 3.78000000e+02 1.62039649e-05
 3.79000000e+02 1.62970581e-05
 3.80000000e+02 1.63901737e-05
 3.81000000e+02 1.64832922e-05
 3.82000000e+02 1.65764036e-05
 3.83000000e+02 1.66694948e-05
 3.84000000e+02 1.67625546e-05
 3.85000000e+02 1.68555749e-05
 3.86000000e+02 1.69485462e-05
 3.87000000e+02 1.70414625e-05
 3.88000000e+02 1.71343184e-05
 3.89000000e+02 1.72271085e-05
 3.90000000e+02 1.73198280e-05
 3.91000000e+02 1.74124727e-05
 3.92000000e+02 1.75050385e-05
 3.93000000e+02 1.75975217e-05
 3.94000000e+02 1.76899188e-05
 3.95000000e+02 1.77822266e-05
 3.96000000e+02 1.78744422e-05
 3.97000000e+02 1.79665629e-05
 3.98000000e+02 1.80585863e-05
 3.99000000e+02 1.81505105e-05
 4.00000000e+02 1.82423337e-05
 4.01000000e+02 1.83340548e-05
 4.02000000e+02 1.84256731e-05
 4.03000000e+02 1.85171883e-05
 4.04000000e+02 1.86086004e-05
 4.05000000e+02 1.86999101e-05
 4.06000000e+02 1.87911182e-05
 4.07000000e+02 1.88822256e-05
 4.08000000e+02 1.89732345e-05
 4.09000000e+02 1.90641418e-05
 4.10000000e+02 1.91549558e-05
 4.11000000e+02 1.92456617e-05
 4.12000000e+02 1.93362609e-05
 4.13000000e+02 1.94267791e-05
 4.14000000e+02 1.95171236e-05
 4.15000000e+02 1.96073092e-05
 4.16000000e+02 1.96972655e-05
 4.17000000e+02 1.97869397e-05
 4.18000000e+02 1.98762813e-05
 4.19000000e+02 1.99652062e-05
 4.20000000e+02 2.00536772e-05
 4.21000000e+02 2.01416698e-05
 4.22000000e+02 2.02292129e-05
 4.23000000e+02 2.03163454e-05
 4.24000000e+02 2.04031130e-05
 4.25000000e+02 2.04895432e-05
 4.26000000e+02 2.05756784e-05
 4.27000000e+02 2.06615279e-05
 4.28000000e+02 2.07471394e-05
 4.29000000e+02 2.08325140e-05
 4.30000000e+02 2.09176431e-05
 4.31000000e+02 2.10025315e-05
 4.32000000e+02 2.10871733e-05
 4.33000000e+02 2.11715651e-05
 4.34000000e+02 2.12557024e-05
 4.35000000e+02 2.13395803e-05
 4.36000000e+02 2.14231939e-05
 4.37000000e+02 2.15065382e-05
 4.38000000e+02 2.15896082e-05
 4.39000000e+02 2.16723991e-05
 4.40000000e+02 2.17549060e-05
 4.41000000e+02 2.18371242e-05
 4.42000000e+02 2.19190492e-05
 4.43000000e+02 2.20006763e-05
 4.44000000e+02 2.20820013e-05
 4.45000000e+02 2.21630198e-05
 4.46000000e+02 2.22437277e-05
 4.47000000e+02 2.23241209e-05
 4.48000000e+02 2.24041956e-05
 4.49000000e+02 2.24839481e-05
 4.50000000e+02 2.25633747e-05
 4.51000000e+02 2.26424721e-05
 4.52000000e+02 2.27212369e-05
 4.53000000e+02 2.27996661e-05
 4.54000000e+02 2.28777569e-05
 4.55000000e+02 2.29555065e-05
 4.56000000e+02 2.30329127e-05
 4.57000000e+02 2.31099731e-05
 4.58000000e+02 2.31866861e-05
 4.59000000e+02 2.32630501e-05
 4.60000000e+02 2.33390639e-05
 4.61000000e+02 2.34147269e-05
 4.62000000e+02 2.34900387e-05
 4.63000000e+02 2.35649996e-05
 4.64000000e+02 2.36396103e-05
 4.65000000e+02 2.37138722e-05
 4.66000000e+02 2.37877874e-05
 4.67000000e+02 2.38613577e-05
 4.68000000e+02 2.39345881e-05
 4.69000000e+02 2.40074782e-05
 4.70000000e+02 2.40800359e-05
 4.71000000e+02 2.41522641e-05
 4.72000000e+02 2.42241460e-05
 4.73000000e+02 2.42957097e-05
 4.74000000e+02 2.43669331e-05
 4.75000000e+02 2.44378164e-05
 4.76000000e+02 2.45083317e-05
 4.77000000e+02 2.45784411e-05
 4.78000000e+02 2.46481121e-05
 4.79000000e+02 2.47173053e-05
 4.80000000e+02 2.47859910e-05
 4.81000000e+02 2.48541480e-05
 4.82000000e+02 2.49217648e-05
 4.83000000e+02 2.49888426e-05
 4.84000000e+02 2.50553861e-05
 4.85000000e+02 2.51214104e-05
 4.86000000e+02 2.51869326e-05
 4.87000000e+02 2.52519573e-05
 4.88000000e+02 2.53164986e-05
 4.89000000e+02 2.53805418e-05
 4.90000000e+02 2.54440952e-05
 4.91000000e+02 2.55071652e-05
 4.92000000e+02 2.55697495e-05
 4.93000000e+02 2.56318501e-05
 4.94000000e+02 2.56934658e-05
 4.95000000e+02 2.57545956e-05
 4.96000000e+02 2.58152380e-05
 4.97000000e+02 2.58753912e-05
 4.98000000e+02 2.59350535e-05
 4.99000000e+02 2.59942227e-05
 5.00000000e+02 2.60528970e-05
 5.01000000e+02 2.61110740e-05
 5.02000000e+02 2.61687518e-05
 5.03000000e+02 2.62259282e-05
 5.04000000e+02 2.62826010e-05
 5.05000000e+02 2.63387679e-05
 5.06000000e+02 2.63944270e-05
 5.07000000e+02 2.64495759e-05
 5.08000000e+02 2.65042125e-05
 5.09000000e+02 2.65583347e-05
 5.10000000e+02 2.66119403e-05
 5.11000000e+02 2.66650271e-05
 5.12000000e+02 2.67175931e-05
 5.13000000e+02 2.67696362e-05
 5.14000000e+02 2.68211542e-05
 5.15000000e+02 2.68721451e-05
 5.16000000e+02 2.69226068e-05
 5.17000000e+02 2.69725373e-05
 5.18000000e+02 2.70219345e-05
 5.19000000e+02 2.70707966e-05
 5.20000000e+02 2.71191214e-05
 5.21000000e+02 2.71669070e-05
 5.22000000e+02 2.72141516e-05
 5.23000000e+02 2.72608530e-05
 5.24000000e+02 2.73070095e-05
 5.25000000e+02 2.73526192e-05
 5.26000000e+02 2.73976802e-05
 5.27000000e+02 2.74421906e-05
 5.28000000e+02 2.74861487e-05
 5.29000000e+02 2.75295526e-05
 5.30000000e+02 2.75724006e-05
 5.31000000e+02 2.76146909e-05
 5.32000000e+02 2.76564217e-05
 5.33000000e+02 2.76975915e-05
 5.34000000e+02 2.77381984e-05
 5.35000000e+02 2.77782408e-05
 5.36000000e+02 2.78177171e-05
 5.37000000e+02 2.78566257e-05
 5.38000000e+02 2.78949649e-05
 5.39000000e+02 2.79327332e-05
 5.40000000e+02 2.79699290e-05
 5.41000000e+02 2.80065508e-05
 5.42000000e+02 2.80425972e-05
 5.43000000e+02 2.80780665e-05
 5.44000000e+02 2.81129575e-05
 5.45000000e+02 2.81472685e-05
 5.46000000e+02 2.81809983e-05
 5.47000000e+02 2.82141454e-05
 5.48000000e+02 2.82467085e-05
 5.49000000e+02 2.82786863e-05
 5.50000000e+02 2.83100774e-05
 5.51000000e+02 2.83408805e-05
 5.52000000e+02 2.83710944e-05
 5.53000000e+02 2.84007179e-05
 5.54000000e+02 2.84297497e-05
 5.55000000e+02 2.84581886e-05
 5.56000000e+02 2.84860335e-05
 5.57000000e+02 2.85132832e-05
 5.58000000e+02 2.85399366e-05
 5.59000000e+02 2.85659927e-05
 5.60000000e+02 2.85914503e-05
 5.61000000e+02 2.86163084e-05
 5.62000000e+02 2.86405660e-05
 5.63000000e+02 2.86642221e-05
 5.64000000e+02 2.86872758e-05
 5.65000000e+02 2.87097260e-05
 5.66000000e+02 2.87315719e-05
 5.67000000e+02 2.87528125e-05
 5.68000000e+02 2.87734471e-05
 5.69000000e+02 2.87934747e-05
 5.70000000e+02 2.88128946e-05
 5.71000000e+02 2.88317059e-05
 5.72000000e+02 2.88499079e-05
 5.73000000e+02 2.88674999e-05
 5.74000000e+02 2.88844810e-05
 5.75000000e+02 2.89008507e-05
 5.76000000e+02 2.89166082e-05
 5.77000000e+02 2.89317530e-05
 5.78000000e+02 2.89462843e-05
 5.79000000e+02 2.89602016e-05
 5.80000000e+02 2.89735044e-05
 5.81000000e+02 2.89861921e-05
 5.82000000e+02 2.89982641e-05
 5.83000000e+02 2.90097200e-05
 5.84000000e+02 2.90205593e-05
 5.85000000e+02 2.90307816e-05
 5.86000000e+02 2.90403864e-05
 5.87000000e+02 2.90493734e-05
 5.88000000e+02 2.90577422e-05
 5.89000000e+02 2.90654925e-05
 5.90000000e+02 2.90726239e-05
 5.91000000e+02 2.90791361e-05
 5.92000000e+02 2.90850289e-05
 5.93000000e+02 2.90903020e-05
 5.94000000e+02 2.90949553e-05
 5.95000000e+02 2.90989885e-05
 5.96000000e+02 2.91024015e-05
 5.97000000e+02 2.91051942e-05
 5.98000000e+02 2.91073663e-05
 5.99000000e+02 2.91089180e-05
 6.00000000e+02 2.91098489e-05
 6.01000000e+02 2.91101593e-05
 6.02000000e+02 2.91098489e-05
 6.03000000e+02 2.91089180e-05
 6.04000000e+02 2.91073663e-05
 6.05000000e+02 2.91051942e-05
 6.06000000e+02 2.91024015e-05
 6.07000000e+02 2.90989885e-05
 6.08000000e+02 2.90949553e-05
 6.09000000e+02 2.90903020e-05
 6.10000000e+02 2.90850289e-05
 6.11000000e+02 2.90791361e-05
 6.12000000e+02 2.90726239e-05
 6.13000000e+02 2.90654925e-05
 6.14000000e+02 2.90577422e-05
 6.15000000e+02 2.90493734e-05
 6.16000000e+02 2.90403864e-05
 6.17000000e+02 2.90307816e-05
 6.18000000e+02 2.90205593e-05
 6.19000000e+02 2.90097200e-05
 6.20000000e+02 2.89982641e-05
 6.21000000e+02 2.89861921e-05
 6.22000000e+02 2.89735044e-05
 6.23000000e+02 2.89602016e-05
 6.24000000e+02 2.89462843e-05
 6.25000000e+02 2.89317530e-05
 6.26000000e+02 2.89166082e-05
 6.27000000e+02 2.89008507e-05
 6.28000000e+02 2.88844810e-05
 6.29000000e+02 2.88674999e-05
 6.30000000e+02 2.88499079e-05
 6.31000000e+02 2.88317059e-05
 6.32000000e+02 2.88128946e-05
 6.33000000e+02 2.87934747e-05
 6.34000000e+02 2.87734471e-05
 6.35000000e+02 2.87528125e-05
 6.36000000e+02 2.87315719e-05
 6.37000000e+02 2.87097260e-05
 6.38000000e+02 2.86872758e-05
 6.39000000e+02 2.86642221e-05
 6.40000000e+02 2.86405660e-05
 6.41000000e+02 2.86163084e-05
 6.42000000e+02 2.85914503e-05
 6.43000000e+02 2.85659927e-05
 6.44000000e+02 2.85399366e-05
 6.45000000e+02 2.85132832e-05
 6.46000000e+02 2.84860335e-05
 6.47000000e+02 2.84581886e-05
 6.48000000e+02 2.84297497e-05
 6.49000000e+02 2.84007179e-05
 6.50000000e+02 2.83710944e-05
 6.51000000e+02 2.83408805e-05
 6.52000000e+02 2.83100774e-05
 6.53000000e+02 2.82786863e-05
 6.54000000e+02 2.82467085e-05
 6.55000000e+02 2.82141454e-05
 6.56000000e+02 2.81809983e-05
 6.57000000e+02 2.81472685e-05
 6.58000000e+02 2.81129575e-05
 6.59000000e+02 2.80780665e-05
 6.60000000e+02 2.80425972e-05
 6.61000000e+02 2.80065508e-05
 6.62000000e+02 2.79699290e-05
 6.63000000e+02 2.79327332e-05
 6.64000000e+02 2.78949649e-05
 6.65000000e+02 2.78566257e-05
 6.66000000e+02 2.78177171e-05
 6.67000000e+02 2.77782408e-05
 6.68000000e+02 2.77381984e-05
 6.69000000e+02 2.76975915e-05
 6.70000000e+02 2.76564217e-05
 6.71000000e+02 2.76146909e-05
 6.72000000e+02 2.75724006e-05
 6.73000000e+02 2.75295526e-05
 6.74000000e+02 2.74861487e-05
 6.75000000e+02 2.74421906e-05
 6.76000000e+02 2.73976802e-05
 6.77000000e+02 2.73526192e-05
 6.78000000e+02 2.73070095e-05
 6.79000000e+02 2.72608530e-05
 6.80000000e+02 2.72141516e-05
 6.81000000e+02 2.71669070e-05
 6.82000000e+02 2.71191214e-05
 6.83000000e+02 2.70707966e-05
 6.84000000e+02 2.70219345e-05
 6.85000000e+02 2.69725373e-05
 6.86000000e+02 2.69226068e-05
 6.87000000e+02 2.68721451e-05
 6.88000000e+02 2.68211542e-05
 6.89000000e+02 2.67696362e-05
 6.90000000e+02 2.67175931e-05
 6.91000000e+02 2.66650271e-05
 6.92000000e+02 2.66119403e-05
 6.93000000e+02 2.65583347e-05
 6.94000000e+02 2.65042125e-05
 6.95000000e+02 2.64495759e-05
 6.96000000e+02 2.63944270e-05
 6.97000000e+02 2.63387679e-05
 6.98000000e+02 2.62826010e-05
 6.99000000e+02 2.62259282e-05
 7.00000000e+02 2.61687518e-05
 7.01000000e+02 2.61110740e-05
 7.02000000e+02 2.60528970e-05
 7.03000000e+02 2.59942227e-05
 7.04000000e+02 2.59350535e-05
 7.05000000e+02 2.58753912e-05
 7.06000000e+02 2.58152380e-05
 7.07000000e+02 2.57545956e-05
 7.08000000e+02 2.56934658e-05
 7.09000000e+02 2.56318501e-05
 7.10000000e+02 2.55697495e-05
 7.11000000e+02 2.55071652e-05
 7.12000000e+02 2.54440952e-05
 7.13000000e+02 2.53805418e-05
 7.14000000e+02 2.53164986e-05
 7.15000000e+02 2.52519573e-05
 7.16000000e+02 2.51869326e-05
 7.17000000e+02 2.51214104e-05
 7.18000000e+02 2.50553861e-05
 7.19000000e+02 2.49888426e-05
 7.20000000e+02 2.49217648e-05
 7.21000000e+02 2.48541480e-05
 7.22000000e+02 2.47859910e-05
 7.23000000e+02 2.47173053e-05
 7.24000000e+02 2.46481121e-05
 7.25000000e+02 2.45784411e-05
 7.26000000e+02 2.45083317e-05
 7.27000000e+02 2.44378164e-05
 7.28000000e+02 2.43669331e-05
 7.29000000e+02 2.42957097e-05
 7.30000000e+02 2.42241460e-05
 7.31000000e+02 2.41522641e-05
 7.32000000e+02 2.40800359e-05
 7.33000000e+02 2.40074782e-05
 7.34000000e+02 2.39345881e-05
 7.35000000e+02 2.38613577e-05
 7.36000000e+02 2.37877874e-05
 7.37000000e+02 2.37138722e-05
 7.38000000e+02 2.36396103e-05
 7.39000000e+02 2.35649996e-05
 7.40000000e+02 2.34900387e-05
 7.41000000e+02 2.34147269e-05
 7.42000000e+02 2.33390639e-05
 7.43000000e+02 2.32630501e-05
 7.44000000e+02 2.31866861e-05
 7.45000000e+02 2.31099731e-05
 7.46000000e+02 2.30329127e-05
 7.47000000e+02 2.29555065e-05
 7.48000000e+02 2.28777569e-05
 7.49000000e+02 2.27996661e-05
 7.50000000e+02 2.27212369e-05
 7.51000000e+02 2.26424721e-05
 7.52000000e+02 2.25633747e-05
 7.53000000e+02 2.24839481e-05
 7.54000000e+02 2.24041956e-05
 7.55000000e+02 2.23241209e-05
 7.56000000e+02 2.22437277e-05
 7.57000000e+02 2.21630198e-05
 7.58000000e+02 2.20820013e-05
 7.59000000e+02 2.20006763e-05
 7.60000000e+02 2.19190492e-05
 7.61000000e+02 2.18371242e-05
 7.62000000e+02 2.17549060e-05
 7.63000000e+02 2.16723991e-05
 7.64000000e+02 2.15896082e-05
 7.65000000e+02 2.15065382e-05
 7.66000000e+02 2.14231939e-05
 7.67000000e+02 2.13395803e-05
 7.68000000e+02 2.12557024e-05
 7.69000000e+02 2.11715651e-05
 7.70000000e+02 2.10871733e-05
 7.71000000e+02 2.10025315e-05
 7.72000000e+02 2.09176431e-05
 7.73000000e+02 2.08325140e-05
 7.74000000e+02 2.07471394e-05
 7.75000000e+02 2.06615279e-05
 7.76000000e+02 2.05756784e-05
 7.77000000e+02 2.04895432e-05
 7.78000000e+02 2.04031130e-05
 7.79000000e+02 2.03163454e-05
 7.80000000e+02 2.02292129e-05
 7.81000000e+02 2.01416698e-05
 7.82000000e+02 2.00536772e-05
 7.83000000e+02 1.99652062e-05
 7.84000000e+02 1.98762813e-05
 7.85000000e+02 1.97869397e-05
 7.86000000e+02 1.96972655e-05
 7.87000000e+02 1.96073092e-05
 7.88000000e+02 1.95171236e-05
 7.89000000e+02 1.94267791e-05
 7.90000000e+02 1.93362609e-05
 7.91000000e+02 1.92456617e-05
 7.92000000e+02 1.91549558e-05
 7.93000000e+02 1.90641418e-05
 7.94000000e+02 1.89732345e-05
 7.95000000e+02 1.88822256e-05
 7.96000000e+02 1.87911182e-05
 7.97000000e+02 1.86999101e-05
 7.98000000e+02 1.86086004e-05
 7.99000000e+02 1.85171883e-05
 8.00000000e+02 1.84256731e-05


==> figures/amiri_Cbiglow/conwet_interface_10000.dat <==
 1.00000000e+00 1.10000000e+01 1.10852173e-10
 2.00000000e+00 1.10000000e+01 9.98335277e-11
 3.00000000e+00 1.10000000e+01 8.87927427e-11
 4.00000000e+00 1.10000000e+01 7.77867212e-11
 5.00000000e+00 1.10000000e+01 6.68384411e-11
 6.00000000e+00 1.10000000e+01 5.59580712e-11
 7.00000000e+00 1.10000000e+01 4.51567243e-11
 8.00000000e+00 1.10000000e+01 3.44471080e-11
 9.00000000e+00 1.10000000e+01 2.38440242e-11
 1.00000000e+01 1.10000000e+01 1.33723433e-11
 1.10000000e+01 1.10000000e+01 3.08671128e-12
 1.20000000e+01 1.10000000e+01 -6.95429298e-12
 1.30000000e+01 1.10000000e+01 -1.67608292e-11
 1.40000000e+01 1.10000000e+01 -2.63921865e-11
 1.50000000e+01 1.10000000e+01 -3.58836745e-11
 1.60000000e+01 1.10000000e+01 -4.52462939e-11
 1.70000000e+01 1.10000000e+01 -5.44869289e-11
 1.80000000e+01 1.10000000e+01 -6.36102766e-11
 1.90000000e+01 1.10000000e+01 -7.26192279e-11
 2.00000000e+01 1.10000000e+01 -8.15156345e-11
 2.10000000e+01 1.10000000e+01 -9.03006863e-11
 2.20000000e+01 1.10000000e+01 -9.89751235e-11
 2.30000000e+01 1.10000000e+01 -1.07539379e-10
 2.40000000e+01 1.10000000e+01 -1.15993671e-10
 2.50000000e+01 1.10000000e+01 -1.24338063e-10
 2.60000000e+01 1.10000000e+01 -1.32572509e-10
 2.70000000e+01 1.10000000e+01 -1.40696884e-10
 2.80000000e+01 1.10000000e+01 -1.48711005e-10
 2.90000000e+01 1.10000000e+01 -1.56614648e-10
 3.00000000e+01 1.10000000e+01 -1.64407556e-10
 3.10000000e+01 1.10000000e+01 -1.72089450e-10
 3.20000000e+01 1.10000000e+01 -1.79660032e-10
 3.30000000e+01 1.10000000e+01 -1.87118984e-10
 3.40000000e+01 1.10000000e+01 -1.94465967e-10
 3.50000000e+01 1.10000000e+01 -2.01700615e-10
 3.60000000e+01 1.10000000e+01 -2.08822521e-10
 3.70000000e+01 1.10000000e+01 -2.15831229e-10
 3.80000000e+01 1.10000000e+01 -2.22726204e-10
 3.90000000e+01 1.10000000e+01 -2.29506807e-10
 4.00000000e+01 1.10000000e+01 -2.36172254e-10
 4.10000000e+01 1.10000000e+01 -2.42721561e-10
 4.20000000e+01 1.10000000e+01 -2.49153469e-10
 4.30000000e+01 1.10000000e+01 -2.55466349e-10
 4.40000000e+01 1.10000000e+01 -2.61658057e-10
 4.50000000e+01 1.10000000e+01 -2.67725747e-10
 4.60000000e+01 1.10000000e+01 -2.73665587e-10
 4.70000000e+01 1.10000000e+01 -2.79472367e-10
 4.80000000e+01 1.10000000e+01 -2.85138877e-10
 4.90000000e+01 1.10000000e+01 -2.90654979e-10
 5.00000000e+01 1.10000000e+01 -2.96006237e-10
 5.10000000e+01 1.10000000e+01 -3.01171260e-10
 5.20000000e+01 1.10000000e+01 -3.06115828e-10
 5.30000000e+01 1.10000000e+01 -3.10793862e-10
 5.40000000e+01 1.10000000e+01 -3.15096499e-10
 5.50000000e+01 1.10000000e+01 -3.18807206e-10
 5.60000000e+01 1.10000000e+01 -3.21883845e-10
 5.70000000e+01 1.10000000e+01 -3.24714158e-10
 5.80000000e+01 1.10000000e+01 -3.27738136e-10
 5.90000000e+01 1.10000000e+01 -3.31018360e-10
 6.00000000e+01 1.10000000e+01 -3.34396587e-10
 6.10000000e+01 1.10000000e+01 -3.37774183e-10
 6.20000000e+01 1.10000000e+01 -3.41111883e-10
 6.30000000e+01 1.10000000e+01 -3.44382779e-10
 6.40000000e+01 1.10000000e+01 -3.47569619e-10
 6.50000000e+01 1.10000000e+01 -3.50660777e-10
 6.60000000e+01 1.10000000e+01 -3.53648012e-10
 6.70000000e+01 1.10000000e+01 -3.56525339e-10
 6.80000000e+01 1.10000000e+01 -3.59288322e-10
 6.90000000e+01 1.10000000e+01 -3.61933591e-10
 7.00000000e+01 1.10000000e+01 -3.64458550e-10
 7.10000000e+01 1.10000000e+01 -3.66861160e-10
 7.20000000e+01 1.10000000e+01 -3.69139808e-10
 7.30000000e+01 1.10000000e+01 -3.71293204e-10
 7.40000000e+01 1.10000000e+01 -3.73320315e-10
 7.50000000e+01 1.10000000e+01 -3.75220312e-10
 7.60000000e+01 1.10000000e+01 -3.76992535e-10
 7.70000000e+01 1.10000000e+01 -3.78636468e-10
 7.80000000e+01 1.10000000e+01 -3.80151714e-10
 7.90000000e+01 1.10000000e+01 -3.81537985e-10
 8.00000000e+01 1.10000000e+01 -3.82795086e-10
 8.10000000e+01 1.10000000e+01 -3.83922909e-10
 8.20000000e+01 1.10000000e+01 -3.84921423e-10
 8.30000000e+01 1.10000000e+01 -3.85790672e-10
 8.40000000e+01 1.10000000e+01 -3.86530767e-10
 8.50000000e+01 1.10000000e+01 -3.87141887e-10
 8.60000000e+01 1.10000000e+01 -3.87624273e-10
 8.70000000e+01 1.10000000e+01 -3.87978227e-10
 8.80000000e+01 1.10000000e+01 -3.88204112e-10
 8.90000000e+01 1.10000000e+01 -3.88302346e-10
 9.00000000e+01 1.10000000e+01 -3.88273407e-10
 9.10000000e+01 1.10000000e+01 -3.88117829e-10
 9.20000000e+01 1.10000000e+01 -3.87836198e-10
 9.30000000e+01 1.10000000e+01 -3.87429159e-10
 9.40000000e+01 1.10000000e+01 -3.86897408e-10
 9.50000000e+01 1.10000000e+01 -3.86241697e-10
 9.60000000e+01 1.10000000e+01 -3.85462827e-10
 9.70000000e+01 1.10000000e+01 -3.84561654e-10
 9.80000000e+01 1.10000000e+01 -3.83539079e-10
 9.90000000e+01 1.10000000e+01 -3.82396054e-10
 1.00000000e+02 1.10000000e+01 -3.81133568e-10
 1.01000000e+02 1.10000000e+01 -3.79752650e-10
 1.02000000e+02 1.10000000e+01 -3.78254349e-10
 1.03000000e+02 1.10000000e+01 -3.76639725e-10
 1.04000000e+02 1.10000000e+01 -3.74909817e-10
 1.05000000e+02 1.10000000e+01 -3.73065608e-10
 1.06000000e+02 1.10000000e+01 -3.71107954e-10
 1.07000000e+02 1.10000000e+01 -3.69037479e-10
 1.08000000e+02 1.10000000e+01 -3.66854400e-10
 1.09000000e+02 1.10000000e+01 -3.64558264e-10
 1.10000000e+02 1.10000000e+01 -3.62147275e-10
 1.11000000e+02 1.10000000e+01 -3.59617650e-10
 1.12000000e+02 1.10000000e+01 -3.56961465e-10
 1.13000000e+02 1.10000000e+01 -3.54155289e-10
 1.14000000e+02 1.10000000e+01 -3.51170860e-10
 1.15000000e+02 1.10000000e+01 -3.48036510e-10
 1.16000000e+02 1.10000000e+01 -3.44844003e-10
 1.17000000e+02 1.10000000e+01 -3.41654795e-10
 1.18000000e+02 1.10000000e+01 -3.38454639e-10
 1.19000000e+02 1.10000000e+01 -3.35207159e-10
 1.20000000e+02 1.10000000e+01 -3.31895188e-10
 1.21000000e+02 1.10000000e+01 -3.28512218e-10
 1.22000000e+02 1.10000000e+01 -3.25054031e-10
 1.23000000e+02 1.10000000e+01 -3.21518674e-10
 1.24000000e+02 1.10000000e+01 -3.17905634e-10
 1.25000000e+02 1.10000000e+01 -3.14215374e-10
 1.26000000e+02 1.10000000e+01 -3.10449072e-10
 1.27000000e+02 1.10000000e+01 -3.06608432e-10
 1.28000000e+02 1.10000000e+01 -3.02695550e-10
 1.29000000e+02 1.10000000e+01 -2.98712831e-10
 1.30000000e+02 1.10000000e+01 -2.94662917e-10
 1.31000000e+02 1.10000000e+01 -2.90548644e-10
 1.32000000e+02 1.10000000e+01 -2.86373004e-10
 1.33000000e+02 1.10000000e+01 -2.82139116e-10
 1.34000000e+02 1.10000000e+01 -2.77850210e-10
 1.35000000e+02 1.10000000e+01 -2.73509606e-10
 1.36000000e+02 1.10000000e+01 -2.69120701e-10
 1.37000000e+02 1.10000000e+01 -2.64686964e-10
 1.38000000e+02 1.10000000e+01 -2.60211922e-10
 1.39000000e+02 1.10000000e+01 -2.55699157e-10
 1.40000000e+02 1.10000000e+01 -2.51152297e-10
 1.41000000e+02 1.10000000e+01 -2.46575015e-10
 1.42000000e+02 1.10000000e+01 -2.41971026e-10
 1.43000000e+02 1.10000000e+01 -2.37344076e-10
 1.44000000e+02 1.10000000e+01 -2.32697948e-10
 1.45000000e+02 1.10000000e+01 -2.28036452e-10
 1.46000000e+02 1.10000000e+01 -2.23363426e-10
 1.47000000e+02 1.10000000e+01 -2.18682738e-10
 1.48000000e+02 1.10000000e+01 -2.13998241e-10
 1.49000000e+02 1.10000000e+01 -2.09313854e-10
 1.50000000e+02 1.10000000e+01 -2.04633469e-10
 1.51000000e+02 1.10000000e+01 -1.99961012e-10
 1.52000000e+02 1.10000000e+01 -1.95300365e-10
 1.53000000e+02 1.10000000e+01 -1.90655437e-10
 1.54000000e+02 1.10000000e+01 -1.86030105e-10
 1.55000000e+02 1.10000000e+01 -1.81429063e-10
 1.56000000e+02 1.10000000e+01 -1.76856237e-10
 1.57000000e+02 1.10000000e+01 -1.72310261e-10
 1.58000000e+02 1.10000000e+01 -1.67799831e-10
 1.59000000e+02 1.10000000e+01 -1.63331912e-10
 1.60000000e+02 1.10000000e+01 -1.58886715e-10
 1.61000000e+02 1.10000000e+01 -1.54471751e-10
 1.62000000e+02 1.10000000e+01 -1.50035508e-10
 1.63000000e+02 1.10000000e+01 -1.45511891e-10
 1.64000000e+02 1.10000000e+01 -1.40444516e-10
 1.65000000e+02 1.10000000e+01 -1.35073674e-10
 1.66000000e+02 1.10000000e+01 -1.25459137e-10
 2.36000000e+02 1.10000000e+01 -1.25459137e-10
 2.37000000e+02 1.10000000e+01 -1.35073674e-10
 2.38000000e+02 1.10000000e+01 -1.40444516e-10
 2.39000000e+02 1.10000000e+01 -1.45511891e-10
 2.40000000e+02 1.10000000e+01 -1.50035508e-10
 2.41000000e+02 1.10000000e+01 -1.54471751e-10
 2.42000000e+02 1.10000000e+01 -1.58886715e-10
 2.43000000e+02 1.10000000e+01 -1.63331912e-10
 2.44000000e+02 1.10000000e+01 -1.67799831e-10
 2.45000000e+02 1.10000000e+01 -1.72310261e-10
 2.46000000e+02 1.10000000e+01 -1.76856237e-10
 2.47000000e+02 1.10000000e+01 -1.81429063e-10
 2.48000000e+02 1.10000000e+01 -1.86030105e-10
 2.49000000e+02 1.10000000e+01 -1.90655437e-10
 2.50000000e+02 1.10000000e+01 -1.95300365e-10
 2.51000000e+02 1.10000000e+01 -1.99961012e-10
 2.52000000e+02 1.10000000e+01 -2.04633469e-10
 2.53000000e+02 1.10000000e+01 -2.09313854e-10
 2.54000000e+02 1.10000000e+01 -2.13998241e-10
 2.55000000e+02 1.10000000e+01 -2.18682738e-10
 2.56000000e+02 1.10000000e+01 -2.23363426e-10
 2.57000000e+02 1.10000000e+01 -2.28036452e-10
 2.58000000e+02 1.10000000e+01 -2.32697948e-10
 2.59000000e+02 1.10000000e+01 -2.37344076e-10
 2.60000000e+02 1.10000000e+01 -2.41971026e-10
 2.61000000e+02 1.10000000e+01 -2.46575015e-10
 2.62000000e+02 1.10000000e+01 -2.51152297e-10
 2.63000000e+02 1.10000000e+01 -2.55699157e-10
 2.64000000e+02 1.10000000e+01 -2.60211922e-10
 2.65000000e+02 1.10000000e+01 -2.64686964e-10
 2.66000000e+02 1.10000000e+01 -2.69120701e-10
 2.67000000e+02 1.10000000e+01 -2.73509606e-10
 2.68000000e+02 1.10000000e+01 -2.77850210e-10
 2.69000000e+02 1.10000000e+01 -2.82139116e-10
 2.70000000e+02 1.10000000e+01 -2.86373004e-10
 2.71000000e+02 1.10000000e+01 -2.90548644e-10
 2.72000000e+02 1.10000000e+01 -2.94662917e-10
 2.73000000e+02 1.10000000e+01 -2.98712831e-10
 2.74000000e+02 1.10000000e+01 -3.02695550e-10
 2.75000000e+02 1.10000000e+01 -3.06608432e-10
 2.76000000e+02 1.10000000e+01 -3.10449072e-10
 2.77000000e+02 1.10000000e+01 -3.14215374e-10
 2.78000000e+02 1.10000000e+01 -3.17905634e-10
 2.79000000e+02 1.10000000e+01 -3.21518674e-10
 2.80000000e+02 1.10000000e+01 -3.25054031e-10
 2.81000000e+02 1.10000000e+01 -3.28512218e-10
 2.82000000e+02 1.10000000e+01 -3.31895188e-10
 2.83000000e+02 1.10000000e+01 -3.35207159e-10
 2.84000000e+02 1.10000000e+01 -3.38454639e-10
 2.85000000e+02 1.10000000e+01 -3.41654795e-10
 2.86000000e+02 1.10000000e+01 -3.44844003e-10
 2.87000000e+02 1.10000000e+01 -3.48036510e-10
 2.88000000e+02 1.10000000e+01 -3.51170860e-10
 2.89000000e+02 1.10000000e+01 -3.54155289e-10
 2.90000000e+02 1.10000000e+01 -3.56961465e-10
 2.91000000e+02 1.10000000e+01 -3.59617650e-10
 2.92000000e+02 1.10000000e+01 -3.62147275e-10
 2.93000000e+02 1.10000000e+01 -3.64558264e-10
 2.94000000e+02 1.10000000e+01 -3.66854400e-10
 2.95000000e+02 1.10000000e+01 -3.69037479e-10
 2.96000000e+02 1.10000000e+01 -3.71107954e-10
 2.97000000e+02 1.10000000e+01 -3.73065608e-10
 2.98000000e+02 1.10000000e+01 -3.74909817e-10
 2.99000000e+02 1.10000000e+01 -3.76639725e-10
 3.00000000e+02 1.10000000e+01 -3.78254349e-10
 3.01000000e+02 1.10000000e+01 -3.79752650e-10
 3.02000000e+02 1.10000000e+01 -3.81133568e-10
 3.03000000e+02 1.10000000e+01 -3.82396054e-10
 3.04000000e+02 1.10000000e+01 -3.83539079e-10
 3.05000000e+02 1.10000000e+01 -3.84561654e-10
 3.06000000e+02 1.10000000e+01 -3.85462827e-10
 3.07000000e+02 1.10000000e+01 -3.86241697e-10
 3.08000000e+02 1.10000000e+01 -3.86897408e-10
 3.09000000e+02 1.10000000e+01 -3.87429159e-10
 3.10000000e+02 1.10000000e+01 -3.87836198e-10
 3.11000000e+02 1.10000000e+01 -3.88117829e-10
 3.12000000e+02 1.10000000e+01 -3.88273407e-10
 3.13000000e+02 1.10000000e+01 -3.88302346e-10
 3.14000000e+02 1.10000000e+01 -3.88204112e-10
 3.15000000e+02 1.10000000e+01 -3.87978227e-10
 3.16000000e+02 1.10000000e+01 -3.87624273e-10
 3.17000000e+02 1.10000000e+01 -3.87141887e-10
 3.18000000e+02 1.10000000e+01 -3.86530767e-10
 3.19000000e+02 1.10000000e+01 -3.85790672e-10
 3.20000000e+02 1.10000000e+01 -3.84921423e-10
 3.21000000e+02 1.10000000e+01 -3.83922909e-10
 3.22000000e+02 1.10000000e+01 -3.82795086e-10
 3.23000000e+02 1.10000000e+01 -3.81537985e-10
 3.24000000e+02 1.10000000e+01 -3.80151714e-10
 3.25000000e+02 1.10000000e+01 -3.78636468e-10
 3.26000000e+02 1.10000000e+01 -3.76992535e-10
 3.27000000e+02 1.10000000e+01 -3.75220312e-10
 3.28000000e+02 1.10000000e+01 -3.73320315e-10
 3.29000000e+02 1.10000000e+01 -3.71293204e-10
 3.30000000e+02 1.10000000e+01 -3.69139808e-10
 3.31000000e+02 1.10000000e+01 -3.66861160e-10
 3.32000000e+02 1.10000000e+01 -3.64458550e-10
 3.33000000e+02 1.10000000e+01 -3.61933591e-10
 3.34000000e+02 1.10000000e+01 -3.59288322e-10
 3.35000000e+02 1.10000000e+01 -3.56525339e-10
 3.36000000e+02 1.10000000e+01 -3.53648012e-10
 3.37000000e+02 1.10000000e+01 -3.50660777e-10
 3.38000000e+02 1.10000000e+01 -3.47569619e-10
 3.39000000e+02 1.10000000e+01 -3.44382779e-10
 3.40000000e+02 1.10000000e+01 -3.41111883e-10
 3.41000000e+02 1.10000000e+01 -3.37774183e-10
 3.42000000e+02 1.10000000e+01 -3.34396587e-10
 3.43000000e+02 1.10000000e+01 -3.31018360e-10
 3.44000000e+02 1.10000000e+01 -3.27738136e-10
 3.45000000e+02 1.10000000e+01 -3.24714158e-10
 3.46000000e+02 1.10000000e+01 -3.21883845e-10
 3.47000000e+02 1.10000000e+01 -3.18807206e-10
 3.48000000e+02 1.10000000e+01 -3.15096499e-10
 3.49000000e+02 1.10000000e+01 -3.10793862e-10
 3.50000000e+02 1.10000000e+01 -3.06115828e-10
 3.51000000e+02 1.10000000e+01 -3.01171260e-10
 3.52000000e+02 1.10000000e+01 -2.96006237e-10
 3.53000000e+02 1.10000000e+01 -2.90654979e-10
 3.54000000e+02 1.10000000e+01 -2.85138877e-10
 3.55000000e+02 1.10000000e+01 -2.79472367e-10
 3.56000000e+02 1.10000000e+01 -2.73665587e-10
 3.57000000e+02 1.10000000e+01 -2.67725747e-10
 3.58000000e+02 1.10000000e+01 -2.61658057e-10
 3.59000000e+02 1.10000000e+01 -2.55466349e-10
 3.60000000e+02 1.10000000e+01 -2.49153469e-10
 3.61000000e+02 1.10000000e+01 -2.42721561e-10
 3.62000000e+02 1.10000000e+01 -2.36172254e-10
 3.63000000e+02 1.10000000e+01 -2.29506807e-10
 3.64000000e+02 1.10000000e+01 -2.22726204e-10
 3.65000000e+02 1.10000000e+01 -2.15831229e-10
 3.66000000e+02 1.10000000e+01 -2.08822521e-10
 3.67000000e+02 1.10000000e+01 -2.01700615e-10
 3.68000000e+02 1.10000000e+01 -1.94465967e-10
 3.69000000e+02 1.10000000e+01 -1.87118984e-10
 3.70000000e+02 1.10000000e+01 -1.79660032e-10
 3.71000000e+02 1.10000000e+01 -1.72089450e-10
 3.72000000e+02 1.10000000e+01 -1.64407556e-10
 3.73000000e+02 1.10000000e+01 -1.56614648e-10
 3.74000000e+02 1.10000000e+01 -1.48711005e-10
 3.75000000e+02 1.10000000e+01 -1.40696884e-10
 3.76000000e+02 1.10000000e+01 -1.32572509e-10
 3.77000000e+02 1.10000000e+01 -1.24338063e-10
 3.78000000e+02 1.10000000e+01 -1.15993671e-10
 3.79000000e+02 1.10000000e+01 -1.07539379e-10
 3.80000000e+02 1.10000000e+01 -9.89751235e-11
 3.81000000e+02 1.10000000e+01 -9.03006863e-11
 3.82000000e+02 1.10000000e+01 -8.15156345e-11
 3.83000000e+02 1.10000000e+01 -7.26192279e-11
 3.84000000e+02 1.10000000e+01 -6.36102766e-11
 3.85000000e+02 1.10000000e+01 -5.44869289e-11
 3.86000000e+02 1.10000000e+01 -4.52462939e-11
 3.87000000e+02 1.10000000e+01 -3.58836745e-11
 3.88000000e+02 1.10000000e+01 -2.63921865e-11
 3.89000000e+02 1.10000000e+01 -1.67608292e-11
 3.90000000e+02 1.10000000e+01 -6.95429297e-12
 3.91000000e+02 1.10000000e+01 3.08671128e-12
 3.92000000e+02 1.10000000e+01 1.33723433e-11
 3.93000000e+02 1.10000000e+01 2.38440242e-11
 3.94000000e+02 1.10000000e+01 3.44471080e-11
 3.95000000e+02 1.10000000e+01 4.51567243e-11
 3.96000000e+02 1.10000000e+01 5.59580712e-11
 3.97000000e+02 1.10000000e+01 6.68384411e-11
 3.98000000e+02 1.10000000e+01 7.77867212e-11
 3.99000000e+02 1.10000000e+01 8.87927427e-11
 4.00000000e+02 1.10000000e+01 9.98335277e-11
 4.01000000e+02 1.10000000e+01 1.10852173e-10
 4.02000000e+02 1.10000000e+01 1.21798980e-10
 4.03000000e+02 1.10000000e+01 1.32699051e-10
 4.04000000e+02 1.10000000e+01 1.43612924e-10
 4.05000000e+02 1.10000000e+01 1.54569736e-10
 4.06000000e+02 1.10000000e+01 1.65577440e-10
 4.07000000e+02 1.10000000e+01 1.76642023e-10
 4.08000000e+02 1.10000000e+01 1.87767507e-10
 4.09000000e+02 1.10000000e+01 1.98956150e-10
 4.10000000e+02 1.10000000e+01 2.10209248e-10
 4.11000000e+02 1.10000000e+01 2.21527462e-10
 4.12000000e+02 1.10000000e+01 2.32910998e-10
 4.13000000e+02 1.10000000e+01 2.44359729e-10
 4.14000000e+02 1.10000000e+01 2.55873285e-10
 4.15000000e+02 1.10000000e+01 2.67451104e-10
 4.16000000e+02 1.10000000e+01 2.79092473e-10
 4.17000000e+02 1.10000000e+01 2.90796560e-10
 4.18000000e+02 1.10000000e+01 3.02562428e-10
 4.19000000e+02 1.10000000e+01 3.14389063e-10
 4.20000000e+02 1.10000000e+01 3.26275373e-10
 4.21000000e+02 1.10000000e+01 3.38220210e-10
 4.22000000e+02 1.10000000e+01 3.50222371e-10
 4.23000000e+02 1.10000000e+01 3.62280608e-10
 4.24000000e+02 1.10000000e+01 3.74393629e-10
 4.25000000e+02 1.10000000e+01 3.86560109e-10
 4.26000000e+02 1.10000000e+01 3.98778692e-10
 4.27000000e+02 1.10000000e+01 4.11047990e-10
 4.28000000e+02 1.10000000e+01 4.23366592e-10
 4.29000000e+02 1.10000000e+01 4.35733062e-10
 4.30000000e+02 1.10000000e+01 4.48145947e-10
 4.31000000e+02 1.10000000e+01 4.60603772e-10
 4.32000000e+02 1.10000000e+01 4.73105047e-10
 4.33000000e+02 1.10000000e+01 4.85648267e-10
 4.34000000e+02 1.10000000e+01 4.98231914e-10
 4.35000000e+02 1.10000000e+01 5.10854456e-10
 4.36000000e+02 1.10000000e+01 5.23514351e-10
 4.37000000e+02 1.10000000e+01 5.36210048e-10
 4.38000000e+02 1.10000000e+01 5.48939986e-10
 4.39000000e+02 1.10000000e+01 5.61702596e-10
 4.40000000e+02 1.10000000e+01 5.74496302e-10
 4.41000000e+02 1.10000000e+01 5.87319522e-10
 4.42000000e+02 1.10000000e+01 6.00170667e-10
 4.43000000e+02 1.10000000e+01 6.13048143e-10
 4.44000000e+02 1.10000000e+01 6.25950353e-10
 4.45000000e+02 1.10000000e+01 6.38875693e-10
 4.46000000e+02 1.10000000e+01 6.51822558e-10
 4.47000000e+02 1.10000000e+01 6.64789338e-10
 4.48000000e+02 1.10000000e+01 6.77774422e-10
 4.49000000e+02 1.10000000e+01 6.90776193e-10
 4.50000000e+02 1.10000000e+01 7.03793037e-10
 4.51000000e+02 1.10000000e+01 7.16823335e-10
 4.52000000e+02 1.10000000e+01 7.29865467e-10
 4.53000000e+02 1.10000000e+01 7.42917813e-10
 4.54000000e+02 1.10000000e+01 7.55978750e-10
 4.55000000e+02 1.10000000e+01 7.69046658e-10
 4.56000000e+02 1.10000000e+01 7.82119915e-10
 4.57000000e+02 1.10000000e+01 7.95196898e-10
 4.58000000e+02 1.10000000e+01 8.08275986e-10
 4.59000000e+02 1.10000000e+01 8.21355557e-10
 4.60000000e+02 1.10000000e+01 8.34433993e-10
 4.61000000e+02 1.10000000e+01 8.47509673e-10
 4.62000000e+02 1.10000000e+01 8.60580979e-10
 4.63000000e+02 1.10000000e+01 8.73646296e-10
 4.64000000e+02 1.10000000e+01 8.86704009e-10
 4.65000000e+02 1.10000000e+01 8.99752505e-10
 4.66000000e+02 1.10000000e+01 9.12790173e-10
 4.67000000e+02 1.10000000e+01 9.25815405e-10
 4.68000000e+02 1.10000000e+01 9.38826596e-10
 4.69000000e+02 1.10000000e+01 9.51822142e-10
 4.70000000e+02 1.10000000e+01 9.64800444e-10
 4.71000000e+02 1.10000000e+01 9.77759904e-10
 4.72000000e+02 1.10000000e+01 9.90698930e-10
 4.73000000e+02 1.10000000e+01 1.00361593e-09
 4.74000000e+02 1.10000000e+01 1.01650932e-09
 4.75000000e+02 1.10000000e+01 1.02937752e-09
 4.76000000e+02 1.10000000e+01 1.04221894e-09
 4.77000000e+02 1.10000000e+01 1.05503202e-09
 4.78000000e+02 1.10000000e+01 1.06781518e-09
 4.79000000e+02 1.10000000e+01 1.08056686e-09
 4.80000000e+02 1.10000000e+01 1.09328550e-09
 4.81000000e+02 1.10000000e+01 1.10596954e-09
 4.82000000e+02 1.10000000e+01 1.11861744e-09
 4.83000000e+02 1.10000000e+01 1.13122764e-09
 4.84000000e+02 1.10000000e+01 1.14379862e-09
 4.85000000e+02 1.10000000e+01 1.15632883e-09
 4.86000000e+02 1.10000000e+01 1.16881675e-09
 4.87000000e+02 1.10000000e+01 1.18126085e-09
 4.88000000e+02 1.10000000e+01 1.19365963e-09
 4.89000000e+02 1.10000000e+01 1.20601157e-09
 4.90000000e+02 1.10000000e+01 1.21831516e-09
 4.91000000e+02 1.10000000e+01 1.23056892e-09
 4.92000000e+02 1.10000000e+01 1.24277136e-09
 4.93000000e+02 1.10000000e+01 1.25492099e-09
 4.94000000e+02 1.10000000e+01 1.26701633e-09
 4.95000000e+02 1.10000000e+01 1.27905592e-09
 4.96000000e+02 1.10000000e+01 1.29103831e-09
 4.97000000e+02 1.10000000e+01 1.30296203e-09
 4.98000000e+02 1.10000000e+01 1.31482565e-09
 4.99000000e+02 1.10000000e+01 1.32662772e-09
 5.00000000e+02 1.10000000e+01 1.33836682e-09
 5.01000000e+02 1.10000000e+01 1.35004153e-09
 5.02000000e+02 1.10000000e+01 1.36165044e-09
 5.03000000e+02 1.10000000e+01 1.37319214e-09
 5.04000000e+02 1.10000000e+01 1.38466524e-09
 5.05000000e+02 1.10000000e+01 1.39606836e-09
 5.06000000e+02 1.10000000e+01 1.40740012e-09
 5.07000000e+02 1.10000000e+01 1.41865916e-09
 5.08000000e+02 1.10000000e+01 1.42984410e-09
 5.09000000e+02 1.10000000e+01 1.44095362e-09
 5.10000000e+02 1.10000000e+01 1.45198636e-09
 5.11000000e+02 1.10000000e+01 1.46294101e-09
 5.12000000e+02 1.10000000e+01 1.47381624e-09
 5.13000000e+02 1.10000000e+01 1.48461075e-09
 5.14000000e+02 1.10000000e+01 1.49532323e-09
 5.15000000e+02 1.10000000e+01 1.50595240e-09
 5.16000000e+02 1.10000000e+01 1.51649699e-09
 5.17000000e+02 1.10000000e+01 1.52695572e-09
 5.18000000e+02 1.10000000e+01 1.53732734e-09
 5.19000000e+02 1.10000000e+01 1.54761060e-09
 5.20000000e+02 1.10000000e+01 1.55780428e-09
 5.21000000e+02 1.10000000e+01 1.56790715e-09
 5.22000000e+02 1.10000000e+01 1.57791800e-09
 5.23000000e+02 1.10000000e+01 1.58783563e-09
 5.24000000e+02 1.10000000e+01 1.59765885e-09
 5.25000000e+02 1.10000000e+01 1.60738649e-09
 5.26000000e+02 1.10000000e+01 1.61701738e-09
 5.27000000e+02 1.10000000e+01 1.62655037e-09
 5.28000000e+02 1.10000000e+01 1.63598432e-09
 5.29000000e+02 1.10000000e+01 1.64531810e-09
 5.30000000e+02 1.10000000e+01 1.65455059e-09
 5.31000000e+02 1.10000000e+01 1.66368070e-09
 5.32000000e+02 1.10000000e+01 1.67270733e-09
 5.33000000e+02 1.10000000e+01 1.68162941e-09
 5.34000000e+02 1.10000000e+01 1.69044586e-09
 5.35000000e+02 1.10000000e+01 1.69915564e-09
 5.36000000e+02 1.10000000e+01 1.70775771e-09
 5.37000000e+02 1.10000000e+01 1.71625105e-09
 5.38000000e+02 1.10000000e+01 1.72463463e-09
 5.39000000e+02 1.10000000e+01 1.73290747e-09
 5.40000000e+02 1.10000000e+01 1.74106857e-09
 5.41000000e+02 1.10000000e+01 1.74911696e-09
 5.42000000e+02 1.10000000e+01 1.75705169e-09
 5.43000000e+02 1.10000000e+01 1.76487181e-09
 5.44000000e+02 1.10000000e+01 1.77257639e-09
 5.45000000e+02 1.10000000e+01 1.78016452e-09
 5.46000000e+02 1.10000000e+01 1.78763528e-09
 5.47000000e+02 1.10000000e+01 1.79498780e-09
 5.48000000e+02 1.10000000e+01 1.80222119e-09
 5.49000000e+02 1.10000000e+01 1.80933460e-09
 5.50000000e+02 1.10000000e+01 1.81632719e-09
 5.51000000e+02 1.10000000e+01 1.82319812e-09
 5.52000000e+02 1.10000000e+01 1.82994657e-09
 5.53000000e+02 1.10000000e+01 1.83657175e-09
 5.54000000e+02 1.10000000e+01 1.84307286e-09
 5.55000000e+02 1.10000000e+01 1.84944915e-09
 5.56000000e+02 1.10000000e+01 1.85569984e-09
 5.57000000e+02 1.10000000e+01 1.86182420e-09
 5.58000000e+02 1.10000000e+01 1.86782150e-09
 5.59000000e+02 1.10000000e+01 1.87369103e-09
 5.60000000e+02 1.10000000e+01 1.87943210e-09
 5.61000000e+02 1.10000000e+01 1.88504402e-09
 5.62000000e+02 1.10000000e+01 1.89052613e-09
 5.63000000e+02 1.10000000e+01 1.89587778e-09
 5.64000000e+02 1.10000000e+01 1.90109834e-09
 5.65000000e+02 1.10000000e+01 1.90618718e-09
 5.66000000e+02 1.10000000e+01 1.91114370e-09
 5.67000000e+02 1.10000000e+01 1.91596732e-09
 5.68000000e+02 1.10000000e+01 1.92065747e-09
 5.69000000e+02 1.10000000e+01 1.92521359e-09
 5.70000000e+02 1.10000000e+01 1.92963514e-09
 5.71000000e+02 1.10000000e+01 1.93392159e-09
 5.72000000e+02 1.10000000e+01 1.93807245e-09
 5.73000000e+02 1.10000000e+01 1.94208722e-09
 5.74000000e+02 1.10000000e+01 1.94596542e-09
 5.75000000e+02 1.10000000e+01 1.94970659e-09
 5.76000000e+02 1.10000000e+01 1.95331030e-09
 5.77000000e+02 1.10000000e+01 1.95677612e-09
 5.78000000e+02 1.10000000e+01 1.96010363e-09
 5.79000000e+02 1.10000000e+01 1.96329245e-09
 5.80000000e+02 1.10000000e+01 1.96634219e-09
 5.81000000e+02 1.10000000e+01 1.96925250e-09
 5.82000000e+02 1.10000000e+01 1.97202303e-09
 5.83000000e+02 1.10000000e+01 1.97465345e-09
 5.84000000e+02 1.10000000e+01 1.97714346e-09
 5.85000000e+02 1.10000000e+01 1.97949276e-09
 5.86000000e+02 1.10000000e+01 1.98170107e-09
 5.87000000e+02 1.10000000e+01 1.98376814e-09
 5.88000000e+02 1.10000000e+01 1.98569371e-09
 5.89000000e+02 1.10000000e+01 1.98747755e-09
 5.90000000e+02 1.10000000e+01 1.98911947e-09
 5.91000000e+02 1.10000000e+01 1.99061926e-09
 5.92000000e+02 1.10000000e+01 1.99197675e-09
 5.93000000e+02 1.10000000e+01 1.99319178e-09
 5.94000000e+02 1.10000000e+01 1.99426420e-09
 5.95000000e+02 1.10000000e+01 1.99519388e-09
 5.96000000e+02 1.10000000e+01 1.99598073e-09
 5.97000000e+02 1.10000000e+01 1.99662464e-09
 5.98000000e+02 1.10000000e+01 1.99712553e-09
 5.99000000e+02 1.10000000e+01 1.99748336e-09
 6.00000000e+02 1.10000000e+01 1.99769807e-09
 6.01000000e+02 1.10000000e+01 1.99776964e-09
 6.02000000e+02 1.10000000e+01 1.99769807e-09
 6.03000000e+02 1.10000000e+01 1.99748336e-09
 6.04000000e+02 1.10000000e+01 1.99712553e-09
 6.05000000e+02 1.10000000e+01 1.99662464e-09
 6.06000000e+02 1.10000000e+01 1.99598073e-09
 6.07000000e+02 1.10000000e+01 1.99519388e-09
 6.08000000e+02 1.10000000e+01 1.99426420e-09
 6.09000000e+02 1.10000000e+01 1.99319178e-09
 6.10000000e+02 1.10000000e+01 1.99197675e-09
 6.11000000e+02 1.10000000e+01 1.99061926e-09
 6.12000000e+02 1.10000000e+01 1.98911947e-09
 6.13000000e+02 1.10000000e+01 1.98747755e-09
 6.14000000e+02 1.10000000e+01 1.98569371e-09
 6.15000000e+02 1.10000000e+01 1.98376814e-09
 6.16000000e+02 1.10000000e+01 1.98170107e-09
 6.17000000e+02 1.10000000e+01 1.97949276e-09
 6.18000000e+02 1.10000000e+01 1.97714346e-09
 6.19000000e+02 1.10000000e+01 1.97465345e-09
 6.20000000e+02 1.10000000e+01 1.97202303e-09
 6.21000000e+02 1.10000000e+01 1.96925250e-09
 6.22000000e+02 1.10000000e+01 1.96634219e-09
 6.23000000e+02 1.10000000e+01 1.96329245e-09
 6.24000000e+02 1.10000000e+01 1.96010363e-09
 6.25000000e+02 1.10000000e+01 1.95677612e-09
 6.26000000e+02 1.10000000e+01 1.95331030e-09
 6.27000000e+02 1.10000000e+01 1.94970659e-09
 6.28000000e+02 1.10000000e+01 1.94596542e-09
 6.29000000e+02 1.10000000e+01 1.94208722e-09
 6.30000000e+02 1.10000000e+01 1.93807245e-09
 6.31000000e+02 1.10000000e+01 1.93392159e-09
 6.32000000e+02 1.10000000e+01 1.92963514e-09
 6.33000000e+02 1.10000000e+01 1.92521359e-09
 6.34000000e+02 1.10000000e+01 1.92065747e-09
 6.35000000e+02 1.10000000e+01 1.91596732e-09
 6.36000000e+02 1.10000000e+01 1.91114370e-09
 6.37000000e+02 1.10000000e+01 1.90618718e-09
 6.38000000e+02 1.10000000e+01 1.90109834e-09
 6.39000000e+02 1.10000000e+01 1.89587778e-09
 6.40000000e+02 1.10000000e+01 1.89052613e-09
 6.41000000e+02 1.10000000e+01 1.88504402e-09
 6.42000000e+02 1.10000000e+01 1.87943210e-09
 6.43000000e+02 1.10000000e+01 1.87369103e-09
 6.44000000e+02 1.10000000e+01 1.86782150e-09
 6.45000000e+02 1.10000000e+01 1.86182420e-09
 6.46000000e+02 1.10000000e+01 1.85569984e-09
 6.47000000e+02 1.10000000e+01 1.84944915e-09
 6.48000000e+02 1.10000000e+01 1.84307286e-09
 6.49000000e+02 1.10000000e+01 1.83657175e-09
 6.50000000e+02 1.10000000e+01 1.82994657e-09
 6.51000000e+02 1.10000000e+01 1.82319812e-09
 6.52000000e+02 1.10000000e+01 1.81632719e-09
 6.53000000e+02 1.10000000e+01 1.80933460e-09
 6.54000000e+02 1.10000000e+01 1.80222119e-09
 6.55000000e+02 1.10000000e+01 1.79498780e-09
 6.56000000e+02 1.10000000e+01 1.78763528e-09
 6.57000000e+02 1.10000000e+01 1.78016452e-09
 6.58000000e+02 1.10000000e+01 1.77257639e-09
 6.59000000e+02 1.10000000e+01 1.76487181e-09
 6.60000000e+02 1.10000000e+01 1.75705169e-09
 6.61000000e+02 1.10000000e+01 1.74911696e-09
 6.62000000e+02 1.10000000e+01 1.74106857e-09
 6.63000000e+02 1.10000000e+01 1.73290747e-09
 6.64000000e+02 1.10000000e+01 1.72463463e-09
 6.65000000e+02 1.10000000e+01 1.71625105e-09
 6.66000000e+02 1.10000000e+01 1.70775771e-09
 6.67000000e+02 1.10000000e+01 1.69915564e-09
 6.68000000e+02 1.10000000e+01 1.69044586e-09
 6.69000000e+02 1.10000000e+01 1.68162941e-09
 6.70000000e+02 1.10000000e+01 1.67270733e-09
 6.71000000e+02 1.10000000e+01 1.66368070e-09
 6.72000000e+02 1.10000000e+01 1.65455059e-09
 6.73000000e+02 1.10000000e+01 1.64531810e-09
 6.74000000e+02 1.10000000e+01 1.63598432e-09
 6.75000000e+02 1.10000000e+01 1.62655037e-09
 6.76000000e+02 1.10000000e+01 1.61701738e-09
 6.77000000e+02 1.10000000e+01 1.60738649e-09
 6.78000000e+02 1.10000000e+01 1.59765885e-09
 6.79000000e+02 1.10000000e+01 1.58783563e-09
 6.80000000e+02 1.10000000e+01 1.57791800e-09
 6.81000000e+02 1.10000000e+01 1.56790715e-09
 6.82000000e+02 1.10000000e+01 1.55780428e-09
 6.83000000e+02 1.10000000e+01 1.54761060e-09
 6.84000000e+02 1.10000000e+01 1.53732734e-09
 6.85000000e+02 1.10000000e+01 1.52695572e-09
 6.86000000e+02 1.10000000e+01 1.51649699e-09
 6.87000000e+02 1.10000000e+01 1.50595240e-09
 6.88000000e+02 1.10000000e+01 1.49532323e-09
 6.89000000e+02 1.10000000e+01 1.48461075e-09
 6.90000000e+02 1.10000000e+01 1.47381624e-09
 6.91000000e+02 1.10000000e+01 1.46294101e-09
 6.92000000e+02 1.10000000e+01 1.45198636e-09
 6.93000000e+02 1.10000000e+01 1.44095362e-09
 6.94000000e+02 1.10000000e+01 1.42984410e-09
 6.95000000e+02 1.10000000e+01 1.41865916e-09
 6.96000000e+02 1.10000000e+01 1.40740012e-09
 6.97000000e+02 1.10000000e+01 1.39606836e-09
 6.98000000e+02 1.10000000e+01 1.38466524e-09
 6.99000000e+02 1.10000000e+01 1.37319214e-09
 7.00000000e+02 1.10000000e+01 1.36165044e-09
 7.01000000e+02 1.10000000e+01 1.35004153e-09
 7.02000000e+02 1.10000000e+01 1.33836682e-09
 7.03000000e+02 1.10000000e+01 1.32662772e-09
 7.04000000e+02 1.10000000e+01 1.31482565e-09
 7.05000000e+02 1.10000000e+01 1.30296203e-09
 7.06000000e+02 1.10000000e+01 1.29103831e-09
 7.07000000e+02 1.10000000e+01 1.27905592e-09
 7.08000000e+02 1.10000000e+01 1.26701633e-09
 7.09000000e+02 1.10000000e+01 1.25492099e-09
 7.10000000e+02 1.10000000e+01 1.24277136e-09
 7.11000000e+02 1.10000000e+01 1.23056892e-09
 7.12000000e+02 1.10000000e+01 1.21831516e-09
 7.13000000e+02 1.10000000e+01 1.20601157e-09
 7.14000000e+02 1.10000000e+01 1.19365963e-09
 7.15000000e+02 1.10000000e+01 1.18126085e-09
 7.16000000e+02 1.10000000e+01 1.16881675e-09
 7.17000000e+02 1.10000000e+01 1.15632883e-09
 7.18000000e+02 1.10000000e+01 1.14379862e-09
 7.19000000e+02 1.10000000e+01 1.13122764e-09
 7.20000000e+02 1.10000000e+01 1.11861744e-09
 7.21000000e+02 1.10000000e+01 1.10596954e-09
 7.22000000e+02 1.10000000e+01 1.09328550e-09
 7.23000000e+02 1.10000000e+01 1.08056686e-09
 7.24000000e+02 1.10000000e+01 1.06781518e-09
 7.25000000e+02 1.10000000e+01 1.05503202e-09
 7.26000000e+02 1.10000000e+01 1.04221894e-09
 7.27000000e+02 1.10000000e+01 1.02937752e-09
 7.28000000e+02 1.10000000e+01 1.01650932e-09
 7.29000000e+02 1.10000000e+01 1.00361593e-09
 7.30000000e+02 1.10000000e+01 9.90698930e-10
 7.31000000e+02 1.10000000e+01 9.77759904e-10
 7.32000000e+02 1.10000000e+01 9.64800444e-10
 7.33000000e+02 1.10000000e+01 9.51822142e-10
 7.34000000e+02 1.10000000e+01 9.38826596e-10
 7.35000000e+02 1.10000000e+01 9.25815405e-10
 7.36000000e+02 1.10000000e+01 9.12790173e-10
 7.37000000e+02 1.10000000e+01 8.99752505e-10
 7.38000000e+02 1.10000000e+01 8.86704009e-10
 7.39000000e+02 1.10000000e+01 8.73646296e-10
 7.40000000e+02 1.10000000e+01 8.60580979e-10
 7.41000000e+02 1.10000000e+01 8.47509673e-10
 7.42000000e+02 1.10000000e+01 8.34433993e-10
 7.43000000e+02 1.10000000e+01 8.21355557e-10
 7.44000000e+02 1.10000000e+01 8.08275986e-10
 7.45000000e+02 1.10000000e+01 7.95196898e-10
 7.46000000e+02 1.10000000e+01 7.82119915e-10
 7.47000000e+02 1.10000000e+01 7.69046658e-10
 7.48000000e+02 1.10000000e+01 7.55978750e-10
 7.49000000e+02 1.10000000e+01 7.42917813e-10
 7.50000000e+02 1.10000000e+01 7.29865467e-10
 7.51000000e+02 1.10000000e+01 7.16823335e-10
 7.52000000e+02 1.10000000e+01 7.03793037e-10
 7.53000000e+02 1.10000000e+01 6.90776193e-10
 7.54000000e+02 1.10000000e+01 6.77774422e-10
 7.55000000e+02 1.10000000e+01 6.64789338e-10
 7.56000000e+02 1.10000000e+01 6.51822558e-10
 7.57000000e+02 1.10000000e+01 6.38875693e-10
 7.58000000e+02 1.10000000e+01 6.25950353e-10
 7.59000000e+02 1.10000000e+01 6.13048143e-10
 7.60000000e+02 1.10000000e+01 6.00170667e-10
 7.61000000e+02 1.10000000e+01 5.87319522e-10
 7.62000000e+02 1.10000000e+01 5.74496302e-10
 7.63000000e+02 1.10000000e+01 5.61702596e-10
 7.64000000e+02 1.10000000e+01 5.48939986e-10
 7.65000000e+02 1.10000000e+01 5.36210048e-10
 7.66000000e+02 1.10000000e+01 5.23514351e-10
 7.67000000e+02 1.10000000e+01 5.10854456e-10
 7.68000000e+02 1.10000000e+01 4.98231914e-10
 7.69000000e+02 1.10000000e+01 4.85648267e-10
 7.70000000e+02 1.10000000e+01 4.73105047e-10
 7.71000000e+02 1.10000000e+01 4.60603772e-10
 7.72000000e+02 1.10000000e+01 4.48145947e-10
 7.73000000e+02 1.10000000e+01 4.35733062e-10
 7.74000000e+02 1.10000000e+01 4.23366592e-10
 7.75000000e+02 1.10000000e+01 4.11047990e-10
 7.76000000e+02 1.10000000e+01 3.98778692e-10
 7.77000000e+02 1.10000000e+01 3.86560109e-10
 7.78000000e+02 1.10000000e+01 3.74393629e-10
 7.79000000e+02 1.10000000e+01 3.62280608e-10
 7.80000000e+02 1.10000000e+01 3.50222371e-10
 7.81000000e+02 1.10000000e+01 3.38220210e-10
 7.82000000e+02 1.10000000e+01 3.26275373e-10
 7.83000000e+02 1.10000000e+01 3.14389063e-10
 7.84000000e+02 1.10000000e+01 3.02562428e-10
 7.85000000e+02 1.10000000e+01 2.90796560e-10
 7.86000000e+02 1.10000000e+01 2.79092473e-10
 7.87000000e+02 1.10000000e+01 2.67451104e-10
 7.88000000e+02 1.10000000e+01 2.55873285e-10
 7.89000000e+02 1.10000000e+01 2.44359729e-10
 7.90000000e+02 1.10000000e+01 2.32910998e-10
 7.91000000e+02 1.10000000e+01 2.21527462e-10
 7.92000000e+02 1.10000000e+01 2.10209248e-10
 7.93000000e+02 1.10000000e+01 1.98956150e-10
 7.94000000e+02 1.10000000e+01 1.87767507e-10
 7.95000000e+02 1.10000000e+01 1.76642023e-10
 7.96000000e+02 1.10000000e+01 1.65577440e-10
 7.97000000e+02 1.10000000e+01 1.54569736e-10
 7.98000000e+02 1.10000000e+01 1.43612924e-10
 7.99000000e+02 1.10000000e+01 1.32699051e-10
 8.00000000e+02 1.10000000e+01 1.21798980e-10
 1.67000000e+02 1.20000000e+01 -1.27424531e-10
 1.68000000e+02 1.20000000e+01 -1.23378805e-10
 1.69000000e+02 1.20000000e+01 -1.19611413e-10
 1.70000000e+02 1.20000000e+01 -1.15989436e-10
 1.71000000e+02 1.20000000e+01 -1.12406924e-10
 1.72000000e+02 1.20000000e+01 -1.08863895e-10
 1.73000000e+02 1.20000000e+01 -1.05416145e-10
 1.74000000e+02 1.20000000e+01 -1.02037181e-10
 1.75000000e+02 1.20000000e+01 -9.87300229e-11
 1.76000000e+02 1.20000000e+01 -9.55018695e-11
 1.77000000e+02 1.20000000e+01 -9.23585898e-11
 1.78000000e+02 1.20000000e+01 -8.93064026e-11
 1.79000000e+02 1.20000000e+01 -8.63523156e-11
 1.80000000e+02 1.20000000e+01 -8.34991935e-11
 1.81000000e+02 1.20000000e+01 -8.07519699e-11
 1.82000000e+02 1.20000000e+01 -7.81151924e-11
 1.83000000e+02 1.20000000e+01 -7.55930960e-11
 1.84000000e+02 1.20000000e+01 -7.31890795e-11
 1.85000000e+02 1.20000000e+01 -7.09065015e-11
 1.86000000e+02 1.20000000e+01 -6.87482638e-11
 1.87000000e+02 1.20000000e+01 -6.67171525e-11
 1.88000000e+02 1.20000000e+01 -6.48156361e-11
 1.89000000e+02 1.20000000e+01 -6.30460444e-11
 1.90000000e+02 1.20000000e+01 -6.14104539e-11
 1.91000000e+02 1.20000000e+01 -5.99108018e-11
 1.92000000e+02 1.20000000e+01 -5.85488189e-11
 1.93000000e+02 1.20000000e+01 -5.73260653e-11
 1.94000000e+02 1.20000000e+01 -5.62439284e-11
 1.95000000e+02 1.20000000e+01 -5.53036278e-11
 1.96000000e+02 1.20000000e+01 -5.45062163e-11
 1.97000000e+02 1.20000000e+01 -5.38525825e-11
 1.98000000e+02 1.20000000e+01 -5.33434515e-11
 1.99000000e+02 1.20000000e+01 -5.29793860e-11
 2.00000000e+02 1.20000000e+01 -5.27607870e-11
 2.01000000e+02 1.20000000e+01 -5.26878941e-11
 2.02000000e+02 1.20000000e+01 -5.27607870e-11
 2.03000000e+02 1.20000000e+01 -5.29793860e-11
 2.04000000e+02 1.20000000e+01 -5.33434515e-11
 2.05000000e+02 1.20000000e+01 -5.38525825e-11
 2.06000000e+02 1.20000000e+01 -5.45062163e-11
 2.07000000e+02 1.20000000e+01 -5.53036278e-11
 2.08000000e+02 1.20000000e+01 -5.62439284e-11
 2.09000000e+02 1.20000000e+01 -5.73260653e-11
 2.10000000e+02 1.20000000e+01 -5.85488189e-11
 2.11000000e+02 1.20000000e+01 -5.99108018e-11
 2.12000000e+02 1.20000000e+01 -6.14104539e-11
 2.13000000e+02 1.20000000e+01 -6.30460444e-11
 2.14000000e+02 1.20000000e+01 -6.48156361e-11
 2.15000000e+02 1.20000000e+01 -6.67171525e-11
 2.16000000e+02 1.20000000e+01 -6.87482638e-11
 2.17000000e+02 1.20000000e+01 -7.09065015e-11
 2.18000000e+02 1.20000000e+01 -7.31890795e-11
 2.19000000e+02 1.20000000e+01 -7.55930960e-11
 2.20000000e+02 1.20000000e+01 -7.81151924e-11
 2.21000000e+02 1.20000000e+01 -8.07519699e-11
 2.22000000e+02 1.20000000e+01 -8.34991935e-11
 2.23000000e+02 1.20000000e+01 -8.63523156e-11
 2.24000000e+02 1.20000000e+01 -8.93064026e-11
 2.25000000e+02 1.20000000e+01 -9.23585898e-11
 2.26000000e+02 1.20000000e+01 -9.55018695e-11
 2.27000000e+02 1.20000000e+01 -9.87300229e-11
 2.28000000e+02 1.20000000e+01 -1.02037181e-10
 2.29000000e+02 1.20000000e+01 -1.05416145e-10
 2.30000000e+02 1.20000000e+01 -1.08863895e-10
 2.31000000e+02 1.20000000e+01 -1.12406924e-10
 2.32000000e+02 1.20000000e+01 -1.15989436e-10
 2.33000000e+02 1.20000000e+01 -1.19611413e-10
 2.34000000e+02 1.20000000e+01 -1.23378805e-10
 2.35000000e+02 1.20000000e+01 -1.27424531e-10


==> figures/amiri_Cbiglow/conwet_interface_20000.dat <==
 5.50000000e+02 1.00000000e+01 1.36805669e-09
 5.51000000e+02 1.00000000e+01 1.37144220e-09
 5.52000000e+02 1.00000000e+01 1.38297492e-09
 5.53000000e+02 1.00000000e+01 1.39924661e-09
 5.54000000e+02 1.00000000e+01 1.41247481e-09
 5.55000000e+02 1.00000000e+01 1.42674499e-09
 5.56000000e+02 1.00000000e+01 1.44053942e-09
 5.57000000e+02 1.00000000e+01 1.45312033e-09
 5.58000000e+02 1.00000000e+01 1.46368704e-09
 5.59000000e+02 1.00000000e+01 1.47401099e-09
 5.60000000e+02 1.00000000e+01 1.48364594e-09
 5.61000000e+02 1.00000000e+01 1.49249545e-09
 5.62000000e+02 1.00000000e+01 1.50082522e-09
 5.63000000e+02 1.00000000e+01 1.50868212e-09
 5.64000000e+02 1.00000000e+01 1.51611935e-09
 5.65000000e+02 1.00000000e+01 1.52317271e-09
 5.66000000e+02 1.00000000e+01 1.52987720e-09
 5.67000000e+02 1.00000000e+01 1.53625804e-09
 5.68000000e+02 1.00000000e+01 1.54234022e-09
 5.69000000e+02 1.00000000e+01 1.54814241e-09
 5.70000000e+02 1.00000000e+01 1.55368261e-09
 5.71000000e+02 1.00000000e+01 1.55897401e-09
 5.72000000e+02 1.00000000e+01 1.56402980e-09
 5.73000000e+02 1.00000000e+01 1.56886075e-09
 5.74000000e+02 1.00000000e+01 1.57347641e-09
 5.75000000e+02 1.00000000e+01 1.57788521e-09
 5.76000000e+02 1.00000000e+01 1.58209472e-09
 5.77000000e+02 1.00000000e+01 1.58611114e-09
 5.78000000e+02 1.00000000e+01 1.58993962e-09
 5.79000000e+02 1.00000000e+01 1.59358519e-09
 5.80000000e+02 1.00000000e+01 1.59705252e-09
 5.81000000e+02 1.00000000e+01 1.60034501e-09
 5.82000000e+02 1.00000000e+01 1.60346548e-09
 5.83000000e+02 1.00000000e+01 1.60641674e-09
 5.84000000e+02 1.00000000e+01 1.60920098e-09
 5.85000000e+02 1.00000000e+01 1.61181998e-09
 5.86000000e+02 1.00000000e+01 1.61427539e-09
 5.87000000e+02 1.00000000e+01 1.61656839e-09
 5.88000000e+02 1.00000000e+01 1.61869986e-09
 5.89000000e+02 1.00000000e+01 1.62067056e-09
 5.90000000e+02 1.00000000e+01 1.62248117e-09
 5.91000000e+02 1.00000000e+01 1.62413227e-09
 5.92000000e+02 1.00000000e+01 1.62562426e-09
 5.93000000e+02 1.00000000e+01 1.62695744e-09
 5.94000000e+02 1.00000000e+01 1.62813213e-09
 5.95000000e+02 1.00000000e+01 1.62914855e-09
 5.96000000e+02 1.00000000e+01 1.63000692e-09
 5.97000000e+02 1.00000000e+01 1.63070761e-09
 5.98000000e+02 1.00000000e+01 1.63125105e-09
 5.99000000e+02 1.00000000e+01 1.63163785e-09
 6.00000000e+02 1.00000000e+01 1.63186901e-09
 6.01000000e+02 1.00000000e+01 1.63194583e-09
 6.02000000e+02 1.00000000e+01 1.63186901e-09
 6.03000000e+02 1.00000000e+01 1.63163785e-09
 6.04000000e+02 1.00000000e+01 1.63125105e-09
 6.05000000e+02 1.00000000e+01 1.63070761e-09
 6.06000000e+02 1.00000000e+01 1.63000692e-09
 6.07000000e+02 1.00000000e+01 1.62914855e-09
 6.08000000e+02 1.00000000e+01 1.62813213e-09
 6.09000000e+02 1.00000000e+01 1.62695744e-09
 6.10000000e+02 1.00000000e+01 1.62562426e-09
 6.11000000e+02 1.00000000e+01 1.62413227e-09
 6.12000000e+02 1.00000000e+01 1.62248117e-09
 6.13000000e+02 1.00000000e+01 1.62067056e-09
 6.14000000e+02 1.00000000e+01 1.61869986e-09
 6.15000000e+02 1.00000000e+01 1.61656839e-09
 6.16000000e+02 1.00000000e+01 1.61427539e-09
 6.17000000e+02 1.00000000e+01 1.61181998e-09
 6.18000000e+02 1.00000000e+01 1.60920098e-09
 6.19000000e+02 1.00000000e+01 1.60641674e-09
 6.20000000e+02 1.00000000e+01 1.60346548e-09
 6.21000000e+02 1.00000000e+01 1.60034501e-09
 6.22000000e+02 1.00000000e+01 1.59705252e-09
 6.23000000e+02 1.00000000e+01 1.59358519e-09
 6.24000000e+02 1.00000000e+01 1.58993962e-09
 6.25000000e+02 1.00000000e+01 1.58611114e-09
 6.26000000e+02 1.00000000e+01 1.58209472e-09
 6.27000000e+02 1.00000000e+01 1.57788521e-09
 6.28000000e+02 1.00000000e+01 1.57347641e-09
 6.29000000e+02 1.00000000e+01 1.56886075e-09
 6.30000000e+02 1.00000000e+01 1.56402980e-09
 6.31000000e+02 1.00000000e+01 1.55897401e-09
 6.32000000e+02 1.00000000e+01 1.55368261e-09
 6.33000000e+02 1.00000000e+01 1.54814241e-09
 6.34000000e+02 1.00000000e+01 1.54234022e-09
 6.35000000e+02 1.00000000e+01 1.53625804e-09
 6.36000000e+02 1.00000000e+01 1.52987720e-09
 6.37000000e+02 1.00000000e+01 1.52317271e-09
 6.38000000e+02 1.00000000e+01 1.51611935e-09
 6.39000000e+02 1.00000000e+01 1.50868212e-09
 6.40000000e+02 1.00000000e+01 1.50082522e-09
 6.41000000e+02 1.00000000e+01 1.49249545e-09
 6.42000000e+02 1.00000000e+01 1.48364594e-09
 6.43000000e+02 1.00000000e+01 1.47401099e-09
 6.44000000e+02 1.00000000e+01 1.46368704e-09
 6.45000000e+02 1.00000000e+01 1.45312033e-09
 6.46000000e+02 1.00000000e+01 1.44053942e-09
 6.47000000e+02 1.00000000e+01 1.42674499e-09
 6.48000000e+02 1.00000000e+01 1.41247481e-09
 6.49000000e+02 1.00000000e+01 1.39924661e-09
 6.50000000e+02 1.00000000e+01 1.38297492e-09
 6.51000000e+02 1.00000000e+01 1.37144220e-09
 6.52000000e+02 1.00000000e+01 1.36805669e-09
 1.00000000e+00 1.10000000e+01 1.76829789e-10
 2.00000000e+00 1.10000000e+01 1.67045245e-10
 3.00000000e+00 1.10000000e+01 1.57202505e-10
 4.00000000e+00 1.10000000e+01 1.47341272e-10
 5.00000000e+00 1.10000000e+01 1.37478020e-10
 6.00000000e+00 1.10000000e+01 1.27617687e-10
 7.00000000e+00 1.10000000e+01 1.17763485e-10
 8.00000000e+00 1.10000000e+01 1.07917652e-10
 9.00000000e+00 1.10000000e+01 9.80816196e-11
 1.00000000e+01 1.10000000e+01 8.82561238e-11
 1.10000000e+01 1.10000000e+01 7.84413645e-11
 1.20000000e+01 1.10000000e+01 6.86372824e-11
 1.30000000e+01 1.10000000e+01 5.88439328e-11
 1.40000000e+01 1.10000000e+01 4.90619693e-11
 1.50000000e+01 1.10000000e+01 3.92936360e-11
 1.60000000e+01 1.10000000e+01 2.95436185e-11
 1.70000000e+01 1.10000000e+01 1.98194419e-11
 1.80000000e+01 1.10000000e+01 1.01581450e-11
 1.90000000e+01 1.10000000e+01 6.67813631e-13
 2.00000000e+01 1.10000000e+01 -8.54734974e-12
 2.10000000e+01 1.10000000e+01 -1.75133671e-11
 2.20000000e+01 1.10000000e+01 -2.63235974e-11
 2.30000000e+01 1.10000000e+01 -3.50230658e-11
 2.40000000e+01 1.10000000e+01 -4.36225845e-11
 2.50000000e+01 1.10000000e+01 -5.21289806e-11
 2.60000000e+01 1.10000000e+01 -6.05447097e-11
 2.70000000e+01 1.10000000e+01 -6.88677346e-11
 2.80000000e+01 1.10000000e+01 -7.70917926e-11
 2.90000000e+01 1.10000000e+01 -8.52054890e-11
 3.00000000e+01 1.10000000e+01 -9.31905201e-11
 3.10000000e+01 1.10000000e+01 -1.01018827e-10
 3.20000000e+01 1.10000000e+01 -1.08646621e-10
 3.30000000e+01 1.10000000e+01 -1.16001684e-10
 3.40000000e+01 1.10000000e+01 -1.22985170e-10
 3.50000000e+01 1.10000000e+01 -1.29356195e-10
 3.60000000e+01 1.10000000e+01 -1.34644697e-10
 3.70000000e+01 1.10000000e+01 -1.38784310e-10
 3.80000000e+01 1.10000000e+01 -1.42648123e-10
 3.90000000e+01 1.10000000e+01 -1.47178302e-10
 4.00000000e+01 1.10000000e+01 -1.52448863e-10
 4.10000000e+01 1.10000000e+01 -1.58086053e-10
 4.20000000e+01 1.10000000e+01 -1.63891170e-10
 4.30000000e+01 1.10000000e+01 -1.69792624e-10
 4.40000000e+01 1.10000000e+01 -1.75738298e-10
 4.50000000e+01 1.10000000e+01 -1.81696597e-10
 4.60000000e+01 1.10000000e+01 -1.87646468e-10
 4.70000000e+01 1.10000000e+01 -1.93572899e-10
 4.80000000e+01 1.10000000e+01 -1.99464811e-10
 4.90000000e+01 1.10000000e+01 -2.05313698e-10
 5.00000000e+01 1.10000000e+01 -2.11112727e-10
 5.10000000e+01 1.10000000e+01 -2.16856186e-10
 5.20000000e+01 1.10000000e+01 -2.22539078e-10
 5.30000000e+01 1.10000000e+01 -2.28156847e-10
 5.40000000e+01 1.10000000e+01 -2.33705147e-10
 5.50000000e+01 1.10000000e+01 -2.39179669e-10
 5.60000000e+01 1.10000000e+01 -2.44575971e-10
 5.70000000e+01 1.10000000e+01 -2.49889309e-10
 5.80000000e+01 1.10000000e+01 -2.55114453e-10
 5.90000000e+01 1.10000000e+01 -2.60245460e-10
 6.00000000e+01 1.10000000e+01 -2.65275384e-10
 6.10000000e+01 1.10000000e+01 -2.70195850e-10
 6.20000000e+01 1.10000000e+01 -2.74996455e-10
 6.30000000e+01 1.10000000e+01 -2.79663889e-10
 6.40000000e+01 1.10000000e+01 -2.84179741e-10
 6.50000000e+01 1.10000000e+01 -2.88516886e-10
 6.60000000e+01 1.10000000e+01 -2.92637663e-10
 6.70000000e+01 1.10000000e+01 -2.96443493e-10
 6.80000000e+01 1.10000000e+01 -2.99788513e-10
 6.90000000e+01 1.10000000e+01 -3.02787845e-10
 7.00000000e+01 1.10000000e+01 -3.05908270e-10
 7.10000000e+01 1.10000000e+01 -3.09453771e-10
 7.20000000e+01 1.10000000e+01 -3.13269255e-10
 7.30000000e+01 1.10000000e+01 -3.17061295e-10
 7.40000000e+01 1.10000000e+01 -3.20667918e-10
 7.50000000e+01 1.10000000e+01 -3.23996745e-10
 7.60000000e+01 1.10000000e+01 -3.26967667e-10
 7.70000000e+01 1.10000000e+01 -3.29507154e-10
 7.80000000e+01 1.10000000e+01 -3.31540837e-10
 7.90000000e+01 1.10000000e+01 -3.32982902e-10
 8.00000000e+01 1.10000000e+01 -3.33732561e-10
 8.10000000e+01 1.10000000e+01 -3.33659117e-10
 8.20000000e+01 1.10000000e+01 -3.32597210e-10
 8.30000000e+01 1.10000000e+01 -3.30315907e-10
 8.40000000e+01 1.10000000e+01 -3.26498100e-10
 8.50000000e+01 1.10000000e+01 -3.20725158e-10
 8.60000000e+01 1.10000000e+01 -3.12331827e-10
 8.70000000e+01 1.10000000e+01 -3.00386516e-10
 8.80000000e+01 1.10000000e+01 -2.83217436e-10
 8.90000000e+01 1.10000000e+01 -2.58547494e-10
 9.00000000e+01 1.10000000e+01 -2.16641023e-10
 9.10000000e+01 1.10000000e+01 -1.66783332e-10
 9.20000000e+01 1.10000000e+01 -4.64720630e-11
 3.10000000e+02 1.10000000e+01 -4.64720630e-11
 3.11000000e+02 1.10000000e+01 -1.66783332e-10
 3.12000000e+02 1.10000000e+01 -2.16641023e-10
 3.13000000e+02 1.10000000e+01 -2.58547494e-10
 3.14000000e+02 1.10000000e+01 -2.83217436e-10
 3.15000000e+02 1.10000000e+01 -3.00386516e-10
 3.16000000e+02 1.10000000e+01 -3.12331827e-10
 3.17000000e+02 1.10000000e+01 -3.20725158e-10
 3.18000000e+02 1.10000000e+01 -3.26498100e-10
 3.19000000e+02 1.10000000e+01 -3.30315907e-10
 3.20000000e+02 1.10000000e+01 -3.32597210e-10
 3.21000000e+02 1.10000000e+01 -3.33659117e-10
 3.22000000e+02 1.10000000e+01 -3.33732561e-10
 3.23000000e+02 1.10000000e+01 -3.32982902e-10
 3.24000000e+02 1.10000000e+01 -3.31540837e-10
 3.25000000e+02 1.10000000e+01 -3.29507154e-10
 3.26000000e+02 1.10000000e+01 -3.26967667e-10
 3.27000000e+02 1.10000000e+01 -3.23996745e-10
 3.28000000e+02 1.10000000e+01 -3.20667918e-10
 3.29000000e+02 1.10000000e+01 -3.17061295e-10
 3.30000000e+02 1.10000000e+01 -3.13269255e-10
 3.31000000e+02 1.10000000e+01 -3.09453771e-10
 3.32000000e+02 1.10000000e+01 -3.05908270e-10
 3.33000000e+02 1.10000000e+01 -3.02787845e-10
 3.34000000e+02 1.10000000e+01 -2.99788513e-10
 3.35000000e+02 1.10000000e+01 -2.96443493e-10
 3.36000000e+02 1.10000000e+01 -2.92637663e-10
 3.37000000e+02 1.10000000e+01 -2.88516886e-10
 3.38000000e+02 1.10000000e+01 -2.84179741e-10
 3.39000000e+02 1.10000000e+01 -2.79663889e-10
 3.40000000e+02 1.10000000e+01 -2.74996455e-10
 3.41000000e+02 1.10000000e+01 -2.70195850e-10
 3.42000000e+02 1.10000000e+01 -2.65275384e-10
 3.43000000e+02 1.10000000e+01 -2.60245460e-10
 3.44000000e+02 1.10000000e+01 -2.55114453e-10
 3.45000000e+02 1.10000000e+01 -2.49889309e-10
 3.46000000e+02 1.10000000e+01 -2.44575971e-10
 3.47000000e+02 1.10000000e+01 -2.39179669e-10
 3.48000000e+02 1.10000000e+01 -2.33705147e-10
 3.49000000e+02 1.10000000e+01 -2.28156847e-10
 3.50000000e+02 1.10000000e+01 -2.22539078e-10
 3.51000000e+02 1.10000000e+01 -2.16856186e-10
 3.52000000e+02 1.10000000e+01 -2.11112727e-10
 3.53000000e+02 1.10000000e+01 -2.05313698e-10
 3.54000000e+02 1.10000000e+01 -1.99464811e-10
 3.55000000e+02 1.10000000e+01 -1.93572899e-10
 3.56000000e+02 1.10000000e+01 -1.87646468e-10
 3.57000000e+02 1.10000000e+01 -1.81696597e-10
 3.58000000e+02 1.10000000e+01 -1.75738298e-10
 3.59000000e+02 1.10000000e+01 -1.69792624e-10
 3.60000000e+02 1.10000000e+01 -1.63891170e-10
 3.61000000e+02 1.10000000e+01 -1.58086053e-10
 3.62000000e+02 1.10000000e+01 -1.52448863e-10
 3.63000000e+02 1.10000000e+01 -1.47178302e-10
 3.64000000e+02 1.10000000e+01 -1.42648123e-10
 3.65000000e+02 1.10000000e+01 -1.38784310e-10
 3.66000000e+02 1.10000000e+01 -1.34644697e-10
 3.67000000e+02 1.10000000e+01 -1.29356195e-10
 3.68000000e+02 1.10000000e+01 -1.22985170e-10
 3.69000000e+02 1.10000000e+01 -1.16001684e-10
 3.70000000e+02 1.10000000e+01 -1.08646621e-10
 3.71000000e+02 1.10000000e+01 -1.01018827e-10
 3.72000000e+02 1.10000000e+01 -9.31905201e-11
 3.73000000e+02 1.10000000e+01 -8.52054890e-11
 3.74000000e+02 1.10000000e+01 -7.70917926e-11
 3.75000000e+02 1.10000000e+01 -6.88677346e-11
 3.76000000e+02 1.10000000e+01 -6.05447097e-11
 3.77000000e+02 1.10000000e+01 -5.21289806e-11
 3.78000000e+02 1.10000000e+01 -4.36225845e-11
 3.79000000e+02 1.10000000e+01 -3.50230658e-11
 3.80000000e+02 1.10000000e+01 -2.63235974e-11
 3.81000000e+02 1.10000000e+01 -1.75133671e-11
 3.82000000e+02 1.10000000e+01 -8.54734974e-12
 3.83000000e+02 1.10000000e+01 6.67813633e-13
 3.84000000e+02 1.10000000e+01 1.01581450e-11
 3.85000000e+02 1.10000000e+01 1.98194419e-11
 3.86000000e+02 1.10000000e+01 2.95436185e-11
 3.87000000e+02 1.10000000e+01 3.92936360e-11
 3.88000000e+02 1.10000000e+01 4.90619693e-11
 3.89000000e+02 1.10000000e+01 5.88439328e-11
 3.90000000e+02 1.10000000e+01 6.86372824e-11
 3.91000000e+02 1.10000000e+01 7.84413645e-11
 3.92000000e+02 1.10000000e+01 8.82561238e-11
 3.93000000e+02 1.10000000e+01 9.80816196e-11
 3.94000000e+02 1.10000000e+01 1.07917652e-10
 3.95000000e+02 1.10000000e+01 1.17763485e-10
 3.96000000e+02 1.10000000e+01 1.27617687e-10
 3.97000000e+02 1.10000000e+01 1.37478020e-10
 3.98000000e+02 1.10000000e+01 1.47341272e-10
 3.99000000e+02 1.10000000e+01 1.57202505e-10
 4.00000000e+02 1.10000000e+01 1.67045245e-10
 4.01000000e+02 1.10000000e+01 1.76829789e-10
 4.02000000e+02 1.10000000e+01 1.86527342e-10
 4.03000000e+02 1.10000000e+01 1.96166298e-10
 4.04000000e+02 1.10000000e+01 2.05797246e-10
 4.05000000e+02 1.10000000e+01 2.15443646e-10
 4.06000000e+02 1.10000000e+01 2.25112305e-10
 4.07000000e+02 1.10000000e+01 2.34808647e-10
 4.08000000e+02 1.10000000e+01 2.44536525e-10
 4.09000000e+02 1.10000000e+01 2.54298329e-10
 4.10000000e+02 1.10000000e+01 2.64095651e-10
 4.11000000e+02 1.10000000e+01 2.73929557e-10
 4.12000000e+02 1.10000000e+01 2.83800718e-10
 4.13000000e+02 1.10000000e+01 2.93709511e-10
 4.14000000e+02 1.10000000e+01 3.03656084e-10
 4.15000000e+02 1.10000000e+01 3.13640406e-10
 4.16000000e+02 1.10000000e+01 3.23662295e-10
 4.17000000e+02 1.10000000e+01 3.33721447e-10
 4.18000000e+02 1.10000000e+01 3.43817453e-10
 4.19000000e+02 1.10000000e+01 3.53949813e-10
 4.20000000e+02 1.10000000e+01 3.64117953e-10
 4.21000000e+02 1.10000000e+01 3.74321226e-10
 4.22000000e+02 1.10000000e+01 3.84558928e-10
 4.23000000e+02 1.10000000e+01 3.94830303e-10
 4.24000000e+02 1.10000000e+01 4.05134545e-10
 4.25000000e+02 1.10000000e+01 4.15470808e-10
 4.26000000e+02 1.10000000e+01 4.25838208e-10
 4.27000000e+02 1.10000000e+01 4.36235827e-10
 4.28000000e+02 1.10000000e+01 4.46662718e-10
 4.29000000e+02 1.10000000e+01 4.57117904e-10
 4.30000000e+02 1.10000000e+01 4.67600386e-10
 4.31000000e+02 1.10000000e+01 4.78109142e-10
 4.32000000e+02 1.10000000e+01 4.88643130e-10
 4.33000000e+02 1.10000000e+01 4.99201290e-10
 4.34000000e+02 1.10000000e+01 5.09782546e-10
 4.35000000e+02 1.10000000e+01 5.20385807e-10
 4.36000000e+02 1.10000000e+01 5.31009969e-10
 4.37000000e+02 1.10000000e+01 5.41653915e-10
 4.38000000e+02 1.10000000e+01 5.52316518e-10
 4.39000000e+02 1.10000000e+01 5.62996642e-10
 4.40000000e+02 1.10000000e+01 5.73693140e-10
 4.41000000e+02 1.10000000e+01 5.84404859e-10
 4.42000000e+02 1.10000000e+01 5.95130637e-10
 4.43000000e+02 1.10000000e+01 6.05869307e-10
 4.44000000e+02 1.10000000e+01 6.16619696e-10
 4.45000000e+02 1.10000000e+01 6.27380624e-10
 4.46000000e+02 1.10000000e+01 6.38150909e-10
 4.47000000e+02 1.10000000e+01 6.48929362e-10
 4.48000000e+02 1.10000000e+01 6.59714792e-10
 4.49000000e+02 1.10000000e+01 6.70506006e-10
 4.50000000e+02 1.10000000e+01 6.81301805e-10
 4.51000000e+02 1.10000000e+01 6.92100990e-10
 4.52000000e+02 1.10000000e+01 7.02902359e-10
 4.53000000e+02 1.10000000e+01 7.13704708e-10
 4.54000000e+02 1.10000000e+01 7.24506833e-10
 4.55000000e+02 1.10000000e+01 7.35307527e-10
 4.56000000e+02 1.10000000e+01 7.46105582e-10
 4.57000000e+02 1.10000000e+01 7.56899793e-10
 4.58000000e+02 1.10000000e+01 7.67688951e-10
 4.59000000e+02 1.10000000e+01 7.78471848e-10
 4.60000000e+02 1.10000000e+01 7.89247278e-10
 4.61000000e+02 1.10000000e+01 8.00014033e-10
 4.62000000e+02 1.10000000e+01 8.10770907e-10
 4.63000000e+02 1.10000000e+01 8.21516696e-10
 4.64000000e+02 1.10000000e+01 8.32250197e-10
 4.65000000e+02 1.10000000e+01 8.42970206e-10
 4.66000000e+02 1.10000000e+01 8.53675525e-10
 4.67000000e+02 1.10000000e+01 8.64364954e-10
 4.68000000e+02 1.10000000e+01 8.75037300e-10
 4.69000000e+02 1.10000000e+01 8.85691367e-10
 4.70000000e+02 1.10000000e+01 8.96325967e-10
 4.71000000e+02 1.10000000e+01 9.06939913e-10
 4.72000000e+02 1.10000000e+01 9.17532021e-10
 4.73000000e+02 1.10000000e+01 9.28101112e-10
 4.74000000e+02 1.10000000e+01 9.38646010e-10
 4.75000000e+02 1.10000000e+01 9.49165546e-10
 4.76000000e+02 1.10000000e+01 9.59658552e-10
 4.77000000e+02 1.10000000e+01 9.70123868e-10
 4.78000000e+02 1.10000000e+01 9.80560340e-10
 4.79000000e+02 1.10000000e+01 9.90966818e-10
 4.80000000e+02 1.10000000e+01 1.00134216e-09
 4.81000000e+02 1.10000000e+01 1.01168523e-09
 4.82000000e+02 1.10000000e+01 1.02199490e-09
 4.83000000e+02 1.10000000e+01 1.03227006e-09
 4.84000000e+02 1.10000000e+01 1.04250959e-09
 4.85000000e+02 1.10000000e+01 1.05271238e-09
 4.86000000e+02 1.10000000e+01 1.06287736e-09
 4.87000000e+02 1.10000000e+01 1.07300344e-09
 4.88000000e+02 1.10000000e+01 1.08308955e-09
 4.89000000e+02 1.10000000e+01 1.09313463e-09
 4.90000000e+02 1.10000000e+01 1.10313765e-09
 4.91000000e+02 1.10000000e+01 1.11309758e-09
 4.92000000e+02 1.10000000e+01 1.12301340e-09
 4.93000000e+02 1.10000000e+01 1.13288413e-09
 4.94000000e+02 1.10000000e+01 1.14270878e-09
 4.95000000e+02 1.10000000e+01 1.15248641e-09
 4.96000000e+02 1.10000000e+01 1.16221607e-09
 4.97000000e+02 1.10000000e+01 1.17189686e-09
 4.98000000e+02 1.10000000e+01 1.18152789e-09
 4.99000000e+02 1.10000000e+01 1.19110830e-09
 5.00000000e+02 1.10000000e+01 1.20063726e-09
 5.01000000e+02 1.10000000e+01 1.21011398e-09
 5.02000000e+02 1.10000000e+01 1.21953769e-09
 5.03000000e+02 1.10000000e+01 1.22890766e-09
 5.04000000e+02 1.10000000e+01 1.23822320e-09
 5.05000000e+02 1.10000000e+01 1.24748367e-09
 5.06000000e+02 1.10000000e+01 1.25668847e-09
 5.07000000e+02 1.10000000e+01 1.26583705e-09
 5.08000000e+02 1.10000000e+01 1.27492892e-09
 5.09000000e+02 1.10000000e+01 1.28396363e-09
 5.10000000e+02 1.10000000e+01 1.29294081e-09
 5.11000000e+02 1.10000000e+01 1.30186016e-09
 5.12000000e+02 1.10000000e+01 1.31072145e-09
 5.13000000e+02 1.10000000e+01 1.31952451e-09
 5.14000000e+02 1.10000000e+01 1.32826928e-09
 5.15000000e+02 1.10000000e+01 1.33695579e-09
 5.16000000e+02 1.10000000e+01 1.34558414e-09
 5.17000000e+02 1.10000000e+01 1.35415459e-09
 5.18000000e+02 1.10000000e+01 1.36266747e-09
 5.19000000e+02 1.10000000e+01 1.37112325e-09
 5.20000000e+02 1.10000000e+01 1.37952255e-09
 5.21000000e+02 1.10000000e+01 1.38786612e-09
 5.22000000e+02 1.10000000e+01 1.39615489e-09
 5.23000000e+02 1.10000000e+01 1.40438994e-09
 5.24000000e+02 1.10000000e+01 1.41257256e-09
 5.25000000e+02 1.10000000e+01 1.42070425e-09
 5.26000000e+02 1.10000000e+01 1.42878672e-09
 5.27000000e+02 1.10000000e+01 1.43682194e-09
 5.28000000e+02 1.10000000e+01 1.44481217e-09
 5.29000000e+02 1.10000000e+01 1.45275993e-09
 5.30000000e+02 1.10000000e+01 1.46066816e-09
 5.31000000e+02 1.10000000e+01 1.46853966e-09
 5.32000000e+02 1.10000000e+01 1.47637976e-09
 5.33000000e+02 1.10000000e+01 1.48419023e-09
 5.34000000e+02 1.10000000e+01 1.49197832e-09
 5.35000000e+02 1.10000000e+01 1.49974607e-09
 5.36000000e+02 1.10000000e+01 1.50750355e-09
 5.37000000e+02 1.10000000e+01 1.51525198e-09
 5.38000000e+02 1.10000000e+01 1.52300670e-09
 5.39000000e+02 1.10000000e+01 1.53076604e-09
 5.40000000e+02 1.10000000e+01 1.53853267e-09
 5.41000000e+02 1.10000000e+01 1.54631663e-09
 5.42000000e+02 1.10000000e+01 1.55436370e-09
 5.43000000e+02 1.10000000e+01 1.56252254e-09
 5.44000000e+02 1.10000000e+01 1.57052937e-09
 5.45000000e+02 1.10000000e+01 1.58051657e-09
 5.46000000e+02 1.10000000e+01 1.59107608e-09
 5.47000000e+02 1.10000000e+01 1.60439810e-09
 5.48000000e+02 1.10000000e+01 1.64064357e-09
 5.49000000e+02 1.10000000e+01 1.72951443e-09
 6.53000000e+02 1.10000000e+01 1.72951443e-09
 6.54000000e+02 1.10000000e+01 1.64064357e-09
 6.55000000e+02 1.10000000e+01 1.60439810e-09
 6.56000000e+02 1.10000000e+01 1.59107608e-09
 6.57000000e+02 1.10000000e+01 1.58051657e-09
 6.58000000e+02 1.10000000e+01 1.57052937e-09
 6.59000000e+02 1.10000000e+01 1.56252254e-09
 6.60000000e+02 1.10000000e+01 1.55436370e-09
 6.61000000e+02 1.10000000e+01 1.54631663e-09
 6.62000000e+02 1.10000000e+01 1.53853267e-09
 6.63000000e+02 1.10000000e+01 1.53076604e-09
 6.64000000e+02 1.10000000e+01 1.52300670e-09
 6.65000000e+02 1.10000000e+01 1.51525198e-09
 6.66000000e+02 1.10000000e+01 1.50750355e-09
 6.67000000e+02 1.10000000e+01 1.49974607e-09
 6.68000000e+02 1.10000000e+01 1.49197832e-09
 6.69000000e+02 1.10000000e+01 1.48419023e-09
 6.70000000e+02 1.10000000e+01 1.47637976e-09
 6.71000000e+02 1.10000000e+01 1.46853966e-09
 6.72000000e+02 1.10000000e+01 1.46066816e-09
 6.73000000e+02 1.10000000e+01 1.45275993e-09
 6.74000000e+02 1.10000000e+01 1.44481217e-09
 6.75000000e+02 1.10000000e+01 1.43682194e-09
 6.76000000e+02 1.10000000e+01 1.42878672e-09
 6.77000000e+02 1.10000000e+01 1.42070425e-09
 6.78000000e+02 1.10000000e+01 1.41257256e-09
 6.79000000e+02 1.10000000e+01 1.40438994e-09
 6.80000000e+02 1.10000000e+01 1.39615489e-09
 6.81000000e+02 1.10000000e+01 1.38786612e-09
 6.82000000e+02 1.10000000e+01 1.37952255e-09
 6.83000000e+02 1.10000000e+01 1.37112325e-09
 6.84000000e+02 1.10000000e+01 1.36266747e-09
 6.85000000e+02 1.10000000e+01 1.35415459e-09
 6.86000000e+02 1.10000000e+01 1.34558414e-09
 6.87000000e+02 1.10000000e+01 1.33695579e-09
 6.88000000e+02 1.10000000e+01 1.32826928e-09
 6.89000000e+02 1.10000000e+01 1.31952451e-09
 6.90000000e+02 1.10000000e+01 1.31072145e-09
 6.91000000e+02 1.10000000e+01 1.30186016e-09
 6.92000000e+02 1.10000000e+01 1.29294081e-09
 6.93000000e+02 1.10000000e+01 1.28396363e-09
 6.94000000e+02 1.10000000e+01 1.27492892e-09
 6.95000000e+02 1.10000000e+01 1.26583705e-09
 6.96000000e+02 1.10000000e+01 1.25668847e-09
 6.97000000e+02 1.10000000e+01 1.24748367e-09
 6.98000000e+02 1.10000000e+01 1.23822320e-09
 6.99000000e+02 1.10000000e+01 1.22890766e-09
 7.00000000e+02 1.10000000e+01 1.21953769e-09
 7.01000000e+02 1.10000000e+01 1.21011398e-09
 7.02000000e+02 1.10000000e+01 1.20063726e-09
 7.03000000e+02 1.10000000e+01 1.19110830e-09
 7.04000000e+02 1.10000000e+01 1.18152789e-09
 7.05000000e+02 1.10000000e+01 1.17189686e-09
 7.06000000e+02 1.10000000e+01 1.16221607e-09
 7.07000000e+02 1.10000000e+01 1.15248641e-09
 7.08000000e+02 1.10000000e+01 1.14270878e-09
 7.09000000e+02 1.10000000e+01 1.13288413e-09
 7.10000000e+02 1.10000000e+01 1.12301340e-09
 7.11000000e+02 1.10000000e+01 1.11309758e-09
 7.12000000e+02 1.10000000e+01 1.10313765e-09
 7.13000000e+02 1.10000000e+01 1.09313463e-09
 7.14000000e+02 1.10000000e+01 1.08308955e-09
 7.15000000e+02 1.10000000e+01 1.07300344e-09
 7.16000000e+02 1.10000000e+01 1.06287736e-09
 7.17000000e+02 1.10000000e+01 1.05271238e-09
 7.18000000e+02 1.10000000e+01 1.04250959e-09
 7.19000000e+02 1.10000000e+01 1.03227006e-09
 7.20000000e+02 1.10000000e+01 1.02199490e-09
 7.21000000e+02 1.10000000e+01 1.01168523e-09
 7.22000000e+02 1.10000000e+01 1.00134216e-09
 7.23000000e+02 1.10000000e+01 9.90966818e-10
 7.24000000e+02 1.10000000e+01 9.80560340e-10
 7.25000000e+02 1.10000000e+01 9.70123868e-10
 7.26000000e+02 1.10000000e+01 9.59658552e-10
 7.27000000e+02 1.10000000e+01 9.49165546e-10
 7.28000000e+02 1.10000000e+01 9.38646010e-10
 7.29000000e+02 1.10000000e+01 9.28101112e-10
 7.30000000e+02 1.10000000e+01 9.17532021e-10
 7.31000000e+02 1.10000000e+01 9.06939913e-10
 7.32000000e+02 1.10000000e+01 8.96325967e-10
 7.33000000e+02 1.10000000e+01 8.85691367e-10
 7.34000000e+02 1.10000000e+01 8.75037300e-10
 7.35000000e+02 1.10000000e+01 8.64364954e-10
 7.36000000e+02 1.10000000e+01 8.53675525e-10
 7.37000000e+02 1.10000000e+01 8.42970206e-10
 7.38000000e+02 1.10000000e+01 8.32250197e-10
 7.39000000e+02 1.10000000e+01 8.21516696e-10
 7.40000000e+02 1.10000000e+01 8.10770907e-10
 7.41000000e+02 1.10000000e+01 8.00014033e-10
 7.42000000e+02 1.10000000e+01 7.89247278e-10
 7.43000000e+02 1.10000000e+01 7.78471848e-10
 7.44000000e+02 1.10000000e+01 7.67688951e-10
 7.45000000e+02 1.10000000e+01 7.56899793e-10
 7.46000000e+02 1.10000000e+01 7.46105582e-10
 7.47000000e+02 1.10000000e+01 7.35307527e-10
 7.48000000e+02 1.10000000e+01 7.24506833e-10
 7.49000000e+02 1.10000000e+01 7.13704708e-10
 7.50000000e+02 1.10000000e+01 7.02902359e-10
 7.51000000e+02 1.10000000e+01 6.92100990e-10
 7.52000000e+02 1.10000000e+01 6.81301805e-10
 7.53000000e+02 1.10000000e+01 6.70506006e-10
 7.54000000e+02 1.10000000e+01 6.59714792e-10
 7.55000000e+02 1.10000000e+01 6.48929362e-10
 7.56000000e+02 1.10000000e+01 6.38150909e-10
 7.57000000e+02 1.10000000e+01 6.27380624e-10
 7.58000000e+02 1.10000000e+01 6.16619696e-10
 7.59000000e+02 1.10000000e+01 6.05869307e-10
 7.60000000e+02 1.10000000e+01 5.95130637e-10
 7.61000000e+02 1.10000000e+01 5.84404859e-10
 7.62000000e+02 1.10000000e+01 5.73693140e-10
 7.63000000e+02 1.10000000e+01 5.62996642e-10
 7.64000000e+02 1.10000000e+01 5.52316518e-10
 7.65000000e+02 1.10000000e+01 5.41653915e-10
 7.66000000e+02 1.10000000e+01 5.31009969e-10
 7.67000000e+02 1.10000000e+01 5.20385807e-10
 7.68000000e+02 1.10000000e+01 5.09782546e-10
 7.69000000e+02 1.10000000e+01 4.99201290e-10
 7.70000000e+02 1.10000000e+01 4.88643130e-10
 7.71000000e+02 1.10000000e+01 4.78109142e-10
 7.72000000e+02 1.10000000e+01 4.67600386e-10
 7.73000000e+02 1.10000000e+01 4.57117904e-10
 7.74000000e+02 1.10000000e+01 4.46662718e-10
 7.75000000e+02 1.10000000e+01 4.36235827e-10
 7.76000000e+02 1.10000000e+01 4.25838208e-10
 7.77000000e+02 1.10000000e+01 4.15470808e-10
 7.78000000e+02 1.10000000e+01 4.05134545e-10
 7.79000000e+02 1.10000000e+01 3.94830303e-10
 7.80000000e+02 1.10000000e+01 3.84558928e-10
 7.81000000e+02 1.10000000e+01 3.74321226e-10
 7.82000000e+02 1.10000000e+01 3.64117953e-10
 7.83000000e+02 1.10000000e+01 3.53949813e-10
 7.84000000e+02 1.10000000e+01 3.43817453e-10
 7.85000000e+02 1.10000000e+01 3.33721447e-10
 7.86000000e+02 1.10000000e+01 3.23662295e-10
 7.87000000e+02 1.10000000e+01 3.13640406e-10
 7.88000000e+02 1.10000000e+01 3.03656084e-10
 7.89000000e+02 1.10000000e+01 2.93709511e-10
 7.90000000e+02 1.10000000e+01 2.83800718e-10
 7.91000000e+02 1.10000000e+01 2.73929557e-10
 7.92000000e+02 1.10000000e+01 2.64095651e-10
 7.93000000e+02 1.10000000e+01 2.54298329e-10
 7.94000000e+02 1.10000000e+01 2.44536525e-10
 7.95000000e+02 1.10000000e+01 2.34808647e-10
 7.96000000e+02 1.10000000e+01 2.25112305e-10
 7.97000000e+02 1.10000000e+01 2.15443646e-10
 7.98000000e+02 1.10000000e+01 2.05797246e-10
 7.99000000e+02 1.10000000e+01 1.96166298e-10
 8.00000000e+02 1.10000000e+01 1.86527342e-10
 9.30000000e+01 1.20000000e+01 -1.84383524e-10
 9.40000000e+01 1.20000000e+01 -2.47075605e-10
 9.50000000e+01 1.20000000e+01 -2.83545537e-10
 9.60000000e+01 1.20000000e+01 -2.96943493e-10
 9.70000000e+01 1.20000000e+01 -3.07827465e-10
 9.80000000e+01 1.20000000e+01 -3.16653700e-10
 9.90000000e+01 1.20000000e+01 -3.23263460e-10
 1.00000000e+02 1.20000000e+01 -3.28627524e-10
 1.01000000e+02 1.20000000e+01 -3.33030030e-10
 1.02000000e+02 1.20000000e+01 -3.36726529e-10
 1.03000000e+02 1.20000000e+01 -3.39828425e-10
 1.04000000e+02 1.20000000e+01 -3.42443680e-10
 1.05000000e+02 1.20000000e+01 -3.44622005e-10
 1.06000000e+02 1.20000000e+01 -3.46412815e-10
 1.07000000e+02 1.20000000e+01 -3.47829338e-10
 1.08000000e+02 1.20000000e+01 -3.48874464e-10
 1.09000000e+02 1.20000000e+01 -3.49524575e-10
 1.10000000e+02 1.20000000e+01 -3.49691002e-10
 1.11000000e+02 1.20000000e+01 -3.49175708e-10
 1.12000000e+02 1.20000000e+01 -3.47975228e-10
 1.13000000e+02 1.20000000e+01 -3.46502117e-10
 1.14000000e+02 1.20000000e+01 -3.45173369e-10
 1.15000000e+02 1.20000000e+01 -3.44026630e-10
 1.16000000e+02 1.20000000e+01 -3.42918449e-10
 1.17000000e+02 1.20000000e+01 -3.41776987e-10
 1.18000000e+02 1.20000000e+01 -3.40578655e-10
 1.19000000e+02 1.20000000e+01 -3.39305687e-10
 1.20000000e+02 1.20000000e+01 -3.37948409e-10
 1.21000000e+02 1.20000000e+01 -3.36501276e-10
 1.22000000e+02 1.20000000e+01 -3.34961221e-10
 1.23000000e+02 1.20000000e+01 -3.33326795e-10
 1.24000000e+02 1.20000000e+01 -3.31597611e-10
 1.25000000e+02 1.20000000e+01 -3.29773954e-10
 1.26000000e+02 1.20000000e+01 -3.27856538e-10
 1.27000000e+02 1.20000000e+01 -3.25846314e-10
 1.28000000e+02 1.20000000e+01 -3.23744335e-10
 1.29000000e+02 1.20000000e+01 -3.21551618e-10
 1.30000000e+02 1.20000000e+01 -3.19269018e-10
 1.31000000e+02 1.20000000e+01 -3.16897060e-10
 1.32000000e+02 1.20000000e+01 -3.14435672e-10
 1.33000000e+02 1.20000000e+01 -3.11883483e-10
 1.34000000e+02 1.20000000e+01 -3.09237633e-10
 1.35000000e+02 1.20000000e+01 -3.06489788e-10
 1.36000000e+02 1.20000000e+01 -3.03616503e-10
 1.37000000e+02 1.20000000e+01 -3.00607156e-10
 1.38000000e+02 1.20000000e+01 -2.97525051e-10
 1.39000000e+02 1.20000000e+01 -2.94476453e-10
 1.40000000e+02 1.20000000e+01 -2.91501005e-10
 1.41000000e+02 1.20000000e+01 -2.88555327e-10
 1.42000000e+02 1.20000000e+01 -2.85586776e-10
 1.43000000e+02 1.20000000e+01 -2.82569975e-10
 1.44000000e+02 1.20000000e+01 -2.79492804e-10
 1.45000000e+02 1.20000000e+01 -2.76346692e-10
 1.46000000e+02 1.20000000e+01 -2.73124337e-10
 1.47000000e+02 1.20000000e+01 -2.69817578e-10
 1.48000000e+02 1.20000000e+01 -2.66414803e-10
 1.49000000e+02 1.20000000e+01 -2.62898423e-10
 1.50000000e+02 1.20000000e+01 -2.59241170e-10
 1.51000000e+02 1.20000000e+01 -2.55400165e-10
 1.52000000e+02 1.20000000e+01 -2.51309826e-10
 1.53000000e+02 1.20000000e+01 -2.46854651e-10
 1.54000000e+02 1.20000000e+01 -2.41862898e-10
 1.55000000e+02 1.20000000e+01 -2.36036251e-10
 1.56000000e+02 1.20000000e+01 -2.28988840e-10
 1.57000000e+02 1.20000000e+01 -2.19471734e-10
 1.58000000e+02 1.20000000e+01 -2.08773406e-10
 1.59000000e+02 1.20000000e+01 -1.88551216e-10
 2.43000000e+02 1.20000000e+01 -1.88551216e-10
 2.44000000e+02 1.20000000e+01 -2.08773406e-10
 2.45000000e+02 1.20000000e+01 -2.19471734e-10
 2.46000000e+02 1.20000000e+01 -2.28988840e-10
 2.47000000e+02 1.20000000e+01 -2.36036251e-10
 2.48000000e+02 1.20000000e+01 -2.41862898e-10
 2.49000000e+02 1.20000000e+01 -2.46854651e-10
 2.50000000e+02 1.20000000e+01 -2.51309826e-10
 2.51000000e+02 1.20000000e+01 -2.55400165e-10
 2.52000000e+02 1.20000000e+01 -2.59241170e-10
 2.53000000e+02 1.20000000e+01 -2.62898423e-10
 2.54000000e+02 1.20000000e+01 -2.66414803e-10
 2.55000000e+02 1.20000000e+01 -2.69817578e-10
 2.56000000e+02 1.20000000e+01 -2.73124337e-10
 2.57000000e+02 1.20000000e+01 -2.76346692e-10
 2.58000000e+02 1.20000000e+01 -2.79492804e-10
 2.59000000e+02 1.20000000e+01 -2.82569975e-10
 2.60000000e+02 1.20000000e+01 -2.85586776e-10
 2.61000000e+02 1.20000000e+01 -2.88555327e-10
 2.62000000e+02 1.20000000e+01 -2.91501005e-10
 2.63000000e+02 1.20000000e+01 -2.94476453e-10
 2.64000000e+02 1.20000000e+01 -2.97525051e-10
 2.65000000e+02 1.20000000e+01 -3.00607156e-10
 2.66000000e+02 1.20000000e+01 -3.03616503e-10
 2.67000000e+02 1.20000000e+01 -3.06489788e-10
 2.68000000e+02 1.20000000e+01 -3.09237633e-10
 2.69000000e+02 1.20000000e+01 -3.11883483e-10
 2.70000000e+02 1.20000000e+01 -3.14435672e-10
 2.71000000e+02 1.20000000e+01 -3.16897060e-10
 2.72000000e+02 1.20000000e+01 -3.19269018e-10
 2.73000000e+02 1.20000000e+01 -3.21551618e-10
 2.74000000e+02 1.20000000e+01 -3.23744335e-10
 2.75000000e+02 1.20000000e+01 -3.25846314e-10
 2.76000000e+02 1.20000000e+01 -3.27856538e-10
 2.77000000e+02 1.20000000e+01 -3.29773954e-10
 2.78000000e+02 1.20000000e+01 -3.31597611e-10
 2.79000000e+02 1.20000000e+01 -3.33326795e-10
 2.80000000e+02 1.20000000e+01 -3.34961221e-10
 2.81000000e+02 1.20000000e+01 -3.36501276e-10
 2.82000000e+02 1.20000000e+01 -3.37948409e-10
 2.83000000e+02 1.20000000e+01 -3.39305687e-10
 2.84000000e+02 1.20000000e+01 -3.40578655e-10
 2.85000000e+02 1.20000000e+01 -3.41776987e-10
 2.86000000e+02 1.20000000e+01 -3.42918449e-10
 2.87000000e+02 1.20000000e+01 -3.44026630e-10
 2.88000000e+02 1.20000000e+01 -3.45173369e-10
 2.89000000e+02 1.20000000e+01 -3.46502117e-10
 2.90000000e+02 1.20000000e+01 -3.47975228e-10
 2.91000000e+02 1.20000000e+01 -3.49175708e-10
 2.92000000e+02 1.20000000e+01 -3.49691002e-10
 2.93000000e+02 1.20000000e+01 -3.49524575e-10
 2.94000000e+02 1.20000000e+01 -3.48874464e-10
 2.95000000e+02 1.20000000e+01 -3.47829338e-10
 2.96000000e+02 1.20000000e+01 -3.46412815e-10
 2.97000000e+02 1.20000000e+01 -3.44622005e-10
 2.98000000e+02 1.20000000e+01 -3.42443680e-10
 2.99000000e+02 1.20000000e+01 -3.39828425e-10
 3.00000000e+02 1.20000000e+01 -3.36726529e-10
 3.01000000e+02 1.20000000e+01 -3.33030030e-10
 3.02000000e+02 1.20000000e+01 -3.28627524e-10
 3.03000000e+02 1.20000000e+01 -3.23263460e-10
 3.04000000e+02 1.20000000e+01 -3.16653700e-10
 3.05000000e+02 1.20000000e+01 -3.07827465e-10
 3.06000000e+02 1.20000000e+01 -2.96943493e-10
 3.07000000e+02 1.20000000e+01 -2.83545537e-10
 3.08000000e+02 1.20000000e+01 -2.47075605e-10
 3.09000000e+02 1.20000000e+01 -1.84383524e-10
 1.60000000e+02 1.30000000e+01 -2.05765753e-10
 1.61000000e+02 1.30000000e+01 -2.07553540e-10
 1.62000000e+02 1.30000000e+01 -2.06777341e-10
 1.63000000e+02 1.30000000e+01 -2.03804222e-10
 1.64000000e+02 1.30000000e+01 -2.00915084e-10
 1.65000000e+02 1.30000000e+01 -1.98039482e-10
 1.66000000e+02 1.30000000e+01 -1.95046251e-10
 1.67000000e+02 1.30000000e+01 -1.91991347e-10
 1.68000000e+02 1.30000000e+01 -1.88879402e-10
 1.69000000e+02 1.30000000e+01 -1.85736292e-10
 1.70000000e+02 1.30000000e+01 -1.82578017e-10
 1.71000000e+02 1.30000000e+01 -1.79424631e-10
 1.72000000e+02 1.30000000e+01 -1.76288195e-10
 1.73000000e+02 1.30000000e+01 -1.73182024e-10
 1.74000000e+02 1.30000000e+01 -1.70115416e-10
 1.75000000e+02 1.30000000e+01 -1.67097853e-10
 1.76000000e+02 1.30000000e+01 -1.64136914e-10
 1.77000000e+02 1.30000000e+01 -1.61240129e-10
 1.78000000e+02 1.30000000e+01 -1.58413978e-10
 1.79000000e+02 1.30000000e+01 -1.55664750e-10
 1.80000000e+02 1.30000000e+01 -1.52998131e-10
 1.81000000e+02 1.30000000e+01 -1.50419603e-10
 1.82000000e+02 1.30000000e+01 -1.47934241e-10
 1.83000000e+02 1.30000000e+01 -1.45546928e-10
 1.84000000e+02 1.30000000e+01 -1.43262223e-10
 1.85000000e+02 1.30000000e+01 -1.41084498e-10
 1.86000000e+02 1.30000000e+01 -1.39017856e-10
 1.87000000e+02 1.30000000e+01 -1.37066170e-10
 1.88000000e+02 1.30000000e+01 -1.35233079e-10
 1.89000000e+02 1.30000000e+01 -1.33521984e-10
 1.90000000e+02 1.30000000e+01 -1.31936049e-10
 1.91000000e+02 1.30000000e+01 -1.30478200e-10
 1.92000000e+02 1.30000000e+01 -1.29151115e-10
 1.93000000e+02 1.30000000e+01 -1.27957228e-10
 1.94000000e+02 1.30000000e+01 -1.26898718e-10
 1.95000000e+02 1.30000000e+01 -1.25977512e-10
 1.96000000e+02 1.30000000e+01 -1.25195275e-10
 1.97000000e+02 1.30000000e+01 -1.24553413e-10
 1.98000000e+02 1.30000000e+01 -1.24053061e-10
 1.99000000e+02 1.30000000e+01 -1.23695084e-10
 2.00000000e+02 1.30000000e+01 -1.23480080e-10
 2.01000000e+02 1.30000000e+01 -1.23408378e-10
 2.02000000e+02 1.30000000e+01 -1.23480080e-10
 2.03000000e+02 1.30000000e+01 -1.23695084e-10
 2.04000000e+02 1.30000000e+01 -1.24053061e-10
 2.05000000e+02 1.30000000e+01 -1.24553413e-10
 2.06000000e+02 1.30000000e+01 -1.25195275e-10
 2.07000000e+02 1.30000000e+01 -1.25977512e-10
 2.08000000e+02 1.30000000e+01 -1.26898718e-10
 2.09000000e+02 1.30000000e+01 -1.27957228e-10
 2.10000000e+02 1.30000000e+01 -1.29151115e-10
 2.11000000e+02 1.30000000e+01 -1.30478200e-10
 2.12000000e+02 1.30000000e+01 -1.31936049e-10
 2.13000000e+02 1.30000000e+01 -1.33521984e-10
 2.14000000e+02 1.30000000e+01 -1.35233079e-10
 2.15000000e+02 1.30000000e+01 -1.37066170e-10
 2.16000000e+02 1.30000000e+01 -1.39017856e-10
 2.17000000e+02 1.30000000e+01 -1.41084498e-10
 2.18000000e+02 1.30000000e+01 -1.43262223e-10
 2.19000000e+02 1.30000000e+01 -1.45546928e-10
 2.20000000e+02 1.30000000e+01 -1.47934241e-10
 2.21000000e+02 1.30000000e+01 -1.50419603e-10
 2.22000000e+02 1.30000000e+01 -1.52998131e-10
 2.23000000e+02 1.30000000e+01 -1.55664750e-10
 2.24000000e+02 1.30000000e+01 -1.58413978e-10
 2.25000000e+02 1.30000000e+01 -1.61240129e-10
 2.26000000e+02 1.30000000e+01 -1.64136914e-10
 2.27000000e+02 1.30000000e+01 -1.67097853e-10
 2.28000000e+02 1.30000000e+01 -1.70115416e-10
 2.29000000e+02 1.30000000e+01 -1.73182024e-10
 2.30000000e+02 1.30000000e+01 -1.76288195e-10
 2.31000000e+02 1.30000000e+01 -1.79424631e-10
 2.32000000e+02 1.30000000e+01 -1.82578017e-10
 2.33000000e+02 1.30000000e+01 -1.85736292e-10
 2.34000000e+02 1.30000000e+01 -1.88879402e-10
 2.35000000e+02 1.30000000e+01 -1.91991347e-10
 2.36000000e+02 1.30000000e+01 -1.95046251e-10
 2.37000000e+02 1.30000000e+01 -1.98039482e-10
 2.38000000e+02 1.30000000e+01 -2.00915084e-10
 2.39000000e+02 1.30000000e+01 -2.03804222e-10
 2.40000000e+02 1.30000000e+01 -2.06777341e-10
 2.41000000e+02 1.30000000e+01 -2.07553540e-10
 2.42000000e+02 1.30000000e+01 -2.05765753e-10


==> figures/amiri_Cbiglow/conwet_interface_60000.dat <==
 4.80000000e+02 9.00000000e+00 7.88289660e-10
 4.81000000e+02 9.00000000e+00 7.49404570e-10
 4.82000000e+02 9.00000000e+00 7.18526408e-10
 4.83000000e+02 9.00000000e+00 7.02343146e-10
 4.84000000e+02 9.00000000e+00 6.97965446e-10
 4.85000000e+02 9.00000000e+00 6.98649396e-10
 4.86000000e+02 9.00000000e+00 7.01536037e-10
 4.87000000e+02 9.00000000e+00 7.05660011e-10
 4.88000000e+02 9.00000000e+00 7.10446759e-10
 4.89000000e+02 9.00000000e+00 7.15617370e-10
 4.90000000e+02 9.00000000e+00 7.20978786e-10
 4.91000000e+02 9.00000000e+00 7.26473161e-10
 4.92000000e+02 9.00000000e+00 7.32038121e-10
 4.93000000e+02 9.00000000e+00 7.37646686e-10
 4.94000000e+02 9.00000000e+00 7.43270594e-10
 4.95000000e+02 9.00000000e+00 7.48896589e-10
 4.96000000e+02 9.00000000e+00 7.54509553e-10
 4.97000000e+02 9.00000000e+00 7.60103854e-10
 4.98000000e+02 9.00000000e+00 7.65668275e-10
 4.99000000e+02 9.00000000e+00 7.71198947e-10
 5.00000000e+02 9.00000000e+00 7.76692226e-10
 5.01000000e+02 9.00000000e+00 7.82145614e-10
 5.02000000e+02 9.00000000e+00 7.87557259e-10
 5.03000000e+02 9.00000000e+00 7.92925827e-10
 5.04000000e+02 9.00000000e+00 7.98250271e-10
 5.05000000e+02 9.00000000e+00 8.03529933e-10
 5.06000000e+02 9.00000000e+00 8.08764409e-10
 5.07000000e+02 9.00000000e+00 8.13953504e-10
 5.08000000e+02 9.00000000e+00 8.19096966e-10
 5.09000000e+02 9.00000000e+00 8.24194354e-10
 5.10000000e+02 9.00000000e+00 8.29245475e-10
 5.11000000e+02 9.00000000e+00 8.34250371e-10
 5.12000000e+02 9.00000000e+00 8.39208990e-10
 5.13000000e+02 9.00000000e+00 8.44121102e-10
 5.14000000e+02 9.00000000e+00 8.48986506e-10
 5.15000000e+02 9.00000000e+00 8.53805191e-10
 5.16000000e+02 9.00000000e+00 8.58577008e-10
 5.17000000e+02 9.00000000e+00 8.63301753e-10
 5.18000000e+02 9.00000000e+00 8.67979363e-10
 5.19000000e+02 9.00000000e+00 8.72609796e-10
 5.20000000e+02 9.00000000e+00 8.77192854e-10
 5.21000000e+02 9.00000000e+00 8.81728198e-10
 5.22000000e+02 9.00000000e+00 8.86215724e-10
 5.23000000e+02 9.00000000e+00 8.90655415e-10
 5.24000000e+02 9.00000000e+00 8.95046992e-10
 5.25000000e+02 9.00000000e+00 8.99390114e-10
 5.26000000e+02 9.00000000e+00 9.03684587e-10
 5.27000000e+02 9.00000000e+00 9.07930234e-10
 5.28000000e+02 9.00000000e+00 9.12126850e-10
 5.29000000e+02 9.00000000e+00 9.16274261e-10
 5.30000000e+02 9.00000000e+00 9.20372233e-10
 5.31000000e+02 9.00000000e+00 9.24420439e-10
 5.32000000e+02 9.00000000e+00 9.28418540e-10
 5.33000000e+02 9.00000000e+00 9.32366333e-10
 5.34000000e+02 9.00000000e+00 9.36263679e-10
 5.35000000e+02 9.00000000e+00 9.40110302e-10
 5.36000000e+02 9.00000000e+00 9.43905901e-10
 5.37000000e+02 9.00000000e+00 9.47650237e-10
 5.38000000e+02 9.00000000e+00 9.51343079e-10
 5.39000000e+02 9.00000000e+00 9.54984153e-10
 5.40000000e+02 9.00000000e+00 9.58573081e-10
 5.41000000e+02 9.00000000e+00 9.62109555e-10
 5.42000000e+02 9.00000000e+00 9.65593470e-10
 5.43000000e+02 9.00000000e+00 9.69024619e-10
 5.44000000e+02 9.00000000e+00 9.72402606e-10
 5.45000000e+02 9.00000000e+00 9.75727128e-10
 5.46000000e+02 9.00000000e+00 9.78998021e-10
 5.47000000e+02 9.00000000e+00 9.82215065e-10
 5.48000000e+02 9.00000000e+00 9.85377977e-10
 5.49000000e+02 9.00000000e+00 9.88486477e-10
 5.50000000e+02 9.00000000e+00 9.91540267e-10
 5.51000000e+02 9.00000000e+00 9.94539073e-10
 5.52000000e+02 9.00000000e+00 9.97482670e-10
 5.53000000e+02 9.00000000e+00 1.00037090e-09
 5.54000000e+02 9.00000000e+00 1.00320354e-09
 5.55000000e+02 9.00000000e+00 1.00598028e-09
 5.56000000e+02 9.00000000e+00 1.00870086e-09
 5.57000000e+02 9.00000000e+00 1.01136508e-09
 5.58000000e+02 9.00000000e+00 1.01397275e-09
 5.59000000e+02 9.00000000e+00 1.01652358e-09
 5.60000000e+02 9.00000000e+00 1.01901739e-09
 5.61000000e+02 9.00000000e+00 1.02145406e-09
 5.62000000e+02 9.00000000e+00 1.02383327e-09
 5.63000000e+02 9.00000000e+00 1.02615475e-09
 5.64000000e+02 9.00000000e+00 1.02841835e-09
 5.65000000e+02 9.00000000e+00 1.03062397e-09
 5.66000000e+02 9.00000000e+00 1.03277141e-09
 5.67000000e+02 9.00000000e+00 1.03486047e-09
 5.68000000e+02 9.00000000e+00 1.03689095e-09
 5.69000000e+02 9.00000000e+00 1.03886266e-09
 5.70000000e+02 9.00000000e+00 1.04077541e-09
 5.71000000e+02 9.00000000e+00 1.04262903e-09
 5.72000000e+02 9.00000000e+00 1.04442341e-09
 5.73000000e+02 9.00000000e+00 1.04615841e-09
 5.74000000e+02 9.00000000e+00 1.04783387e-09
 5.75000000e+02 9.00000000e+00 1.04944964e-09
 5.76000000e+02 9.00000000e+00 1.05100555e-09
 5.77000000e+02 9.00000000e+00 1.05250147e-09
 5.78000000e+02 9.00000000e+00 1.05393725e-09
 5.79000000e+02 9.00000000e+00 1.05531279e-09
 5.80000000e+02 9.00000000e+00 1.05662807e-09
 5.81000000e+02 9.00000000e+00 1.05788295e-09
 5.82000000e+02 9.00000000e+00 1.05907728e-09
 5.83000000e+02 9.00000000e+00 1.06021097e-09
 5.84000000e+02 9.00000000e+00 1.06128391e-09
 5.85000000e+02 9.00000000e+00 1.06229600e-09
 5.86000000e+02 9.00000000e+00 1.06324719e-09
 5.87000000e+02 9.00000000e+00 1.06413743e-09
 5.88000000e+02 9.00000000e+00 1.06496663e-09
 5.89000000e+02 9.00000000e+00 1.06573466e-09
 5.90000000e+02 9.00000000e+00 1.06644144e-09
 5.91000000e+02 9.00000000e+00 1.06708685e-09
 5.92000000e+02 9.00000000e+00 1.06767078e-09
 5.93000000e+02 9.00000000e+00 1.06819309e-09
 5.94000000e+02 9.00000000e+00 1.06865365e-09
 5.95000000e+02 9.00000000e+00 1.06905229e-09
 5.96000000e+02 9.00000000e+00 1.06938886e-09
 5.97000000e+02 9.00000000e+00 1.06966330e-09
 5.98000000e+02 9.00000000e+00 1.06987577e-09
 5.99000000e+02 9.00000000e+00 1.07002671e-09
 6.00000000e+02 9.00000000e+00 1.07011682e-09
 6.01000000e+02 9.00000000e+00 1.07014676e-09
 6.02000000e+02 9.00000000e+00 1.07011682e-09
 6.03000000e+02 9.00000000e+00 1.07002671e-09
 6.04000000e+02 9.00000000e+00 1.06987577e-09
 6.05000000e+02 9.00000000e+00 1.06966330e-09
 6.06000000e+02 9.00000000e+00 1.06938886e-09
 6.07000000e+02 9.00000000e+00 1.06905229e-09
 6.08000000e+02 9.00000000e+00 1.06865365e-09
 6.09000000e+02 9.00000000e+00 1.06819309e-09
 6.10000000e+02 9.00000000e+00 1.06767078e-09
 6.11000000e+02 9.00000000e+00 1.06708685e-09
 6.12000000e+02 9.00000000e+00 1.06644144e-09
 6.13000000e+02 9.00000000e+00 1.06573466e-09
 6.14000000e+02 9.00000000e+00 1.06496663e-09
 6.15000000e+02 9.00000000e+00 1.06413743e-09
 6.16000000e+02 9.00000000e+00 1.06324719e-09
 6.17000000e+02 9.00000000e+00 1.06229600e-09
 6.18000000e+02 9.00000000e+00 1.06128391e-09
 6.19000000e+02 9.00000000e+00 1.06021097e-09
 6.20000000e+02 9.00000000e+00 1.05907728e-09
 6.21000000e+02 9.00000000e+00 1.05788295e-09
 6.22000000e+02 9.00000000e+00 1.05662807e-09
 6.23000000e+02 9.00000000e+00 1.05531279e-09
 6.24000000e+02 9.00000000e+00 1.05393725e-09
 6.25000000e+02 9.00000000e+00 1.05250147e-09
 6.26000000e+02 9.00000000e+00 1.05100555e-09
 6.27000000e+02 9.00000000e+00 1.04944964e-09
 6.28000000e+02 9.00000000e+00 1.04783387e-09
 6.29000000e+02 9.00000000e+00 1.04615841e-09
 6.30000000e+02 9.00000000e+00 1.04442341e-09
 6.31000000e+02 9.00000000e+00 1.04262903e-09
 6.32000000e+02 9.00000000e+00 1.04077541e-09
 6.33000000e+02 9.00000000e+00 1.03886266e-09
 6.34000000e+02 9.00000000e+00 1.03689095e-09
 6.35000000e+02 9.00000000e+00 1.03486047e-09
 6.36000000e+02 9.00000000e+00 1.03277141e-09
 6.37000000e+02 9.00000000e+00 1.03062397e-09
 6.38000000e+02 9.00000000e+00 1.02841835e-09
 6.39000000e+02 9.00000000e+00 1.02615475e-09
 6.40000000e+02 9.00000000e+00 1.02383327e-09
 6.41000000e+02 9.00000000e+00 1.02145406e-09
 6.42000000e+02 9.00000000e+00 1.01901739e-09
 6.43000000e+02 9.00000000e+00 1.01652358e-09
 6.44000000e+02 9.00000000e+00 1.01397275e-09
 6.45000000e+02 9.00000000e+00 1.01136508e-09
 6.46000000e+02 9.00000000e+00 1.00870086e-09
 6.47000000e+02 9.00000000e+00 1.00598028e-09
 6.48000000e+02 9.00000000e+00 1.00320354e-09
 6.49000000e+02 9.00000000e+00 1.00037090e-09
 6.50000000e+02 9.00000000e+00 9.97482670e-10
 6.51000000e+02 9.00000000e+00 9.94539073e-10
 6.52000000e+02 9.00000000e+00 9.91540267e-10
 6.53000000e+02 9.00000000e+00 9.88486477e-10
 6.54000000e+02 9.00000000e+00 9.85377977e-10
 6.55000000e+02 9.00000000e+00 9.82215065e-10
 6.56000000e+02 9.00000000e+00 9.78998021e-10
 6.57000000e+02 9.00000000e+00 9.75727128e-10
 6.58000000e+02 9.00000000e+00 9.72402606e-10
 6.59000000e+02 9.00000000e+00 9.69024619e-10
 6.60000000e+02 9.00000000e+00 9.65593470e-10
 6.61000000e+02 9.00000000e+00 9.62109555e-10
 6.62000000e+02 9.00000000e+00 9.58573081e-10
 6.63000000e+02 9.00000000e+00 9.54984153e-10
 6.64000000e+02 9.00000000e+00 9.51343079e-10
 6.65000000e+02 9.00000000e+00 9.47650237e-10
 6.66000000e+02 9.00000000e+00 9.43905901e-10
 6.67000000e+02 9.00000000e+00 9.40110302e-10
 6.68000000e+02 9.00000000e+00 9.36263679e-10
 6.69000000e+02 9.00000000e+00 9.32366333e-10
 6.70000000e+02 9.00000000e+00 9.28418540e-10
 6.71000000e+02 9.00000000e+00 9.24420439e-10
 6.72000000e+02 9.00000000e+00 9.20372233e-10
 6.73000000e+02 9.00000000e+00 9.16274261e-10
 6.74000000e+02 9.00000000e+00 9.12126850e-10
 6.75000000e+02 9.00000000e+00 9.07930234e-10
 6.76000000e+02 9.00000000e+00 9.03684587e-10
 6.77000000e+02 9.00000000e+00 8.99390114e-10
 6.78000000e+02 9.00000000e+00 8.95046992e-10
 6.79000000e+02 9.00000000e+00 8.90655415e-10
 6.80000000e+02 9.00000000e+00 8.86215724e-10
 6.81000000e+02 9.00000000e+00 8.81728198e-10
 6.82000000e+02 9.00000000e+00 8.77192854e-10
 6.83000000e+02 9.00000000e+00 8.72609796e-10
 6.84000000e+02 9.00000000e+00 8.67979363e-10
 6.85000000e+02 9.00000000e+00 8.63301753e-10
 6.86000000e+02 9.00000000e+00 8.58577008e-10
 6.87000000e+02 9.00000000e+00 8.53805191e-10
 6.88000000e+02 9.00000000e+00 8.48986506e-10
 6.89000000e+02 9.00000000e+00 8.44121102e-10
 6.90000000e+02 9.00000000e+00 8.39208990e-10
 6.91000000e+02 9.00000000e+00 8.34250371e-10
 6.92000000e+02 9.00000000e+00 8.29245475e-10
 6.93000000e+02 9.00000000e+00 8.24194354e-10
 6.94000000e+02 9.00000000e+00 8.19096966e-10
 6.95000000e+02 9.00000000e+00 8.13953504e-10
 6.96000000e+02 9.00000000e+00 8.08764409e-10
 6.97000000e+02 9.00000000e+00 8.03529933e-10
 6.98000000e+02 9.00000000e+00 7.98250271e-10
 6.99000000e+02 9.00000000e+00 7.92925827e-10
 7.00000000e+02 9.00000000e+00 7.87557259e-10
 7.01000000e+02 9.00000000e+00 7.82145614e-10
 7.02000000e+02 9.00000000e+00 7.76692226e-10
 7.03000000e+02 9.00000000e+00 7.71198947e-10
 7.04000000e+02 9.00000000e+00 7.65668275e-10
 7.05000000e+02 9.00000000e+00 7.60103854e-10
 7.06000000e+02 9.00000000e+00 7.54509553e-10
 7.07000000e+02 9.00000000e+00 7.48896589e-10
 7.08000000e+02 9.00000000e+00 7.43270594e-10
 7.09000000e+02 9.00000000e+00 7.37646686e-10
 7.10000000e+02 9.00000000e+00 7.32038121e-10
 7.11000000e+02 9.00000000e+00 7.26473161e-10
 7.12000000e+02 9.00000000e+00 7.20978786e-10
 7.13000000e+02 9.00000000e+00 7.15617370e-10
 7.14000000e+02 9.00000000e+00 7.10446759e-10
 7.15000000e+02 9.00000000e+00 7.05660011e-10
 7.16000000e+02 9.00000000e+00 7.01536037e-10
 7.17000000e+02 9.00000000e+00 6.98649396e-10
 7.18000000e+02 9.00000000e+00 6.97965446e-10
 7.19000000e+02 9.00000000e+00 7.02343146e-10
 7.20000000e+02 9.00000000e+00 7.18526408e-10
 7.21000000e+02 9.00000000e+00 7.49404570e-10
 7.22000000e+02 9.00000000e+00 7.88289660e-10
 4.20000000e+02 1.00000000e+01 5.29155116e-10
 4.21000000e+02 1.00000000e+01 4.53767695e-10
 4.22000000e+02 1.00000000e+01 4.05310018e-10
 4.23000000e+02 1.00000000e+01 3.77734412e-10
 4.24000000e+02 1.00000000e+01 3.65122912e-10
 4.25000000e+02 1.00000000e+01 3.59918900e-10
 4.26000000e+02 1.00000000e+01 3.58519863e-10
 4.27000000e+02 1.00000000e+01 3.59467456e-10
 4.28000000e+02 1.00000000e+01 3.61860226e-10
 4.29000000e+02 1.00000000e+01 3.65248670e-10
 4.30000000e+02 1.00000000e+01 3.69305705e-10
 4.31000000e+02 1.00000000e+01 3.73843573e-10
 4.32000000e+02 1.00000000e+01 3.78734573e-10
 4.33000000e+02 1.00000000e+01 3.83899172e-10
 4.34000000e+02 1.00000000e+01 3.89271972e-10
 4.35000000e+02 1.00000000e+01 3.94812251e-10
 4.36000000e+02 1.00000000e+01 4.00485249e-10
 4.37000000e+02 1.00000000e+01 4.06268454e-10
 4.38000000e+02 1.00000000e+01 4.12142047e-10
 4.39000000e+02 1.00000000e+01 4.18093228e-10
 4.40000000e+02 1.00000000e+01 4.24108369e-10
 4.41000000e+02 1.00000000e+01 4.30178876e-10
 4.42000000e+02 1.00000000e+01 4.36297159e-10
 4.43000000e+02 1.00000000e+01 4.42456983e-10
 4.44000000e+02 1.00000000e+01 4.48653021e-10
 4.45000000e+02 1.00000000e+01 4.54880796e-10
 4.46000000e+02 1.00000000e+01 4.61136726e-10
 4.47000000e+02 1.00000000e+01 4.67418075e-10
 4.48000000e+02 1.00000000e+01 4.73722697e-10
 4.49000000e+02 1.00000000e+01 4.80048906e-10
 4.50000000e+02 1.00000000e+01 4.86395573e-10
 4.51000000e+02 1.00000000e+01 4.92762246e-10
 4.52000000e+02 1.00000000e+01 4.99149205e-10
 4.53000000e+02 1.00000000e+01 5.05557523e-10
 4.54000000e+02 1.00000000e+01 5.11989024e-10
 4.55000000e+02 1.00000000e+01 5.18446355e-10
 4.56000000e+02 1.00000000e+01 5.24933219e-10
 4.57000000e+02 1.00000000e+01 5.31454584e-10
 4.58000000e+02 1.00000000e+01 5.38016829e-10
 4.59000000e+02 1.00000000e+01 5.44628157e-10
 4.60000000e+02 1.00000000e+01 5.51298791e-10
 4.61000000e+02 1.00000000e+01 5.58041829e-10
 4.62000000e+02 1.00000000e+01 5.64872335e-10
 4.63000000e+02 1.00000000e+01 5.71815393e-10
 4.64000000e+02 1.00000000e+01 5.78891497e-10
 4.65000000e+02 1.00000000e+01 5.86141552e-10
 4.66000000e+02 1.00000000e+01 5.93602775e-10
 4.67000000e+02 1.00000000e+01 6.01346879e-10
 4.68000000e+02 1.00000000e+01 6.09443892e-10
 4.69000000e+02 1.00000000e+01 6.18031345e-10
 4.70000000e+02 1.00000000e+01 6.27241195e-10
 4.71000000e+02 1.00000000e+01 6.37360469e-10
 4.72000000e+02 1.00000000e+01 6.48706229e-10
 4.73000000e+02 1.00000000e+01 6.61871123e-10
 4.74000000e+02 1.00000000e+01 6.77549277e-10
 4.75000000e+02 1.00000000e+01 6.97308961e-10
 4.76000000e+02 1.00000000e+01 7.22467593e-10
 4.77000000e+02 1.00000000e+01 7.58105092e-10
 4.78000000e+02 1.00000000e+01 8.15134350e-10
 4.79000000e+02 1.00000000e+01 8.83540091e-10
 7.23000000e+02 1.00000000e+01 8.83540091e-10
 7.24000000e+02 1.00000000e+01 8.15134350e-10
 7.25000000e+02 1.00000000e+01 7.58105092e-10
 7.26000000e+02 1.00000000e+01 7.22467593e-10
 7.27000000e+02 1.00000000e+01 6.97308961e-10
 7.28000000e+02 1.00000000e+01 6.77549277e-10
 7.29000000e+02 1.00000000e+01 6.61871123e-10
 7.30000000e+02 1.00000000e+01 6.48706229e-10
 7.31000000e+02 1.00000000e+01 6.37360469e-10
 7.32000000e+02 1.00000000e+01 6.27241195e-10
 7.33000000e+02 1.00000000e+01 6.18031345e-10
 7.34000000e+02 1.00000000e+01 6.09443892e-10
 7.35000000e+02 1.00000000e+01 6.01346879e-10
 7.36000000e+02 1.00000000e+01 5.93602775e-10
 7.37000000e+02 1.00000000e+01 5.86141552e-10
 7.38000000e+02 1.00000000e+01 5.78891497e-10
 7.39000000e+02 1.00000000e+01 5.71815393e-10
 7.40000000e+02 1.00000000e+01 5.64872335e-10
 7.41000000e+02 1.00000000e+01 5.58041829e-10
 7.42000000e+02 1.00000000e+01 5.51298791e-10
 7.43000000e+02 1.00000000e+01 5.44628157e-10
 7.44000000e+02 1.00000000e+01 5.38016829e-10
 7.45000000e+02 1.00000000e+01 5.31454584e-10
 7.46000000e+02 1.00000000e+01 5.24933219e-10
 7.47000000e+02 1.00000000e+01 5.18446355e-10
 7.48000000e+02 1.00000000e+01 5.11989024e-10
 7.49000000e+02 1.00000000e+01 5.05557523e-10
 7.50000000e+02 1.00000000e+01 4.99149205e-10
 7.51000000e+02 1.00000000e+01 4.92762246e-10
 7.52000000e+02 1.00000000e+01 4.86395573e-10
 7.53000000e+02 1.00000000e+01 4.80048906e-10
 7.54000000e+02 1.00000000e+01 4.73722697e-10
 7.55000000e+02 1.00000000e+01 4.67418075e-10
 7.56000000e+02 1.00000000e+01 4.61136726e-10
 7.57000000e+02 1.00000000e+01 4.54880796e-10
 7.58000000e+02 1.00000000e+01 4.48653021e-10
 7.59000000e+02 1.00000000e+01 4.42456983e-10
 7.60000000e+02 1.00000000e+01 4.36297159e-10
 7.61000000e+02 1.00000000e+01 4.30178876e-10
 7.62000000e+02 1.00000000e+01 4.24108369e-10
 7.63000000e+02 1.00000000e+01 4.18093228e-10
 7.64000000e+02 1.00000000e+01 4.12142047e-10
 7.65000000e+02 1.00000000e+01 4.06268454e-10
 7.66000000e+02 1.00000000e+01 4.00485249e-10
 7.67000000e+02 1.00000000e+01 3.94812251e-10
 7.68000000e+02 1.00000000e+01 3.89271972e-10
 7.69000000e+02 1.00000000e+01 3.83899172e-10
 7.70000000e+02 1.00000000e+01 3.78734573e-10
 7.71000000e+02 1.00000000e+01 3.73843573e-10
 7.72000000e+02 1.00000000e+01 3.69305705e-10
 7.73000000e+02 1.00000000e+01 3.65248670e-10
 7.74000000e+02 1.00000000e+01 3.61860226e-10
 7.75000000e+02 1.00000000e+01 3.59467456e-10
 7.76000000e+02 1.00000000e+01 3.58519863e-10
 7.77000000e+02 1.00000000e+01 3.59918900e-10
 7.78000000e+02 1.00000000e+01 3.65122912e-10
 7.79000000e+02 1.00000000e+01 3.77734412e-10
 7.80000000e+02 1.00000000e+01 4.05310018e-10
 7.81000000e+02 1.00000000e+01 4.53767695e-10
 7.82000000e+02 1.00000000e+01 5.29155116e-10
 1.00000000e+00 1.10000000e+01 1.62418095e-10
 2.00000000e+00 1.10000000e+01 1.54927896e-10
 3.00000000e+00 1.10000000e+01 1.47526290e-10
 4.00000000e+00 1.10000000e+01 1.40203522e-10
 5.00000000e+00 1.10000000e+01 1.32951006e-10
 6.00000000e+00 1.10000000e+01 1.25757688e-10
 7.00000000e+00 1.10000000e+01 1.18612768e-10
 8.00000000e+00 1.10000000e+01 1.11505786e-10
 9.00000000e+00 1.10000000e+01 1.04426531e-10
 1.00000000e+01 1.10000000e+01 9.73646681e-11
 1.10000000e+01 1.10000000e+01 9.03093495e-11
 1.20000000e+01 1.10000000e+01 8.32487614e-11
 1.30000000e+01 1.10000000e+01 7.61695684e-11
 1.40000000e+01 1.10000000e+01 6.90561343e-11
 1.50000000e+01 1.10000000e+01 6.18893766e-11
 1.60000000e+01 1.10000000e+01 5.46450419e-11
 1.70000000e+01 1.10000000e+01 4.72913300e-11
 1.80000000e+01 1.10000000e+01 3.97858601e-11
 1.90000000e+01 1.10000000e+01 3.20690205e-11
 2.00000000e+01 1.10000000e+01 2.40595484e-11
 2.10000000e+01 1.10000000e+01 1.56789078e-11
 2.20000000e+01 1.10000000e+01 6.73569447e-12
 2.30000000e+01 1.10000000e+01 -3.36112175e-12
 2.40000000e+01 1.10000000e+01 -1.46220770e-11
 2.50000000e+01 1.10000000e+01 -2.51741645e-11
 2.60000000e+01 1.10000000e+01 -3.31732060e-11
 2.70000000e+01 1.10000000e+01 -3.83661114e-11
 2.80000000e+01 1.10000000e+01 -4.11572540e-11
 2.90000000e+01 1.10000000e+01 -4.28376741e-11
 3.00000000e+01 1.10000000e+01 -4.51191978e-11
 3.10000000e+01 1.10000000e+01 -4.85368957e-11
 3.20000000e+01 1.10000000e+01 -5.26262162e-11
 3.30000000e+01 1.10000000e+01 -5.69850464e-11
 3.40000000e+01 1.10000000e+01 -6.14531040e-11
 3.50000000e+01 1.10000000e+01 -6.59351152e-11
 3.60000000e+01 1.10000000e+01 -7.03620047e-11
 3.70000000e+01 1.10000000e+01 -7.46800891e-11
 3.80000000e+01 1.10000000e+01 -7.88383457e-11
 3.90000000e+01 1.10000000e+01 -8.27815303e-11
 4.00000000e+01 1.10000000e+01 -8.64459104e-11
 4.10000000e+01 1.10000000e+01 -8.97220559e-11
 4.20000000e+01 1.10000000e+01 -9.23842256e-11
 4.30000000e+01 1.10000000e+01 -9.43460894e-11
 4.40000000e+01 1.10000000e+01 -9.60866176e-11
 4.50000000e+01 1.10000000e+01 -9.82900318e-11
 4.60000000e+01 1.10000000e+01 -1.00958870e-10
 4.70000000e+01 1.10000000e+01 -1.03420645e-10
 4.80000000e+01 1.10000000e+01 -1.04975990e-10
 4.90000000e+01 1.10000000e+01 -1.05125312e-10
 5.00000000e+01 1.10000000e+01 -1.03377032e-10
 5.10000000e+01 1.10000000e+01 -9.89899807e-11
 5.20000000e+01 1.10000000e+01 -9.08884784e-11
 5.30000000e+01 1.10000000e+01 -7.70357341e-11
 5.40000000e+01 1.10000000e+01 -5.45800117e-11
 5.50000000e+01 1.10000000e+01 -1.10426005e-11
 5.60000000e+01 1.10000000e+01 4.28453566e-11
 5.70000000e+01 1.10000000e+01 1.83910216e-10
 3.45000000e+02 1.10000000e+01 1.83910216e-10
 3.46000000e+02 1.10000000e+01 4.28453566e-11
 3.47000000e+02 1.10000000e+01 -1.10426005e-11
 3.48000000e+02 1.10000000e+01 -5.45800117e-11
 3.49000000e+02 1.10000000e+01 -7.70357341e-11
 3.50000000e+02 1.10000000e+01 -9.08884784e-11
 3.51000000e+02 1.10000000e+01 -9.89899807e-11
 3.52000000e+02 1.10000000e+01 -1.03377032e-10
 3.53000000e+02 1.10000000e+01 -1.05125312e-10
 3.54000000e+02 1.10000000e+01 -1.04975990e-10
 3.55000000e+02 1.10000000e+01 -1.03420645e-10
 3.56000000e+02 1.10000000e+01 -1.00958870e-10
 3.57000000e+02 1.10000000e+01 -9.82900318e-11
 3.58000000e+02 1.10000000e+01 -9.60866177e-11
 3.59000000e+02 1.10000000e+01 -9.43460894e-11
 3.60000000e+02 1.10000000e+01 -9.23842256e-11
 3.61000000e+02 1.10000000e+01 -8.97220559e-11
 3.62000000e+02 1.10000000e+01 -8.64459104e-11
 3.63000000e+02 1.10000000e+01 -8.27815303e-11
 3.64000000e+02 1.10000000e+01 -7.88383457e-11
 3.65000000e+02 1.10000000e+01 -7.46800891e-11
 3.66000000e+02 1.10000000e+01 -7.03620048e-11
 3.67000000e+02 1.10000000e+01 -6.59351152e-11
 3.68000000e+02 1.10000000e+01 -6.14531040e-11
 3.69000000e+02 1.10000000e+01 -5.69850464e-11
 3.70000000e+02 1.10000000e+01 -5.26262162e-11
 3.71000000e+02 1.10000000e+01 -4.85368957e-11
 3.72000000e+02 1.10000000e+01 -4.51191978e-11
 3.73000000e+02 1.10000000e+01 -4.28376741e-11
 3.74000000e+02 1.10000000e+01 -4.11572540e-11
 3.75000000e+02 1.10000000e+01 -3.83661114e-11
 3.76000000e+02 1.10000000e+01 -3.31732060e-11
 3.77000000e+02 1.10000000e+01 -2.51741645e-11
 3.78000000e+02 1.10000000e+01 -1.46220770e-11
 3.79000000e+02 1.10000000e+01 -3.36112175e-12
 3.80000000e+02 1.10000000e+01 6.73569447e-12
 3.81000000e+02 1.10000000e+01 1.56789078e-11
 3.82000000e+02 1.10000000e+01 2.40595484e-11
 3.83000000e+02 1.10000000e+01 3.20690205e-11
 3.84000000e+02 1.10000000e+01 3.97858601e-11
 3.85000000e+02 1.10000000e+01 4.72913300e-11
 3.86000000e+02 1.10000000e+01 5.46450419e-11
 3.87000000e+02 1.10000000e+01 6.18893766e-11
 3.88000000e+02 1.10000000e+01 6.90561343e-11
 3.89000000e+02 1.10000000e+01 7.61695683e-11
 3.90000000e+02 1.10000000e+01 8.32487614e-11
 3.91000000e+02 1.10000000e+01 9.03093494e-11
 3.92000000e+02 1.10000000e+01 9.73646681e-11
 3.93000000e+02 1.10000000e+01 1.04426531e-10
 3.94000000e+02 1.10000000e+01 1.11505786e-10
 3.95000000e+02 1.10000000e+01 1.18612768e-10
 3.96000000e+02 1.10000000e+01 1.25757688e-10
 3.97000000e+02 1.10000000e+01 1.32951006e-10
 3.98000000e+02 1.10000000e+01 1.40203522e-10
 3.99000000e+02 1.10000000e+01 1.47526290e-10
 4.00000000e+02 1.10000000e+01 1.54927896e-10
 4.01000000e+02 1.10000000e+01 1.62418095e-10
 4.02000000e+02 1.10000000e+01 1.70013324e-10
 4.03000000e+02 1.10000000e+01 1.77759887e-10
 4.04000000e+02 1.10000000e+01 1.85706861e-10
 4.05000000e+02 1.10000000e+01 1.93909102e-10
 4.06000000e+02 1.10000000e+01 2.02413638e-10
 4.07000000e+02 1.10000000e+01 2.11298099e-10
 4.08000000e+02 1.10000000e+01 2.20636408e-10
 4.09000000e+02 1.10000000e+01 2.30559732e-10
 4.10000000e+02 1.10000000e+01 2.41199889e-10
 4.11000000e+02 1.10000000e+01 2.52830472e-10
 4.12000000e+02 1.10000000e+01 2.65697027e-10
 4.13000000e+02 1.10000000e+01 2.80356360e-10
 4.14000000e+02 1.10000000e+01 2.97417629e-10
 4.15000000e+02 1.10000000e+01 3.18343180e-10
 4.16000000e+02 1.10000000e+01 3.44183521e-10
 4.17000000e+02 1.10000000e+01 3.79761949e-10
 4.18000000e+02 1.10000000e+01 4.34886597e-10
 4.19000000e+02 1.10000000e+01 4.97395401e-10
 7.83000000e+02 1.10000000e+01 4.97395401e-10
 7.84000000e+02 1.10000000e+01 4.34886597e-10
 7.85000000e+02 1.10000000e+01 3.79761949e-10
 7.86000000e+02 1.10000000e+01 3.44183521e-10
 7.87000000e+02 1.10000000e+01 3.18343180e-10
 7.88000000e+02 1.10000000e+01 2.97417629e-10
 7.89000000e+02 1.10000000e+01 2.80356360e-10
 7.90000000e+02 1.10000000e+01 2.65697027e-10
 7.91000000e+02 1.10000000e+01 2.52830472e-10
 7.92000000e+02 1.10000000e+01 2.41199889e-10
 7.93000000e+02 1.10000000e+01 2.30559732e-10
 7.94000000e+02 1.10000000e+01 2.20636408e-10
 7.95000000e+02 1.10000000e+01 2.11298099e-10
 7.96000000e+02 1.10000000e+01 2.02413638e-10
 7.97000000e+02 1.10000000e+01 1.93909102e-10
 7.98000000e+02 1.10000000e+01 1.85706861e-10
 7.99000000e+02 1.10000000e+01 1.77759887e-10
 8.00000000e+02 1.10000000e+01 1.70013324e-10
 5.80000000e+01 1.20000000e+01 3.43413082e-11
 5.90000000e+01 1.20000000e+01 -5.44209763e-11
 6.00000000e+01 1.20000000e+01 -1.13729597e-10
 6.10000000e+01 1.20000000e+01 -1.42306220e-10
 6.20000000e+01 1.20000000e+01 -1.57154684e-10
 6.30000000e+01 1.20000000e+01 -1.68779409e-10
 6.40000000e+01 1.20000000e+01 -1.89826626e-10
 6.50000000e+01 1.20000000e+01 -2.09060275e-10
 6.60000000e+01 1.20000000e+01 -2.12740497e-10
 6.70000000e+01 1.20000000e+01 -2.14489246e-10
 6.80000000e+01 1.20000000e+01 -2.27239553e-10
 6.90000000e+01 1.20000000e+01 -2.35997168e-10
 7.00000000e+01 1.20000000e+01 -2.35156431e-10
 7.10000000e+01 1.20000000e+01 -2.35378274e-10
 7.20000000e+01 1.20000000e+01 -2.37413494e-10
 7.30000000e+01 1.20000000e+01 -2.39240779e-10
 7.40000000e+01 1.20000000e+01 -2.40901163e-10
 7.50000000e+01 1.20000000e+01 -2.42037714e-10
 7.60000000e+01 1.20000000e+01 -2.42316064e-10
 7.70000000e+01 1.20000000e+01 -2.41337520e-10
 7.80000000e+01 1.20000000e+01 -2.39276418e-10
 7.90000000e+01 1.20000000e+01 -2.36745415e-10
 8.00000000e+01 1.20000000e+01 -2.33375630e-10
 8.10000000e+01 1.20000000e+01 -2.27406708e-10
 8.20000000e+01 1.20000000e+01 -2.16593017e-10
 8.30000000e+01 1.20000000e+01 -1.98530497e-10
 8.40000000e+01 1.20000000e+01 -1.63396497e-10
 8.50000000e+01 1.20000000e+01 -1.20300940e-10
 8.60000000e+01 1.20000000e+01 -5.90925137e-12
 3.16000000e+02 1.20000000e+01 -5.90925137e-12
 3.17000000e+02 1.20000000e+01 -1.20300940e-10
 3.18000000e+02 1.20000000e+01 -1.63396497e-10
 3.19000000e+02 1.20000000e+01 -1.98530497e-10
 3.20000000e+02 1.20000000e+01 -2.16593017e-10
 3.21000000e+02 1.20000000e+01 -2.27406708e-10
 3.22000000e+02 1.20000000e+01 -2.33375630e-10
 3.23000000e+02 1.20000000e+01 -2.36745415e-10
 3.24000000e+02 1.20000000e+01 -2.39276418e-10
 3.25000000e+02 1.20000000e+01 -2.41337520e-10
 3.26000000e+02 1.20000000e+01 -2.42316064e-10
 3.27000000e+02 1.20000000e+01 -2.42037714e-10
 3.28000000e+02 1.20000000e+01 -2.40901163e-10
 3.29000000e+02 1.20000000e+01 -2.39240779e-10
 3.30000000e+02 1.20000000e+01 -2.37413494e-10
 3.31000000e+02 1.20000000e+01 -2.35378274e-10
 3.32000000e+02 1.20000000e+01 -2.35156431e-10
 3.33000000e+02 1.20000000e+01 -2.35997168e-10
 3.34000000e+02 1.20000000e+01 -2.27239553e-10
 3.35000000e+02 1.20000000e+01 -2.14489246e-10
 3.36000000e+02 1.20000000e+01 -2.12740497e-10
 3.37000000e+02 1.20000000e+01 -2.09060275e-10
 3.38000000e+02 1.20000000e+01 -1.89826626e-10
 3.39000000e+02 1.20000000e+01 -1.68779409e-10
 3.40000000e+02 1.20000000e+01 -1.57154684e-10
 3.41000000e+02 1.20000000e+01 -1.42306220e-10
 3.42000000e+02 1.20000000e+01 -1.13729597e-10
 3.43000000e+02 1.20000000e+01 -5.44209763e-11
 3.44000000e+02 1.20000000e+01 3.43413082e-11
 8.70000000e+01 1.30000000e+01 -1.45076758e-10
 8.80000000e+01 1.30000000e+01 -2.12388564e-10
 8.90000000e+01 1.30000000e+01 -2.53584825e-10
 9.00000000e+01 1.30000000e+01 -2.71810027e-10
 9.10000000e+01 1.30000000e+01 -2.87298694e-10
 9.20000000e+01 1.30000000e+01 -3.00070093e-10
 9.30000000e+01 1.30000000e+01 -3.09328308e-10
 9.40000000e+01 1.30000000e+01 -3.15243630e-10
 9.50000000e+01 1.30000000e+01 -3.18148437e-10
 9.60000000e+01 1.30000000e+01 -3.19728796e-10
 9.70000000e+01 1.30000000e+01 -3.21330598e-10
 9.80000000e+01 1.30000000e+01 -3.23030618e-10
 9.90000000e+01 1.30000000e+01 -3.24314960e-10
 1.00000000e+02 1.30000000e+01 -3.24912693e-10
 1.01000000e+02 1.30000000e+01 -3.24564716e-10
 1.02000000e+02 1.30000000e+01 -3.22900773e-10
 1.03000000e+02 1.30000000e+01 -3.19897243e-10
 1.04000000e+02 1.30000000e+01 -3.15850377e-10
 1.05000000e+02 1.30000000e+01 -3.10349908e-10
 1.06000000e+02 1.30000000e+01 -3.01623134e-10
 1.07000000e+02 1.30000000e+01 -2.87322021e-10
 1.08000000e+02 1.30000000e+01 -2.60114359e-10
 1.09000000e+02 1.30000000e+01 -2.26603143e-10
 1.10000000e+02 1.30000000e+01 -1.37476160e-10
 2.92000000e+02 1.30000000e+01 -1.37476160e-10
 2.93000000e+02 1.30000000e+01 -2.26603143e-10
 2.94000000e+02 1.30000000e+01 -2.60114359e-10
 2.95000000e+02 1.30000000e+01 -2.87322021e-10
 2.96000000e+02 1.30000000e+01 -3.01623134e-10
 2.97000000e+02 1.30000000e+01 -3.10349908e-10
 2.98000000e+02 1.30000000e+01 -3.15850377e-10
 2.99000000e+02 1.30000000e+01 -3.19897243e-10
 3.00000000e+02 1.30000000e+01 -3.22900773e-10
 3.01000000e+02 1.30000000e+01 -3.24564716e-10
 3.02000000e+02 1.30000000e+01 -3.24912693e-10
 3.03000000e+02 1.30000000e+01 -3.24314960e-10
 3.04000000e+02 1.30000000e+01 -3.23030618e-10
 3.05000000e+02 1.30000000e+01 -3.21330598e-10
 3.06000000e+02 1.30000000e+01 -3.19728796e-10
 3.07000000e+02 1.30000000e+01 -3.18148437e-10
 3.08000000e+02 1.30000000e+01 -3.15243630e-10
 3.09000000e+02 1.30000000e+01 -3.09328308e-10
 3.10000000e+02 1.30000000e+01 -3.00070093e-10
 3.11000000e+02 1.30000000e+01 -2.87298694e-10
 3.12000000e+02 1.30000000e+01 -2.71810027e-10
 3.13000000e+02 1.30000000e+01 -2.53584825e-10
 3.14000000e+02 1.30000000e+01 -2.12388564e-10
 3.15000000e+02 1.30000000e+01 -1.45076758e-10
 1.11000000e+02 1.40000000e+01 -2.52634531e-10
 1.12000000e+02 1.40000000e+01 -3.02206025e-10
 1.13000000e+02 1.40000000e+01 -3.31843300e-10
 1.14000000e+02 1.40000000e+01 -3.44024701e-10
 1.15000000e+02 1.40000000e+01 -3.54088342e-10
 1.16000000e+02 1.40000000e+01 -3.61157672e-10
 1.17000000e+02 1.40000000e+01 -3.64813793e-10
 1.18000000e+02 1.40000000e+01 -3.66813784e-10
 1.19000000e+02 1.40000000e+01 -3.68413548e-10
 1.20000000e+02 1.40000000e+01 -3.69848642e-10
 1.21000000e+02 1.40000000e+01 -3.70710610e-10
 1.22000000e+02 1.40000000e+01 -3.70745831e-10
 1.23000000e+02 1.40000000e+01 -3.69673815e-10
 1.24000000e+02 1.40000000e+01 -3.67141175e-10
 1.25000000e+02 1.40000000e+01 -3.62909882e-10
 1.26000000e+02 1.40000000e+01 -3.56376257e-10
 1.27000000e+02 1.40000000e+01 -3.45936331e-10
 1.28000000e+02 1.40000000e+01 -3.26068960e-10
 1.29000000e+02 1.40000000e+01 -3.00718224e-10
 1.30000000e+02 1.40000000e+01 -2.32980085e-10
 2.72000000e+02 1.40000000e+01 -2.32980085e-10
 2.73000000e+02 1.40000000e+01 -3.00718224e-10
 2.74000000e+02 1.40000000e+01 -3.26068960e-10
 2.75000000e+02 1.40000000e+01 -3.45936331e-10
 2.76000000e+02 1.40000000e+01 -3.56376257e-10
 2.77000000e+02 1.40000000e+01 -3.62909882e-10
 2.78000000e+02 1.40000000e+01 -3.67141175e-10
 2.79000000e+02 1.40000000e+01 -3.69673815e-10
 2.80000000e+02 1.40000000e+01 -3.70745831e-10
 2.81000000e+02 1.40000000e+01 -3.70710610e-10
 2.82000000e+02 1.40000000e+01 -3.69848642e-10
 2.83000000e+02 1.40000000e+01 -3.68413548e-10
 2.84000000e+02 1.40000000e+01 -3.66813784e-10
 2.85000000e+02 1.40000000e+01 -3.64813793e-10
 2.86000000e+02 1.40000000e+01 -3.61157672e-10
 2.87000000e+02 1.40000000e+01 -3.54088342e-10
 2.88000000e+02 1.40000000e+01 -3.44024701e-10
 2.89000000e+02 1.40000000e+01 -3.31843300e-10
 2.90000000e+02 1.40000000e+01 -3.02206025e-10
 2.91000000e+02 1.40000000e+01 -2.52634531e-10
 1.31000000e+02 1.50000000e+01 -3.20561382e-10
 1.32000000e+02 1.50000000e+01 -3.50804310e-10
 1.33000000e+02 1.50000000e+01 -3.68814012e-10
 1.34000000e+02 1.50000000e+01 -3.76000045e-10
 1.35000000e+02 1.50000000e+01 -3.82289906e-10
 1.36000000e+02 1.50000000e+01 -3.86852451e-10
 1.37000000e+02 1.50000000e+01 -3.89166718e-10
 1.38000000e+02 1.50000000e+01 -3.90351132e-10
 1.39000000e+02 1.50000000e+01 -3.91169919e-10
 1.40000000e+02 1.50000000e+01 -3.91690468e-10
 1.41000000e+02 1.50000000e+01 -3.91571379e-10
 1.42000000e+02 1.50000000e+01 -3.90607028e-10
 1.43000000e+02 1.50000000e+01 -3.88590893e-10
 1.44000000e+02 1.50000000e+01 -3.85394051e-10
 1.45000000e+02 1.50000000e+01 -3.81024388e-10
 1.46000000e+02 1.50000000e+01 -3.75075537e-10
 1.47000000e+02 1.50000000e+01 -3.66498185e-10
 1.48000000e+02 1.50000000e+01 -3.51664077e-10
 1.49000000e+02 1.50000000e+01 -3.33512047e-10
 1.50000000e+02 1.50000000e+01 -2.85458928e-10
 2.52000000e+02 1.50000000e+01 -2.85458928e-10
 2.53000000e+02 1.50000000e+01 -3.33512047e-10
 2.54000000e+02 1.50000000e+01 -3.51664077e-10
 2.55000000e+02 1.50000000e+01 -3.66498185e-10
 2.56000000e+02 1.50000000e+01 -3.75075537e-10
 2.57000000e+02 1.50000000e+01 -3.81024388e-10
 2.58000000e+02 1.50000000e+01 -3.85394051e-10
 2.59000000e+02 1.50000000e+01 -3.88590893e-10
 2.60000000e+02 1.50000000e+01 -3.90607028e-10
 2.61000000e+02 1.50000000e+01 -3.91571379e-10
 2.62000000e+02 1.50000000e+01 -3.91690468e-10
 2.63000000e+02 1.50000000e+01 -3.91169919e-10
 2.64000000e+02 1.50000000e+01 -3.90351132e-10
 2.65000000e+02 1.50000000e+01 -3.89166718e-10
 2.66000000e+02 1.50000000e+01 -3.86852451e-10
 2.67000000e+02 1.50000000e+01 -3.82289906e-10
 2.68000000e+02 1.50000000e+01 -3.76000045e-10
 2.69000000e+02 1.50000000e+01 -3.68814012e-10
 2.70000000e+02 1.50000000e+01 -3.50804310e-10
 2.71000000e+02 1.50000000e+01 -3.20561382e-10
 1.51000000e+02 1.60000000e+01 -3.50545181e-10
 1.52000000e+02 1.60000000e+01 -3.71513281e-10
 1.53000000e+02 1.60000000e+01 -3.83787248e-10
 1.54000000e+02 1.60000000e+01 -3.88188036e-10
 1.55000000e+02 1.60000000e+01 -3.91882717e-10
 1.56000000e+02 1.60000000e+01 -3.94421282e-10
 1.57000000e+02 1.60000000e+01 -3.95928872e-10
 1.58000000e+02 1.60000000e+01 -3.97143808e-10
 1.59000000e+02 1.60000000e+01 -3.98155845e-10
 1.60000000e+02 1.60000000e+01 -3.98851714e-10
 1.61000000e+02 1.60000000e+01 -3.99076531e-10
 1.62000000e+02 1.60000000e+01 -3.98723765e-10
 1.63000000e+02 1.60000000e+01 -3.97639329e-10
 1.64000000e+02 1.60000000e+01 -3.95707085e-10
 1.65000000e+02 1.60000000e+01 -3.92859244e-10
 1.66000000e+02 1.60000000e+01 -3.88758982e-10
 1.67000000e+02 1.60000000e+01 -3.82729722e-10
 1.68000000e+02 1.60000000e+01 -3.72863363e-10
 1.69000000e+02 1.60000000e+01 -3.60780471e-10
 1.70000000e+02 1.60000000e+01 -3.29671403e-10
 2.32000000e+02 1.60000000e+01 -3.29671403e-10
 2.33000000e+02 1.60000000e+01 -3.60780471e-10
 2.34000000e+02 1.60000000e+01 -3.72863363e-10
 2.35000000e+02 1.60000000e+01 -3.82729722e-10
 2.36000000e+02 1.60000000e+01 -3.88758982e-10
 2.37000000e+02 1.60000000e+01 -3.92859244e-10
 2.38000000e+02 1.60000000e+01 -3.95707085e-10
 2.39000000e+02 1.60000000e+01 -3.97639329e-10
 2.40000000e+02 1.60000000e+01 -3.98723765e-10
 2.41000000e+02 1.60000000e+01 -3.99076531e-10
 2.42000000e+02 1.60000000e+01 -3.98851714e-10
 2.43000000e+02 1.60000000e+01 -3.98155845e-10
 2.44000000e+02 1.60000000e+01 -3.97143808e-10
 2.45000000e+02 1.60000000e+01 -3.95928872e-10
 2.46000000e+02 1.60000000e+01 -3.94421282e-10
 2.47000000e+02 1.60000000e+01 -3.91882717e-10
 2.48000000e+02 1.60000000e+01 -3.88188036e-10
 2.49000000e+02 1.60000000e+01 -3.83787248e-10
 2.50000000e+02 1.60000000e+01 -3.71513281e-10
 2.51000000e+02 1.60000000e+01 -3.50545181e-10
 1.71000000e+02 1.70000000e+01 -3.70256212e-10
 1.72000000e+02 1.70000000e+01 -3.77021552e-10
 1.73000000e+02 1.70000000e+01 -3.80708919e-10
 1.74000000e+02 1.70000000e+01 -3.81258124e-10
 1.75000000e+02 1.70000000e+01 -3.82029127e-10
 1.76000000e+02 1.70000000e+01 -3.82808518e-10
 1.77000000e+02 1.70000000e+01 -3.83330675e-10
 1.78000000e+02 1.70000000e+01 -3.83626512e-10
 1.79000000e+02 1.70000000e+01 -3.83699521e-10
 1.80000000e+02 1.70000000e+01 -3.83768358e-10
 1.81000000e+02 1.70000000e+01 -3.83952221e-10
 1.82000000e+02 1.70000000e+01 -3.84235299e-10
 1.83000000e+02 1.70000000e+01 -3.84556566e-10
 1.84000000e+02 1.70000000e+01 -3.84885678e-10
 1.85000000e+02 1.70000000e+01 -3.85212867e-10
 1.86000000e+02 1.70000000e+01 -3.85533101e-10
 1.87000000e+02 1.70000000e+01 -3.85842377e-10
 1.88000000e+02 1.70000000e+01 -3.86138699e-10
 1.89000000e+02 1.70000000e+01 -3.86419587e-10
 1.90000000e+02 1.70000000e+01 -3.86683438e-10
 1.91000000e+02 1.70000000e+01 -3.86928518e-10
 1.92000000e+02 1.70000000e+01 -3.87153575e-10
 1.93000000e+02 1.70000000e+01 -3.87357405e-10
 1.94000000e+02 1.70000000e+01 -3.87539114e-10
 1.95000000e+02 1.70000000e+01 -3.87697900e-10
 1.96000000e+02 1.70000000e+01 -3.87833172e-10
 1.97000000e+02 1.70000000e+01 -3.87944427e-10
 1.98000000e+02 1.70000000e+01 -3.88031309e-10
 1.99000000e+02 1.70000000e+01 -3.88093539e-10
 2.00000000e+02 1.70000000e+01 -3.88130946e-10
 2.01000000e+02 1.70000000e+01 -3.88143423e-10
 2.02000000e+02 1.70000000e+01 -3.88130946e-10
 2.03000000e+02 1.70000000e+01 -3.88093539e-10
 2.04000000e+02 1.70000000e+01 -3.88031309e-10
 2.05000000e+02 1.70000000e+01 -3.87944427e-10
 2.06000000e+02 1.70000000e+01 -3.87833172e-10
 2.07000000e+02 1.70000000e+01 -3.87697900e-10
 2.08000000e+02 1.70000000e+01 -3.87539114e-10
 2.09000000e+02 1.70000000e+01 -3.87357405e-10
 2.10000000e+02 1.70000000e+01 -3.87153575e-10
 2.11000000e+02 1.70000000e+01 -3.86928518e-10
 2.12000000e+02 1.70000000e+01 -3.86683438e-10
 2.13000000e+02 1.70000000e+01 -3.86419587e-10
 2.14000000e+02 1.70000000e+01 -3.86138699e-10
 2.15000000e+02 1.70000000e+01 -3.85842377e-10
 2.16000000e+02 1.70000000e+01 -3.85533101e-10
 2.17000000e+02 1.70000000e+01 -3.85212867e-10
 2.18000000e+02 1.70000000e+01 -3.84885678e-10
 2.19000000e+02 1.70000000e+01 -3.84556566e-10
 2.20000000e+02 1.70000000e+01 -3.84235299e-10
 2.21000000e+02 1.70000000e+01 -3.83952221e-10
 2.22000000e+02 1.70000000e+01 -3.83768358e-10
 2.23000000e+02 1.70000000e+01 -3.83699521e-10
 2.24000000e+02 1.70000000e+01 -3.83626512e-10
 2.25000000e+02 1.70000000e+01 -3.83330675e-10
 2.26000000e+02 1.70000000e+01 -3.82808518e-10
 2.27000000e+02 1.70000000e+01 -3.82029127e-10
 2.28000000e+02 1.70000000e+01 -3.81258124e-10
 2.29000000e+02 1.70000000e+01 -3.80708919e-10
 2.30000000e+02 1.70000000e+01 -3.77021552e-10
 2.31000000e+02 1.70000000e+01 -3.70256212e-10


==> figures/amiri_Cbiglow/interface_60000.dat <==
# zH x_interface_over_H
6.250000000000e-04 4.742197467369e-01
1.875000000000e-03 4.756215502612e-01
3.125000000000e-03 4.770507117854e-01
4.375000000000e-03 4.785013867353e-01
5.625000000000e-03 4.799704732141e-01
6.875000000000e-03 4.814572898877e-01
8.125000000000e-03 4.829617534012e-01
9.375000000000e-03 4.844840949939e-01
1.062500000000e-02 4.860249075601e-01
1.187500000000e-02 4.875851940628e-01
1.312500000000e-02 4.891664176755e-01
1.437500000000e-02 4.907705322930e-01
1.562500000000e-02 4.924000548958e-01
1.687500000000e-02 4.940582556753e-01
1.812500000000e-02 4.957495518363e-01
1.937500000000e-02 4.974803491948e-01
2.062500000000e-02 4.992599799653e-01
2.187500000000e-02 5.011000328010e-01
2.312500000000e-02 5.030235047553e-01
2.437500000000e-02 5.050742012375e-01
2.562500000000e-02 5.072284556948e-01
2.687500000000e-02 5.093123684425e-01
2.812500000000e-02 5.111947182111e-01
2.937500000000e-02 5.129066597374e-01
3.062500000000e-02 5.144647138999e-01
3.187500000000e-02 5.158483287824e-01
3.312500000000e-02 5.170945888703e-01
3.437500000000e-02 5.182901845693e-01
3.562500000000e-02 5.195075507693e-01
3.687500000000e-02 5.207724204304e-01
3.812500000000e-02 5.220844075264e-01
3.937500000000e-02 5.234370321566e-01
4.062500000000e-02 5.248226274247e-01
4.187500000000e-02 5.262382308590e-01
4.312500000000e-02 5.276738232517e-01
4.437500000000e-02 5.291232956028e-01
4.562500000000e-02 5.305809423437e-01
4.687500000000e-02 5.320398435411e-01
4.812500000000e-02 5.334895636484e-01
4.937500000000e-02 5.349198422916e-01
5.062500000000e-02 5.363300178535e-01
5.187500000000e-02 5.377327218593e-01
5.312500000000e-02 5.391413242348e-01
5.437500000000e-02 5.405569267101e-01
5.562500000000e-02 5.419672203288e-01
5.687500000000e-02 5.433523139035e-01
5.812500000000e-02 5.446820885646e-01
5.937500000000e-02 5.459197184307e-01
6.062500000000e-02 5.470018432113e-01
6.187500000000e-02 5.478020276315e-01
6.312500000000e-02 5.482673531636e-01
6.437500000000e-02 5.482708439796e-01
6.562500000000e-02 5.496176231966e-01
6.687500000000e-02 5.507773315825e-01
6.812500000000e-02 5.510094254443e-01
6.937500000000e-02 5.491388121296e-01
7.062500000000e-02 5.423030073681e-01
7.187500000000e-02 5.290703783815e-01
7.312500000000e-02 5.375237614853e-01
7.437500000000e-02 5.480478854187e-01
7.562500000000e-02 5.567650045591e-01
7.687500000000e-02 5.595422506262e-01
7.812500000000e-02 5.592543552828e-01
7.937500000000e-02 5.546275641773e-01
8.062500000000e-02 5.609570719160e-01
8.187500000000e-02 5.659981480245e-01
8.312500000000e-02 5.709358545475e-01
8.437500000000e-02 5.718972124434e-01
8.562500000000e-02 5.686442715258e-01
8.687500000000e-02 5.751128839883e-01
8.812500000000e-02 5.785169975189e-01
8.937500000000e-02 5.827107329380e-01
9.062500000000e-02 5.842765502096e-01
9.187500000000e-02 5.829408436157e-01
9.312500000000e-02 5.880669321092e-01
9.437500000000e-02 5.899269096449e-01
9.562500000000e-02 5.923545348089e-01
9.687500000000e-02 5.940011094669e-01
9.812500000000e-02 5.956537620141e-01
9.937500000000e-02 5.972374337575e-01
1.006250000000e-01 5.984220355469e-01
1.018750000000e-01 5.989723458389e-01
1.031250000000e-01 5.989734913531e-01
1.043750000000e-01 6.002929023914e-01
1.056250000000e-01 6.016149155418e-01
1.068750000000e-01 6.035207172445e-01
1.081250000000e-01 6.056061249674e-01
1.093750000000e-01 6.078793099104e-01
1.106250000000e-01 6.103199958329e-01
1.118750000000e-01 6.128284552129e-01
1.131250000000e-01 6.153301070794e-01
1.143750000000e-01 6.178206407844e-01
1.156250000000e-01 6.202907673443e-01
1.168750000000e-01 6.227679476015e-01
1.181250000000e-01 6.252668178100e-01
1.193750000000e-01 6.277900440896e-01
1.206250000000e-01 6.303012769233e-01
1.218750000000e-01 6.327625260104e-01
1.231250000000e-01 6.351508338905e-01
1.243750000000e-01 6.374726001919e-01
1.256250000000e-01 6.397440293177e-01
1.268750000000e-01 6.419352376308e-01
1.281250000000e-01 6.440172524319e-01
1.293750000000e-01 6.458877857429e-01
1.306250000000e-01 6.474234659012e-01
1.318750000000e-01 6.490551264536e-01
1.331250000000e-01 6.508349800156e-01
1.343750000000e-01 6.524641133606e-01
1.356250000000e-01 6.543976550018e-01
1.368750000000e-01 6.566495994367e-01
1.381250000000e-01 6.590371619142e-01
1.393750000000e-01 6.615212885583e-01
1.406250000000e-01 6.640679211929e-01
1.418750000000e-01 6.666455455498e-01
1.431250000000e-01 6.692392250162e-01
1.443750000000e-01 6.718394692113e-01
1.456250000000e-01 6.744432771158e-01
1.468750000000e-01 6.770497597136e-01
1.481250000000e-01 6.796464983048e-01
1.493750000000e-01 6.822233311107e-01
1.506250000000e-01 6.847674158660e-01
1.518750000000e-01 6.872651341924e-01
1.531250000000e-01 6.896985434320e-01
1.543750000000e-01 6.920405169933e-01
1.556250000000e-01 6.942227168995e-01
1.568750000000e-01 6.961607147437e-01
1.581250000000e-01 6.986419416109e-01
1.593750000000e-01 7.011852221817e-01
1.606250000000e-01 7.032296415892e-01
1.618750000000e-01 7.054957894740e-01
1.631250000000e-01 7.079577015652e-01
1.643750000000e-01 7.105078210252e-01
1.656250000000e-01 7.131166761531e-01
1.668750000000e-01 7.157592320011e-01
1.681250000000e-01 7.184163269483e-01
1.693750000000e-01 7.210787634920e-01
1.706250000000e-01 7.237394193552e-01
1.718750000000e-01 7.263967131710e-01
1.731250000000e-01 7.290421797726e-01
1.743750000000e-01 7.316635500396e-01
1.756250000000e-01 7.342504834522e-01
1.768750000000e-01 7.367921133879e-01
1.781250000000e-01 7.392732717038e-01
1.793750000000e-01 7.416727483282e-01
1.806250000000e-01 7.439362756508e-01
1.818750000000e-01 7.460064590751e-01
1.831250000000e-01 7.492320833347e-01
1.843750000000e-01 7.517880720151e-01
1.856250000000e-01 7.539776230492e-01
1.868750000000e-01 7.563333223976e-01
1.881250000000e-01 7.587776841634e-01
1.893750000000e-01 7.612630592189e-01
1.906250000000e-01 7.637744031590e-01
1.918750000000e-01 7.662963495477e-01
1.931250000000e-01 7.688184933250e-01
1.943750000000e-01 7.713367899114e-01
1.956250000000e-01 7.738469479733e-01
1.968750000000e-01 7.763453119172e-01
1.981250000000e-01 7.788243184750e-01
1.993750000000e-01 7.812753058207e-01
2.006250000000e-01 7.836900947486e-01
2.018750000000e-01 7.860619716481e-01
2.031250000000e-01 7.883819780209e-01
2.043750000000e-01 7.906377960423e-01
2.056250000000e-01 7.928114434054e-01
2.068750000000e-01 7.948678616165e-01
2.081250000000e-01 7.971405902260e-01
2.093750000000e-01 8.004072762125e-01
2.106250000000e-01 8.023138915871e-01
2.118750000000e-01 8.042310089124e-01
2.131250000000e-01 8.061827367895e-01
2.143750000000e-01 8.081196639748e-01
2.156250000000e-01 8.100290886396e-01
2.168750000000e-01 8.119053888847e-01
2.181250000000e-01 8.137403856123e-01
2.193750000000e-01 8.155277890158e-01
2.206250000000e-01 8.172642681840e-01
2.218750000000e-01 8.189461737480e-01
2.231250000000e-01 8.205716976820e-01
2.243750000000e-01 8.221381245247e-01
2.256250000000e-01 8.236435726432e-01
2.268750000000e-01 8.250847801508e-01
2.281250000000e-01 8.264617811336e-01
2.293750000000e-01 8.277701261681e-01
2.306250000000e-01 8.290073207583e-01
2.318750000000e-01 8.301724370886e-01
2.331250000000e-01 8.312618647626e-01
2.343750000000e-01 8.322753644033e-01
2.356250000000e-01 8.332100916484e-01
2.368750000000e-01 8.340641920464e-01
2.381250000000e-01 8.348352453048e-01
2.393750000000e-01 8.355223736452e-01
2.406250000000e-01 8.361229077375e-01
2.418750000000e-01 8.366363117539e-01
2.431250000000e-01 8.370605862563e-01
2.443750000000e-01 8.373956426393e-01
2.456250000000e-01 8.376422355546e-01
2.468750000000e-01 8.378033019075e-01
2.481250000000e-01 8.378921010881e-01
2.493750000000e-01 8.379368424780e-01
2.506250000000e-01 8.379795642485e-01
2.518750000000e-01 8.379368424780e-01
2.531250000000e-01 8.378921010881e-01
2.543750000000e-01 8.378033019075e-01
2.556250000000e-01 8.376422355546e-01
2.568750000000e-01 8.373956426393e-01
2.581250000000e-01 8.370605862563e-01
2.593750000000e-01 8.366363117539e-01
2.606250000000e-01 8.361229077375e-01
2.618750000000e-01 8.355223736452e-01
2.631250000000e-01 8.348352453048e-01
2.643750000000e-01 8.340641920464e-01
2.656250000000e-01 8.332100916484e-01
2.668750000000e-01 8.322753644033e-01
2.681250000000e-01 8.312618647626e-01
2.693750000000e-01 8.301724370886e-01
2.706250000000e-01 8.290073207583e-01
2.718750000000e-01 8.277701261681e-01
2.731250000000e-01 8.264617811336e-01
2.743750000000e-01 8.250847801508e-01
2.756250000000e-01 8.236435726432e-01
2.768750000000e-01 8.221381245247e-01
2.781250000000e-01 8.205716976821e-01
2.793750000000e-01 8.189461737481e-01
2.806250000000e-01 8.172642681840e-01
2.818750000000e-01 8.155277890158e-01
2.831250000000e-01 8.137403856123e-01
2.843750000000e-01 8.119053888847e-01
2.856250000000e-01 8.100290886396e-01
2.868750000000e-01 8.081196639748e-01
2.881250000000e-01 8.061827367895e-01
2.893750000000e-01 8.042310089124e-01
2.906250000000e-01 8.023138915871e-01
2.918750000000e-01 8.004072762125e-01
2.931250000000e-01 7.971405902260e-01
2.943750000000e-01 7.948678616165e-01
2.956250000000e-01 7.928114434054e-01
2.968750000000e-01 7.906377960423e-01
2.981250000000e-01 7.883819780209e-01
2.993750000000e-01 7.860619716481e-01
3.006250000000e-01 7.836900947486e-01
3.018750000000e-01 7.812753058207e-01
3.031250000000e-01 7.788243184750e-01
3.043750000000e-01 7.763453119172e-01
3.056250000000e-01 7.738469479733e-01
3.068750000000e-01 7.713367899114e-01
3.081250000000e-01 7.688184933250e-01
3.093750000000e-01 7.662963495477e-01
3.106250000000e-01 7.637744031590e-01
3.118750000000e-01 7.612630592188e-01
3.131250000000e-01 7.587776841634e-01
3.143750000000e-01 7.563333223975e-01
3.156250000000e-01 7.539776230492e-01
3.168750000000e-01 7.517880720151e-01
3.181250000000e-01 7.492320833347e-01
3.193750000000e-01 7.460064590751e-01
3.206250000000e-01 7.439362756508e-01
3.218750000000e-01 7.416727483282e-01
3.231250000000e-01 7.392732717038e-01
3.243750000000e-01 7.367921133878e-01
3.256250000000e-01 7.342504834522e-01
3.268750000000e-01 7.316635500396e-01
3.281250000000e-01 7.290421797726e-01
3.293750000000e-01 7.263967131710e-01
3.306250000000e-01 7.237394193552e-01
3.318750000000e-01 7.210787634920e-01
3.331250000000e-01 7.184163269483e-01
3.343750000000e-01 7.157592320011e-01
3.356250000000e-01 7.131166761531e-01
3.368750000000e-01 7.105078210252e-01
3.381250000000e-01 7.079577015652e-01
3.393750000000e-01 7.054957894739e-01
3.406250000000e-01 7.032296415892e-01
3.418750000000e-01 7.011852221817e-01
3.431250000000e-01 6.986419416109e-01
3.443750000000e-01 6.961607147437e-01
3.456250000000e-01 6.942227168995e-01
3.468750000000e-01 6.920405169932e-01
3.481250000000e-01 6.896985434320e-01
3.493750000000e-01 6.872651341924e-01
3.506250000000e-01 6.847674158659e-01
3.518750000000e-01 6.822233311107e-01
3.531250000000e-01 6.796464983048e-01
3.543750000000e-01 6.770497597135e-01
3.556250000000e-01 6.744432771158e-01
3.568750000000e-01 6.718394692112e-01
3.581250000000e-01 6.692392250162e-01
3.593750000000e-01 6.666455455498e-01
3.606250000000e-01 6.640679211929e-01
3.618750000000e-01 6.615212885583e-01
3.631250000000e-01 6.590371619142e-01
3.643750000000e-01 6.566495994367e-01
3.656250000000e-01 6.543976550018e-01
3.668750000000e-01 6.524641133606e-01
3.681250000000e-01 6.508349800156e-01
3.693750000000e-01 6.490551264535e-01
3.706250000000e-01 6.474234659012e-01
3.718750000000e-01 6.458877857429e-01
3.731250000000e-01 6.440172524319e-01
3.743750000000e-01 6.419352376308e-01
3.756250000000e-01 6.397440293177e-01
3.768750000000e-01 6.374726001919e-01
3.781250000000e-01 6.351508338905e-01
3.793750000000e-01 6.327625260104e-01
3.806250000000e-01 6.303012769233e-01
3.818750000000e-01 6.277900440896e-01
3.831250000000e-01 6.252668178100e-01
3.843750000000e-01 6.227679476015e-01
3.856250000000e-01 6.202907673443e-01
3.868750000000e-01 6.178206407844e-01
3.881250000000e-01 6.153301070794e-01
3.893750000000e-01 6.128284552129e-01
3.906250000000e-01 6.103199958329e-01
3.918750000000e-01 6.078793099104e-01
3.931250000000e-01 6.056061249674e-01
3.943750000000e-01 6.035207172445e-01
3.956250000000e-01 6.016149155418e-01
3.968750000000e-01 6.002929023914e-01
3.981250000000e-01 5.989734913531e-01
3.993750000000e-01 5.989723458389e-01
4.006250000000e-01 5.984220355469e-01
4.018750000000e-01 5.972374337575e-01
4.031250000000e-01 5.956537620141e-01
4.043750000000e-01 5.940011094669e-01
4.056250000000e-01 5.923545348089e-01
4.068750000000e-01 5.899269096449e-01
4.081250000000e-01 5.880669321092e-01
4.093750000000e-01 5.829408436157e-01
4.106250000000e-01 5.842765502096e-01
4.118750000000e-01 5.827107329380e-01
4.131250000000e-01 5.785169975189e-01
4.143750000000e-01 5.751128839883e-01
4.156250000000e-01 5.686442715258e-01
4.168750000000e-01 5.718972124434e-01
4.181250000000e-01 5.709358545475e-01
4.193750000000e-01 5.659981480245e-01
4.206250000000e-01 5.609570719160e-01
4.218750000000e-01 5.546275641773e-01
4.231250000000e-01 5.592543552828e-01
4.243750000000e-01 5.595422506262e-01
4.256250000000e-01 5.567650045592e-01
4.268750000000e-01 5.480478854187e-01
4.281250000000e-01 5.375237614854e-01
4.293750000000e-01 5.290703783815e-01
4.306250000000e-01 5.423030073681e-01
4.318750000000e-01 5.491388121296e-01
4.331250000000e-01 5.510094254443e-01
4.343750000000e-01 5.507773315825e-01
4.356250000000e-01 5.496176231966e-01
4.368750000000e-01 5.482708439796e-01
4.381250000000e-01 5.482673531636e-01
4.393750000000e-01 5.478020276315e-01
4.406250000000e-01 5.470018432113e-01
4.418750000000e-01 5.459197184307e-01
4.431250000000e-01 5.446820885646e-01
4.443750000000e-01 5.433523139035e-01
4.456250000000e-01 5.419672203288e-01
4.468750000000e-01 5.405569267100e-01
4.481250000000e-01 5.391413242348e-01
4.493750000000e-01 5.377327218593e-01
4.506250000000e-01 5.363300178535e-01
4.518750000000e-01 5.349198422916e-01
4.531250000000e-01 5.334895636484e-01
4.543750000000e-01 5.320398435411e-01
4.556250000000e-01 5.305809423437e-01
4.568750000000e-01 5.291232956028e-01
4.581250000000e-01 5.276738232517e-01
4.593750000000e-01 5.262382308590e-01
4.606250000000e-01 5.248226274247e-01
4.618750000000e-01 5.234370321566e-01
4.631250000000e-01 5.220844075265e-01
4.643750000000e-01 5.207724204304e-01
4.656250000000e-01 5.195075507693e-01
4.668750000000e-01 5.182901845693e-01
4.681250000000e-01 5.170945888703e-01
4.693750000000e-01 5.158483287824e-01
4.706250000000e-01 5.144647138999e-01
4.718750000000e-01 5.129066597374e-01
4.731250000000e-01 5.111947182111e-01
4.743750000000e-01 5.093123684425e-01
4.756250000000e-01 5.072284556948e-01
4.768750000000e-01 5.050742012375e-01
4.781250000000e-01 5.030235047553e-01
4.793750000000e-01 5.011000328010e-01
4.806250000000e-01 4.992599799653e-01
4.818750000000e-01 4.974803491948e-01
4.831250000000e-01 4.957495518363e-01
4.843750000000e-01 4.940582556753e-01
4.856250000000e-01 4.924000548958e-01
4.868750000000e-01 4.907705322930e-01
4.881250000000e-01 4.891664176755e-01
4.893750000000e-01 4.875851940628e-01
4.906250000000e-01 4.860249075601e-01
4.918750000000e-01 4.844840949939e-01
4.931250000000e-01 4.829617534012e-01
4.943750000000e-01 4.814572898877e-01
4.956250000000e-01 4.799704732141e-01
4.968750000000e-01 4.785013867353e-01
4.981250000000e-01 4.770507117854e-01
4.993750000000e-01 4.756215502612e-01
5.006250000000e-01 4.742197467369e-01
5.018750000000e-01 4.728467238392e-01
5.031250000000e-01 4.714938608756e-01
5.043750000000e-01 4.701503147360e-01
5.056250000000e-01 4.688109069672e-01
5.068750000000e-01 4.674733784684e-01
5.081250000000e-01 4.661345090138e-01
5.093750000000e-01 4.647898935607e-01
5.106250000000e-01 4.634335254016e-01
5.118750000000e-01 4.620573126205e-01
5.131250000000e-01 4.606479458423e-01
5.143750000000e-01 4.591857033244e-01
5.156250000000e-01 4.576457697567e-01
5.168750000000e-01 4.559531936739e-01
5.181250000000e-01 4.537947303991e-01
5.193750000000e-01 4.510313994984e-01
5.206250000000e-01 4.486274994180e-01
5.218750000000e-01 4.468401911238e-01
5.231250000000e-01 4.453513305942e-01
5.243750000000e-01 4.440436049950e-01
5.256250000000e-01 4.428573696364e-01
5.268750000000e-01 4.417432129375e-01
5.281250000000e-01 4.406760055588e-01
5.293750000000e-01 4.396415432291e-01
5.306250000000e-01 4.386303929326e-01
5.318750000000e-01 4.376373992221e-01
5.331250000000e-01 4.366567914223e-01
5.343750000000e-01 4.356876059146e-01
5.356250000000e-01 4.347268320553e-01
5.368750000000e-01 4.337729844131e-01
5.381250000000e-01 4.328258370637e-01
5.393750000000e-01 4.318829977498e-01
5.406250000000e-01 4.309463588018e-01
5.418750000000e-01 4.300128584116e-01
5.431250000000e-01 4.290842769626e-01
5.443750000000e-01 4.281597282851e-01
5.456250000000e-01 4.272382067095e-01
5.468750000000e-01 4.263214737781e-01
5.481250000000e-01 4.254074097659e-01
5.493750000000e-01 4.244977361835e-01
5.506250000000e-01 4.235911574587e-01
5.518750000000e-01 4.226884072026e-01
5.531250000000e-01 4.217892499303e-01
5.543750000000e-01 4.208934111393e-01
5.556250000000e-01 4.200014007922e-01
5.568750000000e-01 4.191127510341e-01
5.581250000000e-01 4.182282720571e-01
5.593750000000e-01 4.173466643404e-01
5.606250000000e-01 4.164688379895e-01
5.618750000000e-01 4.155954692719e-01
5.631250000000e-01 4.147244446306e-01
5.643750000000e-01 4.138575098146e-01
5.656250000000e-01 4.129940208110e-01
5.668750000000e-01 4.121334904659e-01
5.681250000000e-01 4.112758094625e-01
5.693750000000e-01 4.104208971641e-01
5.706250000000e-01 4.095674580864e-01
5.718750000000e-01 4.087161445329e-01
5.731250000000e-01 4.078633571956e-01
5.743750000000e-01 4.070099573699e-01
5.756250000000e-01 4.061506647050e-01
5.768750000000e-01 4.052825051039e-01
5.781250000000e-01 4.043979131712e-01
5.793750000000e-01 4.034831173214e-01
5.806250000000e-01 4.024767316208e-01
5.818750000000e-01 4.011660930337e-01
5.831250000000e-01 3.997039882767e-01
5.843750000000e-01 3.987304407803e-01
5.856250000000e-01 3.978474372043e-01
5.868750000000e-01 3.970148474390e-01
5.881250000000e-01 3.962251908029e-01
5.893750000000e-01 3.954613087220e-01
5.906250000000e-01 3.947142613521e-01
5.918750000000e-01 3.939804853184e-01
5.931250000000e-01 3.932576922597e-01
5.943750000000e-01 3.925432417566e-01
5.956250000000e-01 3.918370470669e-01
5.968750000000e-01 3.911374702156e-01
5.981250000000e-01 3.904447766530e-01
5.993750000000e-01 3.897581371116e-01
6.006250000000e-01 3.890774626614e-01
6.018750000000e-01 3.884019757482e-01
6.031250000000e-01 3.877324524244e-01
6.043750000000e-01 3.870681335825e-01
6.056250000000e-01 3.864088672203e-01
6.068750000000e-01 3.857552833187e-01
6.081250000000e-01 3.851068044988e-01
6.093750000000e-01 3.844630807393e-01
6.106250000000e-01 3.838249113981e-01
6.118750000000e-01 3.831919242424e-01
6.131250000000e-01 3.825636105783e-01
6.143750000000e-01 3.819411674512e-01
6.156250000000e-01 3.813230983877e-01
6.168750000000e-01 3.807106565295e-01
6.181250000000e-01 3.801032115232e-01
6.193750000000e-01 3.795006973086e-01
6.206250000000e-01 3.789040937894e-01
6.218750000000e-01 3.783116284928e-01
6.231250000000e-01 3.777251828645e-01
6.243750000000e-01 3.771436735014e-01
6.256250000000e-01 3.765672136779e-01
6.268750000000e-01 3.759963139210e-01
6.281250000000e-01 3.754307561265e-01
6.293750000000e-01 3.748700443362e-01
6.306250000000e-01 3.743148350934e-01
6.318750000000e-01 3.737652311707e-01
6.331250000000e-01 3.732206506944e-01
6.343750000000e-01 3.726815888481e-01
6.356250000000e-01 3.721477669005e-01
6.368750000000e-01 3.716195475524e-01
6.381250000000e-01 3.710964616105e-01
6.393750000000e-01 3.705790267465e-01
6.406250000000e-01 3.700671817085e-01
6.418750000000e-01 3.695603165129e-01
6.431250000000e-01 3.690592938330e-01
6.443750000000e-01 3.685636317298e-01
6.456250000000e-01 3.680736767813e-01
6.468750000000e-01 3.675889974397e-01
6.481250000000e-01 3.671098506231e-01
6.493750000000e-01 3.666362736451e-01
6.506250000000e-01 3.661683553211e-01
6.518750000000e-01 3.657061574259e-01
6.531250000000e-01 3.652492606041e-01
6.543750000000e-01 3.647980246422e-01
6.556250000000e-01 3.643523916801e-01
6.568750000000e-01 3.639125238107e-01
6.581250000000e-01 3.634781982278e-01
6.593750000000e-01 3.630495447807e-01
6.606250000000e-01 3.626266079506e-01
6.618750000000e-01 3.622092715738e-01
6.631250000000e-01 3.617975018305e-01
6.643750000000e-01 3.613917272844e-01
6.656250000000e-01 3.609914436764e-01
6.668750000000e-01 3.605968828284e-01
6.681250000000e-01 3.602081411906e-01
6.693750000000e-01 3.598251467641e-01
6.706250000000e-01 3.594476124166e-01
6.718750000000e-01 3.590762214856e-01
6.731250000000e-01 3.587105344794e-01
6.743750000000e-01 3.583504444791e-01
6.756250000000e-01 3.579960420083e-01
6.768750000000e-01 3.576475302355e-01
6.781250000000e-01 3.573050022685e-01
6.793750000000e-01 3.569681490532e-01
6.806250000000e-01 3.566369462486e-01
6.818750000000e-01 3.563117628226e-01
6.831250000000e-01 3.559922385209e-01
6.843750000000e-01 3.556787082071e-01
6.856250000000e-01 3.553711045392e-01
6.868750000000e-01 3.550692056240e-01
6.881250000000e-01 3.547730085336e-01
6.893750000000e-01 3.544827612248e-01
6.906250000000e-01 3.541983098627e-01
6.918750000000e-01 3.539199261629e-01
6.931250000000e-01 3.536473569099e-01
6.943750000000e-01 3.533806309583e-01
6.956250000000e-01 3.531198077566e-01
6.968750000000e-01 3.528648715254e-01
6.981250000000e-01 3.526158293457e-01
6.993750000000e-01 3.523727806360e-01
7.006250000000e-01 3.521356078077e-01
7.018750000000e-01 3.519041981889e-01
7.031250000000e-01 3.516788976791e-01
7.043750000000e-01 3.514595835718e-01
7.056250000000e-01 3.512461151511e-01
7.068750000000e-01 3.510385430157e-01
7.081250000000e-01 3.508368472160e-01
7.093750000000e-01 3.506412294588e-01
7.106250000000e-01 3.504506452611e-01
7.118750000000e-01 3.502114569820e-01
7.131250000000e-01 3.499476828942e-01
7.143750000000e-01 3.497944228325e-01
7.156250000000e-01 3.496393631184e-01
7.168750000000e-01 3.494891788664e-01
7.181250000000e-01 3.493447095262e-01
7.193750000000e-01 3.492059354533e-01
7.206250000000e-01 3.490725424531e-01
7.218750000000e-01 3.489443139710e-01
7.231250000000e-01 3.488216935513e-01
7.243750000000e-01 3.487043515559e-01
7.256250000000e-01 3.485922589611e-01
7.268750000000e-01 3.484856780207e-01
7.281250000000e-01 3.483844221669e-01
7.293750000000e-01 3.482883739970e-01
7.306250000000e-01 3.481973517863e-01
7.318750000000e-01 3.481114177276e-01
7.331250000000e-01 3.480305833004e-01
7.343750000000e-01 3.479547964181e-01
7.356250000000e-01 3.478838907725e-01
7.368750000000e-01 3.478178065454e-01
7.381250000000e-01 3.477567427188e-01
7.393750000000e-01 3.477010767710e-01
7.406250000000e-01 3.476513507349e-01
7.418750000000e-01 3.476085169630e-01
7.431250000000e-01 3.475739881072e-01
7.443750000000e-01 3.475489140846e-01
7.456250000000e-01 3.475330647462e-01
7.468750000000e-01 3.475246522743e-01
7.481250000000e-01 3.475221704177e-01
7.493750000000e-01 3.475209523134e-01
7.506250000000e-01 3.475161986719e-01
7.518750000000e-01 3.475209523134e-01
7.531250000000e-01 3.475221704177e-01
7.543750000000e-01 3.475246522743e-01
7.556250000000e-01 3.475330647462e-01
7.568750000000e-01 3.475489140846e-01
7.581250000000e-01 3.475739881072e-01
7.593750000000e-01 3.476085169630e-01
7.606250000000e-01 3.476513507349e-01
7.618750000000e-01 3.477010767710e-01
7.631250000000e-01 3.477567427188e-01
7.643750000000e-01 3.478178065454e-01
7.656250000000e-01 3.478838907725e-01
7.668750000000e-01 3.479547964181e-01
7.681250000000e-01 3.480305833004e-01
7.693750000000e-01 3.481114177276e-01
7.706250000000e-01 3.481973517863e-01
7.718750000000e-01 3.482883739970e-01
7.731250000000e-01 3.483844221669e-01
7.743750000000e-01 3.484856780207e-01
7.756250000000e-01 3.485922589611e-01
7.768750000000e-01 3.487043515559e-01
7.781250000000e-01 3.488216935513e-01
7.793750000000e-01 3.489443139710e-01
7.806250000000e-01 3.490725424531e-01
7.818750000000e-01 3.492059354533e-01
7.831250000000e-01 3.493447095262e-01
7.843750000000e-01 3.494891788664e-01
7.856250000000e-01 3.496393631184e-01
7.868750000000e-01 3.497944228325e-01
7.881250000000e-01 3.499476828941e-01
7.893750000000e-01 3.502114569820e-01
7.906250000000e-01 3.504506452611e-01
7.918750000000e-01 3.506412294588e-01
7.931250000000e-01 3.508368472160e-01
7.943750000000e-01 3.510385430157e-01
7.956250000000e-01 3.512461151510e-01
7.968750000000e-01 3.514595835718e-01
7.981250000000e-01 3.516788976791e-01
7.993750000000e-01 3.519041981889e-01
8.006250000000e-01 3.521356078077e-01
8.018750000000e-01 3.523727806360e-01
8.031250000000e-01 3.526158293457e-01
8.043750000000e-01 3.528648715254e-01
8.056250000000e-01 3.531198077566e-01
8.068750000000e-01 3.533806309583e-01
8.081250000000e-01 3.536473569099e-01
8.093750000000e-01 3.539199261629e-01
8.106250000000e-01 3.541983098626e-01
8.118750000000e-01 3.544827612248e-01
8.131250000000e-01 3.547730085336e-01
8.143750000000e-01 3.550692056240e-01
8.156250000000e-01 3.553711045392e-01
8.168750000000e-01 3.556787082071e-01
8.181250000000e-01 3.559922385209e-01
8.193750000000e-01 3.563117628226e-01
8.206250000000e-01 3.566369462486e-01
8.218750000000e-01 3.569681490532e-01
8.231250000000e-01 3.573050022685e-01
8.243750000000e-01 3.576475302355e-01
8.256250000000e-01 3.579960420083e-01
8.268750000000e-01 3.583504444791e-01
8.281250000000e-01 3.587105344794e-01
8.293750000000e-01 3.590762214856e-01
8.306250000000e-01 3.594476124166e-01
8.318750000000e-01 3.598251467641e-01
8.331250000000e-01 3.602081411906e-01
8.343750000000e-01 3.605968828284e-01
8.356250000000e-01 3.609914436764e-01
8.368750000000e-01 3.613917272844e-01
8.381250000000e-01 3.617975018305e-01
8.393750000000e-01 3.622092715738e-01
8.406250000000e-01 3.626266079506e-01
8.418750000000e-01 3.630495447807e-01
8.431250000000e-01 3.634781982278e-01
8.443750000000e-01 3.639125238107e-01
8.456250000000e-01 3.643523916801e-01
8.468750000000e-01 3.647980246422e-01
8.481250000000e-01 3.652492606041e-01
8.493750000000e-01 3.657061574259e-01
8.506250000000e-01 3.661683553211e-01
8.518750000000e-01 3.666362736451e-01
8.531250000000e-01 3.671098506231e-01
8.543750000000e-01 3.675889974397e-01
8.556250000000e-01 3.680736767813e-01
8.568750000000e-01 3.685636317298e-01
8.581250000000e-01 3.690592938330e-01
8.593750000000e-01 3.695603165129e-01
8.606250000000e-01 3.700671817085e-01
8.618750000000e-01 3.705790267465e-01
8.631250000000e-01 3.710964616105e-01
8.643750000000e-01 3.716195475524e-01
8.656250000000e-01 3.721477669005e-01
8.668750000000e-01 3.726815888481e-01
8.681250000000e-01 3.732206506944e-01
8.693750000000e-01 3.737652311707e-01
8.706250000000e-01 3.743148350935e-01
8.718750000000e-01 3.748700443363e-01
8.731250000000e-01 3.754307561265e-01
8.743750000000e-01 3.759963139210e-01
8.756250000000e-01 3.765672136779e-01
8.768750000000e-01 3.771436735014e-01
8.781250000000e-01 3.777251828645e-01
8.793750000000e-01 3.783116284928e-01
8.806250000000e-01 3.789040937894e-01
8.818750000000e-01 3.795006973086e-01
8.831250000000e-01 3.801032115232e-01
8.843750000000e-01 3.807106565295e-01
8.856250000000e-01 3.813230983878e-01
8.868750000000e-01 3.819411674512e-01
8.881250000000e-01 3.825636105783e-01
8.893750000000e-01 3.831919242424e-01
8.906250000000e-01 3.838249113982e-01
8.918750000000e-01 3.844630807393e-01
8.931250000000e-01 3.851068044988e-01
8.943750000000e-01 3.857552833187e-01
8.956250000000e-01 3.864088672203e-01
8.968750000000e-01 3.870681335825e-01
8.981250000000e-01 3.877324524244e-01
8.993750000000e-01 3.884019757482e-01
9.006250000000e-01 3.890774626614e-01
9.018750000000e-01 3.897581371116e-01
9.031250000000e-01 3.904447766530e-01
9.043750000000e-01 3.911374702156e-01
9.056250000000e-01 3.918370470669e-01
9.068750000000e-01 3.925432417566e-01
9.081250000000e-01 3.932576922597e-01
9.093750000000e-01 3.939804853184e-01
9.106250000000e-01 3.947142613521e-01
9.118750000000e-01 3.954613087220e-01
9.131250000000e-01 3.962251908029e-01
9.143750000000e-01 3.970148474390e-01
9.156250000000e-01 3.978474372043e-01
9.168750000000e-01 3.987304407803e-01
9.181250000000e-01 3.997039882767e-01
9.193750000000e-01 4.011660930337e-01
9.206250000000e-01 4.024767316208e-01
9.218750000000e-01 4.034831173214e-01
9.231250000000e-01 4.043979131712e-01
9.243750000000e-01 4.052825051039e-01
9.256250000000e-01 4.061506647050e-01
9.268750000000e-01 4.070099573699e-01
9.281250000000e-01 4.078633571956e-01
9.293750000000e-01 4.087161445329e-01
9.306250000000e-01 4.095674580864e-01
9.318750000000e-01 4.104208971640e-01
9.331250000000e-01 4.112758094625e-01
9.343750000000e-01 4.121334904659e-01
9.356250000000e-01 4.129940208110e-01
9.368750000000e-01 4.138575098146e-01
9.381250000000e-01 4.147244446306e-01
9.393750000000e-01 4.155954692719e-01
9.406250000000e-01 4.164688379895e-01
9.418750000000e-01 4.173466643404e-01
9.431250000000e-01 4.182282720571e-01
9.443750000000e-01 4.191127510341e-01
9.456250000000e-01 4.200014007922e-01
9.468750000000e-01 4.208934111393e-01
9.481250000000e-01 4.217892499303e-01
9.493750000000e-01 4.226884072026e-01
9.506250000000e-01 4.235911574587e-01
9.518750000000e-01 4.244977361835e-01
9.531250000000e-01 4.254074097659e-01
9.543750000000e-01 4.263214737781e-01
9.556250000000e-01 4.272382067096e-01
9.568750000000e-01 4.281597282851e-01
9.581250000000e-01 4.290842769626e-01
9.593750000000e-01 4.300128584116e-01
9.606250000000e-01 4.309463588018e-01
9.618750000000e-01 4.318829977498e-01
9.631250000000e-01 4.328258370637e-01
9.643750000000e-01 4.337729844131e-01
9.656250000000e-01 4.347268320553e-01
9.668750000000e-01 4.356876059146e-01
9.681250000000e-01 4.366567914223e-01
9.693750000000e-01 4.376373992221e-01
9.706250000000e-01 4.386303929326e-01
9.718750000000e-01 4.396415432291e-01
9.731250000000e-01 4.406760055588e-01
9.743750000000e-01 4.417432129375e-01
9.756250000000e-01 4.428573696365e-01
9.768750000000e-01 4.440436049950e-01
9.781250000000e-01 4.453513305942e-01
9.793750000000e-01 4.468401911238e-01
9.806250000000e-01 4.486274994180e-01
9.818750000000e-01 4.510313994984e-01
9.831250000000e-01 4.537947303991e-01
9.843750000000e-01 4.559531936739e-01
9.856250000000e-01 4.576457697567e-01
9.868750000000e-01 4.591857033244e-01
9.881250000000e-01 4.606479458423e-01
9.893750000000e-01 4.620573126205e-01
9.906250000000e-01 4.634335254016e-01
9.918750000000e-01 4.647898935607e-01
9.931250000000e-01 4.661345090138e-01
9.943750000000e-01 4.674733784684e-01
9.956250000000e-01 4.688109069672e-01
9.968750000000e-01 4.701503147360e-01
9.981250000000e-01 4.714938608756e-01
9.993750000000e-01 4.728467238392e-01


==> figures/amiri_Cbiglow/interface_60000_old.dat <==
# zH x_interface_over_H
6.250000000000e-04 4.747066050985e-01
1.875000000000e-03 4.759700211674e-01
3.125000000000e-03 4.772529791872e-01
4.375000000000e-03 4.785510290861e-01
5.625000000000e-03 4.798625875369e-01
6.875000000000e-03 4.811874715374e-01
8.125000000000e-03 4.825257242014e-01
9.375000000000e-03 4.838775529781e-01
1.062500000000e-02 4.852433162828e-01
1.187500000000e-02 4.866235240839e-01
1.312500000000e-02 4.880188463987e-01
1.437500000000e-02 4.894301230723e-01
1.562500000000e-02 4.908583823505e-01
1.687500000000e-02 4.923048815939e-01
1.812500000000e-02 4.937711785957e-01
1.937500000000e-02 4.952592330315e-01
2.062500000000e-02 4.967715223999e-01
2.187500000000e-02 4.983111285308e-01
2.312500000000e-02 4.998817918077e-01
2.437500000000e-02 5.014877282972e-01
2.562500000000e-02 5.031318015688e-01
2.687500000000e-02 5.048161161641e-01
2.812500000000e-02 5.065548000291e-01
2.937500000000e-02 5.083427500626e-01
3.062500000000e-02 5.100974078204e-01
3.187500000000e-02 5.117411251952e-01
3.312500000000e-02 5.132701174456e-01
3.437500000000e-02 5.146741833633e-01
3.562500000000e-02 5.159376275545e-01
3.687500000000e-02 5.171028209667e-01
3.812500000000e-02 5.182487142004e-01
3.937500000000e-02 5.194285555310e-01
4.062500000000e-02 5.206547099388e-01
4.187500000000e-02 5.219219817213e-01
4.312500000000e-02 5.232229566558e-01
4.437500000000e-02 5.245510034999e-01
4.562500000000e-02 5.259005898619e-01
4.687500000000e-02 5.272670049707e-01
4.812500000000e-02 5.286460164865e-01
4.937500000000e-02 5.300334622413e-01
5.062500000000e-02 5.314249390468e-01
5.187500000000e-02 5.328144434329e-01
5.312500000000e-02 5.341935270371e-01
5.437500000000e-02 5.355565449484e-01
5.562500000000e-02 5.369084311842e-01
5.687500000000e-02 5.382604965449e-01
5.812500000000e-02 5.396187682943e-01
5.937500000000e-02 5.409787507453e-01
6.062500000000e-02 5.423291939884e-01
6.187500000000e-02 5.436540188828e-01
6.312500000000e-02 5.449317214647e-01
6.437500000000e-02 5.461331571320e-01
6.562500000000e-02 5.472150021539e-01
6.687500000000e-02 5.481199874600e-01
6.812500000000e-02 5.486593357479e-01
6.937500000000e-02 5.489393299762e-01
7.062500000000e-02 5.479415026218e-01
7.187500000000e-02 5.480077149882e-01
7.312500000000e-02 5.506508825022e-01
7.437500000000e-02 5.495709432717e-01
7.562500000000e-02 5.441802117296e-01
7.687500000000e-02 5.434838419979e-01
7.812500000000e-02 5.539211617573e-01
7.937500000000e-02 5.551605436274e-01
8.062500000000e-02 5.510769042933e-01
8.187500000000e-02 5.513634421828e-01
8.312500000000e-02 5.615773330071e-01
8.437500000000e-02 5.643222790999e-01
8.562500000000e-02 5.626031432018e-01
8.687500000000e-02 5.638337245154e-01
8.812500000000e-02 5.707291434989e-01
8.937500000000e-02 5.721136742537e-01
9.062500000000e-02 5.739518762392e-01
9.187500000000e-02 5.761078155296e-01
9.312500000000e-02 5.784438638405e-01
9.437500000000e-02 5.806071938720e-01
9.562500000000e-02 5.830271388299e-01
9.687500000000e-02 5.850532571927e-01
9.812500000000e-02 5.874634191702e-01
9.937500000000e-02 5.892849238416e-01
1.006250000000e-01 5.916295829442e-01
1.018750000000e-01 5.932601110658e-01
1.031250000000e-01 5.954312388834e-01
1.043750000000e-01 5.966876675677e-01
1.056250000000e-01 5.984576739530e-01
1.068750000000e-01 5.988269902423e-01
1.081250000000e-01 6.007987193683e-01
1.093750000000e-01 6.011273587275e-01
1.106250000000e-01 6.027865284577e-01
1.118750000000e-01 6.044783361914e-01
1.131250000000e-01 6.065349367080e-01
1.143750000000e-01 6.086993412672e-01
1.156250000000e-01 6.109773012316e-01
1.168750000000e-01 6.133126819617e-01
1.181250000000e-01 6.157009792902e-01
1.193750000000e-01 6.181053286014e-01
1.206250000000e-01 6.205141235000e-01
1.218750000000e-01 6.229190190080e-01
1.231250000000e-01 6.253256537634e-01
1.243750000000e-01 6.277276044725e-01
1.256250000000e-01 6.301221874894e-01
1.268750000000e-01 6.325016699895e-01
1.281250000000e-01 6.348527688032e-01
1.293750000000e-01 6.371646133127e-01
1.306250000000e-01 6.394269580542e-01
1.318750000000e-01 6.416246541509e-01
1.331250000000e-01 6.437291860353e-01
1.343750000000e-01 6.456712939617e-01
1.356250000000e-01 6.473876473453e-01
1.368750000000e-01 6.492115478847e-01
1.381250000000e-01 6.510628746944e-01
1.393750000000e-01 6.530471053303e-01
1.406250000000e-01 6.552925511423e-01
1.418750000000e-01 6.576721194153e-01
1.431250000000e-01 6.601243932014e-01
1.443750000000e-01 6.626329839791e-01
1.456250000000e-01 6.651746490369e-01
1.468750000000e-01 6.677303107382e-01
1.481250000000e-01 6.702926621622e-01
1.493750000000e-01 6.728583313086e-01
1.506250000000e-01 6.754258563884e-01
1.518750000000e-01 6.779912922322e-01
1.531250000000e-01 6.805470644731e-01
1.543750000000e-01 6.830870416253e-01
1.556250000000e-01 6.855986822139e-01
1.568750000000e-01 6.880727118591e-01
1.581250000000e-01 6.904933585627e-01
1.593750000000e-01 6.928311024379e-01
1.606250000000e-01 6.950282377254e-01
1.618750000000e-01 6.972066612059e-01
1.631250000000e-01 7.002472881664e-01
1.643750000000e-01 7.024618793893e-01
1.656250000000e-01 7.048903634633e-01
1.668750000000e-01 7.074437995120e-01
1.681250000000e-01 7.100457681184e-01
1.693750000000e-01 7.126852153877e-01
1.706250000000e-01 7.153457137202e-01
1.718750000000e-01 7.180129092233e-01
1.731250000000e-01 7.206800601234e-01
1.743750000000e-01 7.233438943025e-01
1.756250000000e-01 7.260005763910e-01
1.768750000000e-01 7.286446159435e-01
1.781250000000e-01 7.312693997743e-01
1.793750000000e-01 7.338672131122e-01
1.806250000000e-01 7.364290270995e-01
1.818750000000e-01 7.389449005598e-01
1.831250000000e-01 7.413995008558e-01
1.843750000000e-01 7.437542342205e-01
1.856250000000e-01 7.459853350419e-01
1.868750000000e-01 7.495727538587e-01
1.881250000000e-01 7.520454352205e-01
1.893750000000e-01 7.544634636809e-01
1.906250000000e-01 7.569572599977e-01
1.918750000000e-01 7.594722873524e-01
1.931250000000e-01 7.619976277711e-01
1.943750000000e-01 7.645257398533e-01
1.956250000000e-01 7.670476311731e-01
1.968750000000e-01 7.695581917108e-01
1.981250000000e-01 7.720553209442e-01
1.993750000000e-01 7.745355442278e-01
2.006250000000e-01 7.769935790797e-01
2.018750000000e-01 7.794245045377e-01
2.031250000000e-01 7.818235561972e-01
2.043750000000e-01 7.841848274908e-01
2.056250000000e-01 7.865023293982e-01
2.068750000000e-01 7.887696252329e-01
2.081250000000e-01 7.909789970967e-01
2.093750000000e-01 7.931165308158e-01
2.106250000000e-01 7.951644991765e-01
2.118750000000e-01 7.976403950365e-01
2.131250000000e-01 8.006253985988e-01
2.143750000000e-01 8.025507657042e-01
2.156250000000e-01 8.044629793124e-01
2.168750000000e-01 8.063411942258e-01
2.181250000000e-01 8.081706090393e-01
2.193750000000e-01 8.099491346017e-01
2.206250000000e-01 8.116732411768e-01
2.218750000000e-01 8.133383308671e-01
2.231250000000e-01 8.149416581064e-01
2.243750000000e-01 8.164798493151e-01
2.256250000000e-01 8.179513869229e-01
2.268750000000e-01 8.193545547803e-01
2.281250000000e-01 8.206873492403e-01
2.293750000000e-01 8.219477386158e-01
2.306250000000e-01 8.231343072817e-01
2.318750000000e-01 8.242446487619e-01
2.331250000000e-01 8.252771317783e-01
2.343750000000e-01 8.262300219348e-01
2.356250000000e-01 8.271017697108e-01
2.368750000000e-01 8.278908573813e-01
2.381250000000e-01 8.285964288549e-01
2.393750000000e-01 8.292177075585e-01
2.406250000000e-01 8.297546068302e-01
2.418750000000e-01 8.302077201322e-01
2.431250000000e-01 8.305787235164e-01
2.443750000000e-01 8.308706630519e-01
2.456250000000e-01 8.310879838355e-01
2.468750000000e-01 8.312375101723e-01
2.481250000000e-01 8.313284389086e-01
2.493750000000e-01 8.313721779352e-01
2.506250000000e-01 8.313827763822e-01
2.518750000000e-01 8.313721779352e-01
2.531250000000e-01 8.313284389086e-01
2.543750000000e-01 8.312375101723e-01
2.556250000000e-01 8.310879838355e-01
2.568750000000e-01 8.308706630519e-01
2.581250000000e-01 8.305787235164e-01
2.593750000000e-01 8.302077201322e-01
2.606250000000e-01 8.297546068302e-01
2.618750000000e-01 8.292177075585e-01
2.631250000000e-01 8.285964288549e-01
2.643750000000e-01 8.278908573813e-01
2.656250000000e-01 8.271017697108e-01
2.668750000000e-01 8.262300219348e-01
2.681250000000e-01 8.252771317783e-01
2.693750000000e-01 8.242446487619e-01
2.706250000000e-01 8.231343072817e-01
2.718750000000e-01 8.219477386158e-01
2.731250000000e-01 8.206873492403e-01
2.743750000000e-01 8.193545547803e-01
2.756250000000e-01 8.179513869229e-01
2.768750000000e-01 8.164798493151e-01
2.781250000000e-01 8.149416581064e-01
2.793750000000e-01 8.133383308671e-01
2.806250000000e-01 8.116732411768e-01
2.818750000000e-01 8.099491346017e-01
2.831250000000e-01 8.081706090393e-01
2.843750000000e-01 8.063411942258e-01
2.856250000000e-01 8.044629793124e-01
2.868750000000e-01 8.025507657042e-01
2.881250000000e-01 8.006253985988e-01
2.893750000000e-01 7.976403950364e-01
2.906250000000e-01 7.951644991765e-01
2.918750000000e-01 7.931165308158e-01
2.931250000000e-01 7.909789970967e-01
2.943750000000e-01 7.887696252329e-01
2.956250000000e-01 7.865023293982e-01
2.968750000000e-01 7.841848274908e-01
2.981250000000e-01 7.818235561972e-01
2.993750000000e-01 7.794245045377e-01
3.006250000000e-01 7.769935790797e-01
3.018750000000e-01 7.745355442278e-01
3.031250000000e-01 7.720553209442e-01
3.043750000000e-01 7.695581917108e-01
3.056250000000e-01 7.670476311731e-01
3.068750000000e-01 7.645257398533e-01
3.081250000000e-01 7.619976277711e-01
3.093750000000e-01 7.594722873524e-01
3.106250000000e-01 7.569572599977e-01
3.118750000000e-01 7.544634636809e-01
3.131250000000e-01 7.520454352205e-01
3.143750000000e-01 7.495727538586e-01
3.156250000000e-01 7.459853350419e-01
3.168750000000e-01 7.437542342205e-01
3.181250000000e-01 7.413995008558e-01
3.193750000000e-01 7.389449005598e-01
3.206250000000e-01 7.364290270995e-01
3.218750000000e-01 7.338672131122e-01
3.231250000000e-01 7.312693997743e-01
3.243750000000e-01 7.286446159435e-01
3.256250000000e-01 7.260005763910e-01
3.268750000000e-01 7.233438943025e-01
3.281250000000e-01 7.206800601234e-01
3.293750000000e-01 7.180129092233e-01
3.306250000000e-01 7.153457137202e-01
3.318750000000e-01 7.126852153877e-01
3.331250000000e-01 7.100457681184e-01
3.343750000000e-01 7.074437995120e-01
3.356250000000e-01 7.048903634633e-01
3.368750000000e-01 7.024618793893e-01
3.381250000000e-01 7.002472881664e-01
3.393750000000e-01 6.972066612059e-01
3.406250000000e-01 6.950282377254e-01
3.418750000000e-01 6.928311024379e-01
3.431250000000e-01 6.904933585627e-01
3.443750000000e-01 6.880727118591e-01
3.456250000000e-01 6.855986822139e-01
3.468750000000e-01 6.830870416253e-01
3.481250000000e-01 6.805470644731e-01
3.493750000000e-01 6.779912922322e-01
3.506250000000e-01 6.754258563884e-01
3.518750000000e-01 6.728583313086e-01
3.531250000000e-01 6.702926621622e-01
3.543750000000e-01 6.677303107382e-01
3.556250000000e-01 6.651746490369e-01
3.568750000000e-01 6.626329839791e-01
3.581250000000e-01 6.601243932014e-01
3.593750000000e-01 6.576721194152e-01
3.606250000000e-01 6.552925511423e-01
3.618750000000e-01 6.530471053303e-01
3.631250000000e-01 6.510628746944e-01
3.643750000000e-01 6.492115478847e-01
3.656250000000e-01 6.473876473453e-01
3.668750000000e-01 6.456712939617e-01
3.681250000000e-01 6.437291860353e-01
3.693750000000e-01 6.416246541509e-01
3.706250000000e-01 6.394269580542e-01
3.718750000000e-01 6.371646133126e-01
3.731250000000e-01 6.348527688031e-01
3.743750000000e-01 6.325016699895e-01
3.756250000000e-01 6.301221874894e-01
3.768750000000e-01 6.277276044725e-01
3.781250000000e-01 6.253256537633e-01
3.793750000000e-01 6.229190190080e-01
3.806250000000e-01 6.205141235000e-01
3.818750000000e-01 6.181053286014e-01
3.831250000000e-01 6.157009792902e-01
3.843750000000e-01 6.133126819617e-01
3.856250000000e-01 6.109773012316e-01
3.868750000000e-01 6.086993412672e-01
3.881250000000e-01 6.065349367080e-01
3.893750000000e-01 6.044783361914e-01
3.906250000000e-01 6.027865284577e-01
3.918750000000e-01 6.011273587275e-01
3.931250000000e-01 6.007987193683e-01
3.943750000000e-01 5.988269902423e-01
3.956250000000e-01 5.984576739530e-01
3.968750000000e-01 5.966876675677e-01
3.981250000000e-01 5.954312388834e-01
3.993750000000e-01 5.932601110658e-01
4.006250000000e-01 5.916295829442e-01
4.018750000000e-01 5.892849238416e-01
4.031250000000e-01 5.874634191702e-01
4.043750000000e-01 5.850532571927e-01
4.056250000000e-01 5.830271388299e-01
4.068750000000e-01 5.806071938720e-01
4.081250000000e-01 5.784438638405e-01
4.093750000000e-01 5.761078155296e-01
4.106250000000e-01 5.739518762392e-01
4.118750000000e-01 5.721136742537e-01
4.131250000000e-01 5.707291434989e-01
4.143750000000e-01 5.638337245154e-01
4.156250000000e-01 5.626031432018e-01
4.168750000000e-01 5.643222790998e-01
4.181250000000e-01 5.615773330071e-01
4.193750000000e-01 5.513634421828e-01
4.206250000000e-01 5.510769042932e-01
4.218750000000e-01 5.551605436273e-01
4.231250000000e-01 5.539211617573e-01
4.243750000000e-01 5.434838419979e-01
4.256250000000e-01 5.441802117295e-01
4.268750000000e-01 5.495709432717e-01
4.281250000000e-01 5.506508825022e-01
4.293750000000e-01 5.480077149882e-01
4.306250000000e-01 5.479415026218e-01
4.318750000000e-01 5.489393299762e-01
4.331250000000e-01 5.486593357479e-01
4.343750000000e-01 5.481199874600e-01
4.356250000000e-01 5.472150021539e-01
4.368750000000e-01 5.461331571320e-01
4.381250000000e-01 5.449317214647e-01
4.393750000000e-01 5.436540188828e-01
4.406250000000e-01 5.423291939884e-01
4.418750000000e-01 5.409787507453e-01
4.431250000000e-01 5.396187682943e-01
4.443750000000e-01 5.382604965449e-01
4.456250000000e-01 5.369084311841e-01
4.468750000000e-01 5.355565449484e-01
4.481250000000e-01 5.341935270371e-01
4.493750000000e-01 5.328144434329e-01
4.506250000000e-01 5.314249390468e-01
4.518750000000e-01 5.300334622413e-01
4.531250000000e-01 5.286460164865e-01
4.543750000000e-01 5.272670049707e-01
4.556250000000e-01 5.259005898619e-01
4.568750000000e-01 5.245510034999e-01
4.581250000000e-01 5.232229566558e-01
4.593750000000e-01 5.219219817213e-01
4.606250000000e-01 5.206547099388e-01
4.618750000000e-01 5.194285555310e-01
4.631250000000e-01 5.182487142004e-01
4.643750000000e-01 5.171028209667e-01
4.656250000000e-01 5.159376275545e-01
4.668750000000e-01 5.146741833633e-01
4.681250000000e-01 5.132701174456e-01
4.693750000000e-01 5.117411251952e-01
4.706250000000e-01 5.100974078203e-01
4.718750000000e-01 5.083427500626e-01
4.731250000000e-01 5.065548000291e-01
4.743750000000e-01 5.048161161641e-01
4.756250000000e-01 5.031318015688e-01
4.768750000000e-01 5.014877282972e-01
4.781250000000e-01 4.998817918077e-01
4.793750000000e-01 4.983111285308e-01
4.806250000000e-01 4.967715223999e-01
4.818750000000e-01 4.952592330315e-01
4.831250000000e-01 4.937711785957e-01
4.843750000000e-01 4.923048815939e-01
4.856250000000e-01 4.908583823505e-01
4.868750000000e-01 4.894301230723e-01
4.881250000000e-01 4.880188463987e-01
4.893750000000e-01 4.866235240839e-01
4.906250000000e-01 4.852433162828e-01
4.918750000000e-01 4.838775529781e-01
4.931250000000e-01 4.825257242014e-01
4.943750000000e-01 4.811874715374e-01
4.956250000000e-01 4.798625875369e-01
4.968750000000e-01 4.785510290861e-01
4.981250000000e-01 4.772529791872e-01
4.993750000000e-01 4.759700211674e-01
5.006250000000e-01 4.747066050985e-01
5.018750000000e-01 4.734658233822e-01
5.031250000000e-01 4.722435415519e-01
5.043750000000e-01 4.710327529528e-01
5.056250000000e-01 4.698297568444e-01
5.068750000000e-01 4.686328735167e-01
5.081250000000e-01 4.674404379866e-01
5.093750000000e-01 4.662507965790e-01
5.106250000000e-01 4.650621498079e-01
5.118750000000e-01 4.638724500295e-01
5.131250000000e-01 4.626790095839e-01
5.143750000000e-01 4.614785051860e-01
5.156250000000e-01 4.602661961860e-01
5.168750000000e-01 4.590356531451e-01
5.181250000000e-01 4.577765372779e-01
5.193750000000e-01 4.564753761559e-01
5.206250000000e-01 4.551061525981e-01
5.218750000000e-01 4.536138908762e-01
5.231250000000e-01 4.506013309078e-01
5.243750000000e-01 4.486313976610e-01
5.256250000000e-01 4.472020752069e-01
5.268750000000e-01 4.459826722645e-01
5.281250000000e-01 4.448971877509e-01
5.293750000000e-01 4.438895062199e-01
5.306250000000e-01 4.429289692717e-01
5.318750000000e-01 4.419998627005e-01
5.331250000000e-01 4.410928842483e-01
5.343750000000e-01 4.402020534587e-01
5.356250000000e-01 4.393237435217e-01
5.368750000000e-01 4.384555036420e-01
5.381250000000e-01 4.375956374314e-01
5.393750000000e-01 4.367428459548e-01
5.406250000000e-01 4.358963633761e-01
5.418750000000e-01 4.350553825929e-01
5.431250000000e-01 4.342194448180e-01
5.443750000000e-01 4.333881985974e-01
5.456250000000e-01 4.325614505811e-01
5.468750000000e-01 4.317388858857e-01
5.481250000000e-01 4.309203390330e-01
5.493750000000e-01 4.301058168486e-01
5.506250000000e-01 4.292951926472e-01
5.518750000000e-01 4.284883955717e-01
5.531250000000e-01 4.276853542537e-01
5.543750000000e-01 4.268859596086e-01
5.556250000000e-01 4.260902563663e-01
5.568750000000e-01 4.252983655489e-01
5.581250000000e-01 4.245103575282e-01
5.593750000000e-01 4.237261579635e-01
5.606250000000e-01 4.229457019910e-01
5.618750000000e-01 4.221690361707e-01
5.631250000000e-01 4.213962286177e-01
5.643750000000e-01 4.206273232841e-01
5.656250000000e-01 4.198624399034e-01
5.668750000000e-01 4.191014604693e-01
5.681250000000e-01 4.183444274751e-01
5.693750000000e-01 4.175913971175e-01
5.706250000000e-01 4.168423723541e-01
5.718750000000e-01 4.160973754506e-01
5.731250000000e-01 4.153564380316e-01
5.743750000000e-01 4.146195369307e-01
5.756250000000e-01 4.138866510694e-01
5.768750000000e-01 4.131577321396e-01
5.781250000000e-01 4.124327835943e-01
5.793750000000e-01 4.117117840428e-01
5.806250000000e-01 4.109946173262e-01
5.818750000000e-01 4.102810740121e-01
5.831250000000e-01 4.095709767708e-01
5.843750000000e-01 4.088642023161e-01
5.856250000000e-01 4.081604330703e-01
5.868750000000e-01 4.074592431629e-01
5.881250000000e-01 4.067599366006e-01
5.893750000000e-01 4.060617250731e-01
5.906250000000e-01 4.053634928382e-01
5.918750000000e-01 4.046634346172e-01
5.931250000000e-01 4.039586290819e-01
5.943750000000e-01 4.032450328775e-01
5.956250000000e-01 4.025146413723e-01
5.968750000000e-01 4.017506500735e-01
5.981250000000e-01 4.004172476284e-01
5.993750000000e-01 3.994782410763e-01
6.006250000000e-01 3.987997348733e-01
6.018750000000e-01 3.981631835532e-01
6.031250000000e-01 3.975569195620e-01
6.043750000000e-01 3.969688621861e-01
6.056250000000e-01 3.963922820374e-01
6.068750000000e-01 3.958241448894e-01
6.081250000000e-01 3.952627087612e-01
6.093750000000e-01 3.947070507934e-01
6.106250000000e-01 3.941566119188e-01
6.118750000000e-01 3.936111717264e-01
6.131250000000e-01 3.930704735303e-01
6.143750000000e-01 3.925343590405e-01
6.156250000000e-01 3.920025956459e-01
6.168750000000e-01 3.914754185595e-01
6.181250000000e-01 3.909525763020e-01
6.193750000000e-01 3.904341281136e-01
6.206250000000e-01 3.899201130247e-01
6.218750000000e-01 3.894104066547e-01
6.231250000000e-01 3.889051558431e-01
6.243750000000e-01 3.884044401888e-01
6.256250000000e-01 3.879080735383e-01
6.268750000000e-01 3.874162792631e-01
6.281250000000e-01 3.869288176957e-01
6.293750000000e-01 3.864458609095e-01
6.306250000000e-01 3.859674796687e-01
6.318750000000e-01 3.854936458101e-01
6.331250000000e-01 3.850245207445e-01
6.343750000000e-01 3.845598646565e-01
6.356250000000e-01 3.840996558248e-01
6.368750000000e-01 3.836442533367e-01
6.381250000000e-01 3.831934890349e-01
6.393750000000e-01 3.827474626740e-01
6.406250000000e-01 3.823059713159e-01
6.418750000000e-01 3.818691919284e-01
6.431250000000e-01 3.814373142870e-01
6.443750000000e-01 3.810099220850e-01
6.456250000000e-01 3.805875159136e-01
6.468750000000e-01 3.801697795070e-01
6.481250000000e-01 3.797570208886e-01
6.493750000000e-01 3.793488689213e-01
6.506250000000e-01 3.789454583532e-01
6.518750000000e-01 3.785470823068e-01
6.531250000000e-01 3.781535189091e-01
6.543750000000e-01 3.777646681964e-01
6.556250000000e-01 3.773806138103e-01
6.568750000000e-01 3.770015379647e-01
6.581250000000e-01 3.766273044652e-01
6.593750000000e-01 3.762580319279e-01
6.606250000000e-01 3.758937064904e-01
6.618750000000e-01 3.755341952602e-01
6.631250000000e-01 3.751795776691e-01
6.643750000000e-01 3.748297789595e-01
6.656250000000e-01 3.744851339334e-01
6.668750000000e-01 3.741454672923e-01
6.681250000000e-01 3.738106573998e-01
6.693750000000e-01 3.734808783498e-01
6.706250000000e-01 3.731560247256e-01
6.718750000000e-01 3.728361889470e-01
6.731250000000e-01 3.725212568147e-01
6.743750000000e-01 3.722111796303e-01
6.756250000000e-01 3.719061687569e-01
6.768750000000e-01 3.716064642121e-01
6.781250000000e-01 3.713115243969e-01
6.793750000000e-01 3.710215677289e-01
6.806250000000e-01 3.707366094126e-01
6.818750000000e-01 3.704569340060e-01
6.831250000000e-01 3.701820455436e-01
6.843750000000e-01 3.699123274012e-01
6.856250000000e-01 3.696474440469e-01
6.868750000000e-01 3.693876416298e-01
6.881250000000e-01 3.691328884554e-01
6.893750000000e-01 3.688831929226e-01
6.906250000000e-01 3.686388624143e-01
6.918750000000e-01 3.683991687480e-01
6.931250000000e-01 3.681648340974e-01
6.943750000000e-01 3.679351314047e-01
6.956250000000e-01 3.677110310619e-01
6.968750000000e-01 3.674916337858e-01
6.981250000000e-01 3.672773573014e-01
6.993750000000e-01 3.670683322821e-01
7.006250000000e-01 3.668643831962e-01
7.018750000000e-01 3.666651298051e-01
7.031250000000e-01 3.664711820787e-01
7.043750000000e-01 3.662824402877e-01
7.056250000000e-01 3.660988434912e-01
7.068750000000e-01 3.659201788050e-01
7.081250000000e-01 3.657466446612e-01
7.093750000000e-01 3.655780312894e-01
7.106250000000e-01 3.654146200780e-01
7.118750000000e-01 3.652560848640e-01
7.131250000000e-01 3.651028446637e-01
7.143750000000e-01 3.649547692823e-01
7.156250000000e-01 3.648115769854e-01
7.168750000000e-01 3.646736122751e-01
7.181250000000e-01 3.645405024825e-01
7.193750000000e-01 3.644124881780e-01
7.206250000000e-01 3.642896878286e-01
7.218750000000e-01 3.641716677916e-01
7.231250000000e-01 3.640592668107e-01
7.243750000000e-01 3.639517208855e-01
7.256250000000e-01 3.638489656475e-01
7.268750000000e-01 3.637513076339e-01
7.281250000000e-01 3.636586867786e-01
7.293750000000e-01 3.635709694235e-01
7.306250000000e-01 3.634884598069e-01
7.318750000000e-01 3.634110774464e-01
7.331250000000e-01 3.633384782275e-01
7.343750000000e-01 3.632707801693e-01
7.356250000000e-01 3.632080372548e-01
7.368750000000e-01 3.631502860667e-01
7.381250000000e-01 3.630975406136e-01
7.393750000000e-01 3.630497900839e-01
7.406250000000e-01 3.630073972125e-01
7.418750000000e-01 3.629699020700e-01
7.431250000000e-01 3.629381488965e-01
7.443750000000e-01 3.629120305601e-01
7.456250000000e-01 3.628923197601e-01
7.468750000000e-01 3.628791907892e-01
7.481250000000e-01 3.628722890529e-01
7.493750000000e-01 3.628700047919e-01
7.506250000000e-01 3.628693956260e-01
7.518750000000e-01 3.628700047919e-01
7.531250000000e-01 3.628722890529e-01
7.543750000000e-01 3.628791907892e-01
7.556250000000e-01 3.628923197601e-01
7.568750000000e-01 3.629120305601e-01
7.581250000000e-01 3.629381488965e-01
7.593750000000e-01 3.629699020700e-01
7.606250000000e-01 3.630073972125e-01
7.618750000000e-01 3.630497900839e-01
7.631250000000e-01 3.630975406136e-01
7.643750000000e-01 3.631502860667e-01
7.656250000000e-01 3.632080372548e-01
7.668750000000e-01 3.632707801693e-01
7.681250000000e-01 3.633384782275e-01
7.693750000000e-01 3.634110774464e-01
7.706250000000e-01 3.634884598069e-01
7.718750000000e-01 3.635709694235e-01
7.731250000000e-01 3.636586867786e-01
7.743750000000e-01 3.637513076339e-01
7.756250000000e-01 3.638489656475e-01
7.768750000000e-01 3.639517208855e-01
7.781250000000e-01 3.640592668107e-01
7.793750000000e-01 3.641716677916e-01
7.806250000000e-01 3.642896878286e-01
7.818750000000e-01 3.644124881780e-01
7.831250000000e-01 3.645405024825e-01
7.843750000000e-01 3.646736122751e-01
7.856250000000e-01 3.648115769854e-01
7.868750000000e-01 3.649547692823e-01
7.881250000000e-01 3.651028446637e-01
7.893750000000e-01 3.652560848640e-01
7.906250000000e-01 3.654146200780e-01
7.918750000000e-01 3.655780312894e-01
7.931250000000e-01 3.657466446612e-01
7.943750000000e-01 3.659201788050e-01
7.956250000000e-01 3.660988434912e-01
7.968750000000e-01 3.662824402877e-01
7.981250000000e-01 3.664711820787e-01
7.993750000000e-01 3.666651298051e-01
8.006250000000e-01 3.668643831962e-01
8.018750000000e-01 3.670683322821e-01
8.031250000000e-01 3.672773573014e-01
8.043750000000e-01 3.674916337858e-01
8.056250000000e-01 3.677110310619e-01
8.068750000000e-01 3.679351314047e-01
8.081250000000e-01 3.681648340974e-01
8.093750000000e-01 3.683991687480e-01
8.106250000000e-01 3.686388624143e-01
8.118750000000e-01 3.688831929226e-01
8.131250000000e-01 3.691328884554e-01
8.143750000000e-01 3.693876416298e-01
8.156250000000e-01 3.696474440469e-01
8.168750000000e-01 3.699123274012e-01
8.181250000000e-01 3.701820455436e-01
8.193750000000e-01 3.704569340060e-01
8.206250000000e-01 3.707366094126e-01
8.218750000000e-01 3.710215677289e-01
8.231250000000e-01 3.713115243969e-01
8.243750000000e-01 3.716064642121e-01
8.256250000000e-01 3.719061687569e-01
8.268750000000e-01 3.722111796303e-01
8.281250000000e-01 3.725212568147e-01
8.293750000000e-01 3.728361889470e-01
8.306250000000e-01 3.731560247256e-01
8.318750000000e-01 3.734808783498e-01
8.331250000000e-01 3.738106573998e-01
8.343750000000e-01 3.741454672923e-01
8.356250000000e-01 3.744851339334e-01
8.368750000000e-01 3.748297789595e-01
8.381250000000e-01 3.751795776691e-01
8.393750000000e-01 3.755341952602e-01
8.406250000000e-01 3.758937064904e-01
8.418750000000e-01 3.762580319279e-01
8.431250000000e-01 3.766273044652e-01
8.443750000000e-01 3.770015379647e-01
8.456250000000e-01 3.773806138103e-01
8.468750000000e-01 3.777646681964e-01
8.481250000000e-01 3.781535189091e-01
8.493750000000e-01 3.785470823068e-01
8.506250000000e-01 3.789454583532e-01
8.518750000000e-01 3.793488689213e-01
8.531250000000e-01 3.797570208886e-01
8.543750000000e-01 3.801697795070e-01
8.556250000000e-01 3.805875159136e-01
8.568750000000e-01 3.810099220850e-01
8.581250000000e-01 3.814373142870e-01
8.593750000000e-01 3.818691919284e-01
8.606250000000e-01 3.823059713159e-01
8.618750000000e-01 3.827474626740e-01
8.631250000000e-01 3.831934890350e-01
8.643750000000e-01 3.836442533367e-01
8.656250000000e-01 3.840996558248e-01
8.668750000000e-01 3.845598646565e-01
8.681250000000e-01 3.850245207445e-01
8.693750000000e-01 3.854936458101e-01
8.706250000000e-01 3.859674796687e-01
8.718750000000e-01 3.864458609095e-01
8.731250000000e-01 3.869288176957e-01
8.743750000000e-01 3.874162792631e-01
8.756250000000e-01 3.879080735383e-01
8.768750000000e-01 3.884044401888e-01
8.781250000000e-01 3.889051558431e-01
8.793750000000e-01 3.894104066547e-01
8.806250000000e-01 3.899201130247e-01
8.818750000000e-01 3.904341281136e-01
8.831250000000e-01 3.909525763020e-01
8.843750000000e-01 3.914754185595e-01
8.856250000000e-01 3.920025956459e-01
8.868750000000e-01 3.925343590405e-01
8.881250000000e-01 3.930704735303e-01
8.893750000000e-01 3.936111717264e-01
8.906250000000e-01 3.941566119189e-01
8.918750000000e-01 3.947070507934e-01
8.931250000000e-01 3.952627087612e-01
8.943750000000e-01 3.958241448894e-01
8.956250000000e-01 3.963922820374e-01
8.968750000000e-01 3.969688621861e-01
8.981250000000e-01 3.975569195620e-01
8.993750000000e-01 3.981631835532e-01
9.006250000000e-01 3.987997348733e-01
9.018750000000e-01 3.994782410763e-01
9.031250000000e-01 4.004172476283e-01
9.043750000000e-01 4.017506500735e-01
9.056250000000e-01 4.025146413723e-01
9.068750000000e-01 4.032450328775e-01
9.081250000000e-01 4.039586290819e-01
9.093750000000e-01 4.046634346172e-01
9.106250000000e-01 4.053634928382e-01
9.118750000000e-01 4.060617250731e-01
9.131250000000e-01 4.067599366006e-01
9.143750000000e-01 4.074592431629e-01
9.156250000000e-01 4.081604330703e-01
9.168750000000e-01 4.088642023161e-01
9.181250000000e-01 4.095709767708e-01
9.193750000000e-01 4.102810740121e-01
9.206250000000e-01 4.109946173262e-01
9.218750000000e-01 4.117117840428e-01
9.231250000000e-01 4.124327835943e-01
9.243750000000e-01 4.131577321396e-01
9.256250000000e-01 4.138866510694e-01
9.268750000000e-01 4.146195369307e-01
9.281250000000e-01 4.153564380316e-01
9.293750000000e-01 4.160973754506e-01
9.306250000000e-01 4.168423723541e-01
9.318750000000e-01 4.175913971175e-01
9.331250000000e-01 4.183444274751e-01
9.343750000000e-01 4.191014604693e-01
9.356250000000e-01 4.198624399034e-01
9.368750000000e-01 4.206273232841e-01
9.381250000000e-01 4.213962286177e-01
9.393750000000e-01 4.221690361707e-01
9.406250000000e-01 4.229457019910e-01
9.418750000000e-01 4.237261579635e-01
9.431250000000e-01 4.245103575282e-01
9.443750000000e-01 4.252983655489e-01
9.456250000000e-01 4.260902563663e-01
9.468750000000e-01 4.268859596086e-01
9.481250000000e-01 4.276853542537e-01
9.493750000000e-01 4.284883955717e-01
9.506250000000e-01 4.292951926472e-01
9.518750000000e-01 4.301058168486e-01
9.531250000000e-01 4.309203390330e-01
9.543750000000e-01 4.317388858857e-01
9.556250000000e-01 4.325614505811e-01
9.568750000000e-01 4.333881985974e-01
9.581250000000e-01 4.342194448180e-01
9.593750000000e-01 4.350553825929e-01
9.606250000000e-01 4.358963633761e-01
9.618750000000e-01 4.367428459548e-01
9.631250000000e-01 4.375956374314e-01
9.643750000000e-01 4.384555036420e-01
9.656250000000e-01 4.393237435217e-01
9.668750000000e-01 4.402020534587e-01
9.681250000000e-01 4.410928842483e-01
9.693750000000e-01 4.419998627005e-01
9.706250000000e-01 4.429289692717e-01
9.718750000000e-01 4.438895062199e-01
9.731250000000e-01 4.448971877509e-01
9.743750000000e-01 4.459826722645e-01
9.756250000000e-01 4.472020752069e-01
9.768750000000e-01 4.486313976610e-01
9.781250000000e-01 4.506013309078e-01
9.793750000000e-01 4.536138908762e-01
9.806250000000e-01 4.551061525981e-01
9.818750000000e-01 4.564753761559e-01
9.831250000000e-01 4.577765372779e-01
9.843750000000e-01 4.590356531451e-01
9.856250000000e-01 4.602661961860e-01
9.868750000000e-01 4.614785051860e-01
9.881250000000e-01 4.626790095839e-01
9.893750000000e-01 4.638724500295e-01
9.906250000000e-01 4.650621498079e-01
9.918750000000e-01 4.662507965790e-01
9.931250000000e-01 4.674404379866e-01
9.943750000000e-01 4.686328735167e-01
9.956250000000e-01 4.698297568444e-01
9.968750000000e-01 4.710327529528e-01
9.981250000000e-01 4.722435415519e-01
9.993750000000e-01 4.734658233822e-01


==> figures/amiri_Cbiglow/tem_col17_10000.dat <==
 1.00000000e+00 1.00004095e+00
 2.00000000e+00 1.00011228e+00
 3.00000000e+00 1.00018365e+00
 4.00000000e+00 1.00025505e+00
 5.00000000e+00 1.00032649e+00
 6.00000000e+00 1.00039795e+00
 7.00000000e+00 1.00046944e+00
 8.00000000e+00 1.00054095e+00
 9.00000000e+00 1.00061247e+00
 1.00000000e+01 1.00068400e+00
 1.10000000e+01 1.00075554e+00
 1.20000000e+01 1.00082708e+00
 1.30000000e+01 1.00089862e+00
 1.40000000e+01 1.00097015e+00
 1.50000000e+01 1.00104167e+00
 1.60000000e+01 1.00111317e+00
 1.70000000e+01 1.00118465e+00
 1.80000000e+01 1.00125612e+00
 1.90000000e+01 1.00132755e+00
 2.00000000e+01 1.00139895e+00
 2.10000000e+01 1.00147031e+00
 2.20000000e+01 1.00154163e+00
 2.30000000e+01 1.00161291e+00
 2.40000000e+01 1.00168414e+00
 2.50000000e+01 1.00175531e+00
 2.60000000e+01 1.00182643e+00
 2.70000000e+01 1.00189748e+00
 2.80000000e+01 1.00196847e+00
 2.90000000e+01 1.00203939e+00
 3.00000000e+01 1.00211023e+00
 3.10000000e+01 1.00218099e+00
 3.20000000e+01 1.00225167e+00
 3.30000000e+01 1.00232226e+00
 3.40000000e+01 1.00239276e+00
 3.50000000e+01 1.00246316e+00
 3.60000000e+01 1.00253346e+00
 3.70000000e+01 1.00260366e+00
 3.80000000e+01 1.00267374e+00
 3.90000000e+01 1.00274372e+00
 4.00000000e+01 1.00281357e+00
 4.10000000e+01 1.00288330e+00
 4.20000000e+01 1.00295290e+00
 4.30000000e+01 1.00302237e+00
 4.40000000e+01 1.00309171e+00
 4.50000000e+01 1.00316090e+00
 4.60000000e+01 1.00322995e+00
 4.70000000e+01 1.00329885e+00
 4.80000000e+01 1.00336760e+00
 4.90000000e+01 1.00343619e+00
 5.00000000e+01 1.00350461e+00
 5.10000000e+01 1.00357287e+00
 5.20000000e+01 1.00364096e+00
 5.30000000e+01 1.00370887e+00
 5.40000000e+01 1.00377661e+00
 5.50000000e+01 1.00384416e+00
 5.60000000e+01 1.00391153e+00
 5.70000000e+01 1.00397870e+00
 5.80000000e+01 1.00404569e+00
 5.90000000e+01 1.00411247e+00
 6.00000000e+01 1.00417905e+00
 6.10000000e+01 1.00424542e+00
 6.20000000e+01 1.00431159e+00
 6.30000000e+01 1.00437753e+00
 6.40000000e+01 1.00444326e+00
 6.50000000e+01 1.00450877e+00
 6.60000000e+01 1.00457405e+00
 6.70000000e+01 1.00463909e+00
 6.80000000e+01 1.00470390e+00
 6.90000000e+01 1.00476847e+00
 7.00000000e+01 1.00483280e+00
 7.10000000e+01 1.00489688e+00
 7.20000000e+01 1.00496070e+00
 7.30000000e+01 1.00502427e+00
 7.40000000e+01 1.00508757e+00
 7.50000000e+01 1.00515061e+00
 7.60000000e+01 1.00521338e+00
 7.70000000e+01 1.00527587e+00
 7.80000000e+01 1.00533809e+00
 7.90000000e+01 1.00540002e+00
 8.00000000e+01 1.00546166e+00
 8.10000000e+01 1.00552302e+00
 8.20000000e+01 1.00558407e+00
 8.30000000e+01 1.00564483e+00
 8.40000000e+01 1.00570528e+00
 8.50000000e+01 1.00576543e+00
 8.60000000e+01 1.00582526e+00
 8.70000000e+01 1.00588477e+00
 8.80000000e+01 1.00594397e+00
 8.90000000e+01 1.00600283e+00
 9.00000000e+01 1.00606137e+00
 9.10000000e+01 1.00611957e+00
 9.20000000e+01 1.00617744e+00
 9.30000000e+01 1.00623496e+00
 9.40000000e+01 1.00629213e+00
 9.50000000e+01 1.00634895e+00
 9.60000000e+01 1.00640542e+00
 9.70000000e+01 1.00646153e+00
 9.80000000e+01 1.00651728e+00
 9.90000000e+01 1.00657265e+00
 1.00000000e+02 1.00662766e+00
 1.01000000e+02 1.00668229e+00
 1.02000000e+02 1.00673654e+00
 1.03000000e+02 1.00679040e+00
 1.04000000e+02 1.00684388e+00
 1.05000000e+02 1.00689696e+00
 1.06000000e+02 1.00694965e+00
 1.07000000e+02 1.00700194e+00
 1.08000000e+02 1.00705382e+00
 1.09000000e+02 1.00710529e+00
 1.10000000e+02 1.00715635e+00
 1.11000000e+02 1.00720700e+00
 1.12000000e+02 1.00725722e+00
 1.13000000e+02 1.00730702e+00
 1.14000000e+02 1.00735640e+00
 1.15000000e+02 1.00740534e+00
 1.16000000e+02 1.00745384e+00
 1.17000000e+02 1.00750191e+00
 1.18000000e+02 1.00754953e+00
 1.19000000e+02 1.00759671e+00
 1.20000000e+02 1.00764343e+00
 1.21000000e+02 1.00768970e+00
 1.22000000e+02 1.00773551e+00
 1.23000000e+02 1.00778086e+00
 1.24000000e+02 1.00782574e+00
 1.25000000e+02 1.00787016e+00
 1.26000000e+02 1.00791409e+00
 1.27000000e+02 1.00795755e+00
 1.28000000e+02 1.00800053e+00
 1.29000000e+02 1.00804303e+00
 1.30000000e+02 1.00808503e+00
 1.31000000e+02 1.00812655e+00
 1.32000000e+02 1.00816756e+00
 1.33000000e+02 1.00820808e+00
 1.34000000e+02 1.00824810e+00
 1.35000000e+02 1.00828761e+00
 1.36000000e+02 1.00832661e+00
 1.37000000e+02 1.00836509e+00
 1.38000000e+02 1.00840307e+00
 1.39000000e+02 1.00844052e+00
 1.40000000e+02 1.00847745e+00
 1.41000000e+02 1.00851386e+00
 1.42000000e+02 1.00854974e+00
 1.43000000e+02 1.00858509e+00
 1.44000000e+02 1.00861990e+00
 1.45000000e+02 1.00865419e+00
 1.46000000e+02 1.00868793e+00
 1.47000000e+02 1.00872114e+00
 1.48000000e+02 1.00875381e+00
 1.49000000e+02 1.00878593e+00
 1.50000000e+02 1.00881752e+00
 1.51000000e+02 1.00884856e+00
 1.52000000e+02 1.00887905e+00
 1.53000000e+02 1.00890901e+00
 1.54000000e+02 1.00893843e+00
 1.55000000e+02 1.00896730e+00
 1.56000000e+02 1.00899564e+00
 1.57000000e+02 1.00902343e+00
 1.58000000e+02 1.00905069e+00
 1.59000000e+02 1.00907742e+00
 1.60000000e+02 1.00910359e+00
 1.61000000e+02 1.00912921e+00
 1.62000000e+02 1.00915426e+00
 1.63000000e+02 1.00917872e+00
 1.64000000e+02 1.00920256e+00
 1.65000000e+02 1.00922582e+00
 1.66000000e+02 1.00924842e+00
 1.67000000e+02 1.00927037e+00
 1.68000000e+02 1.00929167e+00
 1.69000000e+02 1.00931234e+00
 1.70000000e+02 1.00933235e+00
 1.71000000e+02 1.00935175e+00
 1.72000000e+02 1.00937051e+00
 1.73000000e+02 1.00938864e+00
 1.74000000e+02 1.00940614e+00
 1.75000000e+02 1.00942301e+00
 1.76000000e+02 1.00943925e+00
 1.77000000e+02 1.00945486e+00
 1.78000000e+02 1.00946985e+00
 1.79000000e+02 1.00948420e+00
 1.80000000e+02 1.00949792e+00
 1.81000000e+02 1.00951101e+00
 1.82000000e+02 1.00952347e+00
 1.83000000e+02 1.00953530e+00
 1.84000000e+02 1.00954649e+00
 1.85000000e+02 1.00955704e+00
 1.86000000e+02 1.00956697e+00
 1.87000000e+02 1.00957625e+00
 1.88000000e+02 1.00958490e+00
 1.89000000e+02 1.00959291e+00
 1.90000000e+02 1.00960028e+00
 1.91000000e+02 1.00960702e+00
 1.92000000e+02 1.00961311e+00
 1.93000000e+02 1.00961857e+00
 1.94000000e+02 1.00962338e+00
 1.95000000e+02 1.00962755e+00
 1.96000000e+02 1.00963109e+00
 1.97000000e+02 1.00963398e+00
 1.98000000e+02 1.00963622e+00
 1.99000000e+02 1.00963783e+00
 2.00000000e+02 1.00963879e+00
 2.01000000e+02 1.00963911e+00
 2.02000000e+02 1.00963879e+00
 2.03000000e+02 1.00963783e+00
 2.04000000e+02 1.00963622e+00
 2.05000000e+02 1.00963398e+00
 2.06000000e+02 1.00963109e+00
 2.07000000e+02 1.00962755e+00
 2.08000000e+02 1.00962338e+00
 2.09000000e+02 1.00961857e+00
 2.10000000e+02 1.00961311e+00
 2.11000000e+02 1.00960702e+00
 2.12000000e+02 1.00960028e+00
 2.13000000e+02 1.00959291e+00
 2.14000000e+02 1.00958490e+00
 2.15000000e+02 1.00957625e+00
 2.16000000e+02 1.00956697e+00
 2.17000000e+02 1.00955704e+00
 2.18000000e+02 1.00954649e+00
 2.19000000e+02 1.00953530e+00
 2.20000000e+02 1.00952347e+00
 2.21000000e+02 1.00951101e+00
 2.22000000e+02 1.00949792e+00
 2.23000000e+02 1.00948420e+00
 2.24000000e+02 1.00946985e+00
 2.25000000e+02 1.00945486e+00
 2.26000000e+02 1.00943925e+00
 2.27000000e+02 1.00942301e+00
 2.28000000e+02 1.00940614e+00
 2.29000000e+02 1.00938864e+00
 2.30000000e+02 1.00937051e+00
 2.31000000e+02 1.00935175e+00
 2.32000000e+02 1.00933235e+00
 2.33000000e+02 1.00931234e+00
 2.34000000e+02 1.00929167e+00
 2.35000000e+02 1.00927037e+00
 2.36000000e+02 1.00924842e+00
 2.37000000e+02 1.00922582e+00
 2.38000000e+02 1.00920256e+00
 2.39000000e+02 1.00917872e+00
 2.40000000e+02 1.00915426e+00
 2.41000000e+02 1.00912921e+00
 2.42000000e+02 1.00910359e+00
 2.43000000e+02 1.00907742e+00
 2.44000000e+02 1.00905069e+00
 2.45000000e+02 1.00902343e+00
 2.46000000e+02 1.00899564e+00
 2.47000000e+02 1.00896730e+00
 2.48000000e+02 1.00893843e+00
 2.49000000e+02 1.00890901e+00
 2.50000000e+02 1.00887905e+00
 2.51000000e+02 1.00884856e+00
 2.52000000e+02 1.00881752e+00
 2.53000000e+02 1.00878593e+00
 2.54000000e+02 1.00875381e+00
 2.55000000e+02 1.00872114e+00
 2.56000000e+02 1.00868793e+00
 2.57000000e+02 1.00865419e+00
 2.58000000e+02 1.00861990e+00
 2.59000000e+02 1.00858509e+00
 2.60000000e+02 1.00854974e+00
 2.61000000e+02 1.00851386e+00
 2.62000000e+02 1.00847745e+00
 2.63000000e+02 1.00844052e+00
 2.64000000e+02 1.00840307e+00
 2.65000000e+02 1.00836509e+00
 2.66000000e+02 1.00832661e+00
 2.67000000e+02 1.00828761e+00
 2.68000000e+02 1.00824810e+00
 2.69000000e+02 1.00820808e+00
 2.70000000e+02 1.00816756e+00
 2.71000000e+02 1.00812655e+00
 2.72000000e+02 1.00808503e+00
 2.73000000e+02 1.00804303e+00
 2.74000000e+02 1.00800053e+00
 2.75000000e+02 1.00795755e+00
 2.76000000e+02 1.00791409e+00
 2.77000000e+02 1.00787016e+00
 2.78000000e+02 1.00782574e+00
 2.79000000e+02 1.00778086e+00
 2.80000000e+02 1.00773551e+00
 2.81000000e+02 1.00768970e+00
 2.82000000e+02 1.00764343e+00
 2.83000000e+02 1.00759671e+00
 2.84000000e+02 1.00754953e+00
 2.85000000e+02 1.00750191e+00
 2.86000000e+02 1.00745384e+00
 2.87000000e+02 1.00740534e+00
 2.88000000e+02 1.00735640e+00
 2.89000000e+02 1.00730702e+00
 2.90000000e+02 1.00725722e+00
 2.91000000e+02 1.00720700e+00
 2.92000000e+02 1.00715635e+00
 2.93000000e+02 1.00710529e+00
 2.94000000e+02 1.00705382e+00
 2.95000000e+02 1.00700194e+00
 2.96000000e+02 1.00694965e+00
 2.97000000e+02 1.00689696e+00
 2.98000000e+02 1.00684388e+00
 2.99000000e+02 1.00679040e+00
 3.00000000e+02 1.00673654e+00
 3.01000000e+02 1.00668229e+00
 3.02000000e+02 1.00662766e+00
 3.03000000e+02 1.00657265e+00
 3.04000000e+02 1.00651728e+00
 3.05000000e+02 1.00646153e+00
 3.06000000e+02 1.00640542e+00
 3.07000000e+02 1.00634895e+00
 3.08000000e+02 1.00629213e+00
 3.09000000e+02 1.00623496e+00
 3.10000000e+02 1.00617744e+00
 3.11000000e+02 1.00611957e+00
 3.12000000e+02 1.00606137e+00
 3.13000000e+02 1.00600283e+00
 3.14000000e+02 1.00594397e+00
 3.15000000e+02 1.00588477e+00
 3.16000000e+02 1.00582526e+00
 3.17000000e+02 1.00576543e+00
 3.18000000e+02 1.00570528e+00
 3.19000000e+02 1.00564483e+00
 3.20000000e+02 1.00558407e+00
 3.21000000e+02 1.00552302e+00
 3.22000000e+02 1.00546166e+00
 3.23000000e+02 1.00540002e+00
 3.24000000e+02 1.00533809e+00
 3.25000000e+02 1.00527587e+00
 3.26000000e+02 1.00521338e+00
 3.27000000e+02 1.00515061e+00
 3.28000000e+02 1.00508757e+00
 3.29000000e+02 1.00502427e+00
 3.30000000e+02 1.00496070e+00
 3.31000000e+02 1.00489688e+00
 3.32000000e+02 1.00483280e+00
 3.33000000e+02 1.00476847e+00
 3.34000000e+02 1.00470390e+00
 3.35000000e+02 1.00463909e+00
 3.36000000e+02 1.00457405e+00
 3.37000000e+02 1.00450877e+00
 3.38000000e+02 1.00444326e+00
 3.39000000e+02 1.00437753e+00
 3.40000000e+02 1.00431159e+00
 3.41000000e+02 1.00424542e+00
 3.42000000e+02 1.00417905e+00
 3.43000000e+02 1.00411247e+00
 3.44000000e+02 1.00404569e+00
 3.45000000e+02 1.00397870e+00
 3.46000000e+02 1.00391153e+00
 3.47000000e+02 1.00384416e+00
 3.48000000e+02 1.00377661e+00
 3.49000000e+02 1.00370887e+00
 3.50000000e+02 1.00364096e+00
 3.51000000e+02 1.00357287e+00
 3.52000000e+02 1.00350461e+00
 3.53000000e+02 1.00343619e+00
 3.54000000e+02 1.00336760e+00
 3.55000000e+02 1.00329885e+00
 3.56000000e+02 1.00322995e+00
 3.57000000e+02 1.00316090e+00
 3.58000000e+02 1.00309171e+00
 3.59000000e+02 1.00302237e+00
 3.60000000e+02 1.00295290e+00
 3.61000000e+02 1.00288330e+00
 3.62000000e+02 1.00281357e+00
 3.63000000e+02 1.00274372e+00
 3.64000000e+02 1.00267374e+00
 3.65000000e+02 1.00260366e+00
 3.66000000e+02 1.00253346e+00
 3.67000000e+02 1.00246316e+00
 3.68000000e+02 1.00239276e+00
 3.69000000e+02 1.00232226e+00
 3.70000000e+02 1.00225167e+00
 3.71000000e+02 1.00218099e+00
 3.72000000e+02 1.00211023e+00
 3.73000000e+02 1.00203939e+00
 3.74000000e+02 1.00196847e+00
 3.75000000e+02 1.00189748e+00
 3.76000000e+02 1.00182643e+00
 3.77000000e+02 1.00175531e+00
 3.78000000e+02 1.00168414e+00
 3.79000000e+02 1.00161291e+00
 3.80000000e+02 1.00154163e+00
 3.81000000e+02 1.00147031e+00
 3.82000000e+02 1.00139895e+00
 3.83000000e+02 1.00132755e+00
 3.84000000e+02 1.00125612e+00
 3.85000000e+02 1.00118465e+00
 3.86000000e+02 1.00111317e+00
 3.87000000e+02 1.00104167e+00
 3.88000000e+02 1.00097015e+00
 3.89000000e+02 1.00089862e+00
 3.90000000e+02 1.00082708e+00
 3.91000000e+02 1.00075554e+00
 3.92000000e+02 1.00068400e+00
 3.93000000e+02 1.00061247e+00
 3.94000000e+02 1.00054095e+00
 3.95000000e+02 1.00046944e+00
 3.96000000e+02 1.00039795e+00
 3.97000000e+02 1.00032649e+00
 3.98000000e+02 1.00025505e+00
 3.99000000e+02 1.00018365e+00
 4.00000000e+02 1.00011228e+00
 4.01000000e+02 1.00004095e+00
 4.02000000e+02 9.99969668e-01
 4.03000000e+02 9.99898433e-01
 4.04000000e+02 9.99827252e-01
 4.05000000e+02 9.99756128e-01
 4.06000000e+02 9.99685065e-01
 4.07000000e+02 9.99614068e-01
 4.08000000e+02 9.99543140e-01
 4.09000000e+02 9.99472285e-01
 4.10000000e+02 9.99401508e-01
 4.11000000e+02 9.99330812e-01
 4.12000000e+02 9.99260201e-01
 4.13000000e+02 9.99189680e-01
 4.14000000e+02 9.99119253e-01
 4.15000000e+02 9.99048922e-01
 4.16000000e+02 9.98978693e-01
 4.17000000e+02 9.98908569e-01
 4.18000000e+02 9.98838555e-01
 4.19000000e+02 9.98768653e-01
 4.20000000e+02 9.98698868e-01
 4.21000000e+02 9.98629204e-01
 4.22000000e+02 9.98559665e-01
 4.23000000e+02 9.98490255e-01
 4.24000000e+02 9.98420977e-01
 4.25000000e+02 9.98351835e-01
 4.26000000e+02 9.98282834e-01
 4.27000000e+02 9.98213976e-01
 4.28000000e+02 9.98145267e-01
 4.29000000e+02 9.98076709e-01
 4.30000000e+02 9.98008307e-01
 4.31000000e+02 9.97940064e-01
 4.32000000e+02 9.97871984e-01
 4.33000000e+02 9.97804071e-01
 4.34000000e+02 9.97736329e-01
 4.35000000e+02 9.97668761e-01
 4.36000000e+02 9.97601372e-01
 4.37000000e+02 9.97534164e-01
 4.38000000e+02 9.97467142e-01
 4.39000000e+02 9.97400309e-01
 4.40000000e+02 9.97333669e-01
 4.41000000e+02 9.97267226e-01
 4.42000000e+02 9.97200984e-01
 4.43000000e+02 9.97134945e-01
 4.44000000e+02 9.97069114e-01
 4.45000000e+02 9.97003494e-01
 4.46000000e+02 9.96938090e-01
 4.47000000e+02 9.96872904e-01
 4.48000000e+02 9.96807940e-01
 4.49000000e+02 9.96743201e-01
 4.50000000e+02 9.96678692e-01
 4.51000000e+02 9.96614416e-01
 4.52000000e+02 9.96550377e-01
 4.53000000e+02 9.96486577e-01
 4.54000000e+02 9.96423021e-01
 4.55000000e+02 9.96359711e-01
 4.56000000e+02 9.96296652e-01
 4.57000000e+02 9.96233847e-01
 4.58000000e+02 9.96171300e-01
 4.59000000e+02 9.96109013e-01
 4.60000000e+02 9.96046990e-01
 4.61000000e+02 9.95985235e-01
 4.62000000e+02 9.95923751e-01
 4.63000000e+02 9.95862541e-01
 4.64000000e+02 9.95801609e-01
 4.65000000e+02 9.95740958e-01
 4.66000000e+02 9.95680591e-01
 4.67000000e+02 9.95620512e-01
 4.68000000e+02 9.95560725e-01
 4.69000000e+02 9.95501231e-01
 4.70000000e+02 9.95442035e-01
 4.71000000e+02 9.95383139e-01
 4.72000000e+02 9.95324548e-01
 4.73000000e+02 9.95266264e-01
 4.74000000e+02 9.95208290e-01
 4.75000000e+02 9.95150630e-01
 4.76000000e+02 9.95093287e-01
 4.77000000e+02 9.95036263e-01
 4.78000000e+02 9.94979563e-01
 4.79000000e+02 9.94923188e-01
 4.80000000e+02 9.94867143e-01
 4.81000000e+02 9.94811430e-01
 4.82000000e+02 9.94756052e-01
 4.83000000e+02 9.94701012e-01
 4.84000000e+02 9.94646314e-01
 4.85000000e+02 9.94591960e-01
 4.86000000e+02 9.94537953e-01
 4.87000000e+02 9.94484296e-01
 4.88000000e+02 9.94430993e-01
 4.89000000e+02 9.94378045e-01
 4.90000000e+02 9.94325457e-01
 4.91000000e+02 9.94273230e-01
 4.92000000e+02 9.94221368e-01
 4.93000000e+02 9.94169873e-01
 4.94000000e+02 9.94118748e-01
 4.95000000e+02 9.94067997e-01
 4.96000000e+02 9.94017621e-01
 4.97000000e+02 9.93967624e-01
 4.98000000e+02 9.93918008e-01
 4.99000000e+02 9.93868777e-01
 5.00000000e+02 9.93819931e-01
 5.01000000e+02 9.93771476e-01
 5.02000000e+02 9.93723412e-01
 5.03000000e+02 9.93675742e-01
 5.04000000e+02 9.93628470e-01
 5.05000000e+02 9.93581598e-01
 5.06000000e+02 9.93535127e-01
 5.07000000e+02 9.93489062e-01
 5.08000000e+02 9.93443404e-01
 5.09000000e+02 9.93398156e-01
 5.10000000e+02 9.93353320e-01
 5.11000000e+02 9.93308898e-01
 5.12000000e+02 9.93264894e-01
 5.13000000e+02 9.93221309e-01
 5.14000000e+02 9.93178147e-01
 5.15000000e+02 9.93135408e-01
 5.16000000e+02 9.93093096e-01
 5.17000000e+02 9.93051213e-01
 5.18000000e+02 9.93009760e-01
 5.19000000e+02 9.92968742e-01
 5.20000000e+02 9.92928158e-01
 5.21000000e+02 9.92888013e-01
 5.22000000e+02 9.92848307e-01
 5.23000000e+02 9.92809044e-01
 5.24000000e+02 9.92770225e-01
 5.25000000e+02 9.92731852e-01
 5.26000000e+02 9.92693928e-01
 5.27000000e+02 9.92656454e-01
 5.28000000e+02 9.92619433e-01
 5.29000000e+02 9.92582866e-01
 5.30000000e+02 9.92546756e-01
 5.31000000e+02 9.92511104e-01
 5.32000000e+02 9.92475913e-01
 5.33000000e+02 9.92441184e-01
 5.34000000e+02 9.92406920e-01
 5.35000000e+02 9.92373121e-01
 5.36000000e+02 9.92339790e-01
 5.37000000e+02 9.92306929e-01
 5.38000000e+02 9.92274540e-01
 5.39000000e+02 9.92242623e-01
 5.40000000e+02 9.92211182e-01
 5.41000000e+02 9.92180217e-01
 5.42000000e+02 9.92149731e-01
 5.43000000e+02 9.92119725e-01
 5.44000000e+02 9.92090200e-01
 5.45000000e+02 9.92061159e-01
 5.46000000e+02 9.92032602e-01
 5.47000000e+02 9.92004532e-01
 5.48000000e+02 9.91976950e-01
 5.49000000e+02 9.91949857e-01
 5.50000000e+02 9.91923255e-01
 5.51000000e+02 9.91897145e-01
 5.52000000e+02 9.91871529e-01
 5.53000000e+02 9.91846408e-01
 5.54000000e+02 9.91821784e-01
 5.55000000e+02 9.91797657e-01
 5.56000000e+02 9.91774029e-01
 5.57000000e+02 9.91750902e-01
 5.58000000e+02 9.91728276e-01
 5.59000000e+02 9.91706154e-01
 5.60000000e+02 9.91684535e-01
 5.61000000e+02 9.91663421e-01
 5.62000000e+02 9.91642814e-01
 5.63000000e+02 9.91622714e-01
 5.64000000e+02 9.91603123e-01
 5.65000000e+02 9.91584042e-01
 5.66000000e+02 9.91565471e-01
 5.67000000e+02 9.91547412e-01
 5.68000000e+02 9.91529865e-01
 5.69000000e+02 9.91512833e-01
 5.70000000e+02 9.91496314e-01
 5.71000000e+02 9.91480311e-01
 5.72000000e+02 9.91464824e-01
 5.73000000e+02 9.91449855e-01
 5.74000000e+02 9.91435403e-01
 5.75000000e+02 9.91421470e-01
 5.76000000e+02 9.91408057e-01
 5.77000000e+02 9.91395164e-01
 5.78000000e+02 9.91382791e-01
 5.79000000e+02 9.91370940e-01
 5.80000000e+02 9.91359612e-01
 5.81000000e+02 9.91348806e-01
 5.82000000e+02 9.91338523e-01
 5.83000000e+02 9.91328765e-01
 5.84000000e+02 9.91319531e-01
 5.85000000e+02 9.91310822e-01
 5.86000000e+02 9.91302638e-01
 5.87000000e+02 9.91294981e-01
 5.88000000e+02 9.91287849e-01
 5.89000000e+02 9.91281245e-01
 5.90000000e+02 9.91275167e-01
 5.91000000e+02 9.91269617e-01
 5.92000000e+02 9.91264594e-01
 5.93000000e+02 9.91260100e-01
 5.94000000e+02 9.91256134e-01
 5.95000000e+02 9.91252696e-01
 5.96000000e+02 9.91249786e-01
 5.97000000e+02 9.91247406e-01
 5.98000000e+02 9.91245554e-01
 5.99000000e+02 9.91244231e-01
 6.00000000e+02 9.91243438e-01
 6.01000000e+02 9.91243173e-01
 6.02000000e+02 9.91243438e-01
 6.03000000e+02 9.91244231e-01
 6.04000000e+02 9.91245554e-01
 6.05000000e+02 9.91247406e-01
 6.06000000e+02 9.91249786e-01
 6.07000000e+02 9.91252696e-01
 6.08000000e+02 9.91256134e-01
 6.09000000e+02 9.91260100e-01
 6.10000000e+02 9.91264594e-01
 6.11000000e+02 9.91269617e-01
 6.12000000e+02 9.91275167e-01
 6.13000000e+02 9.91281245e-01
 6.14000000e+02 9.91287849e-01
 6.15000000e+02 9.91294981e-01
 6.16000000e+02 9.91302638e-01
 6.17000000e+02 9.91310822e-01
 6.18000000e+02 9.91319531e-01
 6.19000000e+02 9.91328765e-01
 6.20000000e+02 9.91338523e-01
 6.21000000e+02 9.91348806e-01
 6.22000000e+02 9.91359612e-01
 6.23000000e+02 9.91370940e-01
 6.24000000e+02 9.91382791e-01
 6.25000000e+02 9.91395164e-01
 6.26000000e+02 9.91408057e-01
 6.27000000e+02 9.91421470e-01
 6.28000000e+02 9.91435403e-01
 6.29000000e+02 9.91449855e-01
 6.30000000e+02 9.91464824e-01
 6.31000000e+02 9.91480311e-01
 6.32000000e+02 9.91496314e-01
 6.33000000e+02 9.91512833e-01
 6.34000000e+02 9.91529865e-01
 6.35000000e+02 9.91547412e-01
 6.36000000e+02 9.91565471e-01
 6.37000000e+02 9.91584042e-01
 6.38000000e+02 9.91603123e-01
 6.39000000e+02 9.91622714e-01
 6.40000000e+02 9.91642814e-01
 6.41000000e+02 9.91663421e-01
 6.42000000e+02 9.91684535e-01
 6.43000000e+02 9.91706154e-01
 6.44000000e+02 9.91728276e-01
 6.45000000e+02 9.91750902e-01
 6.46000000e+02 9.91774029e-01
 6.47000000e+02 9.91797657e-01
 6.48000000e+02 9.91821784e-01
 6.49000000e+02 9.91846408e-01
 6.50000000e+02 9.91871529e-01
 6.51000000e+02 9.91897145e-01
 6.52000000e+02 9.91923255e-01
 6.53000000e+02 9.91949857e-01
 6.54000000e+02 9.91976950e-01
 6.55000000e+02 9.92004532e-01
 6.56000000e+02 9.92032602e-01
 6.57000000e+02 9.92061159e-01
 6.58000000e+02 9.92090200e-01
 6.59000000e+02 9.92119725e-01
 6.60000000e+02 9.92149731e-01
 6.61000000e+02 9.92180217e-01
 6.62000000e+02 9.92211182e-01
 6.63000000e+02 9.92242623e-01
 6.64000000e+02 9.92274540e-01
 6.65000000e+02 9.92306929e-01
 6.66000000e+02 9.92339790e-01
 6.67000000e+02 9.92373121e-01
 6.68000000e+02 9.92406920e-01
 6.69000000e+02 9.92441184e-01
 6.70000000e+02 9.92475913e-01
 6.71000000e+02 9.92511104e-01
 6.72000000e+02 9.92546756e-01
 6.73000000e+02 9.92582866e-01
 6.74000000e+02 9.92619433e-01
 6.75000000e+02 9.92656454e-01
 6.76000000e+02 9.92693928e-01
 6.77000000e+02 9.92731852e-01
 6.78000000e+02 9.92770225e-01
 6.79000000e+02 9.92809044e-01
 6.80000000e+02 9.92848307e-01
 6.81000000e+02 9.92888013e-01
 6.82000000e+02 9.92928158e-01
 6.83000000e+02 9.92968742e-01
 6.84000000e+02 9.93009760e-01
 6.85000000e+02 9.93051213e-01
 6.86000000e+02 9.93093096e-01
 6.87000000e+02 9.93135408e-01
 6.88000000e+02 9.93178147e-01
 6.89000000e+02 9.93221309e-01
 6.90000000e+02 9.93264894e-01
 6.91000000e+02 9.93308898e-01
 6.92000000e+02 9.93353320e-01
 6.93000000e+02 9.93398156e-01
 6.94000000e+02 9.93443404e-01
 6.95000000e+02 9.93489062e-01
 6.96000000e+02 9.93535127e-01
 6.97000000e+02 9.93581598e-01
 6.98000000e+02 9.93628470e-01
 6.99000000e+02 9.93675742e-01
 7.00000000e+02 9.93723412e-01
 7.01000000e+02 9.93771476e-01
 7.02000000e+02 9.93819931e-01
 7.03000000e+02 9.93868777e-01
 7.04000000e+02 9.93918008e-01
 7.05000000e+02 9.93967624e-01
 7.06000000e+02 9.94017621e-01
 7.07000000e+02 9.94067997e-01
 7.08000000e+02 9.94118748e-01
 7.09000000e+02 9.94169873e-01
 7.10000000e+02 9.94221368e-01
 7.11000000e+02 9.94273230e-01
 7.12000000e+02 9.94325457e-01
 7.13000000e+02 9.94378045e-01
 7.14000000e+02 9.94430993e-01
 7.15000000e+02 9.94484296e-01
 7.16000000e+02 9.94537953e-01
 7.17000000e+02 9.94591960e-01
 7.18000000e+02 9.94646314e-01
 7.19000000e+02 9.94701012e-01
 7.20000000e+02 9.94756052e-01
 7.21000000e+02 9.94811430e-01
 7.22000000e+02 9.94867143e-01
 7.23000000e+02 9.94923188e-01
 7.24000000e+02 9.94979563e-01
 7.25000000e+02 9.95036263e-01
 7.26000000e+02 9.95093287e-01
 7.27000000e+02 9.95150630e-01
 7.28000000e+02 9.95208290e-01
 7.29000000e+02 9.95266264e-01
 7.30000000e+02 9.95324548e-01
 7.31000000e+02 9.95383139e-01
 7.32000000e+02 9.95442035e-01
 7.33000000e+02 9.95501231e-01
 7.34000000e+02 9.95560725e-01
 7.35000000e+02 9.95620512e-01
 7.36000000e+02 9.95680591e-01
 7.37000000e+02 9.95740958e-01
 7.38000000e+02 9.95801609e-01
 7.39000000e+02 9.95862541e-01
 7.40000000e+02 9.95923751e-01
 7.41000000e+02 9.95985235e-01
 7.42000000e+02 9.96046990e-01
 7.43000000e+02 9.96109013e-01
 7.44000000e+02 9.96171300e-01
 7.45000000e+02 9.96233847e-01
 7.46000000e+02 9.96296652e-01
 7.47000000e+02 9.96359711e-01
 7.48000000e+02 9.96423021e-01
 7.49000000e+02 9.96486577e-01
 7.50000000e+02 9.96550377e-01
 7.51000000e+02 9.96614416e-01
 7.52000000e+02 9.96678692e-01
 7.53000000e+02 9.96743201e-01
 7.54000000e+02 9.96807940e-01
 7.55000000e+02 9.96872904e-01
 7.56000000e+02 9.96938090e-01
 7.57000000e+02 9.97003494e-01
 7.58000000e+02 9.97069114e-01
 7.59000000e+02 9.97134945e-01
 7.60000000e+02 9.97200984e-01
 7.61000000e+02 9.97267226e-01
 7.62000000e+02 9.97333669e-01
 7.63000000e+02 9.97400309e-01
 7.64000000e+02 9.97467142e-01
 7.65000000e+02 9.97534164e-01
 7.66000000e+02 9.97601372e-01
 7.67000000e+02 9.97668761e-01
 7.68000000e+02 9.97736329e-01
 7.69000000e+02 9.97804071e-01
 7.70000000e+02 9.97871984e-01
 7.71000000e+02 9.97940064e-01
 7.72000000e+02 9.98008307e-01
 7.73000000e+02 9.98076709e-01
 7.74000000e+02 9.98145267e-01
 7.75000000e+02 9.98213976e-01
 7.76000000e+02 9.98282834e-01
 7.77000000e+02 9.98351835e-01
 7.78000000e+02 9.98420977e-01
 7.79000000e+02 9.98490255e-01
 7.80000000e+02 9.98559665e-01
 7.81000000e+02 9.98629204e-01
 7.82000000e+02 9.98698868e-01
 7.83000000e+02 9.98768653e-01
 7.84000000e+02 9.98838555e-01
 7.85000000e+02 9.98908569e-01
 7.86000000e+02 9.98978693e-01
 7.87000000e+02 9.99048922e-01
 7.88000000e+02 9.99119253e-01
 7.89000000e+02 9.99189680e-01
 7.90000000e+02 9.99260201e-01
 7.91000000e+02 9.99330812e-01
 7.92000000e+02 9.99401508e-01
 7.93000000e+02 9.99472285e-01
 7.94000000e+02 9.99543140e-01
 7.95000000e+02 9.99614068e-01
 7.96000000e+02 9.99685065e-01
 7.97000000e+02 9.99756128e-01
 7.98000000e+02 9.99827252e-01
 7.99000000e+02 9.99898433e-01
 8.00000000e+02 9.99969668e-01


==> figures/amiri_Cbiglow/tem_col17_10000_old.dat <==
 1.00000000e+00 1.00004709e+00
 2.00000000e+00 1.00011766e+00
 3.00000000e+00 1.00018827e+00
 4.00000000e+00 1.00025891e+00
 5.00000000e+00 1.00032959e+00
 6.00000000e+00 1.00040030e+00
 7.00000000e+00 1.00047104e+00
 8.00000000e+00 1.00054179e+00
 9.00000000e+00 1.00061257e+00
 1.00000000e+01 1.00068335e+00
 1.10000000e+01 1.00075415e+00
 1.20000000e+01 1.00082495e+00
 1.30000000e+01 1.00089575e+00
 1.40000000e+01 1.00096654e+00
 1.50000000e+01 1.00103733e+00
 1.60000000e+01 1.00110811e+00
 1.70000000e+01 1.00117887e+00
 1.80000000e+01 1.00124961e+00
 1.90000000e+01 1.00132032e+00
 2.00000000e+01 1.00139101e+00
 2.10000000e+01 1.00146166e+00
 2.20000000e+01 1.00153228e+00
 2.30000000e+01 1.00160286e+00
 2.40000000e+01 1.00167339e+00
 2.50000000e+01 1.00174387e+00
 2.60000000e+01 1.00181430e+00
 2.70000000e+01 1.00188467e+00
 2.80000000e+01 1.00195498e+00
 2.90000000e+01 1.00202522e+00
 3.00000000e+01 1.00209540e+00
 3.10000000e+01 1.00216550e+00
 3.20000000e+01 1.00223552e+00
 3.30000000e+01 1.00230545e+00
 3.40000000e+01 1.00237530e+00
 3.50000000e+01 1.00244506e+00
 3.60000000e+01 1.00251473e+00
 3.70000000e+01 1.00258429e+00
 3.80000000e+01 1.00265376e+00
 3.90000000e+01 1.00272311e+00
 4.00000000e+01 1.00279235e+00
 4.10000000e+01 1.00286147e+00
 4.20000000e+01 1.00293048e+00
 4.30000000e+01 1.00299935e+00
 4.40000000e+01 1.00306810e+00
 4.50000000e+01 1.00313672e+00
 4.60000000e+01 1.00320520e+00
 4.70000000e+01 1.00327353e+00
 4.80000000e+01 1.00334172e+00
 4.90000000e+01 1.00340976e+00
 5.00000000e+01 1.00347764e+00
 5.10000000e+01 1.00354536e+00
 5.20000000e+01 1.00361292e+00
 5.30000000e+01 1.00368031e+00
 5.40000000e+01 1.00374753e+00
 5.50000000e+01 1.00381457e+00
 5.60000000e+01 1.00388144e+00
 5.70000000e+01 1.00394812e+00
 5.80000000e+01 1.00401461e+00
 5.90000000e+01 1.00408091e+00
 6.00000000e+01 1.00414701e+00
 6.10000000e+01 1.00421292e+00
 6.20000000e+01 1.00427862e+00
 6.30000000e+01 1.00434412e+00
 6.40000000e+01 1.00440940e+00
 6.50000000e+01 1.00447447e+00
 6.60000000e+01 1.00453931e+00
 6.70000000e+01 1.00460394e+00
 6.80000000e+01 1.00466833e+00
 6.90000000e+01 1.00473249e+00
 7.00000000e+01 1.00479642e+00
 7.10000000e+01 1.00486011e+00
 7.20000000e+01 1.00492355e+00
 7.30000000e+01 1.00498674e+00
 7.40000000e+01 1.00504968e+00
 7.50000000e+01 1.00511236e+00
 7.60000000e+01 1.00517478e+00
 7.70000000e+01 1.00523693e+00
 7.80000000e+01 1.00529882e+00
 7.90000000e+01 1.00536043e+00
 8.00000000e+01 1.00542176e+00
 8.10000000e+01 1.00548281e+00
 8.20000000e+01 1.00554357e+00
 8.30000000e+01 1.00560404e+00
 8.40000000e+01 1.00566422e+00
 8.50000000e+01 1.00572409e+00
 8.60000000e+01 1.00578367e+00
 8.70000000e+01 1.00584293e+00
 8.80000000e+01 1.00590189e+00
 8.90000000e+01 1.00596052e+00
 9.00000000e+01 1.00601884e+00
 9.10000000e+01 1.00607683e+00
 9.20000000e+01 1.00613449e+00
 9.30000000e+01 1.00619182e+00
 9.40000000e+01 1.00624881e+00
 9.50000000e+01 1.00630547e+00
 9.60000000e+01 1.00636177e+00
 9.70000000e+01 1.00641773e+00
 9.80000000e+01 1.00647333e+00
 9.90000000e+01 1.00652857e+00
 1.00000000e+02 1.00658345e+00
 1.01000000e+02 1.00663797e+00
 1.02000000e+02 1.00669211e+00
 1.03000000e+02 1.00674588e+00
 1.04000000e+02 1.00679927e+00
 1.05000000e+02 1.00685227e+00
 1.06000000e+02 1.00690489e+00
 1.07000000e+02 1.00695712e+00
 1.08000000e+02 1.00700895e+00
 1.09000000e+02 1.00706039e+00
 1.10000000e+02 1.00711141e+00
 1.11000000e+02 1.00716204e+00
 1.12000000e+02 1.00721224e+00
 1.13000000e+02 1.00726204e+00
 1.14000000e+02 1.00731141e+00
 1.15000000e+02 1.00736036e+00
 1.16000000e+02 1.00740888e+00
 1.17000000e+02 1.00745698e+00
 1.18000000e+02 1.00750463e+00
 1.19000000e+02 1.00755185e+00
 1.20000000e+02 1.00759862e+00
 1.21000000e+02 1.00764495e+00
 1.22000000e+02 1.00769082e+00
 1.23000000e+02 1.00773624e+00
 1.24000000e+02 1.00778120e+00
 1.25000000e+02 1.00782570e+00
 1.26000000e+02 1.00786973e+00
 1.27000000e+02 1.00791328e+00
 1.28000000e+02 1.00795637e+00
 1.29000000e+02 1.00799897e+00
 1.30000000e+02 1.00804110e+00
 1.31000000e+02 1.00808273e+00
 1.32000000e+02 1.00812388e+00
 1.33000000e+02 1.00816453e+00
 1.34000000e+02 1.00820468e+00
 1.35000000e+02 1.00824433e+00
 1.36000000e+02 1.00828348e+00
 1.37000000e+02 1.00832211e+00
 1.38000000e+02 1.00836024e+00
 1.39000000e+02 1.00839784e+00
 1.40000000e+02 1.00843493e+00
 1.41000000e+02 1.00847149e+00
 1.42000000e+02 1.00850752e+00
 1.43000000e+02 1.00854303e+00
 1.44000000e+02 1.00857800e+00
 1.45000000e+02 1.00861243e+00
 1.46000000e+02 1.00864632e+00
 1.47000000e+02 1.00867966e+00
 1.48000000e+02 1.00871246e+00
 1.49000000e+02 1.00874470e+00
 1.50000000e+02 1.00877640e+00
 1.51000000e+02 1.00880753e+00
 1.52000000e+02 1.00883811e+00
 1.53000000e+02 1.00886813e+00
 1.54000000e+02 1.00889758e+00
 1.55000000e+02 1.00892647e+00
 1.56000000e+02 1.00895479e+00
 1.57000000e+02 1.00898254e+00
 1.58000000e+02 1.00900972e+00
 1.59000000e+02 1.00903634e+00
 1.60000000e+02 1.00906239e+00
 1.61000000e+02 1.00908788e+00
 1.62000000e+02 1.00911282e+00
 1.63000000e+02 1.00913719e+00
 1.64000000e+02 1.00916101e+00
 1.65000000e+02 1.00918427e+00
 1.66000000e+02 1.00920696e+00
 1.67000000e+02 1.00922910e+00
 1.68000000e+02 1.00925066e+00
 1.69000000e+02 1.00927160e+00
 1.70000000e+02 1.00929190e+00
 1.71000000e+02 1.00931157e+00
 1.72000000e+02 1.00933059e+00
 1.73000000e+02 1.00934896e+00
 1.74000000e+02 1.00936670e+00
 1.75000000e+02 1.00938379e+00
 1.76000000e+02 1.00940024e+00
 1.77000000e+02 1.00941604e+00
 1.78000000e+02 1.00943121e+00
 1.79000000e+02 1.00944573e+00
 1.80000000e+02 1.00945962e+00
 1.81000000e+02 1.00947286e+00
 1.82000000e+02 1.00948546e+00
 1.83000000e+02 1.00949742e+00
 1.84000000e+02 1.00950874e+00
 1.85000000e+02 1.00951941e+00
 1.86000000e+02 1.00952945e+00
 1.87000000e+02 1.00953884e+00
 1.88000000e+02 1.00954758e+00
 1.89000000e+02 1.00955568e+00
 1.90000000e+02 1.00956313e+00
 1.91000000e+02 1.00956994e+00
 1.92000000e+02 1.00957610e+00
 1.93000000e+02 1.00958162e+00
 1.94000000e+02 1.00958648e+00
 1.95000000e+02 1.00959070e+00
 1.96000000e+02 1.00959427e+00
 1.97000000e+02 1.00959719e+00
 1.98000000e+02 1.00959946e+00
 1.99000000e+02 1.00960109e+00
 2.00000000e+02 1.00960206e+00
 2.01000000e+02 1.00960239e+00
 2.02000000e+02 1.00960206e+00
 2.03000000e+02 1.00960109e+00
 2.04000000e+02 1.00959946e+00
 2.05000000e+02 1.00959719e+00
 2.06000000e+02 1.00959427e+00
 2.07000000e+02 1.00959070e+00
 2.08000000e+02 1.00958648e+00
 2.09000000e+02 1.00958162e+00
 2.10000000e+02 1.00957610e+00
 2.11000000e+02 1.00956994e+00
 2.12000000e+02 1.00956313e+00
 2.13000000e+02 1.00955568e+00
 2.14000000e+02 1.00954758e+00
 2.15000000e+02 1.00953884e+00
 2.16000000e+02 1.00952945e+00
 2.17000000e+02 1.00951941e+00
 2.18000000e+02 1.00950874e+00
 2.19000000e+02 1.00949742e+00
 2.20000000e+02 1.00948546e+00
 2.21000000e+02 1.00947286e+00
 2.22000000e+02 1.00945962e+00
 2.23000000e+02 1.00944573e+00
 2.24000000e+02 1.00943121e+00
 2.25000000e+02 1.00941604e+00
 2.26000000e+02 1.00940024e+00
 2.27000000e+02 1.00938379e+00
 2.28000000e+02 1.00936670e+00
 2.29000000e+02 1.00934896e+00
 2.30000000e+02 1.00933059e+00
 2.31000000e+02 1.00931157e+00
 2.32000000e+02 1.00929190e+00
 2.33000000e+02 1.00927160e+00
 2.34000000e+02 1.00925066e+00
 2.35000000e+02 1.00922910e+00
 2.36000000e+02 1.00920696e+00
 2.37000000e+02 1.00918427e+00
 2.38000000e+02 1.00916101e+00
 2.39000000e+02 1.00913719e+00
 2.40000000e+02 1.00911282e+00
 2.41000000e+02 1.00908788e+00
 2.42000000e+02 1.00906239e+00
 2.43000000e+02 1.00903634e+00
 2.44000000e+02 1.00900972e+00
 2.45000000e+02 1.00898254e+00
 2.46000000e+02 1.00895479e+00
 2.47000000e+02 1.00892647e+00
 2.48000000e+02 1.00889758e+00
 2.49000000e+02 1.00886813e+00
 2.50000000e+02 1.00883811e+00
 2.51000000e+02 1.00880753e+00
 2.52000000e+02 1.00877640e+00
 2.53000000e+02 1.00874470e+00
 2.54000000e+02 1.00871246e+00
 2.55000000e+02 1.00867966e+00
 2.56000000e+02 1.00864632e+00
 2.57000000e+02 1.00861243e+00
 2.58000000e+02 1.00857800e+00
 2.59000000e+02 1.00854303e+00
 2.60000000e+02 1.00850752e+00
 2.61000000e+02 1.00847149e+00
 2.62000000e+02 1.00843493e+00
 2.63000000e+02 1.00839784e+00
 2.64000000e+02 1.00836024e+00
 2.65000000e+02 1.00832211e+00
 2.66000000e+02 1.00828348e+00
 2.67000000e+02 1.00824433e+00
 2.68000000e+02 1.00820468e+00
 2.69000000e+02 1.00816453e+00
 2.70000000e+02 1.00812388e+00
 2.71000000e+02 1.00808273e+00
 2.72000000e+02 1.00804110e+00
 2.73000000e+02 1.00799897e+00
 2.74000000e+02 1.00795637e+00
 2.75000000e+02 1.00791328e+00
 2.76000000e+02 1.00786973e+00
 2.77000000e+02 1.00782570e+00
 2.78000000e+02 1.00778120e+00
 2.79000000e+02 1.00773624e+00
 2.80000000e+02 1.00769082e+00
 2.81000000e+02 1.00764495e+00
 2.82000000e+02 1.00759862e+00
 2.83000000e+02 1.00755185e+00
 2.84000000e+02 1.00750463e+00
 2.85000000e+02 1.00745698e+00
 2.86000000e+02 1.00740888e+00
 2.87000000e+02 1.00736036e+00
 2.88000000e+02 1.00731141e+00
 2.89000000e+02 1.00726204e+00
 2.90000000e+02 1.00721224e+00
 2.91000000e+02 1.00716204e+00
 2.92000000e+02 1.00711141e+00
 2.93000000e+02 1.00706039e+00
 2.94000000e+02 1.00700895e+00
 2.95000000e+02 1.00695712e+00
 2.96000000e+02 1.00690489e+00
 2.97000000e+02 1.00685227e+00
 2.98000000e+02 1.00679927e+00
 2.99000000e+02 1.00674588e+00
 3.00000000e+02 1.00669211e+00
 3.01000000e+02 1.00663797e+00
 3.02000000e+02 1.00658345e+00
 3.03000000e+02 1.00652857e+00
 3.04000000e+02 1.00647333e+00
 3.05000000e+02 1.00641773e+00
 3.06000000e+02 1.00636177e+00
 3.07000000e+02 1.00630547e+00
 3.08000000e+02 1.00624881e+00
 3.09000000e+02 1.00619182e+00
 3.10000000e+02 1.00613449e+00
 3.11000000e+02 1.00607683e+00
 3.12000000e+02 1.00601884e+00
 3.13000000e+02 1.00596052e+00
 3.14000000e+02 1.00590189e+00
 3.15000000e+02 1.00584293e+00
 3.16000000e+02 1.00578367e+00
 3.17000000e+02 1.00572409e+00
 3.18000000e+02 1.00566422e+00
 3.19000000e+02 1.00560404e+00
 3.20000000e+02 1.00554357e+00
 3.21000000e+02 1.00548281e+00
 3.22000000e+02 1.00542176e+00
 3.23000000e+02 1.00536043e+00
 3.24000000e+02 1.00529882e+00
 3.25000000e+02 1.00523693e+00
 3.26000000e+02 1.00517478e+00
 3.27000000e+02 1.00511236e+00
 3.28000000e+02 1.00504968e+00
 3.29000000e+02 1.00498674e+00
 3.30000000e+02 1.00492355e+00
 3.31000000e+02 1.00486011e+00
 3.32000000e+02 1.00479642e+00
 3.33000000e+02 1.00473249e+00
 3.34000000e+02 1.00466833e+00
 3.35000000e+02 1.00460394e+00
 3.36000000e+02 1.00453931e+00
 3.37000000e+02 1.00447447e+00
 3.38000000e+02 1.00440940e+00
 3.39000000e+02 1.00434412e+00
 3.40000000e+02 1.00427862e+00
 3.41000000e+02 1.00421292e+00
 3.42000000e+02 1.00414701e+00
 3.43000000e+02 1.00408091e+00
 3.44000000e+02 1.00401461e+00
 3.45000000e+02 1.00394812e+00
 3.46000000e+02 1.00388144e+00
 3.47000000e+02 1.00381457e+00
 3.48000000e+02 1.00374753e+00
 3.49000000e+02 1.00368031e+00
 3.50000000e+02 1.00361292e+00
 3.51000000e+02 1.00354536e+00
 3.52000000e+02 1.00347764e+00
 3.53000000e+02 1.00340976e+00
 3.54000000e+02 1.00334172e+00
 3.55000000e+02 1.00327353e+00
 3.56000000e+02 1.00320520e+00
 3.57000000e+02 1.00313672e+00
 3.58000000e+02 1.00306810e+00
 3.59000000e+02 1.00299935e+00
 3.60000000e+02 1.00293048e+00
 3.61000000e+02 1.00286147e+00
 3.62000000e+02 1.00279235e+00
 3.63000000e+02 1.00272311e+00
 3.64000000e+02 1.00265376e+00
 3.65000000e+02 1.00258429e+00
 3.66000000e+02 1.00251473e+00
 3.67000000e+02 1.00244506e+00
 3.68000000e+02 1.00237530e+00
 3.69000000e+02 1.00230545e+00
 3.70000000e+02 1.00223552e+00
 3.71000000e+02 1.00216550e+00
 3.72000000e+02 1.00209540e+00
 3.73000000e+02 1.00202522e+00
 3.74000000e+02 1.00195498e+00
 3.75000000e+02 1.00188467e+00
 3.76000000e+02 1.00181430e+00
 3.77000000e+02 1.00174387e+00
 3.78000000e+02 1.00167339e+00
 3.79000000e+02 1.00160286e+00
 3.80000000e+02 1.00153228e+00
 3.81000000e+02 1.00146166e+00
 3.82000000e+02 1.00139101e+00
 3.83000000e+02 1.00132032e+00
 3.84000000e+02 1.00124961e+00
 3.85000000e+02 1.00117887e+00
 3.86000000e+02 1.00110811e+00
 3.87000000e+02 1.00103733e+00
 3.88000000e+02 1.00096654e+00
 3.89000000e+02 1.00089575e+00
 3.90000000e+02 1.00082495e+00
 3.91000000e+02 1.00075415e+00
 3.92000000e+02 1.00068335e+00
 3.93000000e+02 1.00061257e+00
 3.94000000e+02 1.00054179e+00
 3.95000000e+02 1.00047104e+00
 3.96000000e+02 1.00040030e+00
 3.97000000e+02 1.00032959e+00
 3.98000000e+02 1.00025891e+00
 3.99000000e+02 1.00018827e+00
 4.00000000e+02 1.00011766e+00
 4.01000000e+02 1.00004709e+00
 4.02000000e+02 9.99976575e-01
 4.03000000e+02 9.99906107e-01
 4.04000000e+02 9.99835692e-01
 4.05000000e+02 9.99765336e-01
 4.06000000e+02 9.99695042e-01
 4.07000000e+02 9.99624815e-01
 4.08000000e+02 9.99554658e-01
 4.09000000e+02 9.99484575e-01
 4.10000000e+02 9.99414570e-01
 4.11000000e+02 9.99344648e-01
 4.12000000e+02 9.99274811e-01
 4.13000000e+02 9.99205065e-01
 4.14000000e+02 9.99135412e-01
 4.15000000e+02 9.99065857e-01
 4.16000000e+02 9.98996403e-01
 4.17000000e+02 9.98927055e-01
 4.18000000e+02 9.98857816e-01
 4.19000000e+02 9.98788691e-01
 4.20000000e+02 9.98719682e-01
 4.21000000e+02 9.98650794e-01
 4.22000000e+02 9.98582030e-01
 4.23000000e+02 9.98513395e-01
 4.24000000e+02 9.98444892e-01
 4.25000000e+02 9.98376526e-01
 4.26000000e+02 9.98308298e-01
 4.27000000e+02 9.98240215e-01
 4.28000000e+02 9.98172279e-01
 4.29000000e+02 9.98104493e-01
 4.30000000e+02 9.98036863e-01
 4.31000000e+02 9.97969391e-01
 4.32000000e+02 9.97902082e-01
 4.33000000e+02 9.97834938e-01
 4.34000000e+02 9.97767964e-01
 4.35000000e+02 9.97701163e-01
 4.36000000e+02 9.97634539e-01
 4.37000000e+02 9.97568096e-01
 4.38000000e+02 9.97501838e-01
 4.39000000e+02 9.97435767e-01
 4.40000000e+02 9.97369888e-01
 4.41000000e+02 9.97304204e-01
 4.42000000e+02 9.97238719e-01
 4.43000000e+02 9.97173436e-01
 4.44000000e+02 9.97108360e-01
 4.45000000e+02 9.97043493e-01
 4.46000000e+02 9.96978839e-01
 4.47000000e+02 9.96914402e-01
 4.48000000e+02 9.96850185e-01
 4.49000000e+02 9.96786191e-01
 4.50000000e+02 9.96722425e-01
 4.51000000e+02 9.96658890e-01
 4.52000000e+02 9.96595589e-01
 4.53000000e+02 9.96532526e-01
 4.54000000e+02 9.96469703e-01
 4.55000000e+02 9.96407126e-01
 4.56000000e+02 9.96344796e-01
 4.57000000e+02 9.96282718e-01
 4.58000000e+02 9.96220894e-01
 4.59000000e+02 9.96159329e-01
 4.60000000e+02 9.96098025e-01
 4.61000000e+02 9.96036987e-01
 4.62000000e+02 9.95976216e-01
 4.63000000e+02 9.95915717e-01
 4.64000000e+02 9.95855493e-01
 4.65000000e+02 9.95795546e-01
 4.66000000e+02 9.95735882e-01
 4.67000000e+02 9.95676502e-01
 4.68000000e+02 9.95617410e-01
 4.69000000e+02 9.95558609e-01
 4.70000000e+02 9.95500102e-01
 4.71000000e+02 9.95441893e-01
 4.72000000e+02 9.95383985e-01
 4.73000000e+02 9.95326380e-01
 4.74000000e+02 9.95269082e-01
 4.75000000e+02 9.95212095e-01
 4.76000000e+02 9.95155421e-01
 4.77000000e+02 9.95099063e-01
 4.78000000e+02 9.95043024e-01
 4.79000000e+02 9.94987308e-01
 4.80000000e+02 9.94931918e-01
 4.81000000e+02 9.94876856e-01
 4.82000000e+02 9.94822125e-01
 4.83000000e+02 9.94767729e-01
 4.84000000e+02 9.94713670e-01
 4.85000000e+02 9.94659952e-01
 4.86000000e+02 9.94606577e-01
 4.87000000e+02 9.94553548e-01
 4.88000000e+02 9.94500868e-01
 4.89000000e+02 9.94448540e-01
 4.90000000e+02 9.94396567e-01
 4.91000000e+02 9.94344952e-01
 4.92000000e+02 9.94293697e-01
 4.93000000e+02 9.94242805e-01
 4.94000000e+02 9.94192279e-01
 4.95000000e+02 9.94142122e-01
 4.96000000e+02 9.94092336e-01
 4.97000000e+02 9.94042925e-01
 4.98000000e+02 9.93993890e-01
 4.99000000e+02 9.93945235e-01
 5.00000000e+02 9.93896962e-01
 5.01000000e+02 9.93849074e-01
 5.02000000e+02 9.93801573e-01
 5.03000000e+02 9.93754462e-01
 5.04000000e+02 9.93707744e-01
 5.05000000e+02 9.93661420e-01
 5.06000000e+02 9.93615495e-01
 5.07000000e+02 9.93569969e-01
 5.08000000e+02 9.93524846e-01
 5.09000000e+02 9.93480128e-01
 5.10000000e+02 9.93435817e-01
 5.11000000e+02 9.93391916e-01
 5.12000000e+02 9.93348427e-01
 5.13000000e+02 9.93305353e-01
 5.14000000e+02 9.93262696e-01
 5.15000000e+02 9.93220458e-01
 5.16000000e+02 9.93178641e-01
 5.17000000e+02 9.93137249e-01
 5.18000000e+02 9.93096282e-01
 5.19000000e+02 9.93055743e-01
 5.20000000e+02 9.93015635e-01
 5.21000000e+02 9.92975960e-01
 5.22000000e+02 9.92936720e-01
 5.23000000e+02 9.92897916e-01
 5.24000000e+02 9.92859551e-01
 5.25000000e+02 9.92821628e-01
 5.26000000e+02 9.92784147e-01
 5.27000000e+02 9.92747112e-01
 5.28000000e+02 9.92710524e-01
 5.29000000e+02 9.92674385e-01
 5.30000000e+02 9.92638698e-01
 5.31000000e+02 9.92603463e-01
 5.32000000e+02 9.92568684e-01
 5.33000000e+02 9.92534361e-01
 5.34000000e+02 9.92500497e-01
 5.35000000e+02 9.92467094e-01
 5.36000000e+02 9.92434153e-01
 5.37000000e+02 9.92401676e-01
 5.38000000e+02 9.92369665e-01
 5.39000000e+02 9.92338122e-01
 5.40000000e+02 9.92307048e-01
 5.41000000e+02 9.92276445e-01
 5.42000000e+02 9.92246315e-01
 5.43000000e+02 9.92216660e-01
 5.44000000e+02 9.92187480e-01
 5.45000000e+02 9.92158778e-01
 5.46000000e+02 9.92130555e-01
 5.47000000e+02 9.92102813e-01
 5.48000000e+02 9.92075553e-01
 5.49000000e+02 9.92048776e-01
 5.50000000e+02 9.92022485e-01
 5.51000000e+02 9.91996680e-01
 5.52000000e+02 9.91971363e-01
 5.53000000e+02 9.91946535e-01
 5.54000000e+02 9.91922198e-01
 5.55000000e+02 9.91898353e-01
 5.56000000e+02 9.91875001e-01
 5.57000000e+02 9.91852144e-01
 5.58000000e+02 9.91829782e-01
 5.59000000e+02 9.91807917e-01
 5.60000000e+02 9.91786551e-01
 5.61000000e+02 9.91765683e-01
 5.62000000e+02 9.91745316e-01
 5.63000000e+02 9.91725451e-01
 5.64000000e+02 9.91706089e-01
 5.65000000e+02 9.91687230e-01
 5.66000000e+02 9.91668875e-01
 5.67000000e+02 9.91651027e-01
 5.68000000e+02 9.91633685e-01
 5.69000000e+02 9.91616850e-01
 5.70000000e+02 9.91600524e-01
 5.71000000e+02 9.91584708e-01
 5.72000000e+02 9.91569402e-01
 5.73000000e+02 9.91554606e-01
 5.74000000e+02 9.91540323e-01
 5.75000000e+02 9.91526553e-01
 5.76000000e+02 9.91513295e-01
 5.77000000e+02 9.91500552e-01
 5.78000000e+02 9.91488324e-01
 5.79000000e+02 9.91476611e-01
 5.80000000e+02 9.91465414e-01
 5.81000000e+02 9.91454734e-01
 5.82000000e+02 9.91444572e-01
 5.83000000e+02 9.91434927e-01
 5.84000000e+02 9.91425800e-01
 5.85000000e+02 9.91417193e-01
 5.86000000e+02 9.91409105e-01
 5.87000000e+02 9.91401536e-01
 5.88000000e+02 9.91394488e-01
 5.89000000e+02 9.91387960e-01
 5.90000000e+02 9.91381953e-01
 5.91000000e+02 9.91376468e-01
 5.92000000e+02 9.91371503e-01
 5.93000000e+02 9.91367061e-01
 5.94000000e+02 9.91363141e-01
 5.95000000e+02 9.91359743e-01
 5.96000000e+02 9.91356868e-01
 5.97000000e+02 9.91354515e-01
 5.98000000e+02 9.91352685e-01
 5.99000000e+02 9.91351377e-01
 6.00000000e+02 9.91350593e-01
 6.01000000e+02 9.91350331e-01
 6.02000000e+02 9.91350593e-01
 6.03000000e+02 9.91351377e-01
 6.04000000e+02 9.91352685e-01
 6.05000000e+02 9.91354515e-01
 6.06000000e+02 9.91356868e-01
 6.07000000e+02 9.91359743e-01
 6.08000000e+02 9.91363141e-01
 6.09000000e+02 9.91367061e-01
 6.10000000e+02 9.91371503e-01
 6.11000000e+02 9.91376468e-01
 6.12000000e+02 9.91381953e-01
 6.13000000e+02 9.91387960e-01
 6.14000000e+02 9.91394488e-01
 6.15000000e+02 9.91401536e-01
 6.16000000e+02 9.91409105e-01
 6.17000000e+02 9.91417193e-01
 6.18000000e+02 9.91425800e-01
 6.19000000e+02 9.91434927e-01
 6.20000000e+02 9.91444572e-01
 6.21000000e+02 9.91454734e-01
 6.22000000e+02 9.91465414e-01
 6.23000000e+02 9.91476611e-01
 6.24000000e+02 9.91488324e-01
 6.25000000e+02 9.91500552e-01
 6.26000000e+02 9.91513295e-01
 6.27000000e+02 9.91526553e-01
 6.28000000e+02 9.91540323e-01
 6.29000000e+02 9.91554606e-01
 6.30000000e+02 9.91569402e-01
 6.31000000e+02 9.91584708e-01
 6.32000000e+02 9.91600524e-01
 6.33000000e+02 9.91616850e-01
 6.34000000e+02 9.91633685e-01
 6.35000000e+02 9.91651027e-01
 6.36000000e+02 9.91668875e-01
 6.37000000e+02 9.91687230e-01
 6.38000000e+02 9.91706089e-01
 6.39000000e+02 9.91725451e-01
 6.40000000e+02 9.91745316e-01
 6.41000000e+02 9.91765683e-01
 6.42000000e+02 9.91786551e-01
 6.43000000e+02 9.91807917e-01
 6.44000000e+02 9.91829782e-01
 6.45000000e+02 9.91852144e-01
 6.46000000e+02 9.91875001e-01
 6.47000000e+02 9.91898353e-01
 6.48000000e+02 9.91922198e-01
 6.49000000e+02 9.91946535e-01
 6.50000000e+02 9.91971363e-01
 6.51000000e+02 9.91996680e-01
 6.52000000e+02 9.92022485e-01
 6.53000000e+02 9.92048776e-01
 6.54000000e+02 9.92075553e-01
 6.55000000e+02 9.92102813e-01
 6.56000000e+02 9.92130555e-01
 6.57000000e+02 9.92158778e-01
 6.58000000e+02 9.92187480e-01
 6.59000000e+02 9.92216660e-01
 6.60000000e+02 9.92246315e-01
 6.61000000e+02 9.92276445e-01
 6.62000000e+02 9.92307048e-01
 6.63000000e+02 9.92338122e-01
 6.64000000e+02 9.92369665e-01
 6.65000000e+02 9.92401676e-01
 6.66000000e+02 9.92434153e-01
 6.67000000e+02 9.92467094e-01
 6.68000000e+02 9.92500497e-01
 6.69000000e+02 9.92534361e-01
 6.70000000e+02 9.92568684e-01
 6.71000000e+02 9.92603463e-01
 6.72000000e+02 9.92638698e-01
 6.73000000e+02 9.92674385e-01
 6.74000000e+02 9.92710524e-01
 6.75000000e+02 9.92747112e-01
 6.76000000e+02 9.92784147e-01
 6.77000000e+02 9.92821628e-01
 6.78000000e+02 9.92859551e-01
 6.79000000e+02 9.92897916e-01
 6.80000000e+02 9.92936720e-01
 6.81000000e+02 9.92975960e-01
 6.82000000e+02 9.93015635e-01
 6.83000000e+02 9.93055743e-01
 6.84000000e+02 9.93096282e-01
 6.85000000e+02 9.93137249e-01
 6.86000000e+02 9.93178641e-01
 6.87000000e+02 9.93220458e-01
 6.88000000e+02 9.93262696e-01
 6.89000000e+02 9.93305353e-01
 6.90000000e+02 9.93348427e-01
 6.91000000e+02 9.93391916e-01
 6.92000000e+02 9.93435817e-01
 6.93000000e+02 9.93480128e-01
 6.94000000e+02 9.93524846e-01
 6.95000000e+02 9.93569969e-01
 6.96000000e+02 9.93615495e-01
 6.97000000e+02 9.93661420e-01
 6.98000000e+02 9.93707744e-01
 6.99000000e+02 9.93754462e-01
 7.00000000e+02 9.93801573e-01
 7.01000000e+02 9.93849074e-01
 7.02000000e+02 9.93896962e-01
 7.03000000e+02 9.93945235e-01
 7.04000000e+02 9.93993890e-01
 7.05000000e+02 9.94042925e-01
 7.06000000e+02 9.94092336e-01
 7.07000000e+02 9.94142122e-01
 7.08000000e+02 9.94192279e-01
 7.09000000e+02 9.94242805e-01
 7.10000000e+02 9.94293697e-01
 7.11000000e+02 9.94344952e-01
 7.12000000e+02 9.94396567e-01
 7.13000000e+02 9.94448540e-01
 7.14000000e+02 9.94500868e-01
 7.15000000e+02 9.94553548e-01
 7.16000000e+02 9.94606577e-01
 7.17000000e+02 9.94659952e-01
 7.18000000e+02 9.94713670e-01
 7.19000000e+02 9.94767729e-01
 7.20000000e+02 9.94822125e-01
 7.21000000e+02 9.94876856e-01
 7.22000000e+02 9.94931918e-01
 7.23000000e+02 9.94987308e-01
 7.24000000e+02 9.95043024e-01
 7.25000000e+02 9.95099063e-01
 7.26000000e+02 9.95155421e-01
 7.27000000e+02 9.95212095e-01
 7.28000000e+02 9.95269082e-01
 7.29000000e+02 9.95326380e-01
 7.30000000e+02 9.95383985e-01
 7.31000000e+02 9.95441893e-01
 7.32000000e+02 9.95500102e-01
 7.33000000e+02 9.95558609e-01
 7.34000000e+02 9.95617410e-01
 7.35000000e+02 9.95676502e-01
 7.36000000e+02 9.95735882e-01
 7.37000000e+02 9.95795546e-01
 7.38000000e+02 9.95855493e-01
 7.39000000e+02 9.95915717e-01
 7.40000000e+02 9.95976216e-01
 7.41000000e+02 9.96036987e-01
 7.42000000e+02 9.96098025e-01
 7.43000000e+02 9.96159329e-01
 7.44000000e+02 9.96220894e-01
 7.45000000e+02 9.96282718e-01
 7.46000000e+02 9.96344796e-01
 7.47000000e+02 9.96407126e-01
 7.48000000e+02 9.96469703e-01
 7.49000000e+02 9.96532526e-01
 7.50000000e+02 9.96595589e-01
 7.51000000e+02 9.96658890e-01
 7.52000000e+02 9.96722425e-01
 7.53000000e+02 9.96786191e-01
 7.54000000e+02 9.96850185e-01
 7.55000000e+02 9.96914402e-01
 7.56000000e+02 9.96978839e-01
 7.57000000e+02 9.97043493e-01
 7.58000000e+02 9.97108360e-01
 7.59000000e+02 9.97173436e-01
 7.60000000e+02 9.97238719e-01
 7.61000000e+02 9.97304204e-01
 7.62000000e+02 9.97369888e-01
 7.63000000e+02 9.97435767e-01
 7.64000000e+02 9.97501838e-01
 7.65000000e+02 9.97568096e-01
 7.66000000e+02 9.97634539e-01
 7.67000000e+02 9.97701163e-01
 7.68000000e+02 9.97767964e-01
 7.69000000e+02 9.97834938e-01
 7.70000000e+02 9.97902082e-01
 7.71000000e+02 9.97969391e-01
 7.72000000e+02 9.98036863e-01
 7.73000000e+02 9.98104493e-01
 7.74000000e+02 9.98172279e-01
 7.75000000e+02 9.98240215e-01
 7.76000000e+02 9.98308298e-01
 7.77000000e+02 9.98376526e-01
 7.78000000e+02 9.98444892e-01
 7.79000000e+02 9.98513395e-01
 7.80000000e+02 9.98582030e-01
 7.81000000e+02 9.98650794e-01
 7.82000000e+02 9.98719682e-01
 7.83000000e+02 9.98788691e-01
 7.84000000e+02 9.98857816e-01
 7.85000000e+02 9.98927055e-01
 7.86000000e+02 9.98996403e-01
 7.87000000e+02 9.99065857e-01
 7.88000000e+02 9.99135412e-01
 7.89000000e+02 9.99205065e-01
 7.90000000e+02 9.99274811e-01
 7.91000000e+02 9.99344648e-01
 7.92000000e+02 9.99414570e-01
 7.93000000e+02 9.99484575e-01
 7.94000000e+02 9.99554658e-01
 7.95000000e+02 9.99624815e-01
 7.96000000e+02 9.99695042e-01
 7.97000000e+02 9.99765336e-01
 7.98000000e+02 9.99835692e-01
 7.99000000e+02 9.99906107e-01
 8.00000000e+02 9.99976575e-01


==> figures/amiri_Cbiglow/tem_col17_20000.dat <==
 1.00000000e+00 1.00012563e+00
 2.00000000e+00 1.00019144e+00
 3.00000000e+00 1.00025732e+00
 4.00000000e+00 1.00032326e+00
 5.00000000e+00 1.00038926e+00
 6.00000000e+00 1.00045531e+00
 7.00000000e+00 1.00052142e+00
 8.00000000e+00 1.00058756e+00
 9.00000000e+00 1.00065376e+00
 1.00000000e+01 1.00071999e+00
 1.10000000e+01 1.00078625e+00
 1.20000000e+01 1.00085254e+00
 1.30000000e+01 1.00091886e+00
 1.40000000e+01 1.00098520e+00
 1.50000000e+01 1.00105156e+00
 1.60000000e+01 1.00111793e+00
 1.70000000e+01 1.00118432e+00
 1.80000000e+01 1.00125070e+00
 1.90000000e+01 1.00131709e+00
 2.00000000e+01 1.00138347e+00
 2.10000000e+01 1.00144985e+00
 2.20000000e+01 1.00151621e+00
 2.30000000e+01 1.00158256e+00
 2.40000000e+01 1.00164888e+00
 2.50000000e+01 1.00171518e+00
 2.60000000e+01 1.00178146e+00
 2.70000000e+01 1.00184770e+00
 2.80000000e+01 1.00191390e+00
 2.90000000e+01 1.00198007e+00
 3.00000000e+01 1.00204618e+00
 3.10000000e+01 1.00211225e+00
 3.20000000e+01 1.00217827e+00
 3.30000000e+01 1.00224423e+00
 3.40000000e+01 1.00231013e+00
 3.50000000e+01 1.00237596e+00
 3.60000000e+01 1.00244173e+00
 3.70000000e+01 1.00250743e+00
 3.80000000e+01 1.00257306e+00
 3.90000000e+01 1.00263860e+00
 4.00000000e+01 1.00270407e+00
 4.10000000e+01 1.00276945e+00
 4.20000000e+01 1.00283474e+00
 4.30000000e+01 1.00289994e+00
 4.40000000e+01 1.00296505e+00
 4.50000000e+01 1.00303005e+00
 4.60000000e+01 1.00309495e+00
 4.70000000e+01 1.00315974e+00
 4.80000000e+01 1.00322442e+00
 4.90000000e+01 1.00328898e+00
 5.00000000e+01 1.00335342e+00
 5.10000000e+01 1.00341773e+00
 5.20000000e+01 1.00348192e+00
 5.30000000e+01 1.00354596e+00
 5.40000000e+01 1.00360987e+00
 5.50000000e+01 1.00367364e+00
 5.60000000e+01 1.00373726e+00
 5.70000000e+01 1.00380073e+00
 5.80000000e+01 1.00386404e+00
 5.90000000e+01 1.00392718e+00
 6.00000000e+01 1.00399017e+00
 6.10000000e+01 1.00405298e+00
 6.20000000e+01 1.00411562e+00
 6.30000000e+01 1.00417807e+00
 6.40000000e+01 1.00424035e+00
 6.50000000e+01 1.00430244e+00
 6.60000000e+01 1.00436433e+00
 6.70000000e+01 1.00442603e+00
 6.80000000e+01 1.00448752e+00
 6.90000000e+01 1.00454882e+00
 7.00000000e+01 1.00460990e+00
 7.10000000e+01 1.00467076e+00
 7.20000000e+01 1.00473141e+00
 7.30000000e+01 1.00479184e+00
 7.40000000e+01 1.00485204e+00
 7.50000000e+01 1.00491201e+00
 7.60000000e+01 1.00497175e+00
 7.70000000e+01 1.00503126e+00
 7.80000000e+01 1.00509053e+00
 7.90000000e+01 1.00514957e+00
 8.00000000e+01 1.00520837e+00
 8.10000000e+01 1.00526694e+00
 8.20000000e+01 1.00532529e+00
 8.30000000e+01 1.00538343e+00
 8.40000000e+01 1.00544135e+00
 8.50000000e+01 1.00549906e+00
 8.60000000e+01 1.00555656e+00
 8.70000000e+01 1.00561385e+00
 8.80000000e+01 1.00567092e+00
 8.90000000e+01 1.00572780e+00
 9.00000000e+01 1.00578459e+00
 9.10000000e+01 1.00584109e+00
 9.20000000e+01 1.00589734e+00
 9.30000000e+01 1.00595333e+00
 9.40000000e+01 1.00600905e+00
 9.50000000e+01 1.00606447e+00
 9.60000000e+01 1.00611963e+00
 9.70000000e+01 1.00617448e+00
 9.80000000e+01 1.00622903e+00
 9.90000000e+01 1.00628326e+00
 1.00000000e+02 1.00633718e+00
 1.01000000e+02 1.00639077e+00
 1.02000000e+02 1.00644403e+00
 1.03000000e+02 1.00649695e+00
 1.04000000e+02 1.00654954e+00
 1.05000000e+02 1.00660177e+00
 1.06000000e+02 1.00665366e+00
 1.07000000e+02 1.00670519e+00
 1.08000000e+02 1.00675637e+00
 1.09000000e+02 1.00680717e+00
 1.10000000e+02 1.00685762e+00
 1.11000000e+02 1.00690768e+00
 1.12000000e+02 1.00695738e+00
 1.13000000e+02 1.00700669e+00
 1.14000000e+02 1.00705562e+00
 1.15000000e+02 1.00710416e+00
 1.16000000e+02 1.00715231e+00
 1.17000000e+02 1.00720006e+00
 1.18000000e+02 1.00724740e+00
 1.19000000e+02 1.00729435e+00
 1.20000000e+02 1.00734088e+00
 1.21000000e+02 1.00738699e+00
 1.22000000e+02 1.00743268e+00
 1.23000000e+02 1.00747795e+00
 1.24000000e+02 1.00752279e+00
 1.25000000e+02 1.00756720e+00
 1.26000000e+02 1.00761116e+00
 1.27000000e+02 1.00765469e+00
 1.28000000e+02 1.00769776e+00
 1.29000000e+02 1.00774039e+00
 1.30000000e+02 1.00778255e+00
 1.31000000e+02 1.00782426e+00
 1.32000000e+02 1.00786550e+00
 1.33000000e+02 1.00790627e+00
 1.34000000e+02 1.00794657e+00
 1.35000000e+02 1.00798639e+00
 1.36000000e+02 1.00802573e+00
 1.37000000e+02 1.00806458e+00
 1.38000000e+02 1.00810294e+00
 1.39000000e+02 1.00814081e+00
 1.40000000e+02 1.00817818e+00
 1.41000000e+02 1.00821505e+00
 1.42000000e+02 1.00825142e+00
 1.43000000e+02 1.00828727e+00
 1.44000000e+02 1.00832262e+00
 1.45000000e+02 1.00835745e+00
 1.46000000e+02 1.00839176e+00
 1.47000000e+02 1.00842556e+00
 1.48000000e+02 1.00845883e+00
 1.49000000e+02 1.00849158e+00
 1.50000000e+02 1.00852382e+00
 1.51000000e+02 1.00855553e+00
 1.52000000e+02 1.00858672e+00
 1.53000000e+02 1.00861741e+00
 1.54000000e+02 1.00864759e+00
 1.55000000e+02 1.00867724e+00
 1.56000000e+02 1.00870636e+00
 1.57000000e+02 1.00873491e+00
 1.58000000e+02 1.00876287e+00
 1.59000000e+02 1.00879036e+00
 1.60000000e+02 1.00881716e+00
 1.61000000e+02 1.00884333e+00
 1.62000000e+02 1.00886888e+00
 1.63000000e+02 1.00889377e+00
 1.64000000e+02 1.00891808e+00
 1.65000000e+02 1.00894176e+00
 1.66000000e+02 1.00896482e+00
 1.67000000e+02 1.00898727e+00
 1.68000000e+02 1.00900909e+00
 1.69000000e+02 1.00903029e+00
 1.70000000e+02 1.00905087e+00
 1.71000000e+02 1.00907083e+00
 1.72000000e+02 1.00909016e+00
 1.73000000e+02 1.00910886e+00
 1.74000000e+02 1.00912692e+00
 1.75000000e+02 1.00914436e+00
 1.76000000e+02 1.00916116e+00
 1.77000000e+02 1.00917732e+00
 1.78000000e+02 1.00919284e+00
 1.79000000e+02 1.00920772e+00
 1.80000000e+02 1.00922196e+00
 1.81000000e+02 1.00923555e+00
 1.82000000e+02 1.00924848e+00
 1.83000000e+02 1.00926077e+00
 1.84000000e+02 1.00927241e+00
 1.85000000e+02 1.00928339e+00
 1.86000000e+02 1.00929371e+00
 1.87000000e+02 1.00930338e+00
 1.88000000e+02 1.00931238e+00
 1.89000000e+02 1.00932073e+00
 1.90000000e+02 1.00932841e+00
 1.91000000e+02 1.00933543e+00
 1.92000000e+02 1.00934178e+00
 1.93000000e+02 1.00934747e+00
 1.94000000e+02 1.00935249e+00
 1.95000000e+02 1.00935684e+00
 1.96000000e+02 1.00936052e+00
 1.97000000e+02 1.00936354e+00
 1.98000000e+02 1.00936588e+00
 1.99000000e+02 1.00936756e+00
 2.00000000e+02 1.00936857e+00
 2.01000000e+02 1.00936890e+00
 2.02000000e+02 1.00936857e+00
 2.03000000e+02 1.00936756e+00
 2.04000000e+02 1.00936588e+00
 2.05000000e+02 1.00936354e+00
 2.06000000e+02 1.00936052e+00
 2.07000000e+02 1.00935684e+00
 2.08000000e+02 1.00935249e+00
 2.09000000e+02 1.00934747e+00
 2.10000000e+02 1.00934178e+00
 2.11000000e+02 1.00933543e+00
 2.12000000e+02 1.00932841e+00
 2.13000000e+02 1.00932073e+00
 2.14000000e+02 1.00931238e+00
 2.15000000e+02 1.00930338e+00
 2.16000000e+02 1.00929371e+00
 2.17000000e+02 1.00928339e+00
 2.18000000e+02 1.00927241e+00
 2.19000000e+02 1.00926077e+00
 2.20000000e+02 1.00924848e+00
 2.21000000e+02 1.00923555e+00
 2.22000000e+02 1.00922196e+00
 2.23000000e+02 1.00920772e+00
 2.24000000e+02 1.00919284e+00
 2.25000000e+02 1.00917732e+00
 2.26000000e+02 1.00916116e+00
 2.27000000e+02 1.00914436e+00
 2.28000000e+02 1.00912692e+00
 2.29000000e+02 1.00910886e+00
 2.30000000e+02 1.00909016e+00
 2.31000000e+02 1.00907083e+00
 2.32000000e+02 1.00905087e+00
 2.33000000e+02 1.00903029e+00
 2.34000000e+02 1.00900909e+00
 2.35000000e+02 1.00898727e+00
 2.36000000e+02 1.00896482e+00
 2.37000000e+02 1.00894176e+00
 2.38000000e+02 1.00891808e+00
 2.39000000e+02 1.00889377e+00
 2.40000000e+02 1.00886888e+00
 2.41000000e+02 1.00884333e+00
 2.42000000e+02 1.00881716e+00
 2.43000000e+02 1.00879036e+00
 2.44000000e+02 1.00876287e+00
 2.45000000e+02 1.00873491e+00
 2.46000000e+02 1.00870636e+00
 2.47000000e+02 1.00867724e+00
 2.48000000e+02 1.00864759e+00
 2.49000000e+02 1.00861741e+00
 2.50000000e+02 1.00858672e+00
 2.51000000e+02 1.00855553e+00
 2.52000000e+02 1.00852382e+00
 2.53000000e+02 1.00849158e+00
 2.54000000e+02 1.00845883e+00
 2.55000000e+02 1.00842556e+00
 2.56000000e+02 1.00839176e+00
 2.57000000e+02 1.00835745e+00
 2.58000000e+02 1.00832262e+00
 2.59000000e+02 1.00828727e+00
 2.60000000e+02 1.00825142e+00
 2.61000000e+02 1.00821505e+00
 2.62000000e+02 1.00817818e+00
 2.63000000e+02 1.00814081e+00
 2.64000000e+02 1.00810294e+00
 2.65000000e+02 1.00806458e+00
 2.66000000e+02 1.00802573e+00
 2.67000000e+02 1.00798639e+00
 2.68000000e+02 1.00794657e+00
 2.69000000e+02 1.00790627e+00
 2.70000000e+02 1.00786550e+00
 2.71000000e+02 1.00782426e+00
 2.72000000e+02 1.00778255e+00
 2.73000000e+02 1.00774039e+00
 2.74000000e+02 1.00769776e+00
 2.75000000e+02 1.00765469e+00
 2.76000000e+02 1.00761116e+00
 2.77000000e+02 1.00756720e+00
 2.78000000e+02 1.00752279e+00
 2.79000000e+02 1.00747795e+00
 2.80000000e+02 1.00743268e+00
 2.81000000e+02 1.00738699e+00
 2.82000000e+02 1.00734088e+00
 2.83000000e+02 1.00729435e+00
 2.84000000e+02 1.00724740e+00
 2.85000000e+02 1.00720006e+00
 2.86000000e+02 1.00715231e+00
 2.87000000e+02 1.00710416e+00
 2.88000000e+02 1.00705562e+00
 2.89000000e+02 1.00700669e+00
 2.90000000e+02 1.00695738e+00
 2.91000000e+02 1.00690768e+00
 2.92000000e+02 1.00685762e+00
 2.93000000e+02 1.00680717e+00
 2.94000000e+02 1.00675637e+00
 2.95000000e+02 1.00670519e+00
 2.96000000e+02 1.00665366e+00
 2.97000000e+02 1.00660177e+00
 2.98000000e+02 1.00654954e+00
 2.99000000e+02 1.00649695e+00
 3.00000000e+02 1.00644403e+00
 3.01000000e+02 1.00639077e+00
 3.02000000e+02 1.00633718e+00
 3.03000000e+02 1.00628326e+00
 3.04000000e+02 1.00622903e+00
 3.05000000e+02 1.00617448e+00
 3.06000000e+02 1.00611963e+00
 3.07000000e+02 1.00606447e+00
 3.08000000e+02 1.00600905e+00
 3.09000000e+02 1.00595333e+00
 3.10000000e+02 1.00589734e+00
 3.11000000e+02 1.00584109e+00
 3.12000000e+02 1.00578459e+00
 3.13000000e+02 1.00572780e+00
 3.14000000e+02 1.00567092e+00
 3.15000000e+02 1.00561385e+00
 3.16000000e+02 1.00555656e+00
 3.17000000e+02 1.00549906e+00
 3.18000000e+02 1.00544135e+00
 3.19000000e+02 1.00538343e+00
 3.20000000e+02 1.00532529e+00
 3.21000000e+02 1.00526694e+00
 3.22000000e+02 1.00520837e+00
 3.23000000e+02 1.00514957e+00
 3.24000000e+02 1.00509053e+00
 3.25000000e+02 1.00503126e+00
 3.26000000e+02 1.00497175e+00
 3.27000000e+02 1.00491201e+00
 3.28000000e+02 1.00485204e+00
 3.29000000e+02 1.00479184e+00
 3.30000000e+02 1.00473141e+00
 3.31000000e+02 1.00467076e+00
 3.32000000e+02 1.00460990e+00
 3.33000000e+02 1.00454882e+00
 3.34000000e+02 1.00448752e+00
 3.35000000e+02 1.00442603e+00
 3.36000000e+02 1.00436433e+00
 3.37000000e+02 1.00430244e+00
 3.38000000e+02 1.00424035e+00
 3.39000000e+02 1.00417807e+00
 3.40000000e+02 1.00411562e+00
 3.41000000e+02 1.00405298e+00
 3.42000000e+02 1.00399017e+00
 3.43000000e+02 1.00392718e+00
 3.44000000e+02 1.00386404e+00
 3.45000000e+02 1.00380073e+00
 3.46000000e+02 1.00373726e+00
 3.47000000e+02 1.00367364e+00
 3.48000000e+02 1.00360987e+00
 3.49000000e+02 1.00354596e+00
 3.50000000e+02 1.00348192e+00
 3.51000000e+02 1.00341773e+00
 3.52000000e+02 1.00335342e+00
 3.53000000e+02 1.00328898e+00
 3.54000000e+02 1.00322442e+00
 3.55000000e+02 1.00315974e+00
 3.56000000e+02 1.00309495e+00
 3.57000000e+02 1.00303005e+00
 3.58000000e+02 1.00296505e+00
 3.59000000e+02 1.00289994e+00
 3.60000000e+02 1.00283474e+00
 3.61000000e+02 1.00276945e+00
 3.62000000e+02 1.00270407e+00
 3.63000000e+02 1.00263860e+00
 3.64000000e+02 1.00257306e+00
 3.65000000e+02 1.00250743e+00
 3.66000000e+02 1.00244173e+00
 3.67000000e+02 1.00237596e+00
 3.68000000e+02 1.00231013e+00
 3.69000000e+02 1.00224423e+00
 3.70000000e+02 1.00217827e+00
 3.71000000e+02 1.00211225e+00
 3.72000000e+02 1.00204618e+00
 3.73000000e+02 1.00198007e+00
 3.74000000e+02 1.00191390e+00
 3.75000000e+02 1.00184770e+00
 3.76000000e+02 1.00178146e+00
 3.77000000e+02 1.00171518e+00
 3.78000000e+02 1.00164888e+00
 3.79000000e+02 1.00158256e+00
 3.80000000e+02 1.00151621e+00
 3.81000000e+02 1.00144985e+00
 3.82000000e+02 1.00138347e+00
 3.83000000e+02 1.00131709e+00
 3.84000000e+02 1.00125070e+00
 3.85000000e+02 1.00118432e+00
 3.86000000e+02 1.00111793e+00
 3.87000000e+02 1.00105156e+00
 3.88000000e+02 1.00098520e+00
 3.89000000e+02 1.00091886e+00
 3.90000000e+02 1.00085254e+00
 3.91000000e+02 1.00078625e+00
 3.92000000e+02 1.00071999e+00
 3.93000000e+02 1.00065376e+00
 3.94000000e+02 1.00058756e+00
 3.95000000e+02 1.00052142e+00
 3.96000000e+02 1.00045531e+00
 3.97000000e+02 1.00038926e+00
 3.98000000e+02 1.00032326e+00
 3.99000000e+02 1.00025732e+00
 4.00000000e+02 1.00019144e+00
 4.01000000e+02 1.00012563e+00
 4.02000000e+02 1.00005988e+00
 4.03000000e+02 9.99994208e-01
 4.04000000e+02 9.99928612e-01
 4.05000000e+02 9.99863095e-01
 4.06000000e+02 9.99797663e-01
 4.07000000e+02 9.99732317e-01
 4.08000000e+02 9.99667061e-01
 4.09000000e+02 9.99601900e-01
 4.10000000e+02 9.99536836e-01
 4.11000000e+02 9.99471872e-01
 4.12000000e+02 9.99407013e-01
 4.13000000e+02 9.99342262e-01
 4.14000000e+02 9.99277622e-01
 4.15000000e+02 9.99213096e-01
 4.16000000e+02 9.99148689e-01
 4.17000000e+02 9.99084402e-01
 4.18000000e+02 9.99020240e-01
 4.19000000e+02 9.98956206e-01
 4.20000000e+02 9.98892303e-01
 4.21000000e+02 9.98828535e-01
 4.22000000e+02 9.98764904e-01
 4.23000000e+02 9.98701415e-01
 4.24000000e+02 9.98638070e-01
 4.25000000e+02 9.98574873e-01
 4.26000000e+02 9.98511826e-01
 4.27000000e+02 9.98448934e-01
 4.28000000e+02 9.98386199e-01
 4.29000000e+02 9.98323625e-01
 4.30000000e+02 9.98261215e-01
 4.31000000e+02 9.98198972e-01
 4.32000000e+02 9.98136899e-01
 4.33000000e+02 9.98074999e-01
 4.34000000e+02 9.98013276e-01
 4.35000000e+02 9.97951732e-01
 4.36000000e+02 9.97890372e-01
 4.37000000e+02 9.97829197e-01
 4.38000000e+02 9.97768211e-01
 4.39000000e+02 9.97707418e-01
 4.40000000e+02 9.97646820e-01
 4.41000000e+02 9.97586420e-01
 4.42000000e+02 9.97526221e-01
 4.43000000e+02 9.97466227e-01
 4.44000000e+02 9.97406440e-01
 4.45000000e+02 9.97346864e-01
 4.46000000e+02 9.97287501e-01
 4.47000000e+02 9.97228355e-01
 4.48000000e+02 9.97169428e-01
 4.49000000e+02 9.97110724e-01
 4.50000000e+02 9.97052245e-01
 4.51000000e+02 9.96993994e-01
 4.52000000e+02 9.96935975e-01
 4.53000000e+02 9.96878189e-01
 4.54000000e+02 9.96820641e-01
 4.55000000e+02 9.96763333e-01
 4.56000000e+02 9.96706267e-01
 4.57000000e+02 9.96649447e-01
 4.58000000e+02 9.96592876e-01
 4.59000000e+02 9.96536556e-01
 4.60000000e+02 9.96480490e-01
 4.61000000e+02 9.96424680e-01
 4.62000000e+02 9.96369131e-01
 4.63000000e+02 9.96313844e-01
 4.64000000e+02 9.96258822e-01
 4.65000000e+02 9.96204068e-01
 4.66000000e+02 9.96149585e-01
 4.67000000e+02 9.96095375e-01
 4.68000000e+02 9.96041441e-01
 4.69000000e+02 9.95987785e-01
 4.70000000e+02 9.95934411e-01
 4.71000000e+02 9.95881321e-01
 4.72000000e+02 9.95828517e-01
 4.73000000e+02 9.95776003e-01
 4.74000000e+02 9.95723780e-01
 4.75000000e+02 9.95671851e-01
 4.76000000e+02 9.95620220e-01
 4.77000000e+02 9.95568887e-01
 4.78000000e+02 9.95517856e-01
 4.79000000e+02 9.95467130e-01
 4.80000000e+02 9.95416710e-01
 4.81000000e+02 9.95366599e-01
 4.82000000e+02 9.95316801e-01
 4.83000000e+02 9.95267316e-01
 4.84000000e+02 9.95218147e-01
 4.85000000e+02 9.95169297e-01
 4.86000000e+02 9.95120768e-01
 4.87000000e+02 9.95072563e-01
 4.88000000e+02 9.95024683e-01
 4.89000000e+02 9.94977132e-01
 4.90000000e+02 9.94929910e-01
 4.91000000e+02 9.94883021e-01
 4.92000000e+02 9.94836467e-01
 4.93000000e+02 9.94790250e-01
 4.94000000e+02 9.94744372e-01
 4.95000000e+02 9.94698835e-01
 4.96000000e+02 9.94653641e-01
 4.97000000e+02 9.94608793e-01
 4.98000000e+02 9.94564293e-01
 4.99000000e+02 9.94520143e-01
 5.00000000e+02 9.94476344e-01
 5.01000000e+02 9.94432900e-01
 5.02000000e+02 9.94389812e-01
 5.03000000e+02 9.94347082e-01
 5.04000000e+02 9.94304712e-01
 5.05000000e+02 9.94262706e-01
 5.06000000e+02 9.94221064e-01
 5.07000000e+02 9.94179789e-01
 5.08000000e+02 9.94138883e-01
 5.09000000e+02 9.94098349e-01
 5.10000000e+02 9.94058189e-01
 5.11000000e+02 9.94018407e-01
 5.12000000e+02 9.93979005e-01
 5.13000000e+02 9.93939984e-01
 5.14000000e+02 9.93901356e-01
 5.15000000e+02 9.93863118e-01
 5.16000000e+02 9.93825275e-01
 5.17000000e+02 9.93787831e-01
 5.18000000e+02 9.93750791e-01
 5.19000000e+02 9.93714157e-01
 5.20000000e+02 9.93677923e-01
 5.21000000e+02 9.93642128e-01
 5.22000000e+02 9.93606762e-01
 5.23000000e+02 9.93571791e-01
 5.24000000e+02 9.93537226e-01
 5.25000000e+02 9.93503064e-01
 5.26000000e+02 9.93469308e-01
 5.27000000e+02 9.93435957e-01
 5.28000000e+02 9.93403010e-01
 5.29000000e+02 9.93370473e-01
 5.30000000e+02 9.93338344e-01
 5.31000000e+02 9.93306623e-01
 5.32000000e+02 9.93275313e-01
 5.33000000e+02 9.93244415e-01
 5.34000000e+02 9.93213931e-01
 5.35000000e+02 9.93183862e-01
 5.36000000e+02 9.93154211e-01
 5.37000000e+02 9.93124978e-01
 5.38000000e+02 9.93096167e-01
 5.39000000e+02 9.93067778e-01
 5.40000000e+02 9.93039813e-01
 5.41000000e+02 9.93012273e-01
 5.42000000e+02 9.92985160e-01
 5.43000000e+02 9.92958476e-01
 5.44000000e+02 9.92932222e-01
 5.45000000e+02 9.92906399e-01
 5.46000000e+02 9.92881009e-01
 5.47000000e+02 9.92856053e-01
 5.48000000e+02 9.92831532e-01
 5.49000000e+02 9.92807447e-01
 5.50000000e+02 9.92783801e-01
 5.51000000e+02 9.92760594e-01
 5.52000000e+02 9.92737827e-01
 5.53000000e+02 9.92715501e-01
 5.54000000e+02 9.92693618e-01
 5.55000000e+02 9.92672179e-01
 5.56000000e+02 9.92651184e-01
 5.57000000e+02 9.92630635e-01
 5.58000000e+02 9.92610533e-01
 5.59000000e+02 9.92590879e-01
 5.60000000e+02 9.92571674e-01
 5.61000000e+02 9.92552919e-01
 5.62000000e+02 9.92534615e-01
 5.63000000e+02 9.92516762e-01
 5.64000000e+02 9.92499362e-01
 5.65000000e+02 9.92482415e-01
 5.66000000e+02 9.92465923e-01
 5.67000000e+02 9.92449886e-01
 5.68000000e+02 9.92434305e-01
 5.69000000e+02 9.92419180e-01
 5.70000000e+02 9.92404513e-01
 5.71000000e+02 9.92390304e-01
 5.72000000e+02 9.92376555e-01
 5.73000000e+02 9.92363264e-01
 5.74000000e+02 9.92350435e-01
 5.75000000e+02 9.92338066e-01
 5.76000000e+02 9.92326158e-01
 5.77000000e+02 9.92314713e-01
 5.78000000e+02 9.92303730e-01
 5.79000000e+02 9.92293211e-01
 5.80000000e+02 9.92283156e-01
 5.81000000e+02 9.92273564e-01
 5.82000000e+02 9.92264438e-01
 5.83000000e+02 9.92255777e-01
 5.84000000e+02 9.92247581e-01
 5.85000000e+02 9.92239852e-01
 5.86000000e+02 9.92232589e-01
 5.87000000e+02 9.92225793e-01
 5.88000000e+02 9.92219464e-01
 5.89000000e+02 9.92213603e-01
 5.90000000e+02 9.92208210e-01
 5.91000000e+02 9.92203284e-01
 5.92000000e+02 9.92198827e-01
 5.93000000e+02 9.92194838e-01
 5.94000000e+02 9.92191319e-01
 5.95000000e+02 9.92188268e-01
 5.96000000e+02 9.92185686e-01
 5.97000000e+02 9.92183574e-01
 5.98000000e+02 9.92181930e-01
 5.99000000e+02 9.92180757e-01
 6.00000000e+02 9.92180052e-01
 6.01000000e+02 9.92179818e-01
 6.02000000e+02 9.92180052e-01
 6.03000000e+02 9.92180757e-01
 6.04000000e+02 9.92181930e-01
 6.05000000e+02 9.92183574e-01
 6.06000000e+02 9.92185686e-01
 6.07000000e+02 9.92188268e-01
 6.08000000e+02 9.92191319e-01
 6.09000000e+02 9.92194838e-01
 6.10000000e+02 9.92198827e-01
 6.11000000e+02 9.92203284e-01
 6.12000000e+02 9.92208210e-01
 6.13000000e+02 9.92213603e-01
 6.14000000e+02 9.92219464e-01
 6.15000000e+02 9.92225793e-01
 6.16000000e+02 9.92232589e-01
 6.17000000e+02 9.92239852e-01
 6.18000000e+02 9.92247581e-01
 6.19000000e+02 9.92255777e-01
 6.20000000e+02 9.92264438e-01
 6.21000000e+02 9.92273564e-01
 6.22000000e+02 9.92283156e-01
 6.23000000e+02 9.92293211e-01
 6.24000000e+02 9.92303730e-01
 6.25000000e+02 9.92314713e-01
 6.26000000e+02 9.92326158e-01
 6.27000000e+02 9.92338066e-01
 6.28000000e+02 9.92350435e-01
 6.29000000e+02 9.92363264e-01
 6.30000000e+02 9.92376555e-01
 6.31000000e+02 9.92390304e-01
 6.32000000e+02 9.92404513e-01
 6.33000000e+02 9.92419180e-01
 6.34000000e+02 9.92434305e-01
 6.35000000e+02 9.92449886e-01
 6.36000000e+02 9.92465923e-01
 6.37000000e+02 9.92482415e-01
 6.38000000e+02 9.92499362e-01
 6.39000000e+02 9.92516762e-01
 6.40000000e+02 9.92534615e-01
 6.41000000e+02 9.92552919e-01
 6.42000000e+02 9.92571674e-01
 6.43000000e+02 9.92590879e-01
 6.44000000e+02 9.92610533e-01
 6.45000000e+02 9.92630635e-01
 6.46000000e+02 9.92651184e-01
 6.47000000e+02 9.92672179e-01
 6.48000000e+02 9.92693618e-01
 6.49000000e+02 9.92715501e-01
 6.50000000e+02 9.92737827e-01
 6.51000000e+02 9.92760594e-01
 6.52000000e+02 9.92783801e-01
 6.53000000e+02 9.92807447e-01
 6.54000000e+02 9.92831532e-01
 6.55000000e+02 9.92856053e-01
 6.56000000e+02 9.92881009e-01
 6.57000000e+02 9.92906399e-01
 6.58000000e+02 9.92932222e-01
 6.59000000e+02 9.92958476e-01
 6.60000000e+02 9.92985160e-01
 6.61000000e+02 9.93012273e-01
 6.62000000e+02 9.93039813e-01
 6.63000000e+02 9.93067778e-01
 6.64000000e+02 9.93096167e-01
 6.65000000e+02 9.93124978e-01
 6.66000000e+02 9.93154211e-01
 6.67000000e+02 9.93183862e-01
 6.68000000e+02 9.93213931e-01
 6.69000000e+02 9.93244415e-01
 6.70000000e+02 9.93275313e-01
 6.71000000e+02 9.93306623e-01
 6.72000000e+02 9.93338344e-01
 6.73000000e+02 9.93370473e-01
 6.74000000e+02 9.93403010e-01
 6.75000000e+02 9.93435957e-01
 6.76000000e+02 9.93469308e-01
 6.77000000e+02 9.93503064e-01
 6.78000000e+02 9.93537226e-01
 6.79000000e+02 9.93571791e-01
 6.80000000e+02 9.93606762e-01
 6.81000000e+02 9.93642128e-01
 6.82000000e+02 9.93677923e-01
 6.83000000e+02 9.93714157e-01
 6.84000000e+02 9.93750791e-01
 6.85000000e+02 9.93787831e-01
 6.86000000e+02 9.93825275e-01
 6.87000000e+02 9.93863118e-01
 6.88000000e+02 9.93901356e-01
 6.89000000e+02 9.93939984e-01
 6.90000000e+02 9.93979005e-01
 6.91000000e+02 9.94018407e-01
 6.92000000e+02 9.94058189e-01
 6.93000000e+02 9.94098349e-01
 6.94000000e+02 9.94138883e-01
 6.95000000e+02 9.94179789e-01
 6.96000000e+02 9.94221064e-01
 6.97000000e+02 9.94262706e-01
 6.98000000e+02 9.94304712e-01
 6.99000000e+02 9.94347082e-01
 7.00000000e+02 9.94389812e-01
 7.01000000e+02 9.94432900e-01
 7.02000000e+02 9.94476344e-01
 7.03000000e+02 9.94520143e-01
 7.04000000e+02 9.94564293e-01
 7.05000000e+02 9.94608793e-01
 7.06000000e+02 9.94653641e-01
 7.07000000e+02 9.94698835e-01
 7.08000000e+02 9.94744372e-01
 7.09000000e+02 9.94790250e-01
 7.10000000e+02 9.94836467e-01
 7.11000000e+02 9.94883021e-01
 7.12000000e+02 9.94929910e-01
 7.13000000e+02 9.94977132e-01
 7.14000000e+02 9.95024683e-01
 7.15000000e+02 9.95072563e-01
 7.16000000e+02 9.95120768e-01
 7.17000000e+02 9.95169297e-01
 7.18000000e+02 9.95218147e-01
 7.19000000e+02 9.95267316e-01
 7.20000000e+02 9.95316801e-01
 7.21000000e+02 9.95366599e-01
 7.22000000e+02 9.95416710e-01
 7.23000000e+02 9.95467130e-01
 7.24000000e+02 9.95517856e-01
 7.25000000e+02 9.95568887e-01
 7.26000000e+02 9.95620220e-01
 7.27000000e+02 9.95671851e-01
 7.28000000e+02 9.95723780e-01
 7.29000000e+02 9.95776003e-01
 7.30000000e+02 9.95828517e-01
 7.31000000e+02 9.95881321e-01
 7.32000000e+02 9.95934411e-01
 7.33000000e+02 9.95987785e-01
 7.34000000e+02 9.96041441e-01
 7.35000000e+02 9.96095375e-01
 7.36000000e+02 9.96149585e-01
 7.37000000e+02 9.96204068e-01
 7.38000000e+02 9.96258822e-01
 7.39000000e+02 9.96313844e-01
 7.40000000e+02 9.96369131e-01
 7.41000000e+02 9.96424680e-01
 7.42000000e+02 9.96480490e-01
 7.43000000e+02 9.96536556e-01
 7.44000000e+02 9.96592876e-01
 7.45000000e+02 9.96649447e-01
 7.46000000e+02 9.96706267e-01
 7.47000000e+02 9.96763333e-01
 7.48000000e+02 9.96820641e-01
 7.49000000e+02 9.96878189e-01
 7.50000000e+02 9.96935975e-01
 7.51000000e+02 9.96993994e-01
 7.52000000e+02 9.97052245e-01
 7.53000000e+02 9.97110724e-01
 7.54000000e+02 9.97169428e-01
 7.55000000e+02 9.97228355e-01
 7.56000000e+02 9.97287501e-01
 7.57000000e+02 9.97346864e-01
 7.58000000e+02 9.97406440e-01
 7.59000000e+02 9.97466227e-01
 7.60000000e+02 9.97526221e-01
 7.61000000e+02 9.97586420e-01
 7.62000000e+02 9.97646820e-01
 7.63000000e+02 9.97707418e-01
 7.64000000e+02 9.97768211e-01
 7.65000000e+02 9.97829197e-01
 7.66000000e+02 9.97890372e-01
 7.67000000e+02 9.97951732e-01
 7.68000000e+02 9.98013276e-01
 7.69000000e+02 9.98074999e-01
 7.70000000e+02 9.98136899e-01
 7.71000000e+02 9.98198972e-01
 7.72000000e+02 9.98261215e-01
 7.73000000e+02 9.98323625e-01
 7.74000000e+02 9.98386199e-01
 7.75000000e+02 9.98448934e-01
 7.76000000e+02 9.98511826e-01
 7.77000000e+02 9.98574873e-01
 7.78000000e+02 9.98638070e-01
 7.79000000e+02 9.98701415e-01
 7.80000000e+02 9.98764904e-01
 7.81000000e+02 9.98828535e-01
 7.82000000e+02 9.98892303e-01
 7.83000000e+02 9.98956206e-01
 7.84000000e+02 9.99020240e-01
 7.85000000e+02 9.99084402e-01
 7.86000000e+02 9.99148689e-01
 7.87000000e+02 9.99213096e-01
 7.88000000e+02 9.99277622e-01
 7.89000000e+02 9.99342262e-01
 7.90000000e+02 9.99407013e-01
 7.91000000e+02 9.99471872e-01
 7.92000000e+02 9.99536836e-01
 7.93000000e+02 9.99601900e-01
 7.94000000e+02 9.99667061e-01
 7.95000000e+02 9.99732317e-01
 7.96000000e+02 9.99797663e-01
 7.97000000e+02 9.99863095e-01
 7.98000000e+02 9.99928612e-01
 7.99000000e+02 9.99994208e-01
 8.00000000e+02 1.00005988e+00


==> figures/amiri_Cbiglow/tem_col17_20000_old.dat <==
 1.00000000e+00 1.00014710e+00
 2.00000000e+00 1.00021162e+00
 3.00000000e+00 1.00027622e+00
 4.00000000e+00 1.00034088e+00
 5.00000000e+00 1.00040560e+00
 6.00000000e+00 1.00047037e+00
 7.00000000e+00 1.00053520e+00
 8.00000000e+00 1.00060008e+00
 9.00000000e+00 1.00066501e+00
 1.00000000e+01 1.00072998e+00
 1.10000000e+01 1.00079498e+00
 1.20000000e+01 1.00086002e+00
 1.30000000e+01 1.00092509e+00
 1.40000000e+01 1.00099019e+00
 1.50000000e+01 1.00105531e+00
 1.60000000e+01 1.00112045e+00
 1.70000000e+01 1.00118561e+00
 1.80000000e+01 1.00125078e+00
 1.90000000e+01 1.00131595e+00
 2.00000000e+01 1.00138113e+00
 2.10000000e+01 1.00144631e+00
 2.20000000e+01 1.00151148e+00
 2.30000000e+01 1.00157664e+00
 2.40000000e+01 1.00164180e+00
 2.50000000e+01 1.00170693e+00
 2.60000000e+01 1.00177205e+00
 2.70000000e+01 1.00183714e+00
 2.80000000e+01 1.00190220e+00
 2.90000000e+01 1.00196723e+00
 3.00000000e+01 1.00203223e+00
 3.10000000e+01 1.00209718e+00
 3.20000000e+01 1.00216209e+00
 3.30000000e+01 1.00222696e+00
 3.40000000e+01 1.00229177e+00
 3.50000000e+01 1.00235653e+00
 3.60000000e+01 1.00242123e+00
 3.70000000e+01 1.00248586e+00
 3.80000000e+01 1.00255044e+00
 3.90000000e+01 1.00261494e+00
 4.00000000e+01 1.00267937e+00
 4.10000000e+01 1.00274373e+00
 4.20000000e+01 1.00280801e+00
 4.30000000e+01 1.00287220e+00
 4.40000000e+01 1.00293631e+00
 4.50000000e+01 1.00300033e+00
 4.60000000e+01 1.00306426e+00
 4.70000000e+01 1.00312808e+00
 4.80000000e+01 1.00319181e+00
 4.90000000e+01 1.00325543e+00
 5.00000000e+01 1.00331894e+00
 5.10000000e+01 1.00338234e+00
 5.20000000e+01 1.00344562e+00
 5.30000000e+01 1.00350878e+00
 5.40000000e+01 1.00357182e+00
 5.50000000e+01 1.00363472e+00
 5.60000000e+01 1.00369749e+00
 5.70000000e+01 1.00376012e+00
 5.80000000e+01 1.00382261e+00
 5.90000000e+01 1.00388495e+00
 6.00000000e+01 1.00394714e+00
 6.10000000e+01 1.00400918e+00
 6.20000000e+01 1.00407105e+00
 6.30000000e+01 1.00413277e+00
 6.40000000e+01 1.00419431e+00
 6.50000000e+01 1.00425568e+00
 6.60000000e+01 1.00431688e+00
 6.70000000e+01 1.00437790e+00
 6.80000000e+01 1.00443873e+00
 6.90000000e+01 1.00449937e+00
 7.00000000e+01 1.00455982e+00
 7.10000000e+01 1.00462007e+00
 7.20000000e+01 1.00468012e+00
 7.30000000e+01 1.00473997e+00
 7.40000000e+01 1.00479960e+00
 7.50000000e+01 1.00485903e+00
 7.60000000e+01 1.00491823e+00
 7.70000000e+01 1.00497722e+00
 7.80000000e+01 1.00503598e+00
 7.90000000e+01 1.00509451e+00
 8.00000000e+01 1.00515281e+00
 8.10000000e+01 1.00521089e+00
 8.20000000e+01 1.00526872e+00
 8.30000000e+01 1.00532633e+00
 8.40000000e+01 1.00538370e+00
 8.50000000e+01 1.00544085e+00
 8.60000000e+01 1.00549776e+00
 8.70000000e+01 1.00555446e+00
 8.80000000e+01 1.00561095e+00
 8.90000000e+01 1.00566721e+00
 9.00000000e+01 1.00572325e+00
 9.10000000e+01 1.00577908e+00
 9.20000000e+01 1.00583466e+00
 9.30000000e+01 1.00589005e+00
 9.40000000e+01 1.00594532e+00
 9.50000000e+01 1.00600028e+00
 9.60000000e+01 1.00605497e+00
 9.70000000e+01 1.00610938e+00
 9.80000000e+01 1.00616351e+00
 9.90000000e+01 1.00621733e+00
 1.00000000e+02 1.00627087e+00
 1.01000000e+02 1.00632410e+00
 1.02000000e+02 1.00637702e+00
 1.03000000e+02 1.00642962e+00
 1.04000000e+02 1.00648189e+00
 1.05000000e+02 1.00653384e+00
 1.06000000e+02 1.00658546e+00
 1.07000000e+02 1.00663673e+00
 1.08000000e+02 1.00668767e+00
 1.09000000e+02 1.00673825e+00
 1.10000000e+02 1.00678848e+00
 1.11000000e+02 1.00683836e+00
 1.12000000e+02 1.00688787e+00
 1.13000000e+02 1.00693701e+00
 1.14000000e+02 1.00698579e+00
 1.15000000e+02 1.00703419e+00
 1.16000000e+02 1.00708221e+00
 1.17000000e+02 1.00712985e+00
 1.18000000e+02 1.00717710e+00
 1.19000000e+02 1.00722396e+00
 1.20000000e+02 1.00727042e+00
 1.21000000e+02 1.00731648e+00
 1.22000000e+02 1.00736213e+00
 1.23000000e+02 1.00740737e+00
 1.24000000e+02 1.00745220e+00
 1.25000000e+02 1.00749660e+00
 1.26000000e+02 1.00754058e+00
 1.27000000e+02 1.00758413e+00
 1.28000000e+02 1.00762724e+00
 1.29000000e+02 1.00766992e+00
 1.30000000e+02 1.00771214e+00
 1.31000000e+02 1.00775392e+00
 1.32000000e+02 1.00779524e+00
 1.33000000e+02 1.00783611e+00
 1.34000000e+02 1.00787650e+00
 1.35000000e+02 1.00791643e+00
 1.36000000e+02 1.00795589e+00
 1.37000000e+02 1.00799486e+00
 1.38000000e+02 1.00803336e+00
 1.39000000e+02 1.00807136e+00
 1.40000000e+02 1.00810887e+00
 1.41000000e+02 1.00814589e+00
 1.42000000e+02 1.00818240e+00
 1.43000000e+02 1.00821841e+00
 1.44000000e+02 1.00825390e+00
 1.45000000e+02 1.00828888e+00
 1.46000000e+02 1.00832334e+00
 1.47000000e+02 1.00835728e+00
 1.48000000e+02 1.00839069e+00
 1.49000000e+02 1.00842358e+00
 1.50000000e+02 1.00845593e+00
 1.51000000e+02 1.00848775e+00
 1.52000000e+02 1.00851904e+00
 1.53000000e+02 1.00854980e+00
 1.54000000e+02 1.00858003e+00
 1.55000000e+02 1.00860975e+00
 1.56000000e+02 1.00863897e+00
 1.57000000e+02 1.00866766e+00
 1.58000000e+02 1.00869584e+00
 1.59000000e+02 1.00872346e+00
 1.60000000e+02 1.00875060e+00
 1.61000000e+02 1.00877725e+00
 1.62000000e+02 1.00880322e+00
 1.63000000e+02 1.00882856e+00
 1.64000000e+02 1.00885327e+00
 1.65000000e+02 1.00887731e+00
 1.66000000e+02 1.00890076e+00
 1.67000000e+02 1.00892357e+00
 1.68000000e+02 1.00894574e+00
 1.69000000e+02 1.00896729e+00
 1.70000000e+02 1.00898820e+00
 1.71000000e+02 1.00900848e+00
 1.72000000e+02 1.00902813e+00
 1.73000000e+02 1.00904714e+00
 1.74000000e+02 1.00906550e+00
 1.75000000e+02 1.00908323e+00
 1.76000000e+02 1.00910031e+00
 1.77000000e+02 1.00911675e+00
 1.78000000e+02 1.00913254e+00
 1.79000000e+02 1.00914767e+00
 1.80000000e+02 1.00916215e+00
 1.81000000e+02 1.00917598e+00
 1.82000000e+02 1.00918915e+00
 1.83000000e+02 1.00920165e+00
 1.84000000e+02 1.00921350e+00
 1.85000000e+02 1.00922467e+00
 1.86000000e+02 1.00923518e+00
 1.87000000e+02 1.00924503e+00
 1.88000000e+02 1.00925420e+00
 1.89000000e+02 1.00926270e+00
 1.90000000e+02 1.00927052e+00
 1.91000000e+02 1.00927767e+00
 1.92000000e+02 1.00928414e+00
 1.93000000e+02 1.00928994e+00
 1.94000000e+02 1.00929505e+00
 1.95000000e+02 1.00929949e+00
 1.96000000e+02 1.00930324e+00
 1.97000000e+02 1.00930632e+00
 1.98000000e+02 1.00930871e+00
 1.99000000e+02 1.00931042e+00
 2.00000000e+02 1.00931144e+00
 2.01000000e+02 1.00931178e+00
 2.02000000e+02 1.00931144e+00
 2.03000000e+02 1.00931042e+00
 2.04000000e+02 1.00930871e+00
 2.05000000e+02 1.00930632e+00
 2.06000000e+02 1.00930324e+00
 2.07000000e+02 1.00929949e+00
 2.08000000e+02 1.00929505e+00
 2.09000000e+02 1.00928994e+00
 2.10000000e+02 1.00928414e+00
 2.11000000e+02 1.00927767e+00
 2.12000000e+02 1.00927052e+00
 2.13000000e+02 1.00926270e+00
 2.14000000e+02 1.00925420e+00
 2.15000000e+02 1.00924503e+00
 2.16000000e+02 1.00923518e+00
 2.17000000e+02 1.00922467e+00
 2.18000000e+02 1.00921350e+00
 2.19000000e+02 1.00920165e+00
 2.20000000e+02 1.00918915e+00
 2.21000000e+02 1.00917598e+00
 2.22000000e+02 1.00916215e+00
 2.23000000e+02 1.00914767e+00
 2.24000000e+02 1.00913254e+00
 2.25000000e+02 1.00911675e+00
 2.26000000e+02 1.00910031e+00
 2.27000000e+02 1.00908323e+00
 2.28000000e+02 1.00906550e+00
 2.29000000e+02 1.00904714e+00
 2.30000000e+02 1.00902813e+00
 2.31000000e+02 1.00900848e+00
 2.32000000e+02 1.00898820e+00
 2.33000000e+02 1.00896729e+00
 2.34000000e+02 1.00894574e+00
 2.35000000e+02 1.00892357e+00
 2.36000000e+02 1.00890076e+00
 2.37000000e+02 1.00887731e+00
 2.38000000e+02 1.00885327e+00
 2.39000000e+02 1.00882856e+00
 2.40000000e+02 1.00880322e+00
 2.41000000e+02 1.00877725e+00
 2.42000000e+02 1.00875060e+00
 2.43000000e+02 1.00872346e+00
 2.44000000e+02 1.00869584e+00
 2.45000000e+02 1.00866766e+00
 2.46000000e+02 1.00863897e+00
 2.47000000e+02 1.00860975e+00
 2.48000000e+02 1.00858003e+00
 2.49000000e+02 1.00854980e+00
 2.50000000e+02 1.00851904e+00
 2.51000000e+02 1.00848775e+00
 2.52000000e+02 1.00845593e+00
 2.53000000e+02 1.00842358e+00
 2.54000000e+02 1.00839069e+00
 2.55000000e+02 1.00835728e+00
 2.56000000e+02 1.00832334e+00
 2.57000000e+02 1.00828888e+00
 2.58000000e+02 1.00825390e+00
 2.59000000e+02 1.00821841e+00
 2.60000000e+02 1.00818240e+00
 2.61000000e+02 1.00814589e+00
 2.62000000e+02 1.00810887e+00
 2.63000000e+02 1.00807136e+00
 2.64000000e+02 1.00803336e+00
 2.65000000e+02 1.00799486e+00
 2.66000000e+02 1.00795589e+00
 2.67000000e+02 1.00791643e+00
 2.68000000e+02 1.00787650e+00
 2.69000000e+02 1.00783611e+00
 2.70000000e+02 1.00779524e+00
 2.71000000e+02 1.00775392e+00
 2.72000000e+02 1.00771214e+00
 2.73000000e+02 1.00766992e+00
 2.74000000e+02 1.00762724e+00
 2.75000000e+02 1.00758413e+00
 2.76000000e+02 1.00754058e+00
 2.77000000e+02 1.00749660e+00
 2.78000000e+02 1.00745220e+00
 2.79000000e+02 1.00740737e+00
 2.80000000e+02 1.00736213e+00
 2.81000000e+02 1.00731648e+00
 2.82000000e+02 1.00727042e+00
 2.83000000e+02 1.00722396e+00
 2.84000000e+02 1.00717710e+00
 2.85000000e+02 1.00712985e+00
 2.86000000e+02 1.00708221e+00
 2.87000000e+02 1.00703419e+00
 2.88000000e+02 1.00698579e+00
 2.89000000e+02 1.00693701e+00
 2.90000000e+02 1.00688787e+00
 2.91000000e+02 1.00683836e+00
 2.92000000e+02 1.00678848e+00
 2.93000000e+02 1.00673825e+00
 2.94000000e+02 1.00668767e+00
 2.95000000e+02 1.00663673e+00
 2.96000000e+02 1.00658546e+00
 2.97000000e+02 1.00653384e+00
 2.98000000e+02 1.00648189e+00
 2.99000000e+02 1.00642962e+00
 3.00000000e+02 1.00637702e+00
 3.01000000e+02 1.00632410e+00
 3.02000000e+02 1.00627087e+00
 3.03000000e+02 1.00621733e+00
 3.04000000e+02 1.00616351e+00
 3.05000000e+02 1.00610938e+00
 3.06000000e+02 1.00605497e+00
 3.07000000e+02 1.00600028e+00
 3.08000000e+02 1.00594532e+00
 3.09000000e+02 1.00589005e+00
 3.10000000e+02 1.00583466e+00
 3.11000000e+02 1.00577908e+00
 3.12000000e+02 1.00572325e+00
 3.13000000e+02 1.00566721e+00
 3.14000000e+02 1.00561095e+00
 3.15000000e+02 1.00555446e+00
 3.16000000e+02 1.00549776e+00
 3.17000000e+02 1.00544085e+00
 3.18000000e+02 1.00538370e+00
 3.19000000e+02 1.00532633e+00
 3.20000000e+02 1.00526872e+00
 3.21000000e+02 1.00521089e+00
 3.22000000e+02 1.00515281e+00
 3.23000000e+02 1.00509451e+00
 3.24000000e+02 1.00503598e+00
 3.25000000e+02 1.00497722e+00
 3.26000000e+02 1.00491823e+00
 3.27000000e+02 1.00485903e+00
 3.28000000e+02 1.00479960e+00
 3.29000000e+02 1.00473997e+00
 3.30000000e+02 1.00468012e+00
 3.31000000e+02 1.00462007e+00
 3.32000000e+02 1.00455982e+00
 3.33000000e+02 1.00449937e+00
 3.34000000e+02 1.00443873e+00
 3.35000000e+02 1.00437790e+00
 3.36000000e+02 1.00431688e+00
 3.37000000e+02 1.00425568e+00
 3.38000000e+02 1.00419431e+00
 3.39000000e+02 1.00413277e+00
 3.40000000e+02 1.00407105e+00
 3.41000000e+02 1.00400918e+00
 3.42000000e+02 1.00394714e+00
 3.43000000e+02 1.00388495e+00
 3.44000000e+02 1.00382261e+00
 3.45000000e+02 1.00376012e+00
 3.46000000e+02 1.00369749e+00
 3.47000000e+02 1.00363472e+00
 3.48000000e+02 1.00357182e+00
 3.49000000e+02 1.00350878e+00
 3.50000000e+02 1.00344562e+00
 3.51000000e+02 1.00338234e+00
 3.52000000e+02 1.00331894e+00
 3.53000000e+02 1.00325543e+00
 3.54000000e+02 1.00319181e+00
 3.55000000e+02 1.00312808e+00
 3.56000000e+02 1.00306426e+00
 3.57000000e+02 1.00300033e+00
 3.58000000e+02 1.00293631e+00
 3.59000000e+02 1.00287220e+00
 3.60000000e+02 1.00280801e+00
 3.61000000e+02 1.00274373e+00
 3.62000000e+02 1.00267937e+00
 3.63000000e+02 1.00261494e+00
 3.64000000e+02 1.00255044e+00
 3.65000000e+02 1.00248586e+00
 3.66000000e+02 1.00242123e+00
 3.67000000e+02 1.00235653e+00
 3.68000000e+02 1.00229177e+00
 3.69000000e+02 1.00222696e+00
 3.70000000e+02 1.00216209e+00
 3.71000000e+02 1.00209718e+00
 3.72000000e+02 1.00203223e+00
 3.73000000e+02 1.00196723e+00
 3.74000000e+02 1.00190220e+00
 3.75000000e+02 1.00183714e+00
 3.76000000e+02 1.00177205e+00
 3.77000000e+02 1.00170693e+00
 3.78000000e+02 1.00164180e+00
 3.79000000e+02 1.00157664e+00
 3.80000000e+02 1.00151148e+00
 3.81000000e+02 1.00144631e+00
 3.82000000e+02 1.00138113e+00
 3.83000000e+02 1.00131595e+00
 3.84000000e+02 1.00125078e+00
 3.85000000e+02 1.00118561e+00
 3.86000000e+02 1.00112045e+00
 3.87000000e+02 1.00105531e+00
 3.88000000e+02 1.00099019e+00
 3.89000000e+02 1.00092509e+00
 3.90000000e+02 1.00086002e+00
 3.91000000e+02 1.00079498e+00
 3.92000000e+02 1.00072998e+00
 3.93000000e+02 1.00066501e+00
 3.94000000e+02 1.00060008e+00
 3.95000000e+02 1.00053520e+00
 3.96000000e+02 1.00047037e+00
 3.97000000e+02 1.00040560e+00
 3.98000000e+02 1.00034088e+00
 3.99000000e+02 1.00027622e+00
 4.00000000e+02 1.00021162e+00
 4.01000000e+02 1.00014710e+00
 4.02000000e+02 1.00008264e+00
 4.03000000e+02 1.00001826e+00
 4.04000000e+02 9.99953957e-01
 4.05000000e+02 9.99889736e-01
 4.06000000e+02 9.99825600e-01
 4.07000000e+02 9.99761553e-01
 4.08000000e+02 9.99697598e-01
 4.09000000e+02 9.99633738e-01
 4.10000000e+02 9.99569976e-01
 4.11000000e+02 9.99506316e-01
 4.12000000e+02 9.99442762e-01
 4.13000000e+02 9.99379316e-01
 4.14000000e+02 9.99315982e-01
 4.15000000e+02 9.99252763e-01
 4.16000000e+02 9.99189662e-01
 4.17000000e+02 9.99126682e-01
 4.18000000e+02 9.99063828e-01
 4.19000000e+02 9.99001101e-01
 4.20000000e+02 9.98938505e-01
 4.21000000e+02 9.98876044e-01
 4.22000000e+02 9.98813721e-01
 4.23000000e+02 9.98751538e-01
 4.24000000e+02 9.98689499e-01
 4.25000000e+02 9.98627607e-01
 4.26000000e+02 9.98565865e-01
 4.27000000e+02 9.98504277e-01
 4.28000000e+02 9.98442845e-01
 4.29000000e+02 9.98381573e-01
 4.30000000e+02 9.98320463e-01
 4.31000000e+02 9.98259520e-01
 4.32000000e+02 9.98198744e-01
 4.33000000e+02 9.98138141e-01
 4.34000000e+02 9.98077713e-01
 4.35000000e+02 9.98017463e-01
 4.36000000e+02 9.97957394e-01
 4.37000000e+02 9.97897509e-01
 4.38000000e+02 9.97837810e-01
 4.39000000e+02 9.97778302e-01
 4.40000000e+02 9.97718987e-01
 4.41000000e+02 9.97659868e-01
 4.42000000e+02 9.97600948e-01
 4.43000000e+02 9.97542230e-01
 4.44000000e+02 9.97483717e-01
 4.45000000e+02 9.97425412e-01
 4.46000000e+02 9.97367317e-01
 4.47000000e+02 9.97309436e-01
 4.48000000e+02 9.97251771e-01
 4.49000000e+02 9.97194325e-01
 4.50000000e+02 9.97137102e-01
 4.51000000e+02 9.97080104e-01
 4.52000000e+02 9.97023334e-01
 4.53000000e+02 9.96966795e-01
 4.54000000e+02 9.96910489e-01
 4.55000000e+02 9.96854419e-01
 4.56000000e+02 9.96798589e-01
 4.57000000e+02 9.96743000e-01
 4.58000000e+02 9.96687657e-01
 4.59000000e+02 9.96632560e-01
 4.60000000e+02 9.96577714e-01
 4.61000000e+02 9.96523120e-01
 4.62000000e+02 9.96468783e-01
 4.63000000e+02 9.96414703e-01
 4.64000000e+02 9.96360884e-01
 4.65000000e+02 9.96307329e-01
 4.66000000e+02 9.96254041e-01
 4.67000000e+02 9.96201021e-01
 4.68000000e+02 9.96148272e-01
 4.69000000e+02 9.96095798e-01
 4.70000000e+02 9.96043600e-01
 4.71000000e+02 9.95991682e-01
 4.72000000e+02 9.95940046e-01
 4.73000000e+02 9.95888694e-01
 4.74000000e+02 9.95837628e-01
 4.75000000e+02 9.95786853e-01
 4.76000000e+02 9.95736369e-01
 4.77000000e+02 9.95686180e-01
 4.78000000e+02 9.95636287e-01
 4.79000000e+02 9.95586694e-01
 4.80000000e+02 9.95537403e-01
 4.81000000e+02 9.95488416e-01
 4.82000000e+02 9.95439736e-01
 4.83000000e+02 9.95391364e-01
 4.84000000e+02 9.95343304e-01
 4.85000000e+02 9.95295558e-01
 4.86000000e+02 9.95248128e-01
 4.87000000e+02 9.95201017e-01
 4.88000000e+02 9.95154226e-01
 4.89000000e+02 9.95107759e-01
 4.90000000e+02 9.95061616e-01
 4.91000000e+02 9.95015802e-01
 4.92000000e+02 9.94970317e-01
 4.93000000e+02 9.94925165e-01
 4.94000000e+02 9.94880347e-01
 4.95000000e+02 9.94835865e-01
 4.96000000e+02 9.94791722e-01
 4.97000000e+02 9.94747921e-01
 4.98000000e+02 9.94704462e-01
 4.99000000e+02 9.94661348e-01
 5.00000000e+02 9.94618582e-01
 5.01000000e+02 9.94576166e-01
 5.02000000e+02 9.94534100e-01
 5.03000000e+02 9.94492389e-01
 5.04000000e+02 9.94451033e-01
 5.05000000e+02 9.94410035e-01
 5.06000000e+02 9.94369397e-01
 5.07000000e+02 9.94329121e-01
 5.08000000e+02 9.94289209e-01
 5.09000000e+02 9.94249662e-01
 5.10000000e+02 9.94210483e-01
 5.11000000e+02 9.94171675e-01
 5.12000000e+02 9.94133237e-01
 5.13000000e+02 9.94095174e-01
 5.14000000e+02 9.94057486e-01
 5.15000000e+02 9.94020175e-01
 5.16000000e+02 9.93983244e-01
 5.17000000e+02 9.93946695e-01
 5.18000000e+02 9.93910528e-01
 5.19000000e+02 9.93874747e-01
 5.20000000e+02 9.93839353e-01
 5.21000000e+02 9.93804347e-01
 5.22000000e+02 9.93769733e-01
 5.23000000e+02 9.93735510e-01
 5.24000000e+02 9.93701683e-01
 5.25000000e+02 9.93668251e-01
 5.26000000e+02 9.93635218e-01
 5.27000000e+02 9.93602585e-01
 5.28000000e+02 9.93570354e-01
 5.29000000e+02 9.93538527e-01
 5.30000000e+02 9.93507105e-01
 5.31000000e+02 9.93476092e-01
 5.32000000e+02 9.93445488e-01
 5.33000000e+02 9.93415296e-01
 5.34000000e+02 9.93385518e-01
 5.35000000e+02 9.93356156e-01
 5.36000000e+02 9.93327213e-01
 5.37000000e+02 9.93298689e-01
 5.38000000e+02 9.93270589e-01
 5.39000000e+02 9.93242914e-01
 5.40000000e+02 9.93215667e-01
 5.41000000e+02 9.93188851e-01
 5.42000000e+02 9.93162468e-01
 5.43000000e+02 9.93136523e-01
 5.44000000e+02 9.93111017e-01
 5.45000000e+02 9.93085954e-01
 5.46000000e+02 9.93061335e-01
 5.47000000e+02 9.93037162e-01
 5.48000000e+02 9.93013435e-01
 5.49000000e+02 9.92990149e-01
 5.50000000e+02 9.92967308e-01
 5.51000000e+02 9.92944919e-01
 5.52000000e+02 9.92922957e-01
 5.53000000e+02 9.92901413e-01
 5.54000000e+02 9.92880285e-01
 5.55000000e+02 9.92859574e-01
 5.56000000e+02 9.92839280e-01
 5.57000000e+02 9.92819403e-01
 5.58000000e+02 9.92799951e-01
 5.59000000e+02 9.92780922e-01
 5.60000000e+02 9.92762320e-01
 5.61000000e+02 9.92744145e-01
 5.62000000e+02 9.92726400e-01
 5.63000000e+02 9.92709086e-01
 5.64000000e+02 9.92692205e-01
 5.65000000e+02 9.92675760e-01
 5.66000000e+02 9.92659750e-01
 5.67000000e+02 9.92644178e-01
 5.68000000e+02 9.92629045e-01
 5.69000000e+02 9.92614352e-01
 5.70000000e+02 9.92600101e-01
 5.71000000e+02 9.92586292e-01
 5.72000000e+02 9.92572927e-01
 5.73000000e+02 9.92560007e-01
 5.74000000e+02 9.92547532e-01
 5.75000000e+02 9.92535503e-01
 5.76000000e+02 9.92523922e-01
 5.77000000e+02 9.92512789e-01
 5.78000000e+02 9.92502105e-01
 5.79000000e+02 9.92491871e-01
 5.80000000e+02 9.92482087e-01
 5.81000000e+02 9.92472754e-01
 5.82000000e+02 9.92463872e-01
 5.83000000e+02 9.92455443e-01
 5.84000000e+02 9.92447466e-01
 5.85000000e+02 9.92439942e-01
 5.86000000e+02 9.92432872e-01
 5.87000000e+02 9.92426256e-01
 5.88000000e+02 9.92420095e-01
 5.89000000e+02 9.92414389e-01
 5.90000000e+02 9.92409137e-01
 5.91000000e+02 9.92404342e-01
 5.92000000e+02 9.92400002e-01
 5.93000000e+02 9.92396118e-01
 5.94000000e+02 9.92392691e-01
 5.95000000e+02 9.92389720e-01
 5.96000000e+02 9.92387206e-01
 5.97000000e+02 9.92385148e-01
 5.98000000e+02 9.92383548e-01
 5.99000000e+02 9.92382405e-01
 6.00000000e+02 9.92381719e-01
 6.01000000e+02 9.92381491e-01
 6.02000000e+02 9.92381719e-01
 6.03000000e+02 9.92382405e-01
 6.04000000e+02 9.92383548e-01
 6.05000000e+02 9.92385148e-01
 6.06000000e+02 9.92387206e-01
 6.07000000e+02 9.92389720e-01
 6.08000000e+02 9.92392691e-01
 6.09000000e+02 9.92396118e-01
 6.10000000e+02 9.92400002e-01
 6.11000000e+02 9.92404342e-01
 6.12000000e+02 9.92409137e-01
 6.13000000e+02 9.92414389e-01
 6.14000000e+02 9.92420095e-01
 6.15000000e+02 9.92426256e-01
 6.16000000e+02 9.92432872e-01
 6.17000000e+02 9.92439942e-01
 6.18000000e+02 9.92447466e-01
 6.19000000e+02 9.92455443e-01
 6.20000000e+02 9.92463872e-01
 6.21000000e+02 9.92472754e-01
 6.22000000e+02 9.92482087e-01
 6.23000000e+02 9.92491871e-01
 6.24000000e+02 9.92502105e-01
 6.25000000e+02 9.92512789e-01
 6.26000000e+02 9.92523922e-01
 6.27000000e+02 9.92535503e-01
 6.28000000e+02 9.92547532e-01
 6.29000000e+02 9.92560007e-01
 6.30000000e+02 9.92572927e-01
 6.31000000e+02 9.92586292e-01
 6.32000000e+02 9.92600101e-01
 6.33000000e+02 9.92614352e-01
 6.34000000e+02 9.92629045e-01
 6.35000000e+02 9.92644178e-01
 6.36000000e+02 9.92659750e-01
 6.37000000e+02 9.92675760e-01
 6.38000000e+02 9.92692205e-01
 6.39000000e+02 9.92709086e-01
 6.40000000e+02 9.92726400e-01
 6.41000000e+02 9.92744145e-01
 6.42000000e+02 9.92762320e-01
 6.43000000e+02 9.92780922e-01
 6.44000000e+02 9.92799951e-01
 6.45000000e+02 9.92819403e-01
 6.46000000e+02 9.92839280e-01
 6.47000000e+02 9.92859574e-01
 6.48000000e+02 9.92880285e-01
 6.49000000e+02 9.92901413e-01
 6.50000000e+02 9.92922957e-01
 6.51000000e+02 9.92944919e-01
 6.52000000e+02 9.92967308e-01
 6.53000000e+02 9.92990149e-01
 6.54000000e+02 9.93013435e-01
 6.55000000e+02 9.93037162e-01
 6.56000000e+02 9.93061335e-01
 6.57000000e+02 9.93085954e-01
 6.58000000e+02 9.93111017e-01
 6.59000000e+02 9.93136523e-01
 6.60000000e+02 9.93162468e-01
 6.61000000e+02 9.93188851e-01
 6.62000000e+02 9.93215667e-01
 6.63000000e+02 9.93242914e-01
 6.64000000e+02 9.93270589e-01
 6.65000000e+02 9.93298689e-01
 6.66000000e+02 9.93327213e-01
 6.67000000e+02 9.93356156e-01
 6.68000000e+02 9.93385518e-01
 6.69000000e+02 9.93415296e-01
 6.70000000e+02 9.93445488e-01
 6.71000000e+02 9.93476092e-01
 6.72000000e+02 9.93507105e-01
 6.73000000e+02 9.93538527e-01
 6.74000000e+02 9.93570354e-01
 6.75000000e+02 9.93602585e-01
 6.76000000e+02 9.93635218e-01
 6.77000000e+02 9.93668251e-01
 6.78000000e+02 9.93701683e-01
 6.79000000e+02 9.93735510e-01
 6.80000000e+02 9.93769733e-01
 6.81000000e+02 9.93804347e-01
 6.82000000e+02 9.93839353e-01
 6.83000000e+02 9.93874747e-01
 6.84000000e+02 9.93910528e-01
 6.85000000e+02 9.93946695e-01
 6.86000000e+02 9.93983244e-01
 6.87000000e+02 9.94020175e-01
 6.88000000e+02 9.94057486e-01
 6.89000000e+02 9.94095174e-01
 6.90000000e+02 9.94133237e-01
 6.91000000e+02 9.94171675e-01
 6.92000000e+02 9.94210483e-01
 6.93000000e+02 9.94249662e-01
 6.94000000e+02 9.94289209e-01
 6.95000000e+02 9.94329121e-01
 6.96000000e+02 9.94369397e-01
 6.97000000e+02 9.94410035e-01
 6.98000000e+02 9.94451033e-01
 6.99000000e+02 9.94492389e-01
 7.00000000e+02 9.94534100e-01
 7.01000000e+02 9.94576166e-01
 7.02000000e+02 9.94618582e-01
 7.03000000e+02 9.94661348e-01
 7.04000000e+02 9.94704462e-01
 7.05000000e+02 9.94747921e-01
 7.06000000e+02 9.94791722e-01
 7.07000000e+02 9.94835865e-01
 7.08000000e+02 9.94880347e-01
 7.09000000e+02 9.94925165e-01
 7.10000000e+02 9.94970317e-01
 7.11000000e+02 9.95015802e-01
 7.12000000e+02 9.95061616e-01
 7.13000000e+02 9.95107759e-01
 7.14000000e+02 9.95154226e-01
 7.15000000e+02 9.95201017e-01
 7.16000000e+02 9.95248128e-01
 7.17000000e+02 9.95295558e-01
 7.18000000e+02 9.95343304e-01
 7.19000000e+02 9.95391364e-01
 7.20000000e+02 9.95439736e-01
 7.21000000e+02 9.95488416e-01
 7.22000000e+02 9.95537403e-01
 7.23000000e+02 9.95586694e-01
 7.24000000e+02 9.95636287e-01
 7.25000000e+02 9.95686180e-01
 7.26000000e+02 9.95736369e-01
 7.27000000e+02 9.95786853e-01
 7.28000000e+02 9.95837628e-01
 7.29000000e+02 9.95888694e-01
 7.30000000e+02 9.95940046e-01
 7.31000000e+02 9.95991682e-01
 7.32000000e+02 9.96043600e-01
 7.33000000e+02 9.96095798e-01
 7.34000000e+02 9.96148272e-01
 7.35000000e+02 9.96201021e-01
 7.36000000e+02 9.96254041e-01
 7.37000000e+02 9.96307329e-01
 7.38000000e+02 9.96360884e-01
 7.39000000e+02 9.96414703e-01
 7.40000000e+02 9.96468783e-01
 7.41000000e+02 9.96523120e-01
 7.42000000e+02 9.96577714e-01
 7.43000000e+02 9.96632560e-01
 7.44000000e+02 9.96687657e-01
 7.45000000e+02 9.96743000e-01
 7.46000000e+02 9.96798589e-01
 7.47000000e+02 9.96854419e-01
 7.48000000e+02 9.96910489e-01
 7.49000000e+02 9.96966795e-01
 7.50000000e+02 9.97023334e-01
 7.51000000e+02 9.97080104e-01
 7.52000000e+02 9.97137102e-01
 7.53000000e+02 9.97194325e-01
 7.54000000e+02 9.97251771e-01
 7.55000000e+02 9.97309436e-01
 7.56000000e+02 9.97367317e-01
 7.57000000e+02 9.97425412e-01
 7.58000000e+02 9.97483717e-01
 7.59000000e+02 9.97542230e-01
 7.60000000e+02 9.97600948e-01
 7.61000000e+02 9.97659868e-01
 7.62000000e+02 9.97718987e-01
 7.63000000e+02 9.97778302e-01
 7.64000000e+02 9.97837810e-01
 7.65000000e+02 9.97897509e-01
 7.66000000e+02 9.97957394e-01
 7.67000000e+02 9.98017463e-01
 7.68000000e+02 9.98077713e-01
 7.69000000e+02 9.98138141e-01
 7.70000000e+02 9.98198744e-01
 7.71000000e+02 9.98259520e-01
 7.72000000e+02 9.98320463e-01
 7.73000000e+02 9.98381573e-01
 7.74000000e+02 9.98442845e-01
 7.75000000e+02 9.98504277e-01
 7.76000000e+02 9.98565865e-01
 7.77000000e+02 9.98627607e-01
 7.78000000e+02 9.98689499e-01
 7.79000000e+02 9.98751538e-01
 7.80000000e+02 9.98813721e-01
 7.81000000e+02 9.98876044e-01
 7.82000000e+02 9.98938505e-01
 7.83000000e+02 9.99001101e-01
 7.84000000e+02 9.99063828e-01
 7.85000000e+02 9.99126682e-01
 7.86000000e+02 9.99189662e-01
 7.87000000e+02 9.99252763e-01
 7.88000000e+02 9.99315982e-01
 7.89000000e+02 9.99379316e-01
 7.90000000e+02 9.99442762e-01
 7.91000000e+02 9.99506316e-01
 7.92000000e+02 9.99569976e-01
 7.93000000e+02 9.99633738e-01
 7.94000000e+02 9.99697598e-01
 7.95000000e+02 9.99761553e-01
 7.96000000e+02 9.99825600e-01
 7.97000000e+02 9.99889736e-01
 7.98000000e+02 9.99953957e-01
 7.99000000e+02 1.00001826e+00
 8.00000000e+02 1.00008264e+00


==> figures/amiri_Cbiglow/tem_col17_60000.dat <==
 1.00000000e+00 1.00048928e+00
 2.00000000e+00 1.00053807e+00
 3.00000000e+00 1.00058692e+00
 4.00000000e+00 1.00063583e+00
 5.00000000e+00 1.00068479e+00
 6.00000000e+00 1.00073380e+00
 7.00000000e+00 1.00078286e+00
 8.00000000e+00 1.00083197e+00
 9.00000000e+00 1.00088111e+00
 1.00000000e+01 1.00093030e+00
 1.10000000e+01 1.00097952e+00
 1.20000000e+01 1.00102877e+00
 1.30000000e+01 1.00107805e+00
 1.40000000e+01 1.00112736e+00
 1.50000000e+01 1.00117669e+00
 1.60000000e+01 1.00122604e+00
 1.70000000e+01 1.00127541e+00
 1.80000000e+01 1.00132479e+00
 1.90000000e+01 1.00137418e+00
 2.00000000e+01 1.00142357e+00
 2.10000000e+01 1.00147296e+00
 2.20000000e+01 1.00152235e+00
 2.30000000e+01 1.00157174e+00
 2.40000000e+01 1.00162111e+00
 2.50000000e+01 1.00167047e+00
 2.60000000e+01 1.00171981e+00
 2.70000000e+01 1.00176914e+00
 2.80000000e+01 1.00181844e+00
 2.90000000e+01 1.00186772e+00
 3.00000000e+01 1.00191697e+00
 3.10000000e+01 1.00196620e+00
 3.20000000e+01 1.00201540e+00
 3.30000000e+01 1.00206456e+00
 3.40000000e+01 1.00211369e+00
 3.50000000e+01 1.00216278e+00
 3.60000000e+01 1.00221184e+00
 3.70000000e+01 1.00226085e+00
 3.80000000e+01 1.00230982e+00
 3.90000000e+01 1.00235875e+00
 4.00000000e+01 1.00240763e+00
 4.10000000e+01 1.00245646e+00
 4.20000000e+01 1.00250525e+00
 4.30000000e+01 1.00255398e+00
 4.40000000e+01 1.00260267e+00
 4.50000000e+01 1.00265131e+00
 4.60000000e+01 1.00269989e+00
 4.70000000e+01 1.00274845e+00
 4.80000000e+01 1.00279696e+00
 4.90000000e+01 1.00284543e+00
 5.00000000e+01 1.00289386e+00
 5.10000000e+01 1.00294224e+00
 5.20000000e+01 1.00299055e+00
 5.30000000e+01 1.00303888e+00
 5.40000000e+01 1.00308726e+00
 5.50000000e+01 1.00313555e+00
 5.60000000e+01 1.00318381e+00
 5.70000000e+01 1.00323189e+00
 5.80000000e+01 1.00327983e+00
 5.90000000e+01 1.00332774e+00
 6.00000000e+01 1.00337568e+00
 6.10000000e+01 1.00342348e+00
 6.20000000e+01 1.00347117e+00
 6.30000000e+01 1.00351875e+00
 6.40000000e+01 1.00356619e+00
 6.50000000e+01 1.00361350e+00
 6.60000000e+01 1.00366069e+00
 6.70000000e+01 1.00370775e+00
 6.80000000e+01 1.00375467e+00
 6.90000000e+01 1.00380146e+00
 7.00000000e+01 1.00384810e+00
 7.10000000e+01 1.00389460e+00
 7.20000000e+01 1.00394096e+00
 7.30000000e+01 1.00398718e+00
 7.40000000e+01 1.00403325e+00
 7.50000000e+01 1.00407919e+00
 7.60000000e+01 1.00412498e+00
 7.70000000e+01 1.00417063e+00
 7.80000000e+01 1.00421614e+00
 7.90000000e+01 1.00426155e+00
 8.00000000e+01 1.00430683e+00
 8.10000000e+01 1.00435198e+00
 8.20000000e+01 1.00439700e+00
 8.30000000e+01 1.00444183e+00
 8.40000000e+01 1.00448659e+00
 8.50000000e+01 1.00453139e+00
 8.60000000e+01 1.00457594e+00
 8.70000000e+01 1.00462029e+00
 8.80000000e+01 1.00466445e+00
 8.90000000e+01 1.00470838e+00
 9.00000000e+01 1.00475214e+00
 9.10000000e+01 1.00479566e+00
 9.20000000e+01 1.00483896e+00
 9.30000000e+01 1.00488203e+00
 9.40000000e+01 1.00492486e+00
 9.50000000e+01 1.00496746e+00
 9.60000000e+01 1.00500982e+00
 9.70000000e+01 1.00505195e+00
 9.80000000e+01 1.00509384e+00
 9.90000000e+01 1.00513550e+00
 1.00000000e+02 1.00517693e+00
 1.01000000e+02 1.00521815e+00
 1.02000000e+02 1.00525913e+00
 1.03000000e+02 1.00529998e+00
 1.04000000e+02 1.00534062e+00
 1.05000000e+02 1.00538103e+00
 1.06000000e+02 1.00542112e+00
 1.07000000e+02 1.00546105e+00
 1.08000000e+02 1.00550114e+00
 1.09000000e+02 1.00554075e+00
 1.10000000e+02 1.00558005e+00
 1.11000000e+02 1.00561900e+00
 1.12000000e+02 1.00565775e+00
 1.13000000e+02 1.00569616e+00
 1.14000000e+02 1.00573425e+00
 1.15000000e+02 1.00577203e+00
 1.16000000e+02 1.00580948e+00
 1.17000000e+02 1.00584662e+00
 1.18000000e+02 1.00588343e+00
 1.19000000e+02 1.00591993e+00
 1.20000000e+02 1.00595611e+00
 1.21000000e+02 1.00599198e+00
 1.22000000e+02 1.00602754e+00
 1.23000000e+02 1.00606282e+00
 1.24000000e+02 1.00609779e+00
 1.25000000e+02 1.00613263e+00
 1.26000000e+02 1.00616721e+00
 1.27000000e+02 1.00620126e+00
 1.28000000e+02 1.00623503e+00
 1.29000000e+02 1.00626916e+00
 1.30000000e+02 1.00630251e+00
 1.31000000e+02 1.00633524e+00
 1.32000000e+02 1.00636785e+00
 1.33000000e+02 1.00639999e+00
 1.34000000e+02 1.00643172e+00
 1.35000000e+02 1.00646304e+00
 1.36000000e+02 1.00649396e+00
 1.37000000e+02 1.00652447e+00
 1.38000000e+02 1.00655458e+00
 1.39000000e+02 1.00658430e+00
 1.40000000e+02 1.00661362e+00
 1.41000000e+02 1.00664256e+00
 1.42000000e+02 1.00667112e+00
 1.43000000e+02 1.00669932e+00
 1.44000000e+02 1.00672719e+00
 1.45000000e+02 1.00675469e+00
 1.46000000e+02 1.00678211e+00
 1.47000000e+02 1.00680910e+00
 1.48000000e+02 1.00683532e+00
 1.49000000e+02 1.00686245e+00
 1.50000000e+02 1.00688781e+00
 1.51000000e+02 1.00691327e+00
 1.52000000e+02 1.00693811e+00
 1.53000000e+02 1.00696246e+00
 1.54000000e+02 1.00698632e+00
 1.55000000e+02 1.00700971e+00
 1.56000000e+02 1.00703263e+00
 1.57000000e+02 1.00705507e+00
 1.58000000e+02 1.00707706e+00
 1.59000000e+02 1.00709857e+00
 1.60000000e+02 1.00711961e+00
 1.61000000e+02 1.00714020e+00
 1.62000000e+02 1.00716034e+00
 1.63000000e+02 1.00718005e+00
 1.64000000e+02 1.00719937e+00
 1.65000000e+02 1.00721838e+00
 1.66000000e+02 1.00723716e+00
 1.67000000e+02 1.00725591e+00
 1.68000000e+02 1.00727598e+00
 1.69000000e+02 1.00729389e+00
 1.70000000e+02 1.00731111e+00
 1.71000000e+02 1.00732736e+00
 1.72000000e+02 1.00734297e+00
 1.73000000e+02 1.00735800e+00
 1.74000000e+02 1.00737248e+00
 1.75000000e+02 1.00738642e+00
 1.76000000e+02 1.00739984e+00
 1.77000000e+02 1.00741274e+00
 1.78000000e+02 1.00742514e+00
 1.79000000e+02 1.00743703e+00
 1.80000000e+02 1.00744841e+00
 1.81000000e+02 1.00745928e+00
 1.82000000e+02 1.00746965e+00
 1.83000000e+02 1.00747950e+00
 1.84000000e+02 1.00748883e+00
 1.85000000e+02 1.00749764e+00
 1.86000000e+02 1.00750593e+00
 1.87000000e+02 1.00751370e+00
 1.88000000e+02 1.00752094e+00
 1.89000000e+02 1.00752765e+00
 1.90000000e+02 1.00753384e+00
 1.91000000e+02 1.00753949e+00
 1.92000000e+02 1.00754461e+00
 1.93000000e+02 1.00754919e+00
 1.94000000e+02 1.00755325e+00
 1.95000000e+02 1.00755676e+00
 1.96000000e+02 1.00755974e+00
 1.97000000e+02 1.00756217e+00
 1.98000000e+02 1.00756407e+00
 1.99000000e+02 1.00756542e+00
 2.00000000e+02 1.00756624e+00
 2.01000000e+02 1.00756651e+00
 2.02000000e+02 1.00756624e+00
 2.03000000e+02 1.00756542e+00
 2.04000000e+02 1.00756407e+00
 2.05000000e+02 1.00756217e+00
 2.06000000e+02 1.00755974e+00
 2.07000000e+02 1.00755676e+00
 2.08000000e+02 1.00755325e+00
 2.09000000e+02 1.00754919e+00
 2.10000000e+02 1.00754461e+00
 2.11000000e+02 1.00753949e+00
 2.12000000e+02 1.00753384e+00
 2.13000000e+02 1.00752765e+00
 2.14000000e+02 1.00752094e+00
 2.15000000e+02 1.00751370e+00
 2.16000000e+02 1.00750593e+00
 2.17000000e+02 1.00749764e+00
 2.18000000e+02 1.00748883e+00
 2.19000000e+02 1.00747950e+00
 2.20000000e+02 1.00746965e+00
 2.21000000e+02 1.00745928e+00
 2.22000000e+02 1.00744841e+00
 2.23000000e+02 1.00743703e+00
 2.24000000e+02 1.00742514e+00
 2.25000000e+02 1.00741274e+00
 2.26000000e+02 1.00739984e+00
 2.27000000e+02 1.00738642e+00
 2.28000000e+02 1.00737248e+00
 2.29000000e+02 1.00735800e+00
 2.30000000e+02 1.00734297e+00
 2.31000000e+02 1.00732736e+00
 2.32000000e+02 1.00731111e+00
 2.33000000e+02 1.00729389e+00
 2.34000000e+02 1.00727598e+00
 2.35000000e+02 1.00725591e+00
 2.36000000e+02 1.00723716e+00
 2.37000000e+02 1.00721838e+00
 2.38000000e+02 1.00719937e+00
 2.39000000e+02 1.00718005e+00
 2.40000000e+02 1.00716034e+00
 2.41000000e+02 1.00714020e+00
 2.42000000e+02 1.00711961e+00
 2.43000000e+02 1.00709857e+00
 2.44000000e+02 1.00707706e+00
 2.45000000e+02 1.00705507e+00
 2.46000000e+02 1.00703263e+00
 2.47000000e+02 1.00700971e+00
 2.48000000e+02 1.00698632e+00
 2.49000000e+02 1.00696246e+00
 2.50000000e+02 1.00693811e+00
 2.51000000e+02 1.00691327e+00
 2.52000000e+02 1.00688781e+00
 2.53000000e+02 1.00686245e+00
 2.54000000e+02 1.00683532e+00
 2.55000000e+02 1.00680910e+00
 2.56000000e+02 1.00678211e+00
 2.57000000e+02 1.00675469e+00
 2.58000000e+02 1.00672719e+00
 2.59000000e+02 1.00669932e+00
 2.60000000e+02 1.00667112e+00
 2.61000000e+02 1.00664256e+00
 2.62000000e+02 1.00661362e+00
 2.63000000e+02 1.00658430e+00
 2.64000000e+02 1.00655458e+00
 2.65000000e+02 1.00652447e+00
 2.66000000e+02 1.00649396e+00
 2.67000000e+02 1.00646304e+00
 2.68000000e+02 1.00643172e+00
 2.69000000e+02 1.00639999e+00
 2.70000000e+02 1.00636785e+00
 2.71000000e+02 1.00633524e+00
 2.72000000e+02 1.00630251e+00
 2.73000000e+02 1.00626916e+00
 2.74000000e+02 1.00623503e+00
 2.75000000e+02 1.00620126e+00
 2.76000000e+02 1.00616721e+00
 2.77000000e+02 1.00613263e+00
 2.78000000e+02 1.00609779e+00
 2.79000000e+02 1.00606282e+00
 2.80000000e+02 1.00602754e+00
 2.81000000e+02 1.00599198e+00
 2.82000000e+02 1.00595611e+00
 2.83000000e+02 1.00591993e+00
 2.84000000e+02 1.00588343e+00
 2.85000000e+02 1.00584662e+00
 2.86000000e+02 1.00580948e+00
 2.87000000e+02 1.00577203e+00
 2.88000000e+02 1.00573425e+00
 2.89000000e+02 1.00569616e+00
 2.90000000e+02 1.00565775e+00
 2.91000000e+02 1.00561900e+00
 2.92000000e+02 1.00558005e+00
 2.93000000e+02 1.00554075e+00
 2.94000000e+02 1.00550114e+00
 2.95000000e+02 1.00546105e+00
 2.96000000e+02 1.00542112e+00
 2.97000000e+02 1.00538103e+00
 2.98000000e+02 1.00534062e+00
 2.99000000e+02 1.00529998e+00
 3.00000000e+02 1.00525913e+00
 3.01000000e+02 1.00521815e+00
 3.02000000e+02 1.00517693e+00
 3.03000000e+02 1.00513550e+00
 3.04000000e+02 1.00509384e+00
 3.05000000e+02 1.00505195e+00
 3.06000000e+02 1.00500982e+00
 3.07000000e+02 1.00496746e+00
 3.08000000e+02 1.00492486e+00
 3.09000000e+02 1.00488203e+00
 3.10000000e+02 1.00483896e+00
 3.11000000e+02 1.00479566e+00
 3.12000000e+02 1.00475214e+00
 3.13000000e+02 1.00470838e+00
 3.14000000e+02 1.00466445e+00
 3.15000000e+02 1.00462029e+00
 3.16000000e+02 1.00457594e+00
 3.17000000e+02 1.00453139e+00
 3.18000000e+02 1.00448659e+00
 3.19000000e+02 1.00444183e+00
 3.20000000e+02 1.00439700e+00
 3.21000000e+02 1.00435198e+00
 3.22000000e+02 1.00430683e+00
 3.23000000e+02 1.00426155e+00
 3.24000000e+02 1.00421614e+00
 3.25000000e+02 1.00417063e+00
 3.26000000e+02 1.00412498e+00
 3.27000000e+02 1.00407919e+00
 3.28000000e+02 1.00403325e+00
 3.29000000e+02 1.00398718e+00
 3.30000000e+02 1.00394096e+00
 3.31000000e+02 1.00389460e+00
 3.32000000e+02 1.00384810e+00
 3.33000000e+02 1.00380146e+00
 3.34000000e+02 1.00375467e+00
 3.35000000e+02 1.00370775e+00
 3.36000000e+02 1.00366069e+00
 3.37000000e+02 1.00361350e+00
 3.38000000e+02 1.00356619e+00
 3.39000000e+02 1.00351875e+00
 3.40000000e+02 1.00347117e+00
 3.41000000e+02 1.00342348e+00
 3.42000000e+02 1.00337568e+00
 3.43000000e+02 1.00332774e+00
 3.44000000e+02 1.00327983e+00
 3.45000000e+02 1.00323189e+00
 3.46000000e+02 1.00318381e+00
 3.47000000e+02 1.00313555e+00
 3.48000000e+02 1.00308726e+00
 3.49000000e+02 1.00303888e+00
 3.50000000e+02 1.00299055e+00
 3.51000000e+02 1.00294224e+00
 3.52000000e+02 1.00289386e+00
 3.53000000e+02 1.00284543e+00
 3.54000000e+02 1.00279696e+00
 3.55000000e+02 1.00274845e+00
 3.56000000e+02 1.00269989e+00
 3.57000000e+02 1.00265131e+00
 3.58000000e+02 1.00260267e+00
 3.59000000e+02 1.00255398e+00
 3.60000000e+02 1.00250525e+00
 3.61000000e+02 1.00245646e+00
 3.62000000e+02 1.00240763e+00
 3.63000000e+02 1.00235875e+00
 3.64000000e+02 1.00230982e+00
 3.65000000e+02 1.00226085e+00
 3.66000000e+02 1.00221184e+00
 3.67000000e+02 1.00216278e+00
 3.68000000e+02 1.00211369e+00
 3.69000000e+02 1.00206456e+00
 3.70000000e+02 1.00201540e+00
 3.71000000e+02 1.00196620e+00
 3.72000000e+02 1.00191697e+00
 3.73000000e+02 1.00186772e+00
 3.74000000e+02 1.00181844e+00
 3.75000000e+02 1.00176914e+00
 3.76000000e+02 1.00171981e+00
 3.77000000e+02 1.00167047e+00
 3.78000000e+02 1.00162111e+00
 3.79000000e+02 1.00157174e+00
 3.80000000e+02 1.00152235e+00
 3.81000000e+02 1.00147296e+00
 3.82000000e+02 1.00142357e+00
 3.83000000e+02 1.00137418e+00
 3.84000000e+02 1.00132479e+00
 3.85000000e+02 1.00127541e+00
 3.86000000e+02 1.00122604e+00
 3.87000000e+02 1.00117669e+00
 3.88000000e+02 1.00112736e+00
 3.89000000e+02 1.00107805e+00
 3.90000000e+02 1.00102877e+00
 3.91000000e+02 1.00097952e+00
 3.92000000e+02 1.00093030e+00
 3.93000000e+02 1.00088111e+00
 3.94000000e+02 1.00083197e+00
 3.95000000e+02 1.00078286e+00
 3.96000000e+02 1.00073380e+00
 3.97000000e+02 1.00068479e+00
 3.98000000e+02 1.00063583e+00
 3.99000000e+02 1.00058692e+00
 4.00000000e+02 1.00053807e+00
 4.01000000e+02 1.00048928e+00
 4.02000000e+02 1.00044055e+00
 4.03000000e+02 1.00039189e+00
 4.04000000e+02 1.00034330e+00
 4.05000000e+02 1.00029478e+00
 4.06000000e+02 1.00024634e+00
 4.07000000e+02 1.00019797e+00
 4.08000000e+02 1.00014970e+00
 4.09000000e+02 1.00010151e+00
 4.10000000e+02 1.00005342e+00
 4.11000000e+02 1.00000543e+00
 4.12000000e+02 9.99957553e-01
 4.13000000e+02 9.99909786e-01
 4.14000000e+02 9.99862137e-01
 4.15000000e+02 9.99814611e-01
 4.16000000e+02 9.99767200e-01
 4.17000000e+02 9.99719958e-01
 4.18000000e+02 9.99672864e-01
 4.19000000e+02 9.99625886e-01
 4.20000000e+02 9.99579034e-01
 4.21000000e+02 9.99532310e-01
 4.22000000e+02 9.99485715e-01
 4.23000000e+02 9.99439247e-01
 4.24000000e+02 9.99392909e-01
 4.25000000e+02 9.99346705e-01
 4.26000000e+02 9.99300632e-01
 4.27000000e+02 9.99254691e-01
 4.28000000e+02 9.99208882e-01
 4.29000000e+02 9.99163207e-01
 4.30000000e+02 9.99117667e-01
 4.31000000e+02 9.99072264e-01
 4.32000000e+02 9.99026999e-01
 4.33000000e+02 9.98981873e-01
 4.34000000e+02 9.98936889e-01
 4.35000000e+02 9.98892049e-01
 4.36000000e+02 9.98847353e-01
 4.37000000e+02 9.98802805e-01
 4.38000000e+02 9.98758405e-01
 4.39000000e+02 9.98714156e-01
 4.40000000e+02 9.98670060e-01
 4.41000000e+02 9.98626119e-01
 4.42000000e+02 9.98582334e-01
 4.43000000e+02 9.98538708e-01
 4.44000000e+02 9.98495242e-01
 4.45000000e+02 9.98451939e-01
 4.46000000e+02 9.98408801e-01
 4.47000000e+02 9.98365829e-01
 4.48000000e+02 9.98323027e-01
 4.49000000e+02 9.98280395e-01
 4.50000000e+02 9.98237936e-01
 4.51000000e+02 9.98195653e-01
 4.52000000e+02 9.98153547e-01
 4.53000000e+02 9.98111621e-01
 4.54000000e+02 9.98069878e-01
 4.55000000e+02 9.98028320e-01
 4.56000000e+02 9.97986951e-01
 4.57000000e+02 9.97945772e-01
 4.58000000e+02 9.97904788e-01
 4.59000000e+02 9.97864004e-01
 4.60000000e+02 9.97823422e-01
 4.61000000e+02 9.97783046e-01
 4.62000000e+02 9.97742881e-01
 4.63000000e+02 9.97702931e-01
 4.64000000e+02 9.97663200e-01
 4.65000000e+02 9.97623692e-01
 4.66000000e+02 9.97584404e-01
 4.67000000e+02 9.97545359e-01
 4.68000000e+02 9.97506548e-01
 4.69000000e+02 9.97467958e-01
 4.70000000e+02 9.97429591e-01
 4.71000000e+02 9.97391449e-01
 4.72000000e+02 9.97353532e-01
 4.73000000e+02 9.97315840e-01
 4.74000000e+02 9.97278373e-01
 4.75000000e+02 9.97241133e-01
 4.76000000e+02 9.97204122e-01
 4.77000000e+02 9.97167339e-01
 4.78000000e+02 9.97130785e-01
 4.79000000e+02 9.97094462e-01
 4.80000000e+02 9.97058371e-01
 4.81000000e+02 9.97022512e-01
 4.82000000e+02 9.96986888e-01
 4.83000000e+02 9.96951500e-01
 4.84000000e+02 9.96916348e-01
 4.85000000e+02 9.96881435e-01
 4.86000000e+02 9.96846761e-01
 4.87000000e+02 9.96812329e-01
 4.88000000e+02 9.96778140e-01
 4.89000000e+02 9.96744195e-01
 4.90000000e+02 9.96710496e-01
 4.91000000e+02 9.96677043e-01
 4.92000000e+02 9.96643839e-01
 4.93000000e+02 9.96610886e-01
 4.94000000e+02 9.96578183e-01
 4.95000000e+02 9.96545734e-01
 4.96000000e+02 9.96513539e-01
 4.97000000e+02 9.96481599e-01
 4.98000000e+02 9.96449916e-01
 4.99000000e+02 9.96418492e-01
 5.00000000e+02 9.96387328e-01
 5.01000000e+02 9.96356424e-01
 5.02000000e+02 9.96325783e-01
 5.03000000e+02 9.96295406e-01
 5.04000000e+02 9.96265294e-01
 5.05000000e+02 9.96235449e-01
 5.06000000e+02 9.96205871e-01
 5.07000000e+02 9.96176562e-01
 5.08000000e+02 9.96147523e-01
 5.09000000e+02 9.96118756e-01
 5.10000000e+02 9.96090262e-01
 5.11000000e+02 9.96062041e-01
 5.12000000e+02 9.96034096e-01
 5.13000000e+02 9.96006426e-01
 5.14000000e+02 9.95979035e-01
 5.15000000e+02 9.95951922e-01
 5.16000000e+02 9.95925089e-01
 5.17000000e+02 9.95898537e-01
 5.18000000e+02 9.95872267e-01
 5.19000000e+02 9.95846280e-01
 5.20000000e+02 9.95820578e-01
 5.21000000e+02 9.95795161e-01
 5.22000000e+02 9.95770030e-01
 5.23000000e+02 9.95745187e-01
 5.24000000e+02 9.95720633e-01
 5.25000000e+02 9.95696368e-01
 5.26000000e+02 9.95672394e-01
 5.27000000e+02 9.95648712e-01
 5.28000000e+02 9.95625322e-01
 5.29000000e+02 9.95602226e-01
 5.30000000e+02 9.95579425e-01
 5.31000000e+02 9.95556919e-01
 5.32000000e+02 9.95534710e-01
 5.33000000e+02 9.95512798e-01
 5.34000000e+02 9.95491184e-01
 5.35000000e+02 9.95469870e-01
 5.36000000e+02 9.95448855e-01
 5.37000000e+02 9.95428142e-01
 5.38000000e+02 9.95407730e-01
 5.39000000e+02 9.95387621e-01
 5.40000000e+02 9.95367815e-01
 5.41000000e+02 9.95348314e-01
 5.42000000e+02 9.95329118e-01
 5.43000000e+02 9.95310227e-01
 5.44000000e+02 9.95291643e-01
 5.45000000e+02 9.95273367e-01
 5.46000000e+02 9.95255398e-01
 5.47000000e+02 9.95237739e-01
 5.48000000e+02 9.95220389e-01
 5.49000000e+02 9.95203349e-01
 5.50000000e+02 9.95186621e-01
 5.51000000e+02 9.95170205e-01
 5.52000000e+02 9.95154101e-01
 5.53000000e+02 9.95138311e-01
 5.54000000e+02 9.95122835e-01
 5.55000000e+02 9.95107674e-01
 5.56000000e+02 9.95092829e-01
 5.57000000e+02 9.95078301e-01
 5.58000000e+02 9.95064091e-01
 5.59000000e+02 9.95050200e-01
 5.60000000e+02 9.95036629e-01
 5.61000000e+02 9.95023380e-01
 5.62000000e+02 9.95010453e-01
 5.63000000e+02 9.94997850e-01
 5.64000000e+02 9.94985573e-01
 5.65000000e+02 9.94973623e-01
 5.66000000e+02 9.94962001e-01
 5.67000000e+02 9.94950710e-01
 5.68000000e+02 9.94939750e-01
 5.69000000e+02 9.94929121e-01
 5.70000000e+02 9.94918825e-01
 5.71000000e+02 9.94908863e-01
 5.72000000e+02 9.94899233e-01
 5.73000000e+02 9.94889932e-01
 5.74000000e+02 9.94880959e-01
 5.75000000e+02 9.94872313e-01
 5.76000000e+02 9.94863991e-01
 5.77000000e+02 9.94855994e-01
 5.78000000e+02 9.94848320e-01
 5.79000000e+02 9.94840970e-01
 5.80000000e+02 9.94833943e-01
 5.81000000e+02 9.94827239e-01
 5.82000000e+02 9.94820860e-01
 5.83000000e+02 9.94814805e-01
 5.84000000e+02 9.94809074e-01
 5.85000000e+02 9.94803669e-01
 5.86000000e+02 9.94798589e-01
 5.87000000e+02 9.94793835e-01
 5.88000000e+02 9.94789407e-01
 5.89000000e+02 9.94785306e-01
 5.90000000e+02 9.94781531e-01
 5.91000000e+02 9.94778084e-01
 5.92000000e+02 9.94774964e-01
 5.93000000e+02 9.94772172e-01
 5.94000000e+02 9.94769708e-01
 5.95000000e+02 9.94767572e-01
 5.96000000e+02 9.94765765e-01
 5.97000000e+02 9.94764286e-01
 5.98000000e+02 9.94763135e-01
 5.99000000e+02 9.94762313e-01
 6.00000000e+02 9.94761820e-01
 6.01000000e+02 9.94761656e-01
 6.02000000e+02 9.94761820e-01
 6.03000000e+02 9.94762313e-01
 6.04000000e+02 9.94763135e-01
 6.05000000e+02 9.94764286e-01
 6.06000000e+02 9.94765765e-01
 6.07000000e+02 9.94767572e-01
 6.08000000e+02 9.94769708e-01
 6.09000000e+02 9.94772172e-01
 6.10000000e+02 9.94774964e-01
 6.11000000e+02 9.94778084e-01
 6.12000000e+02 9.94781531e-01
 6.13000000e+02 9.94785306e-01
 6.14000000e+02 9.94789407e-01
 6.15000000e+02 9.94793835e-01
 6.16000000e+02 9.94798589e-01
 6.17000000e+02 9.94803669e-01
 6.18000000e+02 9.94809074e-01
 6.19000000e+02 9.94814805e-01
 6.20000000e+02 9.94820860e-01
 6.21000000e+02 9.94827239e-01
 6.22000000e+02 9.94833943e-01
 6.23000000e+02 9.94840970e-01
 6.24000000e+02 9.94848320e-01
 6.25000000e+02 9.94855994e-01
 6.26000000e+02 9.94863991e-01
 6.27000000e+02 9.94872313e-01
 6.28000000e+02 9.94880959e-01
 6.29000000e+02 9.94889932e-01
 6.30000000e+02 9.94899233e-01
 6.31000000e+02 9.94908863e-01
 6.32000000e+02 9.94918825e-01
 6.33000000e+02 9.94929121e-01
 6.34000000e+02 9.94939750e-01
 6.35000000e+02 9.94950710e-01
 6.36000000e+02 9.94962001e-01
 6.37000000e+02 9.94973623e-01
 6.38000000e+02 9.94985573e-01
 6.39000000e+02 9.94997850e-01
 6.40000000e+02 9.95010453e-01
 6.41000000e+02 9.95023380e-01
 6.42000000e+02 9.95036629e-01
 6.43000000e+02 9.95050200e-01
 6.44000000e+02 9.95064091e-01
 6.45000000e+02 9.95078301e-01
 6.46000000e+02 9.95092829e-01
 6.47000000e+02 9.95107674e-01
 6.48000000e+02 9.95122835e-01
 6.49000000e+02 9.95138311e-01
 6.50000000e+02 9.95154101e-01
 6.51000000e+02 9.95170205e-01
 6.52000000e+02 9.95186621e-01
 6.53000000e+02 9.95203349e-01
 6.54000000e+02 9.95220389e-01
 6.55000000e+02 9.95237739e-01
 6.56000000e+02 9.95255398e-01
 6.57000000e+02 9.95273367e-01
 6.58000000e+02 9.95291643e-01
 6.59000000e+02 9.95310227e-01
 6.60000000e+02 9.95329118e-01
 6.61000000e+02 9.95348314e-01
 6.62000000e+02 9.95367815e-01
 6.63000000e+02 9.95387621e-01
 6.64000000e+02 9.95407730e-01
 6.65000000e+02 9.95428142e-01
 6.66000000e+02 9.95448855e-01
 6.67000000e+02 9.95469870e-01
 6.68000000e+02 9.95491184e-01
 6.69000000e+02 9.95512798e-01
 6.70000000e+02 9.95534710e-01
 6.71000000e+02 9.95556919e-01
 6.72000000e+02 9.95579425e-01
 6.73000000e+02 9.95602226e-01
 6.74000000e+02 9.95625322e-01
 6.75000000e+02 9.95648712e-01
 6.76000000e+02 9.95672394e-01
 6.77000000e+02 9.95696368e-01
 6.78000000e+02 9.95720633e-01
 6.79000000e+02 9.95745187e-01
 6.80000000e+02 9.95770030e-01
 6.81000000e+02 9.95795161e-01
 6.82000000e+02 9.95820578e-01
 6.83000000e+02 9.95846280e-01
 6.84000000e+02 9.95872267e-01
 6.85000000e+02 9.95898537e-01
 6.86000000e+02 9.95925089e-01
 6.87000000e+02 9.95951922e-01
 6.88000000e+02 9.95979035e-01
 6.89000000e+02 9.96006426e-01
 6.90000000e+02 9.96034096e-01
 6.91000000e+02 9.96062041e-01
 6.92000000e+02 9.96090262e-01
 6.93000000e+02 9.96118756e-01
 6.94000000e+02 9.96147523e-01
 6.95000000e+02 9.96176562e-01
 6.96000000e+02 9.96205871e-01
 6.97000000e+02 9.96235449e-01
 6.98000000e+02 9.96265294e-01
 6.99000000e+02 9.96295406e-01
 7.00000000e+02 9.96325783e-01
 7.01000000e+02 9.96356424e-01
 7.02000000e+02 9.96387328e-01
 7.03000000e+02 9.96418492e-01
 7.04000000e+02 9.96449916e-01
 7.05000000e+02 9.96481599e-01
 7.06000000e+02 9.96513539e-01
 7.07000000e+02 9.96545734e-01
 7.08000000e+02 9.96578183e-01
 7.09000000e+02 9.96610886e-01
 7.10000000e+02 9.96643839e-01
 7.11000000e+02 9.96677043e-01
 7.12000000e+02 9.96710496e-01
 7.13000000e+02 9.96744195e-01
 7.14000000e+02 9.96778140e-01
 7.15000000e+02 9.96812329e-01
 7.16000000e+02 9.96846761e-01
 7.17000000e+02 9.96881435e-01
 7.18000000e+02 9.96916348e-01
 7.19000000e+02 9.96951500e-01
 7.20000000e+02 9.96986888e-01
 7.21000000e+02 9.97022512e-01
 7.22000000e+02 9.97058371e-01
 7.23000000e+02 9.97094462e-01
 7.24000000e+02 9.97130785e-01
 7.25000000e+02 9.97167339e-01
 7.26000000e+02 9.97204122e-01
 7.27000000e+02 9.97241133e-01
 7.28000000e+02 9.97278373e-01
 7.29000000e+02 9.97315840e-01
 7.30000000e+02 9.97353532e-01
 7.31000000e+02 9.97391449e-01
 7.32000000e+02 9.97429591e-01
 7.33000000e+02 9.97467958e-01
 7.34000000e+02 9.97506548e-01
 7.35000000e+02 9.97545359e-01
 7.36000000e+02 9.97584404e-01
 7.37000000e+02 9.97623692e-01
 7.38000000e+02 9.97663200e-01
 7.39000000e+02 9.97702931e-01
 7.40000000e+02 9.97742881e-01
 7.41000000e+02 9.97783046e-01
 7.42000000e+02 9.97823422e-01
 7.43000000e+02 9.97864004e-01
 7.44000000e+02 9.97904788e-01
 7.45000000e+02 9.97945772e-01
 7.46000000e+02 9.97986951e-01
 7.47000000e+02 9.98028320e-01
 7.48000000e+02 9.98069878e-01
 7.49000000e+02 9.98111621e-01
 7.50000000e+02 9.98153547e-01
 7.51000000e+02 9.98195653e-01
 7.52000000e+02 9.98237936e-01
 7.53000000e+02 9.98280395e-01
 7.54000000e+02 9.98323027e-01
 7.55000000e+02 9.98365829e-01
 7.56000000e+02 9.98408801e-01
 7.57000000e+02 9.98451939e-01
 7.58000000e+02 9.98495242e-01
 7.59000000e+02 9.98538708e-01
 7.60000000e+02 9.98582334e-01
 7.61000000e+02 9.98626119e-01
 7.62000000e+02 9.98670060e-01
 7.63000000e+02 9.98714156e-01
 7.64000000e+02 9.98758405e-01
 7.65000000e+02 9.98802805e-01
 7.66000000e+02 9.98847353e-01
 7.67000000e+02 9.98892049e-01
 7.68000000e+02 9.98936889e-01
 7.69000000e+02 9.98981873e-01
 7.70000000e+02 9.99026999e-01
 7.71000000e+02 9.99072264e-01
 7.72000000e+02 9.99117667e-01
 7.73000000e+02 9.99163207e-01
 7.74000000e+02 9.99208882e-01
 7.75000000e+02 9.99254691e-01
 7.76000000e+02 9.99300632e-01
 7.77000000e+02 9.99346705e-01
 7.78000000e+02 9.99392909e-01
 7.79000000e+02 9.99439247e-01
 7.80000000e+02 9.99485715e-01
 7.81000000e+02 9.99532310e-01
 7.82000000e+02 9.99579034e-01
 7.83000000e+02 9.99625886e-01
 7.84000000e+02 9.99672864e-01
 7.85000000e+02 9.99719958e-01
 7.86000000e+02 9.99767200e-01
 7.87000000e+02 9.99814611e-01
 7.88000000e+02 9.99862137e-01
 7.89000000e+02 9.99909786e-01
 7.90000000e+02 9.99957553e-01
 7.91000000e+02 1.00000543e+00
 7.92000000e+02 1.00005342e+00
 7.93000000e+02 1.00010151e+00
 7.94000000e+02 1.00014970e+00
 7.95000000e+02 1.00019797e+00
 7.96000000e+02 1.00024634e+00
 7.97000000e+02 1.00029478e+00
 7.98000000e+02 1.00034330e+00
 7.99000000e+02 1.00039189e+00
 8.00000000e+02 1.00044055e+00


==> figures/amiri_Cbiglow/tem_col17_60000_old.dat <==
 1.00000000e+00 1.00059211e+00
 2.00000000e+00 1.00063833e+00
 3.00000000e+00 1.00068461e+00
 4.00000000e+00 1.00073095e+00
 5.00000000e+00 1.00077735e+00
 6.00000000e+00 1.00082380e+00
 7.00000000e+00 1.00087030e+00
 8.00000000e+00 1.00091684e+00
 9.00000000e+00 1.00096343e+00
 1.00000000e+01 1.00101007e+00
 1.10000000e+01 1.00105674e+00
 1.20000000e+01 1.00110345e+00
 1.30000000e+01 1.00115019e+00
 1.40000000e+01 1.00119697e+00
 1.50000000e+01 1.00124377e+00
 1.60000000e+01 1.00129059e+00
 1.70000000e+01 1.00133744e+00
 1.80000000e+01 1.00138431e+00
 1.90000000e+01 1.00143119e+00
 2.00000000e+01 1.00147809e+00
 2.10000000e+01 1.00152499e+00
 2.20000000e+01 1.00157190e+00
 2.30000000e+01 1.00161881e+00
 2.40000000e+01 1.00166572e+00
 2.50000000e+01 1.00171263e+00
 2.60000000e+01 1.00175953e+00
 2.70000000e+01 1.00180642e+00
 2.80000000e+01 1.00185329e+00
 2.90000000e+01 1.00190014e+00
 3.00000000e+01 1.00194698e+00
 3.10000000e+01 1.00199380e+00
 3.20000000e+01 1.00204059e+00
 3.30000000e+01 1.00208735e+00
 3.40000000e+01 1.00213409e+00
 3.50000000e+01 1.00218080e+00
 3.60000000e+01 1.00222747e+00
 3.70000000e+01 1.00227411e+00
 3.80000000e+01 1.00232071e+00
 3.90000000e+01 1.00236727e+00
 4.00000000e+01 1.00241379e+00
 4.10000000e+01 1.00246026e+00
 4.20000000e+01 1.00250669e+00
 4.30000000e+01 1.00255307e+00
 4.40000000e+01 1.00259940e+00
 4.50000000e+01 1.00264568e+00
 4.60000000e+01 1.00269190e+00
 4.70000000e+01 1.00273808e+00
 4.80000000e+01 1.00278419e+00
 4.90000000e+01 1.00283026e+00
 5.00000000e+01 1.00287626e+00
 5.10000000e+01 1.00292222e+00
 5.20000000e+01 1.00296813e+00
 5.30000000e+01 1.00301399e+00
 5.40000000e+01 1.00305979e+00
 5.50000000e+01 1.00310554e+00
 5.60000000e+01 1.00315123e+00
 5.70000000e+01 1.00319685e+00
 5.80000000e+01 1.00324242e+00
 5.90000000e+01 1.00328803e+00
 6.00000000e+01 1.00333352e+00
 6.10000000e+01 1.00337892e+00
 6.20000000e+01 1.00342423e+00
 6.30000000e+01 1.00346942e+00
 6.40000000e+01 1.00351451e+00
 6.50000000e+01 1.00355949e+00
 6.60000000e+01 1.00360434e+00
 6.70000000e+01 1.00364907e+00
 6.80000000e+01 1.00369366e+00
 6.90000000e+01 1.00373812e+00
 7.00000000e+01 1.00378244e+00
 7.10000000e+01 1.00382661e+00
 7.20000000e+01 1.00387065e+00
 7.30000000e+01 1.00391453e+00
 7.40000000e+01 1.00395827e+00
 7.50000000e+01 1.00400186e+00
 7.60000000e+01 1.00404530e+00
 7.70000000e+01 1.00408859e+00
 7.80000000e+01 1.00413173e+00
 7.90000000e+01 1.00417473e+00
 8.00000000e+01 1.00421758e+00
 8.10000000e+01 1.00426028e+00
 8.20000000e+01 1.00430287e+00
 8.30000000e+01 1.00434532e+00
 8.40000000e+01 1.00438762e+00
 8.50000000e+01 1.00442977e+00
 8.60000000e+01 1.00447173e+00
 8.70000000e+01 1.00451358e+00
 8.80000000e+01 1.00455546e+00
 8.90000000e+01 1.00459705e+00
 9.00000000e+01 1.00463844e+00
 9.10000000e+01 1.00467962e+00
 9.20000000e+01 1.00472056e+00
 9.30000000e+01 1.00476132e+00
 9.40000000e+01 1.00480185e+00
 9.50000000e+01 1.00484214e+00
 9.60000000e+01 1.00488220e+00
 9.70000000e+01 1.00492203e+00
 9.80000000e+01 1.00496162e+00
 9.90000000e+01 1.00500097e+00
 1.00000000e+02 1.00504008e+00
 1.01000000e+02 1.00507896e+00
 1.02000000e+02 1.00511760e+00
 1.03000000e+02 1.00515600e+00
 1.04000000e+02 1.00519417e+00
 1.05000000e+02 1.00523212e+00
 1.06000000e+02 1.00526983e+00
 1.07000000e+02 1.00530740e+00
 1.08000000e+02 1.00534475e+00
 1.09000000e+02 1.00538185e+00
 1.10000000e+02 1.00541864e+00
 1.11000000e+02 1.00545527e+00
 1.12000000e+02 1.00549200e+00
 1.13000000e+02 1.00552823e+00
 1.14000000e+02 1.00556414e+00
 1.15000000e+02 1.00559968e+00
 1.16000000e+02 1.00563500e+00
 1.17000000e+02 1.00566998e+00
 1.18000000e+02 1.00570463e+00
 1.19000000e+02 1.00573897e+00
 1.20000000e+02 1.00577298e+00
 1.21000000e+02 1.00580667e+00
 1.22000000e+02 1.00584005e+00
 1.23000000e+02 1.00587310e+00
 1.24000000e+02 1.00590585e+00
 1.25000000e+02 1.00593828e+00
 1.26000000e+02 1.00597041e+00
 1.27000000e+02 1.00600223e+00
 1.28000000e+02 1.00603390e+00
 1.29000000e+02 1.00606531e+00
 1.30000000e+02 1.00609617e+00
 1.31000000e+02 1.00612689e+00
 1.32000000e+02 1.00615786e+00
 1.33000000e+02 1.00618804e+00
 1.34000000e+02 1.00621763e+00
 1.35000000e+02 1.00624705e+00
 1.36000000e+02 1.00627602e+00
 1.37000000e+02 1.00630458e+00
 1.38000000e+02 1.00633274e+00
 1.39000000e+02 1.00636050e+00
 1.40000000e+02 1.00638787e+00
 1.41000000e+02 1.00641484e+00
 1.42000000e+02 1.00644142e+00
 1.43000000e+02 1.00646761e+00
 1.44000000e+02 1.00649342e+00
 1.45000000e+02 1.00651885e+00
 1.46000000e+02 1.00654392e+00
 1.47000000e+02 1.00656864e+00
 1.48000000e+02 1.00659296e+00
 1.49000000e+02 1.00661721e+00
 1.50000000e+02 1.00664095e+00
 1.51000000e+02 1.00666445e+00
 1.52000000e+02 1.00668853e+00
 1.53000000e+02 1.00671093e+00
 1.54000000e+02 1.00673333e+00
 1.55000000e+02 1.00675512e+00
 1.56000000e+02 1.00677643e+00
 1.57000000e+02 1.00679725e+00
 1.58000000e+02 1.00681760e+00
 1.59000000e+02 1.00683749e+00
 1.60000000e+02 1.00685691e+00
 1.61000000e+02 1.00687588e+00
 1.62000000e+02 1.00689439e+00
 1.63000000e+02 1.00691244e+00
 1.64000000e+02 1.00693004e+00
 1.65000000e+02 1.00694720e+00
 1.66000000e+02 1.00696394e+00
 1.67000000e+02 1.00698028e+00
 1.68000000e+02 1.00699628e+00
 1.69000000e+02 1.00701192e+00
 1.70000000e+02 1.00702735e+00
 1.71000000e+02 1.00704545e+00
 1.72000000e+02 1.00706097e+00
 1.73000000e+02 1.00707552e+00
 1.74000000e+02 1.00708914e+00
 1.75000000e+02 1.00710215e+00
 1.76000000e+02 1.00711459e+00
 1.77000000e+02 1.00712652e+00
 1.78000000e+02 1.00713794e+00
 1.79000000e+02 1.00714887e+00
 1.80000000e+02 1.00715932e+00
 1.81000000e+02 1.00716929e+00
 1.82000000e+02 1.00717878e+00
 1.83000000e+02 1.00718780e+00
 1.84000000e+02 1.00719634e+00
 1.85000000e+02 1.00720441e+00
 1.86000000e+02 1.00721199e+00
 1.87000000e+02 1.00721910e+00
 1.88000000e+02 1.00722572e+00
 1.89000000e+02 1.00723185e+00
 1.90000000e+02 1.00723751e+00
 1.91000000e+02 1.00724267e+00
 1.92000000e+02 1.00724735e+00
 1.93000000e+02 1.00725153e+00
 1.94000000e+02 1.00725523e+00
 1.95000000e+02 1.00725844e+00
 1.96000000e+02 1.00726115e+00
 1.97000000e+02 1.00726338e+00
 1.98000000e+02 1.00726510e+00
 1.99000000e+02 1.00726634e+00
 2.00000000e+02 1.00726708e+00
 2.01000000e+02 1.00726733e+00
 2.02000000e+02 1.00726708e+00
 2.03000000e+02 1.00726634e+00
 2.04000000e+02 1.00726510e+00
 2.05000000e+02 1.00726338e+00
 2.06000000e+02 1.00726115e+00
 2.07000000e+02 1.00725844e+00
 2.08000000e+02 1.00725523e+00
 2.09000000e+02 1.00725153e+00
 2.10000000e+02 1.00724735e+00
 2.11000000e+02 1.00724267e+00
 2.12000000e+02 1.00723751e+00
 2.13000000e+02 1.00723185e+00
 2.14000000e+02 1.00722572e+00
 2.15000000e+02 1.00721910e+00
 2.16000000e+02 1.00721199e+00
 2.17000000e+02 1.00720441e+00
 2.18000000e+02 1.00719634e+00
 2.19000000e+02 1.00718780e+00
 2.20000000e+02 1.00717878e+00
 2.21000000e+02 1.00716929e+00
 2.22000000e+02 1.00715932e+00
 2.23000000e+02 1.00714887e+00
 2.24000000e+02 1.00713794e+00
 2.25000000e+02 1.00712652e+00
 2.26000000e+02 1.00711459e+00
 2.27000000e+02 1.00710215e+00
 2.28000000e+02 1.00708914e+00
 2.29000000e+02 1.00707552e+00
 2.30000000e+02 1.00706097e+00
 2.31000000e+02 1.00704545e+00
 2.32000000e+02 1.00702735e+00
 2.33000000e+02 1.00701192e+00
 2.34000000e+02 1.00699628e+00
 2.35000000e+02 1.00698028e+00
 2.36000000e+02 1.00696394e+00
 2.37000000e+02 1.00694720e+00
 2.38000000e+02 1.00693004e+00
 2.39000000e+02 1.00691244e+00
 2.40000000e+02 1.00689439e+00
 2.41000000e+02 1.00687588e+00
 2.42000000e+02 1.00685691e+00
 2.43000000e+02 1.00683749e+00
 2.44000000e+02 1.00681760e+00
 2.45000000e+02 1.00679725e+00
 2.46000000e+02 1.00677643e+00
 2.47000000e+02 1.00675512e+00
 2.48000000e+02 1.00673333e+00
 2.49000000e+02 1.00671093e+00
 2.50000000e+02 1.00668853e+00
 2.51000000e+02 1.00666445e+00
 2.52000000e+02 1.00664095e+00
 2.53000000e+02 1.00661721e+00
 2.54000000e+02 1.00659296e+00
 2.55000000e+02 1.00656864e+00
 2.56000000e+02 1.00654392e+00
 2.57000000e+02 1.00651885e+00
 2.58000000e+02 1.00649342e+00
 2.59000000e+02 1.00646761e+00
 2.60000000e+02 1.00644142e+00
 2.61000000e+02 1.00641484e+00
 2.62000000e+02 1.00638787e+00
 2.63000000e+02 1.00636050e+00
 2.64000000e+02 1.00633274e+00
 2.65000000e+02 1.00630458e+00
 2.66000000e+02 1.00627602e+00
 2.67000000e+02 1.00624705e+00
 2.68000000e+02 1.00621763e+00
 2.69000000e+02 1.00618804e+00
 2.70000000e+02 1.00615786e+00
 2.71000000e+02 1.00612689e+00
 2.72000000e+02 1.00609617e+00
 2.73000000e+02 1.00606531e+00
 2.74000000e+02 1.00603390e+00
 2.75000000e+02 1.00600223e+00
 2.76000000e+02 1.00597041e+00
 2.77000000e+02 1.00593828e+00
 2.78000000e+02 1.00590585e+00
 2.79000000e+02 1.00587310e+00
 2.80000000e+02 1.00584005e+00
 2.81000000e+02 1.00580667e+00
 2.82000000e+02 1.00577298e+00
 2.83000000e+02 1.00573897e+00
 2.84000000e+02 1.00570463e+00
 2.85000000e+02 1.00566998e+00
 2.86000000e+02 1.00563500e+00
 2.87000000e+02 1.00559968e+00
 2.88000000e+02 1.00556414e+00
 2.89000000e+02 1.00552823e+00
 2.90000000e+02 1.00549200e+00
 2.91000000e+02 1.00545527e+00
 2.92000000e+02 1.00541864e+00
 2.93000000e+02 1.00538185e+00
 2.94000000e+02 1.00534475e+00
 2.95000000e+02 1.00530740e+00
 2.96000000e+02 1.00526983e+00
 2.97000000e+02 1.00523212e+00
 2.98000000e+02 1.00519417e+00
 2.99000000e+02 1.00515600e+00
 3.00000000e+02 1.00511760e+00
 3.01000000e+02 1.00507896e+00
 3.02000000e+02 1.00504008e+00
 3.03000000e+02 1.00500097e+00
 3.04000000e+02 1.00496162e+00
 3.05000000e+02 1.00492203e+00
 3.06000000e+02 1.00488220e+00
 3.07000000e+02 1.00484214e+00
 3.08000000e+02 1.00480185e+00
 3.09000000e+02 1.00476132e+00
 3.10000000e+02 1.00472056e+00
 3.11000000e+02 1.00467962e+00
 3.12000000e+02 1.00463844e+00
 3.13000000e+02 1.00459705e+00
 3.14000000e+02 1.00455546e+00
 3.15000000e+02 1.00451358e+00
 3.16000000e+02 1.00447173e+00
 3.17000000e+02 1.00442977e+00
 3.18000000e+02 1.00438762e+00
 3.19000000e+02 1.00434532e+00
 3.20000000e+02 1.00430287e+00
 3.21000000e+02 1.00426028e+00
 3.22000000e+02 1.00421758e+00
 3.23000000e+02 1.00417473e+00
 3.24000000e+02 1.00413173e+00
 3.25000000e+02 1.00408859e+00
 3.26000000e+02 1.00404530e+00
 3.27000000e+02 1.00400186e+00
 3.28000000e+02 1.00395827e+00
 3.29000000e+02 1.00391453e+00
 3.30000000e+02 1.00387065e+00
 3.31000000e+02 1.00382661e+00
 3.32000000e+02 1.00378244e+00
 3.33000000e+02 1.00373812e+00
 3.34000000e+02 1.00369366e+00
 3.35000000e+02 1.00364907e+00
 3.36000000e+02 1.00360434e+00
 3.37000000e+02 1.00355949e+00
 3.38000000e+02 1.00351451e+00
 3.39000000e+02 1.00346942e+00
 3.40000000e+02 1.00342423e+00
 3.41000000e+02 1.00337892e+00
 3.42000000e+02 1.00333352e+00
 3.43000000e+02 1.00328803e+00
 3.44000000e+02 1.00324242e+00
 3.45000000e+02 1.00319685e+00
 3.46000000e+02 1.00315123e+00
 3.47000000e+02 1.00310554e+00
 3.48000000e+02 1.00305979e+00
 3.49000000e+02 1.00301399e+00
 3.50000000e+02 1.00296813e+00
 3.51000000e+02 1.00292222e+00
 3.52000000e+02 1.00287626e+00
 3.53000000e+02 1.00283026e+00
 3.54000000e+02 1.00278419e+00
 3.55000000e+02 1.00273808e+00
 3.56000000e+02 1.00269190e+00
 3.57000000e+02 1.00264568e+00
 3.58000000e+02 1.00259940e+00
 3.59000000e+02 1.00255307e+00
 3.60000000e+02 1.00250669e+00
 3.61000000e+02 1.00246026e+00
 3.62000000e+02 1.00241379e+00
 3.63000000e+02 1.00236727e+00
 3.64000000e+02 1.00232071e+00
 3.65000000e+02 1.00227411e+00
 3.66000000e+02 1.00222747e+00
 3.67000000e+02 1.00218080e+00
 3.68000000e+02 1.00213409e+00
 3.69000000e+02 1.00208735e+00
 3.70000000e+02 1.00204059e+00
 3.71000000e+02 1.00199380e+00
 3.72000000e+02 1.00194698e+00
 3.73000000e+02 1.00190014e+00
 3.74000000e+02 1.00185329e+00
 3.75000000e+02 1.00180642e+00
 3.76000000e+02 1.00175953e+00
 3.77000000e+02 1.00171263e+00
 3.78000000e+02 1.00166572e+00
 3.79000000e+02 1.00161881e+00
 3.80000000e+02 1.00157190e+00
 3.81000000e+02 1.00152499e+00
 3.82000000e+02 1.00147809e+00
 3.83000000e+02 1.00143119e+00
 3.84000000e+02 1.00138431e+00
 3.85000000e+02 1.00133744e+00
 3.86000000e+02 1.00129059e+00
 3.87000000e+02 1.00124377e+00
 3.88000000e+02 1.00119697e+00
 3.89000000e+02 1.00115019e+00
 3.90000000e+02 1.00110345e+00
 3.91000000e+02 1.00105674e+00
 3.92000000e+02 1.00101007e+00
 3.93000000e+02 1.00096343e+00
 3.94000000e+02 1.00091684e+00
 3.95000000e+02 1.00087030e+00
 3.96000000e+02 1.00082380e+00
 3.97000000e+02 1.00077735e+00
 3.98000000e+02 1.00073095e+00
 3.99000000e+02 1.00068461e+00
 4.00000000e+02 1.00063833e+00
 4.01000000e+02 1.00059211e+00
 4.02000000e+02 1.00054596e+00
 4.03000000e+02 1.00049987e+00
 4.04000000e+02 1.00045385e+00
 4.05000000e+02 1.00040790e+00
 4.06000000e+02 1.00036203e+00
 4.07000000e+02 1.00031624e+00
 4.08000000e+02 1.00027053e+00
 4.09000000e+02 1.00022490e+00
 4.10000000e+02 1.00017936e+00
 4.11000000e+02 1.00013391e+00
 4.12000000e+02 1.00008856e+00
 4.13000000e+02 1.00004331e+00
 4.14000000e+02 9.99998159e-01
 4.15000000e+02 9.99953117e-01
 4.16000000e+02 9.99908186e-01
 4.17000000e+02 9.99863370e-01
 4.18000000e+02 9.99818669e-01
 4.19000000e+02 9.99774071e-01
 4.20000000e+02 9.99729640e-01
 4.21000000e+02 9.99685339e-01
 4.22000000e+02 9.99641146e-01
 4.23000000e+02 9.99597071e-01
 4.24000000e+02 9.99553118e-01
 4.25000000e+02 9.99509289e-01
 4.26000000e+02 9.99465585e-01
 4.27000000e+02 9.99422008e-01
 4.28000000e+02 9.99378565e-01
 4.29000000e+02 9.99335253e-01
 4.30000000e+02 9.99292074e-01
 4.31000000e+02 9.99249029e-01
 4.32000000e+02 9.99206120e-01
 4.33000000e+02 9.99163349e-01
 4.34000000e+02 9.99120716e-01
 4.35000000e+02 9.99078224e-01
 4.36000000e+02 9.99035874e-01
 4.37000000e+02 9.98993669e-01
 4.38000000e+02 9.98951610e-01
 4.39000000e+02 9.98909699e-01
 4.40000000e+02 9.98867937e-01
 4.41000000e+02 9.98826327e-01
 4.42000000e+02 9.98784870e-01
 4.43000000e+02 9.98743569e-01
 4.44000000e+02 9.98702424e-01
 4.45000000e+02 9.98661439e-01
 4.46000000e+02 9.98620614e-01
 4.47000000e+02 9.98579951e-01
 4.48000000e+02 9.98539453e-01
 4.49000000e+02 9.98499121e-01
 4.50000000e+02 9.98458957e-01
 4.51000000e+02 9.98418962e-01
 4.52000000e+02 9.98379139e-01
 4.53000000e+02 9.98339490e-01
 4.54000000e+02 9.98300015e-01
 4.55000000e+02 9.98260718e-01
 4.56000000e+02 9.98221599e-01
 4.57000000e+02 9.98182661e-01
 4.58000000e+02 9.98143906e-01
 4.59000000e+02 9.98105334e-01
 4.60000000e+02 9.98066949e-01
 4.61000000e+02 9.98028751e-01
 4.62000000e+02 9.97990744e-01
 4.63000000e+02 9.97952928e-01
 4.64000000e+02 9.97915305e-01
 4.65000000e+02 9.97877879e-01
 4.66000000e+02 9.97840650e-01
 4.67000000e+02 9.97803621e-01
 4.68000000e+02 9.97766794e-01
 4.69000000e+02 9.97730171e-01
 4.70000000e+02 9.97693754e-01
 4.71000000e+02 9.97657547e-01
 4.72000000e+02 9.97621553e-01
 4.73000000e+02 9.97585773e-01
 4.74000000e+02 9.97550211e-01
 4.75000000e+02 9.97514868e-01
 4.76000000e+02 9.97479748e-01
 4.77000000e+02 9.97444852e-01
 4.78000000e+02 9.97410181e-01
 4.79000000e+02 9.97375730e-01
 4.80000000e+02 9.97341522e-01
 4.81000000e+02 9.97307539e-01
 4.82000000e+02 9.97273775e-01
 4.83000000e+02 9.97240230e-01
 4.84000000e+02 9.97206906e-01
 4.85000000e+02 9.97173805e-01
 4.86000000e+02 9.97140927e-01
 4.87000000e+02 9.97108275e-01
 4.88000000e+02 9.97075850e-01
 4.89000000e+02 9.97043655e-01
 4.90000000e+02 9.97011692e-01
 4.91000000e+02 9.96979960e-01
 4.92000000e+02 9.96948463e-01
 4.93000000e+02 9.96917202e-01
 4.94000000e+02 9.96886177e-01
 4.95000000e+02 9.96855392e-01
 4.96000000e+02 9.96824847e-01
 4.97000000e+02 9.96794544e-01
 4.98000000e+02 9.96764485e-01
 4.99000000e+02 9.96734670e-01
 5.00000000e+02 9.96705101e-01
 5.01000000e+02 9.96675780e-01
 5.02000000e+02 9.96646708e-01
 5.03000000e+02 9.96617886e-01
 5.04000000e+02 9.96589316e-01
 5.05000000e+02 9.96560998e-01
 5.06000000e+02 9.96532935e-01
 5.07000000e+02 9.96505127e-01
 5.08000000e+02 9.96477576e-01
 5.09000000e+02 9.96450283e-01
 5.10000000e+02 9.96423249e-01
 5.11000000e+02 9.96396475e-01
 5.12000000e+02 9.96369962e-01
 5.13000000e+02 9.96343712e-01
 5.14000000e+02 9.96317726e-01
 5.15000000e+02 9.96292005e-01
 5.16000000e+02 9.96266549e-01
 5.17000000e+02 9.96241361e-01
 5.18000000e+02 9.96216441e-01
 5.19000000e+02 9.96191791e-01
 5.20000000e+02 9.96167410e-01
 5.21000000e+02 9.96143301e-01
 5.22000000e+02 9.96119464e-01
 5.23000000e+02 9.96095901e-01
 5.24000000e+02 9.96072612e-01
 5.25000000e+02 9.96049598e-01
 5.26000000e+02 9.96026861e-01
 5.27000000e+02 9.96004401e-01
 5.28000000e+02 9.95982220e-01
 5.29000000e+02 9.95960318e-01
 5.30000000e+02 9.95938695e-01
 5.31000000e+02 9.95917354e-01
 5.32000000e+02 9.95896295e-01
 5.33000000e+02 9.95875519e-01
 5.34000000e+02 9.95855026e-01
 5.35000000e+02 9.95834818e-01
 5.36000000e+02 9.95814896e-01
 5.37000000e+02 9.95795260e-01
 5.38000000e+02 9.95775911e-01
 5.39000000e+02 9.95756849e-01
 5.40000000e+02 9.95738077e-01
 5.41000000e+02 9.95719594e-01
 5.42000000e+02 9.95701401e-01
 5.43000000e+02 9.95683500e-01
 5.44000000e+02 9.95665890e-01
 5.45000000e+02 9.95648572e-01
 5.46000000e+02 9.95631548e-01
 5.47000000e+02 9.95614818e-01
 5.48000000e+02 9.95598382e-01
 5.49000000e+02 9.95582242e-01
 5.50000000e+02 9.95566398e-01
 5.51000000e+02 9.95550850e-01
 5.52000000e+02 9.95535600e-01
 5.53000000e+02 9.95520647e-01
 5.54000000e+02 9.95505994e-01
 5.55000000e+02 9.95491639e-01
 5.56000000e+02 9.95477584e-01
 5.57000000e+02 9.95463829e-01
 5.58000000e+02 9.95450376e-01
 5.59000000e+02 9.95437224e-01
 5.60000000e+02 9.95424373e-01
 5.61000000e+02 9.95411826e-01
 5.62000000e+02 9.95399581e-01
 5.63000000e+02 9.95387640e-01
 5.64000000e+02 9.95376003e-01
 5.65000000e+02 9.95364671e-01
 5.66000000e+02 9.95353643e-01
 5.67000000e+02 9.95342922e-01
 5.68000000e+02 9.95332506e-01
 5.69000000e+02 9.95322396e-01
 5.70000000e+02 9.95312593e-01
 5.71000000e+02 9.95303097e-01
 5.72000000e+02 9.95293909e-01
 5.73000000e+02 9.95285029e-01
 5.74000000e+02 9.95276457e-01
 5.75000000e+02 9.95268193e-01
 5.76000000e+02 9.95260239e-01
 5.77000000e+02 9.95252594e-01
 5.78000000e+02 9.95245258e-01
 5.79000000e+02 9.95238233e-01
 5.80000000e+02 9.95231518e-01
 5.81000000e+02 9.95225113e-01
 5.82000000e+02 9.95219019e-01
 5.83000000e+02 9.95213236e-01
 5.84000000e+02 9.95207764e-01
 5.85000000e+02 9.95202604e-01
 5.86000000e+02 9.95197755e-01
 5.87000000e+02 9.95193219e-01
 5.88000000e+02 9.95188994e-01
 5.89000000e+02 9.95185081e-01
 5.90000000e+02 9.95181481e-01
 5.91000000e+02 9.95178194e-01
 5.92000000e+02 9.95175219e-01
 5.93000000e+02 9.95172557e-01
 5.94000000e+02 9.95170208e-01
 5.95000000e+02 9.95168172e-01
 5.96000000e+02 9.95166449e-01
 5.97000000e+02 9.95165039e-01
 5.98000000e+02 9.95163943e-01
 5.99000000e+02 9.95163160e-01
 6.00000000e+02 9.95162690e-01
 6.01000000e+02 9.95162533e-01
 6.02000000e+02 9.95162690e-01
 6.03000000e+02 9.95163160e-01
 6.04000000e+02 9.95163943e-01
 6.05000000e+02 9.95165039e-01
 6.06000000e+02 9.95166449e-01
 6.07000000e+02 9.95168172e-01
 6.08000000e+02 9.95170208e-01
 6.09000000e+02 9.95172557e-01
 6.10000000e+02 9.95175219e-01
 6.11000000e+02 9.95178194e-01
 6.12000000e+02 9.95181481e-01
 6.13000000e+02 9.95185081e-01
 6.14000000e+02 9.95188994e-01
 6.15000000e+02 9.95193219e-01
 6.16000000e+02 9.95197755e-01
 6.17000000e+02 9.95202604e-01
 6.18000000e+02 9.95207764e-01
 6.19000000e+02 9.95213236e-01
 6.20000000e+02 9.95219019e-01
 6.21000000e+02 9.95225113e-01
 6.22000000e+02 9.95231518e-01
 6.23000000e+02 9.95238233e-01
 6.24000000e+02 9.95245258e-01
 6.25000000e+02 9.95252594e-01
 6.26000000e+02 9.95260239e-01
 6.27000000e+02 9.95268193e-01
 6.28000000e+02 9.95276457e-01
 6.29000000e+02 9.95285029e-01
 6.30000000e+02 9.95293909e-01
 6.31000000e+02 9.95303097e-01
 6.32000000e+02 9.95312593e-01
 6.33000000e+02 9.95322396e-01
 6.34000000e+02 9.95332506e-01
 6.35000000e+02 9.95342922e-01
 6.36000000e+02 9.95353643e-01
 6.37000000e+02 9.95364671e-01
 6.38000000e+02 9.95376003e-01
 6.39000000e+02 9.95387640e-01
 6.40000000e+02 9.95399581e-01
 6.41000000e+02 9.95411826e-01
 6.42000000e+02 9.95424373e-01
 6.43000000e+02 9.95437224e-01
 6.44000000e+02 9.95450376e-01
 6.45000000e+02 9.95463829e-01
 6.46000000e+02 9.95477584e-01
 6.47000000e+02 9.95491639e-01
 6.48000000e+02 9.95505994e-01
 6.49000000e+02 9.95520647e-01
 6.50000000e+02 9.95535600e-01
 6.51000000e+02 9.95550850e-01
 6.52000000e+02 9.95566398e-01
 6.53000000e+02 9.95582242e-01
 6.54000000e+02 9.95598382e-01
 6.55000000e+02 9.95614818e-01
 6.56000000e+02 9.95631548e-01
 6.57000000e+02 9.95648572e-01
 6.58000000e+02 9.95665890e-01
 6.59000000e+02 9.95683500e-01
 6.60000000e+02 9.95701401e-01
 6.61000000e+02 9.95719594e-01
 6.62000000e+02 9.95738077e-01
 6.63000000e+02 9.95756849e-01
 6.64000000e+02 9.95775911e-01
 6.65000000e+02 9.95795260e-01
 6.66000000e+02 9.95814896e-01
 6.67000000e+02 9.95834818e-01
 6.68000000e+02 9.95855026e-01
 6.69000000e+02 9.95875519e-01
 6.70000000e+02 9.95896295e-01
 6.71000000e+02 9.95917354e-01
 6.72000000e+02 9.95938695e-01
 6.73000000e+02 9.95960318e-01
 6.74000000e+02 9.95982220e-01
 6.75000000e+02 9.96004401e-01
 6.76000000e+02 9.96026861e-01
 6.77000000e+02 9.96049598e-01
 6.78000000e+02 9.96072612e-01
 6.79000000e+02 9.96095901e-01
 6.80000000e+02 9.96119464e-01
 6.81000000e+02 9.96143301e-01
 6.82000000e+02 9.96167410e-01
 6.83000000e+02 9.96191791e-01
 6.84000000e+02 9.96216441e-01
 6.85000000e+02 9.96241361e-01
 6.86000000e+02 9.96266549e-01
 6.87000000e+02 9.96292005e-01
 6.88000000e+02 9.96317726e-01
 6.89000000e+02 9.96343712e-01
 6.90000000e+02 9.96369962e-01
 6.91000000e+02 9.96396475e-01
 6.92000000e+02 9.96423249e-01
 6.93000000e+02 9.96450283e-01
 6.94000000e+02 9.96477576e-01
 6.95000000e+02 9.96505127e-01
 6.96000000e+02 9.96532935e-01
 6.97000000e+02 9.96560998e-01
 6.98000000e+02 9.96589316e-01
 6.99000000e+02 9.96617886e-01
 7.00000000e+02 9.96646708e-01
 7.01000000e+02 9.96675780e-01
 7.02000000e+02 9.96705101e-01
 7.03000000e+02 9.96734670e-01
 7.04000000e+02 9.96764485e-01
 7.05000000e+02 9.96794544e-01
 7.06000000e+02 9.96824847e-01
 7.07000000e+02 9.96855392e-01
 7.08000000e+02 9.96886177e-01
 7.09000000e+02 9.96917202e-01
 7.10000000e+02 9.96948463e-01
 7.11000000e+02 9.96979960e-01
 7.12000000e+02 9.97011692e-01
 7.13000000e+02 9.97043655e-01
 7.14000000e+02 9.97075850e-01
 7.15000000e+02 9.97108275e-01
 7.16000000e+02 9.97140927e-01
 7.17000000e+02 9.97173805e-01
 7.18000000e+02 9.97206906e-01
 7.19000000e+02 9.97240230e-01
 7.20000000e+02 9.97273775e-01
 7.21000000e+02 9.97307539e-01
 7.22000000e+02 9.97341522e-01
 7.23000000e+02 9.97375730e-01
 7.24000000e+02 9.97410181e-01
 7.25000000e+02 9.97444852e-01
 7.26000000e+02 9.97479748e-01
 7.27000000e+02 9.97514868e-01
 7.28000000e+02 9.97550211e-01
 7.29000000e+02 9.97585773e-01
 7.30000000e+02 9.97621553e-01
 7.31000000e+02 9.97657547e-01
 7.32000000e+02 9.97693754e-01
 7.33000000e+02 9.97730171e-01
 7.34000000e+02 9.97766794e-01
 7.35000000e+02 9.97803621e-01
 7.36000000e+02 9.97840650e-01
 7.37000000e+02 9.97877879e-01
 7.38000000e+02 9.97915305e-01
 7.39000000e+02 9.97952928e-01
 7.40000000e+02 9.97990744e-01
 7.41000000e+02 9.98028751e-01
 7.42000000e+02 9.98066949e-01
 7.43000000e+02 9.98105334e-01
 7.44000000e+02 9.98143906e-01
 7.45000000e+02 9.98182661e-01
 7.46000000e+02 9.98221599e-01
 7.47000000e+02 9.98260718e-01
 7.48000000e+02 9.98300015e-01
 7.49000000e+02 9.98339490e-01
 7.50000000e+02 9.98379139e-01
 7.51000000e+02 9.98418962e-01
 7.52000000e+02 9.98458957e-01
 7.53000000e+02 9.98499121e-01
 7.54000000e+02 9.98539453e-01
 7.55000000e+02 9.98579951e-01
 7.56000000e+02 9.98620614e-01
 7.57000000e+02 9.98661439e-01
 7.58000000e+02 9.98702424e-01
 7.59000000e+02 9.98743569e-01
 7.60000000e+02 9.98784870e-01
 7.61000000e+02 9.98826327e-01
 7.62000000e+02 9.98867937e-01
 7.63000000e+02 9.98909699e-01
 7.64000000e+02 9.98951610e-01
 7.65000000e+02 9.98993669e-01
 7.66000000e+02 9.99035874e-01
 7.67000000e+02 9.99078224e-01
 7.68000000e+02 9.99120716e-01
 7.69000000e+02 9.99163349e-01
 7.70000000e+02 9.99206120e-01
 7.71000000e+02 9.99249029e-01
 7.72000000e+02 9.99292074e-01
 7.73000000e+02 9.99335253e-01
 7.74000000e+02 9.99378565e-01
 7.75000000e+02 9.99422008e-01
 7.76000000e+02 9.99465585e-01
 7.77000000e+02 9.99509289e-01
 7.78000000e+02 9.99553118e-01
 7.79000000e+02 9.99597071e-01
 7.80000000e+02 9.99641146e-01
 7.81000000e+02 9.99685339e-01
 7.82000000e+02 9.99729640e-01
 7.83000000e+02 9.99774071e-01
 7.84000000e+02 9.99818669e-01
 7.85000000e+02 9.99863370e-01
 7.86000000e+02 9.99908186e-01
 7.87000000e+02 9.99953117e-01
 7.88000000e+02 9.99998159e-01
 7.89000000e+02 1.00004331e+00
 7.90000000e+02 1.00008856e+00
 7.91000000e+02 1.00013391e+00
 7.92000000e+02 1.00017936e+00
 7.93000000e+02 1.00022490e+00
 7.94000000e+02 1.00027053e+00
 7.95000000e+02 1.00031624e+00
 7.96000000e+02 1.00036203e+00
 7.97000000e+02 1.00040790e+00
 7.98000000e+02 1.00045385e+00
 7.99000000e+02 1.00049987e+00
 8.00000000e+02 1.00054596e+00


==> figures/amiri_geom_3d/geom_amiri_3d_mmm.tikz <==
\begin{tikzpicture}[
    font=\sffamily,
    line join=round,
    line cap=round,
    scale=0.95
]

% ================================================================
% Geometry
% ================================================================

% Front face
\coordinate (A) at (0,0);
\coordinate (B) at (6,0);
\coordinate (C) at (6,3);
\coordinate (D) at (0,3);

% Back face
\coordinate (Ab) at (1.6,1.1);
\coordinate (Bb) at (7.6,1.1);
\coordinate (Cb) at (7.6,4.1);
\coordinate (Db) at (1.6,4.1);

% Solid-liquid interface: x = 3
\coordinate (M0)  at (3,0);
\coordinate (M1)  at (3,3);
\coordinate (M0b) at (4.6,1.1);
\coordinate (M1b) at (4.6,4.1);

% ================================================================
% Filled regions
% ================================================================

\fill[gray!25] (A) -- (M0) -- (M1) -- (D) -- cycle;
\fill[cyan!20] (M0) -- (B) -- (C) -- (M1) -- cycle;

\fill[gray!25] (D) -- (M1) -- (M1b) -- (Db) -- cycle;
\fill[cyan!20] (M1) -- (C) -- (Cb) -- (M1b) -- cycle;

\fill[cyan!20] (B) -- (Bb) -- (Cb) -- (C) -- cycle;

% ================================================================
% Homogeneous cubic lattice
%
% Logical lattice spacing = 1 in x, y, z.
%
% x-nodes:
%   solid = 0.5, 1.5, 2.5   --> 3 columns
%   fluid = 3.5, 4.5, 5.5   --> 3 columns
%
% The interface x=3 is exactly halfway between
% the last solid column (2.5) and first fluid column (3.5).
%
% z-nodes:
%   0.5, 1.5, 2.5
%
% y/depth planes:
%   w = 0,1,2
%
% Since the total projected depth is (1.6,1.1),
% one depth lattice step is (0.8,0.55).
% ================================================================

% Lattice style: deliberately light to avoid visual overcrowding
\tikzset{
    latticeedge/.style={draw=black!55, line width=0.45pt},
    latticenode/.style={fill=black}
}

% --- Edges parallel to x -----------------------------------------
\foreach \zz in {0.5,1.5,2.5}{
    \foreach \ww in {0,1,2}{
        \draw[latticeedge]
        ({0.5+0.8*\ww},{\zz+0.55*\ww}) --
        ({5.5+0.8*\ww},{\zz+0.55*\ww});
    }
}

% --- Edges parallel to z -----------------------------------------
\foreach \xx in {0.5,1.5,2.5,3.5,4.5,5.5}{
    \foreach \ww in {0,1,2}{
        \draw[latticeedge]
        ({\xx+0.8*\ww},{0.5+0.55*\ww}) --
        ({\xx+0.8*\ww},{2.5+0.55*\ww});
    }
}

% --- Edges parallel to y/depth -----------------------------------
\foreach \xx in {0.5,1.5,2.5,3.5,4.5,5.5}{
    \foreach \zz in {0.5,1.5,2.5}{
        \draw[latticeedge]
        (\xx,\zz) --
        ({\xx+0.8},{\zz+0.55}) --
        ({\xx+1.6},{\zz+1.10});
    }
}

% --- Nodes --------------------------------------------------------
\foreach \xx in {0.5,1.5,2.5,3.5,4.5,5.5}{
    \foreach \zz in {0.5,1.5,2.5}{
        \foreach \ww in {0,1,2}{
            \fill[latticenode]
            ({\xx+0.8*\ww},{\zz+0.55*\ww})
            circle[radius=1.8pt];
        }
    }
}

% ================================================================
% Outer geometry edges
% ================================================================

\draw[black, line width=1.15pt] (A) -- (B);
\draw[black, line width=1.15pt] (A) -- (D);
\draw[black, line width=1.15pt] (D) -- (Db);
\draw[black, line width=1.15pt] (Db) -- (Cb);
\draw[black, line width=1.15pt] (Cb) -- (Bb);
\draw[black, line width=1.15pt] (Bb) -- (B);
\draw[black, line width=1.15pt] (B) -- (C);
\draw[black, line width=1.15pt] (C) -- (Cb);
\draw[black, line width=1.15pt] (D) -- (C);

% ================================================================
% Solid-liquid interface
% Drawn last, so it is clearly visible above the lattice.
% No lattice node lies on the interface.
% ================================================================

\draw[black, line width=1.45pt]
(M0) -- (M1) -- (M1b);

% ================================================================
% Coordinate axes
% ================================================================

\coordinate (Oaxis) at (-2.20,-0.55);

\draw[->, black, line width=0.95pt]
(Oaxis) -- ++(1.45,0)
node[below right=-1pt] {$x$};

\draw[->, black, line width=0.95pt]
(Oaxis) -- ++(0,1.35)
node[above left=-1pt] {$z$};

\draw[->, black, line width=0.95pt]
(Oaxis) -- ++(0.95,0.95)
node[above right=-1pt] {$y$};

\end{tikzpicture}


==> figures/amiri_geom_3d/geom_amiri_3d_old.tikz <==
\begin{tikzpicture}[
    font=\sffamily,
    line join=round,
    line cap=round,
    scale=0.9
]

% ------------------------------------------------
% Geometry
% ------------------------------------------------

% Front face
\coordinate (A) at (0,0);
\coordinate (B) at (6,0);
\coordinate (C) at (6,3);
\coordinate (D) at (0,3);

% Back face
\coordinate (Ab) at (1.6,1.1);
\coordinate (Bb) at (7.6,1.1);
\coordinate (Cb) at (7.6,4.1);
\coordinate (Db) at (1.6,4.1);

% Solid--liquid interface: halfway through the domain
\coordinate (M0)  at (3,0);
\coordinate (M1)  at (3,3);
\coordinate (M0b) at (4.6,1.1);
\coordinate (M1b) at (4.6,4.1);

% ------------------------------------------------
% Filled regions
% ------------------------------------------------

% Front solid region
\fill[gray!28]
(A) -- (M0) -- (M1) -- (D) -- cycle;

% Front liquid region
\fill[cyan!22]
(M0) -- (B) -- (C) -- (M1) -- cycle;

% Top solid region
\fill[gray!28]
(D) -- (M1) -- (M1b) -- (Db) -- cycle;

% Top liquid region
\fill[cyan!22]
(M1) -- (C) -- (Cb) -- (M1b) -- cycle;

% Right liquid face
\fill[cyan!22]
(B) -- (Bb) -- (Cb) -- (C) -- cycle;

% ------------------------------------------------
% Outer edges
% ------------------------------------------------

\draw[black, line width=1.2pt] (A) -- (B);
\draw[black, line width=1.2pt] (A) -- (D);
\draw[black, line width=1.2pt] (D) -- (Db);
\draw[black, line width=1.2pt] (Db) -- (Cb);
\draw[black, line width=1.2pt] (Cb) -- (Bb);
\draw[black, line width=1.2pt] (Bb) -- (B);
\draw[black, line width=1.2pt] (B) -- (C);
\draw[black, line width=1.2pt] (C) -- (Cb);
\draw[black, line width=1.2pt] (D) -- (C);

% ------------------------------------------------
% Solid--liquid interface
% ------------------------------------------------

\draw[black, line width=1.4pt]
(M0) -- (M1) -- (M1b);

% ------------------------------------------------
% Labels
% ------------------------------------------------

\end{tikzpicture}

==> figures/amiri_geom_3d/geom_amiri_3d_oldold.tikz <==
\begin{tikzpicture}[
    font=\sffamily,
    line join=round,
    line cap=round,
    scale=0.9
]

% ------------------------------------------------
% Geometry
% ------------------------------------------------

% Front face
\coordinate (A) at (0,0);
\coordinate (B) at (6,0);
\coordinate (C) at (6,3);
\coordinate (D) at (0,3);

% Back face
\coordinate (Ab) at (1.6,1.1);
\coordinate (Bb) at (7.6,1.1);
\coordinate (Cb) at (7.6,4.1);
\coordinate (Db) at (1.6,4.1);

% Solid--liquid interface: halfway through the domain
\coordinate (M0)  at (3,0);
\coordinate (M1)  at (3,3);
\coordinate (M0b) at (4.6,1.1);
\coordinate (M1b) at (4.6,4.1);

% ------------------------------------------------
% Filled regions
% ------------------------------------------------

% Front solid region
\fill[gray!28]
(A) -- (M0) -- (M1) -- (D) -- cycle;

% Front liquid region
\fill[cyan!22]
(M0) -- (B) -- (C) -- (M1) -- cycle;

% Top solid region
\fill[gray!28]
(D) -- (M1) -- (M1b) -- (Db) -- cycle;

% Top liquid region
\fill[cyan!22]
(M1) -- (C) -- (Cb) -- (M1b) -- cycle;

% Right liquid face
\fill[cyan!22]
(B) -- (Bb) -- (Cb) -- (C) -- cycle;

% ------------------------------------------------
% Lattice
% Mapping of logical coordinates (u,v,w) to the
% 2-D drawing:
%       x_drawing = u + 1.6 w
%       y_drawing = v + 1.1 w
% ------------------------------------------------

% Lattice positions
\def\xmin{0.45}
\def\xmax{5.55}
\def\zmin{0.45}
\def\zmax{2.55}

% Lines parallel to x
\foreach \vv in {0.45,1.50,2.55}{
    \foreach \ww in {0,0.5,1}{
        \draw[black, line width=0.65pt]
        ({\xmin+1.6*\ww},{\vv+1.1*\ww}) --
        ({\xmax+1.6*\ww},{\vv+1.1*\ww});
    }
}

% Lines parallel to z
\foreach \uu in {0.45,1.30,2.15,3.00,3.85,4.70,5.55}{
    \foreach \ww in {0,0.5,1}{
        \draw[black, line width=0.65pt]
        ({\uu+1.6*\ww},{\zmin+1.1*\ww}) --
        ({\uu+1.6*\ww},{\zmax+1.1*\ww});
    }
}

% Lines parallel to y / depth direction
\foreach \uu in {0.45,1.30,2.15,3.00,3.85,4.70,5.55}{
    \foreach \vv in {0.45,1.50,2.55}{
        \draw[black, line width=0.65pt]
        (\uu,\vv) --
        ({\uu+1.6},{\vv+1.1});
    }
}

% Lattice nodes
\foreach \uu in {0.45,1.30,2.15,3.00,3.85,4.70,5.55}{
    \foreach \vv in {0.45,1.50,2.55}{
        \foreach \ww in {0,0.5,1}{
            \fill[black]
            ({\uu+1.6*\ww},{\vv+1.1*\ww})
            circle[radius=2.3pt];
        }
    }
}

% ------------------------------------------------
% Outer edges
% ------------------------------------------------

\draw[black, line width=1.2pt] (A) -- (B);
\draw[black, line width=1.2pt] (A) -- (D);
\draw[black, line width=1.2pt] (D) -- (Db);
\draw[black, line width=1.2pt] (Db) -- (Cb);
\draw[black, line width=1.2pt] (Cb) -- (Bb);
\draw[black, line width=1.2pt] (Bb) -- (B);
\draw[black, line width=1.2pt] (B) -- (C);
\draw[black, line width=1.2pt] (C) -- (Cb);
\draw[black, line width=1.2pt] (D) -- (C);

% ------------------------------------------------
% Solid--liquid interface
% Drawn last so that it remains clearly visible
% ------------------------------------------------

\draw[black, line width=1.5pt]
(M0) -- (M1) -- (M1b);

% ------------------------------------------------
% Coordinate axes, bottom-left
% ------------------------------------------------

\coordinate (Oaxis) at (-2.25,-0.55);

\draw[->, black, line width=1.0pt]
(Oaxis) -- ++(1.45,0)
node[below right=-1pt] {$x$};

\draw[->, black, line width=1.0pt]
(Oaxis) -- ++(0,1.35)
node[above left=-1pt] {$z$};

\draw[->, black, line width=1.0pt]
(Oaxis) -- ++(0.95,0.95)
node[above right=-1pt] {$y$};

\end{tikzpicture}


==> figures/amiri_plots/exact/interface_equilibrium_dump_800000_tikz.dat <==
# zH theta_all_dump00000 theta_all c_liquid_mean theta_interface c_interface theta_analytic_modo2
0.000000000000e+00 1.110223024625e-14 1.253097565496e-03 1.167846450096e-03 1.253155990044e-03 1.224948079287e-03 0.000000000000e+00
2.500000000000e-04 1.570795680805e-03 2.245138848825e-03 2.188374400491e-03 2.245176706106e-03 2.226437956140e-03 9.659191868425e-04
5.000000000000e-04 3.141587485833e-03 3.237184845880e-03 3.208904428143e-03 3.237202167750e-03 3.227946936695e-03 1.931835990375e-03
7.500000000000e-04 4.712371539395e-03 4.229233101007e-03 4.229433020761e-03 4.229229899932e-03 4.229466990194e-03 2.897748027295e-03
1.000000000000e-03 6.283143965558e-03 5.221281156059e-03 5.249951191893e-03 5.221257410359e-03 5.230961837856e-03 3.863652914310e-03
1.250000000000e-03 7.853900888743e-03 6.213326555862e-03 6.270452764002e-03 6.213282224410e-03 6.232411389242e-03 4.829548268145e-03
1.500000000000e-03 9.424638433175e-03 7.205366851039e-03 7.290938545965e-03 7.205301901769e-03 7.233834003359e-03 5.795431705549e-03
1.750000000000e-03 1.099535272319e-02 8.197399594685e-03 8.311407260809e-03 8.197314011715e-03 8.235240841061e-03 6.761300843303e-03
2.000000000000e-03 1.256603988338e-02 9.189422339518e-03 9.331856861821e-03 9.189316114777e-03 9.236628676899e-03 7.727153298218e-03
2.250000000000e-03 1.413669603808e-02 1.018143263777e-02 1.035228522086e-02 1.018130576655e-02 1.023799546639e-02 8.692986687151e-03
2.500000000000e-03 1.570731731177e-02 1.117342804157e-02 1.137269011269e-02 1.117328052127e-02 1.123933934512e-02 9.658798627003e-03
2.750000000000e-03 1.727789982934e-02 1.216540610301e-02 1.239306926570e-02 1.216523793233e-02 1.224065808631e-02 1.062458673473e-02
3.000000000000e-03 1.884843971541e-02 1.315736437410e-02 1.341342032906e-02 1.315717555261e-02 1.324194938796e-02 1.159034862734e-02
3.250000000000e-03 2.041893309479e-02 1.414930040687e-02 1.443374099419e-02 1.414909093471e-02 1.424321089812e-02 1.255608192193e-02
3.500000000000e-03 2.198937609247e-02 1.514121175336e-02 1.545402884167e-02 1.514098163100e-02 1.524444022350e-02 1.352178423563e-02
3.750000000000e-03 2.355976483358e-02 1.613309596557e-02 1.647428152209e-02 1.613284519382e-02 1.624563495032e-02 1.448745318566e-02
4.000000000000e-03 2.513009544337e-02 1.712495059555e-02 1.749449656852e-02 1.712467917536e-02 1.724679265008e-02 1.545308638935e-02
4.250000000000e-03 2.670036404701e-02 1.811677319537e-02 1.851467157395e-02 1.811648112797e-02 1.824791088421e-02 1.641868146409e-02
4.500000000000e-03 2.827056677031e-02 1.910856131708e-02 1.953480406331e-02 1.910824860374e-02 1.924898720753e-02 1.738423602736e-02
4.750000000000e-03 2.984069973871e-02 2.010031251281e-02 2.055489158621e-02 2.009997915497e-02 2.025001916948e-02 1.834974769675e-02
5.000000000000e-03 3.141075907815e-02 2.109202433469e-02 2.157493166267e-02 2.109167033388e-02 2.125100431591e-02 1.931521408997e-02
5.250000000000e-03 3.298074091468e-02 2.208369433488e-02 2.259492181864e-02 2.208331969260e-02 2.225194018933e-02 2.028063282482e-02
5.500000000000e-03 3.455064137443e-02 2.307532006562e-02 2.361485956670e-02 2.307492478359e-02 2.325282433040e-02 2.124600151922e-02
5.750000000000e-03 3.612045658405e-02 2.406689907919e-02 2.463474241969e-02 2.406648315914e-02 2.425365427725e-02 2.221131779123e-02
6.000000000000e-03 3.769018266996e-02 2.505842892793e-02 2.565456788311e-02 2.505799237162e-02 2.525442756687e-02 2.317657925901e-02
6.250000000000e-03 3.925981575910e-02 2.604990716425e-02 2.667433346143e-02 2.604944997353e-02 2.625514173504e-02 2.414178354089e-02
6.500000000000e-03 4.082935197854e-02 2.704133134062e-02 2.769403665455e-02 2.704085351743e-02 2.725579431625e-02 2.510692825532e-02
6.750000000000e-03 4.239878745563e-02 2.803269900960e-02 2.871367496116e-02 2.803220055592e-02 2.825638284467e-02 2.607201102090e-02
7.000000000000e-03 4.396811831785e-02 2.902400772383e-02 2.973324587699e-02 2.902348864173e-02 2.925690485356e-02 2.703702945639e-02
7.250000000000e-03 4.553734069315e-02 3.001525503602e-02 3.075274689666e-02 3.001471532753e-02 3.025735787587e-02 2.800198118069e-02
7.500000000000e-03 4.710645070967e-02 3.100643849899e-02 3.177217551288e-02 3.100587816627e-02 3.125773944421e-02 2.896686381288e-02
7.750000000000e-03 4.867544449559e-02 3.199755566570e-02 3.279152921738e-02 3.199697471092e-02 3.225804709090e-02 2.993167497222e-02
8.000000000000e-03 5.024431817973e-02 3.298860408918e-02 3.381080550067e-02 3.298800251457e-02 3.325827834792e-02 3.089641227813e-02
8.250000000000e-03 5.181306789103e-02 3.397958132256e-02 3.483000185256e-02 3.397895913049e-02 3.425843074719e-02 3.186107335021e-02
8.500000000000e-03 5.338168975871e-02 3.497048491913e-02 3.584911576200e-02 3.496984211193e-02 3.525850182068e-02 3.282565580826e-02
8.750000000000e-03 5.495017991238e-02 3.596131243224e-02 3.686814471745e-02 3.596064901221e-02 3.625848910015e-02 3.379015727227e-02
9.000000000000e-03 5.651853448205e-02 3.695206141545e-02 3.788708620681e-02 3.695137738517e-02 3.725839011750e-02 3.475457536243e-02
9.250000000000e-03 5.808674959779e-02 3.794272942242e-02 3.890593771767e-02 3.794202478435e-02 3.825820240454e-02 3.571890769912e-02
9.500000000000e-03 5.965482139020e-02 3.893331400695e-02 3.992469673735e-02 3.893258876362e-02 3.925792349324e-02 3.668315190296e-02
9.750000000000e-03 6.122274599021e-02 3.992381272301e-02 4.094336075289e-02 3.992306687703e-02 4.025755091567e-02 3.764730559477e-02
1.000000000000e-02 6.279051952934e-02 4.091422312469e-02 4.196192725120e-02 4.091345667865e-02 4.125708220388e-02 3.861136639559e-02
1.025000000000e-02 6.435813813906e-02 4.190454276630e-02 4.298039371916e-02 4.190375572299e-02 4.225651489017e-02 3.957533192671e-02
1.050000000000e-02 6.592559795141e-02 4.289476920227e-02 4.399875764356e-02 4.289396156445e-02 4.325584650706e-02 4.053919980963e-02
1.075000000000e-02 6.749289509885e-02 4.388489998723e-02 4.501701651126e-02 4.388407175770e-02 4.425507458708e-02 4.150296766610e-02
1.100000000000e-02 6.906002571444e-02 4.487493267595e-02 4.603516780910e-02 4.487408385754e-02 4.525419666306e-02 4.246663311813e-02
1.125000000000e-02 7.062698593120e-02 4.586486482346e-02 4.705320902401e-02 4.586399541906e-02 4.625321026808e-02 4.343019378796e-02
1.150000000000e-02 7.219377188284e-02 4.685469398491e-02 4.807113764303e-02 4.685380399754e-02 4.725211293537e-02 4.439364729810e-02
1.175000000000e-02 7.376037970361e-02 4.784441771568e-02 4.908895115334e-02 4.784350714830e-02 4.825090219829e-02 4.535699127133e-02
1.200000000000e-02 7.532680552794e-02 4.883403357137e-02 5.010664704234e-02 4.883310242705e-02 4.924957559054e-02 4.632022333070e-02
1.225000000000e-02 7.689304549087e-02 4.982353910775e-02 5.112422279755e-02 4.982258738957e-02 5.024813064614e-02 4.728334109952e-02
1.250000000000e-02 7.845909572786e-02 5.081293188084e-02 5.214167590673e-02 5.081195959193e-02 5.124656489932e-02 4.824634220140e-02
1.275000000000e-02 8.002495237477e-02 5.180220944686e-02 5.315900385784e-02 5.180121659050e-02 5.224487588456e-02 4.920922426022e-02
1.300000000000e-02 8.159061156818e-02 5.279136936230e-02 5.417620413907e-02 5.279035594175e-02 5.324306113657e-02 5.017198490017e-02
1.325000000000e-02 8.315606944477e-02 5.378040918384e-02 5.519327423886e-02 5.377937520235e-02 5.424111819057e-02 5.113462174574e-02
1.350000000000e-02 8.472132214210e-02 5.476932646838e-02 5.621021164593e-02 5.476827192938e-02 5.523904458180e-02 5.209713242171e-02
1.375000000000e-02 8.628636579795e-02 5.575811877313e-02 5.722701384930e-02 5.575704367993e-02 5.623683784593e-02 5.305951455319e-02
1.400000000000e-02 8.785119655069e-02 5.674678365554e-02 5.824367833832e-02 5.674568801164e-02 5.723449551903e-02 5.402176576558e-02
1.425000000000e-02 8.941581053945e-02 5.773531867328e-02 5.926020260253e-02 5.773420248221e-02 5.823201513725e-02 5.498388368465e-02
1.450000000000e-02 9.098020390351e-02 5.872372138433e-02 6.027658413186e-02 5.872258464965e-02 5.922939423728e-02 5.594586593644e-02
1.475000000000e-02 9.254437278307e-02 5.971198934688e-02 6.129282041656e-02 5.971083207215e-02 6.022663035615e-02 5.690771014737e-02
1.500000000000e-02 9.410831331853e-02 6.070012011950e-02 6.230890894721e-02 6.069894230838e-02 6.122372103127e-02 5.786941394419e-02
1.525000000000e-02 9.567202165103e-02 6.168811126093e-02 6.332484721472e-02 6.168691291715e-02 6.222066380012e-02 5.883097495397e-02
1.550000000000e-02 9.723549392235e-02 6.267596033027e-02 6.434063271033e-02 6.267474145754e-02 6.321745620081e-02 5.979239080418e-02
1.575000000000e-02 9.879872627486e-02 6.366366488687e-02 6.535626292568e-02 6.366242548912e-02 6.421409577167e-02 6.075365912260e-02
1.600000000000e-02 1.003617148512e-01 6.465122249041e-02 6.637173535276e-02 6.464996257141e-02 6.521058005154e-02 6.171477753741e-02
1.625000000000e-02 1.019244557950e-01 6.563863070088e-02 6.738704748395e-02 6.563735026450e-02 6.620690657950e-02 6.267574367714e-02
1.650000000000e-02 1.034869452504e-01 6.662588707857e-02 6.840219681199e-02 6.662458612883e-02 6.720307289514e-02 6.363655517071e-02
1.675000000000e-02 1.050491793621e-01 6.761298918409e-02 6.941718083001e-02 6.761166772502e-02 6.819907653829e-02 6.459720964740e-02
1.700000000000e-02 1.066111542752e-01 6.859993457837e-02 7.043199703152e-02 6.859859261394e-02 6.919491504922e-02 6.555770473690e-02
1.725000000000e-02 1.081728661361e-01 6.958672082269e-02 7.144664291049e-02 6.958535835708e-02 7.019058596871e-02 6.651803806927e-02
1.750000000000e-02 1.097343110911e-01 7.057334547865e-02 7.246111596123e-02 7.057196251601e-02 7.118608683789e-02 6.747820727500e-02
1.775000000000e-02 1.112954852875e-01 7.155980610820e-02 7.347541367851e-02 7.155840265269e-02 7.218141519829e-02 6.843820998497e-02
1.800000000000e-02 1.128563848734e-01 7.254610027365e-02 7.448953355754e-02 7.254467632953e-02 7.317656859178e-02 6.939804383045e-02
1.825000000000e-02 1.144170059975e-01 7.353222553763e-02 7.550347309391e-02 7.353078110919e-02 7.417154456081e-02 7.035770644316e-02
1.850000000000e-02 1.159773448090e-01 7.451817946316e-02 7.651722978364e-02 7.451671455476e-02 7.516634064821e-02 7.131719545522e-02
1.875000000000e-02 1.175373974578e-01 7.550395961363e-02 7.753080112326e-02 7.550247422972e-02 7.616095439716e-02 7.227650849919e-02
1.900000000000e-02 1.190971600948e-01 7.648956355279e-02 7.854418460970e-02 7.648805769780e-02 7.715538335137e-02 7.323564320806e-02
1.925000000000e-02 1.206566288716e-01 7.747498884476e-02 7.955737774036e-02 7.747346252320e-02 7.814962505504e-02 7.419459721526e-02
1.950000000000e-02 1.222157999399e-01 7.846023305409e-02 8.057037801310e-02 7.845868627050e-02 7.914367705272e-02 7.515336815467e-02
1.975000000000e-02 1.237746694530e-01 7.944529374567e-02 8.158318292625e-02 7.944372650461e-02 8.013753688953e-02 7.611195366061e-02
2.000000000000e-02 1.253332335643e-01 8.043016848480e-02 8.259578997859e-02 8.042858079100e-02 8.113120211091e-02 7.707035136788e-02
2.025000000000e-02 1.268914884284e-01 8.141485483719e-02 8.360819666943e-02 8.141324669531e-02 8.212467026304e-02 7.802855891171e-02
2.050000000000e-02 1.284494302003e-01 8.239935036897e-02 8.462040049856e-02 8.239772178378e-02 8.311793889236e-02 7.898657392783e-02
2.075000000000e-02 1.300070550360e-01 8.338365264668e-02 8.563239896619e-02 8.338200362297e-02 8.411100554580e-02 7.994439405243e-02
2.100000000000e-02 1.315643590923e-01 8.436775923726e-02 8.664418957317e-02 8.436608977993e-02 8.510386777092e-02 8.090201692219e-02
2.125000000000e-02 1.331213385265e-01 8.535166770811e-02 8.765576982076e-02 8.534997782195e-02 8.609652311572e-02 8.185944017426e-02
2.150000000000e-02 1.346779894971e-01 8.633537562705e-02 8.866713721075e-02 8.633366531701e-02 8.708896912867e-02 8.281666144630e-02
2.175000000000e-02 1.362343081632e-01 8.731888056232e-02 8.967828924537e-02 8.731714983345e-02 8.808120335869e-02 8.377367837646e-02
2.200000000000e-02 1.377902906846e-01 8.830218008262e-02 9.068922342751e-02 8.830042894001e-02 8.907322335538e-02 8.473048860339e-02
2.225000000000e-02 1.393459332222e-01 8.928527175711e-02 9.169993726055e-02 8.928350020578e-02 9.006502666882e-02 8.568708976627e-02
2.250000000000e-02 1.409012319376e-01 9.026815315538e-02 9.271042824840e-02 9.026636120055e-02 9.105661084960e-02 8.664347950478e-02
2.275000000000e-02 1.424561829932e-01 9.125082184753e-02 9.372069389548e-02 9.124900949431e-02 9.204797344876e-02 8.759965545911e-02
2.300000000000e-02 1.440107825523e-01 9.223327540411e-02 9.473073170674e-02 9.223144265782e-02 9.303911201797e-02 8.855561526999e-02
2.325000000000e-02 1.455650267791e-01 9.321551139612e-02 9.574053918779e-02 9.321365826198e-02 9.403002410948e-02 8.951135657871e-02
2.350000000000e-02 1.471189118386e-01 9.419752739508e-02 9.675011384474e-02 9.419565387849e-02 9.502070727608e-02 9.046687702704e-02
2.375000000000e-02 1.486724338969e-01 9.517932097294e-02 9.775945318428e-02 9.517742707934e-02 9.601115907110e-02 9.142217425735e-02
2.400000000000e-02 1.502255891208e-01 9.616088970223e-02 9.876855471365e-02 9.615897543698e-02 9.700137704844e-02 9.237724591254e-02
2.425000000000e-02 1.517783736778e-01 9.714223115588e-02 9.977741594070e-02 9.714029652448e-02 9.799135876262e-02 9.333208963605e-02
2.450000000000e-02 1.533307837370e-01 9.812334290739e-02 1.007860343739e-01 9.812138791541e-02 9.898110176859e-02 9.428670307191e-02
2.475000000000e-02 1.548828154676e-01 9.910422253076e-02 1.017944075222e-01 9.910224718372e-02 9.997060362197e-02 9.524108386470e-02
2.500000000000e-02 1.564344650402e-01 1.000848676005e-01 1.028025328953e-01 1.000828719041e-01 1.009598618791e-01 9.619522965958e-02
2.525000000000e-02 1.579857286264e-01 1.010652756917e-01 1.038104080033e-01 1.010632596516e-01 1.019488740967e-01 9.714913810230e-02
2.550000000000e-02 1.595366023984e-01 1.020454443798e-01 1.048180303572e-01 1.020434080018e-01 1.029376378323e-01 9.810280683918e-02
2.575000000000e-02 1.610870825299e-01 1.030253712411e-01 1.058253974683e-01 1.030233145309e-01 1.039261506439e-01 9.905623351713e-02
2.600000000000e-02 1.626371651949e-01 1.040050538520e-01 1.068325068489e-01 1.040029768156e-01 1.049144100902e-01 1.000094157837e-01
2.625000000000e-02 1.641868465689e-01 1.049844897899e-01 1.078393560115e-01 1.049823924330e-01 1.059024137304e-01 1.009623512869e-01
2.650000000000e-02 1.657361228282e-01 1.059636766325e-01 1.088459424696e-01 1.059615589611e-01 1.068901591244e-01 1.019150376756e-01
2.675000000000e-02 1.672849901499e-01 1.069426119580e-01 1.098522637370e-01 1.069404739781e-01 1.078776438329e-01 1.028674725991e-01
2.700000000000e-02 1.688334447127e-01 1.079212933454e-01 1.108583173286e-01 1.079191350630e-01 1.088648654169e-01 1.038196537073e-01
2.725000000000e-02 1.703814826958e-01 1.088997183740e-01 1.118641007595e-01 1.088975397952e-01 1.098518214384e-01 1.047715786508e-01
2.750000000000e-02 1.719291002794e-01 1.098778846239e-01 1.128696115457e-01 1.098756857549e-01 1.108385094597e-01 1.057232450809e-01
2.775000000000e-02 1.734762936451e-01 1.108557896758e-01 1.138748472039e-01 1.108535705226e-01 1.118249270440e-01 1.066746506493e-01
2.800000000000e-02 1.750230589752e-01 1.118334311107e-01 1.148798052513e-01 1.118311916797e-01 1.128110717551e-01 1.076257930087e-01
2.825000000000e-02 1.765693924535e-01 1.128108065105e-01 1.158844832059e-01 1.128085468079e-01 1.137969411575e-01 1.085766698121e-01
2.850000000000e-02 1.781152902642e-01 1.137879134576e-01 1.168888785864e-01 1.137856334898e-01 1.147825328165e-01 1.095272787134e-01
2.875000000000e-02 1.796607485932e-01 1.147647495350e-01 1.178929889122e-01 1.147624493082e-01 1.157678442978e-01 1.104776173671e-01
2.900000000000e-02 1.812057636272e-01 1.157413123262e-01 1.188968117033e-01 1.157389918470e-01 1.167528731679e-01 1.114276834281e-01
2.925000000000e-02 1.827503315538e-01 1.167175994155e-01 1.199003444804e-01 1.167152586903e-01 1.177376169941e-01 1.123774745525e-01
2.950000000000e-02 1.842944485623e-01 1.176936083878e-01 1.209035847651e-01 1.176912474231e-01 1.187220733441e-01 1.133269883966e-01
2.975000000000e-02 1.858381108426e-01 1.186693368285e-01 1.219065300795e-01 1.186669556309e-01 1.197062397867e-01 1.142762226176e-01
3.000000000000e-02 1.873813145857e-01 1.196447823237e-01 1.229091779465e-01 1.196423808999e-01 1.206901138911e-01 1.152251748734e-01
3.025000000000e-02 1.889240559842e-01 1.206199424603e-01 1.239115258899e-01 1.206175208169e-01 1.216736932276e-01 1.161738428225e-01
3.050000000000e-02 1.904663312312e-01 1.215948148256e-01 1.249135714339e-01 1.215923729692e-01 1.226569753669e-01 1.171222241243e-01
3.075000000000e-02 1.920081365215e-01 1.225693970078e-01 1.259153121036e-01 1.225669349452e-01 1.236399578804e-01 1.180703164386e-01
3.100000000000e-02 1.935494680508e-01 1.235436865954e-01 1.269167454250e-01 1.235412043336e-01 1.246226383405e-01 1.190181174261e-01
3.125000000000e-02 1.950903220161e-01 1.245176811780e-01 1.279178689246e-01 1.245151787237e-01 1.256050143200e-01 1.199656247482e-01
3.150000000000e-02 1.966306946154e-01 1.254913783456e-01 1.289186801298e-01 1.254888557057e-01 1.265870833927e-01 1.209128360671e-01
3.175000000000e-02 1.981705820480e-01 1.264647756890e-01 1.299191765688e-01 1.264622328705e-01 1.275688431332e-01 1.218597490456e-01
3.200000000000e-02 1.997099805145e-01 1.274378707996e-01 1.309193557704e-01 1.274353078095e-01 1.285502911167e-01 1.228063613472e-01
3.225000000000e-02 2.012488862162e-01 1.284106612694e-01 1.319192152645e-01 1.284080781148e-01 1.295314249191e-01 1.237526706364e-01
3.250000000000e-02 2.027872953565e-01 1.293831446914e-01 1.329187525813e-01 1.293805413795e-01 1.305122421173e-01 1.246986745782e-01
3.275000000000e-02 2.043252041393e-01 1.303553186591e-01 1.339179652523e-01 1.303526951969e-01 1.314927402889e-01 1.256443708384e-01
3.300000000000e-02 2.058626087698e-01 1.313271807667e-01 1.349168508094e-01 1.313245371613e-01 1.324729170121e-01 1.265897570836e-01
3.325000000000e-02 2.073995054550e-01 1.322987286091e-01 1.359154067855e-01 1.322960648680e-01 1.334527698662e-01 1.275348309811e-01
3.350000000000e-02 2.089358904024e-01 1.332699597820e-01 1.369136307144e-01 1.332672759123e-01 1.344322964312e-01 1.284795901991e-01
3.375000000000e-02 2.104717598213e-01 1.342408718818e-01 1.379115201305e-01 1.342381678910e-01 1.354114942877e-01 1.294240324065e-01
3.400000000000e-02 2.120071099221e-01 1.352114625057e-01 1.389090725690e-01 1.352087384012e-01 1.363903610173e-01 1.303681552730e-01
3.425000000000e-02 2.135419369164e-01 1.361817292515e-01 1.399062855661e-01 1.361789850406e-01 1.373688942022e-01 1.313119564690e-01
3.450000000000e-02 2.150762370171e-01 1.371516697179e-01 1.409031566589e-01 1.371489054081e-01 1.383470914259e-01 1.322554336658e-01
3.475000000000e-02 2.166100064387e-01 1.381212815041e-01 1.418996833850e-01 1.381184971030e-01 1.393249502723e-01 1.331985845355e-01
3.500000000000e-02 2.181432413966e-01 1.390905622103e-01 1.428958632832e-01 1.390877577256e-01 1.403024683262e-01 1.341414067509e-01
3.525000000000e-02 2.196759381077e-01 1.400595094375e-01 1.438916938930e-01 1.400566848767e-01 1.412796431732e-01 1.350838979858e-01
3.550000000000e-02 2.212080927902e-01 1.410281207872e-01 1.448871727547e-01 1.410252761580e-01 1.422564723999e-01 1.360260559145e-01
3.575000000000e-02 2.227397016638e-01 1.419963938619e-01 1.458822974095e-01 1.419935291720e-01 1.432329535938e-01 1.369678782125e-01
3.600000000000e-02 2.242707609494e-01 1.429643262647e-01 1.468770653995e-01 1.429614415220e-01 1.442090843430e-01 1.379093625558e-01
3.625000000000e-02 2.258012668691e-01 1.439319155997e-01 1.478714742677e-01 1.439290108119e-01 1.451848622366e-01 1.388505066215e-01
3.650000000000e-02 2.273312156467e-01 1.448991594717e-01 1.488655215579e-01 1.448962346468e-01 1.461602848646e-01 1.397913080874e-01
3.675000000000e-02 2.288606035071e-01 1.458660554862e-01 1.498592048150e-01 1.458631106321e-01 1.471353498178e-01 1.407317646321e-01
3.700000000000e-02 2.303894266766e-01 1.468326012497e-01 1.508525215844e-01 1.468296363743e-01 1.481100546879e-01 1.416718739352e-01
3.725000000000e-02 2.319176813832e-01 1.477987943692e-01 1.518454694127e-01 1.477958094806e-01 1.490843970676e-01 1.426116336770e-01
3.750000000000e-02 2.334453638559e-01 1.487646324530e-01 1.528380458474e-01 1.487616275593e-01 1.500583745504e-01 1.435510415388e-01
3.775000000000e-02 2.349724703254e-01 1.497301131097e-01 1.538302484368e-01 1.497270882189e-01 1.510319847306e-01 1.444900952026e-01
3.800000000000e-02 2.364989970237e-01 1.506952339490e-01 1.548220747302e-01 1.506921890694e-01 1.520052252034e-01 1.454287923515e-01
3.825000000000e-02 2.380249401843e-01 1.516599925815e-01 1.558135222777e-01 1.516569277212e-01 1.529780935652e-01 1.463671306694e-01
3.850000000000e-02 2.395502960419e-01 1.526243866184e-01 1.568045886305e-01 1.526213017857e-01 1.539505874131e-01 1.473051078408e-01
3.875000000000e-02 2.410750608331e-01 1.535884136720e-01 1.577952713406e-01 1.535853088753e-01 1.549227043451e-01 1.482427215516e-01
3.900000000000e-02 2.425992307954e-01 1.545520713554e-01 1.587855679612e-01 1.545489466029e-01 1.558944419602e-01 1.491799694882e-01
3.925000000000e-02 2.441228021683e-01 1.555153572822e-01 1.597754760459e-01 1.555122125824e-01 1.568657978583e-01 1.501168493380e-01
3.950000000000e-02 2.456457711925e-01 1.564782690675e-01 1.607649931498e-01 1.564751044288e-01 1.578367696402e-01 1.510533587895e-01
3.975000000000e-02 2.471681341100e-01 1.574408043267e-01 1.617541168288e-01 1.574376197577e-01 1.588073549077e-01 1.519894955318e-01
4.000000000000e-02 2.486898871649e-01 1.584029606763e-01 1.627428446397e-01 1.583997561855e-01 1.597775512636e-01 1.529252572551e-01
4.025000000000e-02 2.502110266021e-01 1.593647357338e-01 1.637311741401e-01 1.593615113297e-01 1.607473563114e-01 1.538606416505e-01
4.050000000000e-02 2.517315486685e-01 1.603261271174e-01 1.647191028891e-01 1.603228828088e-01 1.617167676560e-01 1.547956464101e-01
4.075000000000e-02 2.532514496124e-01 1.612871324463e-01 1.657066284462e-01 1.612838682418e-01 1.626857829030e-01 1.557302692269e-01
4.100000000000e-02 2.547707256834e-01 1.622477493405e-01 1.666937483723e-01 1.622444652489e-01 1.636543996589e-01 1.566645077947e-01
4.125000000000e-02 2.562893731330e-01 1.632079754210e-01 1.676804602290e-01 1.632046714511e-01 1.646226155313e-01 1.575983598084e-01
4.150000000000e-02 2.578073882140e-01 1.641678083097e-01 1.686667615792e-01 1.641644844703e-01 1.655904281288e-01 1.585318229638e-01
4.175000000000e-02 2.593247671810e-01 1.651272456294e-01 1.696526499865e-01 1.651239019293e-01 1.665578350610e-01 1.594648949576e-01
4.200000000000e-02 2.608415062899e-01 1.660862850038e-01 1.706381230159e-01 1.660829214520e-01 1.675248339384e-01 1.603975734878e-01
4.225000000000e-02 2.623576017983e-01 1.670449240574e-01 1.716231782329e-01 1.670415406630e-01 1.684914223726e-01 1.613298562528e-01
4.250000000000e-02 2.638730499653e-01 1.680031604160e-01 1.726078132046e-01 1.679997571878e-01 1.694575979761e-01 1.622617409525e-01
4.275000000000e-02 2.653878470519e-01 1.689609917060e-01 1.735920254987e-01 1.689575686533e-01 1.704233583625e-01 1.631932252874e-01
4.300000000000e-02 2.669019893203e-01 1.699184155550e-01 1.745758126841e-01 1.699149726867e-01 1.713887011465e-01 1.641243069593e-01
4.325000000000e-02 2.684154730346e-01 1.708754295912e-01 1.755591723308e-01 1.708719669166e-01 1.723536239438e-01 1.650549836707e-01
4.350000000000e-02 2.699282944605e-01 1.718320314441e-01 1.765421020097e-01 1.718285489724e-01 1.733181243709e-01 1.659852531254e-01
4.375000000000e-02 2.714404498651e-01 1.727882187440e-01 1.775245992929e-01 1.727847164845e-01 1.742822000457e-01 1.669151130280e-01
4.400000000000e-02 2.729519355174e-01 1.737439891222e-01 1.785066617535e-01 1.737404670842e-01 1.752458485868e-01 1.678445610842e-01
4.425000000000e-02 2.744627476879e-01 1.746993402111e-01 1.794882869657e-01 1.746957984039e-01 1.762090676141e-01 1.687735950006e-01
4.450000000000e-02 2.759728826487e-01 1.756542696439e-01 1.804694725047e-01 1.756507080769e-01 1.771718547483e-01 1.697022124849e-01
4.475000000000e-02 2.774823366740e-01 1.766087750547e-01 1.814502159468e-01 1.766051937375e-01 1.781342076116e-01 1.706304112458e-01
4.500000000000e-02 2.789911060392e-01 1.775628540790e-01 1.824305148695e-01 1.775592530209e-01 1.790961238269e-01 1.715581889932e-01
4.525000000000e-02 2.804991870216e-01 1.785165043529e-01 1.834103668512e-01 1.785128835635e-01 1.800576010181e-01 1.724855434378e-01
4.550000000000e-02 2.820065759001e-01 1.794697235136e-01 1.843897694716e-01 1.794660830026e-01 1.810186368106e-01 1.734124722915e-01
4.575000000000e-02 2.835132689555e-01 1.804225091995e-01 1.853687203114e-01 1.804188489764e-01 1.819792288305e-01 1.743389732671e-01
4.600000000000e-02 2.850192624700e-01 1.813748590498e-01 1.863472169524e-01 1.813711791244e-01 1.829393747052e-01 1.752650440787e-01
4.625000000000e-02 2.865245527278e-01 1.823267707048e-01 1.873252569774e-01 1.823230710868e-01 1.838990720632e-01 1.761906824412e-01
4.650000000000e-02 2.880291360148e-01 1.832782418059e-01 1.883028379707e-01 1.832745225050e-01 1.848583185338e-01 1.771158860707e-01
4.675000000000e-02 2.895330086184e-01 1.842292699954e-01 1.892799575174e-01 1.842255310216e-01 1.858171117479e-01 1.780406526843e-01
4.700000000000e-02 2.910361668283e-01 1.851798529167e-01 1.902566132038e-01 1.851760942797e-01 1.867754493370e-01 1.789649800003e-01
4.725000000000e-02 2.925386069353e-01 1.861299882142e-01 1.912328026173e-01 1.861262099241e-01 1.877333289343e-01 1.798888657381e-01
4.750000000000e-02 2.940403252323e-01 1.870796735336e-01 1.922085233466e-01 1.870758756002e-01 1.886907481735e-01 1.808123076179e-01
4.775000000000e-02 2.955413180140e-01 1.880289065212e-01 1.931837729815e-01 1.880250889547e-01 1.896477046900e-01 1.817353033614e-01
4.800000000000e-02 2.970415815770e-01 1.889776848248e-01 1.941585491128e-01 1.889738476351e-01 1.906041961200e-01 1.826578506910e-01
4.825000000000e-02 2.985411122194e-01 1.899260060930e-01 1.951328493327e-01 1.899221492903e-01 1.915602201009e-01 1.835799473306e-01
4.850000000000e-02 3.000399062412e-01 1.908738679757e-01 1.961066712343e-01 1.908699915701e-01 1.925157742712e-01 1.845015910049e-01
4.875000000000e-02 3.015379599445e-01 1.918212681236e-01 1.970800124122e-01 1.918173721254e-01 1.934708562708e-01 1.854227794398e-01
4.900000000000e-02 3.030352696328e-01 1.927682041887e-01 1.980528704619e-01 1.927642886081e-01 1.944254637406e-01 1.863435103625e-01
4.925000000000e-02 3.045318316116e-01 1.937146738241e-01 1.990252429803e-01 1.937107386713e-01 1.953795943224e-01 1.872637815011e-01
4.950000000000e-02 3.060276421885e-01 1.946606746837e-01 1.999971275653e-01 1.946567199692e-01 1.963332456597e-01 1.881835905849e-01
4.975000000000e-02 3.075226976725e-01 1.956062044230e-01 2.009685218161e-01 1.956022301571e-01 1.972864153969e-01 1.891029353445e-01
5.000000000000e-02 3.090169943750e-01 1.965512606982e-01 2.019394233331e-01 1.965472668914e-01 1.982391011795e-01 1.900218135113e-01
5.025000000000e-02 3.105105286086e-01 1.974958411668e-01 2.029098297180e-01 1.974918278295e-01 1.991913006544e-01 1.909402228182e-01
5.050000000000e-02 3.120032966885e-01 1.984399434874e-01 2.038797385735e-01 1.984359106302e-01 2.001430114695e-01 1.918581609991e-01
5.075000000000e-02 3.134952949311e-01 1.993835653196e-01 2.048491475037e-01 1.993795129531e-01 2.010942312741e-01 1.927756257890e-01
5.100000000000e-02 3.149865196553e-01 2.003267043244e-01 2.058180541139e-01 2.003226324592e-01 2.020449577185e-01 1.936926149242e-01
5.125000000000e-02 3.164769671815e-01 2.012693581637e-01 2.067864560106e-01 2.012652668105e-01 2.029951884543e-01 1.946091261422e-01
5.150000000000e-02 3.179666338324e-01 2.022115245006e-01 2.077543508015e-01 2.022074136701e-01 2.039449211345e-01 1.955251571815e-01
5.175000000000e-02 3.194555159322e-01 2.031532009995e-01 2.087217360957e-01 2.031490707024e-01 2.048941534129e-01 1.964407057819e-01
5.200000000000e-02 3.209436098072e-01 2.040943853257e-01 2.096886095034e-01 2.040902355728e-01 2.058428829451e-01 1.973557696844e-01
5.225000000000e-02 3.224309117857e-01 2.050350751458e-01 2.106549686361e-01 2.050309059481e-01 2.067911073875e-01 1.982703466311e-01
5.250000000000e-02 3.239174181981e-01 2.059752681277e-01 2.116208111067e-01 2.059710794960e-01 2.077388243979e-01 1.991844343655e-01
5.275000000000e-02 3.254031253765e-01 2.069149619402e-01 2.125861345291e-01 2.069107538855e-01 2.086860316353e-01 2.000980306321e-01
5.300000000000e-02 3.268880296549e-01 2.078541542536e-01 2.135509365186e-01 2.078499267868e-01 2.096327267600e-01 2.010111331767e-01
5.325000000000e-02 3.283721273697e-01 2.087928427390e-01 2.145152146920e-01 2.087885958712e-01 2.105789074335e-01 2.019237397463e-01
5.350000000000e-02 3.298554148588e-01 2.097310250690e-01 2.154789666670e-01 2.097267588114e-01 2.115245713187e-01 2.028358480891e-01
5.375000000000e-02 3.313378884626e-01 2.106686989173e-01 2.164421900629e-01 2.106644132809e-01 2.124697160795e-01 2.037474559547e-01
5.400000000000e-02 3.328195445229e-01 2.116058619588e-01 2.174048825003e-01 2.116015569548e-01 2.134143393815e-01 2.046585610936e-01
5.425000000000e-02 3.343003793843e-01 2.125425118696e-01 2.183670416007e-01 2.125381875092e-01 2.143584388912e-01 2.055691612579e-01
5.450000000000e-02 3.357803893926e-01 2.134786463271e-01 2.193286649875e-01 2.134743026216e-01 2.153020122766e-01 2.064792542008e-01
5.475000000000e-02 3.372595708962e-01 2.144142630097e-01 2.202897502850e-01 2.144098999704e-01 2.162450572068e-01 2.073888376766e-01
5.500000000000e-02 3.387379202453e-01 2.153493595972e-01 2.212502951188e-01 2.153449772356e-01 2.171875713525e-01 2.082979094410e-01
5.525000000000e-02 3.402154337923e-01 2.162839337707e-01 2.222102971163e-01 2.162795320981e-01 2.181295523856e-01 2.092064672511e-01
5.550000000000e-02 3.416921078915e-01 2.172179832124e-01 2.231697539056e-01 2.172135622403e-01 2.190709979789e-01 2.101145088650e-01
5.575000000000e-02 3.431679388994e-01 2.181515056058e-01 2.241286631167e-01 2.181470653456e-01 2.200119058072e-01 2.110220320423e-01
5.600000000000e-02 3.446429231745e-01 2.190844986356e-01 2.250870223806e-01 2.190800390989e-01 2.209522735461e-01 2.119290345436e-01
5.625000000000e-02 3.461170570775e-01 2.200169599878e-01 2.260448293297e-01 2.200124811863e-01 2.218920988728e-01 2.128355141311e-01
5.650000000000e-02 3.475903369711e-01 2.209488873497e-01 2.270020815979e-01 2.209443892949e-01 2.228313794657e-01 2.137414685682e-01
5.675000000000e-02 3.490627592200e-01 2.218802784098e-01 2.279587768203e-01 2.218757611134e-01 2.237701130047e-01 2.146468956194e-01
5.700000000000e-02 3.505343201912e-01 2.228111308579e-01 2.289149126335e-01 2.228065943316e-01 2.247082971708e-01 2.155517930508e-01
5.725000000000e-02 3.520050162540e-01 2.237414423850e-01 2.298704866754e-01 2.237368866407e-01 2.256459296467e-01 2.164561586295e-01
5.750000000000e-02 3.534748437793e-01 2.246712106835e-01 2.308254965854e-01 2.246666357329e-01 2.265830081160e-01 2.173599901242e-01
5.775000000000e-02 3.549437991405e-01 2.256004334471e-01 2.317799400040e-01 2.255958393022e-01 2.275195302641e-01 2.182632853047e-01
5.800000000000e-02 3.564118787132e-01 2.265291083706e-01 2.327338145734e-01 2.265244950433e-01 2.284554937775e-01 2.191660419423e-01
5.825000000000e-02 3.578790788751e-01 2.274572331504e-01 2.336871179371e-01 2.274526006527e-01 2.293908963442e-01 2.200682578094e-01
5.850000000000e-02 3.593453960058e-01 2.283848054840e-01 2.346398477400e-01 2.283801538278e-01 2.303257356536e-01 2.209699306800e-01
5.875000000000e-02 3.608108264876e-01 2.293118230702e-01 2.355920016284e-01 2.293071522676e-01 2.312600093964e-01 2.218710583292e-01
5.900000000000e-02 3.622753667046e-01 2.302382836093e-01 2.365435772499e-01 2.302335936723e-01 2.321937152646e-01 2.227716385337e-01
5.925000000000e-02 3.637390130430e-01 2.311641848027e-01 2.374945722538e-01 2.311594757435e-01 2.331268509518e-01 2.236716690713e-01
5.950000000000e-02 3.652017618916e-01 2.320895243533e-01 2.384449842906e-01 2.320847961841e-01 2.340594141529e-01 2.245711477213e-01
5.975000000000e-02 3.666636096411e-01 2.330142999652e-01 2.393948110123e-01 2.330095526982e-01 2.349914025643e-01 2.254700722643e-01
6.000000000000e-02 3.681245526846e-01 2.339385093439e-01 2.403440500723e-01 2.339337429915e-01 2.359228138837e-01 2.263684404823e-01
6.025000000000e-02 3.695845874174e-01 2.348621501964e-01 2.412926991255e-01 2.348573647709e-01 2.368536458102e-01 2.272662501586e-01
6.050000000000e-02 3.710437102371e-01 2.357852202309e-01 2.422407558284e-01 2.357804157445e-01 2.377838960445e-01 2.281634990781e-01
6.075000000000e-02 3.725019175432e-01 2.367077171568e-01 2.431882178386e-01 2.367028936220e-01 2.387135622886e-01 2.290601850269e-01
6.100000000000e-02 3.739592057378e-01 2.376296386852e-01 2.441350828154e-01 2.376247961144e-01 2.396426422459e-01 2.299563057924e-01
6.125000000000e-02 3.754155712252e-01 2.385509825283e-01 2.450813484195e-01 2.385461209341e-01 2.405711336214e-01 2.308518591636e-01
6.150000000000e-02 3.768710104122e-01 2.394717463998e-01 2.460270123132e-01 2.394668657949e-01 2.414990341215e-01 2.317468429308e-01
6.175000000000e-02 3.783255197073e-01 2.403919280148e-01 2.469720721602e-01 2.403870284116e-01 2.424263414538e-01 2.326412548856e-01
6.200000000000e-02 3.797790955218e-01 2.413115250898e-01 2.479165256255e-01 2.413066065010e-01 2.433530533276e-01 2.335350928213e-01
6.225000000000e-02 3.812317342691e-01 2.422305353426e-01 2.488603703759e-01 2.422255977808e-01 2.442791674539e-01 2.344283545324e-01
6.250000000000e-02 3.826834323651e-01 2.431489564924e-01 2.498036040795e-01 2.431439999704e-01 2.452046815446e-01 2.353210378148e-01
6.275000000000e-02 3.841341862277e-01 2.440667862599e-01 2.507462244060e-01 2.440618107905e-01 2.461295933135e-01 2.362131404660e-01
6.300000000000e-02 3.855839922774e-01 2.449840223672e-01 2.516882290266e-01 2.449790279631e-01 2.470539004758e-01 2.371046602847e-01
6.325000000000e-02 3.870328469369e-01 2.459006625376e-01 2.526296156138e-01 2.458956492118e-01 2.479776007482e-01 2.379955950712e-01
6.350000000000e-02 3.884807466314e-01 2.468167044962e-01 2.535703818420e-01 2.468116722615e-01 2.489006918486e-01 2.388859426273e-01
6.375000000000e-02 3.899276877882e-01 2.477321459692e-01 2.545105253868e-01 2.477270948387e-01 2.498231714969e-01 2.397757007560e-01
6.400000000000e-02 3.913736668372e-01 2.486469846844e-01 2.554500439256e-01 2.486419146709e-01 2.507450374142e-01 2.406648672621e-01
6.425000000000e-02 3.928186802106e-01 2.495612183709e-01 2.563889351370e-01 2.495561294876e-01 2.516662873230e-01 2.415534399515e-01
6.450000000000e-02 3.942627243429e-01 2.504748447595e-01 2.573271967016e-01 2.504697370195e-01 2.525869189477e-01 2.424414166317e-01
6.475000000000e-02 3.957057956713e-01 2.513878615821e-01 2.582648263011e-01 2.513827349985e-01 2.535069300139e-01 2.433287951119e-01
6.500000000000e-02 3.971478906348e-01 2.523002665725e-01 2.592018216191e-01 2.522951211584e-01 2.544263182488e-01 2.442155732025e-01
6.525000000000e-02 3.985890056754e-01 2.532120574654e-01 2.601381803404e-01 2.532068932341e-01 2.553450813811e-01 2.451017487155e-01
6.550000000000e-02 4.000291372373e-01 2.541232319975e-01 2.610739001517e-01 2.541180489622e-01 2.562632171413e-01 2.459873194642e-01
6.575000000000e-02 4.014682817669e-01 2.550337879066e-01 2.620089787411e-01 2.550285860808e-01 2.571807232610e-01 2.468722832637e-01
6.600000000000e-02 4.029064357136e-01 2.559437229323e-01 2.629434137983e-01 2.559385023291e-01 2.580975974738e-01 2.477566379303e-01
6.625000000000e-02 4.043435955287e-01 2.568530348153e-01 2.638772030146e-01 2.568477954482e-01 2.590138375145e-01 2.486403812821e-01
6.650000000000e-02 4.057797576662e-01 2.577617212980e-01 2.648103440831e-01 2.577564631806e-01 2.599294411197e-01 2.495235111385e-01
6.675000000000e-02 4.072149185824e-01 2.586697801245e-01 2.657428346980e-01 2.586645032701e-01 2.608444060274e-01 2.504060253204e-01
6.700000000000e-02 4.086490747363e-01 2.595772090400e-01 2.666746725556e-01 2.595719134622e-01 2.617587299773e-01 2.512879216503e-01
6.725000000000e-02 4.100822225893e-01 2.604840057914e-01 2.676058553534e-01 2.604786915037e-01 2.626724107105e-01 2.521691979523e-01
6.750000000000e-02 4.115143586051e-01 2.613901681272e-01 2.685363807909e-01 2.613848351433e-01 2.635854459700e-01 2.530498520518e-01
6.775000000000e-02 4.129454792501e-01 2.622956937972e-01 2.694662465689e-01 2.622903421308e-01 2.644978335001e-01 2.539298817760e-01
6.800000000000e-02 4.143755809933e-01 2.632005805530e-01 2.703954503900e-01 2.631952102178e-01 2.654095710468e-01 2.548092849534e-01
6.825000000000e-02 4.158046603059e-01 2.641048261475e-01 2.713239899584e-01 2.640994371572e-01 2.663206563577e-01 2.556880594143e-01
6.850000000000e-02 4.172327136618e-01 2.650084283352e-01 2.722518629797e-01 2.650030207036e-01 2.672310871819e-01 2.565662029903e-01
6.875000000000e-02 4.186597375374e-01 2.659113848722e-01 2.731790671616e-01 2.659059586131e-01 2.681408612702e-01 2.574437135146e-01
6.900000000000e-02 4.200857284118e-01 2.668136935160e-01 2.741056002131e-01 2.668082486435e-01 2.690499763752e-01 2.583205888223e-01
6.925000000000e-02 4.215106827664e-01 2.677153520258e-01 2.750314598449e-01 2.677098885536e-01 2.699584302507e-01 2.591968267495e-01
6.950000000000e-02 4.229345970853e-01 2.686163581623e-01 2.759566437694e-01 2.686108761045e-01 2.708662206526e-01 2.600724251343e-01
6.975000000000e-02 4.243574678551e-01 2.695167096878e-01 2.768811497007e-01 2.695112090583e-01 2.717733453380e-01 2.609473818163e-01
7.000000000000e-02 4.257792915650e-01 2.704164043660e-01 2.778049753545e-01 2.704108851791e-01 2.726798020660e-01 2.618216946366e-01
7.025000000000e-02 4.272000647069e-01 2.713154399625e-01 2.787281184483e-01 2.713099022320e-01 2.735855885971e-01 2.626953614378e-01
7.050000000000e-02 4.286197837751e-01 2.722138142442e-01 2.796505767010e-01 2.722082579844e-01 2.744907026935e-01 2.635683800644e-01
7.075000000000e-02 4.300384452666e-01 2.731115249796e-01 2.805723478336e-01 2.731059502048e-01 2.753951421191e-01 2.644407483621e-01
7.100000000000e-02 4.314560456809e-01 2.740085699389e-01 2.814934295683e-01 2.740029766632e-01 2.762989046394e-01 2.653124641787e-01
7.125000000000e-02 4.328725815203e-01 2.749049468940e-01 2.824138196294e-01 2.748993351317e-01 2.772019880218e-01 2.661835253631e-01
7.150000000000e-02 4.342880492897e-01 2.758006536180e-01 2.833335157427e-01 2.757950233835e-01 2.781043900349e-01 2.670539297661e-01
7.175000000000e-02 4.357024454966e-01 2.766956878861e-01 2.842525156358e-01 2.766900391937e-01 2.790061084495e-01 2.679236752400e-01
7.200000000000e-02 4.371157666509e-01 2.775900474747e-01 2.851708170379e-01 2.775843803389e-01 2.799071410376e-01 2.687927596390e-01
7.225000000000e-02 4.385280092656e-01 2.784837301621e-01 2.860884176801e-01 2.784780445972e-01 2.808074855735e-01 2.696611808185e-01
7.250000000000e-02 4.399391698560e-01 2.793767337281e-01 2.870053152950e-01 2.793710297487e-01 2.817071398324e-01 2.705289366359e-01
7.275000000000e-02 4.413492449401e-01 2.802690559541e-01 2.879215076171e-01 2.802633335747e-01 2.826061015919e-01 2.713960249500e-01
7.300000000000e-02 4.427582310389e-01 2.811606946232e-01 2.888369923826e-01 2.811549538585e-01 2.835043686309e-01 2.722624436214e-01
7.325000000000e-02 4.441661246758e-01 2.820516475202e-01 2.897517673294e-01 2.820458883847e-01 2.844019387302e-01 2.731281905123e-01
7.350000000000e-02 4.455729223769e-01 2.829419124314e-01 2.906658301971e-01 2.829361349398e-01 2.852988096721e-01 2.739932634865e-01
7.375000000000e-02 4.469786206711e-01 2.838314871448e-01 2.915791787272e-01 2.838256913119e-01 2.861949792409e-01 2.748576604096e-01
7.400000000000e-02 4.483832160901e-01 2.847203694500e-01 2.924918106629e-01 2.847145552906e-01 2.870904452225e-01 2.757213791487e-01
7.425000000000e-02 4.497867051680e-01 2.856085571386e-01 2.934037237490e-01 2.856027246673e-01 2.879852054044e-01 2.765844175727e-01
7.450000000000e-02 4.511890844419e-01 2.864960480034e-01 2.943149157323e-01 2.864901972351e-01 2.888792575761e-01 2.774467735522e-01
7.475000000000e-02 4.525903504515e-01 2.873828398390e-01 2.952253843612e-01 2.873769707888e-01 2.897725995285e-01 2.783084449594e-01
7.500000000000e-02 4.539904997396e-01 2.882689304420e-01 2.961351273861e-01 2.882630431246e-01 2.906652290546e-01 2.791694296681e-01
7.525000000000e-02 4.553895288511e-01 2.891543176103e-01 2.970441425589e-01 2.891484120408e-01 2.915571439490e-01 2.800297255540e-01
7.550000000000e-02 4.567874343343e-01 2.900389991436e-01 2.979524276334e-01 2.900330753370e-01 2.924483420080e-01 2.808893304944e-01
7.575000000000e-02 4.581842127398e-01 2.909229728434e-01 2.988599803654e-01 2.909170308147e-01 2.933388210298e-01 2.817482423683e-01
7.600000000000e-02 4.595798606214e-01 2.918062365129e-01 2.997667985122e-01 2.918002762772e-01 2.942285788142e-01 2.826064590564e-01
7.625000000000e-02 4.609743745354e-01 2.926887879567e-01 3.006728798331e-01 2.926828095293e-01 2.951176131630e-01 2.834639784412e-01
7.650000000000e-02 4.623677510410e-01 2.935706249815e-01 3.015782220890e-01 2.935646283775e-01 2.960059218794e-01 2.843207984068e-01
7.675000000000e-02 4.637599867000e-01 2.944517453957e-01 3.024828230430e-01 2.944457306303e-01 2.968935027688e-01 2.851769168390e-01
7.700000000000e-02 4.651510780775e-01 2.953321470090e-01 3.033866804596e-01 2.953261140975e-01 2.977803536381e-01 2.860323316256e-01
7.725000000000e-02 4.665410217409e-01 2.962118276333e-01 3.042897921054e-01 2.962057765910e-01 2.986664722963e-01 2.868870406559e-01
7.750000000000e-02 4.679298142606e-01 2.970907850820e-01 3.051921557486e-01 2.970847159243e-01 2.995518565538e-01 2.877410418208e-01
7.775000000000e-02 4.693174522100e-01 2.979690171703e-01 3.060937691596e-01 2.979629299126e-01 3.004365042232e-01 2.885943330134e-01
7.800000000000e-02 4.707039321653e-01 2.988465217151e-01 3.069946301104e-01 2.988404163729e-01 3.013204131187e-01 2.894469121281e-01
7.825000000000e-02 4.720892507055e-01 2.997232965351e-01 3.078947363747e-01 2.997171731238e-01 3.022035810561e-01 2.902987770614e-01
7.850000000000e-02 4.734734044123e-01 3.005993394507e-01 3.087940857284e-01 3.005931979859e-01 3.030860058535e-01 2.911499257113e-01
7.875000000000e-02 4.748563898706e-01 3.014746482843e-01 3.096926759491e-01 3.014684887815e-01 3.039676853307e-01 2.920003559777e-01
7.900000000000e-02 4.762382036679e-01 3.023492208596e-01 3.105905048161e-01 3.023430433345e-01 3.048486173090e-01 2.928500657622e-01
7.925000000000e-02 4.776188423949e-01 3.032230550024e-01 3.114875701110e-01 3.032168594707e-01 3.057287996119e-01 2.936990529683e-01
7.950000000000e-02 4.789983026448e-01 3.040961485403e-01 3.123838696168e-01 3.040899350176e-01 3.066082300646e-01 2.945473155012e-01
7.975000000000e-02 4.803765810140e-01 3.049684993026e-01 3.132794011187e-01 3.049622678047e-01 3.074869064940e-01 2.953948512678e-01
8.000000000000e-02 4.817536741017e-01 3.058401051204e-01 3.141741624037e-01 3.058338556630e-01 3.083648267292e-01 2.962416581771e-01
8.025000000000e-02 4.831295785102e-01 3.067109638264e-01 3.150681512606e-01 3.067046964255e-01 3.092419886009e-01 2.970877341395e-01
8.050000000000e-02 4.845042908443e-01 3.075810732555e-01 3.159613654803e-01 3.075747879268e-01 3.101183899417e-01 2.979330770674e-01
8.075000000000e-02 4.858778077125e-01 3.084504312441e-01 3.168538028554e-01 3.084441280035e-01 3.109940285863e-01 2.987776848751e-01
8.100000000000e-02 4.872501257253e-01 3.093190356304e-01 3.177454611804e-01 3.093127144941e-01 3.118689023709e-01 2.996215554785e-01
8.125000000000e-02 4.886212414970e-01 3.101868842547e-01 3.186363382521e-01 3.101805452385e-01 3.127430091339e-01 3.004646867956e-01
8.150000000000e-02 4.899911516443e-01 3.110539749587e-01 3.195264318687e-01 3.110476180788e-01 3.136163467153e-01 3.013070767459e-01
8.175000000000e-02 4.913598527871e-01 3.119203055864e-01 3.204157398307e-01 3.119139308587e-01 3.144889129572e-01 3.021487232509e-01
8.200000000000e-02 4.927273415483e-01 3.127858739832e-01 3.213042599402e-01 3.127794814239e-01 3.153607057036e-01 3.029896242340e-01
8.225000000000e-02 4.940936145538e-01 3.136506779966e-01 3.221919900016e-01 3.136442676219e-01 3.162317228003e-01 3.038297776204e-01
8.250000000000e-02 4.954586684324e-01 3.145147154759e-01 3.230789278210e-01 3.145082873020e-01 3.171019620949e-01 3.046691813369e-01
8.275000000000e-02 4.968224998160e-01 3.153779842722e-01 3.239650712066e-01 3.153715383153e-01 3.179714214373e-01 3.055078333126e-01
8.300000000000e-02 4.981851053395e-01 3.162404822384e-01 3.248504179683e-01 3.162340185149e-01 3.188400986790e-01 3.063457314780e-01
8.325000000000e-02 4.995464816408e-01 3.171022072294e-01 3.257349659183e-01 3.170957257556e-01 3.197079916735e-01 3.071828737658e-01
8.350000000000e-02 5.009066253608e-01 3.179631571019e-01 3.266187128705e-01 3.179566578940e-01 3.205750982762e-01 3.080192581103e-01
8.375000000000e-02 5.022655331433e-01 3.188233297144e-01 3.275016566409e-01 3.188168127890e-01 3.214414163445e-01 3.088548824480e-01
8.400000000000e-02 5.036232016357e-01 3.196827229273e-01 3.283837950475e-01 3.196761883008e-01 3.223069437377e-01 3.096897447170e-01
8.425000000000e-02 5.049796274880e-01 3.205413346030e-01 3.292651259101e-01 3.205347822920e-01 3.231716783170e-01 3.105238428573e-01
8.450000000000e-02 5.063348073532e-01 3.213991626057e-01 3.301456470507e-01 3.213925926267e-01 3.240356179456e-01 3.113571748109e-01
8.475000000000e-02 5.076887378875e-01 3.222562048015e-01 3.310253562931e-01 3.222496171710e-01 3.248987604886e-01 3.121897385216e-01
8.500000000000e-02 5.090414157503e-01 3.231124590583e-01 3.319042514632e-01 3.231058537930e-01 3.257611038133e-01 3.130215319351e-01
8.525000000000e-02 5.103928376042e-01 3.239679232460e-01 3.327823303890e-01 3.239613003626e-01 3.266226457887e-01 3.138525529992e-01
8.550000000000e-02 5.117430001144e-01 3.248225952365e-01 3.336595909004e-01 3.248159547517e-01 3.274833842857e-01 3.146827996633e-01
8.575000000000e-02 5.130918999495e-01 3.256764729034e-01 3.345360308291e-01 3.256698148339e-01 3.283433171774e-01 3.155122698788e-01
8.600000000000e-02 5.144395337815e-01 3.265295541224e-01 3.354116480093e-01 3.265228784850e-01 3.292024423388e-01 3.163409615992e-01
8.625000000000e-02 5.157858982850e-01 3.273818367711e-01 3.362864402767e-01 3.273751435826e-01 3.300607576469e-01 3.171688727797e-01
8.650000000000e-02 5.171309901381e-01 3.282333187288e-01 3.371604054694e-01 3.282266080062e-01 3.309182609807e-01 3.179960013775e-01
8.675000000000e-02 5.184748060220e-01 3.290839978770e-01 3.380335414274e-01 3.290772696371e-01 3.317749502211e-01 3.188223453519e-01
8.700000000000e-02 5.198173426207e-01 3.299338720991e-01 3.389058459928e-01 3.299271263589e-01 3.326308232512e-01 3.196479026637e-01
8.725000000000e-02 5.211585966218e-01 3.307829392803e-01 3.397773170096e-01 3.307761760568e-01 3.334858779557e-01 3.204726712762e-01
8.750000000000e-02 5.224985647159e-01 3.316311973079e-01 3.406479523240e-01 3.316244166182e-01 3.343401122219e-01 3.212966491542e-01
8.775000000000e-02 5.238372435968e-01 3.324786440711e-01 3.415177497842e-01 3.324718459321e-01 3.351935239386e-01 3.221198342646e-01
8.800000000000e-02 5.251746299612e-01 3.333252774610e-01 3.423867072405e-01 3.333184618900e-01 3.360461109971e-01 3.229422245764e-01
8.825000000000e-02 5.265107205096e-01 3.341710953707e-01 3.432548225451e-01 3.341642623849e-01 3.368978712902e-01 3.237638180604e-01
8.850000000000e-02 5.278455119451e-01 3.350160956954e-01 3.441220935525e-01 3.350092453120e-01 3.377488027130e-01 3.245846126893e-01
8.875000000000e-02 5.291790009742e-01 3.358602763321e-01 3.449885181191e-01 3.358534085683e-01 3.385989031626e-01 3.254046064379e-01
8.900000000000e-02 5.305111843068e-01 3.367036351799e-01 3.458540941034e-01 3.366967500529e-01 3.394481705383e-01 3.262237972830e-01
8.925000000000e-02 5.318420586556e-01 3.375461701398e-01 3.467188193661e-01 3.375392676669e-01 3.402966027413e-01 3.270421832034e-01
8.950000000000e-02 5.331716207372e-01 3.383878791148e-01 3.475826917699e-01 3.383809593135e-01 3.411441976747e-01 3.278597621796e-01
8.975000000000e-02 5.344998672707e-01 3.392287600099e-01 3.484457091796e-01 3.392218228976e-01 3.419909532440e-01 3.286765321945e-01
9.000000000000e-02 5.358267949789e-01 3.400688107322e-01 3.493078694622e-01 3.400618563263e-01 3.428368673565e-01 3.294924912327e-01
9.025000000000e-02 5.371524005879e-01 3.409080291907e-01 3.501691704866e-01 3.409010575087e-01 3.436819379217e-01 3.303076372810e-01
9.050000000000e-02 5.384766808267e-01 3.417464132964e-01 3.510296101241e-01 3.417394243559e-01 3.445261628510e-01 3.311219683279e-01
9.075000000000e-02 5.397996324278e-01 3.425839609625e-01 3.518891862478e-01 3.425769547809e-01 3.453695400582e-01 3.319354823644e-01
9.100000000000e-02 5.411212521268e-01 3.434206701039e-01 3.527478967331e-01 3.434136466989e-01 3.462120674589e-01 3.327481773830e-01
9.125000000000e-02 5.424415366632e-01 3.442565386378e-01 3.536057394576e-01 3.442494980272e-01 3.470537429708e-01 3.335600513786e-01
9.150000000000e-02 5.437604827788e-01 3.450915644834e-01 3.544627123008e-01 3.450845066848e-01 3.478945645138e-01 3.343711023479e-01
9.175000000000e-02 5.450780872195e-01 3.459257455618e-01 3.553188131445e-01 3.459186705929e-01 3.487345300100e-01 3.351813282898e-01
9.200000000000e-02 5.463943467343e-01 3.467590797963e-01 3.561740398728e-01 3.467519876749e-01 3.495736373833e-01 3.359907272051e-01
9.225000000000e-02 5.477092580752e-01 3.475915651122e-01 3.570283903716e-01 3.475844558561e-01 3.504118845600e-01 3.367992970966e-01
9.250000000000e-02 5.490228179982e-01 3.484231994367e-01 3.578818625291e-01 3.484160730637e-01 3.512492694683e-01 3.376070359693e-01
9.275000000000e-02 5.503350232618e-01 3.492539806993e-01 3.587344542357e-01 3.492468372273e-01 3.520857900387e-01 3.384139418303e-01
9.300000000000e-02 5.516458706285e-01 3.500839068314e-01 3.595861633839e-01 3.500767462784e-01 3.529214442036e-01 3.392200126885e-01
9.325000000000e-02 5.529553568637e-01 3.509129757666e-01 3.604369878685e-01 3.509057981505e-01 3.537562298977e-01 3.400252465550e-01
9.350000000000e-02 5.542634787367e-01 3.517411854404e-01 3.612869255864e-01 3.517339907793e-01 3.545901450580e-01 3.408296414430e-01
9.375000000000e-02 5.555702330196e-01 3.525685337906e-01 3.621359744366e-01 3.525613221026e-01 3.554231876233e-01 3.416331953678e-01
9.400000000000e-02 5.568756164882e-01 3.533950187569e-01 3.629841323202e-01 3.533877900600e-01 3.562553555345e-01 3.424359063466e-01
9.425000000000e-02 5.581796259215e-01 3.542206382812e-01 3.638313971408e-01 3.542133925936e-01 3.570866467350e-01 3.432377723989e-01
9.450000000000e-02 5.594822581022e-01 3.550453903074e-01 3.646777668041e-01 3.550381276472e-01 3.579170591702e-01 3.440387915461e-01
9.475000000000e-02 5.607835098159e-01 3.558692727816e-01 3.655232392177e-01 3.558619931671e-01 3.587465907875e-01 3.448389618118e-01
9.500000000000e-02 5.620833778521e-01 3.566922836519e-01 3.663678122919e-01 3.566849871013e-01 3.595752395369e-01 3.456382812216e-01
9.525000000000e-02 5.633818590034e-01 3.575144208687e-01 3.672114839386e-01 3.575071074003e-01 3.604030033700e-01 3.464367478033e-01
9.550000000000e-02 5.646789500660e-01 3.583356823843e-01 3.680542520725e-01 3.583283520164e-01 3.612298802408e-01 3.472343595867e-01
9.575000000000e-02 5.659746478395e-01 3.591560661532e-01 3.688961146103e-01 3.591487189043e-01 3.620558681058e-01 3.480311146039e-01
9.600000000000e-02 5.672689491267e-01 3.599755701320e-01 3.697370694707e-01 3.599682060205e-01 3.628809649232e-01 3.488270108890e-01
9.625000000000e-02 5.685618507342e-01 3.607941922796e-01 3.705771145750e-01 3.607868113239e-01 3.637051686536e-01 3.496220464780e-01
9.650000000000e-02 5.698533494719e-01 3.616119305569e-01 3.714162478465e-01 3.616045327754e-01 3.645284772599e-01 3.504162194094e-01
9.675000000000e-02 5.711434421531e-01 3.624287829268e-01 3.722544672107e-01 3.624213683382e-01 3.653508887071e-01 3.512095277236e-01
9.700000000000e-02 5.724321255946e-01 3.632447473546e-01 3.730917705956e-01 3.632373159774e-01 3.661724009622e-01 3.520019694633e-01
9.725000000000e-02 5.737193966167e-01 3.640598218077e-01 3.739281559313e-01 3.640523736605e-01 3.669930119949e-01 3.527935426730e-01
9.750000000000e-02 5.750052520433e-01 3.648740042555e-01 3.747636211500e-01 3.648665393570e-01 3.678127197764e-01 3.535842453998e-01
9.775000000000e-02 5.762896887016e-01 3.656872926698e-01 3.755981641865e-01 3.656798110386e-01 3.686315222809e-01 3.543740756926e-01
9.800000000000e-02 5.775727034222e-01 3.664996850243e-01 3.764317829776e-01 3.664921866792e-01 3.694494174844e-01 3.551630316025e-01
9.825000000000e-02 5.788542930398e-01 3.673111792950e-01 3.772644754624e-01 3.673036642548e-01 3.702664033651e-01 3.559511111830e-01
9.850000000000e-02 5.801344543918e-01 3.681217734603e-01 3.780962395823e-01 3.681142417437e-01 3.710824779034e-01 3.567383124896e-01
9.875000000000e-02 5.814131843198e-01 3.689314655003e-01 3.789270732810e-01 3.689239171263e-01 3.718976390823e-01 3.575246335798e-01
9.900000000000e-02 5.826904796685e-01 3.697402533977e-01 3.797569745046e-01 3.697326883852e-01 3.727118848867e-01 3.583100725135e-01
9.925000000000e-02 5.839663372865e-01 3.705481351373e-01 3.805859412013e-01 3.705405535050e-01 3.735252133038e-01 3.590946273527e-01
9.950000000000e-02 5.852407540255e-01 3.713551087060e-01 3.814139713217e-01 3.713475104730e-01 3.743376223232e-01 3.598782961616e-01
9.975000000000e-02 5.865137267411e-01 3.721611720929e-01 3.822410628187e-01 3.721535572783e-01 3.751491099366e-01 3.606610770066e-01
1.000000000000e-01 5.877852522925e-01 3.729663232895e-01 3.830672136474e-01 3.729586919122e-01 3.759596741379e-01 3.614429679563e-01
1.002500000000e-01 5.890553275421e-01 3.737705602892e-01 3.838924217654e-01 3.737629123684e-01 3.767693129236e-01 3.622239670813e-01
1.005000000000e-01 5.903239493563e-01 3.745738810879e-01 3.847166851324e-01 3.745662166427e-01 3.775780242921e-01 3.630040724547e-01
1.007500000000e-01 5.915911146048e-01 3.753762836837e-01 3.855400017105e-01 3.753686027331e-01 3.783858062444e-01 3.637832821517e-01
1.010000000000e-01 5.928568201611e-01 3.761777660766e-01 3.863623694642e-01 3.761700686400e-01 3.791926567835e-01 3.645615942496e-01
1.012500000000e-01 5.941210629020e-01 3.769783262693e-01 3.871837863603e-01 3.769706123659e-01 3.799985739148e-01 3.653390068279e-01
1.015000000000e-01 5.953838397084e-01 3.777779622665e-01 3.880042503678e-01 3.777702319155e-01 3.808035556460e-01 3.661155179686e-01
1.017500000000e-01 5.966451474642e-01 3.785766720751e-01 3.888237594583e-01 3.785689252958e-01 3.816075999872e-01 3.668911257557e-01
1.020000000000e-01 5.979049830575e-01 3.793744537043e-01 3.896423116056e-01 3.793666905161e-01 3.824107049506e-01 3.676658282753e-01
1.022500000000e-01 5.991633433797e-01 3.801713051656e-01 3.904599047857e-01 3.801635255880e-01 3.832128685507e-01 3.684396236161e-01
1.025000000000e-01 6.004202253259e-01 3.809672244727e-01 3.912765369772e-01 3.809594285250e-01 3.840140888047e-01 3.692125098688e-01
1.027500000000e-01 6.016756257949e-01 3.817622096416e-01 3.920922061610e-01 3.817543973434e-01 3.848143637317e-01 3.699844851262e-01
1.030000000000e-01 6.029295416891e-01 3.825562586906e-01 3.929069103202e-01 3.825484300612e-01 3.856136913531e-01 3.707555474838e-01
1.032500000000e-01 6.041819699145e-01 3.833493696402e-01 3.937206474404e-01 3.833415246993e-01 3.864120696930e-01 3.715256950389e-01
1.035000000000e-01 6.054329073810e-01 3.841415405131e-01 3.945334155098e-01 3.841336792803e-01 3.872094967775e-01 3.722949258912e-01
1.037500000000e-01 6.066823510020e-01 3.849327693346e-01 3.953452125185e-01 3.849248918295e-01 3.880059706351e-01 3.730632381428e-01
1.040000000000e-01 6.079302976946e-01 3.857230541320e-01 3.961560364594e-01 3.857151603743e-01 3.888014892968e-01 3.738306298980e-01
1.042500000000e-01 6.091767443796e-01 3.865123929349e-01 3.969658853274e-01 3.865044829442e-01 3.895960507958e-01 3.745970992633e-01
1.045000000000e-01 6.104216879816e-01 3.873007837753e-01 3.977747571202e-01 3.872928575714e-01 3.903896531675e-01 3.753626443475e-01
1.047500000000e-01 6.116651254288e-01 3.880882246876e-01 3.985826498376e-01 3.880802822903e-01 3.911822944500e-01 3.761272632616e-01
1.050000000000e-01 6.129070536530e-01 3.888747137082e-01 3.993895614820e-01 3.888667551373e-01 3.919739726836e-01 3.768909541191e-01
1.052500000000e-01 6.141474695899e-01 3.896602488761e-01 4.001954900582e-01 3.896522741515e-01 3.927646859110e-01 3.776537150357e-01
1.055000000000e-01 6.153863701791e-01 3.904448282326e-01 4.010004335732e-01 3.904368373740e-01 3.935544321771e-01 3.784155441292e-01
1.057500000000e-01 6.166237523637e-01 3.912284498211e-01 4.018043900366e-01 3.912204428486e-01 3.943432095294e-01 3.791764395200e-01
1.060000000000e-01 6.178596130904e-01 3.920111116875e-01 4.026073574603e-01 3.920030886211e-01 3.951310160175e-01 3.799363993307e-01
1.062500000000e-01 6.190939493099e-01 3.927928118800e-01 4.034093338588e-01 3.927847727397e-01 3.959178496938e-01 3.806954216860e-01
1.065000000000e-01 6.203267579765e-01 3.935735484492e-01 4.042103172489e-01 3.935654932549e-01 3.967037086126e-01 3.814535047133e-01
1.067500000000e-01 6.215580360487e-01 3.943533194480e-01 4.050103056499e-01 3.943452482198e-01 3.974885908311e-01 3.822106465419e-01
1.070000000000e-01 6.227877804881e-01 3.951321229316e-01 4.058092970835e-01 3.951240356896e-01 3.982724944084e-01 3.829668453037e-01
1.072500000000e-01 6.240159882606e-01 3.959099569575e-01 4.066072895738e-01 3.959018537220e-01 3.990554174063e-01 3.837220991330e-01
1.075000000000e-01 6.252426563357e-01 3.966868195857e-01 4.074042811476e-01 3.966787003769e-01 3.998373578891e-01 3.844764061661e-01
1.077500000000e-01 6.264677816867e-01 3.974627088785e-01 4.082002698338e-01 3.974545737166e-01 4.006183139232e-01 3.852297645419e-01
1.080000000000e-01 6.276913612907e-01 3.982376229007e-01 4.089952536640e-01 3.982294718059e-01 4.013982835776e-01 3.859821724015e-01
1.082500000000e-01 6.289133921287e-01 3.990115597191e-01 4.097892306723e-01 3.990033927118e-01 4.021772649237e-01 3.867336278885e-01
1.085000000000e-01 6.301338711854e-01 3.997845174034e-01 4.105821988949e-01 3.997763345038e-01 4.029552560353e-01 3.874841291487e-01
1.087500000000e-01 6.313527954494e-01 4.005564940252e-01 4.113741563710e-01 4.005482952538e-01 4.037322549888e-01 3.882336743304e-01
1.090000000000e-01 6.325701619131e-01 4.013274876587e-01 4.121651011420e-01 4.013192730360e-01 4.045082598627e-01 3.889822615840e-01
1.092500000000e-01 6.337859675729e-01 4.020974963807e-01 4.129550312517e-01 4.020892659270e-01 4.052832687382e-01 3.897298890626e-01
1.095000000000e-01 6.350002094287e-01 4.028665182699e-01 4.137439447465e-01 4.028582720057e-01 4.060572796988e-01 3.904765549214e-01
1.097500000000e-01 6.362128844847e-01 4.036345514078e-01 4.145318396753e-01 4.036262893538e-01 4.068302908307e-01 3.912222573181e-01
1.100000000000e-01 6.374239897487e-01 4.044015938783e-01 4.153187140897e-01 4.043933160550e-01 4.076023002221e-01 3.919669944129e-01
1.102500000000e-01 6.386335222323e-01 4.051676437674e-01 4.161045660433e-01 4.051593501953e-01 4.083733059641e-01 3.927107643680e-01
1.105000000000e-01 6.398414789512e-01 4.059326991639e-01 4.168893935927e-01 4.059243898638e-01 4.091433061501e-01 3.934535653483e-01
1.107500000000e-01 6.410478569248e-01 4.066967581587e-01 4.176731947968e-01 4.066884331512e-01 4.099122988759e-01 3.941953955211e-01
1.110000000000e-01 6.422526531766e-01 4.074598188454e-01 4.184559677170e-01 4.074514781512e-01 4.106802822399e-01 3.949362530559e-01
1.112500000000e-01 6.434558647338e-01 4.082218793197e-01 4.192377104172e-01 4.082135229596e-01 4.114472543428e-01 3.956761361248e-01
1.115000000000e-01 6.446574886275e-01 4.089829376802e-01 4.200184209641e-01 4.089745656749e-01 4.122132132880e-01 3.964150429022e-01
1.117500000000e-01 6.458575218931e-01 4.097429920274e-01 4.207980974266e-01 4.097346043978e-01 4.129781571812e-01 3.971529715648e-01
1.120000000000e-01 6.470559615694e-01 4.105020404647e-01 4.215767378763e-01 4.104936372317e-01 4.137420841307e-01 3.978899202920e-01
1.122500000000e-01 6.482528046995e-01 4.112600810977e-01 4.223543403871e-01 4.112516622821e-01 4.145049922473e-01 3.986258872653e-01
1.125000000000e-01 6.494480483302e-01 4.120171120345e-01 4.231309030359e-01 4.120086776574e-01 4.152668796441e-01 3.993608706689e-01
1.127500000000e-01 6.506416895123e-01 4.127731313857e-01 4.239064239018e-01 4.127646814679e-01 4.160277444371e-01 4.000948686892e-01
1.130000000000e-01 6.518337253009e-01 4.135281372644e-01 4.246809010665e-01 4.135196718270e-01 4.167875847444e-01 4.008278795153e-01
1.132500000000e-01 6.530241527545e-01 4.142821277861e-01 4.254543326144e-01 4.142736468501e-01 4.175463986869e-01 4.015599013383e-01
1.135000000000e-01 6.542129689359e-01 4.150351010687e-01 4.262267166323e-01 4.150266046553e-01 4.183041843878e-01 4.022909323523e-01
1.137500000000e-01 6.554001709118e-01 4.157870552327e-01 4.269980512098e-01 4.157785433629e-01 4.190609399729e-01 4.030209707533e-01
1.140000000000e-01 6.565857557530e-01 4.165379884011e-01 4.277683344388e-01 4.165294610961e-01 4.198166635707e-01 4.037500147402e-01
1.142500000000e-01 6.577697205340e-01 4.172878986993e-01 4.285375644139e-01 4.172793559803e-01 4.205713533120e-01 4.044780625140e-01
1.145000000000e-01 6.589520623337e-01 4.180367842552e-01 4.293057392324e-01 4.180282261436e-01 4.213250073302e-01 4.052051122785e-01
1.147500000000e-01 6.601327782347e-01 4.187846431994e-01 4.300728569939e-01 4.187760697162e-01 4.220776237614e-01 4.059311622396e-01
1.150000000000e-01 6.613118653236e-01 4.195314736646e-01 4.308389158010e-01 4.195228848312e-01 4.228292007440e-01 4.066562106059e-01
1.152500000000e-01 6.624893206913e-01 4.202772737864e-01 4.316039137585e-01 4.202686696242e-01 4.235797364190e-01 4.073802555884e-01
1.155000000000e-01 6.636651414324e-01 4.210220417026e-01 4.323678489741e-01 4.210134222330e-01 4.243292289302e-01 4.081032954006e-01
1.157500000000e-01 6.648393246458e-01 4.217657755539e-01 4.331307195579e-01 4.217571407982e-01 4.250776764236e-01 4.088253282586e-01
1.160000000000e-01 6.660118674342e-01 4.225084734831e-01 4.338925236227e-01 4.224998234628e-01 4.258250770481e-01 4.095463523807e-01
1.162500000000e-01 6.671827669046e-01 4.232501336357e-01 4.346532592839e-01 4.232414683724e-01 4.265714289548e-01 4.102663659878e-01
1.165000000000e-01 6.683520201678e-01 4.239907541599e-01 4.354129246595e-01 4.239820736750e-01 4.273167302978e-01 4.109853673035e-01
1.167500000000e-01 6.695196243388e-01 4.247303332061e-01 4.361715178702e-01 4.247216375212e-01 4.280609792334e-01 4.117033545537e-01
1.170000000000e-01 6.706855765367e-01 4.254688689276e-01 4.369290370392e-01 4.254601580642e-01 4.288041739207e-01 4.124203259667e-01
1.172500000000e-01 6.718498738846e-01 4.262063594799e-01 4.376854802924e-01 4.261976334598e-01 4.295463125213e-01 4.131362797736e-01
1.175000000000e-01 6.730125135098e-01 4.269428030214e-01 4.384408457584e-01 4.269340618661e-01 4.302873931994e-01 4.138512142078e-01
1.177500000000e-01 6.741734925435e-01 4.276781977127e-01 4.391951315683e-01 4.276694414440e-01 4.310274141218e-01 4.145651275052e-01
1.180000000000e-01 6.753328081211e-01 4.284125417172e-01 4.399483358561e-01 4.284037703568e-01 4.317663734579e-01 4.152780179045e-01
1.182500000000e-01 6.764904573820e-01 4.291458332007e-01 4.407004567581e-01 4.291370467704e-01 4.325042693798e-01 4.159898836465e-01
1.185000000000e-01 6.776464374701e-01 4.298780703318e-01 4.414514924135e-01 4.298692688535e-01 4.332411000621e-01 4.167007229748e-01
1.187500000000e-01 6.788007455330e-01 4.306092512815e-01 4.422014409642e-01 4.306004347769e-01 4.339768636819e-01 4.174105341355e-01
1.190000000000e-01 6.799533787224e-01 4.313393742234e-01 4.429503005546e-01 4.313305427145e-01 4.347115584192e-01 4.181193153772e-01
1.192500000000e-01 6.811043341945e-01 4.320684373337e-01 4.436980693319e-01 4.320595908423e-01 4.354451824565e-01 4.188270649510e-01
1.195000000000e-01 6.822536091094e-01 4.327964387911e-01 4.444447454458e-01 4.327875773392e-01 4.361777339788e-01 4.195337811107e-01
1.197500000000e-01 6.834012006313e-01 4.335233767770e-01 4.451903270489e-01 4.335145003867e-01 4.369092111738e-01 4.202394621125e-01
1.200000000000e-01 6.845471059287e-01 4.342492494755e-01 4.459348122963e-01 4.342403581686e-01 4.376396122320e-01 4.209441062152e-01
1.202500000000e-01 6.856913221741e-01 4.349740550730e-01 4.466781993459e-01 4.349651488717e-01 4.383689353462e-01 4.216477116802e-01
1.205000000000e-01 6.868338465444e-01 4.356977917587e-01 4.474204863583e-01 4.356888706851e-01 4.390971787121e-01 4.223502767713e-01
1.207500000000e-01 6.879746762204e-01 4.364204577245e-01 4.481616714967e-01 4.364115218007e-01 4.398243405281e-01 4.230517997551e-01
1.210000000000e-01 6.891138083873e-01 4.371420511647e-01 4.489017529270e-01 4.371331004129e-01 4.405504189952e-01 4.237522789007e-01
1.212500000000e-01 6.902512402344e-01 4.378625702763e-01 4.496407288180e-01 4.378536047187e-01 4.412754123168e-01 4.244517124796e-01
1.215000000000e-01 6.913869689552e-01 4.385820132590e-01 4.503785973410e-01 4.385730329178e-01 4.419993186992e-01 4.251500987662e-01
1.217500000000e-01 6.925209917474e-01 4.393003783150e-01 4.511153566700e-01 4.392913832125e-01 4.427221363515e-01 4.258474360371e-01
1.220000000000e-01 6.936533058128e-01 4.400176636493e-01 4.518510049820e-01 4.400086538077e-01 4.434438634851e-01 4.265437225718e-01
1.222500000000e-01 6.947839083576e-01 4.407338674693e-01 4.525855404564e-01 4.407248429111e-01 4.441644983145e-01 4.272389566523e-01
1.225000000000e-01 6.959127965924e-01 4.414489879853e-01 4.533189612755e-01 4.414399487328e-01 4.448840390564e-01 4.279331365631e-01
1.227500000000e-01 6.970399677313e-01 4.421630234101e-01 4.540512656243e-01 4.421539694857e-01 4.456024839306e-01 4.286262605915e-01
1.230000000000e-01 6.981654189935e-01 4.428759719592e-01 4.547824516904e-01 4.428669033854e-01 4.463198311594e-01 4.293183270271e-01
1.232500000000e-01 6.992891476018e-01 4.435878318506e-01 4.555125176645e-01 4.435787486499e-01 4.470360789678e-01 4.300093341625e-01
1.235000000000e-01 7.004111507838e-01 4.442986013053e-01 4.562414617396e-01 4.442895035001e-01 4.477512255834e-01 4.306992802926e-01
1.237500000000e-01 7.015314257708e-01 4.450082785465e-01 4.569692821118e-01 4.449991661595e-01 4.484652692368e-01 4.313881637150e-01
1.240000000000e-01 7.026499697989e-01 4.457168618006e-01 4.576959769798e-01 4.457077348543e-01 4.491782081611e-01 4.320759827300e-01
1.242500000000e-01 7.037667801079e-01 4.464243492962e-01 4.584215445450e-01 4.464152078132e-01 4.498900405920e-01 4.327627356405e-01
1.245000000000e-01 7.048818539424e-01 4.471307392649e-01 4.591459830117e-01 4.471215832679e-01 4.506007647681e-01 4.334484207519e-01
1.247500000000e-01 7.059951885510e-01 4.478360299408e-01 4.598692905869e-01 4.478268594525e-01 4.513103789307e-01 4.341330363725e-01
1.250000000000e-01 7.071067811866e-01 4.485402195608e-01 4.605914654803e-01 4.485310346039e-01 4.520188813237e-01 4.348165808129e-01
1.252500000000e-01 7.082166291065e-01 4.492433063644e-01 4.613125059045e-01 4.492341069616e-01 4.527262701939e-01 4.354990523866e-01
1.255000000000e-01 7.093247295723e-01 4.499452885938e-01 4.620324100749e-01 4.499360747680e-01 4.534325437906e-01 4.361804494098e-01
1.257500000000e-01 7.104310798497e-01 4.506461644940e-01 4.627511762096e-01 4.506369362680e-01 4.541377003661e-01 4.368607702010e-01
1.260000000000e-01 7.115356772093e-01 4.513459323126e-01 4.634688025294e-01 4.513366897093e-01 4.548417381753e-01 4.375400130817e-01
1.262500000000e-01 7.126385189252e-01 4.520445903000e-01 4.641852872581e-01 4.520353333423e-01 4.555446554757e-01 4.382181763759e-01
1.265000000000e-01 7.137396022765e-01 4.527421367093e-01 4.649006286222e-01 4.527328654200e-01 4.562464505280e-01 4.388952584104e-01
1.267500000000e-01 7.148389245461e-01 4.534385697962e-01 4.656148248509e-01 4.534292841984e-01 4.569471215950e-01 4.395712575144e-01
1.270000000000e-01 7.159364830218e-01 4.541338878193e-01 4.663278741765e-01 4.541245879359e-01 4.576466669429e-01 4.402461720200e-01
1.272500000000e-01 7.170322749954e-01 4.548280890397e-01 4.670397748337e-01 4.548187748938e-01 4.583450848402e-01 4.409200002620e-01
1.275000000000e-01 7.181262977632e-01 4.555211717215e-01 4.677505250603e-01 4.555118433362e-01 4.590423735584e-01 4.415927405777e-01
1.277500000000e-01 7.192185486257e-01 4.562131341313e-01 4.684601230970e-01 4.562037915298e-01 4.597385313716e-01 4.422643913072e-01
1.280000000000e-01 7.203090248879e-01 4.569039745386e-01 4.691685671869e-01 4.568946177438e-01 4.604335565570e-01 4.429349507932e-01
1.282500000000e-01 7.213977238593e-01 4.575936912157e-01 4.698758555764e-01 4.575843202508e-01 4.611274473941e-01 4.436044173814e-01
1.285000000000e-01 7.224846428534e-01 4.582822824373e-01 4.705819865145e-01 4.582728973258e-01 4.618202021656e-01 4.442727894197e-01
1.287500000000e-01 7.235697791885e-01 4.589697464813e-01 4.712869582530e-01 4.589603472462e-01 4.625118191567e-01 4.449400652591e-01
1.290000000000e-01 7.246531301871e-01 4.596560816280e-01 4.719907690467e-01 4.596466682928e-01 4.632022966557e-01 4.456062432531e-01
1.292500000000e-01 7.257346931760e-01 4.603412861608e-01 4.726934171531e-01 4.603318587485e-01 4.638916329533e-01 4.462713217579e-01
1.295000000000e-01 7.268144654869e-01 4.610253583655e-01 4.733949008325e-01 4.610159168997e-01 4.645798263432e-01 4.469352991327e-01
1.297500000000e-01 7.278924444552e-01 4.617082965310e-01 4.740952183483e-01 4.616988410350e-01 4.652668751220e-01 4.475981737390e-01
1.300000000000e-01 7.289686274214e-01 4.623900989487e-01 4.747943679666e-01 4.623806294459e-01 4.659527775891e-01 4.482599439414e-01
1.302500000000e-01 7.300430117299e-01 4.630707639130e-01 4.754923479562e-01 4.630612804269e-01 4.666375320465e-01 4.489206081069e-01
1.305000000000e-01 7.311155947298e-01 4.637502897209e-01 4.761891565892e-01 4.637407922750e-01 4.673211367992e-01 4.495801646054e-01
1.307500000000e-01 7.321863737748e-01 4.644286746724e-01 4.768847921401e-01 4.644191632902e-01 4.680035901549e-01 4.502386118095e-01
1.310000000000e-01 7.332553462226e-01 4.651059170701e-01 4.775792528867e-01 4.650963917753e-01 4.686848904242e-01 4.508959480947e-01
1.312500000000e-01 7.343225094356e-01 4.657820152195e-01 4.782725371092e-01 4.657724760355e-01 4.693650359204e-01 4.515521718389e-01
1.315000000000e-01 7.353878607810e-01 4.664569674288e-01 4.789646430911e-01 4.664474143795e-01 4.700440249600e-01 4.522072814230e-01
1.317500000000e-01 7.364513976299e-01 4.671307720092e-01 4.796555691186e-01 4.671212051182e-01 4.707218558617e-01 4.528612752306e-01
1.320000000000e-01 7.375131173582e-01 4.678034272745e-01 4.803453134810e-01 4.677938465655e-01 4.713985269480e-01 4.535141516480e-01
1.322500000000e-01 7.385730173461e-01 4.684749315413e-01 4.810338744700e-01 4.684653370383e-01 4.720740365432e-01 4.541659090643e-01
1.325000000000e-01 7.396310949786e-01 4.691452831293e-01 4.817212503810e-01 4.691356748560e-01 4.727483829758e-01 4.548165458714e-01
1.327500000000e-01 7.406873476449e-01 4.698144803608e-01 4.824074395114e-01 4.698048583410e-01 4.734215645754e-01 4.554660604639e-01
1.330000000000e-01 7.417417727387e-01 4.704825215609e-01 4.830924401627e-01 4.704728858187e-01 4.740935796773e-01 4.561144512391e-01
1.332500000000e-01 7.427943676585e-01 4.711494050576e-01 4.837762506379e-01 4.711397556168e-01 4.747644266161e-01 4.567617165973e-01
1.335000000000e-01 7.438451298070e-01 4.718151291817e-01 4.844588692450e-01 4.718054660665e-01 4.754341037348e-01 4.574078549413e-01
1.337500000000e-01 7.448940565916e-01 4.724796922669e-01 4.851402942922e-01 4.724700155013e-01 4.761026093732e-01 4.580528646770e-01
1.340000000000e-01 7.459411454242e-01 4.731430926496e-01 4.858205240949e-01 4.731334022579e-01 4.767699418824e-01 4.586967442127e-01
1.342500000000e-01 7.469863937212e-01 4.738053286692e-01 4.864995569662e-01 4.737956246757e-01 4.774360996073e-01 4.593394919598e-01
1.345000000000e-01 7.480297989034e-01 4.744663986678e-01 4.871773912302e-01 4.744566810969e-01 4.781010809076e-01 4.599811063324e-01
1.347500000000e-01 7.490713583965e-01 4.751263009904e-01 4.878540252047e-01 4.751165698666e-01 4.787648841323e-01 4.606215857473e-01
1.350000000000e-01 7.501110696305e-01 4.757850339850e-01 4.885294572260e-01 4.757752893327e-01 4.794275076486e-01 4.612609286243e-01
1.352500000000e-01 7.511489300400e-01 4.764425960021e-01 4.892036856165e-01 4.764328378462e-01 4.800889498050e-01 4.618991333857e-01
1.355000000000e-01 7.521849370641e-01 4.770989853953e-01 4.898767087358e-01 4.770892137605e-01 4.807492089775e-01 4.625361984570e-01
1.357500000000e-01 7.532190881467e-01 4.777542005211e-01 4.905485249100e-01 4.777444154323e-01 4.814082835068e-01 4.631721222662e-01
1.360000000000e-01 7.542513807360e-01 4.784082397387e-01 4.912191325545e-01 4.783984412211e-01 4.820661717870e-01 4.638069032442e-01
1.362500000000e-01 7.552818122852e-01 4.790611014101e-01 4.918885299887e-01 4.790512894891e-01 4.827228721476e-01 4.644405398247e-01
1.365000000000e-01 7.563103802515e-01 4.797127839004e-01 4.925567157455e-01 4.797029586014e-01 4.833783830262e-01 4.650730304444e-01
1.367500000000e-01 7.573370820971e-01 4.803632855773e-01 4.932236880987e-01 4.803534469264e-01 4.840327027498e-01 4.657043735427e-01
1.370000000000e-01 7.583619152887e-01 4.810126048115e-01 4.938894457097e-01 4.810027528353e-01 4.846858298660e-01 4.663345675617e-01
1.372500000000e-01 7.593848772977e-01 4.816607399763e-01 4.945539867666e-01 4.816508747023e-01 4.853377627566e-01 4.669636109465e-01
1.375000000000e-01 7.604059656001e-01 4.823076894480e-01 4.952173098210e-01 4.822978109057e-01 4.859885003008e-01 4.675915021450e-01
1.377500000000e-01 7.614251776762e-01 4.829534516058e-01 4.958794131766e-01 4.829435598267e-01 4.866380413152e-01 4.682182396080e-01
1.380000000000e-01 7.624425110115e-01 4.835980248319e-01 4.965402954117e-01 4.835881198530e-01 4.872863858178e-01 4.688438217890e-01
1.382500000000e-01 7.634579630956e-01 4.842414075114e-01 4.971999558698e-01 4.842314893771e-01 4.879335356007e-01 4.694682471444e-01
1.385000000000e-01 7.644715314231e-01 4.848835980323e-01 4.978583944284e-01 4.848736668019e-01 4.885794968648e-01 4.700915141337e-01
1.387500000000e-01 7.654832134931e-01 4.855245947849e-01 4.985156156813e-01 4.855146505395e-01 4.892242876941e-01 4.707136212189e-01
1.390000000000e-01 7.664930068093e-01 4.861643961588e-01 4.991716279580e-01 4.861544390088e-01 4.898679789791e-01 4.713345668650e-01
1.392500000000e-01 7.675009088803e-01 4.868030005260e-01 4.998264574634e-01 4.867930304981e-01 4.905106215560e-01 4.719543495399e-01
1.395000000000e-01 7.685069172191e-01 4.874404062390e-01 5.004800815332e-01 4.874304231195e-01 4.911520937347e-01 4.725729677143e-01
1.397500000000e-01 7.695110293435e-01 4.880766116798e-01 5.011324338326e-01 4.880666151466e-01 4.917921845667e-01 4.731904198620e-01
1.400000000000e-01 7.705132427758e-01 4.887116152662e-01 5.017835028859e-01 4.887016050155e-01 4.924308083727e-01 4.738067044593e-01
1.402500000000e-01 7.715135550433e-01 4.893454154397e-01 5.024333013204e-01 4.893353912313e-01 4.930680505399e-01 4.744218199857e-01
1.405000000000e-01 7.725119636778e-01 4.899780106595e-01 5.030818375946e-01 4.899679723472e-01 4.937040082449e-01 4.750357649234e-01
1.407500000000e-01 7.735084662159e-01 4.906093993911e-01 5.037291158336e-01 4.905993468977e-01 4.943387138171e-01 4.756485377576e-01
1.410000000000e-01 7.745030601987e-01 4.912395801022e-01 5.043751380357e-01 4.912295133941e-01 4.949721814609e-01 4.762601369762e-01
1.412500000000e-01 7.754957431723e-01 4.918685512631e-01 5.050199059440e-01 4.918584703351e-01 4.956044198185e-01 4.768705610704e-01
1.415000000000e-01 7.764865126871e-01 4.924963113460e-01 5.056634191849e-01 4.924862162122e-01 4.962354336641e-01 4.774798085338e-01
1.417500000000e-01 7.774753662986e-01 4.931228588254e-01 5.063056777643e-01 4.931127495127e-01 4.968652252043e-01 4.780878778633e-01
1.420000000000e-01 7.784623015670e-01 4.937481921779e-01 5.069466801131e-01 4.937380687220e-01 4.974937955814e-01 4.786947675585e-01
1.422500000000e-01 7.794473160570e-01 4.943723098823e-01 5.075864259428e-01 4.943621723245e-01 4.981211449184e-01 4.793004761219e-01
1.425000000000e-01 7.804304073384e-01 4.949952104196e-01 5.082249140827e-01 4.949850588052e-01 4.987472728691e-01 4.799050020590e-01
1.427500000000e-01 7.814115729852e-01 4.956168922727e-01 5.088621437867e-01 4.956067266496e-01 4.993721786248e-01 4.805083438783e-01
1.430000000000e-01 7.823908105766e-01 4.962373539268e-01 5.094981140613e-01 4.962271743445e-01 4.999958611625e-01 4.811105000909e-01
1.432500000000e-01 7.833681176965e-01 4.968565938692e-01 5.101328239599e-01 4.968464003780e-01 5.006183192316e-01 4.817114692113e-01
1.435000000000e-01 7.843434919334e-01 4.974746105893e-01 5.107662724282e-01 4.974644032404e-01 5.012395514960e-01 4.823112497564e-01
1.437500000000e-01 7.853169308807e-01 4.980914025788e-01 5.113984584127e-01 4.980811814231e-01 5.018595565084e-01 4.829098402465e-01
1.440000000000e-01 7.862884321366e-01 4.987069683315e-01 5.120293807806e-01 4.986967334204e-01 5.024783327831e-01 4.835072392046e-01
1.442500000000e-01 7.872579933039e-01 4.993213063436e-01 5.126590383962e-01 4.993110577280e-01 5.030958787803e-01 4.841034451567e-01
1.445000000000e-01 7.882256119904e-01 4.999344151134e-01 5.132874300672e-01 4.999241528441e-01 5.037121929291e-01 4.846984566316e-01
1.447500000000e-01 7.891912858085e-01 5.005462931416e-01 5.139145545942e-01 5.005360172688e-01 5.043272736386e-01 4.852922721612e-01
1.450000000000e-01 7.901550123757e-01 5.011569389311e-01 5.145404107396e-01 5.011466495049e-01 5.049411192895e-01 4.858848902804e-01
1.452500000000e-01 7.911167893139e-01 5.017663509875e-01 5.151649972549e-01 5.017560480571e-01 5.055537282578e-01 4.864763095270e-01
1.455000000000e-01 7.920766142500e-01 5.023745278184e-01 5.157883128667e-01 5.023642114327e-01 5.061650989022e-01 4.870665284416e-01
1.457500000000e-01 7.930344848158e-01 5.029814679340e-01 5.164103562896e-01 5.029711381413e-01 5.067752295812e-01 4.876555455679e-01
1.460000000000e-01 7.939903986479e-01 5.035871698468e-01 5.170311262210e-01 5.035768266948e-01 5.073841186474e-01 4.882433594527e-01
1.462500000000e-01 7.949443533875e-01 5.041916320719e-01 5.176506213474e-01 5.041812756078e-01 5.079917644548e-01 4.888299686456e-01
1.465000000000e-01 7.958963466810e-01 5.047948531266e-01 5.182688403426e-01 5.047844833972e-01 5.085981653588e-01 4.894153716990e-01
1.467500000000e-01 7.968463761795e-01 5.053968315311e-01 5.188857818713e-01 5.053864485824e-01 5.092033197183e-01 4.899995671687e-01
1.470000000000e-01 7.977944395386e-01 5.059975658078e-01 5.195014445885e-01 5.059871696856e-01 5.098072258966e-01 4.905825536132e-01
1.472500000000e-01 7.987405344193e-01 5.065970544818e-01 5.201158271413e-01 5.065866452310e-01 5.104098822622e-01 4.911643295940e-01
1.475000000000e-01 7.996846584871e-01 5.071952960806e-01 5.207289281698e-01 5.071848737461e-01 5.110112871896e-01 4.917448936756e-01
1.477500000000e-01 8.006268094125e-01 5.077922891344e-01 5.213407463074e-01 5.077818537602e-01 5.116114390595e-01 4.923242444256e-01
1.480000000000e-01 8.015669848708e-01 5.083880321760e-01 5.219512801816e-01 5.083775838058e-01 5.122103362595e-01 4.929023804145e-01
1.482500000000e-01 8.025051825423e-01 5.089825237408e-01 5.225605284151e-01 5.089720624179e-01 5.128079771837e-01 4.934793002157e-01
1.485000000000e-01 8.034414001121e-01 5.095757623667e-01 5.231684896256e-01 5.095652881340e-01 5.134043602331e-01 4.940550024058e-01
1.487500000000e-01 8.043756352701e-01 5.101677465944e-01 5.237751624270e-01 5.101572594943e-01 5.139994838159e-01 4.946294855643e-01
1.490000000000e-01 8.053078857111e-01 5.107584749673e-01 5.243805454293e-01 5.107479750418e-01 5.145933463469e-01 4.952027482737e-01
1.492500000000e-01 8.062381491350e-01 5.113479460313e-01 5.249846372395e-01 5.113374333222e-01 5.151859462482e-01 4.957747891196e-01
1.495000000000e-01 8.071664232464e-01 5.119361583352e-01 5.255874364617e-01 5.119256328838e-01 5.157772819487e-01 4.963456066905e-01
1.497500000000e-01 8.080927057548e-01 5.125231104304e-01 5.261889416973e-01 5.125125722775e-01 5.163673518837e-01 4.969151995779e-01
1.500000000000e-01 8.090169943749e-01 5.131088008709e-01 5.267891515459e-01 5.130982500573e-01 5.169561544958e-01 4.974835663764e-01
1.502500000000e-01 8.099392868260e-01 5.136932282137e-01 5.273880646050e-01 5.136826647797e-01 5.175436882338e-01 4.980507056837e-01
1.505000000000e-01 8.108595808323e-01 5.142763910185e-01 5.279856794707e-01 5.142658150040e-01 5.181299515533e-01 4.986166161004e-01
1.507500000000e-01 8.117778741233e-01 5.148582878476e-01 5.285819947377e-01 5.148476992923e-01 5.187149429163e-01 4.991812962302e-01
1.510000000000e-01 8.126941644332e-01 5.154389172661e-01 5.291770089999e-01 5.154283162095e-01 5.192986607910e-01 4.997447446798e-01
1.512500000000e-01 8.136084495008e-01 5.160182778421e-01 5.297707208501e-01 5.160076643232e-01 5.198811036519e-01 5.003069600588e-01
1.515000000000e-01 8.145207270705e-01 5.165963681463e-01 5.303631288807e-01 5.165857422041e-01 5.204622699794e-01 5.008679409802e-01
1.517500000000e-01 8.154309948913e-01 5.171731867524e-01 5.309542316836e-01 5.171625484254e-01 5.210421582602e-01 5.014276860597e-01
1.520000000000e-01 8.163392507172e-01 5.177487322367e-01 5.315440278509e-01 5.177380815633e-01 5.216207669867e-01 5.019861939163e-01
1.522500000000e-01 8.172454923071e-01 5.183230031785e-01 5.321325159743e-01 5.183123401968e-01 5.221980946573e-01 5.025434631718e-01
1.525000000000e-01 8.181497174250e-01 5.188959981599e-01 5.327196946459e-01 5.188853229077e-01 5.227741397757e-01 5.030994924512e-01
1.527500000000e-01 8.190519238398e-01 5.194677157659e-01 5.333055624580e-01 5.194570282810e-01 5.233489008516e-01 5.036542803827e-01
1.530000000000e-01 8.199521093255e-01 5.200381545844e-01 5.338901180036e-01 5.200274549041e-01 5.239223764000e-01 5.042078255974e-01
1.532500000000e-01 8.208502716608e-01 5.206073132060e-01 5.344733598763e-01 5.205966013676e-01 5.244945649416e-01 5.047601267293e-01
1.535000000000e-01 8.217464086296e-01 5.211751902244e-01 5.350552866705e-01 5.211644662649e-01 5.250654650019e-01 5.053111824158e-01
1.537500000000e-01 8.226405180209e-01 5.217417842361e-01 5.356358969814e-01 5.217310481923e-01 5.256350751121e-01 5.058609912972e-01
1.540000000000e-01 8.235325976284e-01 5.223070938405e-01 5.362151894054e-01 5.222963457492e-01 5.262033938086e-01 5.064095520169e-01
1.542500000000e-01 8.244226452511e-01 5.228711176401e-01 5.367931625399e-01 5.228603575376e-01 5.267704196325e-01 5.069568632213e-01
1.545000000000e-01 8.253106586930e-01 5.234338542400e-01 5.373698149839e-01 5.234230821627e-01 5.273361511305e-01 5.075029235601e-01
1.547500000000e-01 8.261966357628e-01 5.239953022486e-01 5.379451453375e-01 5.239845182325e-01 5.279005868537e-01 5.080477316858e-01
1.550000000000e-01 8.270805742746e-01 5.245554602770e-01 5.385191522025e-01 5.245446643580e-01 5.284637253586e-01 5.085912862543e-01
1.552500000000e-01 8.279624720472e-01 5.251143269394e-01 5.390918341821e-01 5.251035191534e-01 5.290255652061e-01 5.091335859244e-01
1.555000000000e-01 8.288423269048e-01 5.256719008528e-01 5.396631898813e-01 5.256610812354e-01 5.295861049622e-01 5.096746293579e-01
1.557500000000e-01 8.297201366762e-01 5.262281806374e-01 5.402332179068e-01 5.262173492240e-01 5.301453431974e-01 5.102144152200e-01
1.560000000000e-01 8.305958991958e-01 5.267831649162e-01 5.408019168673e-01 5.267723217422e-01 5.307032784872e-01 5.107529421787e-01
1.562500000000e-01 8.314696123025e-01 5.273368523153e-01 5.413692853733e-01 5.273259974159e-01 5.312599094112e-01 5.112902089053e-01
1.565000000000e-01 8.323412738407e-01 5.278892414638e-01 5.419353220374e-01 5.278783748740e-01 5.318152345542e-01 5.118262140741e-01
1.567500000000e-01 8.332108816594e-01 5.284403309937e-01 5.425000254742e-01 5.284294527485e-01 5.323692525051e-01 5.123609563626e-01
1.570000000000e-01 8.340784336131e-01 5.289901195401e-01 5.430633943005e-01 5.289792296743e-01 5.329219618573e-01 5.128944344514e-01
1.572500000000e-01 8.349439275613e-01 5.295386057411e-01 5.436254271354e-01 5.295277042893e-01 5.334733612088e-01 5.134266470242e-01
1.575000000000e-01 8.358073613683e-01 5.300857882380e-01 5.441861226001e-01 5.300748752348e-01 5.340234491620e-01 5.139575927678e-01
1.577500000000e-01 8.366687329037e-01 5.306316656747e-01 5.447454793183e-01 5.306207411546e-01 5.345722243234e-01 5.144872703721e-01
1.580000000000e-01 8.375280400421e-01 5.311762366988e-01 5.453034959159e-01 5.311653006959e-01 5.351196853042e-01 5.150156785301e-01
1.582500000000e-01 8.383852806634e-01 5.317194999603e-01 5.458601710214e-01 5.317085525090e-01 5.356658307196e-01 5.155428159382e-01
1.585000000000e-01 8.392404526524e-01 5.322614541127e-01 5.464155032660e-01 5.322504952469e-01 5.362106591893e-01 5.160686812957e-01
1.587500000000e-01 8.400935538989e-01 5.328020978123e-01 5.469694912830e-01 5.327911275662e-01 5.367541693369e-01 5.165932733050e-01
1.590000000000e-01 8.409445822982e-01 5.333414297187e-01 5.475221337086e-01 5.333304481260e-01 5.372963597905e-01 5.171165906717e-01
1.592500000000e-01 8.417935357502e-01 5.338794484944e-01 5.480734291817e-01 5.338684555890e-01 5.378372291823e-01 5.176386321046e-01
1.595000000000e-01 8.426404121604e-01 5.344161528052e-01 5.486233763436e-01 5.344051486207e-01 5.383767761485e-01 5.181593963157e-01
1.597500000000e-01 8.434852094391e-01 5.349515413198e-01 5.491719738385e-01 5.349405258898e-01 5.389149993295e-01 5.186788820200e-01
1.600000000000e-01 8.443279255020e-01 5.354856127099e-01 5.497192203134e-01 5.354745860681e-01 5.394518973699e-01 5.191970879357e-01
1.602500000000e-01 8.451685582697e-01 5.360183656507e-01 5.502651144182e-01 5.360073278304e-01 5.399874689181e-01 5.197140127842e-01
1.605000000000e-01 8.460071056678e-01 5.365497988202e-01 5.508096548052e-01 5.365387498548e-01 5.405217126269e-01 5.202296552900e-01
1.607500000000e-01 8.468435656277e-01 5.370799108997e-01 5.513528401301e-01 5.370688508223e-01 5.410546271529e-01 5.207440141809e-01
1.610000000000e-01 8.476779360851e-01 5.376087005734e-01 5.518946690513e-01 5.375976294172e-01 5.415862111567e-01 5.212570881877e-01
1.612500000000e-01 8.485102149815e-01 5.381361665288e-01 5.524351402300e-01 5.381250843270e-01 5.421164633028e-01 5.217688760444e-01
1.615000000000e-01 8.493404002633e-01 5.386623074566e-01 5.529742523304e-01 5.386512142422e-01 5.426453822599e-01 5.222793764883e-01
1.617500000000e-01 8.501684898821e-01 5.391871220506e-01 5.535120040199e-01 5.391760178565e-01 5.431729667005e-01 5.227885882597e-01
1.620000000000e-01 8.509944817946e-01 5.397106090076e-01 5.540483939687e-01 5.396994938667e-01 5.436992153010e-01 5.232965101023e-01
1.622500000000e-01 8.518183739630e-01 5.402327670276e-01 5.545834208502e-01 5.402216409728e-01 5.442241267417e-01 5.238031407628e-01
1.625000000000e-01 8.526401643541e-01 5.407535948141e-01 5.551170833408e-01 5.407424578780e-01 5.447476997070e-01 5.243084789911e-01
1.627500000000e-01 8.534598509404e-01 5.412730910733e-01 5.556493801200e-01 5.412619432886e-01 5.452699328848e-01 5.248125235403e-01
1.630000000000e-01 8.542774316993e-01 5.417912545149e-01 5.561803098705e-01 5.417800959142e-01 5.457908249673e-01 5.253152731668e-01
1.632500000000e-01 8.550929046136e-01 5.423080838516e-01 5.567098712778e-01 5.422969144675e-01 5.463103746503e-01 5.258167266301e-01
1.635000000000e-01 8.559062676711e-01 5.428235777994e-01 5.572380630311e-01 5.428123976643e-01 5.468285806334e-01 5.263168826929e-01
1.637500000000e-01 8.567175188651e-01 5.433377350774e-01 5.577648838223e-01 5.433265442238e-01 5.473454416201e-01 5.268157401211e-01
1.640000000000e-01 8.575266561936e-01 5.438505544080e-01 5.582903323468e-01 5.438393528683e-01 5.478609563178e-01 5.273132976838e-01
1.642500000000e-01 8.583336776604e-01 5.443620345167e-01 5.588144073030e-01 5.443508223232e-01 5.483751234375e-01 5.278095541534e-01
1.645000000000e-01 8.591385812742e-01 5.448721741324e-01 5.593371073927e-01 5.448609513172e-01 5.488879416943e-01 5.283045083053e-01
1.647500000000e-01 8.599413650491e-01 5.453809719868e-01 5.598584313209e-01 5.453697385823e-01 5.493994098067e-01 5.287981589184e-01
1.650000000000e-01 8.607420270039e-01 5.458884268154e-01 5.603783777958e-01 5.458771828536e-01 5.499095264973e-01 5.292905047747e-01
1.652500000000e-01 8.615405651635e-01 5.463945373564e-01 5.608969455290e-01 5.463832828695e-01 5.504182904923e-01 5.297815446592e-01
1.655000000000e-01 8.623369775573e-01 5.468993023516e-01 5.614141332352e-01 5.468880373716e-01 5.509257005216e-01 5.302712773604e-01
1.657500000000e-01 8.631312622204e-01 5.474027205458e-01 5.619299396327e-01 5.473914451048e-01 5.514317553188e-01 5.307597016700e-01
1.660000000000e-01 8.639234171928e-01 5.479047906871e-01 5.624443634429e-01 5.478935048170e-01 5.519364536217e-01 5.312468163827e-01
1.662500000000e-01 8.647134405201e-01 5.484055115269e-01 5.629574033905e-01 5.483942152597e-01 5.524397941712e-01 5.317326202968e-01
1.665000000000e-01 8.655013302530e-01 5.489048818199e-01 5.634690582038e-01 5.488935751874e-01 5.529417757123e-01 5.322171122134e-01
1.667500000000e-01 8.662870844474e-01 5.494029003240e-01 5.639793266141e-01 5.493915833580e-01 5.534423969935e-01 5.327002909373e-01
1.670000000000e-01 8.670707011645e-01 5.498995658002e-01 5.644882073565e-01 5.498882385325e-01 5.539416567674e-01 5.331821552761e-01
1.672500000000e-01 8.678521784708e-01 5.503948770129e-01 5.649956991691e-01 5.503835394753e-01 5.544395537897e-01 5.336627040410e-01
1.675000000000e-01 8.686315144381e-01 5.508888327299e-01 5.655018007935e-01 5.508774849542e-01 5.549360868203e-01 5.341419360461e-01
1.677500000000e-01 8.694087071436e-01 5.513814317222e-01 5.660065109748e-01 5.513700737399e-01 5.554312546224e-01 5.346198501092e-01
1.680000000000e-01 8.701837546696e-01 5.518726727638e-01 5.665098284616e-01 5.518613046066e-01 5.559250559633e-01 5.350964450509e-01
1.682500000000e-01 8.709566551035e-01 5.523625546324e-01 5.670117520057e-01 5.523511763319e-01 5.564174896136e-01 5.355717196954e-01
1.685000000000e-01 8.717274065385e-01 5.528510761088e-01 5.675122803622e-01 5.528396876966e-01 5.569085543479e-01 5.360456728698e-01
1.687500000000e-01 8.724960070728e-01 5.533382359770e-01 5.680114122901e-01 5.533268374846e-01 5.573982489440e-01 5.365183034049e-01
1.690000000000e-01 8.732624548099e-01 5.538240330244e-01 5.685091465514e-01 5.538126244834e-01 5.578865721839e-01 5.369896101344e-01
1.692500000000e-01 8.740267478588e-01 5.543084660418e-01 5.690054819119e-01 5.542970474836e-01 5.583735228529e-01 5.374595918953e-01
1.695000000000e-01 8.747888843335e-01 5.547915338232e-01 5.695004171406e-01 5.547801052793e-01 5.588590997401e-01 5.379282475282e-01
1.697500000000e-01 8.755488623535e-01 5.552732351659e-01 5.699939510101e-01 5.552617966675e-01 5.593433016381e-01 5.383955758766e-01
1.700000000000e-01 8.763066800439e-01 5.557535688704e-01 5.704860822965e-01 5.557421204491e-01 5.598261273434e-01 5.388615757875e-01
1.702500000000e-01 8.770623355345e-01 5.562325337409e-01 5.709768097793e-01 5.562210754280e-01 5.603075756558e-01 5.393262461109e-01
1.705000000000e-01 8.778158269611e-01 5.567101285845e-01 5.714661322414e-01 5.566986604113e-01 5.607876453791e-01 5.397895857005e-01
1.707500000000e-01 8.785671524644e-01 5.571863522119e-01 5.719540484695e-01 5.571748742097e-01 5.612663353204e-01 5.402515934129e-01
1.710000000000e-01 8.793163101906e-01 5.576612034371e-01 5.724405572535e-01 5.576497156372e-01 5.617436442907e-01 5.407122681082e-01
1.712500000000e-01 8.800632982912e-01 5.581346810772e-01 5.729256573869e-01 5.581231835108e-01 5.622195711044e-01 5.411716086498e-01
1.715000000000e-01 8.808081149230e-01 5.586067839530e-01 5.734093476668e-01 5.585952766514e-01 5.626941145797e-01 5.416296139041e-01
1.717500000000e-01 8.815507582484e-01 5.590775108884e-01 5.738916268938e-01 5.590659938828e-01 5.631672735384e-01 5.420862827413e-01
1.720000000000e-01 8.822912264349e-01 5.595468607107e-01 5.743724938719e-01 5.595353340322e-01 5.636390468058e-01 5.425416140345e-01
1.722500000000e-01 8.830295176556e-01 5.600148322507e-01 5.748519474087e-01 5.600032959305e-01 5.641094332110e-01 5.429956066601e-01
1.725000000000e-01 8.837656300887e-01 5.604814243423e-01 5.753299863153e-01 5.604698784115e-01 5.645784315865e-01 5.434482594981e-01
1.727500000000e-01 8.844995619180e-01 5.609466358231e-01 5.758066094065e-01 5.609350803129e-01 5.650460407686e-01 5.438995714315e-01
1.730000000000e-01 8.852313113324e-01 5.614104655337e-01 5.762818155005e-01 5.613989004751e-01 5.655122595972e-01 5.443495413468e-01
1.732500000000e-01 8.859608765267e-01 5.618729123183e-01 5.767556034190e-01 5.618613377423e-01 5.659770869156e-01 5.447981681337e-01
1.735000000000e-01 8.866882557006e-01 5.623339750244e-01 5.772279719873e-01 5.623223909622e-01 5.664405215708e-01 5.452454506853e-01
1.737500000000e-01 8.874134470593e-01 5.627936525030e-01 5.776989200344e-01 5.627820589856e-01 5.669025624137e-01 5.456913878979e-01
1.740000000000e-01 8.881364488136e-01 5.632519436083e-01 5.781684463927e-01 5.632403406666e-01 5.673632082984e-01 5.461359786713e-01
1.742500000000e-01 8.888572591794e-01 5.637088471979e-01 5.786365498982e-01 5.636972348630e-01 5.678224580829e-01 5.465792219084e-01
1.745000000000e-01 8.895758763784e-01 5.641643621330e-01 5.791032293904e-01 5.641527404360e-01 5.682803106285e-01 5.470211165157e-01
1.747500000000e-01 8.902922986372e-01 5.646184872780e-01 5.795684837126e-01 5.646068562497e-01 5.687367648003e-01 5.474616614027e-01
1.750000000000e-01 8.910065241883e-01 5.650712215009e-01 5.800323117113e-01 5.650595811722e-01 5.691918194671e-01 5.479008554825e-01
1.752500000000e-01 8.917185512695e-01 5.655225636727e-01 5.804947122369e-01 5.655109140747e-01 5.696454735010e-01 5.483386976714e-01
1.755000000000e-01 8.924283781237e-01 5.659725126683e-01 5.809556841433e-01 5.659608538318e-01 5.700977257780e-01 5.487751868890e-01
1.757500000000e-01 8.931360029996e-01 5.664210673656e-01 5.814152262879e-01 5.664093993216e-01 5.705485751775e-01 5.492103220585e-01
1.760000000000e-01 8.938414241513e-01 5.668682266463e-01 5.818733375319e-01 5.668565494257e-01 5.709980205826e-01 5.496441021061e-01
1.762500000000e-01 8.945446398380e-01 5.673139893952e-01 5.823300167398e-01 5.673023030287e-01 5.714460608800e-01 5.500765259614e-01
1.765000000000e-01 8.952456483248e-01 5.677583545006e-01 5.827852627799e-01 5.677466590192e-01 5.718926949598e-01 5.505075925577e-01
1.767500000000e-01 8.959444478819e-01 5.682013208544e-01 5.832390745240e-01 5.681896162889e-01 5.723379217160e-01 5.509373008312e-01
1.770000000000e-01 8.966410367852e-01 5.686428873516e-01 5.836914508477e-01 5.686311737330e-01 5.727817400460e-01 5.513656497216e-01
1.772500000000e-01 8.973354133159e-01 5.690830528911e-01 5.841423906299e-01 5.690713302500e-01 5.732241488508e-01 5.517926381722e-01
1.775000000000e-01 8.980275757607e-01 5.695218163747e-01 5.845918927533e-01 5.695100847421e-01 5.736651470352e-01 5.522182651292e-01
1.777500000000e-01 8.987175224115e-01 5.699591767081e-01 5.850399561040e-01 5.699474361147e-01 5.741047335071e-01 5.526425295426e-01
1.780000000000e-01 8.994052515663e-01 5.703951328002e-01 5.854865795722e-01 5.703833832768e-01 5.745429071787e-01 5.530654303654e-01
1.782500000000e-01 9.000907615282e-01 5.708296835633e-01 5.859317620511e-01 5.708179251407e-01 5.749796669652e-01 5.534869665543e-01
1.785000000000e-01 9.007740506054e-01 5.712628279134e-01 5.863755024380e-01 5.712510606224e-01 5.754150117857e-01 5.539071370692e-01
1.787500000000e-01 9.014551171123e-01 5.716945647697e-01 5.868177996336e-01 5.716827886411e-01 5.758489405627e-01 5.543259408732e-01
1.790000000000e-01 9.021339593682e-01 5.721248930551e-01 5.872586525421e-01 5.721131081195e-01 5.762814522224e-01 5.547433769330e-01
1.792500000000e-01 9.028105756983e-01 5.725538116957e-01 5.876980600716e-01 5.725420179839e-01 5.767125456947e-01 5.551594442188e-01
1.795000000000e-01 9.034849644330e-01 5.729813196212e-01 5.881360211338e-01 5.729695171640e-01 5.771422199130e-01 5.555741417038e-01
1.797500000000e-01 9.041571239084e-01 5.734074157648e-01 5.885725346439e-01 5.733956045930e-01 5.775704738142e-01 5.559874683648e-01
1.800000000000e-01 9.048270524660e-01 5.738320990632e-01 5.890075995207e-01 5.738202792074e-01 5.779973063389e-01 5.563994231820e-01
1.802500000000e-01 9.054947484528e-01 5.742553684564e-01 5.894412146868e-01 5.742435399474e-01 5.784227164313e-01 5.568100051390e-01
1.805000000000e-01 9.061602102213e-01 5.746772228881e-01 5.898733790682e-01 5.746653857565e-01 5.788467030393e-01 5.572192132226e-01
1.807500000000e-01 9.068234361296e-01 5.750976613053e-01 5.903040915948e-01 5.750858155819e-01 5.792692651140e-01 5.576270464232e-01
1.810000000000e-01 9.074844245411e-01 5.755166826586e-01 5.907333512001e-01 5.755048283741e-01 5.796904016106e-01 5.580335037345e-01
1.812500000000e-01 9.081431738251e-01 5.759342859020e-01 5.911611568211e-01 5.759224230870e-01 5.801101114877e-01 5.584385841536e-01
1.815000000000e-01 9.087996823560e-01 5.763504699932e-01 5.915875073984e-01 5.763385986784e-01 5.805283937072e-01 5.588422866810e-01
1.817500000000e-01 9.094539485141e-01 5.767652338931e-01 5.920124018766e-01 5.767533541092e-01 5.809452472351e-01 5.592446103206e-01
1.820000000000e-01 9.101059706850e-01 5.771785765662e-01 5.924358392036e-01 5.771666883439e-01 5.813606710407e-01 5.596455540797e-01
1.822500000000e-01 9.107557472599e-01 5.775904969807e-01 5.928578183310e-01 5.775786003506e-01 5.817746640969e-01 5.600451169690e-01
1.825000000000e-01 9.114032766354e-01 5.780009941080e-01 5.932783382142e-01 5.779890891009e-01 5.821872253804e-01 5.604432980027e-01
1.827500000000e-01 9.120485572141e-01 5.784100669233e-01 5.936973978123e-01 5.783981535698e-01 5.825983538713e-01 5.608400961983e-01
1.830000000000e-01 9.126915874035e-01 5.788177144052e-01 5.941149960879e-01 5.788057927359e-01 5.830080485534e-01 5.612355105767e-01
1.832500000000e-01 9.133323656172e-01 5.792239355356e-01 5.945311320072e-01 5.792120055812e-01 5.834163084140e-01 5.616295401623e-01
1.835000000000e-01 9.139708902741e-01 5.796287293002e-01 5.949458045403e-01 5.796167910913e-01 5.838231324443e-01 5.620221839828e-01
1.837500000000e-01 9.146071597986e-01 5.800320946882e-01 5.953590126607e-01 5.800201482555e-01 5.842285196387e-01 5.624134410694e-01
1.840000000000e-01 9.152411726209e-01 5.804340306923e-01 5.957707553458e-01 5.804220760664e-01 5.846324689954e-01 5.628033104568e-01
1.842500000000e-01 9.158729271766e-01 5.808345363085e-01 5.961810315766e-01 5.808225735200e-01 5.850349795163e-01 5.631917911829e-01
1.845000000000e-01 9.165024219069e-01 5.812336105366e-01 5.965898403377e-01 5.812216396162e-01 5.854360502069e-01 5.635788822893e-01
1.847500000000e-01 9.171296552586e-01 5.816312523800e-01 5.969971806174e-01 5.816192733582e-01 5.858356800760e-01 5.639645828208e-01
1.850000000000e-01 9.177546256840e-01 5.820274608453e-01 5.974030514078e-01 5.820154737529e-01 5.862338681363e-01 5.643488918258e-01
1.852500000000e-01 9.183773316411e-01 5.824222349429e-01 5.978074517044e-01 5.824102398105e-01 5.866306134042e-01 5.647318083560e-01
1.855000000000e-01 9.189977715934e-01 5.828155736867e-01 5.982103805067e-01 5.828035705448e-01 5.870259148995e-01 5.651133314666e-01
1.857500000000e-01 9.196159440101e-01 5.832074760941e-01 5.986118368177e-01 5.831954649734e-01 5.874197716455e-01 5.654934602162e-01
1.860000000000e-01 9.202318473658e-01 5.835979411861e-01 5.990118196441e-01 5.835859221173e-01 5.878121826696e-01 5.658721936669e-01
1.862500000000e-01 9.208454801410e-01 5.839869679873e-01 5.994103279963e-01 5.839749410009e-01 5.882031470023e-01 5.662495308842e-01
1.865000000000e-01 9.214568408215e-01 5.843745555256e-01 5.998073608884e-01 5.843625206523e-01 5.885926636781e-01 5.666254709371e-01
1.867500000000e-01 9.220659278988e-01 5.847607028328e-01 6.002029173382e-01 5.847486601031e-01 5.889807317347e-01 5.670000128980e-01
1.870000000000e-01 9.226727398702e-01 5.851454089441e-01 6.005969963671e-01 5.851333583887e-01 5.893673502139e-01 5.673731558427e-01
1.872500000000e-01 9.232772752381e-01 5.855286728982e-01 6.009895970003e-01 5.855166145477e-01 5.897525181607e-01 5.677448988506e-01
1.875000000000e-01 9.238795325113e-01 5.859104937375e-01 6.013807182667e-01 5.858984276225e-01 5.901362346241e-01 5.681152410043e-01
1.877500000000e-01 9.244795102035e-01 5.862908705080e-01 6.017703591987e-01 5.862787966591e-01 5.905184986564e-01 5.684841813902e-01
1.880000000000e-01 9.250772068345e-01 5.866698022590e-01 6.021585188327e-01 5.866577207068e-01 5.908993093139e-01 5.688517190978e-01
1.882500000000e-01 9.256726209294e-01 5.870472880437e-01 6.025451962085e-01 5.870351988188e-01 5.912786656561e-01 5.692178532204e-01
1.885000000000e-01 9.262657510190e-01 5.874233269186e-01 6.029303903699e-01 5.874112300517e-01 5.916565667462e-01 5.695825828546e-01
1.887500000000e-01 9.268565956401e-01 5.877979179442e-01 6.033141003641e-01 5.877858134658e-01 5.920330116514e-01 5.699459071003e-01
1.890000000000e-01 9.274451533347e-01 5.881710601841e-01 6.036963252422e-01 5.881589481249e-01 5.924079994422e-01 5.703078250611e-01
1.892500000000e-01 9.280314226505e-01 5.885427527057e-01 6.040770640590e-01 5.885306330963e-01 5.927815291927e-01 5.706683358441e-01
1.895000000000e-01 9.286154021410e-01 5.889129945801e-01 6.044563158729e-01 5.889008674511e-01 5.931535999809e-01 5.710274385597e-01
1.897500000000e-01 9.291970903654e-01 5.892817848818e-01 6.048340797462e-01 5.892696502638e-01 5.935242108882e-01 5.713851323219e-01
1.900000000000e-01 9.297764858882e-01 5.896491226891e-01 6.052103547446e-01 5.896369806127e-01 5.938933609998e-01 5.717414162480e-01
1.902500000000e-01 9.303535872800e-01 5.900150070837e-01 6.055851399378e-01 5.900028575795e-01 5.942610494043e-01 5.720962894590e-01
1.905000000000e-01 9.309283931169e-01 5.903794371511e-01 6.059584343992e-01 5.903672802497e-01 5.946272751943e-01 5.724497510793e-01
1.907500000000e-01 9.315009019805e-01 5.907424119801e-01 6.063302372057e-01 5.907302477122e-01 5.949920374657e-01 5.728018002368e-01
1.910000000000e-01 9.320711124582e-01 5.911039306635e-01 6.067005474382e-01 5.910917590596e-01 5.953553353183e-01 5.731524360627e-01
1.912500000000e-01 9.326390231431e-01 5.914639922974e-01 6.070693641809e-01 5.914518133883e-01 5.957171678552e-01 5.735016576920e-01
1.915000000000e-01 9.332046326338e-01 5.918225959816e-01 6.074366865222e-01 5.918104097978e-01 5.960775341836e-01 5.738494642630e-01
1.917500000000e-01 9.337679395350e-01 5.921797408197e-01 6.078025135540e-01 5.921675473917e-01 5.964364334140e-01 5.741958549174e-01
1.920000000000e-01 9.343289424566e-01 5.925354259186e-01 6.081668443719e-01 5.925232252772e-01 5.967938646607e-01 5.745408288007e-01
1.922500000000e-01 9.348876400144e-01 5.928896503891e-01 6.085296780752e-01 5.928774425649e-01 5.971498270416e-01 5.748843850616e-01
1.925000000000e-01 9.354440308299e-01 5.932424133454e-01 6.088910137671e-01 5.932301983690e-01 5.975043196782e-01 5.752265228524e-01
1.927500000000e-01 9.359981135301e-01 5.935937139056e-01 6.092508505545e-01 5.935814918076e-01 5.978573416959e-01 5.755672413289e-01
1.930000000000e-01 9.365498867482e-01 5.939435511912e-01 6.096091875478e-01 5.939313220021e-01 5.982088922234e-01 5.759065396505e-01
1.932500000000e-01 9.370993491224e-01 5.942919243273e-01 6.099660238613e-01 5.942796880779e-01 5.985589703933e-01 5.762444169800e-01
1.935000000000e-01 9.376464992972e-01 5.946388324428e-01 6.103213586131e-01 5.946265891638e-01 5.989075753418e-01 5.765808724836e-01
1.937500000000e-01 9.381913359225e-01 5.949842746702e-01 6.106751909250e-01 5.949720243921e-01 5.992547062086e-01 5.769159053312e-01
1.940000000000e-01 9.387338576539e-01 5.953282501456e-01 6.110275199223e-01 5.953159928991e-01 5.996003621373e-01 5.772495146962e-01
1.942500000000e-01 9.392740631528e-01 5.956707580088e-01 6.113783447345e-01 5.956584938245e-01 5.999445422751e-01 5.775816997555e-01
1.945000000000e-01 9.398119510863e-01 5.960117974031e-01 6.117276644944e-01 5.959995263116e-01 6.002872457728e-01 5.779124596892e-01
1.947500000000e-01 9.403475201273e-01 5.963513674756e-01 6.120754783388e-01 5.963390895076e-01 6.006284717849e-01 5.782417936815e-01
1.950000000000e-01 9.408807689542e-01 5.966894673770e-01 6.124217854082e-01 5.966771825632e-01 6.009682194695e-01 5.785697009196e-01
1.952500000000e-01 9.414116962513e-01 5.970260962617e-01 6.127665848467e-01 5.970138046327e-01 6.013064879885e-01 5.788961805944e-01
1.955000000000e-01 9.419403007087e-01 5.973612532876e-01 6.131098758024e-01 5.973489548741e-01 6.016432765073e-01 5.792212319005e-01
1.957500000000e-01 9.424665810221e-01 5.976949376164e-01 6.134516574270e-01 5.976826324491e-01 6.019785841951e-01 5.795448540358e-01
1.960000000000e-01 9.429905358928e-01 5.980271484136e-01 6.137919288758e-01 5.980148365229e-01 6.023124102248e-01 5.798670462017e-01
1.962500000000e-01 9.435121640282e-01 5.983578848479e-01 6.141306893083e-01 5.983455662647e-01 6.026447537729e-01 5.801878076034e-01
1.965000000000e-01 9.440314641411e-01 5.986871460922e-01 6.144679378872e-01 5.986748208470e-01 6.029756140195e-01 5.805071374493e-01
1.967500000000e-01 9.445484349501e-01 5.990149313226e-01 6.148036737794e-01 5.990025994463e-01 6.033049901484e-01 5.808250349516e-01
1.970000000000e-01 9.450630751798e-01 5.993412397193e-01 6.151378961554e-01 5.993289012424e-01 6.036328813474e-01 5.811414993258e-01
1.972500000000e-01 9.455753835603e-01 5.996660704659e-01 6.154706041894e-01 5.996537254191e-01 6.039592868075e-01 5.814565297912e-01
1.975000000000e-01 9.460853588275e-01 5.999894227497e-01 6.158017970594e-01 5.999770711636e-01 6.042842057236e-01 5.817701255703e-01
1.977500000000e-01 9.465929997232e-01 6.003112957617e-01 6.161314739472e-01 6.002989376671e-01 6.046076372944e-01 5.820822858896e-01
1.980000000000e-01 9.470983049948e-01 6.006316886967e-01 6.164596340383e-01 6.006193241241e-01 6.049295807221e-01 5.823930099786e-01
1.982500000000e-01 9.476012733953e-01 6.009506007529e-01 6.167862765222e-01 6.009382297333e-01 6.052500352127e-01 5.827022970708e-01
1.985000000000e-01 9.481019036841e-01 6.012680311326e-01 6.171114005917e-01 6.012556536964e-01 6.055689999758e-01 5.830101464030e-01
1.987500000000e-01 9.486001946255e-01 6.015839790413e-01 6.174350054438e-01 6.015715952193e-01 6.058864742247e-01 5.833165572156e-01
1.990000000000e-01 9.490961449903e-01 6.018984436886e-01 6.177570902791e-01 6.018860535116e-01 6.062024571766e-01 5.836215287525e-01
1.992500000000e-01 9.495897535547e-01 6.022114242877e-01 6.180776543019e-01 6.021990277862e-01 6.065169480520e-01 5.839250602614e-01
1.995000000000e-01 9.500810191008e-01 6.025229200552e-01 6.183966967205e-01 6.025105172601e-01 6.068299460754e-01 5.842271509933e-01
1.997500000000e-01 9.505699404164e-01 6.028329302118e-01 6.187142167468e-01 6.028205211537e-01 6.071414504748e-01 5.845278002027e-01
2.000000000000e-01 9.510565162951e-01 6.031414539816e-01 6.190302135965e-01 6.031290386912e-01 6.074514604822e-01 5.848270071479e-01
2.002500000000e-01 9.515407455366e-01 6.034484905926e-01 6.193446864890e-01 6.034360691007e-01 6.077599753329e-01 5.851247710905e-01
2.005000000000e-01 9.520226269457e-01 6.037540392764e-01 6.196576346477e-01 6.037416116137e-01 6.080669942663e-01 5.854210912960e-01
2.007500000000e-01 9.525021593336e-01 6.040580992684e-01 6.199690572997e-01 6.040456654655e-01 6.083725165250e-01 5.857159670331e-01
2.010000000000e-01 9.529793415172e-01 6.043606698075e-01 6.202789536757e-01 6.043482298952e-01 6.086765413559e-01 5.860093975743e-01
2.012500000000e-01 9.534541723190e-01 6.046617501366e-01 6.205873230104e-01 6.046493041456e-01 6.089790680092e-01 5.863013821956e-01
2.015000000000e-01 9.539266505674e-01 6.049613395020e-01 6.208941645421e-01 6.049488874631e-01 6.092800957390e-01 5.865919201765e-01
2.017500000000e-01 9.543967750966e-01 6.052594371539e-01 6.211994775132e-01 6.052469790979e-01 6.095796238028e-01 5.868810108001e-01
2.020000000000e-01 9.548645447466e-01 6.055560423463e-01 6.215032611695e-01 6.055435783038e-01 6.098776514622e-01 5.871686533532e-01
2.022500000000e-01 9.553299583633e-01 6.058511543367e-01 6.218055147609e-01 6.058386843385e-01 6.101741779823e-01 5.874548471260e-01
2.025000000000e-01 9.557930147984e-01 6.061447723865e-01 6.221062375409e-01 6.061322964634e-01 6.104692026319e-01 5.877395914123e-01
2.027500000000e-01 9.562537129090e-01 6.064368957607e-01 6.224054287670e-01 6.064244139433e-01 6.107627246837e-01 5.880228855097e-01
2.030000000000e-01 9.567120515588e-01 6.067275237280e-01 6.227030877002e-01 6.067150360473e-01 6.110547434139e-01 5.883047287190e-01
2.032500000000e-01 9.571680296167e-01 6.070166555611e-01 6.229992136056e-01 6.070041620476e-01 6.113452581025e-01 5.885851203449e-01
2.035000000000e-01 9.576216459577e-01 6.073042905360e-01 6.232938057519e-01 6.072917912206e-01 6.116342680332e-01 5.888640596955e-01
2.037500000000e-01 9.580728994623e-01 6.075904279328e-01 6.235868634117e-01 6.075779228464e-01 6.119217724934e-01 5.891415460826e-01
2.040000000000e-01 9.585217890174e-01 6.078750670352e-01 6.238783858613e-01 6.078625562083e-01 6.122077707744e-01 5.894175788214e-01
2.042500000000e-01 9.589683135152e-01 6.081582071306e-01 6.241683723808e-01 6.081456905942e-01 6.124922621709e-01 5.896921572310e-01
2.045000000000e-01 9.594124718541e-01 6.084398475101e-01 6.244568222543e-01 6.084273252949e-01 6.127752459817e-01 5.899652806339e-01
2.047500000000e-01 9.598542629380e-01 6.087199874687e-01 6.247437347695e-01 6.087074596055e-01 6.130567215090e-01 5.902369483560e-01
2.050000000000e-01 9.602936856769e-01 6.089986263050e-01 6.250291092180e-01 6.089860928246e-01 6.133366880588e-01 5.905071597271e-01
2.052500000000e-01 9.607307389867e-01 6.092757633214e-01 6.253129448953e-01 6.092632242546e-01 6.136151449411e-01 5.907759140806e-01
2.055000000000e-01 9.611654217889e-01 6.095513978241e-01 6.255952411004e-01 6.095388532016e-01 6.138920914692e-01 5.910432107531e-01
2.057500000000e-01 9.615977330109e-01 6.098255291229e-01 6.258759971364e-01 6.098129789756e-01 6.141675269604e-01 5.913090490854e-01
2.060000000000e-01 9.620276715861e-01 6.100981565314e-01 6.261552123103e-01 6.100856008901e-01 6.144414507357e-01 5.915734284213e-01
2.062500000000e-01 9.624552364537e-01 6.103692793671e-01 6.264328859325e-01 6.103567182626e-01 6.147138621199e-01 5.918363481086e-01
2.065000000000e-01 9.628804265585e-01 6.106388969510e-01 6.267090173176e-01 6.106263304142e-01 6.149847604413e-01 5.920978074985e-01
2.067500000000e-01 9.633032408518e-01 6.109070086081e-01 6.269836057838e-01 6.108944366698e-01 6.152541450322e-01 5.923578059459e-01
2.070000000000e-01 9.637236782900e-01 6.111736136670e-01 6.272566506533e-01 6.111610363579e-01 6.155220152285e-01 5.926163428094e-01
2.072500000000e-01 9.641417378358e-01 6.114387114602e-01 6.275281512519e-01 6.114261288112e-01 6.157883703699e-01 5.928734174509e-01
2.075000000000e-01 9.645574184578e-01 6.117023013237e-01 6.277981069094e-01 6.116897133657e-01 6.160532097997e-01 5.931290292362e-01
2.077500000000e-01 9.649707191302e-01 6.119643825976e-01 6.280665169594e-01 6.119517893614e-01 6.163165328651e-01 5.933831775346e-01
2.080000000000e-01 9.653816388333e-01 6.122249546256e-01 6.283333807393e-01 6.122123561420e-01 6.165783389170e-01 5.936358617190e-01
2.082500000000e-01 9.657901765531e-01 6.124840167550e-01 6.285986975902e-01 6.124714130548e-01 6.168386273101e-01 5.938870811659e-01
2.085000000000e-01 9.661963312817e-01 6.127415683371e-01 6.288624668573e-01 6.127289594513e-01 6.170973974028e-01 5.941368352555e-01
2.087500000000e-01 9.666001020169e-01 6.129976087270e-01 6.291246878893e-01 6.129849946864e-01 6.173546485571e-01 5.943851233715e-01
2.090000000000e-01 9.670014877624e-01 6.132521372834e-01 6.293853600390e-01 6.132395181188e-01 6.176103801390e-01 5.946319449013e-01
2.092500000000e-01 9.674004875279e-01 6.135051533689e-01 6.296444826630e-01 6.134925291112e-01 6.178645915181e-01 5.948772992359e-01
2.095000000000e-01 9.677971003289e-01 6.137566563498e-01 6.299020551215e-01 6.137440270299e-01 6.181172820679e-01 5.951211857698e-01
2.097500000000e-01 9.681913251867e-01 6.140066455962e-01 6.301580767789e-01 6.139940112450e-01 6.183684511653e-01 5.953636039015e-01
2.100000000000e-01 9.685831611286e-01 6.142551204819e-01 6.304125470031e-01 6.142424811302e-01 6.186180981914e-01 5.956045530326e-01
2.102500000000e-01 9.689726071879e-01 6.145020803847e-01 6.306654651661e-01 6.144894360635e-01 6.188662225308e-01 5.958440325686e-01
2.105000000000e-01 9.693596624036e-01 6.147475246860e-01 6.309168306434e-01 6.147348754261e-01 6.191128235720e-01 5.960820419188e-01
2.107500000000e-01 9.697443258207e-01 6.149914527711e-01 6.311666428147e-01 6.149787986034e-01 6.193579007071e-01 5.963185804957e-01
2.110000000000e-01 9.701265964901e-01 6.152338640289e-01 6.314149010635e-01 6.152212049844e-01 6.196014533321e-01 5.965536477159e-01
2.112500000000e-01 9.705064734685e-01 6.154747578524e-01 6.316616047768e-01 6.154620939617e-01 6.198434808465e-01 5.967872429992e-01
2.115000000000e-01 9.708839558187e-01 6.157141336379e-01 6.319067533459e-01 6.157014649322e-01 6.200839826540e-01 5.970193657694e-01
2.117500000000e-01 9.712590426093e-01 6.159519907861e-01 6.321503461656e-01 6.159393172962e-01 6.203229581617e-01 5.972500154535e-01
2.120000000000e-01 9.716317329147e-01 6.161883287010e-01 6.323923826348e-01 6.161756504578e-01 6.205604067807e-01 5.974791914827e-01
2.122500000000e-01 9.720020258154e-01 6.164231467906e-01 6.326328621559e-01 6.164104638251e-01 6.207963279257e-01 5.977068932913e-01
2.125000000000e-01 9.723699203976e-01 6.166564444668e-01 6.328717841356e-01 6.166437568099e-01 6.210307210152e-01 5.979331203176e-01
2.127500000000e-01 9.727354157539e-01 6.168882211451e-01 6.331091479842e-01 6.168755288277e-01 6.212635854716e-01 5.981578720034e-01
2.130000000000e-01 9.730985109822e-01 6.171184762448e-01 6.333449531157e-01 6.171057792979e-01 6.214949207209e-01 5.983811477941e-01
2.132500000000e-01 9.734592051866e-01 6.173472091892e-01 6.335791989484e-01 6.173345076436e-01 6.217247261930e-01 5.986029471387e-01
2.135000000000e-01 9.738174974771e-01 6.175744194053e-01 6.338118849040e-01 6.175617132920e-01 6.219530013215e-01 5.988232694901e-01
2.137500000000e-01 9.741733869699e-01 6.178001063238e-01 6.340430104082e-01 6.177873956738e-01 6.221797455438e-01 5.990421143047e-01
2.140000000000e-01 9.745268727866e-01 6.180242693793e-01 6.342725748908e-01 6.180115542236e-01 6.224049583010e-01 5.992594810423e-01
2.142500000000e-01 9.748779540551e-01 6.182469080103e-01 6.345005777850e-01 6.182341883797e-01 6.226286390382e-01 5.994753691668e-01
2.145000000000e-01 9.752266299092e-01 6.184680216590e-01 6.347270185283e-01 6.184552975845e-01 6.228507872040e-01 5.996897781453e-01
2.147500000000e-01 9.755728994886e-01 6.186876097713e-01 6.349518965618e-01 6.186748812839e-01 6.230714022510e-01 5.999027074490e-01
2.150000000000e-01 9.759167619388e-01 6.189056717972e-01 6.351752113305e-01 6.188929389278e-01 6.232904836354e-01 6.001141565523e-01
2.152500000000e-01 9.762582164114e-01 6.191222071902e-01 6.353969622834e-01 6.191094699698e-01 6.235080308174e-01 6.003241249337e-01
2.155000000000e-01 9.765972620638e-01 6.193372154080e-01 6.356171488732e-01 6.193244738675e-01 6.237240432608e-01 6.005326120749e-01
2.157500000000e-01 9.769338980597e-01 6.195506959117e-01 6.358357705567e-01 6.195379500822e-01 6.239385204333e-01 6.007396174616e-01
2.160000000000e-01 9.772681235682e-01 6.197626481664e-01 6.360528267941e-01 6.197498980790e-01 6.241514618063e-01 6.009451405830e-01
2.162500000000e-01 9.775999377648e-01 6.199730716412e-01 6.362683170499e-01 6.199603173267e-01 6.243628668550e-01 6.011491809320e-01
2.165000000000e-01 9.779293398307e-01 6.201819658087e-01 6.364822407924e-01 6.201692072982e-01 6.245727350584e-01 6.013517380052e-01
2.167500000000e-01 9.782563289533e-01 6.203893301456e-01 6.366945974936e-01 6.203765674700e-01 6.247810658994e-01 6.015528113028e-01
2.170000000000e-01 9.785809043255e-01 6.205951641322e-01 6.369053866296e-01 6.205823973225e-01 6.249878588645e-01 6.017524003285e-01
2.172500000000e-01 9.789030651467e-01 6.207994672528e-01 6.371146076801e-01 6.207866963400e-01 6.251931134442e-01 6.019505045901e-01
2.175000000000e-01 9.792228106217e-01 6.210022389955e-01 6.373222601290e-01 6.209894640106e-01 6.253968291325e-01 6.021471235986e-01
2.177500000000e-01 9.795401399620e-01 6.212034788521e-01 6.375283434637e-01 6.211906998262e-01 6.255990054274e-01 6.023422568690e-01
2.180000000000e-01 9.798550523842e-01 6.214031863183e-01 6.377328571758e-01 6.213904032824e-01 6.257996418309e-01 6.025359039197e-01
2.182500000000e-01 9.801675471116e-01 6.216013608938e-01 6.379358007605e-01 6.215885738788e-01 6.259987378483e-01 6.027280642729e-01
2.185000000000e-01 9.804776233729e-01 6.217980020819e-01 6.381371737173e-01 6.217852111189e-01 6.261962929891e-01 6.029187374546e-01
2.187500000000e-01 9.807852804032e-01 6.219931093898e-01 6.383369755491e-01 6.219803145099e-01 6.263923067664e-01 6.031079229942e-01
2.190000000000e-01 9.810905174433e-01 6.221866823286e-01 6.385352057629e-01 6.221738835628e-01 6.265867786973e-01 6.032956204250e-01
2.192500000000e-01 9.813933337401e-01 6.223787204132e-01 6.387318638696e-01 6.223659177926e-01 6.267797083025e-01 6.034818292838e-01
2.195000000000e-01 9.816937285464e-01 6.225692231624e-01 6.389269493840e-01 6.225564167179e-01 6.269710951066e-01 6.036665491112e-01
2.197500000000e-01 9.819917011209e-01 6.227581900987e-01 6.391204618247e-01 6.227453798614e-01 6.271609386378e-01 6.038497794514e-01
2.200000000000e-01 9.822872507287e-01 6.229456207486e-01 6.393124007142e-01 6.229328067495e-01 6.273492384285e-01 6.040315198523e-01
2.202500000000e-01 9.825803766402e-01 6.231315146423e-01 6.395027655790e-01 6.231186969125e-01 6.275359940145e-01 6.042117698654e-01
2.205000000000e-01 9.828710781324e-01 6.233158713139e-01 6.396915559493e-01 6.233030498845e-01 6.277212049359e-01 6.043905290461e-01
2.207500000000e-01 9.831593544878e-01 6.234986903015e-01 6.398787713593e-01 6.234858652035e-01 6.279048707360e-01 6.045677969532e-01
2.210000000000e-01 9.834452049953e-01 6.236799711468e-01 6.400644113471e-01 6.236671424112e-01 6.280869909623e-01 6.047435731494e-01
2.212500000000e-01 9.837286289496e-01 6.238597133954e-01 6.402484754547e-01 6.238468810535e-01 6.282675651661e-01 6.049178572009e-01
2.215000000000e-01 9.840096256512e-01 6.240379165970e-01 6.404309632278e-01 6.240250806796e-01 6.284465929024e-01 6.050906486778e-01
2.217500000000e-01 9.842881944068e-01 6.242145803048e-01 6.406118742164e-01 6.242017408431e-01 6.286240737300e-01 6.052619471536e-01
2.220000000000e-01 9.845643345292e-01 6.243897040761e-01 6.407912079739e-01 6.243768611012e-01 6.288000072116e-01 6.054317522057e-01
2.222500000000e-01 9.848380453369e-01 6.245632874719e-01 6.409689640579e-01 6.245504410149e-01 6.289743929137e-01 6.056000634152e-01
2.225000000000e-01 9.851093261547e-01 6.247353300572e-01 6.411451420299e-01 6.247224801492e-01 6.291472304065e-01 6.057668803667e-01
2.227500000000e-01 9.853781763132e-01 6.249058314008e-01 6.413197414552e-01 6.248929780727e-01 6.293185192642e-01 6.059322026487e-01
2.230000000000e-01 9.856445951490e-01 6.250747910753e-01 6.414927619029e-01 6.250619343583e-01 6.294882590647e-01 6.060960298531e-01
2.232500000000e-01 9.859085820047e-01 6.252422086571e-01 6.416642029463e-01 6.252293485824e-01 6.296564493898e-01 6.062583615759e-01
2.235000000000e-01 9.861701362289e-01 6.254080837268e-01 6.418340641623e-01 6.253952203254e-01 6.298230898249e-01 6.064191974165e-01
2.237500000000e-01 9.864292571765e-01 6.255724158684e-01 6.420023451318e-01 6.255595491714e-01 6.299881799595e-01 6.065785369779e-01
2.240000000000e-01 9.866859442079e-01 6.257352046700e-01 6.421690454398e-01 6.257223347086e-01 6.301517193869e-01 6.067363798671e-01
2.242500000000e-01 9.869401966898e-01 6.258964497237e-01 6.423341646749e-01 6.258835765290e-01 6.303137077039e-01 6.068927256946e-01
2.245000000000e-01 9.871920139948e-01 6.260561506252e-01 6.424977024297e-01 6.260432742283e-01 6.304741445115e-01 6.070475740746e-01
2.247500000000e-01 9.874413955018e-01 6.262143069743e-01 6.426596583007e-01 6.262014274062e-01 6.306330294144e-01 6.072009246251e-01
2.250000000000e-01 9.876883405951e-01 6.263709183744e-01 6.428200318885e-01 6.263580356663e-01 6.307903620210e-01 6.073527769677e-01
2.252500000000e-01 9.879328486657e-01 6.265259844329e-01 6.429788227974e-01 6.265130986160e-01 6.309461419438e-01 6.075031307277e-01
2.255000000000e-01 9.881749191102e-01 6.266795047613e-01 6.431360306355e-01 6.266666158666e-01 6.311003687988e-01 6.076519855340e-01
2.257500000000e-01 9.884145513314e-01 6.268314789746e-01 6.432916550150e-01 6.268185870333e-01 6.312530422060e-01 6.077993410196e-01
2.260000000000e-01 9.886517447379e-01 6.269819066918e-01 6.434456955521e-01 6.269690117350e-01 6.314041617892e-01 6.079451968206e-01
2.262500000000e-01 9.888864987445e-01 6.271307875359e-01 6.435981518667e-01 6.271178895948e-01 6.315537271761e-01 6.080895525773e-01
2.265000000000e-01 9.891188127720e-01 6.272781211336e-01 6.437490235827e-01 6.272652202393e-01 6.317017379981e-01 6.082324079335e-01
2.267500000000e-01 9.893486862471e-01 6.274239071156e-01 6.438983103278e-01 6.274110032994e-01 6.318481938906e-01 6.083737625367e-01
2.270000000000e-01 9.895761186026e-01 6.275681451165e-01 6.440460117338e-01 6.275552384093e-01 6.319930944927e-01 6.085136160381e-01
2.272500000000e-01 9.898011092775e-01 6.277108347745e-01 6.441921274363e-01 6.276979252076e-01 6.321364394474e-01 6.086519680927e-01
2.275000000000e-01 9.900236577166e-01 6.278519757321e-01 6.443366570748e-01 6.278390633366e-01 6.322782284014e-01 6.087888183590e-01
2.277500000000e-01 9.902437633707e-01 6.279915676353e-01 6.444796002928e-01 6.279786524424e-01 6.324184610054e-01 6.089241664994e-01
2.280000000000e-01 9.904614256966e-01 6.281296101342e-01 6.446209567376e-01 6.281166921750e-01 6.325571369138e-01 6.090580121800e-01
2.282500000000e-01 9.906766441576e-01 6.282661028828e-01 6.447607260605e-01 6.282531821886e-01 6.326942557851e-01 6.091903550705e-01
2.285000000000e-01 9.908894182224e-01 6.284010455388e-01 6.448989079167e-01 6.283881221407e-01 6.328298172813e-01 6.093211948443e-01
2.287500000000e-01 9.910997473660e-01 6.285344377640e-01 6.450355019654e-01 6.285215116930e-01 6.329638210684e-01 6.094505311787e-01
2.290000000000e-01 9.913076310695e-01 6.286662792238e-01 6.451705078695e-01 6.286533505112e-01 6.330962668162e-01 6.095783637545e-01
2.292500000000e-01 9.915130688200e-01 6.287965695878e-01 6.453039252960e-01 6.287836382648e-01 6.332271541985e-01 6.097046922562e-01
2.295000000000e-01 9.917160601106e-01 6.289253085293e-01 6.454357539158e-01 6.289123746271e-01 6.333564828926e-01 6.098295163722e-01
2.297500000000e-01 9.919166044404e-01 6.290524957256e-01 6.455659934037e-01 6.290395592754e-01 6.334842525801e-01 6.099528357945e-01
2.300000000000e-01 9.921147013145e-01 6.291781308577e-01 6.456946434384e-01 6.291651918906e-01 6.336104629459e-01 6.100746502189e-01
2.302500000000e-01 9.923103502442e-01 6.293022136107e-01 6.458217037025e-01 6.292892721579e-01 6.337351136792e-01 6.101949593446e-01
2.305000000000e-01 9.925035507468e-01 6.294247436734e-01 6.459471738826e-01 6.294117997662e-01 6.338582044729e-01 6.103137628750e-01
2.307500000000e-01 9.926943023456e-01 6.295457207387e-01 6.460710536691e-01 6.295327744083e-01 6.339797350237e-01 6.104310605168e-01
2.310000000000e-01 9.928826045698e-01 6.296651445032e-01 6.461933427565e-01 6.296521957807e-01 6.340997050321e-01 6.105468519807e-01
2.312500000000e-01 9.930684569549e-01 6.297830146676e-01 6.463140408431e-01 6.297700635841e-01 6.342181142025e-01 6.106611369809e-01
2.315000000000e-01 9.932518590423e-01 6.298993309361e-01 6.464331476312e-01 6.298863775230e-01 6.343349622432e-01 6.107739152355e-01
2.317500000000e-01 9.934328103796e-01 6.300140930173e-01 6.465506628269e-01 6.300011373057e-01 6.344502488663e-01 6.108851864661e-01
2.320000000000e-01 9.936113105200e-01 6.301273006234e-01 6.466665861404e-01 6.301143426445e-01 6.345639737878e-01 6.109949503982e-01
2.322500000000e-01 9.937873590233e-01 6.302389534706e-01 6.467809172857e-01 6.302259932556e-01 6.346761367274e-01 6.111032067611e-01
2.325000000000e-01 9.939609554552e-01 6.303490512787e-01 6.468936559807e-01 6.303360888589e-01 6.347867374088e-01 6.112099552875e-01
2.327500000000e-01 9.941320993872e-01 6.304575937719e-01 6.470048019474e-01 6.304446291784e-01 6.348957755596e-01 6.113151957142e-01
2.330000000000e-01 9.943007903970e-01 6.305645806779e-01 6.471143549116e-01 6.305516139421e-01 6.350032509109e-01 6.114189277813e-01
2.332500000000e-01 9.944670280684e-01 6.306700117286e-01 6.472223146030e-01 6.306570428815e-01 6.351091631981e-01 6.115211512331e-01
2.335000000000e-01 9.946308119915e-01 6.307738866594e-01 6.473286807554e-01 6.307609157324e-01 6.352135121602e-01 6.116218658171e-01
2.337500000000e-01 9.947921417617e-01 6.308762052100e-01 6.474334531063e-01 6.308632322342e-01 6.353162975400e-01 6.117210712851e-01
2.340000000000e-01 9.949510169813e-01 6.309769671239e-01 6.475366313974e-01 6.309639921306e-01 6.354175190844e-01 6.118187673921e-01
2.342500000000e-01 9.951074372581e-01 6.310761721482e-01 6.476382153740e-01 6.310631951686e-01 6.355171765440e-01 6.119149538971e-01
2.345000000000e-01 9.952614022063e-01 6.311738200343e-01 6.477382047856e-01 6.311608410997e-01 6.356152696731e-01 6.120096305628e-01
2.347500000000e-01 9.954129114459e-01 6.312699105374e-01 6.478365993856e-01 6.312569296789e-01 6.357117982303e-01 6.121027971555e-01
2.350000000000e-01 9.955619646031e-01 6.313644434164e-01 6.479333989312e-01 6.313514606653e-01 6.358067619775e-01 6.121944534455e-01
2.352500000000e-01 9.957085613101e-01 6.314574184344e-01 6.480286031837e-01 6.314444338219e-01 6.359001606808e-01 6.122845992065e-01
2.355000000000e-01 9.958527012051e-01 6.315488353581e-01 6.481222119082e-01 6.315358489156e-01 6.359919941102e-01 6.123732342161e-01
2.357500000000e-01 9.959943839328e-01 6.316386939584e-01 6.482142248739e-01 6.316257057170e-01 6.360822620393e-01 6.124603582556e-01
2.360000000000e-01 9.961336091431e-01 6.317269940100e-01 6.483046418537e-01 6.317140040009e-01 6.361709642458e-01 6.125459711101e-01
2.362500000000e-01 9.962703764929e-01 6.318137352913e-01 6.483934626247e-01 6.318007435459e-01 6.362581005111e-01 6.126300725683e-01
2.365000000000e-01 9.964046856446e-01 6.318989175849e-01 6.484806869677e-01 6.318859241344e-01 6.363436706206e-01 6.127126624227e-01
2.367500000000e-01 9.965365362667e-01 6.319825406772e-01 6.485663146676e-01 6.319695455528e-01 6.364276743633e-01 6.127937404695e-01
2.370000000000e-01 9.966659280340e-01 6.320646043585e-01 6.486503455131e-01 6.320516075914e-01 6.365101115323e-01 6.128733065086e-01
2.372500000000e-01 9.967928606273e-01 6.321451084229e-01 6.487327792970e-01 6.321321100446e-01 6.365909819246e-01 6.129513603438e-01
2.375000000000e-01 9.969173337331e-01 6.322240526687e-01 6.488136158159e-01 6.322110527102e-01 6.366702853409e-01 6.130279017825e-01
2.377500000000e-01 9.970393470446e-01 6.323014368978e-01 6.488928548705e-01 6.322884353904e-01 6.367480215858e-01 6.131029306357e-01
2.380000000000e-01 9.971589002607e-01 6.323772609162e-01 6.489704962653e-01 6.323642578912e-01 6.368241904677e-01 6.131764467184e-01
2.382500000000e-01 9.972759930862e-01 6.324515245337e-01 6.490465398087e-01 6.324385200224e-01 6.368987917990e-01 6.132484498492e-01
2.385000000000e-01 9.973906252323e-01 6.325242275641e-01 6.491209853133e-01 6.325112215978e-01 6.369718253960e-01 6.133189398504e-01
2.387500000000e-01 9.975027964163e-01 6.325953698251e-01 6.491938325953e-01 6.325823624350e-01 6.370432910786e-01 6.133879165481e-01
2.390000000000e-01 9.976125063613e-01 6.326649511383e-01 6.492650814751e-01 6.326519423556e-01 6.371131886708e-01 6.134553797720e-01
2.392500000000e-01 9.977197547965e-01 6.327329713292e-01 6.493347317770e-01 6.327199611852e-01 6.371815180004e-01 6.135213293558e-01
2.395000000000e-01 9.978245414574e-01 6.327994302271e-01 6.494027833291e-01 6.327864187532e-01 6.372482788991e-01 6.135857651367e-01
2.397500000000e-01 9.979268660856e-01 6.328643276655e-01 6.494692359637e-01 6.328513148929e-01 6.373134712024e-01 6.136486869558e-01
2.400000000000e-01 9.980267284283e-01 6.329276634816e-01 6.495340895167e-01 6.329146494415e-01 6.373770947496e-01 6.137100946577e-01
2.402500000000e-01 9.981241282393e-01 6.329894375165e-01 6.495973438282e-01 6.329764222403e-01 6.374391493839e-01 6.137699880909e-01
2.405000000000e-01 9.982190652782e-01 6.330496496154e-01 6.496589987422e-01 6.330366331343e-01 6.374996349526e-01 6.138283671077e-01
2.407500000000e-01 9.983115393109e-01 6.331082996272e-01 6.497190541066e-01 6.330952819725e-01 6.375585513066e-01 6.138852315640e-01
2.410000000000e-01 9.984015501090e-01 6.331653874048e-01 6.497775097733e-01 6.331523686078e-01 6.376158983007e-01 6.139405813196e-01
2.412500000000e-01 9.984890974505e-01 6.332209128052e-01 6.498343655981e-01 6.332078928970e-01 6.376716757937e-01 6.139944162378e-01
2.415000000000e-01 9.985741811195e-01 6.332748756889e-01 6.498896214407e-01 6.332618547010e-01 6.377258836481e-01 6.140467361858e-01
2.417500000000e-01 9.986568009059e-01 6.333272759208e-01 6.499432771649e-01 6.333142538844e-01 6.377785217303e-01 6.140975410345e-01
2.420000000000e-01 9.987369566060e-01 6.333781133693e-01 6.499953326383e-01 6.333650903157e-01 6.378295899107e-01 6.141468306586e-01
2.422500000000e-01 9.988146480220e-01 6.334273879070e-01 6.500457877325e-01 6.334143638675e-01 6.378790880635e-01 6.141946049364e-01
2.425000000000e-01 9.988898749619e-01 6.334750994103e-01 6.500946423230e-01 6.334620744162e-01 6.379270160667e-01 6.142408637501e-01
2.427500000000e-01 9.989626372405e-01 6.335212477596e-01 6.501418962893e-01 6.335082218421e-01 6.379733738022e-01 6.142856069855e-01
2.430000000000e-01 9.990329346781e-01 6.335658328391e-01 6.501875495150e-01 6.335528060296e-01 6.380181611559e-01 6.143288345323e-01
2.432500000000e-01 9.991007671012e-01 6.336088545370e-01 6.502316018874e-01 6.335958268667e-01 6.380613780173e-01 6.143705462837e-01
2.435000000000e-01 9.991661343425e-01 6.336503127454e-01 6.502740532978e-01 6.336372842457e-01 6.381030242801e-01 6.144107421369e-01
2.437500000000e-01 9.992290362407e-01 6.336902073604e-01 6.503149036415e-01 6.336771780625e-01 6.381430998416e-01 6.144494219927e-01
2.440000000000e-01 9.992894726406e-01 6.337285382818e-01 6.503541528177e-01 6.337155082170e-01 6.381816046030e-01 6.144865857555e-01
2.442500000000e-01 9.993474433930e-01 6.337653054136e-01 6.503918007298e-01 6.337522746132e-01 6.382185384695e-01 6.145222333338e-01
2.445000000000e-01 9.994029483549e-01 6.338005086635e-01 6.504278472847e-01 6.337874771588e-01 6.382539013501e-01 6.145563646396e-01
2.447500000000e-01 9.994559873895e-01 6.338341479432e-01 6.504622923936e-01 6.338211157656e-01 6.382876931577e-01 6.145889795887e-01
2.450000000000e-01 9.995065603658e-01 6.338662231685e-01 6.504951359716e-01 6.338531903491e-01 6.383199138090e-01 6.146200781005e-01
2.452500000000e-01 9.995546671588e-01 6.338967342588e-01 6.505263779375e-01 6.338837008290e-01 6.383505632247e-01 6.146496600984e-01
2.455000000000e-01 9.996003076502e-01 6.339256811376e-01 6.505560182144e-01 6.339126471287e-01 6.383796413292e-01 6.146777255094e-01
2.457500000000e-01 9.996434817273e-01 6.339530637323e-01 6.505840567291e-01 6.339400291756e-01 6.384071480509e-01 6.147042742642e-01
2.460000000000e-01 9.996841892833e-01 6.339788819743e-01 6.506104934125e-01 6.339658469011e-01 6.384330833221e-01 6.147293062972e-01
2.462500000000e-01 9.997224302180e-01 6.340031357987e-01 6.506353281994e-01 6.339901002403e-01 6.384574470787e-01 6.147528215469e-01
2.465000000000e-01 9.997582044370e-01 6.340258251449e-01 6.506585610285e-01 6.340127891326e-01 6.384802392609e-01 6.147748199550e-01
2.467500000000e-01 9.997915118520e-01 6.340469499557e-01 6.506801918425e-01 6.340339135208e-01 6.385014598125e-01 6.147953014674e-01
2.470000000000e-01 9.998223523808e-01 6.340665101784e-01 6.507002205881e-01 6.340534733522e-01 6.385211086811e-01 6.148142660335e-01
2.472500000000e-01 9.998507259474e-01 6.340845057638e-01 6.507186472158e-01 6.340714685776e-01 6.385391858183e-01 6.148317136065e-01
2.475000000000e-01 9.998766324816e-01 6.341009366668e-01 6.507354716802e-01 6.340878991519e-01 6.385556911797e-01 6.148476441434e-01
2.477500000000e-01 9.999000719197e-01 6.341158028461e-01 6.507506939399e-01 6.341027650339e-01 6.385706247245e-01 6.148620576049e-01
2.480000000000e-01 9.999210442038e-01 6.341291042646e-01 6.507643139572e-01 6.341160661862e-01 6.385839864160e-01 6.148749539553e-01
2.482500000000e-01 9.999395492821e-01 6.341408408888e-01 6.507763316985e-01 6.341278025756e-01 6.385957762213e-01 6.148863331629e-01
2.485000000000e-01 9.999555871089e-01 6.341510126893e-01 6.507867471343e-01 6.341379741726e-01 6.386059941113e-01 6.148961951996e-01
2.487500000000e-01 9.999691576448e-01 6.341596196406e-01 6.507955602389e-01 6.341465809518e-01 6.386146400608e-01 6.149045400411e-01
2.490000000000e-01 9.999802608562e-01 6.341666617210e-01 6.508027709904e-01 6.341536228914e-01 6.386217140485e-01 6.149113676668e-01
2.492500000000e-01 9.999888967155e-01 6.341721389131e-01 6.508083793712e-01 6.341590999738e-01 6.386272160570e-01 6.149166780597e-01
2.495000000000e-01 9.999950652019e-01 6.341760512029e-01 6.508123853673e-01 6.341630121854e-01 6.386311460728e-01 6.149204712069e-01
2.497500000000e-01 9.999987662997e-01 6.341783985807e-01 6.508147889689e-01 6.341653595162e-01 6.386335040861e-01 6.149227470990e-01
2.500000000000e-01 1.000000000000e+00 6.341791810407e-01 6.508155901701e-01 6.341661419605e-01 6.386342900912e-01 6.149235057303e-01
2.502500000000e-01 9.999987662997e-01 6.341783985807e-01 6.508147889689e-01 6.341653595162e-01 6.386335040861e-01 6.149227470990e-01
2.505000000000e-01 9.999950652019e-01 6.341760512029e-01 6.508123853673e-01 6.341630121854e-01 6.386311460728e-01 6.149204712069e-01
2.507500000000e-01 9.999888967155e-01 6.341721389131e-01 6.508083793711e-01 6.341590999738e-01 6.386272160570e-01 6.149166780597e-01
2.510000000000e-01 9.999802608562e-01 6.341666617211e-01 6.508027709904e-01 6.341536228914e-01 6.386217140485e-01 6.149113676668e-01
2.512500000000e-01 9.999691576448e-01 6.341596196406e-01 6.507955602389e-01 6.341465809518e-01 6.386146400608e-01 6.149045400411e-01
2.515000000000e-01 9.999555871089e-01 6.341510126893e-01 6.507867471343e-01 6.341379741726e-01 6.386059941113e-01 6.148961951996e-01
2.517500000000e-01 9.999395492821e-01 6.341408408888e-01 6.507763316985e-01 6.341278025756e-01 6.385957762213e-01 6.148863331629e-01
2.520000000000e-01 9.999210442038e-01 6.341291042646e-01 6.507643139572e-01 6.341160661863e-01 6.385839864160e-01 6.148749539553e-01
2.522500000000e-01 9.999000719197e-01 6.341158028461e-01 6.507506939399e-01 6.341027650339e-01 6.385706247245e-01 6.148620576049e-01
2.525000000000e-01 9.998766324816e-01 6.341009366668e-01 6.507354716802e-01 6.340878991519e-01 6.385556911797e-01 6.148476441434e-01
2.527500000000e-01 9.998507259474e-01 6.340845057638e-01 6.507186472157e-01 6.340714685775e-01 6.385391858182e-01 6.148317136065e-01
2.530000000000e-01 9.998223523808e-01 6.340665101784e-01 6.507002205880e-01 6.340534733521e-01 6.385211086810e-01 6.148142660335e-01
2.532500000000e-01 9.997915118520e-01 6.340469499557e-01 6.506801918424e-01 6.340339135208e-01 6.385014598123e-01 6.147953014674e-01
2.535000000000e-01 9.997582044370e-01 6.340258251448e-01 6.506585610283e-01 6.340127891325e-01 6.384802392608e-01 6.147748199550e-01
2.537500000000e-01 9.997224302180e-01 6.340031357987e-01 6.506353281993e-01 6.339901002403e-01 6.384574470787e-01 6.147528215469e-01
2.540000000000e-01 9.996841892833e-01 6.339788819742e-01 6.506104934124e-01 6.339658469011e-01 6.384330833221e-01 6.147293062972e-01
2.542500000000e-01 9.996434817273e-01 6.339530637323e-01 6.505840567290e-01 6.339400291756e-01 6.384071480509e-01 6.147042742642e-01
2.545000000000e-01 9.996003076502e-01 6.339256811375e-01 6.505560182143e-01 6.339126471287e-01 6.383796413292e-01 6.146777255094e-01
2.547500000000e-01 9.995546671588e-01 6.338967342587e-01 6.505263779374e-01 6.338837008290e-01 6.383505632247e-01 6.146496600984e-01
2.550000000000e-01 9.995065603658e-01 6.338662231685e-01 6.504951359715e-01 6.338531903491e-01 6.383199138090e-01 6.146200781005e-01
2.552500000000e-01 9.994559873895e-01 6.338341479432e-01 6.504622923936e-01 6.338211157656e-01 6.382876931577e-01 6.145889795887e-01
2.555000000000e-01 9.994029483549e-01 6.338005086635e-01 6.504278472847e-01 6.337874771588e-01 6.382539013501e-01 6.145563646396e-01
2.557500000000e-01 9.993474433930e-01 6.337653054136e-01 6.503918007298e-01 6.337522746132e-01 6.382185384695e-01 6.145222333338e-01
2.560000000000e-01 9.992894726406e-01 6.337285382818e-01 6.503541528178e-01 6.337155082170e-01 6.381816046029e-01 6.144865857555e-01
2.562500000000e-01 9.992290362407e-01 6.336902073604e-01 6.503149036415e-01 6.336771780625e-01 6.381430998415e-01 6.144494219927e-01
2.565000000000e-01 9.991661343425e-01 6.336503127454e-01 6.502740532978e-01 6.336372842457e-01 6.381030242801e-01 6.144107421369e-01
2.567500000000e-01 9.991007671012e-01 6.336088545370e-01 6.502316018874e-01 6.335958268667e-01 6.380613780173e-01 6.143705462837e-01
2.570000000000e-01 9.990329346781e-01 6.335658328391e-01 6.501875495150e-01 6.335528060296e-01 6.380181611559e-01 6.143288345323e-01
2.572500000000e-01 9.989626372405e-01 6.335212477596e-01 6.501418962894e-01 6.335082218421e-01 6.379733738022e-01 6.142856069855e-01
2.575000000000e-01 9.988898749619e-01 6.334750994103e-01 6.500946423230e-01 6.334620744163e-01 6.379270160667e-01 6.142408637501e-01
2.577500000000e-01 9.988146480220e-01 6.334273879070e-01 6.500457877325e-01 6.334143638675e-01 6.378790880635e-01 6.141946049364e-01
2.580000000000e-01 9.987369566060e-01 6.333781133693e-01 6.499953326383e-01 6.333650903158e-01 6.378295899108e-01 6.141468306586e-01
2.582500000000e-01 9.986568009059e-01 6.333272759208e-01 6.499432771650e-01 6.333142538845e-01 6.377785217303e-01 6.140975410345e-01
2.585000000000e-01 9.985741811195e-01 6.332748756889e-01 6.498896214408e-01 6.332618547011e-01 6.377258836480e-01 6.140467361858e-01
2.587500000000e-01 9.984890974505e-01 6.332209128052e-01 6.498343655982e-01 6.332078928971e-01 6.376716757937e-01 6.139944162378e-01
2.590000000000e-01 9.984015501090e-01 6.331653874049e-01 6.497775097734e-01 6.331523686078e-01 6.376158983007e-01 6.139405813196e-01
2.592500000000e-01 9.983115393109e-01 6.331082996272e-01 6.497190541067e-01 6.330952819725e-01 6.375585513066e-01 6.138852315640e-01
2.595000000000e-01 9.982190652782e-01 6.330496496154e-01 6.496589987422e-01 6.330366331343e-01 6.374996349526e-01 6.138283671077e-01
2.597500000000e-01 9.981241282393e-01 6.329894375166e-01 6.495973438283e-01 6.329764222403e-01 6.374391493840e-01 6.137699880909e-01
2.600000000000e-01 9.980267284283e-01 6.329276634816e-01 6.495340895168e-01 6.329146494415e-01 6.373770947496e-01 6.137100946577e-01
2.602500000000e-01 9.979268660856e-01 6.328643276655e-01 6.494692359637e-01 6.328513148929e-01 6.373134712024e-01 6.136486869558e-01
2.605000000000e-01 9.978245414574e-01 6.327994302271e-01 6.494027833292e-01 6.327864187533e-01 6.372482788992e-01 6.135857651367e-01
2.607500000000e-01 9.977197547965e-01 6.327329713292e-01 6.493347317770e-01 6.327199611852e-01 6.371815180005e-01 6.135213293558e-01
2.610000000000e-01 9.976125063613e-01 6.326649511383e-01 6.492650814751e-01 6.326519423557e-01 6.371131886709e-01 6.134553797720e-01
2.612500000000e-01 9.975027964163e-01 6.325953698251e-01 6.491938325953e-01 6.325823624350e-01 6.370432910787e-01 6.133879165481e-01
2.615000000000e-01 9.973906252323e-01 6.325242275641e-01 6.491209853132e-01 6.325112215978e-01 6.369718253960e-01 6.133189398504e-01
2.617500000000e-01 9.972759930862e-01 6.324515245337e-01 6.490465398086e-01 6.324385200224e-01 6.368987917990e-01 6.132484498492e-01
2.620000000000e-01 9.971589002607e-01 6.323772609162e-01 6.489704962651e-01 6.323642578912e-01 6.368241904676e-01 6.131764467184e-01
2.622500000000e-01 9.970393470446e-01 6.323014368978e-01 6.488928548703e-01 6.322884353904e-01 6.367480215857e-01 6.131029306357e-01
2.625000000000e-01 9.969173337331e-01 6.322240526687e-01 6.488136158157e-01 6.322110527102e-01 6.366702853408e-01 6.130279017825e-01
2.627500000000e-01 9.967928606273e-01 6.321451084229e-01 6.487327792968e-01 6.321321100445e-01 6.365909819246e-01 6.129513603438e-01
2.630000000000e-01 9.966659280340e-01 6.320646043584e-01 6.486503455130e-01 6.320516075914e-01 6.365101115323e-01 6.128733065086e-01
2.632500000000e-01 9.965365362667e-01 6.319825406772e-01 6.485663146674e-01 6.319695455528e-01 6.364276743632e-01 6.127937404695e-01
2.635000000000e-01 9.964046856446e-01 6.318989175849e-01 6.484806869675e-01 6.318859241344e-01 6.363436706205e-01 6.127126624227e-01
2.637500000000e-01 9.962703764929e-01 6.318137352913e-01 6.483934626246e-01 6.318007435459e-01 6.362581005110e-01 6.126300725683e-01
2.640000000000e-01 9.961336091431e-01 6.317269940100e-01 6.483046418537e-01 6.317140040009e-01 6.361709642457e-01 6.125459711101e-01
2.642500000000e-01 9.959943839328e-01 6.316386939585e-01 6.482142248739e-01 6.316257057171e-01 6.360822620393e-01 6.124603582556e-01
2.645000000000e-01 9.958527012051e-01 6.315488353582e-01 6.481222119082e-01 6.315358489156e-01 6.359919941102e-01 6.123732342161e-01
2.647500000000e-01 9.957085613101e-01 6.314574184344e-01 6.480286031837e-01 6.314444338220e-01 6.359001606808e-01 6.122845992065e-01
2.650000000000e-01 9.955619646031e-01 6.313644434164e-01 6.479333989312e-01 6.313514606654e-01 6.358067619775e-01 6.121944534455e-01
2.652500000000e-01 9.954129114459e-01 6.312699105374e-01 6.478365993855e-01 6.312569296789e-01 6.357117982302e-01 6.121027971555e-01
2.655000000000e-01 9.952614022063e-01 6.311738200343e-01 6.477382047855e-01 6.311608410996e-01 6.356152696732e-01 6.120096305628e-01
2.657500000000e-01 9.951074372581e-01 6.310761721482e-01 6.476382153739e-01 6.310631951685e-01 6.355171765440e-01 6.119149538971e-01
2.660000000000e-01 9.949510169813e-01 6.309769671239e-01 6.475366313973e-01 6.309639921305e-01 6.354175190844e-01 6.118187673921e-01
2.662500000000e-01 9.947921417617e-01 6.308762052100e-01 6.474334531063e-01 6.308632322342e-01 6.353162975400e-01 6.117210712851e-01
2.665000000000e-01 9.946308119915e-01 6.307738866594e-01 6.473286807554e-01 6.307609157324e-01 6.352135121602e-01 6.116218658171e-01
2.667500000000e-01 9.944670280684e-01 6.306700117286e-01 6.472223146030e-01 6.306570428815e-01 6.351091631981e-01 6.115211512331e-01
2.670000000000e-01 9.943007903970e-01 6.305645806779e-01 6.471143549116e-01 6.305516139421e-01 6.350032509109e-01 6.114189277813e-01
2.672500000000e-01 9.941320993872e-01 6.304575937719e-01 6.470048019474e-01 6.304446291785e-01 6.348957755595e-01 6.113151957142e-01
2.675000000000e-01 9.939609554552e-01 6.303490512787e-01 6.468936559807e-01 6.303360888589e-01 6.347867374089e-01 6.112099552875e-01
2.677500000000e-01 9.937873590233e-01 6.302389534706e-01 6.467809172857e-01 6.302259932556e-01 6.346761367275e-01 6.111032067611e-01
2.680000000000e-01 9.936113105200e-01 6.301273006235e-01 6.466665861405e-01 6.301143426446e-01 6.345639737878e-01 6.109949503982e-01
2.682500000000e-01 9.934328103796e-01 6.300140930174e-01 6.465506628270e-01 6.300011373057e-01 6.344502488664e-01 6.108851864661e-01
2.685000000000e-01 9.932518590423e-01 6.298993309362e-01 6.464331476313e-01 6.298863775231e-01 6.343349622432e-01 6.107739152355e-01
2.687500000000e-01 9.930684569549e-01 6.297830146676e-01 6.463140408432e-01 6.297700635841e-01 6.342181142025e-01 6.106611369809e-01
2.690000000000e-01 9.928826045698e-01 6.296651445033e-01 6.461933427566e-01 6.296521957807e-01 6.340997050321e-01 6.105468519807e-01
2.692500000000e-01 9.926943023456e-01 6.295457207387e-01 6.460710536692e-01 6.295327744083e-01 6.339797350237e-01 6.104310605168e-01
2.695000000000e-01 9.925035507468e-01 6.294247436734e-01 6.459471738826e-01 6.294117997662e-01 6.338582044729e-01 6.103137628750e-01
2.697500000000e-01 9.923103502442e-01 6.293022136107e-01 6.458217037025e-01 6.292892721579e-01 6.337351136792e-01 6.101949593446e-01
2.700000000000e-01 9.921147013145e-01 6.291781308577e-01 6.456946434384e-01 6.291651918906e-01 6.336104629459e-01 6.100746502189e-01
2.702500000000e-01 9.919166044404e-01 6.290524957256e-01 6.455659934037e-01 6.290395592753e-01 6.334842525800e-01 6.099528357945e-01
2.705000000000e-01 9.917160601106e-01 6.289253085293e-01 6.454357539158e-01 6.289123746272e-01 6.333564828926e-01 6.098295163722e-01
2.707500000000e-01 9.915130688200e-01 6.287965695878e-01 6.453039252960e-01 6.287836382648e-01 6.332271541985e-01 6.097046922562e-01
2.710000000000e-01 9.913076310695e-01 6.286662792238e-01 6.451705078695e-01 6.286533505112e-01 6.330962668162e-01 6.095783637545e-01
2.712500000000e-01 9.910997473660e-01 6.285344377640e-01 6.450355019653e-01 6.285215116930e-01 6.329638210684e-01 6.094505311787e-01
2.715000000000e-01 9.908894182224e-01 6.284010455388e-01 6.448989079167e-01 6.283881221407e-01 6.328298172813e-01 6.093211948443e-01
2.717500000000e-01 9.906766441576e-01 6.282661028828e-01 6.447607260604e-01 6.282531821885e-01 6.326942557851e-01 6.091903550705e-01
2.720000000000e-01 9.904614256966e-01 6.281296101342e-01 6.446209567375e-01 6.281166921751e-01 6.325571369138e-01 6.090580121800e-01
2.722500000000e-01 9.902437633707e-01 6.279915676353e-01 6.444796002926e-01 6.279786524424e-01 6.324184610054e-01 6.089241664994e-01
2.725000000000e-01 9.900236577166e-01 6.278519757321e-01 6.443366570746e-01 6.278390633366e-01 6.322782284014e-01 6.087888183590e-01
2.727500000000e-01 9.898011092775e-01 6.277108347745e-01 6.441921274361e-01 6.276979252076e-01 6.321364394473e-01 6.086519680927e-01
2.730000000000e-01 9.895761186026e-01 6.275681451165e-01 6.440460117336e-01 6.275552384093e-01 6.319930944927e-01 6.085136160381e-01
2.732500000000e-01 9.893486862471e-01 6.274239071156e-01 6.438983103277e-01 6.274110032994e-01 6.318481938906e-01 6.083737625367e-01
2.735000000000e-01 9.891188127720e-01 6.272781211336e-01 6.437490235826e-01 6.272652202394e-01 6.317017379981e-01 6.082324079335e-01
2.737500000000e-01 9.888864987445e-01 6.271307875359e-01 6.435981518667e-01 6.271178895948e-01 6.315537271761e-01 6.080895525773e-01
2.740000000000e-01 9.886517447379e-01 6.269819066918e-01 6.434456955522e-01 6.269690117351e-01 6.314041617892e-01 6.079451968206e-01
2.742500000000e-01 9.884145513314e-01 6.268314789746e-01 6.432916550151e-01 6.268185870333e-01 6.312530422060e-01 6.077993410196e-01
2.745000000000e-01 9.881749191102e-01 6.266795047613e-01 6.431360306355e-01 6.266666158666e-01 6.311003687988e-01 6.076519855340e-01
2.747500000000e-01 9.879328486657e-01 6.265259844330e-01 6.429788227974e-01 6.265130986160e-01 6.309461419439e-01 6.075031307277e-01
2.750000000000e-01 9.876883405951e-01 6.263709183744e-01 6.428200318886e-01 6.263580356663e-01 6.307903620212e-01 6.073527769677e-01
2.752500000000e-01 9.874413955018e-01 6.262143069743e-01 6.426596583008e-01 6.262014274062e-01 6.306330294145e-01 6.072009246251e-01
2.755000000000e-01 9.871920139948e-01 6.260561506253e-01 6.424977024297e-01 6.260432742283e-01 6.304741445116e-01 6.070475740746e-01
2.757500000000e-01 9.869401966898e-01 6.258964497237e-01 6.423341646748e-01 6.258835765290e-01 6.303137077039e-01 6.068927256946e-01
2.760000000000e-01 9.866859442079e-01 6.257352046701e-01 6.421690454397e-01 6.257223347086e-01 6.301517193869e-01 6.067363798671e-01
2.762500000000e-01 9.864292571765e-01 6.255724158684e-01 6.420023451318e-01 6.255595491714e-01 6.299881799595e-01 6.065785369779e-01
2.765000000000e-01 9.861701362289e-01 6.254080837268e-01 6.418340641623e-01 6.253952203254e-01 6.298230898249e-01 6.064191974165e-01
2.767500000000e-01 9.859085820047e-01 6.252422086572e-01 6.416642029463e-01 6.252293485825e-01 6.296564493898e-01 6.062583615759e-01
2.770000000000e-01 9.856445951490e-01 6.250747910753e-01 6.414927619029e-01 6.250619343584e-01 6.294882590648e-01 6.060960298531e-01
2.772500000000e-01 9.853781763132e-01 6.249058314009e-01 6.413197414552e-01 6.248929780729e-01 6.293185192643e-01 6.059322026487e-01
2.775000000000e-01 9.851093261547e-01 6.247353300573e-01 6.411451420299e-01 6.247224801492e-01 6.291472304066e-01 6.057668803667e-01
2.777500000000e-01 9.848380453369e-01 6.245632874720e-01 6.409689640579e-01 6.245504410150e-01 6.289743929137e-01 6.056000634152e-01
2.780000000000e-01 9.845643345292e-01 6.243897040762e-01 6.407912079739e-01 6.243768611013e-01 6.288000072117e-01 6.054317522057e-01
2.782500000000e-01 9.842881944068e-01 6.242145803049e-01 6.406118742165e-01 6.242017408433e-01 6.286240737301e-01 6.052619471536e-01
2.785000000000e-01 9.840096256512e-01 6.240379165971e-01 6.404309632280e-01 6.240250806797e-01 6.284465929025e-01 6.050906486778e-01
2.787500000000e-01 9.837286289496e-01 6.238597133955e-01 6.402484754548e-01 6.238468810535e-01 6.282675651662e-01 6.049178572009e-01
2.790000000000e-01 9.834452049953e-01 6.236799711468e-01 6.400644113472e-01 6.236671424113e-01 6.280869909625e-01 6.047435731494e-01
2.792500000000e-01 9.831593544878e-01 6.234986903016e-01 6.398787713594e-01 6.234858652036e-01 6.279048707361e-01 6.045677969532e-01
2.795000000000e-01 9.828710781324e-01 6.233158713140e-01 6.396915559493e-01 6.233030498846e-01 6.277212049360e-01 6.043905290461e-01
2.797500000000e-01 9.825803766402e-01 6.231315146424e-01 6.395027655790e-01 6.231186969126e-01 6.275359940147e-01 6.042117698654e-01
2.800000000000e-01 9.822872507287e-01 6.229456207487e-01 6.393124007143e-01 6.229328067496e-01 6.273492384286e-01 6.040315198523e-01
2.802500000000e-01 9.819917011209e-01 6.227581900988e-01 6.391204618247e-01 6.227453798615e-01 6.271609386379e-01 6.038497794514e-01
2.805000000000e-01 9.816937285464e-01 6.225692231625e-01 6.389269493840e-01 6.225564167180e-01 6.269710951066e-01 6.036665491112e-01
2.807500000000e-01 9.813933337401e-01 6.223787204133e-01 6.387318638696e-01 6.223659177927e-01 6.267797083025e-01 6.034818292838e-01
2.810000000000e-01 9.810905174433e-01 6.221866823287e-01 6.385352057629e-01 6.221738835629e-01 6.265867786974e-01 6.032956204250e-01
2.812500000000e-01 9.807852804032e-01 6.219931093899e-01 6.383369755490e-01 6.219803145100e-01 6.263923067665e-01 6.031079229942e-01
2.815000000000e-01 9.804776233729e-01 6.217980020820e-01 6.381371737172e-01 6.217852111190e-01 6.261962929891e-01 6.029187374546e-01
2.817500000000e-01 9.801675471116e-01 6.216013608939e-01 6.379358007605e-01 6.215885738789e-01 6.259987378483e-01 6.027280642729e-01
2.820000000000e-01 9.798550523842e-01 6.214031863184e-01 6.377328571757e-01 6.213904032825e-01 6.257996418309e-01 6.025359039197e-01
2.822500000000e-01 9.795401399620e-01 6.212034788521e-01 6.375283434636e-01 6.211906998262e-01 6.255990054275e-01 6.023422568690e-01
2.825000000000e-01 9.792228106217e-01 6.210022389955e-01 6.373222601289e-01 6.209894640107e-01 6.253968291325e-01 6.021471235986e-01
2.827500000000e-01 9.789030651467e-01 6.207994672529e-01 6.371146076800e-01 6.207866963401e-01 6.251931134442e-01 6.019505045901e-01
2.830000000000e-01 9.785809043255e-01 6.205951641323e-01 6.369053866295e-01 6.205823973226e-01 6.249878588645e-01 6.017524003285e-01
2.832500000000e-01 9.782563289533e-01 6.203893301457e-01 6.366945974935e-01 6.203765674701e-01 6.247810658994e-01 6.015528113028e-01
2.835000000000e-01 9.779293398307e-01 6.201819658088e-01 6.364822407923e-01 6.201692072983e-01 6.245727350585e-01 6.013517380052e-01
2.837500000000e-01 9.775999377648e-01 6.199730716413e-01 6.362683170498e-01 6.199603173267e-01 6.243628668551e-01 6.011491809320e-01
2.840000000000e-01 9.772681235682e-01 6.197626481665e-01 6.360528267941e-01 6.197498980790e-01 6.241514618064e-01 6.009451405830e-01
2.842500000000e-01 9.769338980597e-01 6.195506959118e-01 6.358357705566e-01 6.195379500824e-01 6.239385204334e-01 6.007396174616e-01
2.845000000000e-01 9.765972620638e-01 6.193372154081e-01 6.356171488733e-01 6.193244738677e-01 6.237240432609e-01 6.005326120749e-01
2.847500000000e-01 9.762582164114e-01 6.191222071904e-01 6.353969622835e-01 6.191094699700e-01 6.235080308175e-01 6.003241249337e-01
2.850000000000e-01 9.759167619388e-01 6.189056717973e-01 6.351752113306e-01 6.188929389279e-01 6.232904836355e-01 6.001141565523e-01
2.852500000000e-01 9.755728994886e-01 6.186876097714e-01 6.349518965618e-01 6.186748812840e-01 6.230714022510e-01 5.999027074490e-01
2.855000000000e-01 9.752266299092e-01 6.184680216591e-01 6.347270185282e-01 6.184552975846e-01 6.228507872040e-01 5.996897781453e-01
2.857500000000e-01 9.748779540551e-01 6.182469080104e-01 6.345005777849e-01 6.182341883797e-01 6.226286390382e-01 5.994753691668e-01
2.860000000000e-01 9.745268727866e-01 6.180242693794e-01 6.342725748907e-01 6.180115542236e-01 6.224049583011e-01 5.992594810423e-01
2.862500000000e-01 9.741733869699e-01 6.178001063239e-01 6.340430104082e-01 6.177873956739e-01 6.221797455438e-01 5.990421143047e-01
2.865000000000e-01 9.738174974771e-01 6.175744194054e-01 6.338118849039e-01 6.175617132921e-01 6.219530013215e-01 5.988232694901e-01
2.867500000000e-01 9.734592051866e-01 6.173472091893e-01 6.335791989484e-01 6.173345076438e-01 6.217247261931e-01 5.986029471387e-01
2.870000000000e-01 9.730985109822e-01 6.171184762449e-01 6.333449531157e-01 6.171057792980e-01 6.214949207210e-01 5.983811477941e-01
2.872500000000e-01 9.727354157539e-01 6.168882211452e-01 6.331091479842e-01 6.168755288278e-01 6.212635854717e-01 5.981578720034e-01
2.875000000000e-01 9.723699203976e-01 6.166564444669e-01 6.328717841356e-01 6.166437568100e-01 6.210307210153e-01 5.979331203176e-01
2.877500000000e-01 9.720020258154e-01 6.164231467907e-01 6.326328621559e-01 6.164104638253e-01 6.207963279257e-01 5.977068932913e-01
2.880000000000e-01 9.716317329147e-01 6.161883287011e-01 6.323923826347e-01 6.161756504580e-01 6.205604067807e-01 5.974791914827e-01
2.882500000000e-01 9.712590426093e-01 6.159519907862e-01 6.321503461656e-01 6.159393172963e-01 6.203229581617e-01 5.972500154535e-01
2.885000000000e-01 9.708839558187e-01 6.157141336380e-01 6.319067533459e-01 6.157014649324e-01 6.200839826540e-01 5.970193657694e-01
2.887500000000e-01 9.705064734685e-01 6.154747578525e-01 6.316616047768e-01 6.154620939619e-01 6.198434808465e-01 5.967872429992e-01
2.890000000000e-01 9.701265964901e-01 6.152338640291e-01 6.314149010634e-01 6.152212049845e-01 6.196014533321e-01 5.965536477159e-01
2.892500000000e-01 9.697443258207e-01 6.149914527712e-01 6.311666428147e-01 6.149787986035e-01 6.193579007071e-01 5.963185804957e-01
2.895000000000e-01 9.693596624036e-01 6.147475246862e-01 6.309168306433e-01 6.147348754263e-01 6.191128235720e-01 5.960820419188e-01
2.897500000000e-01 9.689726071879e-01 6.145020803849e-01 6.306654651660e-01 6.144894360636e-01 6.188662225309e-01 5.958440325686e-01
2.900000000000e-01 9.685831611286e-01 6.142551204820e-01 6.304125470030e-01 6.142424811304e-01 6.186180981914e-01 5.956045530326e-01
2.902500000000e-01 9.681913251867e-01 6.140066455963e-01 6.301580767788e-01 6.139940112450e-01 6.183684511653e-01 5.953636039015e-01
2.905000000000e-01 9.677971003289e-01 6.137566563499e-01 6.299020551215e-01 6.137440270300e-01 6.181172820679e-01 5.951211857698e-01
2.907500000000e-01 9.674004875279e-01 6.135051533690e-01 6.296444826630e-01 6.134925291114e-01 6.178645915181e-01 5.948772992359e-01
2.910000000000e-01 9.670014877624e-01 6.132521372836e-01 6.293853600391e-01 6.132395181190e-01 6.176103801391e-01 5.946319449013e-01
2.912500000000e-01 9.666001020169e-01 6.129976087271e-01 6.291246878893e-01 6.129849946865e-01 6.173546485572e-01 5.943851233715e-01
2.915000000000e-01 9.661963312817e-01 6.127415683372e-01 6.288624668573e-01 6.127289594514e-01 6.170973974028e-01 5.941368352555e-01
2.917500000000e-01 9.657901765531e-01 6.124840167551e-01 6.285986975903e-01 6.124714130550e-01 6.168386273102e-01 5.938870811659e-01
2.920000000000e-01 9.653816388333e-01 6.122249546257e-01 6.283333807394e-01 6.122123561420e-01 6.165783389171e-01 5.936358617190e-01
2.922500000000e-01 9.649707191302e-01 6.119643825977e-01 6.280665169595e-01 6.119517893615e-01 6.163165328652e-01 5.933831775346e-01
2.925000000000e-01 9.645574184578e-01 6.117023013238e-01 6.277981069095e-01 6.116897133658e-01 6.160532097998e-01 5.931290292362e-01
2.927500000000e-01 9.641417378358e-01 6.114387114603e-01 6.275281512519e-01 6.114261288114e-01 6.157883703700e-01 5.928734174509e-01
2.930000000000e-01 9.637236782900e-01 6.111736136671e-01 6.272566506533e-01 6.111610363580e-01 6.155220152286e-01 5.926163428094e-01
2.932500000000e-01 9.633032408518e-01 6.109070086082e-01 6.269836057838e-01 6.108944366698e-01 6.152541450323e-01 5.923578059459e-01
2.935000000000e-01 9.628804265585e-01 6.106388969511e-01 6.267090173176e-01 6.106263304143e-01 6.149847604414e-01 5.920978074985e-01
2.937500000000e-01 9.624552364537e-01 6.103692793671e-01 6.264328859325e-01 6.103567182627e-01 6.147138621199e-01 5.918363481086e-01
2.940000000000e-01 9.620276715861e-01 6.100981565315e-01 6.261552123103e-01 6.100856008902e-01 6.144414507358e-01 5.915734284213e-01
2.942500000000e-01 9.615977330109e-01 6.098255291229e-01 6.258759971364e-01 6.098129789757e-01 6.141675269604e-01 5.913090490854e-01
2.945000000000e-01 9.611654217889e-01 6.095513978242e-01 6.255952411004e-01 6.095388532017e-01 6.138920914692e-01 5.910432107531e-01
2.947500000000e-01 9.607307389867e-01 6.092757633215e-01 6.253129448952e-01 6.092632242547e-01 6.136151449411e-01 5.907759140806e-01
2.950000000000e-01 9.602936856769e-01 6.089986263051e-01 6.250291092180e-01 6.089860928247e-01 6.133366880589e-01 5.905071597271e-01
2.952500000000e-01 9.598542629380e-01 6.087199874688e-01 6.247437347695e-01 6.087074596056e-01 6.130567215090e-01 5.902369483560e-01
2.955000000000e-01 9.594124718541e-01 6.084398475102e-01 6.244568222543e-01 6.084273252950e-01 6.127752459818e-01 5.899652806339e-01
2.957500000000e-01 9.589683135152e-01 6.081582071307e-01 6.241683723808e-01 6.081456905943e-01 6.124922621710e-01 5.896921572310e-01
2.960000000000e-01 9.585217890174e-01 6.078750670353e-01 6.238783858612e-01 6.078625562085e-01 6.122077707744e-01 5.894175788214e-01
2.962500000000e-01 9.580728994623e-01 6.075904279329e-01 6.235868634117e-01 6.075779228464e-01 6.119217724935e-01 5.891415460826e-01
2.965000000000e-01 9.576216459577e-01 6.073042905361e-01 6.232938057520e-01 6.072917912207e-01 6.116342680332e-01 5.888640596955e-01
2.967500000000e-01 9.571680296167e-01 6.070166555611e-01 6.229992136057e-01 6.070041620477e-01 6.113452581025e-01 5.885851203449e-01
2.970000000000e-01 9.567120515588e-01 6.067275237281e-01 6.227030877003e-01 6.067150360474e-01 6.110547434139e-01 5.883047287190e-01
2.972500000000e-01 9.562537129090e-01 6.064368957607e-01 6.224054287671e-01 6.064244139434e-01 6.107627246838e-01 5.880228855097e-01
2.975000000000e-01 9.557930147984e-01 6.061447723866e-01 6.221062375410e-01 6.061322964634e-01 6.104692026320e-01 5.877395914123e-01
2.977500000000e-01 9.553299583633e-01 6.058511543368e-01 6.218055147610e-01 6.058386843386e-01 6.101741779823e-01 5.874548471260e-01
2.980000000000e-01 9.548645447466e-01 6.055560423464e-01 6.215032611696e-01 6.055435783039e-01 6.098776514623e-01 5.871686533532e-01
2.982500000000e-01 9.543967750966e-01 6.052594371540e-01 6.211994775132e-01 6.052469790980e-01 6.095796238029e-01 5.868810108001e-01
2.985000000000e-01 9.539266505674e-01 6.049613395021e-01 6.208941645422e-01 6.049488874632e-01 6.092800957390e-01 5.865919201765e-01
2.987500000000e-01 9.534541723190e-01 6.046617501367e-01 6.205873230104e-01 6.046493041457e-01 6.089790680093e-01 5.863013821956e-01
2.990000000000e-01 9.529793415172e-01 6.043606698076e-01 6.202789536757e-01 6.043482298953e-01 6.086765413560e-01 5.860093975743e-01
2.992500000000e-01 9.525021593336e-01 6.040580992685e-01 6.199690572997e-01 6.040456654655e-01 6.083725165251e-01 5.857159670331e-01
2.995000000000e-01 9.520226269457e-01 6.037540392765e-01 6.196576346478e-01 6.037416116137e-01 6.080669942663e-01 5.854210912960e-01
2.997500000000e-01 9.515407455366e-01 6.034484905927e-01 6.193446864891e-01 6.034360691007e-01 6.077599753330e-01 5.851247710905e-01
3.000000000000e-01 9.510565162951e-01 6.031414539817e-01 6.190302135966e-01 6.031290386912e-01 6.074514604822e-01 5.848270071479e-01
3.002500000000e-01 9.505699404164e-01 6.028329302118e-01 6.187142167469e-01 6.028205211537e-01 6.071414504749e-01 5.845278002027e-01
3.005000000000e-01 9.500810191008e-01 6.025229200552e-01 6.183966967206e-01 6.025105172601e-01 6.068299460754e-01 5.842271509933e-01
3.007500000000e-01 9.495897535547e-01 6.022114242877e-01 6.180776543020e-01 6.021990277862e-01 6.065169480520e-01 5.839250602614e-01
3.010000000000e-01 9.490961449903e-01 6.018984436887e-01 6.177570902792e-01 6.018860535116e-01 6.062024571766e-01 5.836215287525e-01
3.012500000000e-01 9.486001946255e-01 6.015839790414e-01 6.174350054439e-01 6.015715952194e-01 6.058864742248e-01 5.833165572156e-01
3.015000000000e-01 9.481019036841e-01 6.012680311326e-01 6.171114005918e-01 6.012556536964e-01 6.055689999758e-01 5.830101464030e-01
3.017500000000e-01 9.476012733953e-01 6.009506007530e-01 6.167862765222e-01 6.009382297333e-01 6.052500352128e-01 5.827022970708e-01
3.020000000000e-01 9.470983049948e-01 6.006316886967e-01 6.164596340384e-01 6.006193241243e-01 6.049295807222e-01 5.823930099786e-01
3.022500000000e-01 9.465929997232e-01 6.003112957618e-01 6.161314739472e-01 6.002989376672e-01 6.046076372944e-01 5.820822858896e-01
3.025000000000e-01 9.460853588275e-01 5.999894227497e-01 6.158017970594e-01 5.999770711637e-01 6.042842057236e-01 5.817701255703e-01
3.027500000000e-01 9.455753835603e-01 5.996660704660e-01 6.154706041894e-01 5.996537254191e-01 6.039592868075e-01 5.814565297912e-01
3.030000000000e-01 9.450630751798e-01 5.993412397194e-01 6.151378961554e-01 5.993289012424e-01 6.036328813474e-01 5.811414993258e-01
3.032500000000e-01 9.445484349501e-01 5.990149313227e-01 6.148036737794e-01 5.990025994463e-01 6.033049901485e-01 5.808250349516e-01
3.035000000000e-01 9.440314641411e-01 5.986871460922e-01 6.144679378872e-01 5.986748208471e-01 6.029756140195e-01 5.805071374493e-01
3.037500000000e-01 9.435121640282e-01 5.983578848480e-01 6.141306893082e-01 5.983455662647e-01 6.026447537729e-01 5.801878076034e-01
3.040000000000e-01 9.429905358928e-01 5.980271484136e-01 6.137919288758e-01 5.980148365230e-01 6.023124102248e-01 5.798670462017e-01
3.042500000000e-01 9.424665810221e-01 5.976949376165e-01 6.134516574269e-01 5.976826324491e-01 6.019785841952e-01 5.795448540358e-01
3.045000000000e-01 9.419403007087e-01 5.973612532876e-01 6.131098758024e-01 5.973489548741e-01 6.016432765073e-01 5.792212319005e-01
3.047500000000e-01 9.414116962513e-01 5.970260962616e-01 6.127665848467e-01 5.970138046326e-01 6.013064879885e-01 5.788961805944e-01
3.050000000000e-01 9.408807689542e-01 5.966894673770e-01 6.124217854082e-01 5.966771825632e-01 6.009682194695e-01 5.785697009196e-01
3.052500000000e-01 9.403475201273e-01 5.963513674756e-01 6.120754783389e-01 5.963390895076e-01 6.006284717849e-01 5.782417936815e-01
3.055000000000e-01 9.398119510863e-01 5.960117974031e-01 6.117276644945e-01 5.959995263116e-01 6.002872457728e-01 5.779124596892e-01
3.057500000000e-01 9.392740631528e-01 5.956707580087e-01 6.113783447346e-01 5.956584938245e-01 5.999445422751e-01 5.775816997555e-01
3.060000000000e-01 9.387338576539e-01 5.953282501456e-01 6.110275199225e-01 5.953159928991e-01 5.996003621373e-01 5.772495146962e-01
3.062500000000e-01 9.381913359225e-01 5.949842746702e-01 6.106751909251e-01 5.949720243921e-01 5.992547062086e-01 5.769159053312e-01
3.065000000000e-01 9.376464992972e-01 5.946388324428e-01 6.103213586132e-01 5.946265891638e-01 5.989075753418e-01 5.765808724836e-01
3.067500000000e-01 9.370993491224e-01 5.942919243273e-01 6.099660238614e-01 5.942796880780e-01 5.985589703933e-01 5.762444169800e-01
3.070000000000e-01 9.365498867482e-01 5.939435511912e-01 6.096091875479e-01 5.939313220021e-01 5.982088922234e-01 5.759065396505e-01
3.072500000000e-01 9.359981135301e-01 5.935937139056e-01 6.092508505546e-01 5.935814918076e-01 5.978573416959e-01 5.755672413289e-01
3.075000000000e-01 9.354440308299e-01 5.932424133455e-01 6.088910137672e-01 5.932301983690e-01 5.975043196783e-01 5.752265228524e-01
3.077500000000e-01 9.348876400144e-01 5.928896503891e-01 6.085296780753e-01 5.928774425649e-01 5.971498270417e-01 5.748843850616e-01
3.080000000000e-01 9.343289424566e-01 5.925354259186e-01 6.081668443719e-01 5.925232252772e-01 5.967938646608e-01 5.745408288007e-01
3.082500000000e-01 9.337679395350e-01 5.921797408197e-01 6.078025135540e-01 5.921675473918e-01 5.964364334141e-01 5.741958549174e-01
3.085000000000e-01 9.332046326338e-01 5.918225959817e-01 6.074366865222e-01 5.918104097978e-01 5.960775341836e-01 5.738494642630e-01
3.087500000000e-01 9.326390231431e-01 5.914639922974e-01 6.070693641809e-01 5.914518133883e-01 5.957171678553e-01 5.735016576920e-01
3.090000000000e-01 9.320711124582e-01 5.911039306635e-01 6.067005474382e-01 5.910917590597e-01 5.953553353183e-01 5.731524360627e-01
3.092500000000e-01 9.315009019805e-01 5.907424119802e-01 6.063302372058e-01 5.907302477123e-01 5.949920374658e-01 5.728018002368e-01
3.095000000000e-01 9.309283931169e-01 5.903794371511e-01 6.059584343993e-01 5.903672802498e-01 5.946272751944e-01 5.724497510793e-01
3.097500000000e-01 9.303535872800e-01 5.900150070838e-01 6.055851399380e-01 5.900028575796e-01 5.942610494045e-01 5.720962894590e-01
3.100000000000e-01 9.297764858882e-01 5.896491226892e-01 6.052103547447e-01 5.896369806128e-01 5.938933609999e-01 5.717414162480e-01
3.102500000000e-01 9.291970903654e-01 5.892817848819e-01 6.048340797463e-01 5.892696502639e-01 5.935242108883e-01 5.713851323219e-01
3.105000000000e-01 9.286154021410e-01 5.889129945802e-01 6.044563158731e-01 5.889008674511e-01 5.931535999810e-01 5.710274385597e-01
3.107500000000e-01 9.280314226505e-01 5.885427527058e-01 6.040770640591e-01 5.885306330963e-01 5.927815291928e-01 5.706683358441e-01
3.110000000000e-01 9.274451533347e-01 5.881710601841e-01 6.036963252423e-01 5.881589481249e-01 5.924079994422e-01 5.703078250611e-01
3.112500000000e-01 9.268565956401e-01 5.877979179442e-01 6.033141003642e-01 5.877858134659e-01 5.920330116515e-01 5.699459071003e-01
3.115000000000e-01 9.262657510190e-01 5.874233269187e-01 6.029303903699e-01 5.874112300518e-01 5.916565667463e-01 5.695825828546e-01
3.117500000000e-01 9.256726209294e-01 5.870472880437e-01 6.025451962086e-01 5.870351988189e-01 5.912786656561e-01 5.692178532204e-01
3.120000000000e-01 9.250772068345e-01 5.866698022590e-01 6.021585188328e-01 5.866577207069e-01 5.908993093140e-01 5.688517190978e-01
3.122500000000e-01 9.244795102035e-01 5.862908705080e-01 6.017703591988e-01 5.862787966591e-01 5.905184986566e-01 5.684841813902e-01
3.125000000000e-01 9.238795325113e-01 5.859104937376e-01 6.013807182668e-01 5.858984276226e-01 5.901362346242e-01 5.681152410043e-01
3.127500000000e-01 9.232772752381e-01 5.855286728983e-01 6.009895970005e-01 5.855166145478e-01 5.897525181609e-01 5.677448988506e-01
3.130000000000e-01 9.226727398702e-01 5.851454089442e-01 6.005969963673e-01 5.851333583888e-01 5.893673502140e-01 5.673731558427e-01
3.132500000000e-01 9.220659278988e-01 5.847607028329e-01 6.002029173384e-01 5.847486601032e-01 5.889807317348e-01 5.670000128980e-01
3.135000000000e-01 9.214568408215e-01 5.843745555257e-01 5.998073608887e-01 5.843625206523e-01 5.885926636782e-01 5.666254709371e-01
3.137500000000e-01 9.208454801410e-01 5.839869679873e-01 5.994103279965e-01 5.839749410009e-01 5.882031470025e-01 5.662495308842e-01
3.140000000000e-01 9.202318473658e-01 5.835979411862e-01 5.990118196443e-01 5.835859221174e-01 5.878121826698e-01 5.658721936669e-01
3.142500000000e-01 9.196159440101e-01 5.832074760942e-01 5.986118368179e-01 5.831954649735e-01 5.874197716457e-01 5.654934602162e-01
3.145000000000e-01 9.189977715934e-01 5.828155736868e-01 5.982103805069e-01 5.828035705449e-01 5.870259148996e-01 5.651133314666e-01
3.147500000000e-01 9.183773316411e-01 5.824222349430e-01 5.978074517046e-01 5.824102398105e-01 5.866306134044e-01 5.647318083560e-01
3.150000000000e-01 9.177546256840e-01 5.820274608453e-01 5.974030514079e-01 5.820154737529e-01 5.862338681364e-01 5.643488918258e-01
3.152500000000e-01 9.171296552586e-01 5.816312523800e-01 5.969971806175e-01 5.816192733583e-01 5.858356800761e-01 5.639645828208e-01
3.155000000000e-01 9.165024219069e-01 5.812336105367e-01 5.965898403378e-01 5.812216396163e-01 5.854360502070e-01 5.635788822893e-01
3.157500000000e-01 9.158729271766e-01 5.808345363086e-01 5.961810315768e-01 5.808225735201e-01 5.850349795165e-01 5.631917911829e-01
3.160000000000e-01 9.152411726209e-01 5.804340306924e-01 5.957707553459e-01 5.804220760665e-01 5.846324689956e-01 5.628033104568e-01
3.162500000000e-01 9.146071597986e-01 5.800320946883e-01 5.953590126608e-01 5.800201482556e-01 5.842285196388e-01 5.624134410694e-01
3.165000000000e-01 9.139708902741e-01 5.796287293003e-01 5.949458045404e-01 5.796167910915e-01 5.838231324444e-01 5.620221839828e-01
3.167500000000e-01 9.133323656172e-01 5.792239355357e-01 5.945311320073e-01 5.792120055812e-01 5.834163084141e-01 5.616295401623e-01
3.170000000000e-01 9.126915874035e-01 5.788177144053e-01 5.941149960879e-01 5.788057927359e-01 5.830080485534e-01 5.612355105767e-01
3.172500000000e-01 9.120485572141e-01 5.784100669234e-01 5.936973978124e-01 5.783981535699e-01 5.825983538713e-01 5.608400961983e-01
3.175000000000e-01 9.114032766354e-01 5.780009941081e-01 5.932783382144e-01 5.779890891010e-01 5.821872253805e-01 5.604432980027e-01
3.177500000000e-01 9.107557472599e-01 5.775904969808e-01 5.928578183311e-01 5.775786003507e-01 5.817746640970e-01 5.600451169690e-01
3.180000000000e-01 9.101059706850e-01 5.771785765663e-01 5.924358392036e-01 5.771666883440e-01 5.813606710407e-01 5.596455540797e-01
3.182500000000e-01 9.094539485141e-01 5.767652338932e-01 5.920124018767e-01 5.767533541093e-01 5.809452472352e-01 5.592446103206e-01
3.185000000000e-01 9.087996823560e-01 5.763504699933e-01 5.915875073986e-01 5.763385986785e-01 5.805283937073e-01 5.588422866810e-01
3.187500000000e-01 9.081431738251e-01 5.759342859022e-01 5.911611568212e-01 5.759224230871e-01 5.801101114877e-01 5.584385841536e-01
3.190000000000e-01 9.074844245411e-01 5.755166826587e-01 5.907333512003e-01 5.755048283741e-01 5.796904016108e-01 5.580335037345e-01
3.192500000000e-01 9.068234361296e-01 5.750976613054e-01 5.903040915950e-01 5.750858155820e-01 5.792692651142e-01 5.576270464232e-01
3.195000000000e-01 9.061602102213e-01 5.746772228882e-01 5.898733790684e-01 5.746653857566e-01 5.788467030394e-01 5.572192132226e-01
3.197500000000e-01 9.054947484528e-01 5.742553684566e-01 5.894412146869e-01 5.742435399475e-01 5.784227164315e-01 5.568100051390e-01
3.200000000000e-01 9.048270524660e-01 5.738320990633e-01 5.890075995208e-01 5.738202792075e-01 5.779973063391e-01 5.563994231820e-01
3.202500000000e-01 9.041571239084e-01 5.734074157650e-01 5.885725346440e-01 5.733956045932e-01 5.775704738143e-01 5.559874683648e-01
3.205000000000e-01 9.034849644330e-01 5.729813196214e-01 5.881360211340e-01 5.729695171642e-01 5.771422199131e-01 5.555741417038e-01
3.207500000000e-01 9.028105756983e-01 5.725538116958e-01 5.876980600718e-01 5.725420179840e-01 5.767125456949e-01 5.551594442188e-01
3.210000000000e-01 9.021339593682e-01 5.721248930552e-01 5.872586525422e-01 5.721131081196e-01 5.762814522226e-01 5.547433769330e-01
3.212500000000e-01 9.014551171123e-01 5.716945647699e-01 5.868177996336e-01 5.716827886412e-01 5.758489405628e-01 5.543259408732e-01
3.215000000000e-01 9.007740506054e-01 5.712628279136e-01 5.863755024381e-01 5.712510606225e-01 5.754150117858e-01 5.539071370692e-01
3.217500000000e-01 9.000907615282e-01 5.708296835635e-01 5.859317620512e-01 5.708179251409e-01 5.749796669653e-01 5.534869665543e-01
3.220000000000e-01 8.994052515663e-01 5.703951328003e-01 5.854865795723e-01 5.703833832769e-01 5.745429071789e-01 5.530654303654e-01
3.222500000000e-01 8.987175224115e-01 5.699591767083e-01 5.850399561042e-01 5.699474361148e-01 5.741047335073e-01 5.526425295426e-01
3.225000000000e-01 8.980275757607e-01 5.695218163749e-01 5.845918927534e-01 5.695100847422e-01 5.736651470354e-01 5.522182651292e-01
3.227500000000e-01 8.973354133159e-01 5.690830528912e-01 5.841423906300e-01 5.690713302502e-01 5.732241488511e-01 5.517926381722e-01
3.230000000000e-01 8.966410367852e-01 5.686428873518e-01 5.836914508478e-01 5.686311737332e-01 5.727817400462e-01 5.513656497216e-01
3.232500000000e-01 8.959444478819e-01 5.682013208545e-01 5.832390745242e-01 5.681896162891e-01 5.723379217162e-01 5.509373008312e-01
3.235000000000e-01 8.952456483248e-01 5.677583545007e-01 5.827852627801e-01 5.677466590194e-01 5.718926949600e-01 5.505075925577e-01
3.237500000000e-01 8.945446398380e-01 5.673139893953e-01 5.823300167400e-01 5.673023030289e-01 5.714460608802e-01 5.500765259614e-01
3.240000000000e-01 8.938414241513e-01 5.668682266464e-01 5.818733375320e-01 5.668565494258e-01 5.709980205828e-01 5.496441021061e-01
3.242500000000e-01 8.931360029996e-01 5.664210673658e-01 5.814152262880e-01 5.664093993218e-01 5.705485751777e-01 5.492103220585e-01
3.245000000000e-01 8.924283781237e-01 5.659725126684e-01 5.809556841434e-01 5.659608538320e-01 5.700977257781e-01 5.487751868890e-01
3.247500000000e-01 8.917185512695e-01 5.655225636728e-01 5.804947122369e-01 5.655109140749e-01 5.696454735011e-01 5.483386976714e-01
3.250000000000e-01 8.910065241883e-01 5.650712215010e-01 5.800323117113e-01 5.650595811724e-01 5.691918194672e-01 5.479008554825e-01
3.252500000000e-01 8.902922986372e-01 5.646184872782e-01 5.795684837126e-01 5.646068562499e-01 5.687367648005e-01 5.474616614027e-01
3.255000000000e-01 8.895758763784e-01 5.641643621331e-01 5.791032293905e-01 5.641527404361e-01 5.682803106286e-01 5.470211165157e-01
3.257500000000e-01 8.888572591794e-01 5.637088471980e-01 5.786365498983e-01 5.636972348633e-01 5.678224580830e-01 5.465792219084e-01
3.260000000000e-01 8.881364488136e-01 5.632519436084e-01 5.781684463928e-01 5.632403406668e-01 5.673632082985e-01 5.461359786713e-01
3.262500000000e-01 8.874134470593e-01 5.627936525031e-01 5.776989200345e-01 5.627820589857e-01 5.669025624138e-01 5.456913878979e-01
3.265000000000e-01 8.866882557006e-01 5.623339750246e-01 5.772279719874e-01 5.623223909624e-01 5.664405215710e-01 5.452454506853e-01
3.267500000000e-01 8.859608765267e-01 5.618729123185e-01 5.767556034190e-01 5.618613377425e-01 5.659770869156e-01 5.447981681337e-01
3.270000000000e-01 8.852313113324e-01 5.614104655339e-01 5.762818155005e-01 5.613989004752e-01 5.655122595972e-01 5.443495413468e-01
3.272500000000e-01 8.844995619180e-01 5.609466358233e-01 5.758066094065e-01 5.609350803130e-01 5.650460407687e-01 5.438995714315e-01
3.275000000000e-01 8.837656300887e-01 5.604814243425e-01 5.753299863153e-01 5.604698784117e-01 5.645784315866e-01 5.434482594981e-01
3.277500000000e-01 8.830295176556e-01 5.600148322509e-01 5.748519474087e-01 5.600032959306e-01 5.641094332111e-01 5.429956066601e-01
3.280000000000e-01 8.822912264349e-01 5.595468607109e-01 5.743724938719e-01 5.595353340324e-01 5.636390468059e-01 5.425416140345e-01
3.282500000000e-01 8.815507582484e-01 5.590775108885e-01 5.738916268938e-01 5.590659938829e-01 5.631672735385e-01 5.420862827413e-01
3.285000000000e-01 8.808081149230e-01 5.586067839531e-01 5.734093476669e-01 5.585952766515e-01 5.626941145798e-01 5.416296139041e-01
3.287500000000e-01 8.800632982912e-01 5.581346810773e-01 5.729256573870e-01 5.581231835110e-01 5.622195711044e-01 5.411716086498e-01
3.290000000000e-01 8.793163101906e-01 5.576612034372e-01 5.724405572536e-01 5.576497156373e-01 5.617436442907e-01 5.407122681082e-01
3.292500000000e-01 8.785671524644e-01 5.571863522121e-01 5.719540484696e-01 5.571748742099e-01 5.612663353204e-01 5.402515934129e-01
3.295000000000e-01 8.778158269611e-01 5.567101285847e-01 5.714661322416e-01 5.566986604115e-01 5.607876453792e-01 5.397895857005e-01
3.297500000000e-01 8.770623355345e-01 5.562325337411e-01 5.709768097794e-01 5.562210754281e-01 5.603075756559e-01 5.393262461109e-01
3.300000000000e-01 8.763066800439e-01 5.557535688706e-01 5.704860822967e-01 5.557421204493e-01 5.598261273435e-01 5.388615757875e-01
3.302500000000e-01 8.755488623535e-01 5.552732351660e-01 5.699939510103e-01 5.552617966677e-01 5.593433016383e-01 5.383955758766e-01
3.305000000000e-01 8.747888843335e-01 5.547915338234e-01 5.695004171408e-01 5.547801052794e-01 5.588590997402e-01 5.379282475282e-01
3.307500000000e-01 8.740267478588e-01 5.543084660420e-01 5.690054819120e-01 5.542970474838e-01 5.583735228531e-01 5.374595918953e-01
3.310000000000e-01 8.732624548099e-01 5.538240330246e-01 5.685091465515e-01 5.538126244836e-01 5.578865721841e-01 5.369896101344e-01
3.312500000000e-01 8.724960070728e-01 5.533382359771e-01 5.680114122901e-01 5.533268374848e-01 5.573982489442e-01 5.365183034049e-01
3.315000000000e-01 8.717274065385e-01 5.528510761089e-01 5.675122803623e-01 5.528396876967e-01 5.569085543480e-01 5.360456728698e-01
3.317500000000e-01 8.709566551035e-01 5.523625546326e-01 5.670117520057e-01 5.523511763321e-01 5.564174896138e-01 5.355717196954e-01
3.320000000000e-01 8.701837546696e-01 5.518726727640e-01 5.665098284617e-01 5.518613046068e-01 5.559250559634e-01 5.350964450509e-01
3.322500000000e-01 8.694087071436e-01 5.513814317223e-01 5.660065109749e-01 5.513700737400e-01 5.554312546225e-01 5.346198501092e-01
3.325000000000e-01 8.686315144381e-01 5.508888327301e-01 5.655018007935e-01 5.508774849543e-01 5.549360868203e-01 5.341419360461e-01
3.327500000000e-01 8.678521784708e-01 5.503948770131e-01 5.649956991690e-01 5.503835394755e-01 5.544395537898e-01 5.336627040410e-01
3.330000000000e-01 8.670707011645e-01 5.498995658003e-01 5.644882073564e-01 5.498882385327e-01 5.539416567674e-01 5.331821552761e-01
3.332500000000e-01 8.662870844474e-01 5.494029003241e-01 5.639793266140e-01 5.493915833582e-01 5.534423969936e-01 5.327002909373e-01
3.335000000000e-01 8.655013302530e-01 5.489048818201e-01 5.634690582037e-01 5.488935751876e-01 5.529417757124e-01 5.322171122134e-01
3.337500000000e-01 8.647134405201e-01 5.484055115271e-01 5.629574033904e-01 5.483942152599e-01 5.524397941713e-01 5.317326202968e-01
3.340000000000e-01 8.639234171928e-01 5.479047906873e-01 5.624443634428e-01 5.478935048172e-01 5.519364536217e-01 5.312468163827e-01
3.342500000000e-01 8.631312622204e-01 5.474027205459e-01 5.619299396327e-01 5.473914451049e-01 5.514317553189e-01 5.307597016700e-01
3.345000000000e-01 8.623369775573e-01 5.468993023517e-01 5.614141332352e-01 5.468880373718e-01 5.509257005217e-01 5.302712773604e-01
3.347500000000e-01 8.615405651635e-01 5.463945373566e-01 5.608969455290e-01 5.463832828697e-01 5.504182904924e-01 5.297815446592e-01
3.350000000000e-01 8.607420270039e-01 5.458884268156e-01 5.603783777958e-01 5.458771828538e-01 5.499095264975e-01 5.292905047747e-01
3.352500000000e-01 8.599413650491e-01 5.453809719870e-01 5.598584313209e-01 5.453697385824e-01 5.493994098069e-01 5.287981589184e-01
3.355000000000e-01 8.591385812742e-01 5.448721741325e-01 5.593371073927e-01 5.448609513174e-01 5.488879416944e-01 5.283045083053e-01
3.357500000000e-01 8.583336776604e-01 5.443620345169e-01 5.588144073030e-01 5.443508223233e-01 5.483751234376e-01 5.278095541534e-01
3.360000000000e-01 8.575266561936e-01 5.438505544082e-01 5.582903323468e-01 5.438393528685e-01 5.478609563179e-01 5.273132976838e-01
3.362500000000e-01 8.567175188651e-01 5.433377350776e-01 5.577648838224e-01 5.433265442240e-01 5.473454416202e-01 5.268157401211e-01
3.365000000000e-01 8.559062676711e-01 5.428235777996e-01 5.572380630312e-01 5.428123976645e-01 5.468285806334e-01 5.263168826929e-01
3.367500000000e-01 8.550929046136e-01 5.423080838518e-01 5.567098712779e-01 5.422969144676e-01 5.463103746504e-01 5.258167266301e-01
3.370000000000e-01 8.542774316993e-01 5.417912545151e-01 5.561803098705e-01 5.417800959143e-01 5.457908249674e-01 5.253152731668e-01
3.372500000000e-01 8.534598509404e-01 5.412730910735e-01 5.556493801201e-01 5.412619432887e-01 5.452699328849e-01 5.248125235403e-01
3.375000000000e-01 8.526401643541e-01 5.407535948142e-01 5.551170833409e-01 5.407424578781e-01 5.447476997071e-01 5.243084789911e-01
3.377500000000e-01 8.518183739630e-01 5.402327670278e-01 5.545834208503e-01 5.402216409729e-01 5.442241267418e-01 5.238031407628e-01
3.380000000000e-01 8.509944817946e-01 5.397106090077e-01 5.540483939688e-01 5.396994938668e-01 5.436992153011e-01 5.232965101023e-01
3.382500000000e-01 8.501684898821e-01 5.391871220507e-01 5.535120040199e-01 5.391760178567e-01 5.431729667006e-01 5.227885882597e-01
3.385000000000e-01 8.493404002633e-01 5.386623074568e-01 5.529742523304e-01 5.386512142424e-01 5.426453822601e-01 5.222793764883e-01
3.387500000000e-01 8.485102149815e-01 5.381361665290e-01 5.524351402300e-01 5.381250843272e-01 5.421164633029e-01 5.217688760444e-01
3.390000000000e-01 8.476779360851e-01 5.376087005735e-01 5.518946690514e-01 5.375976294173e-01 5.415862111568e-01 5.212570881877e-01
3.392500000000e-01 8.468435656277e-01 5.370799108998e-01 5.513528401303e-01 5.370688508224e-01 5.410546271531e-01 5.207440141809e-01
3.395000000000e-01 8.460071056678e-01 5.365497988204e-01 5.508096548054e-01 5.365387498549e-01 5.405217126272e-01 5.202296552900e-01
3.397500000000e-01 8.451685582697e-01 5.360183656509e-01 5.502651144183e-01 5.360073278305e-01 5.399874689183e-01 5.197140127842e-01
3.400000000000e-01 8.443279255020e-01 5.354856127101e-01 5.497192203136e-01 5.354745860682e-01 5.394518973700e-01 5.191970879357e-01
3.402500000000e-01 8.434852094391e-01 5.349515413199e-01 5.491719738386e-01 5.349405258900e-01 5.389149993296e-01 5.186788820200e-01
3.405000000000e-01 8.426404121604e-01 5.344161528054e-01 5.486233763437e-01 5.344051486208e-01 5.383767761486e-01 5.181593963157e-01
3.407500000000e-01 8.417935357502e-01 5.338794484946e-01 5.480734291818e-01 5.338684555891e-01 5.378372291824e-01 5.176386321046e-01
3.410000000000e-01 8.409445822982e-01 5.333414297188e-01 5.475221337088e-01 5.333304481261e-01 5.372963597907e-01 5.171165906717e-01
3.412500000000e-01 8.400935538989e-01 5.328020978124e-01 5.469694912831e-01 5.327911275662e-01 5.367541693371e-01 5.165932733050e-01
3.415000000000e-01 8.392404526524e-01 5.322614541128e-01 5.464155032661e-01 5.322504952470e-01 5.362106591894e-01 5.160686812957e-01
3.417500000000e-01 8.383852806634e-01 5.317194999604e-01 5.458601710215e-01 5.317085525090e-01 5.356658307198e-01 5.155428159382e-01
3.420000000000e-01 8.375280400421e-01 5.311762366989e-01 5.453034959159e-01 5.311653006960e-01 5.351196853043e-01 5.150156785301e-01
3.422500000000e-01 8.366687329037e-01 5.306316656749e-01 5.447454793183e-01 5.306207411547e-01 5.345722243236e-01 5.144872703721e-01
3.425000000000e-01 8.358073613683e-01 5.300857882381e-01 5.441861226001e-01 5.300748752350e-01 5.340234491621e-01 5.139575927678e-01
3.427500000000e-01 8.349439275613e-01 5.295386057413e-01 5.436254271354e-01 5.295277042895e-01 5.334733612090e-01 5.134266470242e-01
3.430000000000e-01 8.340784336131e-01 5.289901195402e-01 5.430633943005e-01 5.289792296744e-01 5.329219618574e-01 5.128944344514e-01
3.432500000000e-01 8.332108816594e-01 5.284403309938e-01 5.425000254742e-01 5.284294527487e-01 5.323692525052e-01 5.123609563626e-01
3.435000000000e-01 8.323412738407e-01 5.278892414639e-01 5.419353220374e-01 5.278783748742e-01 5.318152345543e-01 5.118262140741e-01
3.437500000000e-01 8.314696123025e-01 5.273368523154e-01 5.413692853733e-01 5.273259974161e-01 5.312599094113e-01 5.112902089053e-01
3.440000000000e-01 8.305958991958e-01 5.267831649163e-01 5.408019168673e-01 5.267723217425e-01 5.307032784872e-01 5.107529421787e-01
3.442500000000e-01 8.297201366762e-01 5.262281806375e-01 5.402332179068e-01 5.262173492242e-01 5.301453431974e-01 5.102144152200e-01
3.445000000000e-01 8.288423269048e-01 5.256719008529e-01 5.396631898813e-01 5.256610812356e-01 5.295861049622e-01 5.096746293579e-01
3.447500000000e-01 8.279624720472e-01 5.251143269395e-01 5.390918341821e-01 5.251035191535e-01 5.290255652061e-01 5.091335859244e-01
3.450000000000e-01 8.270805742746e-01 5.245554602772e-01 5.385191522025e-01 5.245446643583e-01 5.284637253586e-01 5.085912862543e-01
3.452500000000e-01 8.261966357628e-01 5.239953022487e-01 5.379451453375e-01 5.239845182326e-01 5.279005868538e-01 5.080477316858e-01
3.455000000000e-01 8.253106586930e-01 5.234338542402e-01 5.373698149839e-01 5.234230821628e-01 5.273361511306e-01 5.075029235601e-01
3.457500000000e-01 8.244226452511e-01 5.228711176402e-01 5.367931625399e-01 5.228603575377e-01 5.267704196327e-01 5.069568632213e-01
3.460000000000e-01 8.235325976284e-01 5.223070938406e-01 5.362151894054e-01 5.222963457493e-01 5.262033938087e-01 5.064095520169e-01
3.462500000000e-01 8.226405180209e-01 5.217417842362e-01 5.356358969814e-01 5.217310481924e-01 5.256350751122e-01 5.058609912972e-01
3.465000000000e-01 8.217464086296e-01 5.211751902245e-01 5.350552866705e-01 5.211644662650e-01 5.250654650019e-01 5.053111824158e-01
3.467500000000e-01 8.208502716608e-01 5.206073132061e-01 5.344733598764e-01 5.205966013677e-01 5.244945649416e-01 5.047601267293e-01
3.470000000000e-01 8.199521093255e-01 5.200381545845e-01 5.338901180036e-01 5.200274549042e-01 5.239223764002e-01 5.042078255974e-01
3.472500000000e-01 8.190519238398e-01 5.194677157660e-01 5.333055624580e-01 5.194570282811e-01 5.233489008516e-01 5.036542803827e-01
3.475000000000e-01 8.181497174250e-01 5.188959981600e-01 5.327196946459e-01 5.188853229078e-01 5.227741397757e-01 5.030994924512e-01
3.477500000000e-01 8.172454923071e-01 5.183230031786e-01 5.321325159743e-01 5.183123401968e-01 5.221980946573e-01 5.025434631718e-01
3.480000000000e-01 8.163392507172e-01 5.177487322368e-01 5.315440278510e-01 5.177380815633e-01 5.216207669868e-01 5.019861939163e-01
3.482500000000e-01 8.154309948913e-01 5.171731867525e-01 5.309542316837e-01 5.171625484255e-01 5.210421582603e-01 5.014276860597e-01
3.485000000000e-01 8.145207270705e-01 5.165963681464e-01 5.303631288807e-01 5.165857422042e-01 5.204622699794e-01 5.008679409802e-01
3.487500000000e-01 8.136084495008e-01 5.160182778422e-01 5.297707208501e-01 5.160076643234e-01 5.198811036519e-01 5.003069600588e-01
3.490000000000e-01 8.126941644332e-01 5.154389172662e-01 5.291770090000e-01 5.154283162096e-01 5.192986607911e-01 4.997447446798e-01
3.492500000000e-01 8.117778741233e-01 5.148582878476e-01 5.285819947379e-01 5.148476992924e-01 5.187149429165e-01 4.991812962302e-01
3.495000000000e-01 8.108595808323e-01 5.142763910186e-01 5.279856794708e-01 5.142658150040e-01 5.181299515535e-01 4.986166161004e-01
3.497500000000e-01 8.099392868260e-01 5.136932282138e-01 5.273880646052e-01 5.136826647798e-01 5.175436882339e-01 4.980507056837e-01
3.500000000000e-01 8.090169943749e-01 5.131088008710e-01 5.267891515460e-01 5.130982500574e-01 5.169561544958e-01 4.974835663764e-01
3.502500000000e-01 8.080927057548e-01 5.125231104304e-01 5.261889416974e-01 5.125125722776e-01 5.163673518838e-01 4.969151995779e-01
3.505000000000e-01 8.071664232464e-01 5.119361583353e-01 5.255874364618e-01 5.119256328838e-01 5.157772819488e-01 4.963456066905e-01
3.507500000000e-01 8.062381491350e-01 5.113479460314e-01 5.249846372396e-01 5.113374333223e-01 5.151859462484e-01 4.957747891196e-01
3.510000000000e-01 8.053078857111e-01 5.107584749674e-01 5.243805454294e-01 5.107479750420e-01 5.145933463471e-01 4.952027482737e-01
3.512500000000e-01 8.043756352701e-01 5.101677465945e-01 5.237751624270e-01 5.101572594944e-01 5.139994838160e-01 4.946294855643e-01
3.515000000000e-01 8.034414001121e-01 5.095757623668e-01 5.231684896256e-01 5.095652881340e-01 5.134043602332e-01 4.940550024058e-01
3.517500000000e-01 8.025051825423e-01 5.089825237409e-01 5.225605284151e-01 5.089720624179e-01 5.128079771838e-01 4.934793002157e-01
3.520000000000e-01 8.015669848708e-01 5.083880321761e-01 5.219512801816e-01 5.083775838059e-01 5.122103362596e-01 4.929023804145e-01
3.522500000000e-01 8.006268094125e-01 5.077922891345e-01 5.213407463074e-01 5.077818537603e-01 5.116114390597e-01 4.923242444256e-01
3.525000000000e-01 7.996846584871e-01 5.071952960807e-01 5.207289281698e-01 5.071848737461e-01 5.110112871897e-01 4.917448936756e-01
3.527500000000e-01 7.987405344193e-01 5.065970544819e-01 5.201158271414e-01 5.065866452312e-01 5.104098822622e-01 4.911643295940e-01
3.530000000000e-01 7.977944395386e-01 5.059975658079e-01 5.195014445885e-01 5.059871696857e-01 5.098072258967e-01 4.905825536132e-01
3.532500000000e-01 7.968463761795e-01 5.053968315312e-01 5.188857818714e-01 5.053864485826e-01 5.092033197184e-01 4.899995671687e-01
3.535000000000e-01 7.958963466810e-01 5.047948531267e-01 5.182688403427e-01 5.047844833973e-01 5.085981653589e-01 4.894153716990e-01
3.537500000000e-01 7.949443533875e-01 5.041916320720e-01 5.176506213474e-01 5.041812756079e-01 5.079917644549e-01 4.888299686456e-01
3.540000000000e-01 7.939903986479e-01 5.035871698469e-01 5.170311262210e-01 5.035768266949e-01 5.073841186474e-01 4.882433594527e-01
3.542500000000e-01 7.930344848158e-01 5.029814679341e-01 5.164103562896e-01 5.029711381413e-01 5.067752295813e-01 4.876555455679e-01
3.545000000000e-01 7.920766142500e-01 5.023745278185e-01 5.157883128667e-01 5.023642114327e-01 5.061650989024e-01 4.870665284416e-01
3.547500000000e-01 7.911167893139e-01 5.017663509876e-01 5.151649972550e-01 5.017560480572e-01 5.055537282579e-01 4.864763095270e-01
3.550000000000e-01 7.901550123757e-01 5.011569389313e-01 5.145404107397e-01 5.011466495050e-01 5.049411192897e-01 4.858848902804e-01
3.552500000000e-01 7.891912858085e-01 5.005462931417e-01 5.139145545943e-01 5.005360172689e-01 5.043272736388e-01 4.852922721612e-01
3.555000000000e-01 7.882256119904e-01 4.999344151135e-01 5.132874300673e-01 4.999241528441e-01 5.037121929293e-01 4.846984566316e-01
3.557500000000e-01 7.872579933039e-01 4.993213063437e-01 5.126590383963e-01 4.993110577281e-01 5.030958787804e-01 4.841034451567e-01
3.560000000000e-01 7.862884321366e-01 4.987069683317e-01 5.120293807807e-01 4.986967334205e-01 5.024783327832e-01 4.835072392046e-01
3.562500000000e-01 7.853169308807e-01 4.980914025790e-01 5.113984584128e-01 4.980811814232e-01 5.018595565084e-01 4.829098402465e-01
3.565000000000e-01 7.843434919334e-01 4.974746105895e-01 5.107662724283e-01 4.974644032404e-01 5.012395514961e-01 4.823112497564e-01
3.567500000000e-01 7.833681176965e-01 4.968565938693e-01 5.101328239600e-01 4.968464003781e-01 5.006183192316e-01 4.817114692113e-01
3.570000000000e-01 7.823908105766e-01 4.962373539269e-01 5.094981140614e-01 4.962271743446e-01 4.999958611625e-01 4.811105000909e-01
3.572500000000e-01 7.814115729852e-01 4.956168922728e-01 5.088621437869e-01 4.956067266498e-01 4.993721786249e-01 4.805083438783e-01
3.575000000000e-01 7.804304073384e-01 4.949952104197e-01 5.082249140828e-01 4.949850588054e-01 4.987472728693e-01 4.799050020590e-01
3.577500000000e-01 7.794473160570e-01 4.943723098825e-01 5.075864259429e-01 4.943621723246e-01 4.981211449185e-01 4.793004761219e-01
3.580000000000e-01 7.784623015670e-01 4.937481921780e-01 5.069466801132e-01 4.937380687221e-01 4.974937955815e-01 4.786947675585e-01
3.582500000000e-01 7.774753662986e-01 4.931228588255e-01 5.063056777645e-01 4.931127495128e-01 4.968652252044e-01 4.780878778633e-01
3.585000000000e-01 7.764865126871e-01 4.924963113461e-01 5.056634191850e-01 4.924862162123e-01 4.962354336642e-01 4.774798085338e-01
3.587500000000e-01 7.754957431723e-01 4.918685512632e-01 5.050199059441e-01 4.918584703351e-01 4.956044198186e-01 4.768705610704e-01
3.590000000000e-01 7.745030601987e-01 4.912395801024e-01 5.043751380358e-01 4.912295133942e-01 4.949721814610e-01 4.762601369762e-01
3.592500000000e-01 7.735084662159e-01 4.906093993913e-01 5.037291158337e-01 4.905993468979e-01 4.943387138172e-01 4.756485377576e-01
3.595000000000e-01 7.725119636778e-01 4.899780106597e-01 5.030818375947e-01 4.899679723473e-01 4.937040082450e-01 4.750357649234e-01
3.597500000000e-01 7.715135550433e-01 4.893454154398e-01 5.024333013204e-01 4.893353912314e-01 4.930680505400e-01 4.744218199857e-01
3.600000000000e-01 7.705132427758e-01 4.887116152663e-01 5.017835028860e-01 4.887016050156e-01 4.924308083728e-01 4.738067044593e-01
3.602500000000e-01 7.695110293435e-01 4.880766116800e-01 5.011324338327e-01 4.880666151467e-01 4.917921845668e-01 4.731904198620e-01
3.605000000000e-01 7.685069172191e-01 4.874404062391e-01 5.004800815333e-01 4.874304231196e-01 4.911520937348e-01 4.725729677143e-01
3.607500000000e-01 7.675009088803e-01 4.868030005261e-01 4.998264574635e-01 4.867930304982e-01 4.905106215562e-01 4.719543495399e-01
3.610000000000e-01 7.664930068093e-01 4.861643961590e-01 4.991716279580e-01 4.861544390089e-01 4.898679789793e-01 4.713345668650e-01
3.612500000000e-01 7.654832134931e-01 4.855245947850e-01 4.985156156813e-01 4.855146505397e-01 4.892242876942e-01 4.707136212189e-01
3.615000000000e-01 7.644715314231e-01 4.848835980324e-01 4.978583944285e-01 4.848736668021e-01 4.885794968649e-01 4.700915141337e-01
3.617500000000e-01 7.634579630956e-01 4.842414075115e-01 4.971999558698e-01 4.842314893773e-01 4.879335356008e-01 4.694682471444e-01
3.620000000000e-01 7.624425110115e-01 4.835980248321e-01 4.965402954117e-01 4.835881198531e-01 4.872863858180e-01 4.688438217890e-01
3.622500000000e-01 7.614251776762e-01 4.829534516060e-01 4.958794131766e-01 4.829435598269e-01 4.866380413153e-01 4.682182396080e-01
3.625000000000e-01 7.604059656001e-01 4.823076894481e-01 4.952173098210e-01 4.822978109058e-01 4.859885003009e-01 4.675915021450e-01
3.627500000000e-01 7.593848772977e-01 4.816607399764e-01 4.945539867666e-01 4.816508747024e-01 4.853377627568e-01 4.669636109465e-01
3.630000000000e-01 7.583619152887e-01 4.810126048116e-01 4.938894457098e-01 4.810027528354e-01 4.846858298662e-01 4.663345675617e-01
3.632500000000e-01 7.573370820971e-01 4.803632855774e-01 4.932236880987e-01 4.803534469265e-01 4.840327027499e-01 4.657043735427e-01
3.635000000000e-01 7.563103802515e-01 4.797127839005e-01 4.925567157455e-01 4.797029586016e-01 4.833783830263e-01 4.650730304444e-01
3.637500000000e-01 7.552818122852e-01 4.790611014102e-01 4.918885299887e-01 4.790512894892e-01 4.827228721477e-01 4.644405398247e-01
3.640000000000e-01 7.542513807360e-01 4.784082397388e-01 4.912191325545e-01 4.783984412212e-01 4.820661717870e-01 4.638069032442e-01
3.642500000000e-01 7.532190881467e-01 4.777542005213e-01 4.905485249100e-01 4.777444154324e-01 4.814082835068e-01 4.631721222662e-01
3.645000000000e-01 7.521849370641e-01 4.770989853955e-01 4.898767087357e-01 4.770892137606e-01 4.807492089776e-01 4.625361984570e-01
3.647500000000e-01 7.511489300400e-01 4.764425960022e-01 4.892036856164e-01 4.764328378463e-01 4.800889498050e-01 4.618991333857e-01
3.650000000000e-01 7.501110696305e-01 4.757850339851e-01 4.885294572259e-01 4.757752893329e-01 4.794275076486e-01 4.612609286243e-01
3.652500000000e-01 7.490713583965e-01 4.751263009905e-01 4.878540252046e-01 4.751165698667e-01 4.787648841323e-01 4.606215857473e-01
3.655000000000e-01 7.480297989034e-01 4.744663986679e-01 4.871773912302e-01 4.744566810970e-01 4.781010809077e-01 4.599811063324e-01
3.657500000000e-01 7.469863937212e-01 4.738053286693e-01 4.864995569662e-01 4.737956246758e-01 4.774360996073e-01 4.593394919598e-01
3.660000000000e-01 7.459411454242e-01 4.731430926497e-01 4.858205240950e-01 4.731334022581e-01 4.767699418824e-01 4.586967442127e-01
3.662500000000e-01 7.448940565916e-01 4.724796922670e-01 4.851402942922e-01 4.724700155015e-01 4.761026093732e-01 4.580528646770e-01
3.665000000000e-01 7.438451298070e-01 4.718151291819e-01 4.844588692450e-01 4.718054660666e-01 4.754341037349e-01 4.574078549413e-01
3.667500000000e-01 7.427943676585e-01 4.711494050578e-01 4.837762506379e-01 4.711397556169e-01 4.747644266162e-01 4.567617165973e-01
3.670000000000e-01 7.417417727387e-01 4.704825215611e-01 4.830924401628e-01 4.704728858188e-01 4.740935796774e-01 4.561144512391e-01
3.672500000000e-01 7.406873476449e-01 4.698144803610e-01 4.824074395115e-01 4.698048583411e-01 4.734215645755e-01 4.554660604639e-01
3.675000000000e-01 7.396310949786e-01 4.691452831295e-01 4.817212503810e-01 4.691356748561e-01 4.727483829759e-01 4.548165458714e-01
3.677500000000e-01 7.385730173461e-01 4.684749315415e-01 4.810338744701e-01 4.684653370384e-01 4.720740365433e-01 4.541659090643e-01
3.680000000000e-01 7.375131173582e-01 4.678034272746e-01 4.803453134810e-01 4.677938465656e-01 4.713985269481e-01 4.535141516480e-01
3.682500000000e-01 7.364513976299e-01 4.671307720093e-01 4.796555691187e-01 4.671212051183e-01 4.707218558617e-01 4.528612752306e-01
3.685000000000e-01 7.353878607810e-01 4.664569674289e-01 4.789646430913e-01 4.664474143797e-01 4.700440249600e-01 4.522072814230e-01
3.687500000000e-01 7.343225094356e-01 4.657820152196e-01 4.782725371094e-01 4.657724760357e-01 4.693650359204e-01 4.515521718389e-01
3.690000000000e-01 7.332553462226e-01 4.651059170702e-01 4.775792528868e-01 4.650963917754e-01 4.686848904242e-01 4.508959480947e-01
3.692500000000e-01 7.321863737748e-01 4.644286746725e-01 4.768847921403e-01 4.644191632903e-01 4.680035901549e-01 4.502386118095e-01
3.695000000000e-01 7.311155947298e-01 4.637502897210e-01 4.761891565893e-01 4.637407922751e-01 4.673211367993e-01 4.495801646054e-01
3.697500000000e-01 7.300430117299e-01 4.630707639131e-01 4.754923479564e-01 4.630612804270e-01 4.666375320466e-01 4.489206081069e-01
3.700000000000e-01 7.289686274214e-01 4.623900989488e-01 4.747943679667e-01 4.623806294460e-01 4.659527775893e-01 4.482599439414e-01
3.702500000000e-01 7.278924444552e-01 4.617082965311e-01 4.740952183484e-01 4.616988410350e-01 4.652668751222e-01 4.475981737390e-01
3.705000000000e-01 7.268144654869e-01 4.610253583657e-01 4.733949008326e-01 4.610159168997e-01 4.645798263433e-01 4.469352991327e-01
3.707500000000e-01 7.257346931760e-01 4.603412861609e-01 4.726934171532e-01 4.603318587486e-01 4.638916329533e-01 4.462713217579e-01
3.710000000000e-01 7.246531301871e-01 4.596560816282e-01 4.719907690468e-01 4.596466682929e-01 4.632022966557e-01 4.456062432531e-01
3.712500000000e-01 7.235697791885e-01 4.589697464814e-01 4.712869582532e-01 4.589603472463e-01 4.625118191568e-01 4.449400652591e-01
3.715000000000e-01 7.224846428534e-01 4.582822824374e-01 4.705819865146e-01 4.582728973259e-01 4.618202021656e-01 4.442727894197e-01
3.717500000000e-01 7.213977238593e-01 4.575936912158e-01 4.698758555766e-01 4.575843202510e-01 4.611274473942e-01 4.436044173814e-01
3.720000000000e-01 7.203090248879e-01 4.569039745388e-01 4.691685671870e-01 4.568946177440e-01 4.604335565570e-01 4.429349507932e-01
3.722500000000e-01 7.192185486257e-01 4.562131341314e-01 4.684601230971e-01 4.562037915298e-01 4.597385313717e-01 4.422643913072e-01
3.725000000000e-01 7.181262977632e-01 4.555211717216e-01 4.677505250605e-01 4.555118433363e-01 4.590423735585e-01 4.415927405777e-01
3.727500000000e-01 7.170322749954e-01 4.548280890398e-01 4.670397748338e-01 4.548187748940e-01 4.583450848403e-01 4.409200002620e-01
3.730000000000e-01 7.159364830218e-01 4.541338878194e-01 4.663278741766e-01 4.541245879360e-01 4.576466669430e-01 4.402461720200e-01
3.732500000000e-01 7.148389245461e-01 4.534385697964e-01 4.656148248510e-01 4.534292841985e-01 4.569471215951e-01 4.395712575144e-01
3.735000000000e-01 7.137396022765e-01 4.527421367094e-01 4.649006286223e-01 4.527328654202e-01 4.562464505280e-01 4.388952584104e-01
3.737500000000e-01 7.126385189252e-01 4.520445903002e-01 4.641852872582e-01 4.520353333424e-01 4.555446554759e-01 4.382181763759e-01
3.740000000000e-01 7.115356772093e-01 4.513459323127e-01 4.634688025295e-01 4.513366897094e-01 4.548417381753e-01 4.375400130817e-01
3.742500000000e-01 7.104310798497e-01 4.506461644941e-01 4.627511762096e-01 4.506369362681e-01 4.541377003661e-01 4.368607702010e-01
3.745000000000e-01 7.093247295723e-01 4.499452885939e-01 4.620324100749e-01 4.499360747681e-01 4.534325437906e-01 4.361804494098e-01
3.747500000000e-01 7.082166291065e-01 4.492433063645e-01 4.613125059045e-01 4.492341069617e-01 4.527262701939e-01 4.354990523866e-01
3.750000000000e-01 7.071067811866e-01 4.485402195609e-01 4.605914654803e-01 4.485310346040e-01 4.520188813237e-01 4.348165808129e-01
3.752500000000e-01 7.059951885510e-01 4.478360299409e-01 4.598692905869e-01 4.478268594526e-01 4.513103789307e-01 4.341330363725e-01
3.755000000000e-01 7.048818539424e-01 4.471307392650e-01 4.591459830117e-01 4.471215832680e-01 4.506007647681e-01 4.334484207519e-01
3.757500000000e-01 7.037667801079e-01 4.464243492963e-01 4.584215445450e-01 4.464152078133e-01 4.498900405920e-01 4.327627356405e-01
3.760000000000e-01 7.026499697989e-01 4.457168618007e-01 4.576959769798e-01 4.457077348544e-01 4.491782081611e-01 4.320759827300e-01
3.762500000000e-01 7.015314257708e-01 4.450082785466e-01 4.569692821118e-01 4.449991661595e-01 4.484652692370e-01 4.313881637150e-01
3.765000000000e-01 7.004111507838e-01 4.442986013053e-01 4.562414617396e-01 4.442895035001e-01 4.477512255836e-01 4.306992802926e-01
3.767500000000e-01 6.992891476018e-01 4.435878318507e-01 4.555125176645e-01 4.435787486500e-01 4.470360789679e-01 4.300093341625e-01
3.770000000000e-01 6.981654189935e-01 4.428759719593e-01 4.547824516904e-01 4.428669033855e-01 4.463198311595e-01 4.293183270271e-01
3.772500000000e-01 6.970399677313e-01 4.421630234102e-01 4.540512656242e-01 4.421539694859e-01 4.456024839307e-01 4.286262605915e-01
3.775000000000e-01 6.959127965924e-01 4.414489879855e-01 4.533189612755e-01 4.414399487329e-01 4.448840390565e-01 4.279331365631e-01
3.777500000000e-01 6.947839083576e-01 4.407338674695e-01 4.525855404564e-01 4.407248429112e-01 4.441644983146e-01 4.272389566523e-01
3.780000000000e-01 6.936533058128e-01 4.400176636494e-01 4.518510049820e-01 4.400086538079e-01 4.434438634853e-01 4.265437225718e-01
3.782500000000e-01 6.925209917474e-01 4.393003783151e-01 4.511153566700e-01 4.392913832126e-01 4.427221363516e-01 4.258474360371e-01
3.785000000000e-01 6.913869689552e-01 4.385820132591e-01 4.503785973409e-01 4.385730329179e-01 4.419993186993e-01 4.251500987662e-01
3.787500000000e-01 6.902512402344e-01 4.378625702765e-01 4.496407288180e-01 4.378536047188e-01 4.412754123169e-01 4.244517124796e-01
3.790000000000e-01 6.891138083873e-01 4.371420511649e-01 4.489017529270e-01 4.371331004130e-01 4.405504189953e-01 4.237522789007e-01
3.792500000000e-01 6.879746762204e-01 4.364204577247e-01 4.481616714967e-01 4.364115218008e-01 4.398243405283e-01 4.230517997551e-01
3.795000000000e-01 6.868338465444e-01 4.356977917589e-01 4.474204863583e-01 4.356888706853e-01 4.390971787123e-01 4.223502767713e-01
3.797500000000e-01 6.856913221741e-01 4.349740550731e-01 4.466781993459e-01 4.349651488718e-01 4.383689353463e-01 4.216477116802e-01
3.800000000000e-01 6.845471059287e-01 4.342492494756e-01 4.459348122963e-01 4.342403581687e-01 4.376396122320e-01 4.209441062152e-01
3.802500000000e-01 6.834012006313e-01 4.335233767772e-01 4.451903270489e-01 4.335145003867e-01 4.369092111738e-01 4.202394621125e-01
3.805000000000e-01 6.822536091094e-01 4.327964387912e-01 4.444447454459e-01 4.327875773393e-01 4.361777339788e-01 4.195337811107e-01
3.807500000000e-01 6.811043341945e-01 4.320684373338e-01 4.436980693320e-01 4.320595908424e-01 4.354451824566e-01 4.188270649510e-01
3.810000000000e-01 6.799533787224e-01 4.313393742236e-01 4.429503005547e-01 4.313305427146e-01 4.347115584193e-01 4.181193153772e-01
3.812500000000e-01 6.788007455330e-01 4.306092512817e-01 4.422014409643e-01 4.306004347771e-01 4.339768636820e-01 4.174105341355e-01
3.815000000000e-01 6.776464374701e-01 4.298780703320e-01 4.414514924136e-01 4.298692688536e-01 4.332411000622e-01 4.167007229748e-01
3.817500000000e-01 6.764904573820e-01 4.291458332009e-01 4.407004567581e-01 4.291370467706e-01 4.325042693799e-01 4.159898836465e-01
3.820000000000e-01 6.753328081211e-01 4.284125417173e-01 4.399483358561e-01 4.284037703569e-01 4.317663734580e-01 4.152780179045e-01
3.822500000000e-01 6.741734925435e-01 4.276781977128e-01 4.391951315683e-01 4.276694414441e-01 4.310274141218e-01 4.145651275052e-01
3.825000000000e-01 6.730125135098e-01 4.269428030215e-01 4.384408457584e-01 4.269340618662e-01 4.302873931994e-01 4.138512142078e-01
3.827500000000e-01 6.718498738846e-01 4.262063594801e-01 4.376854802924e-01 4.261976334599e-01 4.295463125214e-01 4.131362797736e-01
3.830000000000e-01 6.706855765367e-01 4.254688689277e-01 4.369290370392e-01 4.254601580643e-01 4.288041739207e-01 4.124203259667e-01
3.832500000000e-01 6.695196243388e-01 4.247303332062e-01 4.361715178702e-01 4.247216375213e-01 4.280609792334e-01 4.117033545537e-01
3.835000000000e-01 6.683520201678e-01 4.239907541600e-01 4.354129246595e-01 4.239820736751e-01 4.273167302979e-01 4.109853673035e-01
3.837500000000e-01 6.671827669046e-01 4.232501336359e-01 4.346532592840e-01 4.232414683725e-01 4.265714289550e-01 4.102663659878e-01
3.840000000000e-01 6.660118674342e-01 4.225084734832e-01 4.338925236228e-01 4.224998234630e-01 4.258250770482e-01 4.095463523807e-01
3.842500000000e-01 6.648393246458e-01 4.217657755540e-01 4.331307195580e-01 4.217571407984e-01 4.250776764238e-01 4.088253282586e-01
3.845000000000e-01 6.636651414324e-01 4.210220417028e-01 4.323678489742e-01 4.210134222332e-01 4.243292289303e-01 4.081032954006e-01
3.847500000000e-01 6.624893206913e-01 4.202772737865e-01 4.316039137586e-01 4.202686696244e-01 4.235797364191e-01 4.073802555884e-01
3.850000000000e-01 6.613118653236e-01 4.195314736647e-01 4.308389158010e-01 4.195228848314e-01 4.228292007441e-01 4.066562106059e-01
3.852500000000e-01 6.601327782347e-01 4.187846431995e-01 4.300728569939e-01 4.187760697164e-01 4.220776237615e-01 4.059311622396e-01
3.855000000000e-01 6.589520623337e-01 4.180367842554e-01 4.293057392323e-01 4.180282261437e-01 4.213250073303e-01 4.052051122785e-01
3.857500000000e-01 6.577697205340e-01 4.172878986994e-01 4.285375644139e-01 4.172793559805e-01 4.205713533121e-01 4.044780625140e-01
3.860000000000e-01 6.565857557530e-01 4.165379884012e-01 4.277683344388e-01 4.165294610963e-01 4.198166635708e-01 4.037500147402e-01
3.862500000000e-01 6.554001709118e-01 4.157870552328e-01 4.269980512099e-01 4.157785433630e-01 4.190609399730e-01 4.030209707533e-01
3.865000000000e-01 6.542129689359e-01 4.150351010688e-01 4.262267166324e-01 4.150266046553e-01 4.183041843879e-01 4.022909323523e-01
3.867500000000e-01 6.530241527545e-01 4.142821277862e-01 4.254543326144e-01 4.142736468502e-01 4.175463986870e-01 4.015599013383e-01
3.870000000000e-01 6.518337253009e-01 4.135281372646e-01 4.246809010665e-01 4.135196718271e-01 4.167875847446e-01 4.008278795153e-01
3.872500000000e-01 6.506416895123e-01 4.127731313859e-01 4.239064239018e-01 4.127646814680e-01 4.160277444373e-01 4.000948686892e-01
3.875000000000e-01 6.494480483302e-01 4.120171120347e-01 4.231309030359e-01 4.120086776574e-01 4.152668796443e-01 3.993608706689e-01
3.877500000000e-01 6.482528046995e-01 4.112600810978e-01 4.223543403871e-01 4.112516622822e-01 4.145049922473e-01 3.986258872653e-01
3.880000000000e-01 6.470559615694e-01 4.105020404648e-01 4.215767378763e-01 4.104936372318e-01 4.137420841308e-01 3.978899202920e-01
3.882500000000e-01 6.458575218931e-01 4.097429920275e-01 4.207980974267e-01 4.097346043979e-01 4.129781571813e-01 3.971529715648e-01
3.885000000000e-01 6.446574886275e-01 4.089829376803e-01 4.200184209643e-01 4.089745656750e-01 4.122132132881e-01 3.964150429022e-01
3.887500000000e-01 6.434558647338e-01 4.082218793199e-01 4.192377104174e-01 4.082135229597e-01 4.114472543430e-01 3.956761361248e-01
3.890000000000e-01 6.422526531766e-01 4.074598188455e-01 4.184559677171e-01 4.074514781512e-01 4.106802822400e-01 3.949362530559e-01
3.892500000000e-01 6.410478569248e-01 4.066967581588e-01 4.176731947969e-01 4.066884331512e-01 4.099122988760e-01 3.941953955211e-01
3.895000000000e-01 6.398414789512e-01 4.059326991640e-01 4.168893935928e-01 4.059243898638e-01 4.091433061503e-01 3.934535653483e-01
3.897500000000e-01 6.386335222323e-01 4.051676437675e-01 4.161045660434e-01 4.051593501955e-01 4.083733059643e-01 3.927107643680e-01
3.900000000000e-01 6.374239897487e-01 4.044015938784e-01 4.153187140897e-01 4.043933160550e-01 4.076023002222e-01 3.919669944129e-01
3.902500000000e-01 6.362128844847e-01 4.036345514080e-01 4.145318396754e-01 4.036262893539e-01 4.068302908307e-01 3.912222573181e-01
3.905000000000e-01 6.350002094287e-01 4.028665182700e-01 4.137439447466e-01 4.028582720059e-01 4.060572796989e-01 3.904765549214e-01
3.907500000000e-01 6.337859675729e-01 4.020974963808e-01 4.129550312517e-01 4.020892659271e-01 4.052832687382e-01 3.897298890626e-01
3.910000000000e-01 6.325701619131e-01 4.013274876589e-01 4.121651011420e-01 4.013192730362e-01 4.045082598627e-01 3.889822615840e-01
3.912500000000e-01 6.313527954494e-01 4.005564940253e-01 4.113741563711e-01 4.005482952540e-01 4.037322549889e-01 3.882336743304e-01
3.915000000000e-01 6.301338711854e-01 3.997845174035e-01 4.105821988950e-01 3.997763345040e-01 4.029552560354e-01 3.874841291487e-01
3.917500000000e-01 6.289133921287e-01 3.990115597193e-01 4.097892306724e-01 3.990033927119e-01 4.021772649238e-01 3.867336278885e-01
3.920000000000e-01 6.276913612907e-01 3.982376229008e-01 4.089952536642e-01 3.982294718060e-01 4.013982835777e-01 3.859821724015e-01
3.922500000000e-01 6.264677816867e-01 3.974627088786e-01 4.082002698339e-01 3.974545737167e-01 4.006183139232e-01 3.852297645419e-01
3.925000000000e-01 6.252426563357e-01 3.966868195858e-01 4.074042811477e-01 3.966787003770e-01 3.998373578891e-01 3.844764061661e-01
3.927500000000e-01 6.240159882606e-01 3.959099569576e-01 4.066072895740e-01 3.959018537221e-01 3.990554174064e-01 3.837220991330e-01
3.930000000000e-01 6.227877804881e-01 3.951321229316e-01 4.058092970836e-01 3.951240356898e-01 3.982724944084e-01 3.829668453037e-01
3.932500000000e-01 6.215580360487e-01 3.943533194481e-01 4.050103056500e-01 3.943452482199e-01 3.974885908311e-01 3.822106465419e-01
3.935000000000e-01 6.203267579765e-01 3.935735484493e-01 4.042103172490e-01 3.935654932550e-01 3.967037086127e-01 3.814535047133e-01
3.937500000000e-01 6.190939493099e-01 3.927928118801e-01 4.034093338589e-01 3.927847727397e-01 3.959178496938e-01 3.806954216860e-01
3.940000000000e-01 6.178596130904e-01 3.920111116876e-01 4.026073574604e-01 3.920030886211e-01 3.951310160176e-01 3.799363993307e-01
3.942500000000e-01 6.166237523637e-01 3.912284498212e-01 4.018043900367e-01 3.912204428487e-01 3.943432095295e-01 3.791764395200e-01
3.945000000000e-01 6.153863701791e-01 3.904448282327e-01 4.010004335733e-01 3.904368373741e-01 3.935544321773e-01 3.784155441292e-01
3.947500000000e-01 6.141474695899e-01 3.896602488762e-01 4.001954900583e-01 3.896522741515e-01 3.927646859111e-01 3.776537150357e-01
3.950000000000e-01 6.129070536530e-01 3.888747137083e-01 3.993895614822e-01 3.888667551374e-01 3.919739726838e-01 3.768909541191e-01
3.952500000000e-01 6.116651254288e-01 3.880882246877e-01 3.985826498378e-01 3.880802822903e-01 3.911822944502e-01 3.761272632616e-01
3.955000000000e-01 6.104216879816e-01 3.873007837754e-01 3.977747571203e-01 3.872928575715e-01 3.903896531676e-01 3.753626443475e-01
3.957500000000e-01 6.091767443796e-01 3.865123929350e-01 3.969658853275e-01 3.865044829443e-01 3.895960507958e-01 3.745970992633e-01
3.960000000000e-01 6.079302976946e-01 3.857230541321e-01 3.961560364595e-01 3.857151603743e-01 3.888014892969e-01 3.738306298980e-01
3.962500000000e-01 6.066823510020e-01 3.849327693347e-01 3.953452125187e-01 3.849248918296e-01 3.880059706353e-01 3.730632381428e-01
3.965000000000e-01 6.054329073810e-01 3.841415405132e-01 3.945334155099e-01 3.841336792805e-01 3.872094967776e-01 3.722949258912e-01
3.967500000000e-01 6.041819699145e-01 3.833493696403e-01 3.937206474406e-01 3.833415246994e-01 3.864120696932e-01 3.715256950389e-01
3.970000000000e-01 6.029295416891e-01 3.825562586907e-01 3.929069103203e-01 3.825484300613e-01 3.856136913533e-01 3.707555474838e-01
3.972500000000e-01 6.016756257949e-01 3.817622096417e-01 3.920922061611e-01 3.817543973434e-01 3.848143637319e-01 3.699844851262e-01
3.975000000000e-01 6.004202253259e-01 3.809672244728e-01 3.912765369773e-01 3.809594285251e-01 3.840140888049e-01 3.692125098688e-01
3.977500000000e-01 5.991633433797e-01 3.801713051656e-01 3.904599047858e-01 3.801635255880e-01 3.832128685510e-01 3.684396236161e-01
3.980000000000e-01 5.979049830575e-01 3.793744537044e-01 3.896423116056e-01 3.793666905162e-01 3.824107049507e-01 3.676658282753e-01
3.982500000000e-01 5.966451474642e-01 3.785766720752e-01 3.888237594584e-01 3.785689252959e-01 3.816075999873e-01 3.668911257557e-01
3.985000000000e-01 5.953838397084e-01 3.777779622666e-01 3.880042503679e-01 3.777702319156e-01 3.808035556461e-01 3.661155179686e-01
3.987500000000e-01 5.941210629020e-01 3.769783262694e-01 3.871837863603e-01 3.769706123659e-01 3.799985739149e-01 3.653390068279e-01
3.990000000000e-01 5.928568201611e-01 3.761777660767e-01 3.863623694642e-01 3.761700686401e-01 3.791926567835e-01 3.645615942496e-01
3.992500000000e-01 5.915911146048e-01 3.753762836838e-01 3.855400017105e-01 3.753686027332e-01 3.783858062444e-01 3.637832821517e-01
3.995000000000e-01 5.903239493563e-01 3.745738810880e-01 3.847166851324e-01 3.745662166428e-01 3.775780242923e-01 3.630040724547e-01
3.997500000000e-01 5.890553275421e-01 3.737705602893e-01 3.838924217654e-01 3.737629123685e-01 3.767693129237e-01 3.622239670813e-01
4.000000000000e-01 5.877852522925e-01 3.729663232896e-01 3.830672136474e-01 3.729586919123e-01 3.759596741380e-01 3.614429679563e-01
4.002500000000e-01 5.865137267411e-01 3.721611720930e-01 3.822410628187e-01 3.721535572784e-01 3.751491099366e-01 3.606610770066e-01
4.005000000000e-01 5.852407540255e-01 3.713551087061e-01 3.814139713217e-01 3.713475104732e-01 3.743376223233e-01 3.598782961616e-01
4.007500000000e-01 5.839663372865e-01 3.705481351374e-01 3.805859412014e-01 3.705405535052e-01 3.735252133039e-01 3.590946273527e-01
4.010000000000e-01 5.826904796685e-01 3.697402533979e-01 3.797569745046e-01 3.697326883852e-01 3.727118848868e-01 3.583100725135e-01
4.012500000000e-01 5.814131843198e-01 3.689314655004e-01 3.789270732810e-01 3.689239171264e-01 3.718976390825e-01 3.575246335798e-01
4.015000000000e-01 5.801344543918e-01 3.681217734604e-01 3.780962395823e-01 3.681142417438e-01 3.710824779036e-01 3.567383124896e-01
4.017500000000e-01 5.788542930398e-01 3.673111792951e-01 3.772644754624e-01 3.673036642549e-01 3.702664033651e-01 3.559511111830e-01
4.020000000000e-01 5.775727034222e-01 3.664996850244e-01 3.764317829776e-01 3.664921866793e-01 3.694494174844e-01 3.551630316025e-01
4.022500000000e-01 5.762896887016e-01 3.656872926699e-01 3.755981641866e-01 3.656798110387e-01 3.686315222811e-01 3.543740756926e-01
4.025000000000e-01 5.750052520433e-01 3.648740042556e-01 3.747636211501e-01 3.648665393571e-01 3.678127197766e-01 3.535842453998e-01
4.027500000000e-01 5.737193966167e-01 3.640598218078e-01 3.739281559314e-01 3.640523736606e-01 3.669930119949e-01 3.527935426730e-01
4.030000000000e-01 5.724321255946e-01 3.632447473548e-01 3.730917705957e-01 3.632373159775e-01 3.661724009623e-01 3.520019694633e-01
4.032500000000e-01 5.711434421531e-01 3.624287829269e-01 3.722544672108e-01 3.624213683383e-01 3.653508887071e-01 3.512095277236e-01
4.035000000000e-01 5.698533494719e-01 3.616119305570e-01 3.714162478465e-01 3.616045327755e-01 3.645284772600e-01 3.504162194094e-01
4.037500000000e-01 5.685618507342e-01 3.607941922798e-01 3.705771145750e-01 3.607868113240e-01 3.637051686537e-01 3.496220464780e-01
4.040000000000e-01 5.672689491267e-01 3.599755701321e-01 3.697370694707e-01 3.599682060206e-01 3.628809649232e-01 3.488270108890e-01
4.042500000000e-01 5.659746478395e-01 3.591560661533e-01 3.688961146103e-01 3.591487189044e-01 3.620558681059e-01 3.480311146039e-01
4.045000000000e-01 5.646789500660e-01 3.583356823844e-01 3.680542520725e-01 3.583283520166e-01 3.612298802410e-01 3.472343595867e-01
4.047500000000e-01 5.633818590034e-01 3.575144208688e-01 3.672114839386e-01 3.575071074005e-01 3.604030033701e-01 3.464367478033e-01
4.050000000000e-01 5.620833778521e-01 3.566922836521e-01 3.663678122918e-01 3.566849871014e-01 3.595752395369e-01 3.456382812216e-01
4.052500000000e-01 5.607835098159e-01 3.558692727817e-01 3.655232392177e-01 3.558619931672e-01 3.587465907876e-01 3.448389618118e-01
4.055000000000e-01 5.594822581022e-01 3.550453903075e-01 3.646777668041e-01 3.550381276474e-01 3.579170591702e-01 3.440387915461e-01
4.057500000000e-01 5.581796259215e-01 3.542206382813e-01 3.638313971409e-01 3.542133925937e-01 3.570866467351e-01 3.432377723989e-01
4.060000000000e-01 5.568756164882e-01 3.533950187570e-01 3.629841323203e-01 3.533877900602e-01 3.562553555346e-01 3.424359063466e-01
4.062500000000e-01 5.555702330196e-01 3.525685337907e-01 3.621359744366e-01 3.525613221028e-01 3.554231876233e-01 3.416331953678e-01
4.065000000000e-01 5.542634787367e-01 3.517411854405e-01 3.612869255864e-01 3.517339907795e-01 3.545901450581e-01 3.408296414430e-01
4.067500000000e-01 5.529553568637e-01 3.509129757667e-01 3.604369878686e-01 3.509057981507e-01 3.537562298979e-01 3.400252465550e-01
4.070000000000e-01 5.516458706285e-01 3.500839068315e-01 3.595861633840e-01 3.500767462785e-01 3.529214442036e-01 3.392200126885e-01
4.072500000000e-01 5.503350232618e-01 3.492539806994e-01 3.587344542357e-01 3.492468372274e-01 3.520857900387e-01 3.384139418303e-01
4.075000000000e-01 5.490228179982e-01 3.484231994368e-01 3.578818625291e-01 3.484160730638e-01 3.512492694684e-01 3.376070359693e-01
4.077500000000e-01 5.477092580752e-01 3.475915651123e-01 3.570283903717e-01 3.475844558561e-01 3.504118845601e-01 3.367992970966e-01
4.080000000000e-01 5.463943467343e-01 3.467590797964e-01 3.561740398729e-01 3.467519876750e-01 3.495736373834e-01 3.359907272051e-01
4.082500000000e-01 5.450780872195e-01 3.459257455619e-01 3.553188131447e-01 3.459186705930e-01 3.487345300101e-01 3.351813282898e-01
4.085000000000e-01 5.437604827788e-01 3.450915644835e-01 3.544627123009e-01 3.450845066849e-01 3.478945645139e-01 3.343711023479e-01
4.087500000000e-01 5.424415366632e-01 3.442565386379e-01 3.536057394577e-01 3.442494980273e-01 3.470537429709e-01 3.335600513786e-01
4.090000000000e-01 5.411212521268e-01 3.434206701040e-01 3.527478967332e-01 3.434136466991e-01 3.462120674589e-01 3.327481773830e-01
4.092500000000e-01 5.397996324278e-01 3.425839609625e-01 3.518891862479e-01 3.425769547810e-01 3.453695400583e-01 3.319354823644e-01
4.095000000000e-01 5.384766808267e-01 3.417464132965e-01 3.510296101242e-01 3.417394243559e-01 3.445261628511e-01 3.311219683279e-01
4.097500000000e-01 5.371524005879e-01 3.409080291908e-01 3.501691704867e-01 3.409010575088e-01 3.436819379217e-01 3.303076372810e-01
4.100000000000e-01 5.358267949789e-01 3.400688107323e-01 3.493078694622e-01 3.400618563264e-01 3.428368673565e-01 3.294924912327e-01
4.102500000000e-01 5.344998672707e-01 3.392287600100e-01 3.484457091796e-01 3.392218228977e-01 3.419909532440e-01 3.286765321945e-01
4.105000000000e-01 5.331716207372e-01 3.383878791148e-01 3.475826917699e-01 3.383809593136e-01 3.411441976747e-01 3.278597621796e-01
4.107500000000e-01 5.318420586556e-01 3.375461701399e-01 3.467188193661e-01 3.375392676670e-01 3.402966027413e-01 3.270421832034e-01
4.110000000000e-01 5.305111843068e-01 3.367036351800e-01 3.458540941034e-01 3.366967500529e-01 3.394481705383e-01 3.262237972830e-01
4.112500000000e-01 5.291790009742e-01 3.358602763322e-01 3.449885181191e-01 3.358534085683e-01 3.385989031626e-01 3.254046064379e-01
4.115000000000e-01 5.278455119451e-01 3.350160956955e-01 3.441220935525e-01 3.350092453120e-01 3.377488027130e-01 3.245846126893e-01
4.117500000000e-01 5.265107205096e-01 3.341710953708e-01 3.432548225451e-01 3.341642623850e-01 3.368978712902e-01 3.237638180604e-01
4.120000000000e-01 5.251746299612e-01 3.333252774610e-01 3.423867072405e-01 3.333184618900e-01 3.360461109971e-01 3.229422245764e-01
4.122500000000e-01 5.238372435968e-01 3.324786440711e-01 3.415177497843e-01 3.324718459322e-01 3.351935239388e-01 3.221198342646e-01
4.125000000000e-01 5.224985647159e-01 3.316311973079e-01 3.406479523241e-01 3.316244166182e-01 3.343401122220e-01 3.212966491542e-01
4.127500000000e-01 5.211585966218e-01 3.307829392803e-01 3.397773170097e-01 3.307761760569e-01 3.334858779558e-01 3.204726712762e-01
4.130000000000e-01 5.198173426207e-01 3.299338720991e-01 3.389058459928e-01 3.299271263590e-01 3.326308232512e-01 3.196479026637e-01
4.132500000000e-01 5.184748060220e-01 3.290839978771e-01 3.380335414274e-01 3.290772696372e-01 3.317749502212e-01 3.188223453519e-01
4.135000000000e-01 5.171309901381e-01 3.282333187289e-01 3.371604054694e-01 3.282266080062e-01 3.309182609808e-01 3.179960013775e-01
4.137500000000e-01 5.157858982850e-01 3.273818367711e-01 3.362864402767e-01 3.273751435827e-01 3.300607576470e-01 3.171688727797e-01
4.140000000000e-01 5.144395337815e-01 3.265295541225e-01 3.354116480092e-01 3.265228784850e-01 3.292024423389e-01 3.163409615992e-01
4.142500000000e-01 5.130918999495e-01 3.256764729035e-01 3.345360308291e-01 3.256698148340e-01 3.283433171775e-01 3.155122698788e-01
4.145000000000e-01 5.117430001144e-01 3.248225952366e-01 3.336595909004e-01 3.248159547517e-01 3.274833842857e-01 3.146827996633e-01
4.147500000000e-01 5.103928376042e-01 3.239679232461e-01 3.327823303890e-01 3.239613003627e-01 3.266226457887e-01 3.138525529992e-01
4.150000000000e-01 5.090414157503e-01 3.231124590583e-01 3.319042514632e-01 3.231058537930e-01 3.257611038134e-01 3.130215319351e-01
4.152500000000e-01 5.076887378875e-01 3.222562048015e-01 3.310253562930e-01 3.222496171711e-01 3.248987604887e-01 3.121897385216e-01
4.155000000000e-01 5.063348073532e-01 3.213991626058e-01 3.301456470506e-01 3.213925926267e-01 3.240356179457e-01 3.113571748109e-01
4.157500000000e-01 5.049796274880e-01 3.205413346031e-01 3.292651259101e-01 3.205347822921e-01 3.231716783170e-01 3.105238428573e-01
4.160000000000e-01 5.036232016357e-01 3.196827229274e-01 3.283837950475e-01 3.196761883009e-01 3.223069437378e-01 3.096897447170e-01
4.162500000000e-01 5.022655331433e-01 3.188233297144e-01 3.275016566409e-01 3.188168127891e-01 3.214414163446e-01 3.088548824480e-01
4.165000000000e-01 5.009066253608e-01 3.179631571019e-01 3.266187128705e-01 3.179566578941e-01 3.205750982763e-01 3.080192581103e-01
4.167500000000e-01 4.995464816408e-01 3.171022072295e-01 3.257349659183e-01 3.170957257556e-01 3.197079916736e-01 3.071828737658e-01
4.170000000000e-01 4.981851053395e-01 3.162404822385e-01 3.248504179683e-01 3.162340185149e-01 3.188400986791e-01 3.063457314780e-01
4.172500000000e-01 4.968224998160e-01 3.153779842723e-01 3.239650712066e-01 3.153715383154e-01 3.179714214374e-01 3.055078333126e-01
4.175000000000e-01 4.954586684324e-01 3.145147154760e-01 3.230789278210e-01 3.145082873021e-01 3.171019620950e-01 3.046691813369e-01
4.177500000000e-01 4.940936145538e-01 3.136506779967e-01 3.221919900016e-01 3.136442676220e-01 3.162317228003e-01 3.038297776204e-01
4.180000000000e-01 4.927273415483e-01 3.127858739833e-01 3.213042599403e-01 3.127794814240e-01 3.153607057037e-01 3.029896242340e-01
4.182500000000e-01 4.913598527871e-01 3.119203055865e-01 3.204157398308e-01 3.119139308588e-01 3.144889129574e-01 3.021487232509e-01
4.185000000000e-01 4.899911516443e-01 3.110539749588e-01 3.195264318688e-01 3.110476180788e-01 3.136163467154e-01 3.013070767459e-01
4.187500000000e-01 4.886212414970e-01 3.101868842547e-01 3.186363382522e-01 3.101805452386e-01 3.127430091340e-01 3.004646867956e-01
4.190000000000e-01 4.872501257253e-01 3.093190356305e-01 3.177454611805e-01 3.093127144942e-01 3.118689023710e-01 2.996215554785e-01
4.192500000000e-01 4.858778077125e-01 3.084504312441e-01 3.168538028554e-01 3.084441280036e-01 3.109940285864e-01 2.987776848751e-01
4.195000000000e-01 4.845042908443e-01 3.075810732556e-01 3.159613654803e-01 3.075747879269e-01 3.101183899418e-01 2.979330770674e-01
4.197500000000e-01 4.831295785102e-01 3.067109638265e-01 3.150681512607e-01 3.067046964256e-01 3.092419886010e-01 2.970877341395e-01
4.200000000000e-01 4.817536741017e-01 3.058401051205e-01 3.141741624037e-01 3.058338556631e-01 3.083648267293e-01 2.962416581771e-01
4.202500000000e-01 4.803765810140e-01 3.049684993027e-01 3.132794011187e-01 3.049622678048e-01 3.074869064940e-01 2.953948512678e-01
4.205000000000e-01 4.789983026448e-01 3.040961485404e-01 3.123838696168e-01 3.040899350177e-01 3.066082300645e-01 2.945473155012e-01
4.207500000000e-01 4.776188423949e-01 3.032230550025e-01 3.114875701110e-01 3.032168594708e-01 3.057287996119e-01 2.936990529683e-01
4.210000000000e-01 4.762382036679e-01 3.023492208597e-01 3.105905048162e-01 3.023430433346e-01 3.048486173090e-01 2.928500657622e-01
4.212500000000e-01 4.748563898706e-01 3.014746482843e-01 3.096926759491e-01 3.014684887816e-01 3.039676853307e-01 2.920003559777e-01
4.215000000000e-01 4.734734044123e-01 3.005993394508e-01 3.087940857284e-01 3.005931979860e-01 3.030860058536e-01 2.911499257113e-01
4.217500000000e-01 4.720892507055e-01 2.997232965352e-01 3.078947363747e-01 2.997171731239e-01 3.022035810561e-01 2.902987770614e-01
4.220000000000e-01 4.707039321653e-01 2.988465217152e-01 3.069946301104e-01 2.988404163730e-01 3.013204131187e-01 2.894469121281e-01
4.222500000000e-01 4.693174522100e-01 2.979690171704e-01 3.060937691597e-01 2.979629299128e-01 3.004365042233e-01 2.885943330134e-01
4.225000000000e-01 4.679298142606e-01 2.970907850821e-01 3.051921557488e-01 2.970847159244e-01 2.995518565539e-01 2.877410418208e-01
4.227500000000e-01 4.665410217409e-01 2.962118276334e-01 3.042897921055e-01 2.962057765911e-01 2.986664722964e-01 2.868870406559e-01
4.230000000000e-01 4.651510780775e-01 2.953321470091e-01 3.033866804597e-01 2.953261140976e-01 2.977803536382e-01 2.860323316256e-01
4.232500000000e-01 4.637599867000e-01 2.944517453958e-01 3.024828230431e-01 2.944457306304e-01 2.968935027689e-01 2.851769168390e-01
4.235000000000e-01 4.623677510410e-01 2.935706249817e-01 3.015782220892e-01 2.935646283776e-01 2.960059218795e-01 2.843207984068e-01
4.237500000000e-01 4.609743745354e-01 2.926887879568e-01 3.006728798332e-01 2.926828095294e-01 2.951176131630e-01 2.834639784412e-01
4.240000000000e-01 4.595798606214e-01 2.918062365130e-01 2.997667985123e-01 2.918002762773e-01 2.942285788143e-01 2.826064590564e-01
4.242500000000e-01 4.581842127398e-01 2.909229728435e-01 2.988599803655e-01 2.909170308148e-01 2.933388210300e-01 2.817482423683e-01
4.245000000000e-01 4.567874343343e-01 2.900389991437e-01 2.979524276335e-01 2.900330753371e-01 2.924483420082e-01 2.808893304944e-01
4.247500000000e-01 4.553895288511e-01 2.891543176104e-01 2.970441425589e-01 2.891484120409e-01 2.915571439492e-01 2.800297255540e-01
4.250000000000e-01 4.539904997396e-01 2.882689304421e-01 2.961351273861e-01 2.882630431248e-01 2.906652290548e-01 2.791694296681e-01
4.252500000000e-01 4.525903504515e-01 2.873828398392e-01 2.952253843613e-01 2.873769707889e-01 2.897725995286e-01 2.783084449594e-01
4.255000000000e-01 4.511890844419e-01 2.864960480035e-01 2.943149157323e-01 2.864901972353e-01 2.888792575761e-01 2.774467735522e-01
4.257500000000e-01 4.497867051680e-01 2.856085571387e-01 2.934037237490e-01 2.856027246675e-01 2.879852054044e-01 2.765844175727e-01
4.260000000000e-01 4.483832160901e-01 2.847203694502e-01 2.924918106629e-01 2.847145552907e-01 2.870904452225e-01 2.757213791487e-01
4.262500000000e-01 4.469786206711e-01 2.838314871449e-01 2.915791787272e-01 2.838256913120e-01 2.861949792410e-01 2.748576604096e-01
4.265000000000e-01 4.455729223769e-01 2.829419124315e-01 2.906658301971e-01 2.829361349400e-01 2.852988096722e-01 2.739932634865e-01
4.267500000000e-01 4.441661246758e-01 2.820516475204e-01 2.897517673293e-01 2.820458883849e-01 2.844019387302e-01 2.731281905123e-01
4.270000000000e-01 4.427582310389e-01 2.811606946234e-01 2.888369923826e-01 2.811549538587e-01 2.835043686310e-01 2.722624436214e-01
4.272500000000e-01 4.413492449401e-01 2.802690559543e-01 2.879215076171e-01 2.802633335749e-01 2.826061015920e-01 2.713960249500e-01
4.275000000000e-01 4.399391698560e-01 2.793767337283e-01 2.870053152950e-01 2.793710297489e-01 2.817071398326e-01 2.705289366359e-01
4.277500000000e-01 4.385280092656e-01 2.784837301623e-01 2.860884176801e-01 2.784780445974e-01 2.808074855736e-01 2.696611808185e-01
4.280000000000e-01 4.371157666509e-01 2.775900474749e-01 2.851708170379e-01 2.775843803391e-01 2.799071410379e-01 2.687927596390e-01
4.282500000000e-01 4.357024454966e-01 2.766956878863e-01 2.842525156358e-01 2.766900391939e-01 2.790061084496e-01 2.679236752400e-01
4.285000000000e-01 4.342880492897e-01 2.758006536182e-01 2.833335157427e-01 2.757950233837e-01 2.781043900350e-01 2.670539297661e-01
4.287500000000e-01 4.328725815203e-01 2.749049468941e-01 2.824138196293e-01 2.748993351319e-01 2.772019880219e-01 2.661835253631e-01
4.290000000000e-01 4.314560456809e-01 2.740085699391e-01 2.814934295683e-01 2.740029766634e-01 2.762989046395e-01 2.653124641787e-01
4.292500000000e-01 4.300384452666e-01 2.731115249798e-01 2.805723478336e-01 2.731059502049e-01 2.753951421191e-01 2.644407483621e-01
4.295000000000e-01 4.286197837751e-01 2.722138142443e-01 2.796505767010e-01 2.722082579846e-01 2.744907026935e-01 2.635683800644e-01
4.297500000000e-01 4.272000647069e-01 2.713154399627e-01 2.787281184483e-01 2.713099022322e-01 2.735855885971e-01 2.626953614378e-01
4.300000000000e-01 4.257792915650e-01 2.704164043662e-01 2.778049753546e-01 2.704108851792e-01 2.726798020661e-01 2.618216946366e-01
4.302500000000e-01 4.243574678551e-01 2.695167096879e-01 2.768811497007e-01 2.695112090585e-01 2.717733453382e-01 2.609473818163e-01
4.305000000000e-01 4.229345970853e-01 2.686163581625e-01 2.759566437694e-01 2.686108761046e-01 2.708662206527e-01 2.600724251343e-01
4.307500000000e-01 4.215106827664e-01 2.677153520260e-01 2.750314598449e-01 2.677098885538e-01 2.699584302509e-01 2.591968267495e-01
4.310000000000e-01 4.200857284118e-01 2.668136935161e-01 2.741056002131e-01 2.668082486435e-01 2.690499763753e-01 2.583205888223e-01
4.312500000000e-01 4.186597375374e-01 2.659113848723e-01 2.731790671617e-01 2.659059586133e-01 2.681408612704e-01 2.574437135146e-01
4.315000000000e-01 4.172327136618e-01 2.650084283354e-01 2.722518629798e-01 2.650030207037e-01 2.672310871821e-01 2.565662029903e-01
4.317500000000e-01 4.158046603059e-01 2.641048261477e-01 2.713239899585e-01 2.640994371573e-01 2.663206563578e-01 2.556880594143e-01
4.320000000000e-01 4.143755809933e-01 2.632005805532e-01 2.703954503901e-01 2.631952102179e-01 2.654095710469e-01 2.548092849534e-01
4.322500000000e-01 4.129454792501e-01 2.622956937974e-01 2.694662465690e-01 2.622903421310e-01 2.644978335002e-01 2.539298817760e-01
4.325000000000e-01 4.115143586051e-01 2.613901681274e-01 2.685363807910e-01 2.613848351435e-01 2.635854459702e-01 2.530498520518e-01
4.327500000000e-01 4.100822225893e-01 2.604840057916e-01 2.676058553535e-01 2.604786915039e-01 2.626724107107e-01 2.521691979523e-01
4.330000000000e-01 4.086490747363e-01 2.595772090401e-01 2.666746725556e-01 2.595719134623e-01 2.617587299774e-01 2.512879216503e-01
4.332500000000e-01 4.072149185824e-01 2.586697801246e-01 2.657428346980e-01 2.586645032702e-01 2.608444060275e-01 2.504060253204e-01
4.335000000000e-01 4.057797576662e-01 2.577617212982e-01 2.648103440830e-01 2.577564631807e-01 2.599294411198e-01 2.495235111385e-01
4.337500000000e-01 4.043435955287e-01 2.568530348154e-01 2.638772030146e-01 2.568477954483e-01 2.590138375146e-01 2.486403812821e-01
4.340000000000e-01 4.029064357136e-01 2.559437229324e-01 2.629434137982e-01 2.559385023292e-01 2.580975974738e-01 2.477566379303e-01
4.342500000000e-01 4.014682817669e-01 2.550337879068e-01 2.620089787410e-01 2.550285860809e-01 2.571807232611e-01 2.468722832637e-01
4.345000000000e-01 4.000291372373e-01 2.541232319977e-01 2.610739001516e-01 2.541180489624e-01 2.562632171413e-01 2.459873194642e-01
4.347500000000e-01 3.985890056754e-01 2.532120574656e-01 2.601381803403e-01 2.532068932343e-01 2.553450813812e-01 2.451017487155e-01
4.350000000000e-01 3.971478906348e-01 2.523002665726e-01 2.592018216190e-01 2.522951211585e-01 2.544263182488e-01 2.442155732025e-01
4.352500000000e-01 3.957057956713e-01 2.513878615823e-01 2.582648263012e-01 2.513827349987e-01 2.535069300139e-01 2.433287951119e-01
4.355000000000e-01 3.942627243429e-01 2.504748447596e-01 2.573271967017e-01 2.504697370196e-01 2.525869189478e-01 2.424414166317e-01
4.357500000000e-01 3.928186802106e-01 2.495612183710e-01 2.563889351372e-01 2.495561294877e-01 2.516662873231e-01 2.415534399514e-01
4.360000000000e-01 3.913736668372e-01 2.486469846845e-01 2.554500439257e-01 2.486419146710e-01 2.507450374142e-01 2.406648672621e-01
4.362500000000e-01 3.899276877882e-01 2.477321459693e-01 2.545105253869e-01 2.477270948388e-01 2.498231714970e-01 2.397757007560e-01
4.365000000000e-01 3.884807466314e-01 2.468167044963e-01 2.535703818421e-01 2.468116722616e-01 2.489006918488e-01 2.388859426273e-01
4.367500000000e-01 3.870328469369e-01 2.459006625377e-01 2.526296156139e-01 2.458956492119e-01 2.479776007483e-01 2.379955950712e-01
4.370000000000e-01 3.855839922774e-01 2.449840223673e-01 2.516882290266e-01 2.449790279632e-01 2.470539004759e-01 2.371046602847e-01
4.372500000000e-01 3.841341862277e-01 2.440667862600e-01 2.507462244061e-01 2.440618107906e-01 2.461295933136e-01 2.362131404660e-01
4.375000000000e-01 3.826834323651e-01 2.431489564925e-01 2.498036040796e-01 2.431439999705e-01 2.452046815447e-01 2.353210378148e-01
4.377500000000e-01 3.812317342691e-01 2.422305353427e-01 2.488603703760e-01 2.422255977809e-01 2.442791674539e-01 2.344283545324e-01
4.380000000000e-01 3.797790955218e-01 2.413115250899e-01 2.479165256256e-01 2.413066065011e-01 2.433530533277e-01 2.335350928213e-01
4.382500000000e-01 3.783255197073e-01 2.403919280149e-01 2.469720721603e-01 2.403870284117e-01 2.424263414538e-01 2.326412548856e-01
4.385000000000e-01 3.768710104122e-01 2.394717463999e-01 2.460270123133e-01 2.394668657950e-01 2.414990341215e-01 2.317468429308e-01
4.387500000000e-01 3.754155712252e-01 2.385509825283e-01 2.450813484196e-01 2.385461209343e-01 2.405711336215e-01 2.308518591636e-01
4.390000000000e-01 3.739592057378e-01 2.376296386852e-01 2.441350828154e-01 2.376247961146e-01 2.396426422460e-01 2.299563057924e-01
4.392500000000e-01 3.725019175432e-01 2.367077171568e-01 2.431882178386e-01 2.367028936221e-01 2.387135622887e-01 2.290601850269e-01
4.395000000000e-01 3.710437102371e-01 2.357852202309e-01 2.422407558284e-01 2.357804157445e-01 2.377838960447e-01 2.281634990781e-01
4.397500000000e-01 3.695845874174e-01 2.348621501965e-01 2.412926991256e-01 2.348573647709e-01 2.368536458103e-01 2.272662501586e-01
4.400000000000e-01 3.681245526846e-01 2.339385093440e-01 2.403440500724e-01 2.339337429916e-01 2.359228138837e-01 2.263684404823e-01
4.402500000000e-01 3.666636096411e-01 2.330142999652e-01 2.393948110123e-01 2.330095526983e-01 2.349914025643e-01 2.254700722643e-01
4.405000000000e-01 3.652017618916e-01 2.320895243533e-01 2.384449842907e-01 2.320847961841e-01 2.340594141530e-01 2.245711477213e-01
4.407500000000e-01 3.637390130430e-01 2.311641848027e-01 2.374945722539e-01 2.311594757435e-01 2.331268509518e-01 2.236716690713e-01
4.410000000000e-01 3.622753667046e-01 2.302382836093e-01 2.365435772500e-01 2.302335936723e-01 2.321937152646e-01 2.227716385337e-01
4.412500000000e-01 3.608108264876e-01 2.293118230703e-01 2.355920016285e-01 2.293071522676e-01 2.312600093964e-01 2.218710583292e-01
4.415000000000e-01 3.593453960058e-01 2.283848054841e-01 2.346398477401e-01 2.283801538278e-01 2.303257356538e-01 2.209699306800e-01
4.417500000000e-01 3.578790788751e-01 2.274572331505e-01 2.336871179372e-01 2.274526006527e-01 2.293908963444e-01 2.200682578094e-01
4.420000000000e-01 3.564118787132e-01 2.265291083707e-01 2.327338145734e-01 2.265244950434e-01 2.284554937776e-01 2.191660419423e-01
4.422500000000e-01 3.549437991405e-01 2.256004334471e-01 2.317799400040e-01 2.255958393023e-01 2.275195302642e-01 2.182632853047e-01
4.425000000000e-01 3.534748437793e-01 2.246712106836e-01 2.308254965853e-01 2.246666357331e-01 2.265830081161e-01 2.173599901242e-01
4.427500000000e-01 3.520050162540e-01 2.237414423851e-01 2.298704866754e-01 2.237368866408e-01 2.256459296468e-01 2.164561586295e-01
4.430000000000e-01 3.505343201912e-01 2.228111308580e-01 2.289149126335e-01 2.228065943318e-01 2.247082971710e-01 2.155517930508e-01
4.432500000000e-01 3.490627592200e-01 2.218802784099e-01 2.279587768203e-01 2.218757611136e-01 2.237701130048e-01 2.146468956194e-01
4.435000000000e-01 3.475903369711e-01 2.209488873499e-01 2.270020815979e-01 2.209443892951e-01 2.228313794659e-01 2.137414685682e-01
4.437500000000e-01 3.461170570775e-01 2.200169599880e-01 2.260448293297e-01 2.200124811864e-01 2.218920988729e-01 2.128355141311e-01
4.440000000000e-01 3.446429231745e-01 2.190844986358e-01 2.250870223806e-01 2.190800390991e-01 2.209522735461e-01 2.119290345436e-01
4.442500000000e-01 3.431679388994e-01 2.181515056059e-01 2.241286631167e-01 2.181470653457e-01 2.200119058072e-01 2.110220320423e-01
4.445000000000e-01 3.416921078915e-01 2.172179832126e-01 2.231697539056e-01 2.172135622404e-01 2.190709979790e-01 2.101145088650e-01
4.447500000000e-01 3.402154337923e-01 2.162839337709e-01 2.222102971163e-01 2.162795320982e-01 2.181295523856e-01 2.092064672511e-01
4.450000000000e-01 3.387379202453e-01 2.153493595973e-01 2.212502951188e-01 2.153449772357e-01 2.171875713526e-01 2.082979094410e-01
4.452500000000e-01 3.372595708962e-01 2.144142630098e-01 2.202897502849e-01 2.144098999706e-01 2.162450572069e-01 2.073888376766e-01
4.455000000000e-01 3.357803893926e-01 2.134786463272e-01 2.193286649875e-01 2.134743026217e-01 2.153020122766e-01 2.064792542008e-01
4.457500000000e-01 3.343003793843e-01 2.125425118698e-01 2.183670416008e-01 2.125381875094e-01 2.143584388913e-01 2.055691612579e-01
4.460000000000e-01 3.328195445229e-01 2.116058619590e-01 2.174048825003e-01 2.116015569549e-01 2.134143393816e-01 2.046585610936e-01
4.462500000000e-01 3.313378884626e-01 2.106686989174e-01 2.164421900630e-01 2.106644132810e-01 2.124697160796e-01 2.037474559547e-01
4.465000000000e-01 3.298554148588e-01 2.097310250691e-01 2.154789666671e-01 2.097267588115e-01 2.115245713187e-01 2.028358480891e-01
4.467500000000e-01 3.283721273697e-01 2.087928427391e-01 2.145152146921e-01 2.087885958714e-01 2.105789074335e-01 2.019237397463e-01
4.470000000000e-01 3.268880296549e-01 2.078541542537e-01 2.135509365187e-01 2.078499267870e-01 2.096327267600e-01 2.010111331767e-01
4.472500000000e-01 3.254031253765e-01 2.069149619404e-01 2.125861345292e-01 2.069107538857e-01 2.086860316354e-01 2.000980306321e-01
4.475000000000e-01 3.239174181981e-01 2.059752681278e-01 2.116208111068e-01 2.059710794962e-01 2.077388243980e-01 1.991844343655e-01
4.477500000000e-01 3.224309117857e-01 2.050350751460e-01 2.106549686362e-01 2.050309059483e-01 2.067911073876e-01 1.982703466311e-01
4.480000000000e-01 3.209436098072e-01 2.040943853258e-01 2.096886095035e-01 2.040902355730e-01 2.058428829452e-01 1.973557696844e-01
4.482500000000e-01 3.194555159322e-01 2.031532009996e-01 2.087217360958e-01 2.031490707025e-01 2.048941534130e-01 1.964407057819e-01
4.485000000000e-01 3.179666338324e-01 2.022115245007e-01 2.077543508016e-01 2.022074136703e-01 2.039449211345e-01 1.955251571815e-01
4.487500000000e-01 3.164769671815e-01 2.012693581638e-01 2.067864560107e-01 2.012652668106e-01 2.029951884544e-01 1.946091261422e-01
4.490000000000e-01 3.149865196553e-01 2.003267043245e-01 2.058180541140e-01 2.003226324594e-01 2.020449577185e-01 1.936926149242e-01
4.492500000000e-01 3.134952949311e-01 1.993835653197e-01 2.048491475039e-01 1.993795129533e-01 2.010942312741e-01 1.927756257890e-01
4.495000000000e-01 3.120032966885e-01 1.984399434875e-01 2.038797385737e-01 1.984359106303e-01 2.001430114696e-01 1.918581609991e-01
4.497500000000e-01 3.105105286086e-01 1.974958411669e-01 2.029098297182e-01 1.974918278297e-01 1.991913006546e-01 1.909402228182e-01
4.500000000000e-01 3.090169943750e-01 1.965512606983e-01 2.019394233334e-01 1.965472668915e-01 1.982391011797e-01 1.900218135113e-01
4.502500000000e-01 3.075226976725e-01 1.956062044231e-01 2.009685218163e-01 1.956022301573e-01 1.972864153971e-01 1.891029353445e-01
4.505000000000e-01 3.060276421885e-01 1.946606746838e-01 1.999971275655e-01 1.946567199694e-01 1.963332456599e-01 1.881835905849e-01
4.507500000000e-01 3.045318316116e-01 1.937146738241e-01 1.990252429805e-01 1.937107386714e-01 1.953795943226e-01 1.872637815011e-01
4.510000000000e-01 3.030352696328e-01 1.927682041888e-01 1.980528704622e-01 1.927642886082e-01 1.944254637407e-01 1.863435103625e-01
4.512500000000e-01 3.015379599445e-01 1.918212681237e-01 1.970800124124e-01 1.918173721255e-01 1.934708562710e-01 1.854227794398e-01
4.515000000000e-01 3.000399062412e-01 1.908738679758e-01 1.961066712345e-01 1.908699915703e-01 1.925157742715e-01 1.845015910049e-01
4.517500000000e-01 2.985411122194e-01 1.899260060931e-01 1.951328493329e-01 1.899221492905e-01 1.915602201011e-01 1.835799473306e-01
4.520000000000e-01 2.970415815770e-01 1.889776848249e-01 1.941585491130e-01 1.889738476353e-01 1.906041961201e-01 1.826578506910e-01
4.522500000000e-01 2.955413180140e-01 1.880289065213e-01 1.931837729816e-01 1.880250889548e-01 1.896477046902e-01 1.817353033614e-01
4.525000000000e-01 2.940403252323e-01 1.870796735337e-01 1.922085233468e-01 1.870758756003e-01 1.886907481737e-01 1.808123076179e-01
4.527500000000e-01 2.925386069353e-01 1.861299882143e-01 1.912328026174e-01 1.861262099242e-01 1.877333289344e-01 1.798888657381e-01
4.530000000000e-01 2.910361668283e-01 1.851798529168e-01 1.902566132038e-01 1.851760942798e-01 1.867754493372e-01 1.789649800003e-01
4.532500000000e-01 2.895330086184e-01 1.842292699955e-01 1.892799575175e-01 1.842255310217e-01 1.858171117479e-01 1.780406526843e-01
4.535000000000e-01 2.880291360148e-01 1.832782418060e-01 1.883028379708e-01 1.832745225052e-01 1.848583185339e-01 1.771158860707e-01
4.537500000000e-01 2.865245527278e-01 1.823267707050e-01 1.873252569775e-01 1.823230710869e-01 1.838990720632e-01 1.761906824412e-01
4.540000000000e-01 2.850192624700e-01 1.813748590500e-01 1.863472169524e-01 1.813711791245e-01 1.829393747053e-01 1.752650440787e-01
4.542500000000e-01 2.835132689555e-01 1.804225091997e-01 1.853687203114e-01 1.804188489766e-01 1.819792288306e-01 1.743389732671e-01
4.545000000000e-01 2.820065759001e-01 1.794697235138e-01 1.843897694717e-01 1.794660830027e-01 1.810186368107e-01 1.734124722915e-01
4.547500000000e-01 2.804991870216e-01 1.785165043530e-01 1.834103668513e-01 1.785128835637e-01 1.800576010182e-01 1.724855434378e-01
4.550000000000e-01 2.789911060392e-01 1.775628540791e-01 1.824305148696e-01 1.775592530210e-01 1.790961238270e-01 1.715581889932e-01
4.552500000000e-01 2.774823366740e-01 1.766087750549e-01 1.814502159469e-01 1.766051937376e-01 1.781342076117e-01 1.706304112458e-01
4.555000000000e-01 2.759728826487e-01 1.756542696440e-01 1.804694725048e-01 1.756507080770e-01 1.771718547485e-01 1.697022124849e-01
4.557500000000e-01 2.744627476879e-01 1.746993402113e-01 1.794882869658e-01 1.746957984040e-01 1.762090676142e-01 1.687735950006e-01
4.560000000000e-01 2.729519355174e-01 1.737439891224e-01 1.785066617536e-01 1.737404670844e-01 1.752458485869e-01 1.678445610842e-01
4.562500000000e-01 2.714404498651e-01 1.727882187441e-01 1.775245992931e-01 1.727847164847e-01 1.742822000459e-01 1.669151130280e-01
4.565000000000e-01 2.699282944605e-01 1.718320314442e-01 1.765421020098e-01 1.718285489725e-01 1.733181243711e-01 1.659852531254e-01
4.567500000000e-01 2.684154730346e-01 1.708754295913e-01 1.755591723309e-01 1.708719669167e-01 1.723536239440e-01 1.650549836707e-01
4.570000000000e-01 2.669019893203e-01 1.699184155551e-01 1.745758126842e-01 1.699149726869e-01 1.713887011468e-01 1.641243069593e-01
4.572500000000e-01 2.653878470519e-01 1.689609917062e-01 1.735920254988e-01 1.689575686535e-01 1.704233583627e-01 1.631932252874e-01
4.575000000000e-01 2.638730499653e-01 1.680031604162e-01 1.726078132047e-01 1.679997571880e-01 1.694575979762e-01 1.622617409525e-01
4.577500000000e-01 2.623576017983e-01 1.670449240576e-01 1.716231782330e-01 1.670415406631e-01 1.684914223727e-01 1.613298562528e-01
4.580000000000e-01 2.608415062899e-01 1.660862850039e-01 1.706381230160e-01 1.660829214521e-01 1.675248339386e-01 1.603975734878e-01
4.582500000000e-01 2.593247671810e-01 1.651272456296e-01 1.696526499866e-01 1.651239019295e-01 1.665578350611e-01 1.594648949576e-01
4.585000000000e-01 2.578073882140e-01 1.641678083099e-01 1.686667615793e-01 1.641644844704e-01 1.655904281289e-01 1.585318229638e-01
4.587500000000e-01 2.562893731330e-01 1.632079754212e-01 1.676804602291e-01 1.632046714512e-01 1.646226155314e-01 1.575983598084e-01
4.590000000000e-01 2.547707256834e-01 1.622477493407e-01 1.666937483724e-01 1.622444652491e-01 1.636543996590e-01 1.566645077947e-01
4.592500000000e-01 2.532514496124e-01 1.612871324465e-01 1.657066284464e-01 1.612838682420e-01 1.626857829031e-01 1.557302692269e-01
4.595000000000e-01 2.517315486685e-01 1.603261271176e-01 1.647191028893e-01 1.603228828089e-01 1.617167676562e-01 1.547956464101e-01
4.597500000000e-01 2.502110266021e-01 1.593647357339e-01 1.637311741403e-01 1.593615113299e-01 1.607473563116e-01 1.538606416505e-01
4.600000000000e-01 2.486898871649e-01 1.584029606764e-01 1.627428446398e-01 1.583997561856e-01 1.597775512637e-01 1.529252572551e-01
4.602500000000e-01 2.471681341100e-01 1.574408043268e-01 1.617541168290e-01 1.574376197578e-01 1.588073549078e-01 1.519894955318e-01
4.605000000000e-01 2.456457711925e-01 1.564782690676e-01 1.607649931501e-01 1.564751044290e-01 1.578367696403e-01 1.510533587895e-01
4.607500000000e-01 2.441228021683e-01 1.555153572824e-01 1.597754760461e-01 1.555122125826e-01 1.568657978584e-01 1.501168493380e-01
4.610000000000e-01 2.425992307954e-01 1.545520713555e-01 1.587855679614e-01 1.545489466030e-01 1.558944419604e-01 1.491799694882e-01
4.612500000000e-01 2.410750608331e-01 1.535884136722e-01 1.577952713409e-01 1.535853088755e-01 1.549227043453e-01 1.482427215516e-01
4.615000000000e-01 2.395502960419e-01 1.526243866186e-01 1.568045886308e-01 1.526213017859e-01 1.539505874133e-01 1.473051078408e-01
4.617500000000e-01 2.380249401843e-01 1.516599925816e-01 1.558135222779e-01 1.516569277213e-01 1.529780935654e-01 1.463671306694e-01
4.620000000000e-01 2.364989970237e-01 1.506952339491e-01 1.548220747304e-01 1.506921890695e-01 1.520052252035e-01 1.454287923515e-01
4.622500000000e-01 2.349724703254e-01 1.497301131098e-01 1.538302484369e-01 1.497270882190e-01 1.510319847306e-01 1.444900952026e-01
4.625000000000e-01 2.334453638559e-01 1.487646324531e-01 1.528380458475e-01 1.487616275595e-01 1.500583745505e-01 1.435510415388e-01
4.627500000000e-01 2.319176813832e-01 1.477987943694e-01 1.518454694128e-01 1.477958094809e-01 1.490843970677e-01 1.426116336770e-01
4.630000000000e-01 2.303894266766e-01 1.468326012498e-01 1.508525215845e-01 1.468296363745e-01 1.481100546881e-01 1.416718739352e-01
4.632500000000e-01 2.288606035071e-01 1.458660554864e-01 1.498592048151e-01 1.458631106323e-01 1.471353498179e-01 1.407317646321e-01
4.635000000000e-01 2.273312156467e-01 1.448991594718e-01 1.488655215581e-01 1.448962346470e-01 1.461602848647e-01 1.397913080874e-01
4.637500000000e-01 2.258012668691e-01 1.439319155998e-01 1.478714742679e-01 1.439290108121e-01 1.451848622367e-01 1.388505066215e-01
4.640000000000e-01 2.242707609494e-01 1.429643262648e-01 1.468770653997e-01 1.429614415222e-01 1.442090843431e-01 1.379093625558e-01
4.642500000000e-01 2.227397016638e-01 1.419963938620e-01 1.458822974097e-01 1.419935291722e-01 1.432329535940e-01 1.369678782125e-01
4.645000000000e-01 2.212080927902e-01 1.410281207873e-01 1.448871727548e-01 1.410252761582e-01 1.422564724002e-01 1.360260559145e-01
4.647500000000e-01 2.196759381077e-01 1.400595094376e-01 1.438916938932e-01 1.400566848768e-01 1.412796431734e-01 1.350838979858e-01
4.650000000000e-01 2.181432413966e-01 1.390905622105e-01 1.428958632834e-01 1.390877577258e-01 1.403024683263e-01 1.341414067509e-01
4.652500000000e-01 2.166100064387e-01 1.381212815042e-01 1.418996833852e-01 1.381184971032e-01 1.393249502725e-01 1.331985845355e-01
4.655000000000e-01 2.150762370171e-01 1.371516697180e-01 1.409031566590e-01 1.371489054083e-01 1.383470914262e-01 1.322554336658e-01
4.657500000000e-01 2.135419369164e-01 1.361817292516e-01 1.399062855663e-01 1.361789850408e-01 1.373688942026e-01 1.313119564690e-01
4.660000000000e-01 2.120071099221e-01 1.352114625058e-01 1.389090725691e-01 1.352087384013e-01 1.363903610174e-01 1.303681552730e-01
4.662500000000e-01 2.104717598213e-01 1.342408718820e-01 1.379115201305e-01 1.342381678912e-01 1.354114942878e-01 1.294240324065e-01
4.665000000000e-01 2.089358904024e-01 1.332699597821e-01 1.369136307145e-01 1.332672759125e-01 1.344322964313e-01 1.284795901991e-01
4.667500000000e-01 2.073995054550e-01 1.322987286092e-01 1.359154067857e-01 1.322960648681e-01 1.334527698664e-01 1.275348309811e-01
4.670000000000e-01 2.058626087698e-01 1.313271807668e-01 1.349168508096e-01 1.313245371615e-01 1.324729170123e-01 1.265897570836e-01
4.672500000000e-01 2.043252041393e-01 1.303553186592e-01 1.339179652524e-01 1.303526951970e-01 1.314927402891e-01 1.256443708384e-01
4.675000000000e-01 2.027872953565e-01 1.293831446915e-01 1.329187525815e-01 1.293805413796e-01 1.305122421175e-01 1.246986745782e-01
4.677500000000e-01 2.012488862162e-01 1.284106612695e-01 1.319192152646e-01 1.284080781150e-01 1.295314249192e-01 1.237526706364e-01
4.680000000000e-01 1.997099805145e-01 1.274378707997e-01 1.309193557705e-01 1.274353078097e-01 1.285502911167e-01 1.228063613472e-01
4.682500000000e-01 1.981705820480e-01 1.264647756891e-01 1.299191765689e-01 1.264622328707e-01 1.275688431333e-01 1.218597490456e-01
4.685000000000e-01 1.966306946154e-01 1.254913783458e-01 1.289186801299e-01 1.254888557059e-01 1.265870833928e-01 1.209128360671e-01
4.687500000000e-01 1.950903220161e-01 1.245176811782e-01 1.279178689247e-01 1.245151787238e-01 1.256050143201e-01 1.199656247482e-01
4.690000000000e-01 1.935494680508e-01 1.235436865956e-01 1.269167454251e-01 1.235412043337e-01 1.246226383405e-01 1.190181174261e-01
4.692500000000e-01 1.920081365215e-01 1.225693970079e-01 1.259153121037e-01 1.225669349454e-01 1.236399578806e-01 1.180703164386e-01
4.695000000000e-01 1.904663312312e-01 1.215948148258e-01 1.249135714339e-01 1.215923729694e-01 1.226569753671e-01 1.171222241243e-01
4.697500000000e-01 1.889240559842e-01 1.206199424605e-01 1.239115258900e-01 1.206175208170e-01 1.216736932278e-01 1.161738428225e-01
4.700000000000e-01 1.873813145857e-01 1.196447823239e-01 1.229091779467e-01 1.196423809000e-01 1.206901138913e-01 1.152251748734e-01
4.702500000000e-01 1.858381108426e-01 1.186693368286e-01 1.219065300796e-01 1.186669556310e-01 1.197062397868e-01 1.142762226176e-01
4.705000000000e-01 1.842944485623e-01 1.176936083879e-01 1.209035847652e-01 1.176912474232e-01 1.187220733442e-01 1.133269883966e-01
4.707500000000e-01 1.827503315538e-01 1.167175994157e-01 1.199003444804e-01 1.167152586904e-01 1.177376169941e-01 1.123774745525e-01
4.710000000000e-01 1.812057636272e-01 1.157413123264e-01 1.188968117033e-01 1.157389918471e-01 1.167528731680e-01 1.114276834281e-01
4.712500000000e-01 1.796607485932e-01 1.147647495352e-01 1.178929889122e-01 1.147624493083e-01 1.157678442979e-01 1.104776173671e-01
4.715000000000e-01 1.781152902642e-01 1.137879134578e-01 1.168888785865e-01 1.137856334899e-01 1.147825328167e-01 1.095272787134e-01
4.717500000000e-01 1.765693924535e-01 1.128108065108e-01 1.158844832059e-01 1.128085468082e-01 1.137969411577e-01 1.085766698121e-01
4.720000000000e-01 1.750230589752e-01 1.118334311109e-01 1.148798052513e-01 1.118311916799e-01 1.128110717552e-01 1.076257930087e-01
4.722500000000e-01 1.734762936451e-01 1.108557896760e-01 1.138748472039e-01 1.108535705228e-01 1.118249270441e-01 1.066746506493e-01
4.725000000000e-01 1.719291002794e-01 1.098778846241e-01 1.128696115457e-01 1.098756857551e-01 1.108385094597e-01 1.057232450809e-01
4.727500000000e-01 1.703814826958e-01 1.088997183742e-01 1.118641007595e-01 1.088975397954e-01 1.098518214384e-01 1.047715786508e-01
4.730000000000e-01 1.688334447127e-01 1.079212933456e-01 1.108583173286e-01 1.079191350632e-01 1.088648654170e-01 1.038196537073e-01
4.732500000000e-01 1.672849901499e-01 1.069426119582e-01 1.098522637371e-01 1.069404739783e-01 1.078776438330e-01 1.028674725991e-01
4.735000000000e-01 1.657361228282e-01 1.059636766327e-01 1.088459424696e-01 1.059615589613e-01 1.068901591245e-01 1.019150376756e-01
4.737500000000e-01 1.641868465689e-01 1.049844897901e-01 1.078393560115e-01 1.049823924332e-01 1.059024137305e-01 1.009623512869e-01
4.740000000000e-01 1.626371651949e-01 1.040050538522e-01 1.068325068490e-01 1.040029768158e-01 1.049144100903e-01 1.000094157837e-01
4.742500000000e-01 1.610870825299e-01 1.030253712413e-01 1.058253974684e-01 1.030233145312e-01 1.039261506440e-01 9.905623351713e-02
4.745000000000e-01 1.595366023984e-01 1.020454443800e-01 1.048180303572e-01 1.020434080020e-01 1.029376378324e-01 9.810280683918e-02
4.747500000000e-01 1.579857286264e-01 1.010652756919e-01 1.038104080034e-01 1.010632596519e-01 1.019488740969e-01 9.714913810230e-02
4.750000000000e-01 1.564344650402e-01 1.000848676007e-01 1.028025328953e-01 1.000828719043e-01 1.009598618792e-01 9.619522965958e-02
4.752500000000e-01 1.548828154676e-01 9.910422253097e-02 1.017944075223e-01 9.910224718395e-02 9.997060362211e-02 9.524108386470e-02
4.755000000000e-01 1.533307837370e-01 9.812334290758e-02 1.007860343739e-01 9.812138791556e-02 9.898110176874e-02 9.428670307191e-02
4.757500000000e-01 1.517783736778e-01 9.714223115606e-02 9.977741594075e-02 9.714029652463e-02 9.799135876284e-02 9.333208963605e-02
4.760000000000e-01 1.502255891208e-01 9.616088970242e-02 9.876855471369e-02 9.615897543709e-02 9.700137704876e-02 9.237724591254e-02
4.762500000000e-01 1.486724338969e-01 9.517932097318e-02 9.775945318428e-02 9.517742707947e-02 9.601115907140e-02 9.142217425735e-02
4.765000000000e-01 1.471189118386e-01 9.419752739531e-02 9.675011384474e-02 9.419565387874e-02 9.502070727633e-02 9.046687702704e-02
4.767500000000e-01 1.455650267791e-01 9.321551139637e-02 9.574053918778e-02 9.321365826225e-02 9.403002410967e-02 8.951135657871e-02
4.770000000000e-01 1.440107825523e-01 9.223327540437e-02 9.473073170675e-02 9.223144265804e-02 9.303911201813e-02 8.855561526999e-02
4.772500000000e-01 1.424561829932e-01 9.125082184779e-02 9.372069389544e-02 9.124900949455e-02 9.204797344886e-02 8.759965545911e-02
4.775000000000e-01 1.409012319376e-01 9.026815315564e-02 9.271042824841e-02 9.026636120077e-02 9.105661084972e-02 8.664347950478e-02
4.777500000000e-01 1.393459332222e-01 8.928527175735e-02 9.169993726064e-02 8.928350020598e-02 9.006502666902e-02 8.568708976627e-02
4.780000000000e-01 1.377902906846e-01 8.830218008287e-02 9.068922342767e-02 8.830042894024e-02 8.907322335558e-02 8.473048860339e-02
4.782500000000e-01 1.362343081632e-01 8.731888056258e-02 8.967828924555e-02 8.731714983374e-02 8.808120335893e-02 8.377367837646e-02
4.785000000000e-01 1.346779894971e-01 8.633537562731e-02 8.866713721094e-02 8.633366531730e-02 8.708896912888e-02 8.281666144630e-02
4.787500000000e-01 1.331213385265e-01 8.535166770839e-02 8.765576982098e-02 8.534997782219e-02 8.609652311592e-02 8.185944017426e-02
4.790000000000e-01 1.315643590923e-01 8.436775923755e-02 8.664418957341e-02 8.436608978017e-02 8.510386777111e-02 8.090201692219e-02
4.792500000000e-01 1.300070550360e-01 8.338365264697e-02 8.563239896643e-02 8.338200362323e-02 8.411100554598e-02 7.994439405243e-02
4.795000000000e-01 1.284494302003e-01 8.239935036926e-02 8.462040049875e-02 8.239772178404e-02 8.311793889250e-02 7.898657392783e-02
4.797500000000e-01 1.268914884284e-01 8.141485483749e-02 8.360819666961e-02 8.141324669562e-02 8.212467026328e-02 7.802855891171e-02
4.800000000000e-01 1.253332335643e-01 8.043016848508e-02 8.259578997877e-02 8.042858079127e-02 8.113120211116e-02 7.707035136788e-02
4.802500000000e-01 1.237746694530e-01 7.944529374595e-02 8.158318292639e-02 7.944372650490e-02 8.013753688970e-02 7.611195366061e-02
4.805000000000e-01 1.222157999399e-01 7.846023305438e-02 8.057037801321e-02 7.845868627077e-02 7.914367705286e-02 7.515336815467e-02
4.807500000000e-01 1.206566288716e-01 7.747498884505e-02 7.955737774048e-02 7.747346252343e-02 7.814962505520e-02 7.419459721526e-02
4.810000000000e-01 1.190971600948e-01 7.648956355305e-02 7.854418460986e-02 7.648805769800e-02 7.715538335164e-02 7.323564320806e-02
4.812500000000e-01 1.175373974578e-01 7.550395961389e-02 7.753080112345e-02 7.550247422996e-02 7.616095439738e-02 7.227650849919e-02
4.815000000000e-01 1.159773448090e-01 7.451817946341e-02 7.651722978383e-02 7.451671455501e-02 7.516634064838e-02 7.131719545522e-02
4.817500000000e-01 1.144170059975e-01 7.353222553788e-02 7.550347309410e-02 7.353078110943e-02 7.417154456105e-02 7.035770644316e-02
4.820000000000e-01 1.128563848734e-01 7.254610027390e-02 7.448953355774e-02 7.254467632976e-02 7.317656859200e-02 6.939804383045e-02
4.822500000000e-01 1.112954852875e-01 7.155980610846e-02 7.347541367872e-02 7.155840265294e-02 7.218141519852e-02 6.843820998497e-02
4.825000000000e-01 1.097343110911e-01 7.057334547892e-02 7.246111596143e-02 7.057196251623e-02 7.118608683812e-02 6.747820727500e-02
4.827500000000e-01 1.081728661361e-01 6.958672082295e-02 7.144664291070e-02 6.958535835730e-02 7.019058596897e-02 6.651803806927e-02
4.830000000000e-01 1.066111542752e-01 6.859993457861e-02 7.043199703171e-02 6.859859261419e-02 6.919491504942e-02 6.555770473690e-02
4.832500000000e-01 1.050491793621e-01 6.761298918432e-02 6.941718083016e-02 6.761166772522e-02 6.819907653843e-02 6.459720964740e-02
4.835000000000e-01 1.034869452504e-01 6.662588707880e-02 6.840219681213e-02 6.662458612905e-02 6.720307289528e-02 6.363655517071e-02
4.837500000000e-01 1.019244557950e-01 6.563863070111e-02 6.738704748409e-02 6.563735026479e-02 6.620690657969e-02 6.267574367714e-02
4.840000000000e-01 1.003617148512e-01 6.465122249064e-02 6.637173535289e-02 6.464996257163e-02 6.521058005173e-02 6.171477753741e-02
4.842500000000e-01 9.879872627486e-02 6.366366488708e-02 6.535626292578e-02 6.366242548930e-02 6.421409577189e-02 6.075365912260e-02
4.845000000000e-01 9.723549392235e-02 6.267596033048e-02 6.434063271042e-02 6.267474145780e-02 6.321745620103e-02 5.979239080418e-02
4.847500000000e-01 9.567202165103e-02 6.168811126115e-02 6.332484721481e-02 6.168691291735e-02 6.222066380035e-02 5.883097495397e-02
4.850000000000e-01 9.410831331853e-02 6.070012011972e-02 6.230890894731e-02 6.069894230860e-02 6.122372103149e-02 5.786941394419e-02
4.852500000000e-01 9.254437278307e-02 5.971198934711e-02 6.129282041668e-02 5.971083207239e-02 6.022663035643e-02 5.690771014737e-02
4.855000000000e-01 9.098020390351e-02 5.872372138454e-02 6.027658413197e-02 5.872258464983e-02 5.922939423748e-02 5.594586593644e-02
4.857500000000e-01 8.941581053945e-02 5.773531867349e-02 5.926020260261e-02 5.773420248238e-02 5.823201513738e-02 5.498388368465e-02
4.860000000000e-01 8.785119655069e-02 5.674678365573e-02 5.824367833838e-02 5.674568801186e-02 5.723449551917e-02 5.402176576558e-02
4.862500000000e-01 8.628636579795e-02 5.575811877332e-02 5.722701384937e-02 5.575704368013e-02 5.623683784610e-02 5.305951455319e-02
4.865000000000e-01 8.472132214210e-02 5.476932646856e-02 5.621021164600e-02 5.476827192954e-02 5.523904458196e-02 5.209713242171e-02
4.867500000000e-01 8.315606944477e-02 5.378040918401e-02 5.519327423893e-02 5.377937520255e-02 5.424111819081e-02 5.113462174574e-02
4.870000000000e-01 8.159061156818e-02 5.279136936248e-02 5.417620413918e-02 5.279035594192e-02 5.324306113686e-02 5.017198490017e-02
4.872500000000e-01 8.002495237477e-02 5.180220944705e-02 5.315900385797e-02 5.180121659070e-02 5.224487588481e-02 4.920922426022e-02
4.875000000000e-01 7.845909572786e-02 5.081293188102e-02 5.214167590690e-02 5.081195959216e-02 5.124656489955e-02 4.824634220140e-02
4.877500000000e-01 7.689304549087e-02 4.982353910794e-02 5.112422279774e-02 4.982258738977e-02 5.024813064635e-02 4.728334109952e-02
4.880000000000e-01 7.532680552794e-02 4.883403357156e-02 5.010664704253e-02 4.883310242720e-02 4.924957559078e-02 4.632022333070e-02
4.882500000000e-01 7.376037970361e-02 4.784441771587e-02 4.908895115351e-02 4.784350714844e-02 4.825090219853e-02 4.535699127133e-02
4.885000000000e-01 7.219377188284e-02 4.685469398509e-02 4.807113764316e-02 4.685380399767e-02 4.725211293559e-02 4.439364729810e-02
4.887500000000e-01 7.062698593120e-02 4.586486482364e-02 4.705320902411e-02 4.586399541926e-02 4.625321026837e-02 4.343019378796e-02
4.890000000000e-01 6.906002571444e-02 4.487493267613e-02 4.603516780921e-02 4.487408385769e-02 4.525419666334e-02 4.246663311813e-02
4.892500000000e-01 6.749289509885e-02 4.388489998739e-02 4.501701651140e-02 4.388407175784e-02 4.425507458732e-02 4.150296766610e-02
4.895000000000e-01 6.592559795141e-02 4.289476920243e-02 4.399875764370e-02 4.289396156458e-02 4.325584650727e-02 4.053919980963e-02
4.897500000000e-01 6.435813813906e-02 4.190454276645e-02 4.298039371924e-02 4.190375572317e-02 4.225651489035e-02 3.957533192671e-02
4.900000000000e-01 6.279051952934e-02 4.091422312484e-02 4.196192725123e-02 4.091345667885e-02 4.125708220402e-02 3.861136639559e-02
4.902500000000e-01 6.122274599021e-02 3.992381272313e-02 4.094336075287e-02 3.992306687712e-02 4.025755091575e-02 3.764730559477e-02
4.905000000000e-01 5.965482139020e-02 3.893331400708e-02 3.992469673733e-02 3.893258876373e-02 3.925792349337e-02 3.668315190296e-02
4.907500000000e-01 5.808674959779e-02 3.794272942254e-02 3.890593771767e-02 3.794202478444e-02 3.825820240460e-02 3.571890769912e-02
4.910000000000e-01 5.651853448205e-02 3.695206141557e-02 3.788708620684e-02 3.695137738526e-02 3.725839011757e-02 3.475457536243e-02
4.912500000000e-01 5.495017991238e-02 3.596131243236e-02 3.686814471751e-02 3.596064901235e-02 3.625848910022e-02 3.379015727227e-02
4.915000000000e-01 5.338168975871e-02 3.497048491925e-02 3.584911576211e-02 3.496984211198e-02 3.525850182071e-02 3.282565580826e-02
4.917500000000e-01 5.181306789103e-02 3.397958132269e-02 3.483000185270e-02 3.397895913058e-02 3.425843074726e-02 3.186107335021e-02
4.920000000000e-01 5.024431817973e-02 3.298860408931e-02 3.381080550085e-02 3.298800251470e-02 3.325827834796e-02 3.089641227813e-02
4.922500000000e-01 4.867544449559e-02 3.199755566584e-02 3.279152921757e-02 3.199697471103e-02 3.225804709106e-02 2.993167497222e-02
4.925000000000e-01 4.710645070967e-02 3.100643849911e-02 3.177217551309e-02 3.100587816636e-02 3.125773944447e-02 2.896686381288e-02
4.927500000000e-01 4.553734069315e-02 3.001525503612e-02 3.075274689689e-02 3.001471532760e-02 3.025735787612e-02 2.800198118069e-02
4.930000000000e-01 4.396811831785e-02 2.902400772393e-02 2.973324587722e-02 2.902348864178e-02 2.925690485373e-02 2.703702945639e-02
4.932500000000e-01 4.239878745563e-02 2.803269900971e-02 2.871367496141e-02 2.803220055598e-02 2.825638284484e-02 2.607201102090e-02
4.935000000000e-01 4.082935197854e-02 2.704133134071e-02 2.769403665479e-02 2.704085351748e-02 2.725579431636e-02 2.510692825532e-02
4.937500000000e-01 3.925981575910e-02 2.604990716435e-02 2.667433346167e-02 2.604944997360e-02 2.625514173512e-02 2.414178354089e-02
4.940000000000e-01 3.769018266996e-02 2.505842892803e-02 2.565456788332e-02 2.505799237169e-02 2.525442756690e-02 2.317657925901e-02
4.942500000000e-01 3.612045658405e-02 2.406689907928e-02 2.463474241992e-02 2.406648315918e-02 2.425365427728e-02 2.221131779123e-02
4.945000000000e-01 3.455064137443e-02 2.307532006569e-02 2.361485956690e-02 2.307492478362e-02 2.325282433042e-02 2.124600151922e-02
4.947500000000e-01 3.298074091468e-02 2.208369433494e-02 2.259492181886e-02 2.208331969262e-02 2.225194018947e-02 2.028063282482e-02
4.950000000000e-01 3.141075907815e-02 2.109202433473e-02 2.157493166288e-02 2.109167033388e-02 2.125100431605e-02 1.931521408997e-02
4.952500000000e-01 2.984069973871e-02 2.010031251287e-02 2.055489158644e-02 2.009997915506e-02 2.025001916963e-02 1.834974769675e-02
4.955000000000e-01 2.827056677031e-02 1.910856131715e-02 1.953480406355e-02 1.910824860387e-02 1.924898720768e-02 1.738423602736e-02
4.957500000000e-01 2.670036404701e-02 1.811677319543e-02 1.851467157421e-02 1.811648112806e-02 1.824791088439e-02 1.641868146409e-02
4.960000000000e-01 2.513009544337e-02 1.712495059562e-02 1.749449656876e-02 1.712467917554e-02 1.724679265029e-02 1.545308638935e-02
4.962500000000e-01 2.355976483358e-02 1.613309596562e-02 1.647428152230e-02 1.613284519388e-02 1.624563495052e-02 1.448745318566e-02
4.965000000000e-01 2.198937609247e-02 1.514121175342e-02 1.545402884189e-02 1.514098163107e-02 1.524444022369e-02 1.352178423563e-02
4.967500000000e-01 2.041893309479e-02 1.414930040694e-02 1.443374099441e-02 1.414909093482e-02 1.424321089834e-02 1.255608192193e-02
4.970000000000e-01 1.884843971541e-02 1.315736437416e-02 1.341342032930e-02 1.315717555270e-02 1.324194938817e-02 1.159034862734e-02
4.972500000000e-01 1.727789982934e-02 1.216540610307e-02 1.239306926590e-02 1.216523793244e-02 1.224065808652e-02 1.062458673473e-02
4.975000000000e-01 1.570731731177e-02 1.117342804165e-02 1.137269011284e-02 1.117328052138e-02 1.123933934527e-02 9.658798627003e-03
4.977500000000e-01 1.413669603808e-02 1.018143263785e-02 1.035228522095e-02 1.018130576669e-02 1.023799546655e-02 8.692986687151e-03
4.980000000000e-01 1.256603988338e-02 9.189422339608e-03 9.331856861892e-03 9.189316114999e-03 9.236628677024e-03 7.727153298218e-03
4.982500000000e-01 1.099535272319e-02 8.197399594764e-03 8.311407260873e-03 8.197314011826e-03 8.235240841155e-03 6.761300843302e-03
4.985000000000e-01 9.424638433175e-03 7.205366851105e-03 7.290938546020e-03 7.205301901858e-03 7.233834003440e-03 5.795431705549e-03
4.987500000000e-01 7.853900888743e-03 6.213326555934e-03 6.270452764059e-03 6.213282224476e-03 6.232411389376e-03 4.829548268145e-03
4.990000000000e-01 6.283143965558e-03 5.221281156124e-03 5.249951191962e-03 5.221257410426e-03 5.230961838039e-03 3.863652914310e-03
4.992500000000e-01 4.712371539395e-03 4.229233101078e-03 4.229433020839e-03 4.229229899977e-03 4.229466990346e-03 2.897748027295e-03
4.995000000000e-01 3.141587485833e-03 3.237184845950e-03 3.208904428228e-03 3.237202167816e-03 3.227946936835e-03 1.931835990375e-03
4.997500000000e-01 1.570795680805e-03 2.245138848896e-03 2.188374400567e-03 2.245176706128e-03 2.226437956229e-03 9.659191868425e-04
5.000000000000e-01 1.110223024625e-14 1.253097565551e-03 1.167846450154e-03 1.253155990089e-03 1.224948079363e-03 7.530641030131e-17
5.002500000000e-01 -1.570795680794e-03 2.610634475264e-04 1.473238990374e-04 2.611424728238e-04 2.234757342614e-04 -9.659191868427e-04
5.005000000000e-01 -3.141587485839e-03 -7.309610564527e-04 -8.731913963088e-04 -7.308614039858e-04 -7.779815223937e-04 -1.931835990376e-03
5.007500000000e-01 -4.712371539362e-03 -1.722973499223e-03 -1.893698249397e-03 -1.722853203101e-03 -1.779429241158e-03 -2.897748027295e-03
5.010000000000e-01 -6.283143965535e-03 -2.714971433939e-03 -2.914194699700e-03 -2.714830484885e-03 -2.780867835647e-03 -3.863652914310e-03
5.012500000000e-01 -7.853900888755e-03 -3.706952413571e-03 -3.934678602263e-03 -3.706790805780e-03 -3.782294926711e-03 -4.829548268145e-03
5.015000000000e-01 -9.424638433186e-03 -4.698913991077e-03 -4.955147686859e-03 -4.698731720598e-03 -4.783708446408e-03 -5.795431705550e-03
5.017500000000e-01 -1.099535272318e-02 -5.690853719466e-03 -5.975599708613e-03 -5.690650783607e-03 -5.785106214832e-03 -6.761300843303e-03
5.020000000000e-01 -1.256603988338e-02 -6.682769151832e-03 -6.996032294117e-03 -6.682545548709e-03 -6.786485915037e-03 -7.727153298218e-03
5.022500000000e-01 -1.413669603807e-02 -7.674657841384e-03 -8.016443138146e-03 -7.674413569614e-03 -7.787845184580e-03 -8.692986687151e-03
5.025000000000e-01 -1.570731731187e-02 -8.666517341462e-03 -9.036829821574e-03 -8.666252399991e-03 -8.789181628520e-03 -9.658798627003e-03
5.027500000000e-01 -1.727789982933e-02 -9.658345205530e-03 -1.005718996495e-02 -9.658059593609e-03 -9.790492829765e-03 -1.062458673473e-02
5.030000000000e-01 -1.884843971540e-02 -1.065013898719e-02 -1.107752112719e-02 -1.064983270430e-02 -1.079177635795e-02 -1.159034862734e-02
5.032500000000e-01 -2.041893309477e-02 -1.164189624016e-02 -1.209782087272e-02 -1.164156928581e-02 -1.179302977328e-02 -1.255608192193e-02
5.035000000000e-01 -2.198937609246e-02 -1.263361451830e-02 -1.311808674303e-02 -1.263326689229e-02 -1.279425062943e-02 -1.352178423563e-02
5.037500000000e-01 -2.355976483367e-02 -1.362529137564e-02 -1.413831627461e-02 -1.362492307775e-02 -1.379543647490e-02 -1.448745318567e-02
5.040000000000e-01 -2.513009544334e-02 -1.461692436636e-02 -1.515850699331e-02 -1.461653539657e-02 -1.479658485496e-02 -1.545308638935e-02
5.042500000000e-01 -2.670036404701e-02 -1.560851104478e-02 -1.617865642037e-02 -1.560810140304e-02 -1.579769331163e-02 -1.641868146409e-02
5.045000000000e-01 -2.827056677031e-02 -1.660004896542e-02 -1.719876206996e-02 -1.659961865185e-02 -1.679875938470e-02 -1.738423602736e-02
5.047500000000e-01 -2.984069973873e-02 -1.759153568293e-02 -1.821882145303e-02 -1.759108469774e-02 -1.779978061217e-02 -1.834974769675e-02
5.050000000000e-01 -3.141075907813e-02 -1.858296875221e-02 -1.923883207555e-02 -1.858249709557e-02 -1.880075453037e-02 -1.931521408997e-02
5.052500000000e-01 -3.298074091465e-02 -1.957434572827e-02 -2.025879144104e-02 -1.957385340045e-02 -1.980167867492e-02 -2.028063282482e-02
5.055000000000e-01 -3.455064137448e-02 -2.056566416639e-02 -2.127869704954e-02 -2.056515116775e-02 -2.080255057986e-02 -2.124600151922e-02
5.057500000000e-01 -3.612045658405e-02 -2.155692162197e-02 -2.229854639919e-02 -2.155638795291e-02 -2.180336777915e-02 -2.221131779123e-02
5.060000000000e-01 -3.769018266997e-02 -2.254811565066e-02 -2.331833698579e-02 -2.254756131158e-02 -2.280412780577e-02 -2.317657925901e-02
5.062500000000e-01 -3.925981575910e-02 -2.353924380832e-02 -2.433806630361e-02 -2.353866879979e-02 -2.380482819233e-02 -2.414178354089e-02
5.065000000000e-01 -4.082935197852e-02 -2.453030365103e-02 -2.535773184531e-02 -2.452970797361e-02 -2.480546647103e-02 -2.510692825532e-02
5.067500000000e-01 -4.239878745562e-02 -2.552129273507e-02 -2.637733110242e-02 -2.552067638933e-02 -2.580604017395e-02 -2.607201102090e-02
5.070000000000e-01 -4.396811831784e-02 -2.651220861695e-02 -2.739686156533e-02 -2.651157160359e-02 -2.680654683269e-02 -2.703702945639e-02
5.072500000000e-01 -4.553734069313e-02 -2.750304885344e-02 -2.841632072370e-02 -2.750239117321e-02 -2.780698397899e-02 -2.800198118069e-02
5.075000000000e-01 -4.710645070968e-02 -2.849381100154e-02 -2.943570606637e-02 -2.849313265516e-02 -2.880734914431e-02 -2.896686381288e-02
5.077500000000e-01 -4.867544449562e-02 -2.948449261848e-02 -3.045501508165e-02 -2.948379360678e-02 -2.980763986013e-02 -2.993167497222e-02
5.080000000000e-01 -5.024431817978e-02 -3.047509126177e-02 -3.147424525738e-02 -3.047437158560e-02 -3.080785365800e-02 -3.089641227813e-02
5.082500000000e-01 -5.181306789102e-02 -3.146560448916e-02 -3.249339408095e-02 -3.146486414950e-02 -3.180798806932e-02 -3.186107335021e-02
5.085000000000e-01 -5.338168975881e-02 -3.245602985866e-02 -3.351245903956e-02 -3.245526885651e-02 -3.280804062558e-02 -3.282565580826e-02
5.087500000000e-01 -5.495017991240e-02 -3.344636492855e-02 -3.453143762017e-02 -3.344558326492e-02 -3.380800885853e-02 -3.379015727227e-02
5.090000000000e-01 -5.651853448205e-02 -3.443660725743e-02 -3.555032730949e-02 -3.443580493337e-02 -3.480789029978e-02 -3.475457536243e-02
5.092500000000e-01 -5.808674959777e-02 -3.542675440413e-02 -3.656912559428e-02 -3.542593142084e-02 -3.580768248134e-02 -3.571890769912e-02
5.095000000000e-01 -5.965482139021e-02 -3.641680392779e-02 -3.758782996115e-02 -3.641596028638e-02 -3.680738293507e-02 -3.668315190296e-02
5.097500000000e-01 -6.122274599031e-02 -3.740675338784e-02 -3.860643789674e-02 -3.740588908959e-02 -3.780698919310e-02 -3.764730559477e-02
5.100000000000e-01 -6.279051952935e-02 -3.839660034400e-02 -3.962494688775e-02 -3.839571539019e-02 -3.880649878777e-02 -3.861136639559e-02
5.102500000000e-01 -6.435813813904e-02 -3.938634235632e-02 -4.064335442092e-02 -3.938543674830e-02 -3.980590925168e-02 -3.957533192671e-02
5.105000000000e-01 -6.592559795142e-02 -4.037597698516e-02 -4.166165798310e-02 -4.037505072428e-02 -4.080521811740e-02 -4.053919980963e-02
5.107500000000e-01 -6.749289509886e-02 -4.136550179118e-02 -4.267985506128e-02 -4.136455487892e-02 -4.180442291795e-02 -4.150296766610e-02
5.110000000000e-01 -6.906002571441e-02 -4.235491433537e-02 -4.369794314264e-02 -4.235394677318e-02 -4.280352118658e-02 -4.246663311813e-02
5.112500000000e-01 -7.062698593119e-02 -4.334421217906e-02 -4.471591971447e-02 -4.334322396852e-02 -4.380251045656e-02 -4.343019378796e-02
5.115000000000e-01 -7.219377188290e-02 -4.433339288394e-02 -4.573378226427e-02 -4.433238402660e-02 -4.480138826160e-02 -4.439364729810e-02
5.117500000000e-01 -7.376037970363e-02 -4.532245401198e-02 -4.675152827977e-02 -4.532142450954e-02 -4.580015213555e-02 -4.535699127134e-02
5.120000000000e-01 -7.532680552791e-02 -4.631139312554e-02 -4.776915524898e-02 -4.631034297962e-02 -4.679879961267e-02 -4.632022333070e-02
5.122500000000e-01 -7.689304549085e-02 -4.730020778733e-02 -4.878666066008e-02 -4.729913699979e-02 -4.779732822743e-02 -4.728334109952e-02
5.125000000000e-01 -7.845909572788e-02 -4.828889556040e-02 -4.980404200154e-02 -4.828780413297e-02 -4.879573551457e-02 -4.824634220140e-02
5.127500000000e-01 -8.002495237477e-02 -4.927745400821e-02 -5.082129676209e-02 -4.927634194275e-02 -4.979401900901e-02 -4.920922426022e-02
5.130000000000e-01 -8.159061156816e-02 -5.026588069455e-02 -5.183842243079e-02 -5.026474799295e-02 -5.079217624617e-02 -5.017198490017e-02
5.132500000000e-01 -8.315606944476e-02 -5.125417318362e-02 -5.285541649697e-02 -5.125301984781e-02 -5.179020476166e-02 -5.113462174574e-02
5.135000000000e-01 -8.472132214211e-02 -5.224232903997e-02 -5.387227645023e-02 -5.224115507197e-02 -5.278810209149e-02 -5.209713242171e-02
5.137500000000e-01 -8.628636579796e-02 -5.323034582855e-02 -5.488899978054e-02 -5.322915123036e-02 -5.378586577195e-02 -5.305951455319e-02
5.140000000000e-01 -8.785119655070e-02 -5.421822111474e-02 -5.590558397814e-02 -5.421700588851e-02 -5.478349333951e-02 -5.402176576558e-02
5.142500000000e-01 -8.941581053944e-02 -5.520595246429e-02 -5.692202653366e-02 -5.520471661216e-02 -5.578098233122e-02 -5.498388368465e-02
5.145000000000e-01 -9.098020390352e-02 -5.619353744335e-02 -5.793832493808e-02 -5.619228096755e-02 -5.677833028442e-02 -5.594586593644e-02
5.147500000000e-01 -9.254437278305e-02 -5.718097361852e-02 -5.895447668269e-02 -5.717969652126e-02 -5.777553473675e-02 -5.690771014737e-02
5.150000000000e-01 -9.410831331851e-02 -5.816825855679e-02 -5.997047925913e-02 -5.816696084041e-02 -5.877259322615e-02 -5.786941394419e-02
5.152500000000e-01 -9.567202165102e-02 -5.915538982558e-02 -6.098633015939e-02 -5.915407149245e-02 -5.976950329086e-02 -5.883097495397e-02
5.155000000000e-01 -9.723549392245e-02 -6.014236499274e-02 -6.200202687593e-02 -6.014102604522e-02 -6.076626246979e-02 -5.979239080418e-02
5.157500000000e-01 -9.879872627487e-02 -6.112918162658e-02 -6.301756690153e-02 -6.112782206713e-02 -6.176286830200e-02 -6.075365912260e-02
5.160000000000e-01 -1.003617148512e-01 -6.211583729583e-02 -6.403294772936e-02 -6.211445712698e-02 -6.275931832697e-02 -6.171477753741e-02
5.162500000000e-01 -1.019244557950e-01 -6.310232956968e-02 -6.504816685300e-02 -6.310092879400e-02 -6.375561008456e-02 -6.267574367714e-02
5.165000000000e-01 -1.034869452504e-01 -6.408865601777e-02 -6.606322176646e-02 -6.408723463784e-02 -6.475174111513e-02 -6.363655517071e-02
5.167500000000e-01 -1.050491793620e-01 -6.507481421022e-02 -6.707810996411e-02 -6.507337222872e-02 -6.574770895940e-02 -6.459720964740e-02
5.170000000000e-01 -1.066111542753e-01 -6.606080171758e-02 -6.809282894073e-02 -6.605933913727e-02 -6.674351115831e-02 -6.555770473690e-02
5.172500000000e-01 -1.081728661361e-01 -6.704661611092e-02 -6.910737619151e-02 -6.704513293454e-02 -6.773914525347e-02 -6.651803806927e-02
5.175000000000e-01 -1.097343110910e-01 -6.803225496174e-02 -7.012174921218e-02 -6.803075119209e-02 -6.873460878670e-02 -6.747820727500e-02
5.177500000000e-01 -1.112954852875e-01 -6.901771584207e-02 -7.113594549875e-02 -6.901619148199e-02 -6.972989930032e-02 -6.843820998497e-02
5.180000000000e-01 -1.128563848734e-01 -7.000299632440e-02 -7.214996254778e-02 -7.000145137686e-02 -7.072501433719e-02 -6.939804383045e-02
5.182500000000e-01 -1.144170059976e-01 -7.098809398175e-02 -7.316379785632e-02 -7.098652844968e-02 -7.171995144056e-02 -7.035770644316e-02
5.185000000000e-01 -1.159773448090e-01 -7.197300638762e-02 -7.417744892180e-02 -7.197142027401e-02 -7.271470815409e-02 -7.131719545522e-02
5.187500000000e-01 -1.175373974578e-01 -7.295773111601e-02 -7.519091324208e-02 -7.295612442395e-02 -7.370928202181e-02 -7.227650849919e-02
5.190000000000e-01 -1.190971600948e-01 -7.394226574144e-02 -7.620418831557e-02 -7.394063847410e-02 -7.470367058831e-02 -7.323564320806e-02
5.192500000000e-01 -1.206566288715e-01 -7.492660783898e-02 -7.721727164111e-02 -7.492495999949e-02 -7.569787139866e-02 -7.419459721526e-02
5.195000000000e-01 -1.222157999399e-01 -7.591075498419e-02 -7.823016071802e-02 -7.590908657573e-02 -7.669188199840e-02 -7.515336815467e-02
5.197500000000e-01 -1.237746694530e-01 -7.689470475317e-02 -7.924285304615e-02 -7.689301577902e-02 -7.768569993350e-02 -7.611195366061e-02
5.200000000000e-01 -1.253332335643e-01 -7.787845472258e-02 -8.025534612580e-02 -7.787674518607e-02 -7.867932275034e-02 -7.707035136788e-02
5.202500000000e-01 -1.268914884283e-01 -7.886200246960e-02 -8.126763745775e-02 -7.886027237414e-02 -7.967274799594e-02 -7.802855891171e-02
5.205000000000e-01 -1.284494302003e-01 -7.984534557200e-02 -8.227972454333e-02 -7.984359492104e-02 -8.066597321772e-02 -7.898657392783e-02
5.207500000000e-01 -1.300070550361e-01 -8.082848160804e-02 -8.329160488437e-02 -8.082671040499e-02 -8.165899596369e-02 -7.994439405243e-02
5.210000000000e-01 -1.315643590923e-01 -8.181140815660e-02 -8.430327598326e-02 -8.180961640504e-02 -8.265181378226e-02 -8.090201692219e-02
5.212500000000e-01 -1.331213385265e-01 -8.279412279711e-02 -8.531473534287e-02 -8.279231050060e-02 -8.364442422227e-02 -8.185944017426e-02
5.215000000000e-01 -1.346779894971e-01 -8.377662310959e-02 -8.632598046659e-02 -8.377479027174e-02 -8.463682483342e-02 -8.281666144630e-02
5.217500000000e-01 -1.362343081632e-01 -8.475890667460e-02 -8.733700885835e-02 -8.475705329908e-02 -8.562901316555e-02 -8.377367837646e-02
5.220000000000e-01 -1.377902906846e-01 -8.574097107330e-02 -8.834781802265e-02 -8.573909716386e-02 -8.662098676927e-02 -8.473048860339e-02
5.222500000000e-01 -1.393459332222e-01 -8.672281388746e-02 -8.935840546457e-02 -8.672091944787e-02 -8.761274319569e-02 -8.568708976627e-02
5.225000000000e-01 -1.409012319376e-01 -8.770443269947e-02 -9.036876868969e-02 -8.770251773357e-02 -8.860427999643e-02 -8.664347950478e-02
5.227500000000e-01 -1.424561829931e-01 -8.868582509227e-02 -9.137890520415e-02 -8.868388960394e-02 -8.959559472351e-02 -8.759965545911e-02
5.230000000000e-01 -1.440107825522e-01 -8.966698864943e-02 -9.238881251470e-02 -8.966503264261e-02 -9.058668492981e-02 -8.855561526999e-02
5.232500000000e-01 -1.455650267791e-01 -9.064792095514e-02 -9.339848812864e-02 -9.064594443382e-02 -9.157754816847e-02 -8.951135657871e-02
5.235000000000e-01 -1.471189118386e-01 -9.162861959421e-02 -9.440792955387e-02 -9.162662256241e-02 -9.256818199343e-02 -9.046687702704e-02
5.237500000000e-01 -1.486724338970e-01 -9.260908215209e-02 -9.541713429883e-02 -9.260706461395e-02 -9.355858395913e-02 -9.142217425735e-02
5.240000000000e-01 -1.502255891207e-01 -9.358930621484e-02 -9.642609987260e-02 -9.358726817443e-02 -9.454875162053e-02 -9.237724591254e-02
5.242500000000e-01 -1.517783736779e-01 -9.456928936919e-02 -9.743482378485e-02 -9.456723083071e-02 -9.553868253324e-02 -9.333208963605e-02
5.245000000000e-01 -1.533307837370e-01 -9.554902920246e-02 -9.844330354584e-02 -9.554695017017e-02 -9.652837425343e-02 -9.428670307191e-02
5.247500000000e-01 -1.548828154676e-01 -9.652852330267e-02 -9.945153666645e-02 -9.652642378087e-02 -9.751782433782e-02 -9.524108386470e-02
5.250000000000e-01 -1.564344650402e-01 -9.750776925849e-02 -1.004595206582e-01 -9.750564925145e-02 -9.850703034386e-02 -9.619522965958e-02
5.252500000000e-01 -1.579857286264e-01 -9.848676465925e-02 -1.014672530333e-01 -9.848462417142e-02 -9.949598982947e-02 -9.714913810230e-02
5.255000000000e-01 -1.595366023984e-01 -9.946550709493e-02 -1.024747313043e-01 -9.946334613072e-02 -1.004847003533e-01 -9.810280683918e-02
5.257500000000e-01 -1.610870825298e-01 -1.004439941562e-01 -1.034819529848e-01 -1.004418127201e-01 -1.014731594746e-01 -9.905623351713e-02
5.260000000000e-01 -1.626371651949e-01 -1.014222234345e-01 -1.044889155886e-01 -1.014200215310e-01 -1.024613647531e-01 -1.000094157837e-01
5.262500000000e-01 -1.641868465689e-01 -1.024001925217e-01 -1.054956166306e-01 -1.023979701556e-01 -1.034493137494e-01 -1.009623512869e-01
5.265000000000e-01 -1.657361228281e-01 -1.033778990106e-01 -1.065020536261e-01 -1.033756561864e-01 -1.044370040246e-01 -1.019150376756e-01
5.267500000000e-01 -1.672849901500e-01 -1.043553404947e-01 -1.075082240910e-01 -1.043530772171e-01 -1.054244331404e-01 -1.028674725991e-01
5.270000000000e-01 -1.688334447127e-01 -1.053325145680e-01 -1.085141255421e-01 -1.053302308418e-01 -1.064115986592e-01 -1.038196537073e-01
5.272500000000e-01 -1.703814826957e-01 -1.063094188254e-01 -1.095197554966e-01 -1.063071146553e-01 -1.073984981443e-01 -1.047715786508e-01
5.275000000000e-01 -1.719291002794e-01 -1.072860508625e-01 -1.105251114727e-01 -1.072837262534e-01 -1.083851291594e-01 -1.057232450809e-01
5.277500000000e-01 -1.734762936451e-01 -1.082624082755e-01 -1.115301909890e-01 -1.082600632323e-01 -1.093714892687e-01 -1.066746506493e-01
5.280000000000e-01 -1.750230589753e-01 -1.092384886614e-01 -1.125349915648e-01 -1.092361231891e-01 -1.103575760373e-01 -1.076257930087e-01
5.282500000000e-01 -1.765693924535e-01 -1.102142896181e-01 -1.135395107203e-01 -1.102119037215e-01 -1.113433870310e-01 -1.085766698121e-01
5.285000000000e-01 -1.781152902642e-01 -1.111898087438e-01 -1.145437459764e-01 -1.111874024282e-01 -1.123289198165e-01 -1.095272787134e-01
5.287500000000e-01 -1.796607485932e-01 -1.121650436380e-01 -1.155476948545e-01 -1.121626169084e-01 -1.133141719607e-01 -1.104776173671e-01
5.290000000000e-01 -1.812057636272e-01 -1.131399919005e-01 -1.165513548769e-01 -1.131375447620e-01 -1.142991410316e-01 -1.114276834281e-01
5.292500000000e-01 -1.827503315539e-01 -1.141146511321e-01 -1.175547235665e-01 -1.141121835900e-01 -1.152838245976e-01 -1.123774745525e-01
5.295000000000e-01 -1.842944485623e-01 -1.150890189342e-01 -1.185577984469e-01 -1.150865309937e-01 -1.162682202281e-01 -1.133269883966e-01
5.297500000000e-01 -1.858381108426e-01 -1.160630929092e-01 -1.195605770426e-01 -1.160605845756e-01 -1.172523254929e-01 -1.142762226176e-01
5.300000000000e-01 -1.873813145858e-01 -1.170368706600e-01 -1.205630568788e-01 -1.170343419387e-01 -1.182361379629e-01 -1.152251748734e-01
5.302500000000e-01 -1.889240559841e-01 -1.180103497905e-01 -1.215652354813e-01 -1.180078006868e-01 -1.192196552095e-01 -1.161738428225e-01
5.305000000000e-01 -1.904663312312e-01 -1.189835279052e-01 -1.225671103768e-01 -1.189809584247e-01 -1.202028748049e-01 -1.171222241243e-01
5.307500000000e-01 -1.920081365215e-01 -1.199564026096e-01 -1.235686790927e-01 -1.199538127578e-01 -1.211857943219e-01 -1.180703164386e-01
5.310000000000e-01 -1.935494680508e-01 -1.209289715098e-01 -1.245699391573e-01 -1.209263612923e-01 -1.221684113343e-01 -1.190181174261e-01
5.312500000000e-01 -1.950903220161e-01 -1.219012322129e-01 -1.255708880994e-01 -1.218986016351e-01 -1.231507234163e-01 -1.199656247482e-01
5.315000000000e-01 -1.966306946154e-01 -1.228731823266e-01 -1.265715234488e-01 -1.228705313943e-01 -1.241327281434e-01 -1.209128360671e-01
5.317500000000e-01 -1.981705820481e-01 -1.238448194596e-01 -1.275718427360e-01 -1.238421481785e-01 -1.251144230913e-01 -1.218597490456e-01
5.320000000000e-01 -1.997099805144e-01 -1.248161412212e-01 -1.285718434924e-01 -1.248134495970e-01 -1.260958058368e-01 -1.228063613472e-01
5.322500000000e-01 -2.012488862162e-01 -1.257871452218e-01 -1.295715232499e-01 -1.257844332603e-01 -1.270768739575e-01 -1.237526706364e-01
5.325000000000e-01 -2.027872953565e-01 -1.267578290725e-01 -1.305708795415e-01 -1.267550967796e-01 -1.280576250315e-01 -1.246986745782e-01
5.327500000000e-01 -2.043252041393e-01 -1.277281903851e-01 -1.315699099010e-01 -1.277254377667e-01 -1.290380566380e-01 -1.256443708384e-01
5.330000000000e-01 -2.058626087698e-01 -1.286982267724e-01 -1.325686118627e-01 -1.286954538346e-01 -1.300181663567e-01 -1.265897570836e-01
5.332500000000e-01 -2.073995054549e-01 -1.296679358482e-01 -1.335669829622e-01 -1.296651425968e-01 -1.309979517684e-01 -1.275348309811e-01
5.335000000000e-01 -2.089358904025e-01 -1.306373152268e-01 -1.345650207355e-01 -1.306345016680e-01 -1.319774104546e-01 -1.284795901991e-01
5.337500000000e-01 -2.104717598213e-01 -1.316063625236e-01 -1.355627227197e-01 -1.316035286635e-01 -1.329565399975e-01 -1.294240324065e-01
5.340000000000e-01 -2.120071099220e-01 -1.325750753548e-01 -1.365600864526e-01 -1.325722211996e-01 -1.339353379802e-01 -1.303681552730e-01
5.342500000000e-01 -2.135419369163e-01 -1.335434513376e-01 -1.375571094729e-01 -1.335405768934e-01 -1.349138019868e-01 -1.313119564690e-01
5.345000000000e-01 -2.150762370172e-01 -1.345114880898e-01 -1.385537893201e-01 -1.345085933629e-01 -1.358919296019e-01 -1.322554336658e-01
5.347500000000e-01 -2.166100064387e-01 -1.354791832303e-01 -1.395501235347e-01 -1.354762682271e-01 -1.368697184111e-01 -1.331985845355e-01
5.350000000000e-01 -2.181432413965e-01 -1.364465343788e-01 -1.405461096578e-01 -1.364435991056e-01 -1.378471660009e-01 -1.341414067509e-01
5.352500000000e-01 -2.196759381077e-01 -1.374135391561e-01 -1.415417452316e-01 -1.374105836193e-01 -1.388242699586e-01 -1.350838979858e-01
5.355000000000e-01 -2.212080927903e-01 -1.383801951835e-01 -1.425370277991e-01 -1.383772193897e-01 -1.398010278724e-01 -1.360260559145e-01
5.357500000000e-01 -2.227397016638e-01 -1.393465000837e-01 -1.435319549042e-01 -1.393435040392e-01 -1.407774373312e-01 -1.369678782125e-01
5.360000000000e-01 -2.242707609494e-01 -1.403124514798e-01 -1.445265240917e-01 -1.403094351913e-01 -1.417534959250e-01 -1.379093625558e-01
5.362500000000e-01 -2.258012668691e-01 -1.412780469963e-01 -1.455207329072e-01 -1.412750104704e-01 -1.427292012444e-01 -1.388505066215e-01
5.365000000000e-01 -2.273312156467e-01 -1.422432842582e-01 -1.465145788974e-01 -1.422402275016e-01 -1.437045508812e-01 -1.397913080874e-01
5.367500000000e-01 -2.288606035070e-01 -1.432081608918e-01 -1.475080596095e-01 -1.432050839112e-01 -1.446795424279e-01 -1.407317646321e-01
5.370000000000e-01 -2.303894266767e-01 -1.441726745241e-01 -1.485011725922e-01 -1.441695773263e-01 -1.456541734778e-01 -1.416718739352e-01
5.372500000000e-01 -2.319176813832e-01 -1.451368227831e-01 -1.494939153945e-01 -1.451337053749e-01 -1.466284416253e-01 -1.426116336770e-01
5.375000000000e-01 -2.334453638560e-01 -1.461006032978e-01 -1.504862855669e-01 -1.460974656861e-01 -1.476023444656e-01 -1.435510415388e-01
5.377500000000e-01 -2.349724703254e-01 -1.470640136981e-01 -1.514782806603e-01 -1.470608558897e-01 -1.485758795948e-01 -1.444900952026e-01
5.380000000000e-01 -2.364989970237e-01 -1.480270516149e-01 -1.524698982270e-01 -1.480238736168e-01 -1.495490446100e-01 -1.454287923515e-01
5.382500000000e-01 -2.380249401843e-01 -1.489897146799e-01 -1.534611358198e-01 -1.489865164993e-01 -1.505218371090e-01 -1.463671306694e-01
5.385000000000e-01 -2.395502960419e-01 -1.499520005261e-01 -1.544519909930e-01 -1.499487821700e-01 -1.514942546909e-01 -1.473051078408e-01
5.387500000000e-01 -2.410750608331e-01 -1.509139067872e-01 -1.554424613012e-01 -1.509106682627e-01 -1.524662949553e-01 -1.482427215516e-01
5.390000000000e-01 -2.425992307954e-01 -1.518754310980e-01 -1.564325443005e-01 -1.518721724122e-01 -1.534379555031e-01 -1.491799694882e-01
5.392500000000e-01 -2.441228021683e-01 -1.528365710942e-01 -1.574222375476e-01 -1.528332922544e-01 -1.544092339360e-01 -1.501168493380e-01
5.395000000000e-01 -2.456457711925e-01 -1.537973244126e-01 -1.584115386005e-01 -1.537940254261e-01 -1.553801278567e-01 -1.510533587895e-01
5.397500000000e-01 -2.471681341101e-01 -1.547576886910e-01 -1.594004450179e-01 -1.547543695650e-01 -1.563506348687e-01 -1.519894955318e-01
5.400000000000e-01 -2.486898871649e-01 -1.557176615681e-01 -1.603889543596e-01 -1.557143223101e-01 -1.573207525766e-01 -1.529252572551e-01
5.402500000000e-01 -2.502110266021e-01 -1.566772406836e-01 -1.613770641864e-01 -1.566738813010e-01 -1.582904785860e-01 -1.538606416505e-01
5.405000000000e-01 -2.517315486685e-01 -1.576364236784e-01 -1.623647720601e-01 -1.576330441788e-01 -1.592598105033e-01 -1.547956464101e-01
5.407500000000e-01 -2.532514496123e-01 -1.585952081943e-01 -1.633520755435e-01 -1.585918085851e-01 -1.602287459362e-01 -1.557302692269e-01
5.410000000000e-01 -2.547707256834e-01 -1.595535918741e-01 -1.643389722003e-01 -1.595501721628e-01 -1.611972824930e-01 -1.566645077947e-01
5.412500000000e-01 -2.562893731330e-01 -1.605115723618e-01 -1.653254595953e-01 -1.605081325560e-01 -1.621654177832e-01 -1.575983598084e-01
5.415000000000e-01 -2.578073882140e-01 -1.614691473021e-01 -1.663115352944e-01 -1.614656874096e-01 -1.631331494173e-01 -1.585318229638e-01
5.417500000000e-01 -2.593247671811e-01 -1.624263143410e-01 -1.672971968645e-01 -1.624228343696e-01 -1.641004750068e-01 -1.594648949576e-01
5.420000000000e-01 -2.608415062899e-01 -1.633830711257e-01 -1.682824418733e-01 -1.633795710830e-01 -1.650673921642e-01 -1.603975734878e-01
5.422500000000e-01 -2.623576017983e-01 -1.643394153041e-01 -1.692672678898e-01 -1.643358951980e-01 -1.660338985029e-01 -1.613298562528e-01
5.425000000000e-01 -2.638730499653e-01 -1.652953445253e-01 -1.702516724841e-01 -1.652918043637e-01 -1.669999916376e-01 -1.622617409525e-01
5.427500000000e-01 -2.653878470519e-01 -1.662508564397e-01 -1.712356532270e-01 -1.662472962306e-01 -1.679656691837e-01 -1.631932252874e-01
5.430000000000e-01 -2.669019893204e-01 -1.672059486984e-01 -1.722192076907e-01 -1.672023684496e-01 -1.689309287579e-01 -1.641243069593e-01
5.432500000000e-01 -2.684154730347e-01 -1.681606189538e-01 -1.732023334483e-01 -1.681570186735e-01 -1.698957679778e-01 -1.650549836707e-01
5.435000000000e-01 -2.699282944605e-01 -1.691148648594e-01 -1.741850280740e-01 -1.691112445556e-01 -1.708601844619e-01 -1.659852531254e-01
5.437500000000e-01 -2.714404498651e-01 -1.700686840696e-01 -1.751672891430e-01 -1.700650437504e-01 -1.718241758301e-01 -1.669151130280e-01
5.440000000000e-01 -2.729519355174e-01 -1.710220742402e-01 -1.761491142318e-01 -1.710184139138e-01 -1.727877397032e-01 -1.678445610842e-01
5.442500000000e-01 -2.744627476879e-01 -1.719750330278e-01 -1.771305009178e-01 -1.719713527024e-01 -1.737508737031e-01 -1.687735950006e-01
5.445000000000e-01 -2.759728826487e-01 -1.729275580903e-01 -1.781114467795e-01 -1.729238577743e-01 -1.747135754526e-01 -1.697022124849e-01
5.447500000000e-01 -2.774823366740e-01 -1.738796470866e-01 -1.790919493965e-01 -1.738759267882e-01 -1.756758425756e-01 -1.706304112458e-01
5.450000000000e-01 -2.789911060393e-01 -1.748312976768e-01 -1.800720063496e-01 -1.748275574045e-01 -1.766376726973e-01 -1.715581889932e-01
5.452500000000e-01 -2.804991870216e-01 -1.757825075222e-01 -1.810516152206e-01 -1.757787472843e-01 -1.775990634438e-01 -1.724855434378e-01
5.455000000000e-01 -2.820065759001e-01 -1.767332742849e-01 -1.820307735925e-01 -1.767294940901e-01 -1.785600124424e-01 -1.734124722915e-01
5.457500000000e-01 -2.835132689555e-01 -1.776835956287e-01 -1.830094790493e-01 -1.776797954852e-01 -1.795205173215e-01 -1.743389732671e-01
5.460000000000e-01 -2.850192624699e-01 -1.786334692179e-01 -1.839877291763e-01 -1.786296491345e-01 -1.804805757104e-01 -1.752650440787e-01
5.462500000000e-01 -2.865245527278e-01 -1.795828927184e-01 -1.849655215598e-01 -1.795790527037e-01 -1.814401852397e-01 -1.761906824412e-01
5.465000000000e-01 -2.880291360147e-01 -1.805318637971e-01 -1.859428537873e-01 -1.805280038598e-01 -1.823993435411e-01 -1.771158860707e-01
5.467500000000e-01 -2.895330086184e-01 -1.814803801221e-01 -1.869197234475e-01 -1.814765002708e-01 -1.833580482475e-01 -1.780406526843e-01
5.470000000000e-01 -2.910361668283e-01 -1.824284393625e-01 -1.878961281301e-01 -1.824245396062e-01 -1.843162969927e-01 -1.789649800003e-01
5.472500000000e-01 -2.925386069353e-01 -1.833760391889e-01 -1.888720654261e-01 -1.833721195363e-01 -1.852740874118e-01 -1.798888657381e-01
5.475000000000e-01 -2.940403252323e-01 -1.843231772728e-01 -1.898475329275e-01 -1.843192377328e-01 -1.862314171409e-01 -1.808123076179e-01
5.477500000000e-01 -2.955413180140e-01 -1.852698512870e-01 -1.908225282277e-01 -1.852658918685e-01 -1.871882838175e-01 -1.817353033614e-01
5.480000000000e-01 -2.970415815770e-01 -1.862160589054e-01 -1.917970489211e-01 -1.862120796174e-01 -1.881446850801e-01 -1.826578506910e-01
5.482500000000e-01 -2.985411122194e-01 -1.871617978032e-01 -1.927710926034e-01 -1.871577986547e-01 -1.891006185682e-01 -1.835799473306e-01
5.485000000000e-01 -3.000399062413e-01 -1.881070656567e-01 -1.937446568713e-01 -1.881030466567e-01 -1.900560819227e-01 -1.845015910049e-01
5.487500000000e-01 -3.015379599445e-01 -1.890518601434e-01 -1.947177393228e-01 -1.890478213013e-01 -1.910110727856e-01 -1.854227794398e-01
5.490000000000e-01 -3.030352696328e-01 -1.899961789422e-01 -1.956903375573e-01 -1.899921202670e-01 -1.919655888000e-01 -1.863435103625e-01
5.492500000000e-01 -3.045318316116e-01 -1.909400197330e-01 -1.966624491750e-01 -1.909359412338e-01 -1.929196276104e-01 -1.872637815011e-01
5.495000000000e-01 -3.060276421885e-01 -1.918833801970e-01 -1.976340717777e-01 -1.918792818832e-01 -1.938731868622e-01 -1.881835905849e-01
5.497500000000e-01 -3.075226976726e-01 -1.928262580166e-01 -1.986052029682e-01 -1.928221398976e-01 -1.948262642021e-01 -1.891029353445e-01
5.500000000000e-01 -3.090169943750e-01 -1.937686508756e-01 -1.995758403505e-01 -1.937645129607e-01 -1.957788572780e-01 -1.900218135113e-01
5.502500000000e-01 -3.105105286086e-01 -1.947105564587e-01 -2.005459815299e-01 -1.947063987574e-01 -1.967309637390e-01 -1.909402228182e-01
5.505000000000e-01 -3.120032966885e-01 -1.956519724522e-01 -2.015156241130e-01 -1.956477949739e-01 -1.976825812355e-01 -1.918581609991e-01
5.507500000000e-01 -3.134952949311e-01 -1.965928965434e-01 -2.024847657076e-01 -1.965886992976e-01 -1.986337074190e-01 -1.927756257890e-01
5.510000000000e-01 -3.149865196553e-01 -1.975333264210e-01 -2.034534039227e-01 -1.975291094173e-01 -1.995843399423e-01 -1.936926149242e-01
5.512500000000e-01 -3.164769671817e-01 -1.984732597749e-01 -2.044215363685e-01 -1.984690230229e-01 -2.005344764594e-01 -1.946091261422e-01
5.515000000000e-01 -3.179666338324e-01 -1.994126942962e-01 -2.053891606566e-01 -1.994084378056e-01 -2.014841146255e-01 -1.955251571815e-01
5.517500000000e-01 -3.194555159322e-01 -2.003516276774e-01 -2.063562743998e-01 -2.003473514581e-01 -2.024332520970e-01 -1.964407057819e-01
5.520000000000e-01 -3.209436098072e-01 -2.012900576123e-01 -2.073228752121e-01 -2.012857616738e-01 -2.033818865317e-01 -1.973557696844e-01
5.522500000000e-01 -3.224309117858e-01 -2.022279817958e-01 -2.082889607090e-01 -2.022236661481e-01 -2.043300155884e-01 -1.982703466311e-01
5.525000000000e-01 -3.239174181982e-01 -2.031653979242e-01 -2.092545285069e-01 -2.031610625772e-01 -2.052776369275e-01 -1.991844343655e-01
5.527500000000e-01 -3.254031253765e-01 -2.041023036951e-01 -2.102195762239e-01 -2.040979486586e-01 -2.062247482103e-01 -2.000980306321e-01
5.530000000000e-01 -3.268880296550e-01 -2.050386968075e-01 -2.111841014791e-01 -2.050343220915e-01 -2.071713470997e-01 -2.010111331767e-01
5.532500000000e-01 -3.283721273697e-01 -2.059745749614e-01 -2.121481018931e-01 -2.059701805760e-01 -2.081174312596e-01 -2.019237397463e-01
5.535000000000e-01 -3.298554148588e-01 -2.069099358585e-01 -2.131115750876e-01 -2.069055218137e-01 -2.090629983553e-01 -2.028358480891e-01
5.537500000000e-01 -3.313378884626e-01 -2.078447772014e-01 -2.140745186858e-01 -2.078403435074e-01 -2.100080460534e-01 -2.037474559547e-01
5.540000000000e-01 -3.328195445230e-01 -2.087790966945e-01 -2.150369303122e-01 -2.087746433613e-01 -2.109525720217e-01 -2.046585610936e-01
5.542500000000e-01 -3.343003793843e-01 -2.097128920431e-01 -2.159988075925e-01 -2.097084190810e-01 -2.118965739295e-01 -2.055691612579e-01
5.545000000000e-01 -3.357803893925e-01 -2.106461609541e-01 -2.169601481537e-01 -2.106416683734e-01 -2.128400494471e-01 -2.064792542008e-01
5.547500000000e-01 -3.372595708962e-01 -2.115789011355e-01 -2.179209496244e-01 -2.115743889465e-01 -2.137829962464e-01 -2.073888376766e-01
5.550000000000e-01 -3.387379202453e-01 -2.125111102969e-01 -2.188812096343e-01 -2.125065785100e-01 -2.147254120004e-01 -2.082979094410e-01
5.552500000000e-01 -3.402154337922e-01 -2.134427861492e-01 -2.198409258144e-01 -2.134382347748e-01 -2.156672943835e-01 -2.092064672511e-01
5.555000000000e-01 -3.416921078915e-01 -2.143739264045e-01 -2.208000957973e-01 -2.143693554531e-01 -2.166086410714e-01 -2.101145088650e-01
5.557500000000e-01 -3.431679388994e-01 -2.153045287763e-01 -2.217587172168e-01 -2.152999382584e-01 -2.175494497412e-01 -2.110220320423e-01
5.560000000000e-01 -3.446429231745e-01 -2.162345909796e-01 -2.227167877081e-01 -2.162299809058e-01 -2.184897180713e-01 -2.119290345436e-01
5.562500000000e-01 -3.461170570775e-01 -2.171641107307e-01 -2.236743049078e-01 -2.171594811115e-01 -2.194294437415e-01 -2.128355141311e-01
5.565000000000e-01 -3.475903369711e-01 -2.180930857473e-01 -2.246312664537e-01 -2.180884365934e-01 -2.203686244328e-01 -2.137414685682e-01
5.567500000000e-01 -3.490627592200e-01 -2.190215137484e-01 -2.255876699852e-01 -2.190168450704e-01 -2.213072578276e-01 -2.146468956194e-01
5.570000000000e-01 -3.505343201912e-01 -2.199493924544e-01 -2.265435131431e-01 -2.199447042633e-01 -2.222453416098e-01 -2.155517930508e-01
5.572500000000e-01 -3.520050162540e-01 -2.208767195871e-01 -2.274987935694e-01 -2.208720118936e-01 -2.231828734644e-01 -2.164561586295e-01
5.575000000000e-01 -3.534748437793e-01 -2.218034928699e-01 -2.284535089075e-01 -2.217987656849e-01 -2.241198510781e-01 -2.173599901242e-01
5.577500000000e-01 -3.549437991406e-01 -2.227297100274e-01 -2.294076568025e-01 -2.227249633617e-01 -2.250562721388e-01 -2.182632853047e-01
5.580000000000e-01 -3.564118787132e-01 -2.236553687856e-01 -2.303612349007e-01 -2.236506026502e-01 -2.259921343357e-01 -2.191660419423e-01
5.582500000000e-01 -3.578790788751e-01 -2.245804668719e-01 -2.313142408497e-01 -2.245756812779e-01 -2.269274353594e-01 -2.200682578094e-01
5.585000000000e-01 -3.593453960059e-01 -2.255050020153e-01 -2.322666722987e-01 -2.255001969737e-01 -2.278621729020e-01 -2.209699306800e-01
5.587500000000e-01 -3.608108264876e-01 -2.264289719461e-01 -2.332185268982e-01 -2.264241474680e-01 -2.287963446572e-01 -2.218710583292e-01
5.590000000000e-01 -3.622753667046e-01 -2.273523743960e-01 -2.341698023004e-01 -2.273475304925e-01 -2.297299483196e-01 -2.227716385337e-01
5.592500000000e-01 -3.637390130430e-01 -2.282752070982e-01 -2.351204961587e-01 -2.282703437806e-01 -2.306629815856e-01 -2.236716690713e-01
5.595000000000e-01 -3.652017618916e-01 -2.291974677873e-01 -2.360706061279e-01 -2.291925850668e-01 -2.315954421530e-01 -2.245711477213e-01
5.597500000000e-01 -3.666636096412e-01 -2.301191541995e-01 -2.370201298644e-01 -2.301142520874e-01 -2.325273277207e-01 -2.254700722643e-01
5.600000000000e-01 -3.681245526846e-01 -2.310402640722e-01 -2.379690650260e-01 -2.310353425799e-01 -2.334586359894e-01 -2.263684404823e-01
5.602500000000e-01 -3.695845874175e-01 -2.319607951444e-01 -2.389174092720e-01 -2.319558542833e-01 -2.343893646610e-01 -2.272662501586e-01
5.605000000000e-01 -3.710437102370e-01 -2.328807451566e-01 -2.398651602631e-01 -2.328757849381e-01 -2.353195114390e-01 -2.281634990781e-01
5.607500000000e-01 -3.725019175431e-01 -2.338001118508e-01 -2.408123156616e-01 -2.337951322863e-01 -2.362490740282e-01 -2.290601850269e-01
5.610000000000e-01 -3.739592057378e-01 -2.347188929703e-01 -2.417588731311e-01 -2.347138940715e-01 -2.371780501350e-01 -2.299563057924e-01
5.612500000000e-01 -3.754155712253e-01 -2.356370862599e-01 -2.427048303369e-01 -2.356320680384e-01 -2.381064374671e-01 -2.308518591636e-01
5.615000000000e-01 -3.768710104122e-01 -2.365546894662e-01 -2.436501849454e-01 -2.365496519335e-01 -2.390342337337e-01 -2.317468429308e-01
5.617500000000e-01 -3.783255197073e-01 -2.374717003369e-01 -2.445949346250e-01 -2.374666435048e-01 -2.399614366455e-01 -2.326412548856e-01
5.620000000000e-01 -3.797790955218e-01 -2.383881166214e-01 -2.455390770454e-01 -2.383830405017e-01 -2.408880439149e-01 -2.335350928213e-01
5.622500000000e-01 -3.812317342691e-01 -2.393039360706e-01 -2.464826098776e-01 -2.392988406750e-01 -2.418140532553e-01 -2.344283545324e-01
5.625000000000e-01 -3.826834323651e-01 -2.402191564369e-01 -2.474255307945e-01 -2.402140417772e-01 -2.427394623818e-01 -2.353210378148e-01
5.627500000000e-01 -3.841341862277e-01 -2.411337754741e-01 -2.483678374701e-01 -2.411286415622e-01 -2.436642690112e-01 -2.362131404660e-01
5.630000000000e-01 -3.855839922774e-01 -2.420477909376e-01 -2.493095275804e-01 -2.420426377855e-01 -2.445884708616e-01 -2.371046602847e-01
5.632500000000e-01 -3.870328469369e-01 -2.429612005844e-01 -2.502505988024e-01 -2.429560282041e-01 -2.455120656525e-01 -2.379955950712e-01
5.635000000000e-01 -3.884807466314e-01 -2.438740021730e-01 -2.511910488151e-01 -2.438688105764e-01 -2.464350511051e-01 -2.388859426273e-01
5.637500000000e-01 -3.899276877882e-01 -2.447861934633e-01 -2.521308752988e-01 -2.447809826626e-01 -2.473574249421e-01 -2.397757007560e-01
5.640000000000e-01 -3.913736668372e-01 -2.456977722169e-01 -2.530700759354e-01 -2.456925422242e-01 -2.482791848875e-01 -2.406648672621e-01
5.642500000000e-01 -3.928186802106e-01 -2.466087361968e-01 -2.540086484083e-01 -2.466034870243e-01 -2.492003286672e-01 -2.415534399515e-01
5.645000000000e-01 -3.942627243429e-01 -2.475190831678e-01 -2.549465904025e-01 -2.475138148276e-01 -2.501208540082e-01 -2.424414166317e-01
5.647500000000e-01 -3.957057956712e-01 -2.484288108959e-01 -2.558838996048e-01 -2.484235234005e-01 -2.510407586395e-01 -2.433287951119e-01
5.650000000000e-01 -3.971478906348e-01 -2.493379171491e-01 -2.568205737031e-01 -2.493326105106e-01 -2.519600402911e-01 -2.442155732025e-01
5.652500000000e-01 -3.985890056753e-01 -2.502463996965e-01 -2.577566103873e-01 -2.502410739274e-01 -2.528786966950e-01 -2.451017487155e-01
5.655000000000e-01 -4.000291372372e-01 -2.511542563092e-01 -2.586920073487e-01 -2.511489114219e-01 -2.537967255845e-01 -2.459873194642e-01
5.657500000000e-01 -4.014682817671e-01 -2.520614847595e-01 -2.596267622800e-01 -2.520561207665e-01 -2.547141246946e-01 -2.468722832637e-01
5.660000000000e-01 -4.029064357136e-01 -2.529680828216e-01 -2.605608728760e-01 -2.529626997353e-01 -2.556308917618e-01 -2.477566379303e-01
5.662500000000e-01 -4.043435955287e-01 -2.538740482711e-01 -2.614943368326e-01 -2.538686461041e-01 -2.565470245241e-01 -2.486403812821e-01
5.665000000000e-01 -4.057797576662e-01 -2.547793788852e-01 -2.624271518475e-01 -2.547739576502e-01 -2.574625207213e-01 -2.495235111385e-01
5.667500000000e-01 -4.072149185824e-01 -2.556840724429e-01 -2.633593156201e-01 -2.556786321525e-01 -2.583773780944e-01 -2.504060253204e-01
5.670000000000e-01 -4.086490747363e-01 -2.565881267245e-01 -2.642908258513e-01 -2.565826673914e-01 -2.592915943864e-01 -2.512879216503e-01
5.672500000000e-01 -4.100822225893e-01 -2.574915395121e-01 -2.652216802436e-01 -2.574860611491e-01 -2.602051673416e-01 -2.521691979523e-01
5.675000000000e-01 -4.115143586051e-01 -2.583943085894e-01 -2.661518765014e-01 -2.583888112093e-01 -2.611180947061e-01 -2.530498520518e-01
5.677500000000e-01 -4.129454792502e-01 -2.592964317417e-01 -2.670814123303e-01 -2.592909153574e-01 -2.620303742274e-01 -2.539298817760e-01
5.680000000000e-01 -4.143755809933e-01 -2.601979067560e-01 -2.680102854378e-01 -2.601923713804e-01 -2.629420036547e-01 -2.548092849534e-01
5.682500000000e-01 -4.158046603059e-01 -2.610987314208e-01 -2.689384935331e-01 -2.610931770667e-01 -2.638529807390e-01 -2.556880594143e-01
5.685000000000e-01 -4.172327136618e-01 -2.619989035263e-01 -2.698660343269e-01 -2.619933302068e-01 -2.647633032325e-01 -2.565662029903e-01
5.687500000000e-01 -4.186597375374e-01 -2.628984208644e-01 -2.707929055316e-01 -2.628928285925e-01 -2.656729688894e-01 -2.574437135146e-01
5.690000000000e-01 -4.200857284118e-01 -2.637972812285e-01 -2.717191048613e-01 -2.637916700174e-01 -2.665819754653e-01 -2.583205888223e-01
5.692500000000e-01 -4.215106827664e-01 -2.646954824138e-01 -2.726446300316e-01 -2.646898522766e-01 -2.674903207175e-01 -2.591968267495e-01
5.695000000000e-01 -4.229345970853e-01 -2.655930222172e-01 -2.735694787601e-01 -2.655873731670e-01 -2.683980024051e-01 -2.600724251343e-01
5.697500000000e-01 -4.243574678552e-01 -2.664898984370e-01 -2.744936487659e-01 -2.664842304871e-01 -2.693050182887e-01 -2.609473818163e-01
5.700000000000e-01 -4.257792915651e-01 -2.673861088734e-01 -2.754171377696e-01 -2.673804220371e-01 -2.702113661304e-01 -2.618216946366e-01
5.702500000000e-01 -4.272000647069e-01 -2.682816513283e-01 -2.763399434939e-01 -2.682759456189e-01 -2.711170436943e-01 -2.626953614378e-01
5.705000000000e-01 -4.286197837751e-01 -2.691765236051e-01 -2.772620636628e-01 -2.691707990360e-01 -2.720220487459e-01 -2.635683800644e-01
5.707500000000e-01 -4.300384452666e-01 -2.700707235090e-01 -2.781834960022e-01 -2.700649800936e-01 -2.729263790525e-01 -2.644407483621e-01
5.710000000000e-01 -4.314560456809e-01 -2.709642488469e-01 -2.791042382397e-01 -2.709584865987e-01 -2.738300323829e-01 -2.653124641787e-01
5.712500000000e-01 -4.328725815204e-01 -2.718570974273e-01 -2.800242881046e-01 -2.718513163600e-01 -2.747330065078e-01 -2.661835253631e-01
5.715000000000e-01 -4.342880492898e-01 -2.727492670606e-01 -2.809436433279e-01 -2.727434671875e-01 -2.756352991995e-01 -2.670539297661e-01
5.717500000000e-01 -4.357024454966e-01 -2.736407555587e-01 -2.818623016423e-01 -2.736349368935e-01 -2.765369082320e-01 -2.679236752400e-01
5.720000000000e-01 -4.371157666510e-01 -2.745315607353e-01 -2.827802607824e-01 -2.745257232917e-01 -2.774378313809e-01 -2.687927596390e-01
5.722500000000e-01 -4.385280092656e-01 -2.754216804057e-01 -2.836975184842e-01 -2.754158241975e-01 -2.783380664236e-01 -2.696611808185e-01
5.725000000000e-01 -4.399391698559e-01 -2.763111123872e-01 -2.846140724857e-01 -2.763052374280e-01 -2.792376111392e-01 -2.705289366359e-01
5.727500000000e-01 -4.413492449401e-01 -2.771998544986e-01 -2.855299205267e-01 -2.771939608023e-01 -2.801364633085e-01 -2.713960249500e-01
5.730000000000e-01 -4.427582310389e-01 -2.780879045604e-01 -2.864450603485e-01 -2.780819921408e-01 -2.810346207140e-01 -2.722624436214e-01
5.732500000000e-01 -4.441661246757e-01 -2.789752603950e-01 -2.873594896943e-01 -2.789693292661e-01 -2.819320811399e-01 -2.731281905123e-01
5.735000000000e-01 -4.455729223769e-01 -2.798619198265e-01 -2.882732063091e-01 -2.798559700021e-01 -2.828288423722e-01 -2.739932634865e-01
5.737500000000e-01 -4.469786206711e-01 -2.807478806807e-01 -2.891862079397e-01 -2.807419121749e-01 -2.837249021986e-01 -2.748576604096e-01
5.740000000000e-01 -4.483832160901e-01 -2.816331407851e-01 -2.900984923344e-01 -2.816271536120e-01 -2.846202584084e-01 -2.757213791487e-01
5.742500000000e-01 -4.497867051679e-01 -2.825176979691e-01 -2.910100572437e-01 -2.825116921427e-01 -2.855149087931e-01 -2.765844175727e-01
5.745000000000e-01 -4.511890844418e-01 -2.834015500637e-01 -2.919209004195e-01 -2.833955255983e-01 -2.864088511453e-01 -2.774467735522e-01
5.747500000000e-01 -4.525903504515e-01 -2.842846949020e-01 -2.928310196157e-01 -2.842786518116e-01 -2.873020832598e-01 -2.783084449594e-01
5.750000000000e-01 -4.539904997396e-01 -2.851671303184e-01 -2.937404125879e-01 -2.851610686173e-01 -2.881946029331e-01 -2.791694296681e-01
5.752500000000e-01 -4.553895288512e-01 -2.860488541494e-01 -2.946490770937e-01 -2.860427738519e-01 -2.890864079634e-01 -2.800297255540e-01
5.755000000000e-01 -4.567874343343e-01 -2.869298642332e-01 -2.955570108923e-01 -2.869237653537e-01 -2.899774961506e-01 -2.808893304944e-01
5.757500000000e-01 -4.581842127399e-01 -2.878101584099e-01 -2.964642117447e-01 -2.878040409626e-01 -2.908678652966e-01 -2.817482423683e-01
5.760000000000e-01 -4.595798606215e-01 -2.886897345211e-01 -2.973706774139e-01 -2.886835985206e-01 -2.917575132048e-01 -2.826064590564e-01
5.762500000000e-01 -4.609743745355e-01 -2.895685904105e-01 -2.982764056646e-01 -2.895624358712e-01 -2.926464376807e-01 -2.834639784412e-01
5.765000000000e-01 -4.623677510410e-01 -2.904467239235e-01 -2.991813942633e-01 -2.904405508599e-01 -2.935346365313e-01 -2.843207984068e-01
5.767500000000e-01 -4.637599867001e-01 -2.913241329073e-01 -3.000856409783e-01 -2.913179413340e-01 -2.944221075655e-01 -2.851769168390e-01
5.770000000000e-01 -4.651510780775e-01 -2.922008152109e-01 -3.009891435799e-01 -2.921946051426e-01 -2.953088485941e-01 -2.860323316256e-01
5.772500000000e-01 -4.665410217408e-01 -2.930767686852e-01 -3.018918998403e-01 -2.930705401364e-01 -2.961948574297e-01 -2.868870406559e-01
5.775000000000e-01 -4.679298142606e-01 -2.939519911828e-01 -3.027939075332e-01 -2.939457441683e-01 -2.970801318865e-01 -2.877410418208e-01
5.777500000000e-01 -4.693174522100e-01 -2.948264805582e-01 -3.036951644344e-01 -2.948202150927e-01 -2.979646697809e-01 -2.885943330134e-01
5.780000000000e-01 -4.707039321653e-01 -2.957002346678e-01 -3.045956683216e-01 -2.956939507662e-01 -2.988484689306e-01 -2.894469121281e-01
5.782500000000e-01 -4.720892507055e-01 -2.965732513698e-01 -3.054954169743e-01 -2.965669490469e-01 -2.997315271557e-01 -2.902987770614e-01
5.785000000000e-01 -4.734734044123e-01 -2.974455285242e-01 -3.063944081739e-01 -2.974392077948e-01 -3.006138422777e-01 -2.911499257113e-01
5.787500000000e-01 -4.748563898706e-01 -2.983170639929e-01 -3.072926397036e-01 -2.983107248721e-01 -3.014954121202e-01 -2.920003559777e-01
5.790000000000e-01 -4.762382036679e-01 -2.991878556395e-01 -3.081901093486e-01 -2.991814981423e-01 -3.023762345086e-01 -2.928500657622e-01
5.792500000000e-01 -4.776188423948e-01 -3.000579013298e-01 -3.090868148959e-01 -3.000515254711e-01 -3.032563072701e-01 -2.936990529683e-01
5.795000000000e-01 -4.789983026448e-01 -3.009271989312e-01 -3.099827541345e-01 -3.009208047261e-01 -3.041356282335e-01 -2.945473155012e-01
5.797500000000e-01 -4.803765810139e-01 -3.017957463130e-01 -3.108779248551e-01 -3.017893337766e-01 -3.050141952302e-01 -2.953948512678e-01
5.800000000000e-01 -4.817536741018e-01 -3.026635413465e-01 -3.117723248504e-01 -3.026571104940e-01 -3.058920060927e-01 -2.962416581771e-01
5.802500000000e-01 -4.831295785102e-01 -3.035305819047e-01 -3.126659519152e-01 -3.035241327514e-01 -3.067690586557e-01 -2.970877341395e-01
5.805000000000e-01 -4.845042908444e-01 -3.043968658626e-01 -3.135588038459e-01 -3.043903984238e-01 -3.076453507557e-01 -2.979330770674e-01
5.807500000000e-01 -4.858778077125e-01 -3.052623910972e-01 -3.144508784411e-01 -3.052559053882e-01 -3.085208802314e-01 -2.987776848751e-01
5.810000000000e-01 -4.872501257253e-01 -3.061271554872e-01 -3.153421735012e-01 -3.061206515233e-01 -3.093956449229e-01 -2.996215554785e-01
5.812500000000e-01 -4.886212414970e-01 -3.069911569134e-01 -3.162326868285e-01 -3.069846347099e-01 -3.102696426726e-01 -3.004646867956e-01
5.815000000000e-01 -4.899911516443e-01 -3.078543932582e-01 -3.171224162272e-01 -3.078478528307e-01 -3.111428713244e-01 -3.013070767459e-01
5.817500000000e-01 -4.913598527871e-01 -3.087168624062e-01 -3.180113595037e-01 -3.087103037702e-01 -3.120153287245e-01 -3.021487232509e-01
5.820000000000e-01 -4.927273415483e-01 -3.095785622438e-01 -3.188995144660e-01 -3.095719854149e-01 -3.128870127207e-01 -3.029896242340e-01
5.822500000000e-01 -4.940936145538e-01 -3.104394906595e-01 -3.197868789243e-01 -3.104328956532e-01 -3.137579211630e-01 -3.038297776204e-01
5.825000000000e-01 -4.954586684324e-01 -3.112996455434e-01 -3.206734506908e-01 -3.112930323753e-01 -3.146280519033e-01 -3.046691813369e-01
5.827500000000e-01 -4.968224998160e-01 -3.121590247878e-01 -3.215592275793e-01 -3.121523934737e-01 -3.154974027951e-01 -3.055078333126e-01
5.830000000000e-01 -4.981851053395e-01 -3.130176262868e-01 -3.224442074061e-01 -3.130109768424e-01 -3.163659716940e-01 -3.063457314780e-01
5.832500000000e-01 -4.995464816408e-01 -3.138754479366e-01 -3.233283879890e-01 -3.138687803776e-01 -3.172337564577e-01 -3.071828737658e-01
5.835000000000e-01 -5.009066253608e-01 -3.147324876351e-01 -3.242117671481e-01 -3.147258019775e-01 -3.181007549458e-01 -3.080192581103e-01
5.837500000000e-01 -5.022655331434e-01 -3.155887432824e-01 -3.250943427052e-01 -3.155820395419e-01 -3.189669650197e-01 -3.088548824480e-01
5.840000000000e-01 -5.036232016358e-01 -3.164442127805e-01 -3.259761124845e-01 -3.164374909731e-01 -3.198323845427e-01 -3.096897447170e-01
5.842500000000e-01 -5.049796274880e-01 -3.172988940332e-01 -3.268570743118e-01 -3.172921541748e-01 -3.206970113803e-01 -3.105238428573e-01
5.845000000000e-01 -5.063348073531e-01 -3.181527849465e-01 -3.277372260150e-01 -3.181460270531e-01 -3.215608434000e-01 -3.113571748109e-01
5.847500000000e-01 -5.076887378875e-01 -3.190058834281e-01 -3.286165654242e-01 -3.189991075159e-01 -3.224238784708e-01 -3.121897385216e-01
5.850000000000e-01 -5.090414157504e-01 -3.198581873881e-01 -3.294950903713e-01 -3.198513934731e-01 -3.232861144642e-01 -3.130215319351e-01
5.852500000000e-01 -5.103928376042e-01 -3.207096947381e-01 -3.303727986904e-01 -3.207028828365e-01 -3.241475492534e-01 -3.138525529992e-01
5.855000000000e-01 -5.117430001143e-01 -3.215604033921e-01 -3.312496882174e-01 -3.215535735200e-01 -3.250081807138e-01 -3.146827996633e-01
5.857500000000e-01 -5.130918999495e-01 -3.224103112658e-01 -3.321257567904e-01 -3.224034634395e-01 -3.258680067225e-01 -3.155122698788e-01
5.860000000000e-01 -5.144395337815e-01 -3.232594162770e-01 -3.330010022496e-01 -3.232525505128e-01 -3.267270251587e-01 -3.163409615992e-01
5.862500000000e-01 -5.157858982850e-01 -3.241077163456e-01 -3.338754224369e-01 -3.241008326598e-01 -3.275852339037e-01 -3.171688727797e-01
5.865000000000e-01 -5.171309901381e-01 -3.249552093933e-01 -3.347490151966e-01 -3.249483078023e-01 -3.284426308409e-01 -3.179960013775e-01
5.867500000000e-01 -5.184748060219e-01 -3.258018933441e-01 -3.356217783750e-01 -3.257949738643e-01 -3.292992138554e-01 -3.188223453519e-01
5.870000000000e-01 -5.198173426207e-01 -3.266477661238e-01 -3.364937098202e-01 -3.266408287717e-01 -3.301549808346e-01 -3.196479026637e-01
5.872500000000e-01 -5.211585966219e-01 -3.274928256602e-01 -3.373648073827e-01 -3.274858704522e-01 -3.310099296676e-01 -3.204726712762e-01
5.875000000000e-01 -5.224985647160e-01 -3.283370698833e-01 -3.382350689148e-01 -3.283300968360e-01 -3.318640582459e-01 -3.212966491542e-01
5.877500000000e-01 -5.238372435967e-01 -3.291804967250e-01 -3.391044922710e-01 -3.291735058551e-01 -3.327173644628e-01 -3.221198342646e-01
5.880000000000e-01 -5.251746299613e-01 -3.300231041193e-01 -3.399730753079e-01 -3.300160954435e-01 -3.335698462136e-01 -3.229422245764e-01
5.882500000000e-01 -5.265107205096e-01 -3.308648900023e-01 -3.408408158842e-01 -3.308578635371e-01 -3.344215013960e-01 -3.237638180604e-01
5.885000000000e-01 -5.278455119451e-01 -3.317058523120e-01 -3.417077118605e-01 -3.316988080743e-01 -3.352723279094e-01 -3.245846126893e-01
5.887500000000e-01 -5.291790009742e-01 -3.325459889885e-01 -3.425737610997e-01 -3.325389269950e-01 -3.361223236552e-01 -3.254046064379e-01
5.890000000000e-01 -5.305111843067e-01 -3.333852979740e-01 -3.434389614666e-01 -3.333782182416e-01 -3.369714865370e-01 -3.262237972830e-01
5.892500000000e-01 -5.318420586557e-01 -3.342237772129e-01 -3.443033108283e-01 -3.342166797584e-01 -3.378198144606e-01 -3.270421832034e-01
5.895000000000e-01 -5.331716207372e-01 -3.350614246513e-01 -3.451668070540e-01 -3.350543094917e-01 -3.386673053335e-01 -3.278597621796e-01
5.897500000000e-01 -5.344998672707e-01 -3.358982382378e-01 -3.460294480148e-01 -3.358911053900e-01 -3.395139570657e-01 -3.286765321945e-01
5.900000000000e-01 -5.358267949790e-01 -3.367342159228e-01 -3.468912315841e-01 -3.367270654038e-01 -3.403597675692e-01 -3.294924912327e-01
5.902500000000e-01 -5.371524005879e-01 -3.375693556588e-01 -3.477521556376e-01 -3.375621874857e-01 -3.412047347577e-01 -3.303076372810e-01
5.905000000000e-01 -5.384766808267e-01 -3.384036554004e-01 -3.486122180526e-01 -3.383964695904e-01 -3.420488565474e-01 -3.311219683279e-01
5.907500000000e-01 -5.397996324278e-01 -3.392371131045e-01 -3.494714167090e-01 -3.392299096746e-01 -3.428921308564e-01 -3.319354823644e-01
5.910000000000e-01 -5.411212521269e-01 -3.400697267299e-01 -3.503297494887e-01 -3.400625056973e-01 -3.437345556049e-01 -3.327481773830e-01
5.912500000000e-01 -5.424415366631e-01 -3.409014942375e-01 -3.511872142756e-01 -3.408942556195e-01 -3.445761287153e-01 -3.335600513786e-01
5.915000000000e-01 -5.437604827788e-01 -3.417324135904e-01 -3.520438089561e-01 -3.417251574042e-01 -3.454168481120e-01 -3.343711023479e-01
5.917500000000e-01 -5.450780872195e-01 -3.425624827536e-01 -3.528995314184e-01 -3.425552090167e-01 -3.462567117217e-01 -3.351813282898e-01
5.920000000000e-01 -5.463943467343e-01 -3.433916996946e-01 -3.537543795530e-01 -3.433844084242e-01 -3.470957174730e-01 -3.359907272051e-01
5.922500000000e-01 -5.477092580753e-01 -3.442200623826e-01 -3.546083512527e-01 -3.442127535962e-01 -3.479338632967e-01 -3.367992970966e-01
5.925000000000e-01 -5.490228179982e-01 -3.450475687892e-01 -3.554614444122e-01 -3.450402425043e-01 -3.487711471258e-01 -3.376070359693e-01
5.927500000000e-01 -5.503350232618e-01 -3.458742168882e-01 -3.563136569286e-01 -3.458668731222e-01 -3.496075668954e-01 -3.384139418303e-01
5.930000000000e-01 -5.516458706285e-01 -3.467000046552e-01 -3.571649867009e-01 -3.466926434257e-01 -3.504431205427e-01 -3.392200126885e-01
5.932500000000e-01 -5.529553568637e-01 -3.475249300682e-01 -3.580154316307e-01 -3.475175513928e-01 -3.512778060069e-01 -3.400252465550e-01
5.935000000000e-01 -5.542634787367e-01 -3.483489911073e-01 -3.588649896215e-01 -3.483415950037e-01 -3.521116212298e-01 -3.408296414430e-01
5.937500000000e-01 -5.555702330196e-01 -3.491721857548e-01 -3.597136585791e-01 -3.491647722406e-01 -3.529445641549e-01 -3.416331953678e-01
5.940000000000e-01 -5.568756164882e-01 -3.499945119950e-01 -3.605614364114e-01 -3.499870810879e-01 -3.537766327280e-01 -3.424359063466e-01
5.942500000000e-01 -5.581796259215e-01 -3.508159678145e-01 -3.614083210287e-01 -3.508085195323e-01 -3.546078248972e-01 -3.432377723989e-01
5.945000000000e-01 -5.594822581022e-01 -3.516365512019e-01 -3.622543103433e-01 -3.516290855625e-01 -3.554381386127e-01 -3.440387915461e-01
5.947500000000e-01 -5.607835098159e-01 -3.524562601483e-01 -3.630994022699e-01 -3.524487771696e-01 -3.562675718266e-01 -3.448389618118e-01
5.950000000000e-01 -5.620833778522e-01 -3.532750926466e-01 -3.639435947251e-01 -3.532675923464e-01 -3.570961224937e-01 -3.456382812216e-01
5.952500000000e-01 -5.633818590035e-01 -3.540930466922e-01 -3.647868856282e-01 -3.540855290884e-01 -3.579237885706e-01 -3.464367478033e-01
5.955000000000e-01 -5.646789500661e-01 -3.549101202824e-01 -3.656292729005e-01 -3.549025853931e-01 -3.587505680161e-01 -3.472343595867e-01
5.957500000000e-01 -5.659746478396e-01 -3.557263114168e-01 -3.664707544653e-01 -3.557187592601e-01 -3.595764587915e-01 -3.480311146039e-01
5.960000000000e-01 -5.672689491267e-01 -3.565416180973e-01 -3.673113282486e-01 -3.565340486912e-01 -3.604014588599e-01 -3.488270108890e-01
5.962500000000e-01 -5.685618507343e-01 -3.573560383279e-01 -3.681509921783e-01 -3.573484516905e-01 -3.612255661869e-01 -3.496220464780e-01
5.965000000000e-01 -5.698533494720e-01 -3.581695701149e-01 -3.689897441847e-01 -3.581619662644e-01 -3.620487787401e-01 -3.504162194094e-01
5.967500000000e-01 -5.711434421531e-01 -3.589822114665e-01 -3.698275822004e-01 -3.589745904211e-01 -3.628710944896e-01 -3.512095277236e-01
5.970000000000e-01 -5.724321255946e-01 -3.597939603936e-01 -3.706645041601e-01 -3.597863221716e-01 -3.636925114074e-01 -3.520019694633e-01
5.972500000000e-01 -5.737193966168e-01 -3.606048149089e-01 -3.715005080009e-01 -3.605971595285e-01 -3.645130274678e-01 -3.527935426730e-01
5.975000000000e-01 -5.750052520433e-01 -3.614147730275e-01 -3.723355916621e-01 -3.614071005072e-01 -3.653326406476e-01 -3.535842453998e-01
5.977500000000e-01 -5.762896887016e-01 -3.622238327668e-01 -3.731697530853e-01 -3.622161431249e-01 -3.661513489255e-01 -3.543740756926e-01
5.980000000000e-01 -5.775727034223e-01 -3.630319921462e-01 -3.740029902146e-01 -3.630242854012e-01 -3.669691502827e-01 -3.551630316025e-01
5.982500000000e-01 -5.788542930397e-01 -3.638392491876e-01 -3.748353009959e-01 -3.638315253580e-01 -3.677860427024e-01 -3.559511111830e-01
5.985000000000e-01 -5.801344543918e-01 -3.646456019150e-01 -3.756666833779e-01 -3.646378610193e-01 -3.686020241702e-01 -3.567383124896e-01
5.987500000000e-01 -5.814131843198e-01 -3.654510483547e-01 -3.764971353112e-01 -3.654432904114e-01 -3.694170926738e-01 -3.575246335798e-01
5.990000000000e-01 -5.826904796685e-01 -3.662555865351e-01 -3.773266547490e-01 -3.662478115630e-01 -3.702312462035e-01 -3.583100725135e-01
5.992500000000e-01 -5.839663372865e-01 -3.670592144871e-01 -3.781552396467e-01 -3.670514225047e-01 -3.710444827516e-01 -3.590946273527e-01
5.995000000000e-01 -5.852407540254e-01 -3.678619302438e-01 -3.789828879620e-01 -3.678541212697e-01 -3.718568003126e-01 -3.598782961616e-01
5.997500000000e-01 -5.865137267412e-01 -3.686637318403e-01 -3.798095976549e-01 -3.686559058933e-01 -3.726681968835e-01 -3.606610770066e-01
6.000000000000e-01 -5.877852522925e-01 -3.694646173143e-01 -3.806353666877e-01 -3.694567744134e-01 -3.734786704634e-01 -3.614429679563e-01
6.002500000000e-01 -5.890553275421e-01 -3.702645847057e-01 -3.814601930251e-01 -3.702567248696e-01 -3.742882190538e-01 -3.622239670813e-01
6.005000000000e-01 -5.903239493563e-01 -3.710636320566e-01 -3.822840746341e-01 -3.710557553041e-01 -3.750968406584e-01 -3.630040724547e-01
6.007500000000e-01 -5.915911146048e-01 -3.718617574113e-01 -3.831070094841e-01 -3.718538637614e-01 -3.759045332833e-01 -3.637832821517e-01
6.010000000000e-01 -5.928568201611e-01 -3.726589588167e-01 -3.839289955467e-01 -3.726510482883e-01 -3.767112949368e-01 -3.645615942496e-01
6.012500000000e-01 -5.941210629020e-01 -3.734552343216e-01 -3.847500307961e-01 -3.734473069337e-01 -3.775171236295e-01 -3.653390068279e-01
6.015000000000e-01 -5.953838397083e-01 -3.742505819774e-01 -3.855701132085e-01 -3.742426377491e-01 -3.783220173745e-01 -3.661155179686e-01
6.017500000000e-01 -5.966451474642e-01 -3.750449998377e-01 -3.863892407628e-01 -3.750370387882e-01 -3.791259741870e-01 -3.668911257557e-01
6.020000000000e-01 -5.979049830575e-01 -3.758384859584e-01 -3.872074114400e-01 -3.758305081067e-01 -3.799289920846e-01 -3.676658282753e-01
6.022500000000e-01 -5.991633433796e-01 -3.766310383978e-01 -3.880246232238e-01 -3.766230437630e-01 -3.807310690872e-01 -3.684396236161e-01
6.025000000000e-01 -6.004202253259e-01 -3.774226552163e-01 -3.888408740998e-01 -3.774146438177e-01 -3.815322032170e-01 -3.692125098688e-01
6.027500000000e-01 -6.016756257948e-01 -3.782133344768e-01 -3.896561620563e-01 -3.782053063337e-01 -3.823323924986e-01 -3.699844851262e-01
6.030000000000e-01 -6.029295416891e-01 -3.790030742445e-01 -3.904704850840e-01 -3.789950293762e-01 -3.831316349589e-01 -3.707555474838e-01
6.032500000000e-01 -6.041819699145e-01 -3.797918725870e-01 -3.912838411759e-01 -3.797838110128e-01 -3.839299286272e-01 -3.715256950389e-01
6.035000000000e-01 -6.054329073810e-01 -3.805797275740e-01 -3.920962283272e-01 -3.805716493133e-01 -3.847272715349e-01 -3.722949258912e-01
6.037500000000e-01 -6.066823510020e-01 -3.813666372778e-01 -3.929076445360e-01 -3.813585423501e-01 -3.855236617162e-01 -3.730632381428e-01
6.040000000000e-01 -6.079302976946e-01 -3.821525997729e-01 -3.937180878022e-01 -3.821444881976e-01 -3.863190972073e-01 -3.738306298980e-01
6.042500000000e-01 -6.091767443796e-01 -3.829376131361e-01 -3.945275561287e-01 -3.829294849328e-01 -3.871135760469e-01 -3.745970992633e-01
6.045000000000e-01 -6.104216879816e-01 -3.837216754468e-01 -3.953360475204e-01 -3.837135306350e-01 -3.879070962761e-01 -3.753626443475e-01
6.047500000000e-01 -6.116651254287e-01 -3.845047847866e-01 -3.961435599846e-01 -3.844966233859e-01 -3.886996559382e-01 -3.761272632616e-01
6.050000000000e-01 -6.129070536530e-01 -3.852869392393e-01 -3.969500915314e-01 -3.852787612694e-01 -3.894912530791e-01 -3.768909541191e-01
6.052500000000e-01 -6.141474695900e-01 -3.860681368913e-01 -3.977556401729e-01 -3.860599423719e-01 -3.902818857468e-01 -3.776537150357e-01
6.055000000000e-01 -6.153863701791e-01 -3.868483758314e-01 -3.985602039239e-01 -3.868401647821e-01 -3.910715519921e-01 -3.784155441292e-01
6.057500000000e-01 -6.166237523637e-01 -3.876276541506e-01 -3.993637808015e-01 -3.876194265912e-01 -3.918602498678e-01 -3.791764395200e-01
6.060000000000e-01 -6.178596130903e-01 -3.884059699423e-01 -4.001663688254e-01 -3.883977258928e-01 -3.926479774292e-01 -3.799363993307e-01
6.062500000000e-01 -6.190939493099e-01 -3.891833213024e-01 -4.009679660175e-01 -3.891750607826e-01 -3.934347327342e-01 -3.806954216860e-01
6.065000000000e-01 -6.203267579766e-01 -3.899597063291e-01 -4.017685704025e-01 -3.899514293588e-01 -3.942205138428e-01 -3.814535047133e-01
6.067500000000e-01 -6.215580360486e-01 -3.907351231231e-01 -4.025681800072e-01 -3.907268297223e-01 -3.950053188177e-01 -3.822106465419e-01
6.070000000000e-01 -6.227877804881e-01 -3.915095697874e-01 -4.033667928611e-01 -3.915012599762e-01 -3.957891457237e-01 -3.829668453037e-01
6.072500000000e-01 -6.240159882607e-01 -3.922830444275e-01 -4.041644069960e-01 -3.922747182258e-01 -3.965719926283e-01 -3.837220991330e-01
6.075000000000e-01 -6.252426563358e-01 -3.930555451511e-01 -4.049610204464e-01 -3.930472025790e-01 -3.973538576015e-01 -3.844764061661e-01
6.077500000000e-01 -6.264677816867e-01 -3.938270700686e-01 -4.057566312489e-01 -3.938187111462e-01 -3.981347387152e-01 -3.852297645419e-01
6.080000000000e-01 -6.276913612907e-01 -3.945976172925e-01 -4.065512374429e-01 -3.945892420400e-01 -3.989146340443e-01 -3.859821724015e-01
6.082500000000e-01 -6.289133921287e-01 -3.953671849381e-01 -4.073448370703e-01 -3.953587933756e-01 -3.996935416659e-01 -3.867336278885e-01
6.085000000000e-01 -6.301338711854e-01 -3.961357711228e-01 -4.081374281753e-01 -3.961273632706e-01 -4.004714596596e-01 -3.874841291487e-01
6.087500000000e-01 -6.313527954494e-01 -3.969033739665e-01 -4.089290088046e-01 -3.968949498449e-01 -4.012483861074e-01 -3.882336743304e-01
6.090000000000e-01 -6.325701619131e-01 -3.976699915917e-01 -4.097195770076e-01 -3.976615512210e-01 -4.020243190937e-01 -3.889822615840e-01
6.092500000000e-01 -6.337859675728e-01 -3.984356221232e-01 -4.105091308361e-01 -3.984271655238e-01 -4.027992567054e-01 -3.897298890626e-01
6.095000000000e-01 -6.350002094287e-01 -3.992002636882e-01 -4.112976683443e-01 -3.991917908805e-01 -4.035731970320e-01 -3.904765549214e-01
6.097500000000e-01 -6.362128844848e-01 -3.999639144166e-01 -4.120851875890e-01 -3.999554254210e-01 -4.043461381652e-01 -3.912222573181e-01
6.100000000000e-01 -6.374239897487e-01 -4.007265724404e-01 -4.128716866296e-01 -4.007180672774e-01 -4.051180781996e-01 -3.919669944129e-01
6.102500000000e-01 -6.386335222323e-01 -4.014882358942e-01 -4.136571635279e-01 -4.014797145844e-01 -4.058890152318e-01 -3.927107643680e-01
6.105000000000e-01 -6.398414789512e-01 -4.022489029153e-01 -4.144416163483e-01 -4.022403654792e-01 -4.066589473611e-01 -3.934535653483e-01
6.107500000000e-01 -6.410478569249e-01 -4.030085716431e-01 -4.152250431577e-01 -4.030000181013e-01 -4.074278726894e-01 -3.941953955211e-01
6.110000000000e-01 -6.422526531766e-01 -4.037672402196e-01 -4.160074420256e-01 -4.037586705929e-01 -4.081957893208e-01 -3.949362530559e-01
6.112500000000e-01 -6.434558647338e-01 -4.045249067894e-01 -4.167888110238e-01 -4.045163210984e-01 -4.089626953621e-01 -3.956761361248e-01
6.115000000000e-01 -6.446574886276e-01 -4.052815694996e-01 -4.175691482271e-01 -4.052729677650e-01 -4.097285889225e-01 -3.964150429022e-01
6.117500000000e-01 -6.458575218932e-01 -4.060372264994e-01 -4.183484517125e-01 -4.060286087420e-01 -4.104934681139e-01 -3.971529715648e-01
6.120000000000e-01 -6.470559615695e-01 -4.067918759409e-01 -4.191267195596e-01 -4.067832421817e-01 -4.112573310504e-01 -3.978899202920e-01
6.122500000000e-01 -6.482528046995e-01 -4.075455159786e-01 -4.199039498506e-01 -4.075368662382e-01 -4.120201758489e-01 -3.986258872653e-01
6.125000000000e-01 -6.494480483302e-01 -4.082981447694e-01 -4.206801406703e-01 -4.082894790688e-01 -4.127820006287e-01 -3.993608706689e-01
6.127500000000e-01 -6.506416895124e-01 -4.090497604727e-01 -4.214552901060e-01 -4.090410788329e-01 -4.135428035116e-01 -4.000948686892e-01
6.130000000000e-01 -6.518337253009e-01 -4.098003612506e-01 -4.222293962477e-01 -4.097916636925e-01 -4.143025826220e-01 -4.008278795153e-01
6.132500000000e-01 -6.530241527545e-01 -4.105499452674e-01 -4.230024571879e-01 -4.105412318121e-01 -4.150613360867e-01 -4.015599013383e-01
6.135000000000e-01 -6.542129689359e-01 -4.112985106902e-01 -4.237744710216e-01 -4.112897813588e-01 -4.158190620352e-01 -4.022909323523e-01
6.137500000000e-01 -6.554001709118e-01 -4.120460556885e-01 -4.245454358466e-01 -4.120373105020e-01 -4.165757585993e-01 -4.030209707533e-01
6.140000000000e-01 -6.565857557530e-01 -4.127925784342e-01 -4.253153497630e-01 -4.127838174139e-01 -4.173314239137e-01 -4.037500147402e-01
6.142500000000e-01 -6.577697205340e-01 -4.135380771020e-01 -4.260842108737e-01 -4.135293002690e-01 -4.180860561153e-01 -4.044780625140e-01
6.145000000000e-01 -6.589520623337e-01 -4.142825498690e-01 -4.268520172843e-01 -4.142737572445e-01 -4.188396533438e-01 -4.052051122785e-01
6.147500000000e-01 -6.601327782347e-01 -4.150259949147e-01 -4.276187671028e-01 -4.150171865201e-01 -4.195922137414e-01 -4.059311622396e-01
6.150000000000e-01 -6.613118653236e-01 -4.157684104213e-01 -4.283844584400e-01 -4.157595862779e-01 -4.203437354527e-01 -4.066562106059e-01
6.152500000000e-01 -6.624893206914e-01 -4.165097945736e-01 -4.291490894090e-01 -4.165009547026e-01 -4.210942166252e-01 -4.073802555884e-01
6.155000000000e-01 -6.636651414325e-01 -4.172501455588e-01 -4.299126581259e-01 -4.172412899817e-01 -4.218436554086e-01 -4.081032954006e-01
6.157500000000e-01 -6.648393246458e-01 -4.179894615668e-01 -4.306751627092e-01 -4.179805903049e-01 -4.225920499555e-01 -4.088253282586e-01
6.160000000000e-01 -6.660118674342e-01 -4.187277407898e-01 -4.314366012801e-01 -4.187188538647e-01 -4.233393984207e-01 -4.095463523807e-01
6.162500000000e-01 -6.671827669046e-01 -4.194649814228e-01 -4.321969719623e-01 -4.194560788560e-01 -4.240856989621e-01 -4.102663659878e-01
6.165000000000e-01 -6.683520201678e-01 -4.202011816633e-01 -4.329562728825e-01 -4.201922634765e-01 -4.248309497398e-01 -4.109853673035e-01
6.167500000000e-01 -6.695196243388e-01 -4.209363397115e-01 -4.337145021696e-01 -4.209274059262e-01 -4.255751489166e-01 -4.117033545537e-01
6.170000000000e-01 -6.706855765367e-01 -4.216704537699e-01 -4.344716579555e-01 -4.216615044077e-01 -4.263182946578e-01 -4.124203259667e-01
6.172500000000e-01 -6.718498738846e-01 -4.224035220439e-01 -4.352277383745e-01 -4.223945571264e-01 -4.270603851316e-01 -4.131362797736e-01
6.175000000000e-01 -6.730125135098e-01 -4.231355427411e-01 -4.359827415638e-01 -4.231265622901e-01 -4.278014185085e-01 -4.138512142078e-01
6.177500000000e-01 -6.741734925435e-01 -4.238665140720e-01 -4.367366656630e-01 -4.238575181093e-01 -4.285413929618e-01 -4.145651275052e-01
6.180000000000e-01 -6.753328081210e-01 -4.245964342496e-01 -4.374895088145e-01 -4.245874227970e-01 -4.292803066674e-01 -4.152780179045e-01
6.182500000000e-01 -6.764904573820e-01 -4.253253014895e-01 -4.382412691636e-01 -4.253162745688e-01 -4.300181578037e-01 -4.159898836465e-01
6.185000000000e-01 -6.776464374701e-01 -4.260531140099e-01 -4.389919448578e-01 -4.260440716429e-01 -4.307549445518e-01 -4.167007229748e-01
6.187500000000e-01 -6.788007455330e-01 -4.267798700315e-01 -4.397415340476e-01 -4.267708122403e-01 -4.314906650954e-01 -4.174105341355e-01
6.190000000000e-01 -6.799533787224e-01 -4.275055677779e-01 -4.404900348862e-01 -4.274964945843e-01 -4.322253176210e-01 -4.181193153772e-01
6.192500000000e-01 -6.811043341945e-01 -4.282302054749e-01 -4.412374455293e-01 -4.282211169010e-01 -4.329589003175e-01 -4.188270649510e-01
6.195000000000e-01 -6.822536091094e-01 -4.289537813513e-01 -4.419837641355e-01 -4.289446774191e-01 -4.336914113767e-01 -4.195337811107e-01
6.197500000000e-01 -6.834012006313e-01 -4.296762936383e-01 -4.427289888659e-01 -4.296671743698e-01 -4.344228489927e-01 -4.202394621125e-01
6.200000000000e-01 -6.845471059287e-01 -4.303977405698e-01 -4.434731178845e-01 -4.303886059872e-01 -4.351532113627e-01 -4.209441062152e-01
6.202500000000e-01 -6.856913221741e-01 -4.311181203823e-01 -4.442161493579e-01 -4.311089705078e-01 -4.358824966861e-01 -4.216477116802e-01
6.205000000000e-01 -6.868338465444e-01 -4.318374313150e-01 -4.449580814554e-01 -4.318282661707e-01 -4.366107031652e-01 -4.223502767713e-01
6.207500000000e-01 -6.879746762205e-01 -4.325556716096e-01 -4.456989123490e-01 -4.325464912179e-01 -4.373378290050e-01 -4.230517997551e-01
6.210000000000e-01 -6.891138083873e-01 -4.332728395107e-01 -4.464386402136e-01 -4.332636438936e-01 -4.380638724132e-01 -4.237522789007e-01
6.212500000000e-01 -6.902512402344e-01 -4.339889332652e-01 -4.471772632266e-01 -4.339797224452e-01 -4.387888316001e-01 -4.244517124796e-01
6.215000000000e-01 -6.913869689553e-01 -4.347039511229e-01 -4.479147795683e-01 -4.346947251223e-01 -4.395127047786e-01 -4.251500987662e-01
6.217500000000e-01 -6.925209917474e-01 -4.354178913362e-01 -4.486511874215e-01 -4.354086501774e-01 -4.402354901643e-01 -4.258474360371e-01
6.220000000000e-01 -6.936533058128e-01 -4.361307521601e-01 -4.493864849720e-01 -4.361214958657e-01 -4.409571859756e-01 -4.265437225718e-01
6.222500000000e-01 -6.947839083576e-01 -4.368425318525e-01 -4.501206704083e-01 -4.368332604447e-01 -4.416777904337e-01 -4.272389566523e-01
6.225000000000e-01 -6.959127965924e-01 -4.375532286735e-01 -4.508537419215e-01 -4.375439421749e-01 -4.423973017621e-01 -4.279331365631e-01
6.227500000000e-01 -6.970399677313e-01 -4.382628408864e-01 -4.515856977056e-01 -4.382535393196e-01 -4.431157181873e-01 -4.286262605915e-01
6.230000000000e-01 -6.981654189935e-01 -4.389713667567e-01 -4.523165359573e-01 -4.389620501443e-01 -4.438330379386e-01 -4.293183270271e-01
6.232500000000e-01 -6.992891476019e-01 -4.396788045531e-01 -4.530462548761e-01 -4.396694729176e-01 -4.445492592477e-01 -4.300093341625e-01
6.235000000000e-01 -7.004111507839e-01 -4.403851525464e-01 -4.537748526641e-01 -4.403758059107e-01 -4.452643803492e-01 -4.306992802926e-01
6.237500000000e-01 -7.015314257708e-01 -4.410904090106e-01 -4.545023275264e-01 -4.410810473972e-01 -4.459783994804e-01 -4.313881637150e-01
6.240000000000e-01 -7.026499697989e-01 -4.417945722220e-01 -4.552286776708e-01 -4.417851956537e-01 -4.466913148813e-01 -4.320759827300e-01
6.242500000000e-01 -7.037667801079e-01 -4.424976404599e-01 -4.559539013078e-01 -4.424882489595e-01 -4.474031247948e-01 -4.327627356405e-01
6.245000000000e-01 -7.048818539424e-01 -4.431996120062e-01 -4.566779966508e-01 -4.431902055965e-01 -4.481138274661e-01 -4.334484207519e-01
6.247500000000e-01 -7.059951885509e-01 -4.439004851453e-01 -4.574009619158e-01 -4.438910638492e-01 -4.488234211437e-01 -4.341330363725e-01
6.250000000000e-01 -7.071067811865e-01 -4.446002581647e-01 -4.581227953218e-01 -4.445908220051e-01 -4.495319040785e-01 -4.348165808129e-01
6.252500000000e-01 -7.082166291065e-01 -4.452989293543e-01 -4.588434950906e-01 -4.452894783540e-01 -4.502392745240e-01 -4.354990523866e-01
6.255000000000e-01 -7.093247295723e-01 -4.459964970068e-01 -4.595630594466e-01 -4.459870311889e-01 -4.509455307368e-01 -4.361804494098e-01
6.257500000000e-01 -7.104310798498e-01 -4.466929594177e-01 -4.602814866171e-01 -4.466834788052e-01 -4.516506709760e-01 -4.368607702010e-01
6.260000000000e-01 -7.115356772093e-01 -4.473883148850e-01 -4.609987748324e-01 -4.473788195010e-01 -4.523546935037e-01 -4.375400130817e-01
6.262500000000e-01 -7.126385189252e-01 -4.480825617098e-01 -4.617149223252e-01 -4.480730515774e-01 -4.530575965845e-01 -4.382181763759e-01
6.265000000000e-01 -7.137396022764e-01 -4.487756981957e-01 -4.624299273315e-01 -4.487661733379e-01 -4.537593784861e-01 -4.388952584104e-01
6.267500000000e-01 -7.148389245461e-01 -4.494677226490e-01 -4.631437880899e-01 -4.494581830890e-01 -4.544600374786e-01 -4.395712575144e-01
6.270000000000e-01 -7.159364830218e-01 -4.501586333787e-01 -4.638565028415e-01 -4.501490791398e-01 -4.551595718350e-01 -4.402461720200e-01
6.272500000000e-01 -7.170322749954e-01 -4.508484286969e-01 -4.645680698309e-01 -4.508388598022e-01 -4.558579798311e-01 -4.409200002620e-01
6.275000000000e-01 -7.181262977632e-01 -4.515371069180e-01 -4.652784873050e-01 -4.515275233910e-01 -4.565552597456e-01 -4.415927405777e-01
6.277500000000e-01 -7.192185486257e-01 -4.522246663595e-01 -4.659877535137e-01 -4.522150682233e-01 -4.572514098598e-01 -4.422643913072e-01
6.280000000000e-01 -7.203090248879e-01 -4.529111053414e-01 -4.666958667099e-01 -4.529014926194e-01 -4.579464284579e-01 -4.429349507932e-01
6.282500000000e-01 -7.213977238593e-01 -4.535964221866e-01 -4.674028251491e-01 -4.535867949023e-01 -4.586403138269e-01 -4.436044173814e-01
6.285000000000e-01 -7.224846428534e-01 -4.542806152207e-01 -4.681086270899e-01 -4.542709733975e-01 -4.593330642567e-01 -4.442727894197e-01
6.287500000000e-01 -7.235697791885e-01 -4.549636827723e-01 -4.688132707935e-01 -4.549540264336e-01 -4.600246780397e-01 -4.449400652591e-01
6.290000000000e-01 -7.246531301871e-01 -4.556456231724e-01 -4.695167545241e-01 -4.556359523417e-01 -4.607151534712e-01 -4.456062432531e-01
6.292500000000e-01 -7.257346931761e-01 -4.563264347549e-01 -4.702190765488e-01 -4.563167494558e-01 -4.614044888496e-01 -4.462713217579e-01
6.295000000000e-01 -7.268144654869e-01 -4.570061158567e-01 -4.709202351376e-01 -4.569964161128e-01 -4.620926824759e-01 -4.469352991327e-01
6.297500000000e-01 -7.278924444553e-01 -4.576846648173e-01 -4.716202285631e-01 -4.576749506522e-01 -4.627797326538e-01 -4.475981737390e-01
6.300000000000e-01 -7.289686274214e-01 -4.583620799789e-01 -4.723190551010e-01 -4.583523514163e-01 -4.634656376901e-01 -4.482599439414e-01
6.302500000000e-01 -7.300430117299e-01 -4.590383596868e-01 -4.730167130300e-01 -4.590286167503e-01 -4.641503958941e-01 -4.489206081069e-01
6.305000000000e-01 -7.311155947298e-01 -4.597135022887e-01 -4.737132006315e-01 -4.597037450021e-01 -4.648340055783e-01 -4.495801646054e-01
6.307500000000e-01 -7.321863737748e-01 -4.603875061355e-01 -4.744085161897e-01 -4.603777345225e-01 -4.655164650579e-01 -4.502386118095e-01
6.310000000000e-01 -7.332553462226e-01 -4.610603695805e-01 -4.751026579919e-01 -4.610505836650e-01 -4.661977726507e-01 -4.508959480947e-01
6.312500000000e-01 -7.343225094356e-01 -4.617320909802e-01 -4.757956243284e-01 -4.617222907860e-01 -4.668779266778e-01 -4.515521718389e-01
6.315000000000e-01 -7.353878607810e-01 -4.624026686936e-01 -4.764874134920e-01 -4.623928542446e-01 -4.675569254627e-01 -4.522072814230e-01
6.317500000000e-01 -7.364513976300e-01 -4.630721010827e-01 -4.771780237787e-01 -4.630622724028e-01 -4.682347673320e-01 -4.528612752306e-01
6.320000000000e-01 -7.375131173582e-01 -4.637403865123e-01 -4.778674534875e-01 -4.637305436255e-01 -4.689114506152e-01 -4.535141516480e-01
6.322500000000e-01 -7.385730173461e-01 -4.644075233500e-01 -4.785557009200e-01 -4.643976662802e-01 -4.695869736446e-01 -4.541659090643e-01
6.325000000000e-01 -7.396310949786e-01 -4.650735099662e-01 -4.792427643809e-01 -4.650636387374e-01 -4.702613347552e-01 -4.548165458714e-01
6.327500000000e-01 -7.406873476449e-01 -4.657383447341e-01 -4.799286421778e-01 -4.657284593704e-01 -4.709345322850e-01 -4.554660604639e-01
6.330000000000e-01 -7.417417727388e-01 -4.664020260298e-01 -4.806133326213e-01 -4.663921265554e-01 -4.716065645748e-01 -4.561144512391e-01
6.332500000000e-01 -7.427943676585e-01 -4.670645522323e-01 -4.812968340249e-01 -4.670546386712e-01 -4.722774299686e-01 -4.567617165973e-01
6.335000000000e-01 -7.438451298070e-01 -4.677259217233e-01 -4.819791447049e-01 -4.677159940998e-01 -4.729471268131e-01 -4.574078549413e-01
6.337500000000e-01 -7.448940565916e-01 -4.683861328875e-01 -4.826602629807e-01 -4.683761912257e-01 -4.736156534575e-01 -4.580528646770e-01
6.340000000000e-01 -7.459411454241e-01 -4.690451841122e-01 -4.833401871747e-01 -4.690352284365e-01 -4.742830082545e-01 -4.586967442127e-01
6.342500000000e-01 -7.469863937211e-01 -4.697030737879e-01 -4.840189156120e-01 -4.696931041224e-01 -4.749491895594e-01 -4.593394919598e-01
6.345000000000e-01 -7.480297989034e-01 -4.703598003078e-01 -4.846964466208e-01 -4.703498166769e-01 -4.756141957303e-01 -4.599811063324e-01
6.347500000000e-01 -7.490713583965e-01 -4.710153620678e-01 -4.853727785324e-01 -4.710053644959e-01 -4.762780251283e-01 -4.606215857473e-01
6.350000000000e-01 -7.501110696304e-01 -4.716697574669e-01 -4.860479096807e-01 -4.716597459783e-01 -4.769406761176e-01 -4.612609286243e-01
6.352500000000e-01 -7.511489300400e-01 -4.723229849068e-01 -4.867218384029e-01 -4.723129595261e-01 -4.776021470649e-01 -4.618991333857e-01
6.355000000000e-01 -7.521849370641e-01 -4.729750427923e-01 -4.873945630390e-01 -4.729650035438e-01 -4.782624363402e-01 -4.625361984570e-01
6.357500000000e-01 -7.532190881467e-01 -4.736259295309e-01 -4.880660819321e-01 -4.736158764391e-01 -4.789215423163e-01 -4.631721222662e-01
6.360000000000e-01 -7.542513807361e-01 -4.742756435329e-01 -4.887363934281e-01 -4.742655766224e-01 -4.795794633689e-01 -4.638069032442e-01
6.362500000000e-01 -7.552818122852e-01 -4.749241832117e-01 -4.894054958761e-01 -4.749141025071e-01 -4.802361978765e-01 -4.644405398247e-01
6.365000000000e-01 -7.563103802515e-01 -4.755715469835e-01 -4.900733876280e-01 -4.755614525094e-01 -4.808917442208e-01 -4.650730304444e-01
6.367500000000e-01 -7.573370820971e-01 -4.762177332673e-01 -4.907400670387e-01 -4.762076250483e-01 -4.815461007862e-01 -4.657043735427e-01
6.370000000000e-01 -7.583619152887e-01 -4.768627404851e-01 -4.914055324662e-01 -4.768526185459e-01 -4.821992659601e-01 -4.663345675617e-01
6.372500000000e-01 -7.593848772977e-01 -4.775065670619e-01 -4.920697822715e-01 -4.774964314272e-01 -4.828512381329e-01 -4.669636109465e-01
6.375000000000e-01 -7.604059656001e-01 -4.781492114254e-01 -4.927328148184e-01 -4.781390621199e-01 -4.835020156979e-01 -4.675915021450e-01
6.377500000000e-01 -7.614251776762e-01 -4.787906720062e-01 -4.933946284740e-01 -4.787805090548e-01 -4.841515970513e-01 -4.682182396080e-01
6.380000000000e-01 -7.624425110115e-01 -4.794309472381e-01 -4.940552216081e-01 -4.794207706655e-01 -4.847999805924e-01 -4.688438217890e-01
6.382500000000e-01 -7.634579630956e-01 -4.800700355574e-01 -4.947145925939e-01 -4.800598453886e-01 -4.854471647234e-01 -4.694682471444e-01
6.385000000000e-01 -7.644715314232e-01 -4.807079354037e-01 -4.953727398071e-01 -4.806977316636e-01 -4.860931478494e-01 -4.700915141337e-01
6.387500000000e-01 -7.654832134931e-01 -4.813446452193e-01 -4.960296616270e-01 -4.813344279327e-01 -4.867379283786e-01 -4.707136212189e-01
6.390000000000e-01 -7.664930068094e-01 -4.819801634496e-01 -4.966853564355e-01 -4.819699326414e-01 -4.873815047218e-01 -4.713345668650e-01
6.392500000000e-01 -7.675009088803e-01 -4.826144885426e-01 -4.973398226177e-01 -4.826042442380e-01 -4.880238752933e-01 -4.719543495399e-01
6.395000000000e-01 -7.685069172191e-01 -4.832476189496e-01 -4.979930585616e-01 -4.832373611736e-01 -4.886650385100e-01 -4.725729677143e-01
6.397500000000e-01 -7.695110293434e-01 -4.838795531246e-01 -4.986450626585e-01 -4.838692819022e-01 -4.893049927919e-01 -4.731904198620e-01
6.400000000000e-01 -7.705132427758e-01 -4.845102895247e-01 -4.992958333025e-01 -4.845000048810e-01 -4.899437365622e-01 -4.738067044593e-01
6.402500000000e-01 -7.715135550434e-01 -4.851398266099e-01 -4.999453688908e-01 -4.851295285701e-01 -4.905812682467e-01 -4.744218199857e-01
6.405000000000e-01 -7.725119636778e-01 -4.857681628431e-01 -5.005936678238e-01 -4.857578514323e-01 -4.912175862744e-01 -4.750357649234e-01
6.407500000000e-01 -7.735084662159e-01 -4.863952966901e-01 -5.012407285046e-01 -4.863849719335e-01 -4.918526890773e-01 -4.756485377576e-01
6.410000000000e-01 -7.745030601988e-01 -4.870212266197e-01 -5.018865493397e-01 -4.870108885427e-01 -4.924865750903e-01 -4.762601369762e-01
6.412500000000e-01 -7.754957431723e-01 -4.876459511039e-01 -5.025311287386e-01 -4.876355997316e-01 -4.931192427514e-01 -4.768705610704e-01
6.415000000000e-01 -7.764865126871e-01 -4.882694686172e-01 -5.031744651138e-01 -4.882591039751e-01 -4.937506905016e-01 -4.774798085338e-01
6.417500000000e-01 -7.774753662986e-01 -4.888917776375e-01 -5.038165568808e-01 -4.888813997508e-01 -4.943809167850e-01 -4.780878778633e-01
6.420000000000e-01 -7.784623015670e-01 -4.895128766454e-01 -5.044574024583e-01 -4.895024855395e-01 -4.950099200484e-01 -4.786947675585e-01
6.422500000000e-01 -7.794473160571e-01 -4.901327641246e-01 -5.050970002679e-01 -4.901223598248e-01 -4.956376987420e-01 -4.793004761219e-01
6.425000000000e-01 -7.804304073384e-01 -4.907514385616e-01 -5.057353487346e-01 -4.907410210936e-01 -4.962642513188e-01 -4.799050020590e-01
6.427500000000e-01 -7.814115729852e-01 -4.913688984463e-01 -5.063724462862e-01 -4.913584678353e-01 -4.968895762348e-01 -4.805083438783e-01
6.430000000000e-01 -7.823908105766e-01 -4.919851422710e-01 -5.070082913536e-01 -4.919746985427e-01 -4.975136719494e-01 -4.811105000909e-01
6.432500000000e-01 -7.833681176965e-01 -4.926001685315e-01 -5.076428823710e-01 -4.925897117114e-01 -4.981365369245e-01 -4.817114692113e-01
6.435000000000e-01 -7.843434919334e-01 -4.932139757262e-01 -5.082762177755e-01 -4.932035058401e-01 -4.987581696253e-01 -4.823112497564e-01
6.437500000000e-01 -7.853169308807e-01 -4.938265623569e-01 -5.089082960073e-01 -4.938160794301e-01 -4.993785685201e-01 -4.829098402465e-01
6.440000000000e-01 -7.862884321366e-01 -4.944379269280e-01 -5.095391155099e-01 -4.944274309864e-01 -4.999977320801e-01 -4.835072392046e-01
6.442500000000e-01 -7.872579933039e-01 -4.950480679472e-01 -5.101686747296e-01 -4.950375590163e-01 -5.006156587797e-01 -4.841034451567e-01
6.445000000000e-01 -7.882256119905e-01 -4.956569839249e-01 -5.107969721162e-01 -4.956464620306e-01 -5.012323470963e-01 -4.846984566316e-01
6.447500000000e-01 -7.891912858086e-01 -4.962646733749e-01 -5.114240061223e-01 -4.962541385428e-01 -5.018477955102e-01 -4.852922721612e-01
6.450000000000e-01 -7.901550123757e-01 -4.968711348137e-01 -5.120497752036e-01 -4.968605870696e-01 -5.024620025051e-01 -4.858848902804e-01
6.452500000000e-01 -7.911167893138e-01 -4.974763667609e-01 -5.126742778191e-01 -4.974658061307e-01 -5.030749665674e-01 -4.864763095270e-01
6.455000000000e-01 -7.920766142500e-01 -4.980803677392e-01 -5.132975124309e-01 -4.980697942488e-01 -5.036866861869e-01 -4.870665284416e-01
6.457500000000e-01 -7.930344848158e-01 -4.986831362743e-01 -5.139194775041e-01 -4.986725499494e-01 -5.042971598561e-01 -4.876555455679e-01
6.460000000000e-01 -7.939903986479e-01 -4.992846708947e-01 -5.145401715072e-01 -4.992740717614e-01 -5.049063860709e-01 -4.882433594527e-01
6.462500000000e-01 -7.949443533875e-01 -4.998849701323e-01 -5.151595929115e-01 -4.998743582166e-01 -5.055143633302e-01 -4.888299686456e-01
6.465000000000e-01 -7.958963466810e-01 -5.004840325218e-01 -5.157777401916e-01 -5.004734078496e-01 -5.061210901358e-01 -4.894153716990e-01
6.467500000000e-01 -7.968463761794e-01 -5.010818566010e-01 -5.163946118254e-01 -5.010712191983e-01 -5.067265649928e-01 -4.899995671687e-01
6.470000000000e-01 -7.977944395386e-01 -5.016784409107e-01 -5.170102062935e-01 -5.016677908036e-01 -5.073307864093e-01 -4.905825536132e-01
6.472500000000e-01 -7.987405344193e-01 -5.022737839948e-01 -5.176245220803e-01 -5.022631212093e-01 -5.079337528967e-01 -4.911643295940e-01
6.475000000000e-01 -7.996846584871e-01 -5.028678844003e-01 -5.182375576727e-01 -5.028572089626e-01 -5.085354629690e-01 -4.917448936756e-01
6.477500000000e-01 -8.006268094125e-01 -5.034607406770e-01 -5.188493115613e-01 -5.034500526132e-01 -5.091359151439e-01 -4.923242444256e-01
6.480000000000e-01 -8.015669848709e-01 -5.040523513780e-01 -5.194597822394e-01 -5.040416507144e-01 -5.097351079418e-01 -4.929023804145e-01
6.482500000000e-01 -8.025051825423e-01 -5.046427150594e-01 -5.200689682038e-01 -5.046320018221e-01 -5.103330398863e-01 -4.934793002157e-01
6.485000000000e-01 -8.034414001121e-01 -5.052318302803e-01 -5.206768679544e-01 -5.052211044957e-01 -5.109297095042e-01 -4.940550024058e-01
6.487500000000e-01 -8.043756352701e-01 -5.058196956030e-01 -5.212834799942e-01 -5.058089572973e-01 -5.115251153253e-01 -4.946294855643e-01
6.490000000000e-01 -8.053078857111e-01 -5.064063095927e-01 -5.218888028293e-01 -5.063955587923e-01 -5.121192558825e-01 -4.952027482737e-01
6.492500000000e-01 -8.062381491350e-01 -5.069916708179e-01 -5.224928349692e-01 -5.069809075490e-01 -5.127121297121e-01 -4.957747891196e-01
6.495000000000e-01 -8.071664232464e-01 -5.075757778498e-01 -5.230955749264e-01 -5.075650021389e-01 -5.133037353531e-01 -4.963456066905e-01
6.497500000000e-01 -8.080927057548e-01 -5.081586292630e-01 -5.236970212168e-01 -5.081478411365e-01 -5.138940713481e-01 -4.969151995779e-01
6.500000000000e-01 -8.090169943749e-01 -5.087402236351e-01 -5.242971723592e-01 -5.087294231194e-01 -5.144831362424e-01 -4.974835663764e-01
6.502500000000e-01 -8.099392868260e-01 -5.093205595468e-01 -5.248960268758e-01 -5.093097466684e-01 -5.150709285847e-01 -4.980507056837e-01
6.505000000000e-01 -8.108595808323e-01 -5.098996355818e-01 -5.254935832919e-01 -5.098888103672e-01 -5.156574469267e-01 -4.986166161004e-01
6.507500000000e-01 -8.117778741233e-01 -5.104774503269e-01 -5.260898401361e-01 -5.104666128028e-01 -5.162426898235e-01 -4.991812962302e-01
6.510000000000e-01 -8.126941644331e-01 -5.110540023722e-01 -5.266847959402e-01 -5.110431525650e-01 -5.168266558329e-01 -4.997447446798e-01
6.512500000000e-01 -8.136084495008e-01 -5.116292903105e-01 -5.272784492391e-01 -5.116184282469e-01 -5.174093435162e-01 -5.003069600588e-01
6.515000000000e-01 -8.145207270705e-01 -5.122033127382e-01 -5.278707985710e-01 -5.121924384448e-01 -5.179907514379e-01 -5.008679409802e-01
6.517500000000e-01 -8.154309948914e-01 -5.127760682544e-01 -5.284618424773e-01 -5.127651817579e-01 -5.185708781654e-01 -5.014276860597e-01
6.520000000000e-01 -8.163392507172e-01 -5.133475554614e-01 -5.290515795026e-01 -5.133366567885e-01 -5.191497222694e-01 -5.019861939163e-01
6.522500000000e-01 -8.172454923071e-01 -5.139177729648e-01 -5.296400081948e-01 -5.139068621423e-01 -5.197272823238e-01 -5.025434631718e-01
6.525000000000e-01 -8.181497174250e-01 -5.144867193732e-01 -5.302271271049e-01 -5.144757964277e-01 -5.203035569055e-01 -5.030994924512e-01
6.527500000000e-01 -8.190519238398e-01 -5.150543932981e-01 -5.308129347872e-01 -5.150434582566e-01 -5.208785445949e-01 -5.036542803827e-01
6.530000000000e-01 -8.199521093255e-01 -5.156207933545e-01 -5.313974297993e-01 -5.156098462437e-01 -5.214522439751e-01 -5.042078255974e-01
6.532500000000e-01 -8.208502716608e-01 -5.161859181602e-01 -5.319806107019e-01 -5.161749590071e-01 -5.220246536329e-01 -5.047601267293e-01
6.535000000000e-01 -8.217464086296e-01 -5.167497663365e-01 -5.325624760590e-01 -5.167387951678e-01 -5.225957721578e-01 -5.053111824158e-01
6.537500000000e-01 -8.226405180208e-01 -5.173123365073e-01 -5.331430244380e-01 -5.173013533501e-01 -5.231655981429e-01 -5.058609912972e-01
6.540000000000e-01 -8.235325976285e-01 -5.178736273002e-01 -5.337222544092e-01 -5.178626321814e-01 -5.237341301842e-01 -5.064095520169e-01
6.542500000000e-01 -8.244226452512e-01 -5.184336373455e-01 -5.343001645465e-01 -5.184226302921e-01 -5.243013668812e-01 -5.069568632213e-01
6.545000000000e-01 -8.253106586930e-01 -5.189923652769e-01 -5.348767534269e-01 -5.189813463159e-01 -5.248673068361e-01 -5.075029235601e-01
6.547500000000e-01 -8.261966357628e-01 -5.195498097312e-01 -5.354520196306e-01 -5.195387788897e-01 -5.254319486548e-01 -5.080477316858e-01
6.550000000000e-01 -8.270805742746e-01 -5.201059693482e-01 -5.360259617412e-01 -5.200949266532e-01 -5.259952909461e-01 -5.085912862543e-01
6.552500000000e-01 -8.279624720472e-01 -5.206608427709e-01 -5.365985783455e-01 -5.206497882496e-01 -5.265573323221e-01 -5.091335859244e-01
6.555000000000e-01 -8.288423269048e-01 -5.212144286457e-01 -5.371698680335e-01 -5.212033623252e-01 -5.271180713982e-01 -5.096746293579e-01
6.557500000000e-01 -8.297201366763e-01 -5.217667256219e-01 -5.377398293987e-01 -5.217556475293e-01 -5.276775067929e-01 -5.102144152200e-01
6.560000000000e-01 -8.305958991958e-01 -5.223177323519e-01 -5.383084610376e-01 -5.223066425146e-01 -5.282356371279e-01 -5.107529421787e-01
6.562500000000e-01 -8.314696123025e-01 -5.228674474916e-01 -5.388757615502e-01 -5.228563459367e-01 -5.287924610282e-01 -5.112902089053e-01
6.565000000000e-01 -8.323412738406e-01 -5.234158696996e-01 -5.394417295396e-01 -5.234047564544e-01 -5.293479771219e-01 -5.118262140741e-01
6.567500000000e-01 -8.332108816595e-01 -5.239629976382e-01 -5.400063636122e-01 -5.239518727300e-01 -5.299021840406e-01 -5.123609563626e-01
6.570000000000e-01 -8.340784336131e-01 -5.245088299724e-01 -5.405696623779e-01 -5.244976934285e-01 -5.304550804188e-01 -5.128944344514e-01
6.572500000000e-01 -8.349439275613e-01 -5.250533653706e-01 -5.411316244497e-01 -5.250422172184e-01 -5.310066648945e-01 -5.134266470242e-01
6.575000000000e-01 -8.358073613683e-01 -5.255966025044e-01 -5.416922484439e-01 -5.255854427714e-01 -5.315569361087e-01 -5.139575927678e-01
6.577500000000e-01 -8.366687329037e-01 -5.261385400486e-01 -5.422515329802e-01 -5.261273687620e-01 -5.321058927058e-01 -5.144872703721e-01
6.580000000000e-01 -8.375280400422e-01 -5.266791766809e-01 -5.428094766816e-01 -5.266679938683e-01 -5.326535333334e-01 -5.150156785301e-01
6.582500000000e-01 -8.383852806635e-01 -5.272185110827e-01 -5.433660781743e-01 -5.272073167715e-01 -5.331998566424e-01 -5.155428159382e-01
6.585000000000e-01 -8.392404526524e-01 -5.277565419380e-01 -5.439213360879e-01 -5.277453361558e-01 -5.337448612868e-01 -5.160686812957e-01
6.587500000000e-01 -8.400935538989e-01 -5.282932679345e-01 -5.444752490552e-01 -5.282820507088e-01 -5.342885459240e-01 -5.165932733050e-01
6.590000000000e-01 -8.409445822982e-01 -5.288286877628e-01 -5.450278157125e-01 -5.288174591211e-01 -5.348309092146e-01 -5.171165906717e-01
6.592500000000e-01 -8.417935357502e-01 -5.293628001168e-01 -5.455790346994e-01 -5.293515600868e-01 -5.353719498225e-01 -5.176386321046e-01
6.595000000000e-01 -8.426404121604e-01 -5.298956036936e-01 -5.461289046585e-01 -5.298843523029e-01 -5.359116664148e-01 -5.181593963157e-01
6.597500000000e-01 -8.434852094392e-01 -5.304270971936e-01 -5.466774242361e-01 -5.304158344698e-01 -5.364500576619e-01 -5.186788820200e-01
6.600000000000e-01 -8.443279255020e-01 -5.309572793201e-01 -5.472245920818e-01 -5.309460052910e-01 -5.369871222375e-01 -5.191970879357e-01
6.602500000000e-01 -8.451685582696e-01 -5.314861487801e-01 -5.477704068483e-01 -5.314748634733e-01 -5.375228588184e-01 -5.197140127842e-01
6.605000000000e-01 -8.460071056679e-01 -5.320137042832e-01 -5.483148671918e-01 -5.320024077266e-01 -5.380572660850e-01 -5.202296552900e-01
6.607500000000e-01 -8.468435656276e-01 -5.325399445429e-01 -5.488579717718e-01 -5.325286367642e-01 -5.385903427208e-01 -5.207440141809e-01
6.610000000000e-01 -8.476779360851e-01 -5.330648682753e-01 -5.493997192512e-01 -5.330535493023e-01 -5.391220874124e-01 -5.212570881877e-01
6.612500000000e-01 -8.485102149815e-01 -5.335884742002e-01 -5.499401082962e-01 -5.335771440607e-01 -5.396524988500e-01 -5.217688760444e-01
6.615000000000e-01 -8.493404002633e-01 -5.341107610404e-01 -5.504791375763e-01 -5.340994197623e-01 -5.401815757269e-01 -5.222793764883e-01
6.617500000000e-01 -8.501684898821e-01 -5.346317275219e-01 -5.510168057645e-01 -5.346203751331e-01 -5.407093167398e-01 -5.227885882597e-01
6.620000000000e-01 -8.509944817947e-01 -5.351513723740e-01 -5.515531115369e-01 -5.351400089024e-01 -5.412357205885e-01 -5.232965101023e-01
6.622500000000e-01 -8.518183739630e-01 -5.356696943293e-01 -5.520880535732e-01 -5.356583198029e-01 -5.417607859764e-01 -5.238031407628e-01
6.625000000000e-01 -8.526401643541e-01 -5.361866921235e-01 -5.526216305565e-01 -5.361753065703e-01 -5.422845116101e-01 -5.243084789911e-01
6.627500000000e-01 -8.534598509404e-01 -5.367023644956e-01 -5.531538411730e-01 -5.366909679437e-01 -5.428068961993e-01 -5.248125235403e-01
6.630000000000e-01 -8.542774316993e-01 -5.372167101881e-01 -5.536846841123e-01 -5.372053026653e-01 -5.433279384571e-01 -5.253152731668e-01
6.632500000000e-01 -8.550929046136e-01 -5.377297279462e-01 -5.542141580678e-01 -5.377183094808e-01 -5.438476371001e-01 -5.258167266301e-01
6.635000000000e-01 -8.559062676712e-01 -5.382414165189e-01 -5.547422617357e-01 -5.382299871388e-01 -5.443659908480e-01 -5.263168826929e-01
6.637500000000e-01 -8.567175188651e-01 -5.387517746580e-01 -5.552689938159e-01 -5.387403343915e-01 -5.448829984239e-01 -5.268157401211e-01
6.640000000000e-01 -8.575266561937e-01 -5.392608011191e-01 -5.557943530118e-01 -5.392493499942e-01 -5.453986585542e-01 -5.273132976838e-01
6.642500000000e-01 -8.583336776604e-01 -5.397684946604e-01 -5.563183380298e-01 -5.397570327053e-01 -5.459129699687e-01 -5.278095541534e-01
6.645000000000e-01 -8.591385812743e-01 -5.402748540439e-01 -5.568409475799e-01 -5.402633812870e-01 -5.464259314005e-01 -5.283045083053e-01
6.647500000000e-01 -8.599413650491e-01 -5.407798780346e-01 -5.573621803756e-01 -5.407683945040e-01 -5.469375415860e-01 -5.287981589184e-01
6.650000000000e-01 -8.607420270039e-01 -5.412835654009e-01 -5.578820351336e-01 -5.412720711248e-01 -5.474477992647e-01 -5.292905047747e-01
6.652500000000e-01 -8.615405651635e-01 -5.417859149144e-01 -5.584005105741e-01 -5.417744099212e-01 -5.479567031798e-01 -5.297815446592e-01
6.655000000000e-01 -8.623369775574e-01 -5.422869253499e-01 -5.589176054207e-01 -5.422754096678e-01 -5.484642520779e-01 -5.302712773604e-01
6.657500000000e-01 -8.631312622203e-01 -5.427865954857e-01 -5.594333184004e-01 -5.427750691432e-01 -5.489704447085e-01 -5.307597016700e-01
6.660000000000e-01 -8.639234171928e-01 -5.432849241031e-01 -5.599476482436e-01 -5.432733871285e-01 -5.494752798249e-01 -5.312468163827e-01
6.662500000000e-01 -8.647134405202e-01 -5.437819099869e-01 -5.604605936840e-01 -5.437703624087e-01 -5.499787561833e-01 -5.317326202968e-01
6.665000000000e-01 -8.655013302530e-01 -5.442775519252e-01 -5.609721534588e-01 -5.442659937718e-01 -5.504808725436e-01 -5.322171122134e-01
6.667500000000e-01 -8.662870844474e-01 -5.447718487092e-01 -5.614823263088e-01 -5.447602800090e-01 -5.509816276689e-01 -5.327002909373e-01
6.670000000000e-01 -8.670707011645e-01 -5.452647991335e-01 -5.619911109779e-01 -5.452532199151e-01 -5.514810203259e-01 -5.331821552761e-01
6.672500000000e-01 -8.678521784708e-01 -5.457564019961e-01 -5.624985062136e-01 -5.457448122879e-01 -5.519790492843e-01 -5.336627040410e-01
6.675000000000e-01 -8.686315144381e-01 -5.462466560981e-01 -5.630045107668e-01 -5.462350559286e-01 -5.524757133173e-01 -5.341419360461e-01
6.677500000000e-01 -8.694087071437e-01 -5.467355602440e-01 -5.635091233917e-01 -5.467239496419e-01 -5.529710112015e-01 -5.346198501092e-01
6.680000000000e-01 -8.701837546695e-01 -5.472231132416e-01 -5.640123428463e-01 -5.472114922354e-01 -5.534649417169e-01 -5.350964450509e-01
6.682500000000e-01 -8.709566551035e-01 -5.477093139020e-01 -5.645141678916e-01 -5.476976825205e-01 -5.539575036469e-01 -5.355717196954e-01
6.685000000000e-01 -8.717274065386e-01 -5.481941610396e-01 -5.650145972923e-01 -5.481825193114e-01 -5.544486957781e-01 -5.360456728698e-01
6.687500000000e-01 -8.724960070728e-01 -5.486776534723e-01 -5.655136298165e-01 -5.486660014260e-01 -5.549385169006e-01 -5.365183034049e-01
6.690000000000e-01 -8.732624548099e-01 -5.491597900209e-01 -5.660112642357e-01 -5.491481276853e-01 -5.554269658080e-01 -5.369896101344e-01
6.692500000000e-01 -8.740267478588e-01 -5.496405695098e-01 -5.665074993247e-01 -5.496288969136e-01 -5.559140412969e-01 -5.374595918953e-01
6.695000000000e-01 -8.747888843335e-01 -5.501199907669e-01 -5.670023338621e-01 -5.501083079388e-01 -5.563997421678e-01 -5.379282475282e-01
6.697500000000e-01 -8.755488623536e-01 -5.505980526229e-01 -5.674957666296e-01 -5.505863595918e-01 -5.568840672241e-01 -5.383955758766e-01
6.700000000000e-01 -8.763066800439e-01 -5.510747539124e-01 -5.679877964126e-01 -5.510630507069e-01 -5.573670152730e-01 -5.388615757875e-01
6.702500000000e-01 -8.770623355345e-01 -5.515500934728e-01 -5.684784219998e-01 -5.515383801220e-01 -5.578485851249e-01 -5.393262461109e-01
6.705000000000e-01 -8.778158269612e-01 -5.520240701453e-01 -5.689676421835e-01 -5.520123466780e-01 -5.583287755935e-01 -5.397895857005e-01
6.707500000000e-01 -8.785671524644e-01 -5.524966827741e-01 -5.694554557593e-01 -5.524849492192e-01 -5.588075854961e-01 -5.402515934129e-01
6.710000000000e-01 -8.793163101906e-01 -5.529679302070e-01 -5.699418615265e-01 -5.529561865933e-01 -5.592850136531e-01 -5.407122681082e-01
6.712500000000e-01 -8.800632982911e-01 -5.534378112948e-01 -5.704268582876e-01 -5.534260576514e-01 -5.597610588889e-01 -5.411716086498e-01
6.715000000000e-01 -8.808081149230e-01 -5.539063248920e-01 -5.709104448487e-01 -5.538945612479e-01 -5.602357200308e-01 -5.416296139041e-01
6.717500000000e-01 -8.815507582484e-01 -5.543734698563e-01 -5.713926200195e-01 -5.543616962403e-01 -5.607089959095e-01 -5.420862827413e-01
6.720000000000e-01 -8.822912264350e-01 -5.548392450486e-01 -5.718733826129e-01 -5.548274614898e-01 -5.611808853594e-01 -5.425416140345e-01
6.722500000000e-01 -8.830295176556e-01 -5.553036493334e-01 -5.723527314456e-01 -5.552918558609e-01 -5.616513872182e-01 -5.429956066601e-01
6.725000000000e-01 -8.837656300887e-01 -5.557666815783e-01 -5.728306653376e-01 -5.557548782213e-01 -5.621205003270e-01 -5.434482594981e-01
6.727500000000e-01 -8.844995619180e-01 -5.562283406546e-01 -5.733071831123e-01 -5.562165274421e-01 -5.625882235303e-01 -5.438995714315e-01
6.730000000000e-01 -8.852313113325e-01 -5.566886254366e-01 -5.737822835967e-01 -5.566768023977e-01 -5.630545556760e-01 -5.443495413468e-01
6.732500000000e-01 -8.859608765266e-01 -5.571475348022e-01 -5.742559656214e-01 -5.571357019661e-01 -5.635194956156e-01 -5.447981681337e-01
6.735000000000e-01 -8.866882557006e-01 -5.576050676325e-01 -5.747282280203e-01 -5.575932250284e-01 -5.639830422039e-01 -5.452454506853e-01
6.737500000000e-01 -8.874134470592e-01 -5.580612228122e-01 -5.751990696308e-01 -5.580493704692e-01 -5.644451942990e-01 -5.456913878979e-01
6.740000000000e-01 -8.881364488136e-01 -5.585159992290e-01 -5.756684892941e-01 -5.585041371764e-01 -5.649059507629e-01 -5.461359786713e-01
6.742500000000e-01 -8.888572591794e-01 -5.589693957743e-01 -5.761364858547e-01 -5.589575240414e-01 -5.653653104605e-01 -5.465792219084e-01
6.745000000000e-01 -8.895758763784e-01 -5.594214113428e-01 -5.766030581604e-01 -5.594095299589e-01 -5.658232722605e-01 -5.470211165157e-01
6.747500000000e-01 -8.902922986372e-01 -5.598720448325e-01 -5.770682050627e-01 -5.598601538269e-01 -5.662798350347e-01 -5.474616614027e-01
6.750000000000e-01 -8.910065241883e-01 -5.603212951448e-01 -5.775319254169e-01 -5.603093945467e-01 -5.667349976588e-01 -5.479008554825e-01
6.752500000000e-01 -8.917185512695e-01 -5.607691611844e-01 -5.779942180812e-01 -5.607572510234e-01 -5.671887590117e-01 -5.483386976714e-01
6.755000000000e-01 -8.924283781237e-01 -5.612156418597e-01 -5.784550819179e-01 -5.612037221650e-01 -5.676411179759e-01 -5.487751868890e-01
6.757500000000e-01 -8.931360029996e-01 -5.616607360821e-01 -5.789145157924e-01 -5.616488068832e-01 -5.680920734369e-01 -5.492103220585e-01
6.760000000000e-01 -8.938414241513e-01 -5.621044427667e-01 -5.793725185739e-01 -5.620925040929e-01 -5.685416242842e-01 -5.496441021061e-01
6.762500000000e-01 -8.945446398380e-01 -5.625467608317e-01 -5.798290891351e-01 -5.625348127126e-01 -5.689897694105e-01 -5.500765259614e-01
6.765000000000e-01 -8.952456483248e-01 -5.629876891989e-01 -5.802842263520e-01 -5.629757316640e-01 -5.694365077121e-01 -5.505075925577e-01
6.767500000000e-01 -8.959444478820e-01 -5.634272267935e-01 -5.807379291043e-01 -5.634152598723e-01 -5.698818380888e-01 -5.509373008312e-01
6.770000000000e-01 -8.966410367852e-01 -5.638653725440e-01 -5.811901962754e-01 -5.638533962660e-01 -5.703257594436e-01 -5.513656497216e-01
6.772500000000e-01 -8.973354133159e-01 -5.643021253823e-01 -5.816410267518e-01 -5.642901397771e-01 -5.707682706831e-01 -5.517926381722e-01
6.775000000000e-01 -8.980275757607e-01 -5.647374842439e-01 -5.820904194239e-01 -5.647254893410e-01 -5.712093707176e-01 -5.522182651292e-01
6.777500000000e-01 -8.987175224116e-01 -5.651714480674e-01 -5.825383731856e-01 -5.651594438965e-01 -5.716490584606e-01 -5.526425295426e-01
6.780000000000e-01 -8.994052515664e-01 -5.656040157950e-01 -5.829848869343e-01 -5.655920023857e-01 -5.720873328291e-01 -5.530654303654e-01
6.782500000000e-01 -9.000907615281e-01 -5.660351863724e-01 -5.834299595709e-01 -5.660231637543e-01 -5.725241927437e-01 -5.534869665543e-01
6.785000000000e-01 -9.007740506054e-01 -5.664649587485e-01 -5.838735899998e-01 -5.664529269514e-01 -5.729596371286e-01 -5.539071370692e-01
6.787500000000e-01 -9.014551171123e-01 -5.668933318757e-01 -5.843157771291e-01 -5.668812909292e-01 -5.733936649112e-01 -5.543259408732e-01
6.790000000000e-01 -9.021339593682e-01 -5.673203047098e-01 -5.847565198704e-01 -5.673082546438e-01 -5.738262750224e-01 -5.547433769330e-01
6.792500000000e-01 -9.028105756983e-01 -5.677458762102e-01 -5.851958171388e-01 -5.677338170543e-01 -5.742574663971e-01 -5.551594442188e-01
6.795000000000e-01 -9.034849644330e-01 -5.681700453395e-01 -5.856336678531e-01 -5.681579771235e-01 -5.746872379730e-01 -5.555741417038e-01
6.797500000000e-01 -9.041571239085e-01 -5.685928110638e-01 -5.860700709355e-01 -5.685807338175e-01 -5.751155886917e-01 -5.559874683648e-01
6.800000000000e-01 -9.048270524660e-01 -5.690141723526e-01 -5.865050253119e-01 -5.690020861058e-01 -5.755425174983e-01 -5.563994231820e-01
6.802500000000e-01 -9.054947484528e-01 -5.694341281790e-01 -5.869385299118e-01 -5.694220329616e-01 -5.759680233413e-01 -5.568100051390e-01
6.805000000000e-01 -9.061602102213e-01 -5.698526775192e-01 -5.873705836680e-01 -5.698405733611e-01 -5.763921051727e-01 -5.572192132226e-01
6.807500000000e-01 -9.068234361296e-01 -5.702698193533e-01 -5.878011855172e-01 -5.702577062843e-01 -5.768147619481e-01 -5.576270464232e-01
6.810000000000e-01 -9.074844245411e-01 -5.706855526643e-01 -5.882303343995e-01 -5.706734307144e-01 -5.772359926265e-01 -5.580335037345e-01
6.812500000000e-01 -9.081431738251e-01 -5.710998764391e-01 -5.886580292585e-01 -5.710877456383e-01 -5.776557961705e-01 -5.584385841536e-01
6.815000000000e-01 -9.087996823560e-01 -5.715127896678e-01 -5.890842690416e-01 -5.715006500460e-01 -5.780741715461e-01 -5.588422866810e-01
6.817500000000e-01 -9.094539485142e-01 -5.719242913441e-01 -5.895090526998e-01 -5.719121429313e-01 -5.784911177232e-01 -5.592446103206e-01
6.820000000000e-01 -9.101059706850e-01 -5.723343804650e-01 -5.899323791874e-01 -5.723222232912e-01 -5.789066336747e-01 -5.596455540797e-01
6.822500000000e-01 -9.107557472599e-01 -5.727430560310e-01 -5.903542474624e-01 -5.727308901262e-01 -5.793207183773e-01 -5.600451169690e-01
6.825000000000e-01 -9.114032766355e-01 -5.731503170461e-01 -5.907746564867e-01 -5.731381424403e-01 -5.797333708111e-01 -5.604432980027e-01
6.827500000000e-01 -9.120485572141e-01 -5.735561625176e-01 -5.911936052253e-01 -5.735439792410e-01 -5.801445899601e-01 -5.608400961983e-01
6.830000000000e-01 -9.126915874035e-01 -5.739605914565e-01 -5.916110926472e-01 -5.739483995392e-01 -5.805543748112e-01 -5.612355105767e-01
6.832500000000e-01 -9.133323656172e-01 -5.743636028772e-01 -5.920271177249e-01 -5.743514023492e-01 -5.809627243555e-01 -5.616295401623e-01
6.835000000000e-01 -9.139708902741e-01 -5.747651957973e-01 -5.924416794343e-01 -5.747529866890e-01 -5.813696375871e-01 -5.620221839828e-01
6.837500000000e-01 -9.146071597987e-01 -5.751653692383e-01 -5.928547767551e-01 -5.751531515797e-01 -5.817751135040e-01 -5.624134410694e-01
6.840000000000e-01 -9.152411726210e-01 -5.755641222248e-01 -5.932664086706e-01 -5.755518960460e-01 -5.821791511076e-01 -5.628033104568e-01
6.842500000000e-01 -9.158729271766e-01 -5.759614537850e-01 -5.936765741676e-01 -5.759492191164e-01 -5.825817494027e-01 -5.631917911829e-01
6.845000000000e-01 -9.165024219069e-01 -5.763573629506e-01 -5.940852722367e-01 -5.763451198224e-01 -5.829829073980e-01 -5.635788822893e-01
6.847500000000e-01 -9.171296552585e-01 -5.767518487568e-01 -5.944925018718e-01 -5.767395971992e-01 -5.833826241054e-01 -5.639645828208e-01
6.850000000000e-01 -9.177546256840e-01 -5.771449102421e-01 -5.948982620708e-01 -5.771326502855e-01 -5.837808985407e-01 -5.643488918258e-01
6.852500000000e-01 -9.183773316411e-01 -5.775365464488e-01 -5.953025518349e-01 -5.775242781234e-01 -5.841777297229e-01 -5.647318083560e-01
6.855000000000e-01 -9.189977715934e-01 -5.779267564223e-01 -5.957053701692e-01 -5.779144797585e-01 -5.845731166747e-01 -5.651133314666e-01
6.857500000000e-01 -9.196159440101e-01 -5.783155392118e-01 -5.961067160822e-01 -5.783032542399e-01 -5.849670584224e-01 -5.654934602162e-01
6.860000000000e-01 -9.202318473658e-01 -5.787028938698e-01 -5.965065885860e-01 -5.786906006201e-01 -5.853595539959e-01 -5.658721936669e-01
6.862500000000e-01 -9.208454801411e-01 -5.790888194523e-01 -5.969049866966e-01 -5.790765179553e-01 -5.857506024285e-01 -5.662495308842e-01
6.865000000000e-01 -9.214568408215e-01 -5.794733150189e-01 -5.973019094335e-01 -5.794610053050e-01 -5.861402027573e-01 -5.666254709371e-01
6.867500000000e-01 -9.220659278988e-01 -5.798563796326e-01 -5.976973558196e-01 -5.798440617323e-01 -5.865283540227e-01 -5.670000128980e-01
6.870000000000e-01 -9.226727398701e-01 -5.802380123599e-01 -5.980913248818e-01 -5.802256863036e-01 -5.869150552689e-01 -5.673731558427e-01
6.872500000000e-01 -9.232772752381e-01 -5.806182122709e-01 -5.984838156504e-01 -5.806058780891e-01 -5.873003055436e-01 -5.677448988506e-01
6.875000000000e-01 -9.238795325113e-01 -5.809969784391e-01 -5.988748271594e-01 -5.809846361622e-01 -5.876841038979e-01 -5.681152410043e-01
6.877500000000e-01 -9.244795102036e-01 -5.813743099414e-01 -5.992643584465e-01 -5.813619596000e-01 -5.880664493867e-01 -5.684841813902e-01
6.880000000000e-01 -9.250772068345e-01 -5.817502058584e-01 -5.996524085530e-01 -5.817378474830e-01 -5.884473410685e-01 -5.688517190978e-01
6.882500000000e-01 -9.256726209294e-01 -5.821246652742e-01 -6.000389765239e-01 -5.821122988954e-01 -5.888267780051e-01 -5.692178532204e-01
6.885000000000e-01 -9.262657510191e-01 -5.824976872762e-01 -6.004240614077e-01 -5.824853129246e-01 -5.892047592624e-01 -5.695825828546e-01
6.887500000000e-01 -9.268565956401e-01 -5.828692709555e-01 -6.008076622568e-01 -5.828568886617e-01 -5.895812839094e-01 -5.699459071003e-01
6.890000000000e-01 -9.274451533346e-01 -5.832394154066e-01 -6.011897781270e-01 -5.832270252013e-01 -5.899563510187e-01 -5.703078250611e-01
6.892500000000e-01 -9.280314226505e-01 -5.836081197277e-01 -6.015704080780e-01 -5.835957216414e-01 -5.903299596668e-01 -5.706683358441e-01
6.895000000000e-01 -9.286154021410e-01 -5.839753830203e-01 -6.019495511729e-01 -5.839629770837e-01 -5.907021089337e-01 -5.710274385597e-01
6.897500000000e-01 -9.291970903653e-01 -5.843412043894e-01 -6.023272064786e-01 -5.843287906333e-01 -5.910727979030e-01 -5.713851323219e-01
6.900000000000e-01 -9.297764858883e-01 -5.847055829438e-01 -6.027033730657e-01 -5.846931613988e-01 -5.914420256616e-01 -5.717414162480e-01
6.902500000000e-01 -9.303535872800e-01 -5.850685177956e-01 -6.030780500085e-01 -5.850560884925e-01 -5.918097913004e-01 -5.720962894590e-01
6.905000000000e-01 -9.309283931169e-01 -5.854300080603e-01 -6.034512363848e-01 -5.854175710299e-01 -5.921760939137e-01 -5.724497510793e-01
6.907500000000e-01 -9.315009019805e-01 -5.857900528574e-01 -6.038229312761e-01 -5.857776081303e-01 -5.925409325995e-01 -5.728018002368e-01
6.910000000000e-01 -9.320711124583e-01 -5.861486513093e-01 -6.041931337677e-01 -5.861361989165e-01 -5.929043064592e-01 -5.731524360627e-01
6.912500000000e-01 -9.326390231432e-01 -5.865058025425e-01 -6.045618429485e-01 -5.864933425147e-01 -5.932662145981e-01 -5.735016576920e-01
6.915000000000e-01 -9.332046326338e-01 -5.868615056866e-01 -6.049290579110e-01 -5.868490380547e-01 -5.936266561249e-01 -5.738494642630e-01
6.917500000000e-01 -9.337679395350e-01 -5.872157598751e-01 -6.052947777517e-01 -5.872032846699e-01 -5.939856301521e-01 -5.741958549174e-01
6.920000000000e-01 -9.343289424566e-01 -5.875685642447e-01 -6.056590015705e-01 -5.875560814970e-01 -5.943431357957e-01 -5.745408288007e-01
6.922500000000e-01 -9.348876400144e-01 -5.879199179359e-01 -6.060217284709e-01 -5.879074276766e-01 -5.946991721752e-01 -5.748843850616e-01
6.925000000000e-01 -9.354440308298e-01 -5.882698200926e-01 -6.063829575602e-01 -5.882573223527e-01 -5.950537384139e-01 -5.752265228524e-01
6.927500000000e-01 -9.359981135302e-01 -5.886182698623e-01 -6.067426879496e-01 -5.886057646728e-01 -5.954068336387e-01 -5.755672413289e-01
6.930000000000e-01 -9.365498867482e-01 -5.889652663959e-01 -6.071009187536e-01 -5.889527537876e-01 -5.957584569800e-01 -5.759065396505e-01
6.932500000000e-01 -9.370993491225e-01 -5.893108088481e-01 -6.074576490908e-01 -5.892982888521e-01 -5.961086075721e-01 -5.762444169800e-01
6.935000000000e-01 -9.376464992973e-01 -5.896548963771e-01 -6.078128780831e-01 -5.896423690242e-01 -5.964572845526e-01 -5.765808724836e-01
6.937500000000e-01 -9.381913359225e-01 -5.899975281444e-01 -6.081666048563e-01 -5.899849934658e-01 -5.968044870629e-01 -5.769159053312e-01
6.940000000000e-01 -9.387338576539e-01 -5.903387033152e-01 -6.085188285400e-01 -5.903261613419e-01 -5.971502142480e-01 -5.772495146962e-01
6.942500000000e-01 -9.392740631528e-01 -5.906784210584e-01 -6.088695482673e-01 -5.906658718215e-01 -5.974944652566e-01 -5.775816997555e-01
6.945000000000e-01 -9.398119510864e-01 -5.910166805463e-01 -6.092187631751e-01 -5.910041240767e-01 -5.978372392410e-01 -5.779124596892e-01
6.947500000000e-01 -9.403475201273e-01 -5.913534809548e-01 -6.095664724041e-01 -5.913409172837e-01 -5.981785353570e-01 -5.782417936815e-01
6.950000000000e-01 -9.408807689543e-01 -5.916888214633e-01 -6.099126750984e-01 -5.916762506218e-01 -5.985183527642e-01 -5.785697009196e-01
6.952500000000e-01 -9.414116962513e-01 -5.920227012549e-01 -6.102573704063e-01 -5.920101232740e-01 -5.988566906260e-01 -5.788961805944e-01
6.955000000000e-01 -9.419403007087e-01 -5.923551195161e-01 -6.106005574792e-01 -5.923425344271e-01 -5.991935481090e-01 -5.792212319005e-01
6.957500000000e-01 -9.424665810221e-01 -5.926860754371e-01 -6.109422354727e-01 -5.926734832710e-01 -5.995289243838e-01 -5.795448540358e-01
6.960000000000e-01 -9.429905358929e-01 -5.930155682115e-01 -6.112824035460e-01 -5.930029689997e-01 -5.998628186246e-01 -5.798670462017e-01
6.962500000000e-01 -9.435121640282e-01 -5.933435970367e-01 -6.116210608618e-01 -5.933309908103e-01 -6.001952300090e-01 -5.801878076034e-01
6.965000000000e-01 -9.440314641411e-01 -5.936701611136e-01 -6.119582065869e-01 -5.936575479037e-01 -6.005261577186e-01 -5.805071374493e-01
6.967500000000e-01 -9.445484349501e-01 -5.939952596465e-01 -6.122938398915e-01 -5.939826394845e-01 -6.008556009386e-01 -5.808250349516e-01
6.970000000000e-01 -9.450630751798e-01 -5.943188918434e-01 -6.126279599497e-01 -5.943062647605e-01 -6.011835588576e-01 -5.811414993258e-01
6.972500000000e-01 -9.455753835603e-01 -5.946410569160e-01 -6.129605659392e-01 -5.946284229434e-01 -6.015100306682e-01 -5.814565297912e-01
6.975000000000e-01 -9.460853588275e-01 -5.949617540794e-01 -6.132916570415e-01 -5.949491132485e-01 -6.018350155663e-01 -5.817701255703e-01
6.977500000000e-01 -9.465929997232e-01 -5.952809825523e-01 -6.136212324418e-01 -5.952683348944e-01 -6.021585127518e-01 -5.820822858896e-01
6.980000000000e-01 -9.470983049947e-01 -5.955987415571e-01 -6.139492913291e-01 -5.955860871035e-01 -6.024805214280e-01 -5.823930099786e-01
6.982500000000e-01 -9.476012733953e-01 -5.959150303197e-01 -6.142758328960e-01 -5.959023691017e-01 -6.028010408020e-01 -5.827022970708e-01
6.985000000000e-01 -9.481019036841e-01 -5.962298480695e-01 -6.146008563391e-01 -5.962171801185e-01 -6.031200700847e-01 -5.830101464030e-01
6.987500000000e-01 -9.486001946255e-01 -5.965431940397e-01 -6.149243608584e-01 -5.965305193871e-01 -6.034376084903e-01 -5.833165572156e-01
6.990000000000e-01 -9.490961449903e-01 -5.968550674669e-01 -6.152463456578e-01 -5.968423861441e-01 -6.037536552370e-01 -5.836215287525e-01
6.992500000000e-01 -9.495897535547e-01 -5.971654675914e-01 -6.155668099451e-01 -5.971527796298e-01 -6.040682095466e-01 -5.839250602614e-01
6.995000000000e-01 -9.500810191008e-01 -5.974743936570e-01 -6.158857529315e-01 -5.974616990881e-01 -6.043812706445e-01 -5.842271509933e-01
6.997500000000e-01 -9.505699404163e-01 -5.977818449113e-01 -6.162031738323e-01 -5.977691437664e-01 -6.046928377598e-01 -5.845278002027e-01
7.000000000000e-01 -9.510565162951e-01 -5.980878206052e-01 -6.165190718662e-01 -5.980751129159e-01 -6.050029101253e-01 -5.848270071479e-01
7.002500000000e-01 -9.515407455365e-01 -5.983923199934e-01 -6.168334462560e-01 -5.983796057912e-01 -6.053114869776e-01 -5.851247710905e-01
7.005000000000e-01 -9.520226269457e-01 -5.986953423343e-01 -6.171462962280e-01 -5.986826216506e-01 -6.056185675567e-01 -5.854210912960e-01
7.007500000000e-01 -9.525021593336e-01 -5.989968868895e-01 -6.174576210123e-01 -5.989841597559e-01 -6.059241511067e-01 -5.857159670331e-01
7.010000000000e-01 -9.529793415173e-01 -5.992969529246e-01 -6.177674198429e-01 -5.992842193725e-01 -6.062282368751e-01 -5.860093975743e-01
7.012500000000e-01 -9.534541723191e-01 -5.995955397086e-01 -6.180756919574e-01 -5.995827997698e-01 -6.065308241129e-01 -5.863013821956e-01
7.015000000000e-01 -9.539266505674e-01 -5.998926465143e-01 -6.183824365971e-01 -5.998799002202e-01 -6.068319120751e-01 -5.865919201765e-01
7.017500000000e-01 -9.543967750966e-01 -6.001882726179e-01 -6.186876530073e-01 -6.001755200001e-01 -6.071315000205e-01 -5.868810108001e-01
7.020000000000e-01 -9.548645447467e-01 -6.004824172993e-01 -6.189913404368e-01 -6.004696583895e-01 -6.074295872114e-01 -5.871686533532e-01
7.022500000000e-01 -9.553299583633e-01 -6.007750798420e-01 -6.192934981384e-01 -6.007623146717e-01 -6.077261729136e-01 -5.874548471260e-01
7.025000000000e-01 -9.557930147984e-01 -6.010662595332e-01 -6.195941253685e-01 -6.010534881340e-01 -6.080212563969e-01 -5.877395914123e-01
7.027500000000e-01 -9.562537129090e-01 -6.013559556635e-01 -6.198932213873e-01 -6.013431780672e-01 -6.083148369348e-01 -5.880228855097e-01
7.030000000000e-01 -9.567120515588e-01 -6.016441675274e-01 -6.201907854589e-01 -6.016313837655e-01 -6.086069138043e-01 -5.883047287190e-01
7.032500000000e-01 -9.571680296168e-01 -6.019308944227e-01 -6.204868168510e-01 -6.019181045271e-01 -6.088974862863e-01 -5.885851203449e-01
7.035000000000e-01 -9.576216459577e-01 -6.022161356511e-01 -6.207813148351e-01 -6.022033396534e-01 -6.091865536653e-01 -5.888640596955e-01
7.037500000000e-01 -9.580728994623e-01 -6.024998905179e-01 -6.210742786866e-01 -6.024870884498e-01 -6.094741152295e-01 -5.891415460826e-01
7.040000000000e-01 -9.585217890174e-01 -6.027821583318e-01 -6.213657076845e-01 -6.027693502250e-01 -6.097601702709e-01 -5.894175788214e-01
7.042500000000e-01 -9.589683135152e-01 -6.030629384053e-01 -6.216556011117e-01 -6.030501242916e-01 -6.100447180850e-01 -5.896921572310e-01
7.045000000000e-01 -9.594124718541e-01 -6.033422300546e-01 -6.219439582548e-01 -6.033294099657e-01 -6.103277579713e-01 -5.899652806339e-01
7.047500000000e-01 -9.598542629379e-01 -6.036200325993e-01 -6.222307784044e-01 -6.036072065671e-01 -6.106092892329e-01 -5.902369483560e-01
7.050000000000e-01 -9.602936856769e-01 -6.038963453628e-01 -6.225160608545e-01 -6.038835134191e-01 -6.108893111766e-01 -5.905071597271e-01
7.052500000000e-01 -9.607307389867e-01 -6.041711676721e-01 -6.227998049032e-01 -6.041583298486e-01 -6.111678231128e-01 -5.907759140806e-01
7.055000000000e-01 -9.611654217889e-01 -6.044444988579e-01 -6.230820098524e-01 -6.044316551865e-01 -6.114448243558e-01 -5.910432107531e-01
7.057500000000e-01 -9.615977330109e-01 -6.047163382543e-01 -6.233626750075e-01 -6.047034887668e-01 -6.117203142236e-01 -5.913090490854e-01
7.060000000000e-01 -9.620276715861e-01 -6.049866851993e-01 -6.236417996780e-01 -6.049738299276e-01 -6.119942920377e-01 -5.915734284213e-01
7.062500000000e-01 -9.624552364536e-01 -6.052555390344e-01 -6.239193831769e-01 -6.052426780104e-01 -6.122667571237e-01 -5.918363481086e-01
7.065000000000e-01 -9.628804265586e-01 -6.055228991048e-01 -6.241954248213e-01 -6.055100323603e-01 -6.125377088106e-01 -5.920978074985e-01
7.067500000000e-01 -9.633032408518e-01 -6.057887647594e-01 -6.244699239319e-01 -6.057758923263e-01 -6.128071464313e-01 -5.923578059459e-01
7.070000000000e-01 -9.637236782900e-01 -6.060531353504e-01 -6.247428798332e-01 -6.060402572608e-01 -6.130750693224e-01 -5.926163428094e-01
7.072500000000e-01 -9.641417378358e-01 -6.063160102342e-01 -6.250142918536e-01 -6.063031265199e-01 -6.133414768242e-01 -5.928734174509e-01
7.075000000000e-01 -9.645574184578e-01 -6.065773887704e-01 -6.252841593253e-01 -6.065644994633e-01 -6.136063682807e-01 -5.931290292362e-01
7.077500000000e-01 -9.649707191302e-01 -6.068372703223e-01 -6.255524815840e-01 -6.068243754545e-01 -6.138697430397e-01 -5.933831775346e-01
7.080000000000e-01 -9.653816388333e-01 -6.070956542572e-01 -6.258192579697e-01 -6.070827538606e-01 -6.141316004527e-01 -5.936358617190e-01
7.082500000000e-01 -9.657901765532e-01 -6.073525399456e-01 -6.260844878259e-01 -6.073396340522e-01 -6.143919398751e-01 -5.938870811659e-01
7.085000000000e-01 -9.661963312817e-01 -6.076079267620e-01 -6.263481704999e-01 -6.075950154038e-01 -6.146507606657e-01 -5.941368352555e-01
7.087500000000e-01 -9.666001020169e-01 -6.078618140843e-01 -6.266103053429e-01 -6.078488972933e-01 -6.149080621873e-01 -5.943851233715e-01
7.090000000000e-01 -9.670014877625e-01 -6.081142012941e-01 -6.268708917099e-01 -6.081012791025e-01 -6.151638438063e-01 -5.946319449013e-01
7.092500000000e-01 -9.674004875279e-01 -6.083650877769e-01 -6.271299289597e-01 -6.083521602166e-01 -6.154181048930e-01 -5.948772992359e-01
7.095000000000e-01 -9.677971003289e-01 -6.086144729215e-01 -6.273874164548e-01 -6.086015400246e-01 -6.156708448213e-01 -5.951211857698e-01
7.097500000000e-01 -9.681913251867e-01 -6.088623561207e-01 -6.276433535618e-01 -6.088494179193e-01 -6.159220629691e-01 -5.953636039015e-01
7.100000000000e-01 -9.685831611286e-01 -6.091087367707e-01 -6.278977396508e-01 -6.090957932968e-01 -6.161717587177e-01 -5.956045530326e-01
7.102500000000e-01 -9.689726071879e-01 -6.093536142714e-01 -6.281505740959e-01 -6.093406655572e-01 -6.164199314523e-01 -5.958440325686e-01
7.105000000000e-01 -9.693596624037e-01 -6.095969880266e-01 -6.284018562749e-01 -6.095840341042e-01 -6.166665805619e-01 -5.960820419188e-01
7.107500000000e-01 -9.697443258208e-01 -6.098388574434e-01 -6.286515855696e-01 -6.098258983449e-01 -6.169117054391e-01 -5.963185804957e-01
7.110000000000e-01 -9.701265964901e-01 -6.100792219328e-01 -6.288997613654e-01 -6.100662576904e-01 -6.171553054805e-01 -5.965536477159e-01
7.112500000000e-01 -9.705064734686e-01 -6.103180809095e-01 -6.291463830517e-01 -6.103051115554e-01 -6.173973800863e-01 -5.967872429992e-01
7.115000000000e-01 -9.708839558188e-01 -6.105554337918e-01 -6.293914500216e-01 -6.105424593581e-01 -6.176379286605e-01 -5.970193657694e-01
7.117500000000e-01 -9.712590426093e-01 -6.107912800015e-01 -6.296349616723e-01 -6.107783005204e-01 -6.178769506106e-01 -5.972500154535e-01
7.120000000000e-01 -9.716317329147e-01 -6.110256189645e-01 -6.298769174044e-01 -6.110126344681e-01 -6.181144453483e-01 -5.974791914827e-01
7.122500000000e-01 -9.720020258154e-01 -6.112584501098e-01 -6.301173166226e-01 -6.112454606305e-01 -6.183504122888e-01 -5.977068932913e-01
7.125000000000e-01 -9.723699203977e-01 -6.114897728706e-01 -6.303561587354e-01 -6.114767784406e-01 -6.185848508513e-01 -5.979331203176e-01
7.127500000000e-01 -9.727354157539e-01 -6.117195866834e-01 -6.305934431552e-01 -6.117065873349e-01 -6.188177604583e-01 -5.981578720034e-01
7.130000000000e-01 -9.730985109821e-01 -6.119478909887e-01 -6.308291692980e-01 -6.119348867539e-01 -6.190491405365e-01 -5.983811477941e-01
7.132500000000e-01 -9.734592051866e-01 -6.121746852304e-01 -6.310633365838e-01 -6.121616761417e-01 -6.192789905162e-01 -5.986029471387e-01
7.135000000000e-01 -9.738174974772e-01 -6.123999688563e-01 -6.312959444365e-01 -6.123869549458e-01 -6.195073098314e-01 -5.988232694901e-01
7.137500000000e-01 -9.741733869699e-01 -6.126237413176e-01 -6.315269922836e-01 -6.126107226178e-01 -6.197340979200e-01 -5.990421143047e-01
7.140000000000e-01 -9.745268727866e-01 -6.128460020695e-01 -6.317564795568e-01 -6.128329786126e-01 -6.199593542237e-01 -5.992594810423e-01
7.142500000000e-01 -9.748779540551e-01 -6.130667505707e-01 -6.319844056914e-01 -6.130537223890e-01 -6.201830781878e-01 -5.994753691668e-01
7.145000000000e-01 -9.752266299092e-01 -6.132859862837e-01 -6.322107701264e-01 -6.132729534095e-01 -6.204052692615e-01 -5.996897781453e-01
7.147500000000e-01 -9.755728994886e-01 -6.135037086745e-01 -6.324355723050e-01 -6.134906711402e-01 -6.206259268978e-01 -5.999027074490e-01
7.150000000000e-01 -9.759167619387e-01 -6.137199172129e-01 -6.326588116740e-01 -6.137068750509e-01 -6.208450505533e-01 -6.001141565523e-01
7.152500000000e-01 -9.762582164114e-01 -6.139346113724e-01 -6.328804876840e-01 -6.139215646151e-01 -6.210626396885e-01 -6.003241249337e-01
7.155000000000e-01 -9.765972620638e-01 -6.141477906303e-01 -6.331005997898e-01 -6.141347393100e-01 -6.212786937679e-01 -6.005326120749e-01
7.157500000000e-01 -9.769338980597e-01 -6.143594544674e-01 -6.333191474497e-01 -6.143463986165e-01 -6.214932122593e-01 -6.007396174616e-01
7.160000000000e-01 -9.772681235682e-01 -6.145696023682e-01 -6.335361301259e-01 -6.145565420191e-01 -6.217061946347e-01 -6.009451405830e-01
7.162500000000e-01 -9.775999377648e-01 -6.147782338210e-01 -6.337515472846e-01 -6.147651690061e-01 -6.219176403696e-01 -6.011491809320e-01
7.165000000000e-01 -9.779293398307e-01 -6.149853483178e-01 -6.339653983957e-01 -6.149722790696e-01 -6.221275489434e-01 -6.013517380052e-01
7.167500000000e-01 -9.782563289532e-01 -6.151909453541e-01 -6.341776829330e-01 -6.151778717050e-01 -6.223359198395e-01 -6.015528113028e-01
7.170000000000e-01 -9.785809043255e-01 -6.153950244294e-01 -6.343884003742e-01 -6.153819464119e-01 -6.225427525445e-01 -6.017524003285e-01
7.172500000000e-01 -9.789030651466e-01 -6.155975850468e-01 -6.345975502009e-01 -6.155845026932e-01 -6.227480465495e-01 -6.019505045901e-01
7.175000000000e-01 -9.792228106218e-01 -6.157986267128e-01 -6.348051318983e-01 -6.157855400557e-01 -6.229518013489e-01 -6.021471235986e-01
7.177500000000e-01 -9.795401399620e-01 -6.159981489381e-01 -6.350111449559e-01 -6.159850580099e-01 -6.231540164411e-01 -6.023422568690e-01
7.180000000000e-01 -9.798550523842e-01 -6.161961512366e-01 -6.352155888667e-01 -6.161830560700e-01 -6.233546913283e-01 -6.025359039197e-01
7.182500000000e-01 -9.801675471116e-01 -6.163926331263e-01 -6.354184631276e-01 -6.163795337537e-01 -6.235538255163e-01 -6.027280642729e-01
7.185000000000e-01 -9.804776233729e-01 -6.165875941288e-01 -6.356197672395e-01 -6.165744905826e-01 -6.237514185148e-01 -6.029187374546e-01
7.187500000000e-01 -9.807852804032e-01 -6.167810337693e-01 -6.358195007071e-01 -6.167679260821e-01 -6.239474698375e-01 -6.031079229942e-01
7.190000000000e-01 -9.810905174433e-01 -6.169729515767e-01 -6.360176630389e-01 -6.169598397811e-01 -6.241419790015e-01 -6.032956204250e-01
7.192500000000e-01 -9.813933337401e-01 -6.171633470837e-01 -6.362142537473e-01 -6.171502312123e-01 -6.243349455280e-01 -6.034818292838e-01
7.195000000000e-01 -9.816937285464e-01 -6.173522198268e-01 -6.364092723488e-01 -6.173390999120e-01 -6.245263689420e-01 -6.036665491112e-01
7.197500000000e-01 -9.819917011210e-01 -6.175395693459e-01 -6.366027183633e-01 -6.175264454204e-01 -6.247162487722e-01 -6.038497794514e-01
7.200000000000e-01 -9.822872507287e-01 -6.177253951850e-01 -6.367945913151e-01 -6.177122672813e-01 -6.249045845510e-01 -6.040315198523e-01
7.202500000000e-01 -9.825803766403e-01 -6.179096968914e-01 -6.369848907319e-01 -6.178965650422e-01 -6.250913758146e-01 -6.042117698654e-01
7.205000000000e-01 -9.828710781324e-01 -6.180924740166e-01 -6.371736161456e-01 -6.180793382544e-01 -6.252766221035e-01 -6.043905290461e-01
7.207500000000e-01 -9.831593544879e-01 -6.182737261152e-01 -6.373607670917e-01 -6.182605864728e-01 -6.254603229614e-01 -6.045677969532e-01
7.210000000000e-01 -9.834452049953e-01 -6.184534527462e-01 -6.375463431098e-01 -6.184403092560e-01 -6.256424779360e-01 -6.047435731494e-01
7.212500000000e-01 -9.837286289496e-01 -6.186316534717e-01 -6.377303437434e-01 -6.186185061664e-01 -6.258230865788e-01 -6.049178572009e-01
7.215000000000e-01 -9.840096256511e-01 -6.188083278580e-01 -6.379127685397e-01 -6.187951767703e-01 -6.260021484451e-01 -6.050906486778e-01
7.217500000000e-01 -9.842881944068e-01 -6.189834754747e-01 -6.380936170498e-01 -6.189703206372e-01 -6.261796630942e-01 -6.052619471536e-01
7.220000000000e-01 -9.845643345292e-01 -6.191570958955e-01 -6.382728888288e-01 -6.191439373409e-01 -6.263556300890e-01 -6.054317522057e-01
7.222500000000e-01 -9.848380453370e-01 -6.193291886976e-01 -6.384505834356e-01 -6.193160264585e-01 -6.265300489962e-01 -6.056000634152e-01
7.225000000000e-01 -9.851093261548e-01 -6.194997534619e-01 -6.386267004330e-01 -6.194865875711e-01 -6.267029193866e-01 -6.057668803667e-01
7.227500000000e-01 -9.853781763132e-01 -6.196687897732e-01 -6.388012393877e-01 -6.196556202634e-01 -6.268742408344e-01 -6.059322026487e-01
7.230000000000e-01 -9.856445951490e-01 -6.198362972198e-01 -6.389741998702e-01 -6.198231241236e-01 -6.270440129179e-01 -6.060960298531e-01
7.232500000000e-01 -9.859085820048e-01 -6.200022753939e-01 -6.391455814550e-01 -6.199890987441e-01 -6.272122352190e-01 -6.062583615759e-01
7.235000000000e-01 -9.861701362290e-01 -6.201667238914e-01 -6.393153837205e-01 -6.201535437207e-01 -6.273789073238e-01 -6.064191974165e-01
7.237500000000e-01 -9.864292571765e-01 -6.203296423118e-01 -6.394836062487e-01 -6.203164586529e-01 -6.275440288216e-01 -6.065785369779e-01
7.240000000000e-01 -9.866859442079e-01 -6.204910302584e-01 -6.396502486260e-01 -6.204778431441e-01 -6.277075993061e-01 -6.067363798671e-01
7.242500000000e-01 -9.869401966897e-01 -6.206508873383e-01 -6.398153104421e-01 -6.206376968014e-01 -6.278696183746e-01 -6.068927256946e-01
7.245000000000e-01 -9.871920139948e-01 -6.208092131624e-01 -6.399787912911e-01 -6.207960192355e-01 -6.280300856280e-01 -6.070475740746e-01
7.247500000000e-01 -9.874413955018e-01 -6.209660073449e-01 -6.401406907706e-01 -6.209528100609e-01 -6.281890006715e-01 -6.072009246251e-01
7.250000000000e-01 -9.876883405951e-01 -6.211212695043e-01 -6.403010084824e-01 -6.211080688959e-01 -6.283463631138e-01 -6.073527769677e-01
7.252500000000e-01 -9.879328486658e-01 -6.212749992624e-01 -6.404597440320e-01 -6.212617953624e-01 -6.285021725673e-01 -6.075031307277e-01
7.255000000000e-01 -9.881749191103e-01 -6.214271962450e-01 -6.406168970289e-01 -6.214139890863e-01 -6.286564286487e-01 -6.076519855340e-01
7.257500000000e-01 -9.884145513314e-01 -6.215778600815e-01 -6.407724670863e-01 -6.215646496968e-01 -6.288091309781e-01 -6.077993410196e-01
7.260000000000e-01 -9.886517447379e-01 -6.217269904050e-01 -6.409264538216e-01 -6.217137768271e-01 -6.289602791795e-01 -6.079451968206e-01
7.262500000000e-01 -9.888864987445e-01 -6.218745868525e-01 -6.410788568559e-01 -6.218613701142e-01 -6.291098728807e-01 -6.080895525773e-01
7.265000000000e-01 -9.891188127720e-01 -6.220206490645e-01 -6.412296758143e-01 -6.220074291987e-01 -6.292579117135e-01 -6.082324079335e-01
7.267500000000e-01 -9.893486862471e-01 -6.221651766855e-01 -6.413789103255e-01 -6.221519537250e-01 -6.294043953136e-01 -6.083737625367e-01
7.270000000000e-01 -9.895761186026e-01 -6.223081693635e-01 -6.415265600225e-01 -6.222949433412e-01 -6.295493233200e-01 -6.085136160381e-01
7.272500000000e-01 -9.898011092775e-01 -6.224496267504e-01 -6.416726245419e-01 -6.224363976992e-01 -6.296926953762e-01 -6.086519680927e-01
7.275000000000e-01 -9.900236577166e-01 -6.225895485018e-01 -6.418171035245e-01 -6.225763164545e-01 -6.298345111291e-01 -6.087888183590e-01
7.277500000000e-01 -9.902437633707e-01 -6.227279342770e-01 -6.419599966148e-01 -6.227146992665e-01 -6.299747702297e-01 -6.089241664994e-01
7.280000000000e-01 -9.904614256966e-01 -6.228647837391e-01 -6.421013034611e-01 -6.228515457982e-01 -6.301134723325e-01 -6.090580121800e-01
7.282500000000e-01 -9.906766441576e-01 -6.230000965549e-01 -6.422410237158e-01 -6.229868557165e-01 -6.302506170961e-01 -6.091903550705e-01
7.285000000000e-01 -9.908894182223e-01 -6.231338723948e-01 -6.423791570352e-01 -6.231206286919e-01 -6.303862041829e-01 -6.093211948443e-01
7.287500000000e-01 -9.910997473660e-01 -6.232661109333e-01 -6.425157030794e-01 -6.232528643987e-01 -6.305202332591e-01 -6.094505311787e-01
7.290000000000e-01 -9.913076310695e-01 -6.233968118484e-01 -6.426506615124e-01 -6.233835625150e-01 -6.306527039946e-01 -6.095783637545e-01
7.292500000000e-01 -9.915130688200e-01 -6.235259748218e-01 -6.427840320023e-01 -6.235127227225e-01 -6.307836160634e-01 -6.097046922562e-01
7.295000000000e-01 -9.917160601105e-01 -6.236535995390e-01 -6.429158142207e-01 -6.236403447068e-01 -6.309129691433e-01 -6.098295163722e-01
7.297500000000e-01 -9.919166044404e-01 -6.237796856894e-01 -6.430460078436e-01 -6.237664281571e-01 -6.310407629156e-01 -6.099528357945e-01
7.300000000000e-01 -9.921147013145e-01 -6.239042329659e-01 -6.431746125507e-01 -6.238909727666e-01 -6.311669970658e-01 -6.100746502189e-01
7.302500000000e-01 -9.923103502443e-01 -6.240272410653e-01 -6.433016280255e-01 -6.240139782319e-01 -6.312916712831e-01 -6.101949593446e-01
7.305000000000e-01 -9.925035507468e-01 -6.241487096881e-01 -6.434270539554e-01 -6.241354442536e-01 -6.314147852606e-01 -6.103137628750e-01
7.307500000000e-01 -9.926943023456e-01 -6.242686385387e-01 -6.435508900320e-01 -6.242553705359e-01 -6.315363386951e-01 -6.104310605168e-01
7.310000000000e-01 -9.928826045698e-01 -6.243870273249e-01 -6.436731359505e-01 -6.243737567869e-01 -6.316563312876e-01 -6.105468519807e-01
7.312500000000e-01 -9.930684569550e-01 -6.245038757586e-01 -6.437937914102e-01 -6.244906027183e-01 -6.317747627424e-01 -6.106611369809e-01
7.315000000000e-01 -9.932518590424e-01 -6.246191835553e-01 -6.439128561141e-01 -6.246059080457e-01 -6.318916327680e-01 -6.107739152355e-01
7.317500000000e-01 -9.934328103796e-01 -6.247329504342e-01 -6.440303297695e-01 -6.247196724883e-01 -6.320069410768e-01 -6.108851864661e-01
7.320000000000e-01 -9.936113105200e-01 -6.248451761183e-01 -6.441462120873e-01 -6.248318957692e-01 -6.321206873849e-01 -6.109949503982e-01
7.322500000000e-01 -9.937873590233e-01 -6.249558603345e-01 -6.442605027823e-01 -6.249425776151e-01 -6.322328714122e-01 -6.111032067611e-01
7.325000000000e-01 -9.939609554552e-01 -6.250650028132e-01 -6.443732015733e-01 -6.250517177565e-01 -6.323434928825e-01 -6.112099552875e-01
7.327500000000e-01 -9.941320993871e-01 -6.251726032888e-01 -6.444843081832e-01 -6.251593159277e-01 -6.324525515235e-01 -6.113151957142e-01
7.330000000000e-01 -9.943007903970e-01 -6.252786614992e-01 -6.445938223384e-01 -6.252653718669e-01 -6.325600470667e-01 -6.114189277813e-01
7.332500000000e-01 -9.944670280685e-01 -6.253831771862e-01 -6.447017437697e-01 -6.253698853156e-01 -6.326659792475e-01 -6.115211512331e-01
7.335000000000e-01 -9.946308119915e-01 -6.254861500955e-01 -6.448080722115e-01 -6.254728560197e-01 -6.327703478051e-01 -6.116218658171e-01
7.337500000000e-01 -9.947921417618e-01 -6.255875799762e-01 -6.449128074021e-01 -6.255742837282e-01 -6.328731524826e-01 -6.117210712851e-01
7.340000000000e-01 -9.949510169813e-01 -6.256874665815e-01 -6.450159490839e-01 -6.256741681944e-01 -6.329743930268e-01 -6.118187673921e-01
7.342500000000e-01 -9.951074372581e-01 -6.257858096682e-01 -6.451174970032e-01 -6.257725091749e-01 -6.330740691885e-01 -6.119149538971e-01
7.345000000000e-01 -9.952614022063e-01 -6.258826089968e-01 -6.452174509101e-01 -6.258693064305e-01 -6.331721807222e-01 -6.120096305628e-01
7.347500000000e-01 -9.954129114459e-01 -6.259778643316e-01 -6.453158105586e-01 -6.259645597253e-01 -6.332687273864e-01 -6.121027971555e-01
7.350000000000e-01 -9.955619646030e-01 -6.260715754408e-01 -6.454125757068e-01 -6.260582688276e-01 -6.333637089437e-01 -6.121944534455e-01
7.352500000000e-01 -9.957085613101e-01 -6.261637420963e-01 -6.455077461167e-01 -6.261504335091e-01 -6.334571251600e-01 -6.122845992065e-01
7.355000000000e-01 -9.958527012052e-01 -6.262543640735e-01 -6.456013215540e-01 -6.262410535456e-01 -6.335489758054e-01 -6.123732342161e-01
7.357500000000e-01 -9.959943839328e-01 -6.263434411520e-01 -6.456933017885e-01 -6.263301287164e-01 -6.336392606537e-01 -6.124603582556e-01
7.360000000000e-01 -9.961336091431e-01 -6.264309731148e-01 -6.457836865940e-01 -6.264176588045e-01 -6.337279794826e-01 -6.125459711101e-01
7.362500000000e-01 -9.962703764929e-01 -6.265169597488e-01 -6.458724757480e-01 -6.265036435970e-01 -6.338151320737e-01 -6.126300725683e-01
7.365000000000e-01 -9.964046856446e-01 -6.266014008447e-01 -6.459596690322e-01 -6.265880828845e-01 -6.339007182127e-01 -6.127126624227e-01
7.367500000000e-01 -9.965365362667e-01 -6.266842961970e-01 -6.460452662320e-01 -6.266709764614e-01 -6.339847376886e-01 -6.127937404695e-01
7.370000000000e-01 -9.966659280340e-01 -6.267656456037e-01 -6.461292671368e-01 -6.267523241259e-01 -6.340671902948e-01 -6.128733065086e-01
7.372500000000e-01 -9.967928606272e-01 -6.268454488669e-01 -6.462116715400e-01 -6.268321256799e-01 -6.341480758281e-01 -6.129513603438e-01
7.375000000000e-01 -9.969173337331e-01 -6.269237057923e-01 -6.462924792388e-01 -6.269103809292e-01 -6.342273940894e-01 -6.130279017825e-01
7.377500000000e-01 -9.970393470446e-01 -6.270004161893e-01 -6.463716900344e-01 -6.269870896833e-01 -6.343051448835e-01 -6.131029306357e-01
7.380000000000e-01 -9.971589002606e-01 -6.270755798712e-01 -6.464493037319e-01 -6.270622517554e-01 -6.343813280190e-01 -6.131764467184e-01
7.382500000000e-01 -9.972759930861e-01 -6.271491966549e-01 -6.465253201404e-01 -6.271358669625e-01 -6.344559433083e-01 -6.132484498492e-01
7.385000000000e-01 -9.973906252323e-01 -6.272212663614e-01 -6.465997390728e-01 -6.272079351254e-01 -6.345289905676e-01 -6.133189398504e-01
7.387500000000e-01 -9.975027964162e-01 -6.272917888151e-01 -6.466725603461e-01 -6.272784560688e-01 -6.346004696173e-01 -6.133879165481e-01
7.390000000000e-01 -9.976125063613e-01 -6.273607638444e-01 -6.467437837810e-01 -6.273474296208e-01 -6.346703802813e-01 -6.134553797720e-01
7.392500000000e-01 -9.977197547965e-01 -6.274281912812e-01 -6.468134092025e-01 -6.274148556135e-01 -6.347387223876e-01 -6.135213293558e-01
7.395000000000e-01 -9.978245414575e-01 -6.274940709615e-01 -6.468814364391e-01 -6.274807338828e-01 -6.348054957678e-01 -6.135857651367e-01
7.397500000000e-01 -9.979268660856e-01 -6.275584027249e-01 -6.469478653236e-01 -6.275450642683e-01 -6.348707002575e-01 -6.136486869558e-01
7.400000000000e-01 -9.980267284283e-01 -6.276211864148e-01 -6.470126956924e-01 -6.276078466136e-01 -6.349343356963e-01 -6.137100946577e-01
7.402500000000e-01 -9.981241282393e-01 -6.276824218782e-01 -6.470759273861e-01 -6.276690807655e-01 -6.349964019275e-01 -6.137699880909e-01
7.405000000000e-01 -9.982190652782e-01 -6.277421089662e-01 -6.471375602491e-01 -6.277287665751e-01 -6.350568987982e-01 -6.138283671077e-01
7.407500000000e-01 -9.983115393109e-01 -6.278002475334e-01 -6.471975941297e-01 -6.277869038971e-01 -6.351158261597e-01 -6.138852315640e-01
7.410000000000e-01 -9.984015501090e-01 -6.278568374384e-01 -6.472560288804e-01 -6.278434925900e-01 -6.351731838668e-01 -6.139405813196e-01
7.412500000000e-01 -9.984890974506e-01 -6.279118785432e-01 -6.473128643572e-01 -6.278985325159e-01 -6.352289717781e-01 -6.139944162378e-01
7.415000000000e-01 -9.985741811195e-01 -6.279653707139e-01 -6.473681004205e-01 -6.279520235410e-01 -6.352831897566e-01 -6.140467361858e-01
7.417500000000e-01 -9.986568009060e-01 -6.280173138204e-01 -6.474217369343e-01 -6.280039655349e-01 -6.353358376686e-01 -6.140975410345e-01
7.420000000000e-01 -9.987369566060e-01 -6.280677077361e-01 -6.474737737665e-01 -6.280543583713e-01 -6.353869153846e-01 -6.141468306586e-01
7.422500000000e-01 -9.988146480219e-01 -6.281165523383e-01 -6.475242107893e-01 -6.281032019273e-01 -6.354364227789e-01 -6.141946049364e-01
7.425000000000e-01 -9.988898749619e-01 -6.281638475082e-01 -6.475730478785e-01 -6.281504960842e-01 -6.354843597293e-01 -6.142408637501e-01
7.427500000000e-01 -9.989626372405e-01 -6.282095931306e-01 -6.476202849139e-01 -6.281962407268e-01 -6.355307261180e-01 -6.142856069855e-01
7.430000000000e-01 -9.990329346782e-01 -6.282537890941e-01 -6.476659217794e-01 -6.282404357438e-01 -6.355755218310e-01 -6.143288345323e-01
7.432500000000e-01 -9.991007671012e-01 -6.282964352912e-01 -6.477099583627e-01 -6.282830810274e-01 -6.356187467580e-01 -6.143705462837e-01
7.435000000000e-01 -9.991661343425e-01 -6.283375316180e-01 -6.477523945554e-01 -6.283241764740e-01 -6.356604007924e-01 -6.144107421369e-01
7.437500000000e-01 -9.992290362408e-01 -6.283770779744e-01 -6.477932302531e-01 -6.283637219835e-01 -6.357004838317e-01 -6.144494219927e-01
7.440000000000e-01 -9.992894726406e-01 -6.284150742643e-01 -6.478324653554e-01 -6.284017174595e-01 -6.357389957774e-01 -6.144865857555e-01
7.442500000000e-01 -9.993474433930e-01 -6.284515203951e-01 -6.478700997658e-01 -6.284381628096e-01 -6.357759365345e-01 -6.145222333338e-01
7.445000000000e-01 -9.994029483549e-01 -6.284864162780e-01 -6.479061333916e-01 -6.284730579451e-01 -6.358113060120e-01 -6.145563646396e-01
7.447500000000e-01 -9.994559873895e-01 -6.285197618282e-01 -6.479405661442e-01 -6.285064027811e-01 -6.358451041231e-01 -6.145889795887e-01
7.450000000000e-01 -9.995065603658e-01 -6.285515569643e-01 -6.479733979388e-01 -6.285381972362e-01 -6.358773307843e-01 -6.146200781005e-01
7.452500000000e-01 -9.995546671588e-01 -6.285818016092e-01 -6.480046286947e-01 -6.285684412333e-01 -6.359079859163e-01 -6.146496600984e-01
7.455000000000e-01 -9.996003076502e-01 -6.286104956890e-01 -6.480342583352e-01 -6.285971346985e-01 -6.359370694439e-01 -6.146777255094e-01
7.457500000000e-01 -9.996434817272e-01 -6.286376391340e-01 -6.480622867872e-01 -6.286242775622e-01 -6.359645812952e-01 -6.147042742642e-01
7.460000000000e-01 -9.996841892833e-01 -6.286632318781e-01 -6.480887139819e-01 -6.286498697581e-01 -6.359905214027e-01 -6.147293062972e-01
7.462500000000e-01 -9.997224302180e-01 -6.286872738589e-01 -6.481135398541e-01 -6.286739112239e-01 -6.360148897024e-01 -6.147528215469e-01
7.465000000000e-01 -9.997582044370e-01 -6.287097650180e-01 -6.481367643429e-01 -6.286964019013e-01 -6.360376861343e-01 -6.147748199550e-01
7.467500000000e-01 -9.997915118520e-01 -6.287307053006e-01 -6.481583873910e-01 -6.287173417353e-01 -6.360589106423e-01 -6.147953014674e-01
7.470000000000e-01 -9.998223523808e-01 -6.287500946556e-01 -6.481784089453e-01 -6.287367306751e-01 -6.360785631743e-01 -6.148142660335e-01
7.472500000000e-01 -9.998507259474e-01 -6.287679330360e-01 -6.481968289565e-01 -6.287545686734e-01 -6.360966436818e-01 -6.148317136065e-01
7.475000000000e-01 -9.998766324816e-01 -6.287842203983e-01 -6.482136473794e-01 -6.287708556868e-01 -6.361131521202e-01 -6.148476441434e-01
7.477500000000e-01 -9.999000719198e-01 -6.287989567027e-01 -6.482288641724e-01 -6.287855916756e-01 -6.361280884488e-01 -6.148620576049e-01
7.480000000000e-01 -9.999210442038e-01 -6.288121419136e-01 -6.482424792983e-01 -6.287987766040e-01 -6.361414526311e-01 -6.148749539553e-01
7.482500000000e-01 -9.999395492821e-01 -6.288237759986e-01 -6.482544927235e-01 -6.288104104399e-01 -6.361532446341e-01 -6.148863331629e-01
7.485000000000e-01 -9.999555871089e-01 -6.288338589296e-01 -6.482649044185e-01 -6.288204931550e-01 -6.361634644288e-01 -6.148961951996e-01
7.487500000000e-01 -9.999691576448e-01 -6.288423906820e-01 -6.482737143575e-01 -6.288290247246e-01 -6.361721119899e-01 -6.149045400411e-01
7.490000000000e-01 -9.999802608562e-01 -6.288493712351e-01 -6.482809225190e-01 -6.288360051281e-01 -6.361791872962e-01 -6.149113676668e-01
7.492500000000e-01 -9.999888967156e-01 -6.288548005717e-01 -6.482865288852e-01 -6.288414343485e-01 -6.361846903303e-01 -6.149166780597e-01
7.495000000000e-01 -9.999950652019e-01 -6.288586786788e-01 -6.482905334424e-01 -6.288453123725e-01 -6.361886210786e-01 -6.149204712069e-01
7.497500000000e-01 -9.999987662997e-01 -6.288610055467e-01 -6.482929361806e-01 -6.288476391907e-01 -6.361909795314e-01 -6.149227470990e-01
7.500000000000e-01 -1.000000000000e+00 -6.288617811700e-01 -6.482937370940e-01 -6.288484147973e-01 -6.361917656829e-01 -6.149235057303e-01
7.502500000000e-01 -9.999987662997e-01 -6.288610055467e-01 -6.482929361806e-01 -6.288476391906e-01 -6.361909795314e-01 -6.149227470990e-01
7.505000000000e-01 -9.999950652019e-01 -6.288586786788e-01 -6.482905334424e-01 -6.288453123725e-01 -6.361886210786e-01 -6.149204712069e-01
7.507500000000e-01 -9.999888967156e-01 -6.288548005717e-01 -6.482865288853e-01 -6.288414343485e-01 -6.361846903303e-01 -6.149166780597e-01
7.510000000000e-01 -9.999802608562e-01 -6.288493712351e-01 -6.482809225190e-01 -6.288360051282e-01 -6.361791872962e-01 -6.149113676668e-01
7.512500000000e-01 -9.999691576448e-01 -6.288423906821e-01 -6.482737143575e-01 -6.288290247246e-01 -6.361721119899e-01 -6.149045400411e-01
7.515000000000e-01 -9.999555871089e-01 -6.288338589297e-01 -6.482649044184e-01 -6.288204931550e-01 -6.361634644288e-01 -6.148961951996e-01
7.517500000000e-01 -9.999395492821e-01 -6.288237759987e-01 -6.482544927235e-01 -6.288104104399e-01 -6.361532446341e-01 -6.148863331629e-01
7.520000000000e-01 -9.999210442038e-01 -6.288121419136e-01 -6.482424792983e-01 -6.287987766040e-01 -6.361414526311e-01 -6.148749539553e-01
7.522500000000e-01 -9.999000719198e-01 -6.287989567028e-01 -6.482288641725e-01 -6.287855916756e-01 -6.361280884489e-01 -6.148620576049e-01
7.525000000000e-01 -9.998766324816e-01 -6.287842203983e-01 -6.482136473794e-01 -6.287708556868e-01 -6.361131521201e-01 -6.148476441434e-01
7.527500000000e-01 -9.998507259474e-01 -6.287679330360e-01 -6.481968289566e-01 -6.287545686734e-01 -6.360966436817e-01 -6.148317136065e-01
7.530000000000e-01 -9.998223523808e-01 -6.287500946557e-01 -6.481784089453e-01 -6.287367306751e-01 -6.360785631743e-01 -6.148142660335e-01
7.532500000000e-01 -9.997915118520e-01 -6.287307053006e-01 -6.481583873910e-01 -6.287173417354e-01 -6.360589106424e-01 -6.147953014674e-01
7.535000000000e-01 -9.997582044370e-01 -6.287097650180e-01 -6.481367643429e-01 -6.286964019013e-01 -6.360376861343e-01 -6.147748199550e-01
7.537500000000e-01 -9.997224302180e-01 -6.286872738590e-01 -6.481135398541e-01 -6.286739112240e-01 -6.360148897024e-01 -6.147528215469e-01
7.540000000000e-01 -9.996841892833e-01 -6.286632318781e-01 -6.480887139819e-01 -6.286498697581e-01 -6.359905214027e-01 -6.147293062972e-01
7.542500000000e-01 -9.996434817272e-01 -6.286376391341e-01 -6.480622867873e-01 -6.286242775622e-01 -6.359645812952e-01 -6.147042742642e-01
7.545000000000e-01 -9.996003076502e-01 -6.286104956891e-01 -6.480342583353e-01 -6.285971346986e-01 -6.359370694439e-01 -6.146777255094e-01
7.547500000000e-01 -9.995546671588e-01 -6.285818016093e-01 -6.480046286948e-01 -6.285684412334e-01 -6.359079859163e-01 -6.146496600984e-01
7.550000000000e-01 -9.995065603658e-01 -6.285515569644e-01 -6.479733979389e-01 -6.285381972363e-01 -6.358773307842e-01 -6.146200781005e-01
7.552500000000e-01 -9.994559873895e-01 -6.285197618282e-01 -6.479405661442e-01 -6.285064027811e-01 -6.358451041229e-01 -6.145889795887e-01
7.555000000000e-01 -9.994029483549e-01 -6.284864162781e-01 -6.479061333916e-01 -6.284730579452e-01 -6.358113060119e-01 -6.145563646396e-01
7.557500000000e-01 -9.993474433930e-01 -6.284515203951e-01 -6.478700997658e-01 -6.284381628097e-01 -6.357759365344e-01 -6.145222333338e-01
7.560000000000e-01 -9.992894726406e-01 -6.284150742644e-01 -6.478324653555e-01 -6.284017174595e-01 -6.357389957774e-01 -6.144865857555e-01
7.562500000000e-01 -9.992290362408e-01 -6.283770779745e-01 -6.477932302532e-01 -6.283637219835e-01 -6.357004838319e-01 -6.144494219927e-01
7.565000000000e-01 -9.991661343425e-01 -6.283375316180e-01 -6.477523945555e-01 -6.283241764741e-01 -6.356604007925e-01 -6.144107421369e-01
7.567500000000e-01 -9.991007671012e-01 -6.282964352912e-01 -6.477099583627e-01 -6.282830810275e-01 -6.356187467581e-01 -6.143705462837e-01
7.570000000000e-01 -9.990329346782e-01 -6.282537890942e-01 -6.476659217795e-01 -6.282404357438e-01 -6.355755218312e-01 -6.143288345323e-01
7.572500000000e-01 -9.989626372405e-01 -6.282095931306e-01 -6.476202849139e-01 -6.281962407269e-01 -6.355307261183e-01 -6.142856069855e-01
7.575000000000e-01 -9.988898749619e-01 -6.281638475082e-01 -6.475730478785e-01 -6.281504960843e-01 -6.354843597294e-01 -6.142408637501e-01
7.577500000000e-01 -9.988146480219e-01 -6.281165523383e-01 -6.475242107893e-01 -6.281032019274e-01 -6.354364227789e-01 -6.141946049364e-01
7.580000000000e-01 -9.987369566060e-01 -6.280677077361e-01 -6.474737737666e-01 -6.280543583713e-01 -6.353869153847e-01 -6.141468306586e-01
7.582500000000e-01 -9.986568009060e-01 -6.280173138204e-01 -6.474217369343e-01 -6.280039655349e-01 -6.353358376687e-01 -6.140975410345e-01
7.585000000000e-01 -9.985741811195e-01 -6.279653707140e-01 -6.473681004205e-01 -6.279520235410e-01 -6.352831897566e-01 -6.140467361858e-01
7.587500000000e-01 -9.984890974506e-01 -6.279118785432e-01 -6.473128643573e-01 -6.278985325159e-01 -6.352289717781e-01 -6.139944162378e-01
7.590000000000e-01 -9.984015501090e-01 -6.278568374384e-01 -6.472560288804e-01 -6.278434925901e-01 -6.351731838667e-01 -6.139405813196e-01
7.592500000000e-01 -9.983115393109e-01 -6.278002475335e-01 -6.471975941297e-01 -6.277869038972e-01 -6.351158261597e-01 -6.138852315640e-01
7.595000000000e-01 -9.982190652782e-01 -6.277421089663e-01 -6.471375602491e-01 -6.277287665751e-01 -6.350568987983e-01 -6.138283671077e-01
7.597500000000e-01 -9.981241282393e-01 -6.276824218783e-01 -6.470759273861e-01 -6.276690807655e-01 -6.349964019275e-01 -6.137699880909e-01
7.600000000000e-01 -9.980267284283e-01 -6.276211864148e-01 -6.470126956924e-01 -6.276078466136e-01 -6.349343356963e-01 -6.137100946577e-01
7.602500000000e-01 -9.979268660856e-01 -6.275584027250e-01 -6.469478653236e-01 -6.275450642684e-01 -6.348707002575e-01 -6.136486869558e-01
7.605000000000e-01 -9.978245414575e-01 -6.274940709616e-01 -6.468814364391e-01 -6.274807338828e-01 -6.348054957677e-01 -6.135857651367e-01
7.607500000000e-01 -9.977197547965e-01 -6.274281912813e-01 -6.468134092025e-01 -6.274148556135e-01 -6.347387223875e-01 -6.135213293558e-01
7.610000000000e-01 -9.976125063613e-01 -6.273607638444e-01 -6.467437837811e-01 -6.273474296208e-01 -6.346703802813e-01 -6.134553797720e-01
7.612500000000e-01 -9.975027964162e-01 -6.272917888152e-01 -6.466725603461e-01 -6.272784560688e-01 -6.346004696173e-01 -6.133879165481e-01
7.615000000000e-01 -9.973906252323e-01 -6.272212663615e-01 -6.465997390728e-01 -6.272079351256e-01 -6.345289905677e-01 -6.133189398504e-01
7.617500000000e-01 -9.972759930861e-01 -6.271491966550e-01 -6.465253201403e-01 -6.271358669626e-01 -6.344559433083e-01 -6.132484498492e-01
7.620000000000e-01 -9.971589002606e-01 -6.270755798712e-01 -6.464493037319e-01 -6.270622517555e-01 -6.343813280190e-01 -6.131764467184e-01
7.622500000000e-01 -9.970393470446e-01 -6.270004161893e-01 -6.463716900344e-01 -6.269870896834e-01 -6.343051448836e-01 -6.131029306357e-01
7.625000000000e-01 -9.969173337331e-01 -6.269237057923e-01 -6.462924792388e-01 -6.269103809293e-01 -6.342273940896e-01 -6.130279017825e-01
7.627500000000e-01 -9.967928606272e-01 -6.268454488670e-01 -6.462116715401e-01 -6.268321256800e-01 -6.341480758282e-01 -6.129513603438e-01
7.630000000000e-01 -9.966659280340e-01 -6.267656456038e-01 -6.461292671369e-01 -6.267523241259e-01 -6.340671902949e-01 -6.128733065086e-01
7.632500000000e-01 -9.965365362667e-01 -6.266842961971e-01 -6.460452662321e-01 -6.266709764614e-01 -6.339847376887e-01 -6.127937404695e-01
7.635000000000e-01 -9.964046856446e-01 -6.266014008448e-01 -6.459596690323e-01 -6.265880828846e-01 -6.339007182128e-01 -6.127126624227e-01
7.637500000000e-01 -9.962703764929e-01 -6.265169597489e-01 -6.458724757481e-01 -6.265036435971e-01 -6.338151320738e-01 -6.126300725683e-01
7.640000000000e-01 -9.961336091431e-01 -6.264309731149e-01 -6.457836865941e-01 -6.264176588046e-01 -6.337279794826e-01 -6.125459711101e-01
7.642500000000e-01 -9.959943839328e-01 -6.263434411521e-01 -6.456933017886e-01 -6.263301287164e-01 -6.336392606537e-01 -6.124603582556e-01
7.645000000000e-01 -9.958527012052e-01 -6.262543640736e-01 -6.456013215540e-01 -6.262410535457e-01 -6.335489758055e-01 -6.123732342161e-01
7.647500000000e-01 -9.957085613101e-01 -6.261637420964e-01 -6.455077461168e-01 -6.261504335092e-01 -6.334571251601e-01 -6.122845992065e-01
7.650000000000e-01 -9.955619646030e-01 -6.260715754409e-01 -6.454125757069e-01 -6.260582688277e-01 -6.333637089438e-01 -6.121944534455e-01
7.652500000000e-01 -9.954129114459e-01 -6.259778643317e-01 -6.453158105587e-01 -6.259645597254e-01 -6.332687273867e-01 -6.121027971555e-01
7.655000000000e-01 -9.952614022063e-01 -6.258826089969e-01 -6.452174509102e-01 -6.258693064305e-01 -6.331721807223e-01 -6.120096305628e-01
7.657500000000e-01 -9.951074372581e-01 -6.257858096683e-01 -6.451174970033e-01 -6.257725091750e-01 -6.330740691885e-01 -6.119149538971e-01
7.660000000000e-01 -9.949510169813e-01 -6.256874665816e-01 -6.450159490840e-01 -6.256741681944e-01 -6.329743930268e-01 -6.118187673921e-01
7.662500000000e-01 -9.947921417618e-01 -6.255875799763e-01 -6.449128074023e-01 -6.255742837283e-01 -6.328731524827e-01 -6.117210712851e-01
7.665000000000e-01 -9.946308119915e-01 -6.254861500956e-01 -6.448080722116e-01 -6.254728560198e-01 -6.327703478053e-01 -6.116218658171e-01
7.667500000000e-01 -9.944670280685e-01 -6.253831771863e-01 -6.447017437699e-01 -6.253698853157e-01 -6.326659792477e-01 -6.115211512331e-01
7.670000000000e-01 -9.943007903970e-01 -6.252786614993e-01 -6.445938223386e-01 -6.252653718669e-01 -6.325600470669e-01 -6.114189277813e-01
7.672500000000e-01 -9.941320993871e-01 -6.251726032889e-01 -6.444843081833e-01 -6.251593159278e-01 -6.324525515237e-01 -6.113151957142e-01
7.675000000000e-01 -9.939609554552e-01 -6.250650028133e-01 -6.443732015734e-01 -6.250517177566e-01 -6.323434928826e-01 -6.112099552875e-01
7.677500000000e-01 -9.937873590233e-01 -6.249558603346e-01 -6.442605027823e-01 -6.249425776152e-01 -6.322328714122e-01 -6.111032067611e-01
7.680000000000e-01 -9.936113105200e-01 -6.248451761184e-01 -6.441462120873e-01 -6.248318957693e-01 -6.321206873849e-01 -6.109949503982e-01
7.682500000000e-01 -9.934328103796e-01 -6.247329504343e-01 -6.440303297696e-01 -6.247196724885e-01 -6.320069410769e-01 -6.108851864661e-01
7.685000000000e-01 -9.932518590424e-01 -6.246191835554e-01 -6.439128561142e-01 -6.246059080459e-01 -6.318916327681e-01 -6.107739152355e-01
7.687500000000e-01 -9.930684569550e-01 -6.245038757587e-01 -6.437937914102e-01 -6.244906027185e-01 -6.317747627425e-01 -6.106611369809e-01
7.690000000000e-01 -9.928826045698e-01 -6.243870273251e-01 -6.436731359505e-01 -6.243737567871e-01 -6.316563312877e-01 -6.105468519807e-01
7.692500000000e-01 -9.926943023456e-01 -6.242686385388e-01 -6.435508900320e-01 -6.242553705361e-01 -6.315363386953e-01 -6.104310605168e-01
7.695000000000e-01 -9.925035507468e-01 -6.241487096883e-01 -6.434270539554e-01 -6.241354442538e-01 -6.314147852606e-01 -6.103137628750e-01
7.697500000000e-01 -9.923103502443e-01 -6.240272410655e-01 -6.433016280254e-01 -6.240139782321e-01 -6.312916712831e-01 -6.101949593446e-01
7.700000000000e-01 -9.921147013145e-01 -6.239042329661e-01 -6.431746125506e-01 -6.238909727668e-01 -6.311669970658e-01 -6.100746502189e-01
7.702500000000e-01 -9.919166044404e-01 -6.237796856895e-01 -6.430460078436e-01 -6.237664281573e-01 -6.310407629156e-01 -6.099528357945e-01
7.705000000000e-01 -9.917160601105e-01 -6.236535995392e-01 -6.429158142207e-01 -6.236403447070e-01 -6.309129691433e-01 -6.098295163722e-01
7.707500000000e-01 -9.915130688200e-01 -6.235259748219e-01 -6.427840320022e-01 -6.235127227226e-01 -6.307836160635e-01 -6.097046922562e-01
7.710000000000e-01 -9.913076310695e-01 -6.233968118485e-01 -6.426506615123e-01 -6.233835625151e-01 -6.306527039946e-01 -6.095783637545e-01
7.712500000000e-01 -9.910997473660e-01 -6.232661109335e-01 -6.425157030793e-01 -6.232528643988e-01 -6.305202332591e-01 -6.094505311787e-01
7.715000000000e-01 -9.908894182223e-01 -6.231338723950e-01 -6.423791570351e-01 -6.231206286920e-01 -6.303862041830e-01 -6.093211948443e-01
7.717500000000e-01 -9.906766441576e-01 -6.230000965550e-01 -6.422410237158e-01 -6.229868557166e-01 -6.302506170963e-01 -6.091903550705e-01
7.720000000000e-01 -9.904614256966e-01 -6.228647837393e-01 -6.421013034610e-01 -6.228515457983e-01 -6.301134723326e-01 -6.090580121800e-01
7.722500000000e-01 -9.902437633707e-01 -6.227279342772e-01 -6.419599966147e-01 -6.227146992666e-01 -6.299747702298e-01 -6.089241664994e-01
7.725000000000e-01 -9.900236577166e-01 -6.225895485020e-01 -6.418171035245e-01 -6.225763164547e-01 -6.298345111293e-01 -6.087888183590e-01
7.727500000000e-01 -9.898011092775e-01 -6.224496267506e-01 -6.416726245419e-01 -6.224363976994e-01 -6.296926953764e-01 -6.086519680927e-01
7.730000000000e-01 -9.895761186026e-01 -6.223081693636e-01 -6.415265600224e-01 -6.222949433414e-01 -6.295493233201e-01 -6.085136160381e-01
7.732500000000e-01 -9.893486862471e-01 -6.221651766856e-01 -6.413789103254e-01 -6.221519537252e-01 -6.294043953136e-01 -6.083737625367e-01
7.735000000000e-01 -9.891188127720e-01 -6.220206490646e-01 -6.412296758142e-01 -6.220074291989e-01 -6.292579117137e-01 -6.082324079335e-01
7.737500000000e-01 -9.888864987445e-01 -6.218745868526e-01 -6.410788568559e-01 -6.218613701144e-01 -6.291098728808e-01 -6.080895525773e-01
7.740000000000e-01 -9.886517447379e-01 -6.217269904052e-01 -6.409264538216e-01 -6.217137768272e-01 -6.289602791796e-01 -6.079451968206e-01
7.742500000000e-01 -9.884145513314e-01 -6.215778600816e-01 -6.407724670864e-01 -6.215646496969e-01 -6.288091309783e-01 -6.077993410196e-01
7.745000000000e-01 -9.881749191103e-01 -6.214271962452e-01 -6.406168970289e-01 -6.214139890864e-01 -6.286564286490e-01 -6.076519855340e-01
7.747500000000e-01 -9.879328486658e-01 -6.212749992626e-01 -6.404597440321e-01 -6.212617953627e-01 -6.285021725676e-01 -6.075031307277e-01
7.750000000000e-01 -9.876883405951e-01 -6.211212695045e-01 -6.403010084825e-01 -6.211080688961e-01 -6.283463631140e-01 -6.073527769677e-01
7.752500000000e-01 -9.874413955018e-01 -6.209660073451e-01 -6.401406907707e-01 -6.209528100611e-01 -6.281890006717e-01 -6.072009246251e-01
7.755000000000e-01 -9.871920139948e-01 -6.208092131625e-01 -6.399787912912e-01 -6.207960192357e-01 -6.280300856282e-01 -6.070475740746e-01
7.757500000000e-01 -9.869401966897e-01 -6.206508873385e-01 -6.398153104422e-01 -6.206376968016e-01 -6.278696183747e-01 -6.068927256946e-01
7.760000000000e-01 -9.866859442079e-01 -6.204910302586e-01 -6.396502486260e-01 -6.204778431443e-01 -6.277075993062e-01 -6.067363798671e-01
7.762500000000e-01 -9.864292571765e-01 -6.203296423120e-01 -6.394836062488e-01 -6.203164586531e-01 -6.275440288217e-01 -6.065785369779e-01
7.765000000000e-01 -9.861701362290e-01 -6.201667238916e-01 -6.393153837205e-01 -6.201535437209e-01 -6.273789073238e-01 -6.064191974165e-01
7.767500000000e-01 -9.859085820048e-01 -6.200022753941e-01 -6.391455814551e-01 -6.199890987443e-01 -6.272122352191e-01 -6.062583615759e-01
7.770000000000e-01 -9.856445951490e-01 -6.198362972200e-01 -6.389741998702e-01 -6.198231241239e-01 -6.270440129180e-01 -6.060960298531e-01
7.772500000000e-01 -9.853781763132e-01 -6.196687897734e-01 -6.388012393877e-01 -6.196556202636e-01 -6.268742408346e-01 -6.059322026487e-01
7.775000000000e-01 -9.851093261548e-01 -6.194997534622e-01 -6.386267004330e-01 -6.194865875714e-01 -6.267029193868e-01 -6.057668803667e-01
7.777500000000e-01 -9.848380453370e-01 -6.193291886978e-01 -6.384505834356e-01 -6.193160264588e-01 -6.265300489964e-01 -6.056000634152e-01
7.780000000000e-01 -9.845643345292e-01 -6.191570958958e-01 -6.382728888287e-01 -6.191439373411e-01 -6.263556300891e-01 -6.054317522057e-01
7.782500000000e-01 -9.842881944068e-01 -6.189834754750e-01 -6.380936170498e-01 -6.189703206374e-01 -6.261796630943e-01 -6.052619471536e-01
7.785000000000e-01 -9.840096256511e-01 -6.188083278582e-01 -6.379127685396e-01 -6.187951767704e-01 -6.260021484451e-01 -6.050906486778e-01
7.787500000000e-01 -9.837286289496e-01 -6.186316534719e-01 -6.377303437434e-01 -6.186185061666e-01 -6.258230865788e-01 -6.049178572009e-01
7.790000000000e-01 -9.834452049953e-01 -6.184534527464e-01 -6.375463431098e-01 -6.184403092562e-01 -6.256424779360e-01 -6.047435731494e-01
7.792500000000e-01 -9.831593544879e-01 -6.182737261155e-01 -6.373607670917e-01 -6.182605864729e-01 -6.254603229615e-01 -6.045677969532e-01
7.795000000000e-01 -9.828710781324e-01 -6.180924740168e-01 -6.371736161455e-01 -6.180793382546e-01 -6.252766221037e-01 -6.043905290461e-01
7.797500000000e-01 -9.825803766403e-01 -6.179096968917e-01 -6.369848907319e-01 -6.178965650425e-01 -6.250913758148e-01 -6.042117698654e-01
7.800000000000e-01 -9.822872507287e-01 -6.177253951852e-01 -6.367945913151e-01 -6.177122672815e-01 -6.249045845512e-01 -6.040315198523e-01
7.802500000000e-01 -9.819917011210e-01 -6.175395693461e-01 -6.366027183634e-01 -6.175264454206e-01 -6.247162487724e-01 -6.038497794514e-01
7.805000000000e-01 -9.816937285464e-01 -6.173522198270e-01 -6.364092723488e-01 -6.173390999122e-01 -6.245263689423e-01 -6.036665491112e-01
7.807500000000e-01 -9.813933337401e-01 -6.171633470839e-01 -6.362142537474e-01 -6.171502312124e-01 -6.243349455283e-01 -6.034818292838e-01
7.810000000000e-01 -9.810905174433e-01 -6.169729515769e-01 -6.360176630390e-01 -6.169598397813e-01 -6.241419790017e-01 -6.032956204250e-01
7.812500000000e-01 -9.807852804032e-01 -6.167810337695e-01 -6.358195007072e-01 -6.167679260824e-01 -6.239474698376e-01 -6.031079229942e-01
7.815000000000e-01 -9.804776233729e-01 -6.165875941290e-01 -6.356197672396e-01 -6.165744905829e-01 -6.237514185149e-01 -6.029187374546e-01
7.817500000000e-01 -9.801675471116e-01 -6.163926331266e-01 -6.354184631277e-01 -6.163795337540e-01 -6.235538255163e-01 -6.027280642729e-01
7.820000000000e-01 -9.798550523842e-01 -6.161961512368e-01 -6.352155888668e-01 -6.161830560702e-01 -6.233546913284e-01 -6.025359039197e-01
7.822500000000e-01 -9.795401399620e-01 -6.159981489383e-01 -6.350111449561e-01 -6.159850580102e-01 -6.231540164413e-01 -6.023422568690e-01
7.825000000000e-01 -9.792228106218e-01 -6.157986267131e-01 -6.348051318985e-01 -6.157855400560e-01 -6.229518013491e-01 -6.021471235986e-01
7.827500000000e-01 -9.789030651466e-01 -6.155975850470e-01 -6.345975502010e-01 -6.155845026935e-01 -6.227480465497e-01 -6.019505045901e-01
7.830000000000e-01 -9.785809043255e-01 -6.153950244297e-01 -6.343884003744e-01 -6.153819464122e-01 -6.225427525448e-01 -6.017524003285e-01
7.832500000000e-01 -9.782563289532e-01 -6.151909453544e-01 -6.341776829331e-01 -6.151778717053e-01 -6.223359198396e-01 -6.015528113028e-01
7.835000000000e-01 -9.779293398307e-01 -6.149853483180e-01 -6.339653983958e-01 -6.149722790698e-01 -6.221275489437e-01 -6.013517380052e-01
7.837500000000e-01 -9.775999377648e-01 -6.147782338212e-01 -6.337515472847e-01 -6.147651690064e-01 -6.219176403698e-01 -6.011491809320e-01
7.840000000000e-01 -9.772681235682e-01 -6.145696023684e-01 -6.335361301260e-01 -6.145565420194e-01 -6.217061946349e-01 -6.009451405830e-01
7.842500000000e-01 -9.769338980597e-01 -6.143594544676e-01 -6.333191474498e-01 -6.143463986167e-01 -6.214932122596e-01 -6.007396174616e-01
7.845000000000e-01 -9.765972620638e-01 -6.141477906306e-01 -6.331005997899e-01 -6.141347393103e-01 -6.212786937682e-01 -6.005326120749e-01
7.847500000000e-01 -9.762582164114e-01 -6.139346113727e-01 -6.328804876842e-01 -6.139215646154e-01 -6.210626396888e-01 -6.003241249337e-01
7.850000000000e-01 -9.759167619387e-01 -6.137199172131e-01 -6.326588116741e-01 -6.137068750512e-01 -6.208450505536e-01 -6.001141565523e-01
7.852500000000e-01 -9.755728994886e-01 -6.135037086747e-01 -6.324355723051e-01 -6.134906711405e-01 -6.206259268980e-01 -5.999027074490e-01
7.855000000000e-01 -9.752266299092e-01 -6.132859862839e-01 -6.322107701265e-01 -6.132729534097e-01 -6.204052692617e-01 -5.996897781453e-01
7.857500000000e-01 -9.748779540551e-01 -6.130667505709e-01 -6.319844056914e-01 -6.130537223892e-01 -6.201830781880e-01 -5.994753691668e-01
7.860000000000e-01 -9.745268727866e-01 -6.128460020697e-01 -6.317564795569e-01 -6.128329786128e-01 -6.199593542239e-01 -5.992594810423e-01
7.862500000000e-01 -9.741733869699e-01 -6.126237413178e-01 -6.315269922837e-01 -6.126107226180e-01 -6.197340979201e-01 -5.990421143047e-01
7.865000000000e-01 -9.738174974772e-01 -6.123999688564e-01 -6.312959444366e-01 -6.123869549460e-01 -6.195073098315e-01 -5.988232694901e-01
7.867500000000e-01 -9.734592051866e-01 -6.121746852306e-01 -6.310633365839e-01 -6.121616761419e-01 -6.192789905163e-01 -5.986029471387e-01
7.870000000000e-01 -9.730985109821e-01 -6.119478909889e-01 -6.308291692981e-01 -6.119348867542e-01 -6.190491405367e-01 -5.983811477941e-01
7.872500000000e-01 -9.727354157539e-01 -6.117195866836e-01 -6.305934431553e-01 -6.117065873351e-01 -6.188177604585e-01 -5.981578720034e-01
7.875000000000e-01 -9.723699203977e-01 -6.114897728707e-01 -6.303561587356e-01 -6.114767784407e-01 -6.185848508514e-01 -5.979331203176e-01
7.877500000000e-01 -9.720020258154e-01 -6.112584501100e-01 -6.301173166227e-01 -6.112454606307e-01 -6.183504122890e-01 -5.977068932913e-01
7.880000000000e-01 -9.716317329147e-01 -6.110256189646e-01 -6.298769174045e-01 -6.110126344683e-01 -6.181144453484e-01 -5.974791914827e-01
7.882500000000e-01 -9.712590426093e-01 -6.107912800017e-01 -6.296349616724e-01 -6.107783005206e-01 -6.178769506107e-01 -5.972500154535e-01
7.885000000000e-01 -9.708839558188e-01 -6.105554337920e-01 -6.293914500217e-01 -6.105424593582e-01 -6.176379286605e-01 -5.970193657694e-01
7.887500000000e-01 -9.705064734686e-01 -6.103180809097e-01 -6.291463830518e-01 -6.103051115556e-01 -6.173973800863e-01 -5.967872429992e-01
7.890000000000e-01 -9.701265964901e-01 -6.100792219330e-01 -6.288997613654e-01 -6.100662576906e-01 -6.171553054806e-01 -5.965536477159e-01
7.892500000000e-01 -9.697443258208e-01 -6.098388574436e-01 -6.286515855696e-01 -6.098258983451e-01 -6.169117054392e-01 -5.963185804957e-01
7.895000000000e-01 -9.693596624037e-01 -6.095969880268e-01 -6.284018562750e-01 -6.095840341044e-01 -6.166665805620e-01 -5.960820419188e-01
7.897500000000e-01 -9.689726071879e-01 -6.093536142716e-01 -6.281505740960e-01 -6.093406655574e-01 -6.164199314525e-01 -5.958440325686e-01
7.900000000000e-01 -9.685831611286e-01 -6.091087367709e-01 -6.278977396509e-01 -6.090957932970e-01 -6.161717587179e-01 -5.956045530326e-01
7.902500000000e-01 -9.681913251867e-01 -6.088623561209e-01 -6.276433535620e-01 -6.088494179194e-01 -6.159220629693e-01 -5.953636039015e-01
7.905000000000e-01 -9.677971003289e-01 -6.086144729217e-01 -6.273874164550e-01 -6.086015400248e-01 -6.156708448215e-01 -5.951211857698e-01
7.907500000000e-01 -9.674004875279e-01 -6.083650877771e-01 -6.271299289599e-01 -6.083521602168e-01 -6.154181048931e-01 -5.948772992359e-01
7.910000000000e-01 -9.670014877625e-01 -6.081142012943e-01 -6.268708917101e-01 -6.081012791026e-01 -6.151638438064e-01 -5.946319449013e-01
7.912500000000e-01 -9.666001020169e-01 -6.078618140844e-01 -6.266103053431e-01 -6.078488972935e-01 -6.149080621874e-01 -5.943851233715e-01
7.915000000000e-01 -9.661963312817e-01 -6.076079267621e-01 -6.263481705001e-01 -6.075950154040e-01 -6.146507606658e-01 -5.941368352555e-01
7.917500000000e-01 -9.657901765532e-01 -6.073525399458e-01 -6.260844878261e-01 -6.073396340524e-01 -6.143919398752e-01 -5.938870811659e-01
7.920000000000e-01 -9.653816388333e-01 -6.070956542573e-01 -6.258192579699e-01 -6.070827538608e-01 -6.141316004529e-01 -5.936358617190e-01
7.922500000000e-01 -9.649707191302e-01 -6.068372703225e-01 -6.255524815842e-01 -6.068243754547e-01 -6.138697430399e-01 -5.933831775346e-01
7.925000000000e-01 -9.645574184578e-01 -6.065773887705e-01 -6.252841593254e-01 -6.065644994635e-01 -6.136063682810e-01 -5.931290292362e-01
7.927500000000e-01 -9.641417378358e-01 -6.063160102343e-01 -6.250142918538e-01 -6.063031265201e-01 -6.133414768244e-01 -5.928734174509e-01
7.930000000000e-01 -9.637236782900e-01 -6.060531353506e-01 -6.247428798334e-01 -6.060402572610e-01 -6.130750693227e-01 -5.926163428094e-01
7.932500000000e-01 -9.633032408518e-01 -6.057887647595e-01 -6.244699239320e-01 -6.057758923266e-01 -6.128071464315e-01 -5.923578059459e-01
7.935000000000e-01 -9.628804265586e-01 -6.055228991050e-01 -6.241954248215e-01 -6.055100323606e-01 -6.125377088108e-01 -5.920978074985e-01
7.937500000000e-01 -9.624552364536e-01 -6.052555390346e-01 -6.239193831771e-01 -6.052426780106e-01 -6.122667571239e-01 -5.918363481086e-01
7.940000000000e-01 -9.620276715861e-01 -6.049866851995e-01 -6.236417996781e-01 -6.049738299278e-01 -6.119942920379e-01 -5.915734284213e-01
7.942500000000e-01 -9.615977330109e-01 -6.047163382545e-01 -6.233626750077e-01 -6.047034887670e-01 -6.117203142237e-01 -5.913090490854e-01
7.945000000000e-01 -9.611654217889e-01 -6.044444988581e-01 -6.230820098525e-01 -6.044316551867e-01 -6.114448243559e-01 -5.910432107531e-01
7.947500000000e-01 -9.607307389867e-01 -6.041711676723e-01 -6.227998049034e-01 -6.041583298489e-01 -6.111678231130e-01 -5.907759140806e-01
7.950000000000e-01 -9.602936856769e-01 -6.038963453630e-01 -6.225160608546e-01 -6.038835134193e-01 -6.108893111768e-01 -5.905071597271e-01
7.952500000000e-01 -9.598542629379e-01 -6.036200325995e-01 -6.222307784045e-01 -6.036072065673e-01 -6.106092892332e-01 -5.902369483560e-01
7.955000000000e-01 -9.594124718541e-01 -6.033422300548e-01 -6.219439582549e-01 -6.033294099659e-01 -6.103277579716e-01 -5.899652806339e-01
7.957500000000e-01 -9.589683135152e-01 -6.030629384055e-01 -6.216556011118e-01 -6.030501242918e-01 -6.100447180851e-01 -5.896921572310e-01
7.960000000000e-01 -9.585217890174e-01 -6.027821583320e-01 -6.213657076845e-01 -6.027693502252e-01 -6.097601702709e-01 -5.894175788214e-01
7.962500000000e-01 -9.580728994623e-01 -6.024998905180e-01 -6.210742786866e-01 -6.024870884499e-01 -6.094741152295e-01 -5.891415460826e-01
7.965000000000e-01 -9.576216459577e-01 -6.022161356513e-01 -6.207813148352e-01 -6.022033396535e-01 -6.091865536653e-01 -5.888640596955e-01
7.967500000000e-01 -9.571680296168e-01 -6.019308944228e-01 -6.204868168511e-01 -6.019181045272e-01 -6.088974862863e-01 -5.885851203449e-01
7.970000000000e-01 -9.567120515588e-01 -6.016441675275e-01 -6.201907854590e-01 -6.016313837657e-01 -6.086069138044e-01 -5.883047287190e-01
7.972500000000e-01 -9.562537129090e-01 -6.013559556636e-01 -6.198932213875e-01 -6.013431780673e-01 -6.083148369349e-01 -5.880228855097e-01
7.975000000000e-01 -9.557930147984e-01 -6.010662595333e-01 -6.195941253686e-01 -6.010534881342e-01 -6.080212563970e-01 -5.877395914123e-01
7.977500000000e-01 -9.553299583633e-01 -6.007750798422e-01 -6.192934981385e-01 -6.007623146718e-01 -6.077261729136e-01 -5.874548471260e-01
7.980000000000e-01 -9.548645447467e-01 -6.004824172995e-01 -6.189913404369e-01 -6.004696583895e-01 -6.074295872115e-01 -5.871686533532e-01
7.982500000000e-01 -9.543967750966e-01 -6.001882726181e-01 -6.186876530074e-01 -6.001755200002e-01 -6.071315000207e-01 -5.868810108001e-01
7.985000000000e-01 -9.539266505674e-01 -5.998926465145e-01 -6.183824365972e-01 -5.998799002203e-01 -6.068319120753e-01 -5.865919201765e-01
7.987500000000e-01 -9.534541723191e-01 -5.995955397088e-01 -6.180756919575e-01 -5.995827997699e-01 -6.065308241130e-01 -5.863013821956e-01
7.990000000000e-01 -9.529793415173e-01 -5.992969529247e-01 -6.177674198431e-01 -5.992842193726e-01 -6.062282368752e-01 -5.860093975743e-01
7.992500000000e-01 -9.525021593336e-01 -5.989968868896e-01 -6.174576210125e-01 -5.989841597559e-01 -6.059241511069e-01 -5.857159670331e-01
7.995000000000e-01 -9.520226269457e-01 -5.986953423343e-01 -6.171462962281e-01 -5.986826216506e-01 -6.056185675570e-01 -5.854210912960e-01
7.997500000000e-01 -9.515407455365e-01 -5.983923199935e-01 -6.168334462561e-01 -5.983796057913e-01 -6.053114869778e-01 -5.851247710905e-01
8.000000000000e-01 -9.510565162951e-01 -5.980878206053e-01 -6.165190718663e-01 -5.980751129160e-01 -6.050029101255e-01 -5.848270071479e-01
8.002500000000e-01 -9.505699404163e-01 -5.977818449113e-01 -6.162031738323e-01 -5.977691437665e-01 -6.046928377598e-01 -5.845278002027e-01
8.005000000000e-01 -9.500810191008e-01 -5.974743936571e-01 -6.158857529315e-01 -5.974616990882e-01 -6.043812706445e-01 -5.842271509933e-01
8.007500000000e-01 -9.495897535547e-01 -5.971654675914e-01 -6.155668099451e-01 -5.971527796299e-01 -6.040682095466e-01 -5.839250602614e-01
8.010000000000e-01 -9.490961449903e-01 -5.968550674669e-01 -6.152463456578e-01 -5.968423861442e-01 -6.037536552370e-01 -5.836215287525e-01
8.012500000000e-01 -9.486001946255e-01 -5.965431940397e-01 -6.149243608583e-01 -5.965305193872e-01 -6.034376084903e-01 -5.833165572156e-01
8.015000000000e-01 -9.481019036841e-01 -5.962298480696e-01 -6.146008563390e-01 -5.962171801186e-01 -6.031200700847e-01 -5.830101464030e-01
8.017500000000e-01 -9.476012733953e-01 -5.959150303197e-01 -6.142758328960e-01 -5.959023691018e-01 -6.028010408021e-01 -5.827022970708e-01
8.020000000000e-01 -9.470983049947e-01 -5.955987415572e-01 -6.139492913290e-01 -5.955860871036e-01 -6.024805214281e-01 -5.823930099786e-01
8.022500000000e-01 -9.465929997232e-01 -5.952809825524e-01 -6.136212324417e-01 -5.952683348945e-01 -6.021585127519e-01 -5.820822858896e-01
8.025000000000e-01 -9.460853588275e-01 -5.949617540795e-01 -6.132916570414e-01 -5.949491132486e-01 -6.018350155664e-01 -5.817701255703e-01
8.027500000000e-01 -9.455753835603e-01 -5.946410569161e-01 -6.129605659391e-01 -5.946284229436e-01 -6.015100306683e-01 -5.814565297912e-01
8.030000000000e-01 -9.450630751798e-01 -5.943188918435e-01 -6.126279599496e-01 -5.943062647606e-01 -6.011835588577e-01 -5.811414993258e-01
8.032500000000e-01 -9.445484349501e-01 -5.939952596466e-01 -6.122938398914e-01 -5.939826394846e-01 -6.008556009386e-01 -5.808250349516e-01
8.035000000000e-01 -9.440314641411e-01 -5.936701611137e-01 -6.119582065869e-01 -5.936575479038e-01 -6.005261577187e-01 -5.805071374493e-01
8.037500000000e-01 -9.435121640282e-01 -5.933435970368e-01 -6.116210608618e-01 -5.933309908103e-01 -6.001952300090e-01 -5.801878076034e-01
8.040000000000e-01 -9.429905358929e-01 -5.930155682116e-01 -6.112824035459e-01 -5.930029689998e-01 -5.998628186245e-01 -5.798670462017e-01
8.042500000000e-01 -9.424665810221e-01 -5.926860754371e-01 -6.109422354727e-01 -5.926734832711e-01 -5.995289243838e-01 -5.795448540358e-01
8.045000000000e-01 -9.419403007087e-01 -5.923551195162e-01 -6.106005574792e-01 -5.923425344271e-01 -5.991935481090e-01 -5.792212319005e-01
8.047500000000e-01 -9.414116962513e-01 -5.920227012550e-01 -6.102573704063e-01 -5.920101232741e-01 -5.988566906261e-01 -5.788961805944e-01
8.050000000000e-01 -9.408807689543e-01 -5.916888214634e-01 -6.099126750985e-01 -5.916762506218e-01 -5.985183527644e-01 -5.785697009196e-01
8.052500000000e-01 -9.403475201273e-01 -5.913534809549e-01 -6.095664724042e-01 -5.913409172837e-01 -5.981785353572e-01 -5.782417936815e-01
8.055000000000e-01 -9.398119510864e-01 -5.910166805464e-01 -6.092187631752e-01 -5.910041240768e-01 -5.978372392412e-01 -5.779124596892e-01
8.057500000000e-01 -9.392740631528e-01 -5.906784210585e-01 -6.088695482674e-01 -5.906658718215e-01 -5.974944652568e-01 -5.775816997555e-01
8.060000000000e-01 -9.387338576539e-01 -5.903387033153e-01 -6.085188285401e-01 -5.903261613420e-01 -5.971502142482e-01 -5.772495146962e-01
8.062500000000e-01 -9.381913359225e-01 -5.899975281444e-01 -6.081666048564e-01 -5.899849934659e-01 -5.968044870630e-01 -5.769159053312e-01
8.065000000000e-01 -9.376464992973e-01 -5.896548963772e-01 -6.078128780831e-01 -5.896423690243e-01 -5.964572845527e-01 -5.765808724836e-01
8.067500000000e-01 -9.370993491225e-01 -5.893108088482e-01 -6.074576490908e-01 -5.892982888522e-01 -5.961086075722e-01 -5.762444169800e-01
8.070000000000e-01 -9.365498867482e-01 -5.889652663960e-01 -6.071009187537e-01 -5.889527537877e-01 -5.957584569802e-01 -5.759065396505e-01
8.072500000000e-01 -9.359981135302e-01 -5.886182698623e-01 -6.067426879497e-01 -5.886057646728e-01 -5.954068336388e-01 -5.755672413289e-01
8.075000000000e-01 -9.354440308298e-01 -5.882698200927e-01 -6.063829575603e-01 -5.882573223528e-01 -5.950537384140e-01 -5.752265228524e-01
8.077500000000e-01 -9.348876400144e-01 -5.879199179360e-01 -6.060217284710e-01 -5.879074276768e-01 -5.946991721753e-01 -5.748843850616e-01
8.080000000000e-01 -9.343289424566e-01 -5.875685642448e-01 -6.056590015706e-01 -5.875560814971e-01 -5.943431357959e-01 -5.745408288007e-01
8.082500000000e-01 -9.337679395350e-01 -5.872157598752e-01 -6.052947777518e-01 -5.872032846699e-01 -5.939856301523e-01 -5.741958549174e-01
8.085000000000e-01 -9.332046326338e-01 -5.868615056867e-01 -6.049290579111e-01 -5.868490380547e-01 -5.936266561251e-01 -5.738494642630e-01
8.087500000000e-01 -9.326390231432e-01 -5.865058025426e-01 -6.045618429485e-01 -5.864933425148e-01 -5.932662145982e-01 -5.735016576920e-01
8.090000000000e-01 -9.320711124583e-01 -5.861486513094e-01 -6.041931337677e-01 -5.861361989166e-01 -5.929043064593e-01 -5.731524360627e-01
8.092500000000e-01 -9.315009019805e-01 -5.857900528575e-01 -6.038229312761e-01 -5.857776081305e-01 -5.925409325995e-01 -5.728018002368e-01
8.095000000000e-01 -9.309283931169e-01 -5.854300080604e-01 -6.034512363848e-01 -5.854175710300e-01 -5.921760939137e-01 -5.724497510793e-01
8.097500000000e-01 -9.303535872800e-01 -5.850685177957e-01 -6.030780500085e-01 -5.850560884926e-01 -5.918097913004e-01 -5.720962894590e-01
8.100000000000e-01 -9.297764858883e-01 -5.847055829439e-01 -6.027033730658e-01 -5.846931613990e-01 -5.914420256617e-01 -5.717414162480e-01
8.102500000000e-01 -9.291970903653e-01 -5.843412043895e-01 -6.023272064787e-01 -5.843287906334e-01 -5.910727979030e-01 -5.713851323219e-01
8.105000000000e-01 -9.286154021410e-01 -5.839753830204e-01 -6.019495511730e-01 -5.839629770839e-01 -5.907021089339e-01 -5.710274385597e-01
8.107500000000e-01 -9.280314226505e-01 -5.836081197278e-01 -6.015704080781e-01 -5.835957216415e-01 -5.903299596670e-01 -5.706683358441e-01
8.110000000000e-01 -9.274451533346e-01 -5.832394154068e-01 -6.011897781271e-01 -5.832270252014e-01 -5.899563510188e-01 -5.703078250611e-01
8.112500000000e-01 -9.268565956401e-01 -5.828692709556e-01 -6.008076622569e-01 -5.828568886619e-01 -5.895812839094e-01 -5.699459071003e-01
8.115000000000e-01 -9.262657510191e-01 -5.824976872763e-01 -6.004240614078e-01 -5.824853129248e-01 -5.892047592625e-01 -5.695825828546e-01
8.117500000000e-01 -9.256726209294e-01 -5.821246652743e-01 -6.000389765239e-01 -5.821122988956e-01 -5.888267780052e-01 -5.692178532204e-01
8.120000000000e-01 -9.250772068345e-01 -5.817502058586e-01 -5.996524085530e-01 -5.817378474832e-01 -5.884473410685e-01 -5.688517190978e-01
8.122500000000e-01 -9.244795102036e-01 -5.813743099415e-01 -5.992643584465e-01 -5.813619596001e-01 -5.880664493868e-01 -5.684841813902e-01
8.125000000000e-01 -9.238795325113e-01 -5.809969784392e-01 -5.988748271593e-01 -5.809846361624e-01 -5.876841038980e-01 -5.681152410043e-01
8.127500000000e-01 -9.232772752381e-01 -5.806182122711e-01 -5.984838156503e-01 -5.806058780892e-01 -5.873003055436e-01 -5.677448988506e-01
8.130000000000e-01 -9.226727398701e-01 -5.802380123601e-01 -5.980913248818e-01 -5.802256863037e-01 -5.869150552690e-01 -5.673731558427e-01
8.132500000000e-01 -9.220659278988e-01 -5.798563796327e-01 -5.976973558196e-01 -5.798440617324e-01 -5.865283540228e-01 -5.670000128980e-01
8.135000000000e-01 -9.214568408215e-01 -5.794733150190e-01 -5.973019094335e-01 -5.794610053051e-01 -5.861402027575e-01 -5.666254709371e-01
8.137500000000e-01 -9.208454801411e-01 -5.790888194524e-01 -5.969049866968e-01 -5.790765179555e-01 -5.857506024287e-01 -5.662495308842e-01
8.140000000000e-01 -9.202318473658e-01 -5.787028938699e-01 -5.965065885862e-01 -5.786906006203e-01 -5.853595539961e-01 -5.658721936669e-01
8.142500000000e-01 -9.196159440101e-01 -5.783155392119e-01 -5.961067160824e-01 -5.783032542400e-01 -5.849670584226e-01 -5.654934602162e-01
8.145000000000e-01 -9.189977715934e-01 -5.779267564225e-01 -5.957053701694e-01 -5.779144797586e-01 -5.845731166749e-01 -5.651133314666e-01
8.147500000000e-01 -9.183773316411e-01 -5.775365464490e-01 -5.953025518352e-01 -5.775242781235e-01 -5.841777297231e-01 -5.647318083560e-01
8.150000000000e-01 -9.177546256840e-01 -5.771449102423e-01 -5.948982620710e-01 -5.771326502857e-01 -5.837808985409e-01 -5.643488918258e-01
8.152500000000e-01 -9.171296552585e-01 -5.767518487569e-01 -5.944925018719e-01 -5.767395971994e-01 -5.833826241056e-01 -5.639645828208e-01
8.155000000000e-01 -9.165024219069e-01 -5.763573629508e-01 -5.940852722368e-01 -5.763451198226e-01 -5.829829073981e-01 -5.635788822893e-01
8.157500000000e-01 -9.158729271766e-01 -5.759614537852e-01 -5.936765741678e-01 -5.759492191166e-01 -5.825817494028e-01 -5.631917911829e-01
8.160000000000e-01 -9.152411726210e-01 -5.755641222249e-01 -5.932664086707e-01 -5.755518960462e-01 -5.821791511076e-01 -5.628033104568e-01
8.162500000000e-01 -9.146071597987e-01 -5.751653692385e-01 -5.928547767553e-01 -5.751531515798e-01 -5.817751135040e-01 -5.624134410694e-01
8.165000000000e-01 -9.139708902741e-01 -5.747651957975e-01 -5.924416794345e-01 -5.747529866891e-01 -5.813696375872e-01 -5.620221839828e-01
8.167500000000e-01 -9.133323656172e-01 -5.743636028773e-01 -5.920271177251e-01 -5.743514023494e-01 -5.809627243556e-01 -5.616295401623e-01
8.170000000000e-01 -9.126915874035e-01 -5.739605914567e-01 -5.916110926474e-01 -5.739483995393e-01 -5.805543748113e-01 -5.612355105767e-01
8.172500000000e-01 -9.120485572141e-01 -5.735561625177e-01 -5.911936052255e-01 -5.735439792411e-01 -5.801445899602e-01 -5.608400961983e-01
8.175000000000e-01 -9.114032766355e-01 -5.731503170462e-01 -5.907746564868e-01 -5.731381424404e-01 -5.797333708113e-01 -5.604432980027e-01
8.177500000000e-01 -9.107557472599e-01 -5.727430560312e-01 -5.903542474625e-01 -5.727308901263e-01 -5.793207183774e-01 -5.600451169690e-01
8.180000000000e-01 -9.101059706850e-01 -5.723343804652e-01 -5.899323791874e-01 -5.723222232913e-01 -5.789066336748e-01 -5.596455540797e-01
8.182500000000e-01 -9.094539485142e-01 -5.719242913443e-01 -5.895090526999e-01 -5.719121429314e-01 -5.784911177233e-01 -5.592446103206e-01
8.185000000000e-01 -9.087996823560e-01 -5.715127896680e-01 -5.890842690418e-01 -5.715006500462e-01 -5.780741715463e-01 -5.588422866810e-01
8.187500000000e-01 -9.081431738251e-01 -5.710998764393e-01 -5.886580292586e-01 -5.710877456384e-01 -5.776557961706e-01 -5.584385841536e-01
8.190000000000e-01 -9.074844245411e-01 -5.706855526645e-01 -5.882303343995e-01 -5.706734307146e-01 -5.772359926266e-01 -5.580335037345e-01
8.192500000000e-01 -9.068234361296e-01 -5.702698193534e-01 -5.878011855173e-01 -5.702577062844e-01 -5.768147619481e-01 -5.576270464232e-01
8.195000000000e-01 -9.061602102213e-01 -5.698526775194e-01 -5.873705836681e-01 -5.698405733613e-01 -5.763921051727e-01 -5.572192132226e-01
8.197500000000e-01 -9.054947484528e-01 -5.694341281792e-01 -5.869385299119e-01 -5.694220329618e-01 -5.759680233414e-01 -5.568100051390e-01
8.200000000000e-01 -9.048270524660e-01 -5.690141723528e-01 -5.865050253121e-01 -5.690020861061e-01 -5.755425174985e-01 -5.563994231820e-01
8.202500000000e-01 -9.041571239085e-01 -5.685928110640e-01 -5.860700709356e-01 -5.685807338177e-01 -5.751155886919e-01 -5.559874683648e-01
8.205000000000e-01 -9.034849644330e-01 -5.681700453397e-01 -5.856336678532e-01 -5.681579771237e-01 -5.746872379731e-01 -5.555741417038e-01
8.207500000000e-01 -9.028105756983e-01 -5.677458762104e-01 -5.851958171389e-01 -5.677338170545e-01 -5.742574663972e-01 -5.551594442188e-01
8.210000000000e-01 -9.021339593682e-01 -5.673203047101e-01 -5.847565198704e-01 -5.673082546440e-01 -5.738262750226e-01 -5.547433769330e-01
8.212500000000e-01 -9.014551171123e-01 -5.668933318759e-01 -5.843157771291e-01 -5.668812909294e-01 -5.733936649112e-01 -5.543259408732e-01
8.215000000000e-01 -9.007740506054e-01 -5.664649587487e-01 -5.838735899998e-01 -5.664529269516e-01 -5.729596371286e-01 -5.539071370692e-01
8.217500000000e-01 -9.000907615281e-01 -5.660351863726e-01 -5.834299595709e-01 -5.660231637546e-01 -5.725241927438e-01 -5.534869665543e-01
8.220000000000e-01 -8.994052515664e-01 -5.656040157952e-01 -5.829848869344e-01 -5.655920023860e-01 -5.720873328292e-01 -5.530654303654e-01
8.222500000000e-01 -8.987175224116e-01 -5.651714480676e-01 -5.825383731858e-01 -5.651594438967e-01 -5.716490584607e-01 -5.526425295426e-01
8.225000000000e-01 -8.980275757607e-01 -5.647374842441e-01 -5.820904194241e-01 -5.647254893412e-01 -5.712093707177e-01 -5.522182651292e-01
8.227500000000e-01 -8.973354133159e-01 -5.643021253825e-01 -5.816410267519e-01 -5.642901397773e-01 -5.707682706833e-01 -5.517926381722e-01
8.230000000000e-01 -8.966410367852e-01 -5.638653725442e-01 -5.811901962755e-01 -5.638533962662e-01 -5.703257594437e-01 -5.513656497216e-01
8.232500000000e-01 -8.959444478820e-01 -5.634272267937e-01 -5.807379291045e-01 -5.634152598724e-01 -5.698818380890e-01 -5.509373008312e-01
8.235000000000e-01 -8.952456483248e-01 -5.629876891991e-01 -5.802842263521e-01 -5.629757316642e-01 -5.694365077124e-01 -5.505075925577e-01
8.237500000000e-01 -8.945446398380e-01 -5.625467608319e-01 -5.798290891352e-01 -5.625348127128e-01 -5.689897694107e-01 -5.500765259614e-01
8.240000000000e-01 -8.938414241513e-01 -5.621044427669e-01 -5.793725185741e-01 -5.620925040931e-01 -5.685416242843e-01 -5.496441021061e-01
8.242500000000e-01 -8.931360029996e-01 -5.616607360823e-01 -5.789145157926e-01 -5.616488068835e-01 -5.680920734370e-01 -5.492103220585e-01
8.245000000000e-01 -8.924283781237e-01 -5.612156418599e-01 -5.784550819180e-01 -5.612037221652e-01 -5.676411179760e-01 -5.487751868890e-01
8.247500000000e-01 -8.917185512695e-01 -5.607691611847e-01 -5.779942180814e-01 -5.607572510236e-01 -5.671887590119e-01 -5.483386976714e-01
8.250000000000e-01 -8.910065241883e-01 -5.603212951450e-01 -5.775319254170e-01 -5.603093945469e-01 -5.667349976591e-01 -5.479008554825e-01
8.252500000000e-01 -8.902922986372e-01 -5.598720448327e-01 -5.770682050630e-01 -5.598601538271e-01 -5.662798350349e-01 -5.474616614027e-01
8.255000000000e-01 -8.895758763784e-01 -5.594214113430e-01 -5.766030581606e-01 -5.594095299591e-01 -5.658232722607e-01 -5.470211165157e-01
8.257500000000e-01 -8.888572591794e-01 -5.589693957746e-01 -5.761364858549e-01 -5.589575240417e-01 -5.653653104608e-01 -5.465792219084e-01
8.260000000000e-01 -8.881364488136e-01 -5.585159992292e-01 -5.756684892944e-01 -5.585041371767e-01 -5.649059507632e-01 -5.461359786713e-01
8.262500000000e-01 -8.874134470592e-01 -5.580612228124e-01 -5.751990696311e-01 -5.580493704695e-01 -5.644451942994e-01 -5.456913878979e-01
8.265000000000e-01 -8.866882557006e-01 -5.576050676328e-01 -5.747282280205e-01 -5.575932250287e-01 -5.639830422042e-01 -5.452454506853e-01
8.267500000000e-01 -8.859608765266e-01 -5.571475348025e-01 -5.742559656216e-01 -5.571357019663e-01 -5.635194956158e-01 -5.447981681337e-01
8.270000000000e-01 -8.852313113325e-01 -5.566886254369e-01 -5.737822835969e-01 -5.566768023980e-01 -5.630545556762e-01 -5.443495413468e-01
8.272500000000e-01 -8.844995619180e-01 -5.562283406548e-01 -5.733071831124e-01 -5.562165274423e-01 -5.625882235304e-01 -5.438995714315e-01
8.275000000000e-01 -8.837656300887e-01 -5.557666815786e-01 -5.728306653378e-01 -5.557548782215e-01 -5.621205003272e-01 -5.434482594981e-01
8.277500000000e-01 -8.830295176556e-01 -5.553036493336e-01 -5.723527314458e-01 -5.552918558612e-01 -5.616513872185e-01 -5.429956066601e-01
8.280000000000e-01 -8.822912264350e-01 -5.548392450488e-01 -5.718733826131e-01 -5.548274614901e-01 -5.611808853597e-01 -5.425416140345e-01
8.282500000000e-01 -8.815507582484e-01 -5.543734698565e-01 -5.713926200197e-01 -5.543616962405e-01 -5.607089959097e-01 -5.420862827413e-01
8.285000000000e-01 -8.808081149230e-01 -5.539063248922e-01 -5.709104448489e-01 -5.538945612480e-01 -5.602357200309e-01 -5.416296139041e-01
8.287500000000e-01 -8.800632982911e-01 -5.534378112950e-01 -5.704268582877e-01 -5.534260576516e-01 -5.597610588891e-01 -5.411716086498e-01
8.290000000000e-01 -8.793163101906e-01 -5.529679302072e-01 -5.699418615266e-01 -5.529561865935e-01 -5.592850136533e-01 -5.407122681082e-01
8.292500000000e-01 -8.785671524644e-01 -5.524966827743e-01 -5.694554557595e-01 -5.524849492193e-01 -5.588075854961e-01 -5.402515934129e-01
8.295000000000e-01 -8.778158269612e-01 -5.520240701455e-01 -5.689676421836e-01 -5.520123466781e-01 -5.583287755936e-01 -5.397895857005e-01
8.297500000000e-01 -8.770623355345e-01 -5.515500934730e-01 -5.684784219999e-01 -5.515383801222e-01 -5.578485851251e-01 -5.393262461109e-01
8.300000000000e-01 -8.763066800439e-01 -5.510747539125e-01 -5.679877964127e-01 -5.510630507071e-01 -5.573670152732e-01 -5.388615757875e-01
8.302500000000e-01 -8.755488623536e-01 -5.505980526231e-01 -5.674957666298e-01 -5.505863595919e-01 -5.568840672244e-01 -5.383955758766e-01
8.305000000000e-01 -8.747888843335e-01 -5.501199907671e-01 -5.670023338622e-01 -5.501083079389e-01 -5.563997421680e-01 -5.379282475282e-01
8.307500000000e-01 -8.740267478588e-01 -5.496405695100e-01 -5.665074993249e-01 -5.496288969138e-01 -5.559140412971e-01 -5.374595918953e-01
8.310000000000e-01 -8.732624548099e-01 -5.491597900211e-01 -5.660112642358e-01 -5.491481276854e-01 -5.554269658081e-01 -5.369896101344e-01
8.312500000000e-01 -8.724960070728e-01 -5.486776534724e-01 -5.655136298167e-01 -5.486660014261e-01 -5.549385169008e-01 -5.365183034049e-01
8.315000000000e-01 -8.717274065386e-01 -5.481941610398e-01 -5.650145972926e-01 -5.481825193116e-01 -5.544486957783e-01 -5.360456728698e-01
8.317500000000e-01 -8.709566551035e-01 -5.477093139022e-01 -5.645141678919e-01 -5.476976825207e-01 -5.539575036471e-01 -5.355717196954e-01
8.320000000000e-01 -8.701837546695e-01 -5.472231132417e-01 -5.640123428465e-01 -5.472114922357e-01 -5.534649417172e-01 -5.350964450509e-01
8.322500000000e-01 -8.694087071437e-01 -5.467355602441e-01 -5.635091233920e-01 -5.467239496421e-01 -5.529710112018e-01 -5.346198501092e-01
8.325000000000e-01 -8.686315144381e-01 -5.462466560983e-01 -5.630045107670e-01 -5.462350559288e-01 -5.524757133175e-01 -5.341419360461e-01
8.327500000000e-01 -8.678521784708e-01 -5.457564019963e-01 -5.624985062137e-01 -5.457448122881e-01 -5.519790492844e-01 -5.336627040410e-01
8.330000000000e-01 -8.670707011645e-01 -5.452647991337e-01 -5.619911109780e-01 -5.452532199152e-01 -5.514810203260e-01 -5.331821552761e-01
8.332500000000e-01 -8.662870844474e-01 -5.447718487094e-01 -5.614823263090e-01 -5.447602800092e-01 -5.509816276691e-01 -5.327002909373e-01
8.335000000000e-01 -8.655013302530e-01 -5.442775519254e-01 -5.609721534590e-01 -5.442659937719e-01 -5.504808725438e-01 -5.322171122134e-01
8.337500000000e-01 -8.647134405202e-01 -5.437819099871e-01 -5.604605936841e-01 -5.437703624089e-01 -5.499787561834e-01 -5.317326202968e-01
8.340000000000e-01 -8.639234171928e-01 -5.432849241033e-01 -5.599476482438e-01 -5.432733871287e-01 -5.494752798250e-01 -5.312468163827e-01
8.342500000000e-01 -8.631312622203e-01 -5.427865954859e-01 -5.594333184007e-01 -5.427750691434e-01 -5.489704447088e-01 -5.307597016700e-01
8.345000000000e-01 -8.623369775574e-01 -5.422869253501e-01 -5.589176054210e-01 -5.422754096681e-01 -5.484642520782e-01 -5.302712773604e-01
8.347500000000e-01 -8.615405651635e-01 -5.417859149146e-01 -5.584005105744e-01 -5.417744099214e-01 -5.479567031801e-01 -5.297815446592e-01
8.350000000000e-01 -8.607420270039e-01 -5.412835654011e-01 -5.578820351338e-01 -5.412720711251e-01 -5.474477992648e-01 -5.292905047747e-01
8.352500000000e-01 -8.599413650491e-01 -5.407798780348e-01 -5.573621803758e-01 -5.407683945042e-01 -5.469375415861e-01 -5.287981589184e-01
8.355000000000e-01 -8.591385812743e-01 -5.402748540441e-01 -5.568409475801e-01 -5.402633812871e-01 -5.464259314007e-01 -5.283045083053e-01
8.357500000000e-01 -8.583336776604e-01 -5.397684946606e-01 -5.563183380300e-01 -5.397570327055e-01 -5.459129699689e-01 -5.278095541534e-01
8.360000000000e-01 -8.575266561937e-01 -5.392608011193e-01 -5.557943530120e-01 -5.392493499943e-01 -5.453986585544e-01 -5.273132976838e-01
8.362500000000e-01 -8.567175188651e-01 -5.387517746583e-01 -5.552689938162e-01 -5.387403343917e-01 -5.448829984241e-01 -5.268157401211e-01
8.365000000000e-01 -8.559062676712e-01 -5.382414165191e-01 -5.547422617359e-01 -5.382299871390e-01 -5.443659908481e-01 -5.263168826929e-01
8.367500000000e-01 -8.550929046136e-01 -5.377297279464e-01 -5.542141580680e-01 -5.377183094809e-01 -5.438476371003e-01 -5.258167266301e-01
8.370000000000e-01 -8.542774316993e-01 -5.372167101883e-01 -5.536846841125e-01 -5.372053026655e-01 -5.433279384573e-01 -5.253152731668e-01
8.372500000000e-01 -8.534598509404e-01 -5.367023644959e-01 -5.531538411731e-01 -5.366909679439e-01 -5.428068961995e-01 -5.248125235403e-01
8.375000000000e-01 -8.526401643541e-01 -5.361866921237e-01 -5.526216305567e-01 -5.361753065705e-01 -5.422845116104e-01 -5.243084789911e-01
8.377500000000e-01 -8.518183739630e-01 -5.356696943295e-01 -5.520880535735e-01 -5.356583198031e-01 -5.417607859767e-01 -5.238031407628e-01
8.380000000000e-01 -8.509944817947e-01 -5.351513723742e-01 -5.515531115371e-01 -5.351400089026e-01 -5.412357205888e-01 -5.232965101023e-01
8.382500000000e-01 -8.501684898821e-01 -5.346317275221e-01 -5.510168057647e-01 -5.346203751333e-01 -5.407093167400e-01 -5.227885882597e-01
8.385000000000e-01 -8.493404002633e-01 -5.341107610406e-01 -5.504791375766e-01 -5.340994197625e-01 -5.401815757271e-01 -5.222793764883e-01
8.387500000000e-01 -8.485102149815e-01 -5.335884742004e-01 -5.499401082965e-01 -5.335771440609e-01 -5.396524988501e-01 -5.217688760444e-01
8.390000000000e-01 -8.476779360851e-01 -5.330648682755e-01 -5.493997192515e-01 -5.330535493025e-01 -5.391220874125e-01 -5.212570881877e-01
8.392500000000e-01 -8.468435656276e-01 -5.325399445431e-01 -5.488579717721e-01 -5.325286367643e-01 -5.385903427209e-01 -5.207440141809e-01
8.395000000000e-01 -8.460071056679e-01 -5.320137042834e-01 -5.483148671921e-01 -5.320024077268e-01 -5.380572660853e-01 -5.202296552900e-01
8.397500000000e-01 -8.451685582696e-01 -5.314861487802e-01 -5.477704068486e-01 -5.314748634735e-01 -5.375228588187e-01 -5.197140127842e-01
8.400000000000e-01 -8.443279255020e-01 -5.309572793203e-01 -5.472245920821e-01 -5.309460052912e-01 -5.369871222377e-01 -5.191970879357e-01
8.402500000000e-01 -8.434852094392e-01 -5.304270971938e-01 -5.466774242364e-01 -5.304158344700e-01 -5.364500576621e-01 -5.186788820200e-01
8.405000000000e-01 -8.426404121604e-01 -5.298956036938e-01 -5.461289046588e-01 -5.298843523031e-01 -5.359116664150e-01 -5.181593963157e-01
8.407500000000e-01 -8.417935357502e-01 -5.293628001170e-01 -5.455790346996e-01 -5.293515600870e-01 -5.353719498227e-01 -5.176386321046e-01
8.410000000000e-01 -8.409445822982e-01 -5.288286877630e-01 -5.450278157128e-01 -5.288174591213e-01 -5.348309092148e-01 -5.171165906717e-01
8.412500000000e-01 -8.400935538989e-01 -5.282932679347e-01 -5.444752490555e-01 -5.282820507089e-01 -5.342885459242e-01 -5.165932733050e-01
8.415000000000e-01 -8.392404526524e-01 -5.277565419382e-01 -5.439213360881e-01 -5.277453361559e-01 -5.337448612870e-01 -5.160686812957e-01
8.417500000000e-01 -8.383852806635e-01 -5.272185110828e-01 -5.433660781746e-01 -5.272073167716e-01 -5.331998566426e-01 -5.155428159382e-01
8.420000000000e-01 -8.375280400422e-01 -5.266791766811e-01 -5.428094766818e-01 -5.266679938685e-01 -5.326535333336e-01 -5.150156785301e-01
8.422500000000e-01 -8.366687329037e-01 -5.261385400487e-01 -5.422515329804e-01 -5.261273687621e-01 -5.321058927060e-01 -5.144872703721e-01
8.425000000000e-01 -8.358073613683e-01 -5.255966025046e-01 -5.416922484441e-01 -5.255854427715e-01 -5.315569361089e-01 -5.139575927678e-01
8.427500000000e-01 -8.349439275613e-01 -5.250533653708e-01 -5.411316244498e-01 -5.250422172186e-01 -5.310066648947e-01 -5.134266470242e-01
8.430000000000e-01 -8.340784336131e-01 -5.245088299726e-01 -5.405696623780e-01 -5.244976934287e-01 -5.304550804191e-01 -5.128944344514e-01
8.432500000000e-01 -8.332108816595e-01 -5.239629976384e-01 -5.400063636123e-01 -5.239518727302e-01 -5.299021840408e-01 -5.123609563626e-01
8.435000000000e-01 -8.323412738406e-01 -5.234158696998e-01 -5.394417295397e-01 -5.234047564546e-01 -5.293479771221e-01 -5.118262140741e-01
8.437500000000e-01 -8.314696123025e-01 -5.228674474917e-01 -5.388757615503e-01 -5.228563459368e-01 -5.287924610284e-01 -5.112902089053e-01
8.440000000000e-01 -8.305958991958e-01 -5.223177323521e-01 -5.383084610378e-01 -5.223066425148e-01 -5.282356371280e-01 -5.107529421787e-01
8.442500000000e-01 -8.297201366763e-01 -5.217667256220e-01 -5.377398293988e-01 -5.217556475295e-01 -5.276775067930e-01 -5.102144152200e-01
8.445000000000e-01 -8.288423269048e-01 -5.212144286459e-01 -5.371698680337e-01 -5.212033623254e-01 -5.271180713984e-01 -5.096746293579e-01
8.447500000000e-01 -8.279624720472e-01 -5.206608427711e-01 -5.365985783456e-01 -5.206497882498e-01 -5.265573323223e-01 -5.091335859244e-01
8.450000000000e-01 -8.270805742746e-01 -5.201059693483e-01 -5.360259617413e-01 -5.200949266533e-01 -5.259952909462e-01 -5.085912862543e-01
8.452500000000e-01 -8.261966357628e-01 -5.195498097313e-01 -5.354520196307e-01 -5.195387788898e-01 -5.254319486550e-01 -5.080477316858e-01
8.455000000000e-01 -8.253106586930e-01 -5.189923652771e-01 -5.348767534270e-01 -5.189813463161e-01 -5.248673068363e-01 -5.075029235601e-01
8.457500000000e-01 -8.244226452512e-01 -5.184336373457e-01 -5.343001645466e-01 -5.184226302923e-01 -5.243013668814e-01 -5.069568632213e-01
8.460000000000e-01 -8.235325976285e-01 -5.178736273004e-01 -5.337222544093e-01 -5.178626321816e-01 -5.237341301845e-01 -5.064095520169e-01
8.462500000000e-01 -8.226405180208e-01 -5.173123365075e-01 -5.331430244381e-01 -5.173013533503e-01 -5.231655981432e-01 -5.058609912972e-01
8.465000000000e-01 -8.217464086296e-01 -5.167497663366e-01 -5.325624760592e-01 -5.167387951680e-01 -5.225957721581e-01 -5.053111824158e-01
8.467500000000e-01 -8.208502716608e-01 -5.161859181604e-01 -5.319806107020e-01 -5.161749590073e-01 -5.220246536331e-01 -5.047601267293e-01
8.470000000000e-01 -8.199521093255e-01 -5.156207933546e-01 -5.313974297994e-01 -5.156098462439e-01 -5.214522439754e-01 -5.042078255974e-01
8.472500000000e-01 -8.190519238398e-01 -5.150543932983e-01 -5.308129347874e-01 -5.150434582567e-01 -5.208785445950e-01 -5.036542803827e-01
8.475000000000e-01 -8.181497174250e-01 -5.144867193733e-01 -5.302271271051e-01 -5.144757964278e-01 -5.203035569056e-01 -5.030994924512e-01
8.477500000000e-01 -8.172454923071e-01 -5.139177729650e-01 -5.296400081950e-01 -5.139068621424e-01 -5.197272823239e-01 -5.025434631718e-01
8.480000000000e-01 -8.163392507172e-01 -5.133475554616e-01 -5.290515795028e-01 -5.133366567887e-01 -5.191497222695e-01 -5.019861939163e-01
8.482500000000e-01 -8.154309948914e-01 -5.127760682546e-01 -5.284618424775e-01 -5.127651817580e-01 -5.185708781656e-01 -5.014276860597e-01
8.485000000000e-01 -8.145207270705e-01 -5.122033127383e-01 -5.278707985712e-01 -5.121924384450e-01 -5.179907514381e-01 -5.008679409802e-01
8.487500000000e-01 -8.136084495008e-01 -5.116292903107e-01 -5.272784492393e-01 -5.116184282471e-01 -5.174093435164e-01 -5.003069600588e-01
8.490000000000e-01 -8.126941644331e-01 -5.110540023723e-01 -5.266847959404e-01 -5.110431525651e-01 -5.168266558331e-01 -4.997447446798e-01
8.492500000000e-01 -8.117778741233e-01 -5.104774503271e-01 -5.260898401363e-01 -5.104666128029e-01 -5.162426898236e-01 -4.991812962302e-01
8.495000000000e-01 -8.108595808323e-01 -5.098996355819e-01 -5.254935832921e-01 -5.098888103674e-01 -5.156574469269e-01 -4.986166161004e-01
8.497500000000e-01 -8.099392868260e-01 -5.093205595470e-01 -5.248960268759e-01 -5.093097466686e-01 -5.150709285848e-01 -4.980507056837e-01
8.500000000000e-01 -8.090169943749e-01 -5.087402236353e-01 -5.242971723593e-01 -5.087294231196e-01 -5.144831362425e-01 -4.974835663764e-01
8.502500000000e-01 -8.080927057548e-01 -5.081586292632e-01 -5.236970212170e-01 -5.081478411367e-01 -5.138940713483e-01 -4.969151995779e-01
8.505000000000e-01 -8.071664232464e-01 -5.075757778499e-01 -5.230955749266e-01 -5.075650021391e-01 -5.133037353533e-01 -4.963456066905e-01
8.507500000000e-01 -8.062381491350e-01 -5.069916708180e-01 -5.224928349694e-01 -5.069809075492e-01 -5.127121297122e-01 -4.957747891196e-01
8.510000000000e-01 -8.053078857111e-01 -5.064063095929e-01 -5.218888028295e-01 -5.063955587925e-01 -5.121192558827e-01 -4.952027482737e-01
8.512500000000e-01 -8.043756352701e-01 -5.058196956032e-01 -5.212834799944e-01 -5.058089572975e-01 -5.115251153254e-01 -4.946294855643e-01
8.515000000000e-01 -8.034414001121e-01 -5.052318302805e-01 -5.206768679546e-01 -5.052211044959e-01 -5.109297095043e-01 -4.940550024058e-01
8.517500000000e-01 -8.025051825423e-01 -5.046427150595e-01 -5.200689682041e-01 -5.046320018223e-01 -5.103330398865e-01 -4.934793002157e-01
8.520000000000e-01 -8.015669848709e-01 -5.040523513781e-01 -5.194597822396e-01 -5.040416507145e-01 -5.097351079420e-01 -4.929023804145e-01
8.522500000000e-01 -8.006268094125e-01 -5.034607406771e-01 -5.188493115614e-01 -5.034500526134e-01 -5.091359151441e-01 -4.923242444256e-01
8.525000000000e-01 -7.996846584871e-01 -5.028678844004e-01 -5.182375576729e-01 -5.028572089627e-01 -5.085354629692e-01 -4.917448936756e-01
8.527500000000e-01 -7.987405344193e-01 -5.022737839950e-01 -5.176245220804e-01 -5.022631212095e-01 -5.079337528968e-01 -4.911643295940e-01
8.530000000000e-01 -7.977944395386e-01 -5.016784409109e-01 -5.170102062937e-01 -5.016677908037e-01 -5.073307864095e-01 -4.905825536132e-01
8.532500000000e-01 -7.968463761794e-01 -5.010818566012e-01 -5.163946118255e-01 -5.010712191985e-01 -5.067265649929e-01 -4.899995671687e-01
8.535000000000e-01 -7.958963466810e-01 -5.004840325220e-01 -5.157777401917e-01 -5.004734078498e-01 -5.061210901359e-01 -4.894153716990e-01
8.537500000000e-01 -7.949443533875e-01 -4.998849701325e-01 -5.151595929116e-01 -4.998743582168e-01 -5.055143633303e-01 -4.888299686456e-01
8.540000000000e-01 -7.939903986479e-01 -4.992846708949e-01 -5.145401715073e-01 -4.992740717617e-01 -5.049063860710e-01 -4.882433594527e-01
8.542500000000e-01 -7.930344848158e-01 -4.986831362745e-01 -5.139194775043e-01 -4.986725499497e-01 -5.042971598561e-01 -4.876555455679e-01
8.545000000000e-01 -7.920766142500e-01 -4.980803677395e-01 -5.132975124310e-01 -4.980697942491e-01 -5.036866861870e-01 -4.870665284416e-01
8.547500000000e-01 -7.911167893138e-01 -4.974763667612e-01 -5.126742778193e-01 -4.974658061310e-01 -5.030749665676e-01 -4.864763095270e-01
8.550000000000e-01 -7.901550123757e-01 -4.968711348139e-01 -5.120497752037e-01 -4.968605870699e-01 -5.024620025052e-01 -4.858848902804e-01
8.552500000000e-01 -7.891912858086e-01 -4.962646733751e-01 -5.114240061224e-01 -4.962541385431e-01 -5.018477955104e-01 -4.852922721612e-01
8.555000000000e-01 -7.882256119905e-01 -4.956569839251e-01 -5.107969721164e-01 -4.956464620308e-01 -5.012323470965e-01 -4.846984566316e-01
8.557500000000e-01 -7.872579933039e-01 -4.950480679474e-01 -5.101686747298e-01 -4.950375590165e-01 -5.006156587799e-01 -4.841034451567e-01
8.560000000000e-01 -7.862884321366e-01 -4.944379269282e-01 -5.095391155101e-01 -4.944274309865e-01 -4.999977320802e-01 -4.835072392046e-01
8.562500000000e-01 -7.853169308807e-01 -4.938265623571e-01 -5.089082960075e-01 -4.938160794304e-01 -4.993785685202e-01 -4.829098402465e-01
8.565000000000e-01 -7.843434919334e-01 -4.932139757264e-01 -5.082762177757e-01 -4.932035058403e-01 -4.987581696254e-01 -4.823112497564e-01
8.567500000000e-01 -7.833681176965e-01 -4.926001685317e-01 -5.076428823712e-01 -4.925897117117e-01 -4.981365369247e-01 -4.817114692113e-01
8.570000000000e-01 -7.823908105766e-01 -4.919851422712e-01 -5.070082913538e-01 -4.919746985429e-01 -4.975136719496e-01 -4.811105000909e-01
8.572500000000e-01 -7.814115729852e-01 -4.913688984464e-01 -5.063724462862e-01 -4.913584678355e-01 -4.968895762350e-01 -4.805083438783e-01
8.575000000000e-01 -7.804304073384e-01 -4.907514385618e-01 -5.057353487347e-01 -4.907410210937e-01 -4.962642513189e-01 -4.799050020590e-01
8.577500000000e-01 -7.794473160571e-01 -4.901327641247e-01 -5.050970002680e-01 -4.901223598250e-01 -4.956376987421e-01 -4.793004761219e-01
8.580000000000e-01 -7.784623015670e-01 -4.895128766456e-01 -5.044574024584e-01 -4.895024855396e-01 -4.950099200486e-01 -4.786947675585e-01
8.582500000000e-01 -7.774753662986e-01 -4.888917776377e-01 -5.038165568809e-01 -4.888813997509e-01 -4.943809167851e-01 -4.780878778633e-01
8.585000000000e-01 -7.764865126871e-01 -4.882694686174e-01 -5.031744651138e-01 -4.882591039752e-01 -4.937506905018e-01 -4.774798085338e-01
8.587500000000e-01 -7.754957431723e-01 -4.876459511041e-01 -5.025311287386e-01 -4.876355997318e-01 -4.931192427516e-01 -4.768705610704e-01
8.590000000000e-01 -7.745030601988e-01 -4.870212266199e-01 -5.018865493397e-01 -4.870108885429e-01 -4.924865750904e-01 -4.762601369762e-01
8.592500000000e-01 -7.735084662159e-01 -4.863952966903e-01 -5.012407285046e-01 -4.863849719337e-01 -4.918526890774e-01 -4.756485377576e-01
8.595000000000e-01 -7.725119636778e-01 -4.857681628433e-01 -5.005936678238e-01 -4.857578514325e-01 -4.912175862746e-01 -4.750357649234e-01
8.597500000000e-01 -7.715135550434e-01 -4.851398266101e-01 -4.999453688909e-01 -4.851295285703e-01 -4.905812682469e-01 -4.744218199857e-01
8.600000000000e-01 -7.705132427758e-01 -4.845102895249e-01 -4.992958333026e-01 -4.845000048812e-01 -4.899437365624e-01 -4.738067044593e-01
8.602500000000e-01 -7.695110293434e-01 -4.838795531248e-01 -4.986450626586e-01 -4.838692819024e-01 -4.893049927921e-01 -4.731904198620e-01
8.605000000000e-01 -7.685069172191e-01 -4.832476189498e-01 -4.979930585618e-01 -4.832373611737e-01 -4.886650385101e-01 -4.725729677143e-01
8.607500000000e-01 -7.675009088803e-01 -4.826144885428e-01 -4.973398226178e-01 -4.826042442382e-01 -4.880238752934e-01 -4.719543495399e-01
8.610000000000e-01 -7.664930068094e-01 -4.819801634497e-01 -4.966853564356e-01 -4.819699326416e-01 -4.873815047218e-01 -4.713345668650e-01
8.612500000000e-01 -7.654832134931e-01 -4.813446452195e-01 -4.960296616271e-01 -4.813344279329e-01 -4.867379283786e-01 -4.707136212189e-01
8.615000000000e-01 -7.644715314232e-01 -4.807079354039e-01 -4.953727398072e-01 -4.806977316637e-01 -4.860931478495e-01 -4.700915141337e-01
8.617500000000e-01 -7.634579630956e-01 -4.800700355576e-01 -4.947145925940e-01 -4.800598453888e-01 -4.854471647235e-01 -4.694682471444e-01
8.620000000000e-01 -7.624425110115e-01 -4.794309472382e-01 -4.940552216082e-01 -4.794207706657e-01 -4.847999805925e-01 -4.688438217890e-01
8.622500000000e-01 -7.614251776762e-01 -4.787906720064e-01 -4.933946284740e-01 -4.787805090550e-01 -4.841515970514e-01 -4.682182396080e-01
8.625000000000e-01 -7.604059656001e-01 -4.781492114255e-01 -4.927328148184e-01 -4.781390621201e-01 -4.835020156979e-01 -4.675915021450e-01
8.627500000000e-01 -7.593848772978e-01 -4.775065670621e-01 -4.920697822715e-01 -4.774964314274e-01 -4.828512381330e-01 -4.669636109465e-01
8.630000000000e-01 -7.583619152887e-01 -4.768627404853e-01 -4.914055324663e-01 -4.768526185461e-01 -4.821992659602e-01 -4.663345675617e-01
8.632500000000e-01 -7.573370820971e-01 -4.762177332675e-01 -4.907400670388e-01 -4.762076250485e-01 -4.815461007864e-01 -4.657043735427e-01
8.635000000000e-01 -7.563103802515e-01 -4.755715469836e-01 -4.900733876281e-01 -4.755614525095e-01 -4.808917442210e-01 -4.650730304444e-01
8.637500000000e-01 -7.552818122852e-01 -4.749241832119e-01 -4.894054958762e-01 -4.749141025073e-01 -4.802361978767e-01 -4.644405398247e-01
8.640000000000e-01 -7.542513807361e-01 -4.742756435331e-01 -4.887363934283e-01 -4.742655766226e-01 -4.795794633691e-01 -4.638069032442e-01
8.642500000000e-01 -7.532190881467e-01 -4.736259295311e-01 -4.880660819322e-01 -4.736158764393e-01 -4.789215423165e-01 -4.631721222662e-01
8.645000000000e-01 -7.521849370641e-01 -4.729750427925e-01 -4.873945630391e-01 -4.729650035440e-01 -4.782624363404e-01 -4.625361984570e-01
8.647500000000e-01 -7.511489300400e-01 -4.723229849070e-01 -4.867218384030e-01 -4.723129595263e-01 -4.776021470650e-01 -4.618991333857e-01
8.650000000000e-01 -7.501110696304e-01 -4.716697574671e-01 -4.860479096807e-01 -4.716597459785e-01 -4.769406761176e-01 -4.612609286243e-01
8.652500000000e-01 -7.490713583965e-01 -4.710153620680e-01 -4.853727785324e-01 -4.710053644961e-01 -4.762780251283e-01 -4.606215857473e-01
8.655000000000e-01 -7.480297989034e-01 -4.703598003080e-01 -4.846964466209e-01 -4.703498166771e-01 -4.756141957303e-01 -4.599811063324e-01
8.657500000000e-01 -7.469863937211e-01 -4.697030737881e-01 -4.840189156121e-01 -4.696931041227e-01 -4.749491895595e-01 -4.593394919598e-01
8.660000000000e-01 -7.459411454241e-01 -4.690451841124e-01 -4.833401871748e-01 -4.690352284367e-01 -4.742830082547e-01 -4.586967442127e-01
8.662500000000e-01 -7.448940565916e-01 -4.683861328876e-01 -4.826602629809e-01 -4.683761912258e-01 -4.736156534577e-01 -4.580528646770e-01
8.665000000000e-01 -7.438451298070e-01 -4.677259217235e-01 -4.819791447050e-01 -4.677159940999e-01 -4.729471268131e-01 -4.574078549413e-01
8.667500000000e-01 -7.427943676585e-01 -4.670645522325e-01 -4.812968340250e-01 -4.670546386714e-01 -4.722774299687e-01 -4.567617165973e-01
8.670000000000e-01 -7.417417727388e-01 -4.664020260300e-01 -4.806133326214e-01 -4.663921265556e-01 -4.716065645749e-01 -4.561144512391e-01
8.672500000000e-01 -7.406873476449e-01 -4.657383447343e-01 -4.799286421779e-01 -4.657284593706e-01 -4.709345322849e-01 -4.554660604639e-01
8.675000000000e-01 -7.396310949786e-01 -4.650735099664e-01 -4.792427643810e-01 -4.650636387376e-01 -4.702613347552e-01 -4.548165458714e-01
8.677500000000e-01 -7.385730173461e-01 -4.644075233502e-01 -4.785557009201e-01 -4.643976662804e-01 -4.695869736447e-01 -4.541659090643e-01
8.680000000000e-01 -7.375131173582e-01 -4.637403865126e-01 -4.778674534876e-01 -4.637305436256e-01 -4.689114506154e-01 -4.535141516480e-01
8.682500000000e-01 -7.364513976300e-01 -4.630721010829e-01 -4.771780237789e-01 -4.630622724030e-01 -4.682347673322e-01 -4.528612752306e-01
8.685000000000e-01 -7.353878607810e-01 -4.624026686938e-01 -4.764874134921e-01 -4.623928542448e-01 -4.675569254629e-01 -4.522072814230e-01
8.687500000000e-01 -7.343225094356e-01 -4.617320909804e-01 -4.757956243285e-01 -4.617222907862e-01 -4.668779266779e-01 -4.515521718389e-01
8.690000000000e-01 -7.332553462226e-01 -4.610603695807e-01 -4.751026579920e-01 -4.610505836652e-01 -4.661977726509e-01 -4.508959480947e-01
8.692500000000e-01 -7.321863737748e-01 -4.603875061357e-01 -4.744085161897e-01 -4.603777345227e-01 -4.655164650580e-01 -4.502386118095e-01
8.695000000000e-01 -7.311155947298e-01 -4.597135022889e-01 -4.737132006315e-01 -4.597037450023e-01 -4.648340055785e-01 -4.495801646054e-01
8.697500000000e-01 -7.300430117299e-01 -4.590383596870e-01 -4.730167130300e-01 -4.590286167505e-01 -4.641503958942e-01 -4.489206081069e-01
8.700000000000e-01 -7.289686274214e-01 -4.583620799792e-01 -4.723190551011e-01 -4.583523514166e-01 -4.634656376902e-01 -4.482599439414e-01
8.702500000000e-01 -7.278924444553e-01 -4.576846648175e-01 -4.716202285631e-01 -4.576749506524e-01 -4.627797326539e-01 -4.475981737390e-01
8.705000000000e-01 -7.268144654869e-01 -4.570061158569e-01 -4.709202351376e-01 -4.569964161130e-01 -4.620926824760e-01 -4.469352991327e-01
8.707500000000e-01 -7.257346931761e-01 -4.563264347551e-01 -4.702190765489e-01 -4.563167494561e-01 -4.614044888497e-01 -4.462713217579e-01
8.710000000000e-01 -7.246531301871e-01 -4.556456231725e-01 -4.695167545242e-01 -4.556359523419e-01 -4.607151534713e-01 -4.456062432531e-01
8.712500000000e-01 -7.235697791885e-01 -4.549636827725e-01 -4.688132707936e-01 -4.549540264338e-01 -4.600246780398e-01 -4.449400652591e-01
8.715000000000e-01 -7.224846428534e-01 -4.542806152209e-01 -4.681086270900e-01 -4.542709733977e-01 -4.593330642568e-01 -4.442727894197e-01
8.717500000000e-01 -7.213977238593e-01 -4.535964221868e-01 -4.674028251492e-01 -4.535867949024e-01 -4.586403138271e-01 -4.436044173814e-01
8.720000000000e-01 -7.203090248879e-01 -4.529111053416e-01 -4.666958667099e-01 -4.529014926196e-01 -4.579464284580e-01 -4.429349507932e-01
8.722500000000e-01 -7.192185486257e-01 -4.522246663597e-01 -4.659877535137e-01 -4.522150682235e-01 -4.572514098598e-01 -4.422643913072e-01
8.725000000000e-01 -7.181262977632e-01 -4.515371069182e-01 -4.652784873049e-01 -4.515275233911e-01 -4.565552597456e-01 -4.415927405777e-01
8.727500000000e-01 -7.170322749954e-01 -4.508484286971e-01 -4.645680698309e-01 -4.508388598025e-01 -4.558579798311e-01 -4.409200002620e-01
8.730000000000e-01 -7.159364830218e-01 -4.501586333789e-01 -4.638565028415e-01 -4.501490791400e-01 -4.551595718350e-01 -4.402461720200e-01
8.732500000000e-01 -7.148389245461e-01 -4.494677226491e-01 -4.631437880898e-01 -4.494581830892e-01 -4.544600374786e-01 -4.395712575144e-01
8.735000000000e-01 -7.137396022764e-01 -4.487756981959e-01 -4.624299273315e-01 -4.487661733381e-01 -4.537593784862e-01 -4.388952584104e-01
8.737500000000e-01 -7.126385189252e-01 -4.480825617100e-01 -4.617149223252e-01 -4.480730515775e-01 -4.530575965847e-01 -4.382181763759e-01
8.740000000000e-01 -7.115356772093e-01 -4.473883148852e-01 -4.609987748323e-01 -4.473788195012e-01 -4.523546935038e-01 -4.375400130817e-01
8.742500000000e-01 -7.104310798498e-01 -4.466929594178e-01 -4.602814866171e-01 -4.466834788053e-01 -4.516506709761e-01 -4.368607702010e-01
8.745000000000e-01 -7.093247295723e-01 -4.459964970070e-01 -4.595630594466e-01 -4.459870311891e-01 -4.509455307368e-01 -4.361804494098e-01
8.747500000000e-01 -7.082166291065e-01 -4.452989293545e-01 -4.588434950906e-01 -4.452894783542e-01 -4.502392745240e-01 -4.354990523866e-01
8.750000000000e-01 -7.071067811865e-01 -4.446002581649e-01 -4.581227953219e-01 -4.445908220052e-01 -4.495319040786e-01 -4.348165808129e-01
8.752500000000e-01 -7.059951885510e-01 -4.439004851455e-01 -4.574009619159e-01 -4.438910638494e-01 -4.488234211439e-01 -4.341330363725e-01
8.755000000000e-01 -7.048818539424e-01 -4.431996120064e-01 -4.566779966508e-01 -4.431902055967e-01 -4.481138274663e-01 -4.334484207519e-01
8.757500000000e-01 -7.037667801079e-01 -4.424976404601e-01 -4.559539013079e-01 -4.424882489597e-01 -4.474031247949e-01 -4.327627356405e-01
8.760000000000e-01 -7.026499697989e-01 -4.417945722222e-01 -4.552286776709e-01 -4.417851956538e-01 -4.466913148815e-01 -4.320759827300e-01
8.762500000000e-01 -7.015314257708e-01 -4.410904090107e-01 -4.545023275265e-01 -4.410810473973e-01 -4.459783994805e-01 -4.313881637150e-01
8.765000000000e-01 -7.004111507839e-01 -4.403851525466e-01 -4.537748526642e-01 -4.403758059108e-01 -4.452643803493e-01 -4.306992802926e-01
8.767500000000e-01 -6.992891476019e-01 -4.396788045532e-01 -4.530462548761e-01 -4.396694729177e-01 -4.445492592478e-01 -4.300093341625e-01
8.770000000000e-01 -6.981654189935e-01 -4.389713667569e-01 -4.523165359574e-01 -4.389620501445e-01 -4.438330379386e-01 -4.293183270271e-01
8.772500000000e-01 -6.970399677313e-01 -4.382628408865e-01 -4.515856977057e-01 -4.382535393198e-01 -4.431157181874e-01 -4.286262605915e-01
8.775000000000e-01 -6.959127965924e-01 -4.375532286737e-01 -4.508537419216e-01 -4.375439421751e-01 -4.423973017621e-01 -4.279331365631e-01
8.777500000000e-01 -6.947839083576e-01 -4.368425318526e-01 -4.501206704083e-01 -4.368332604448e-01 -4.416777904337e-01 -4.272389566523e-01
8.780000000000e-01 -6.936533058128e-01 -4.361307521603e-01 -4.493864849720e-01 -4.361214958658e-01 -4.409571859757e-01 -4.265437225718e-01
8.782500000000e-01 -6.925209917474e-01 -4.354178913364e-01 -4.486511874215e-01 -4.354086501776e-01 -4.402354901644e-01 -4.258474360371e-01
8.785000000000e-01 -6.913869689553e-01 -4.347039511231e-01 -4.479147795683e-01 -4.346947251224e-01 -4.395127047787e-01 -4.251500987662e-01
8.787500000000e-01 -6.902512402344e-01 -4.339889332654e-01 -4.471772632266e-01 -4.339797224453e-01 -4.387888316003e-01 -4.244517124796e-01
8.790000000000e-01 -6.891138083873e-01 -4.332728395109e-01 -4.464386402136e-01 -4.332636438938e-01 -4.380638724134e-01 -4.237522789007e-01
8.792500000000e-01 -6.879746762205e-01 -4.325556716098e-01 -4.456989123491e-01 -4.325464912180e-01 -4.373378290052e-01 -4.230517997551e-01
8.795000000000e-01 -6.868338465444e-01 -4.318374313152e-01 -4.449580814554e-01 -4.318282661709e-01 -4.366107031653e-01 -4.223502767713e-01
8.797500000000e-01 -6.856913221741e-01 -4.311181203825e-01 -4.442161493579e-01 -4.311089705079e-01 -4.358824966862e-01 -4.216477116802e-01
8.800000000000e-01 -6.845471059287e-01 -4.303977405700e-01 -4.434731178846e-01 -4.303886059874e-01 -4.351532113628e-01 -4.209441062152e-01
8.802500000000e-01 -6.834012006313e-01 -4.296762936385e-01 -4.427289888660e-01 -4.296671743700e-01 -4.344228489929e-01 -4.202394621125e-01
8.805000000000e-01 -6.822536091094e-01 -4.289537813515e-01 -4.419837641355e-01 -4.289446774192e-01 -4.336914113769e-01 -4.195337811107e-01
8.807500000000e-01 -6.811043341945e-01 -4.282302054751e-01 -4.412374455293e-01 -4.282211169011e-01 -4.329589003177e-01 -4.188270649510e-01
8.810000000000e-01 -6.799533787224e-01 -4.275055677780e-01 -4.404900348862e-01 -4.274964945844e-01 -4.322253176212e-01 -4.181193153772e-01
8.812500000000e-01 -6.788007455330e-01 -4.267798700317e-01 -4.397415340477e-01 -4.267708122404e-01 -4.314906650957e-01 -4.174105341355e-01
8.815000000000e-01 -6.776464374701e-01 -4.260531140100e-01 -4.389919448578e-01 -4.260440716431e-01 -4.307549445521e-01 -4.167007229748e-01
8.817500000000e-01 -6.764904573820e-01 -4.253253014897e-01 -4.382412691637e-01 -4.253162745689e-01 -4.300181578040e-01 -4.159898836465e-01
8.820000000000e-01 -6.753328081210e-01 -4.245964342498e-01 -4.374895088146e-01 -4.245874227971e-01 -4.292803066677e-01 -4.152780179045e-01
8.822500000000e-01 -6.741734925435e-01 -4.238665140721e-01 -4.367366656631e-01 -4.238575181094e-01 -4.285413929621e-01 -4.145651275052e-01
8.825000000000e-01 -6.730125135098e-01 -4.231355427412e-01 -4.359827415638e-01 -4.231265622903e-01 -4.278014185088e-01 -4.138512142078e-01
8.827500000000e-01 -6.718498738846e-01 -4.224035220440e-01 -4.352277383746e-01 -4.223945571265e-01 -4.270603851318e-01 -4.131362797736e-01
8.830000000000e-01 -6.706855765367e-01 -4.216704537701e-01 -4.344716579555e-01 -4.216615044078e-01 -4.263182946580e-01 -4.124203259667e-01
8.832500000000e-01 -6.695196243388e-01 -4.209363397117e-01 -4.337145021696e-01 -4.209274059263e-01 -4.255751489167e-01 -4.117033545537e-01
8.835000000000e-01 -6.683520201678e-01 -4.202011816635e-01 -4.329562728825e-01 -4.201922634767e-01 -4.248309497399e-01 -4.109853673035e-01
8.837500000000e-01 -6.671827669046e-01 -4.194649814229e-01 -4.321969719624e-01 -4.194560788562e-01 -4.240856989623e-01 -4.102663659878e-01
8.840000000000e-01 -6.660118674342e-01 -4.187277407899e-01 -4.314366012801e-01 -4.187188538649e-01 -4.233393984209e-01 -4.095463523807e-01
8.842500000000e-01 -6.648393246458e-01 -4.179894615669e-01 -4.306751627092e-01 -4.179805903051e-01 -4.225920499556e-01 -4.088253282586e-01
8.845000000000e-01 -6.636651414325e-01 -4.172501455590e-01 -4.299126581260e-01 -4.172412899819e-01 -4.218436554088e-01 -4.081032954006e-01
8.847500000000e-01 -6.624893206914e-01 -4.165097945738e-01 -4.291490894091e-01 -4.165009547028e-01 -4.210942166254e-01 -4.073802555884e-01
8.850000000000e-01 -6.613118653236e-01 -4.157684104215e-01 -4.283844584401e-01 -4.157595862780e-01 -4.203437354530e-01 -4.066562106059e-01
8.852500000000e-01 -6.601327782347e-01 -4.150259949149e-01 -4.276187671030e-01 -4.150171865202e-01 -4.195922137416e-01 -4.059311622396e-01
8.855000000000e-01 -6.589520623337e-01 -4.142825498691e-01 -4.268520172844e-01 -4.142737572447e-01 -4.188396533440e-01 -4.052051122785e-01
8.857500000000e-01 -6.577697205340e-01 -4.135380771022e-01 -4.260842108738e-01 -4.135293002691e-01 -4.180860561154e-01 -4.044780625140e-01
8.860000000000e-01 -6.565857557530e-01 -4.127925784344e-01 -4.253153497630e-01 -4.127838174140e-01 -4.173314239138e-01 -4.037500147402e-01
8.862500000000e-01 -6.554001709118e-01 -4.120460556886e-01 -4.245454358466e-01 -4.120373105022e-01 -4.165757585994e-01 -4.030209707533e-01
8.865000000000e-01 -6.542129689359e-01 -4.112985106904e-01 -4.237744710216e-01 -4.112897813590e-01 -4.158190620353e-01 -4.022909323523e-01
8.867500000000e-01 -6.530241527545e-01 -4.105499452676e-01 -4.230024571879e-01 -4.105412318123e-01 -4.150613360869e-01 -4.015599013383e-01
8.870000000000e-01 -6.518337253009e-01 -4.098003612507e-01 -4.222293962477e-01 -4.097916636927e-01 -4.143025826222e-01 -4.008278795153e-01
8.872500000000e-01 -6.506416895124e-01 -4.090497604729e-01 -4.214552901060e-01 -4.090410788331e-01 -4.135428035117e-01 -4.000948686892e-01
8.875000000000e-01 -6.494480483302e-01 -4.082981447695e-01 -4.206801406703e-01 -4.082894790690e-01 -4.127820006288e-01 -3.993608706689e-01
8.877500000000e-01 -6.482528046995e-01 -4.075455159788e-01 -4.199039498506e-01 -4.075368662384e-01 -4.120201758490e-01 -3.986258872653e-01
8.880000000000e-01 -6.470559615695e-01 -4.067918759411e-01 -4.191267195596e-01 -4.067832421818e-01 -4.112573310504e-01 -3.978899202920e-01
8.882500000000e-01 -6.458575218932e-01 -4.060372264996e-01 -4.183484517125e-01 -4.060286087422e-01 -4.104934681139e-01 -3.971529715648e-01
8.885000000000e-01 -6.446574886276e-01 -4.052815694997e-01 -4.175691482271e-01 -4.052729677651e-01 -4.097285889226e-01 -3.964150429022e-01
8.887500000000e-01 -6.434558647338e-01 -4.045249067897e-01 -4.167888110238e-01 -4.045163210986e-01 -4.089626953621e-01 -3.956761361248e-01
8.890000000000e-01 -6.422526531766e-01 -4.037672402198e-01 -4.160074420256e-01 -4.037586705931e-01 -4.081957893209e-01 -3.949362530559e-01
8.892500000000e-01 -6.410478569249e-01 -4.030085716433e-01 -4.152250431577e-01 -4.030000181015e-01 -4.074278726895e-01 -3.941953955211e-01
8.895000000000e-01 -6.398414789512e-01 -4.022489029155e-01 -4.144416163484e-01 -4.022403654794e-01 -4.066589473613e-01 -3.934535653483e-01
8.897500000000e-01 -6.386335222323e-01 -4.014882358944e-01 -4.136571635280e-01 -4.014797145846e-01 -4.058890152320e-01 -3.927107643680e-01
8.900000000000e-01 -6.374239897487e-01 -4.007265724406e-01 -4.128716866297e-01 -4.007180672776e-01 -4.051180781999e-01 -3.919669944129e-01
8.902500000000e-01 -6.362128844848e-01 -3.999639144168e-01 -4.120851875891e-01 -3.999554254212e-01 -4.043461381656e-01 -3.912222573181e-01
8.905000000000e-01 -6.350002094287e-01 -3.992002636885e-01 -4.112976683444e-01 -3.991917908807e-01 -4.035731970322e-01 -3.904765549214e-01
8.907500000000e-01 -6.337859675728e-01 -3.984356221234e-01 -4.105091308362e-01 -3.984271655240e-01 -4.027992567056e-01 -3.897298890626e-01
8.910000000000e-01 -6.325701619131e-01 -3.976699915919e-01 -4.097195770077e-01 -3.976615512212e-01 -4.020243190938e-01 -3.889822615840e-01
8.912500000000e-01 -6.313527954494e-01 -3.969033739667e-01 -4.089290088047e-01 -3.968949498451e-01 -4.012483861076e-01 -3.882336743304e-01
8.915000000000e-01 -6.301338711854e-01 -3.961357711229e-01 -4.081374281753e-01 -3.961273632707e-01 -4.004714596597e-01 -3.874841291487e-01
8.917500000000e-01 -6.289133921287e-01 -3.953671849383e-01 -4.073448370704e-01 -3.953587933757e-01 -3.996935416661e-01 -3.867336278885e-01
8.920000000000e-01 -6.276913612907e-01 -3.945976172927e-01 -4.065512374430e-01 -3.945892420401e-01 -3.989146340444e-01 -3.859821724015e-01
8.922500000000e-01 -6.264677816867e-01 -3.938270700687e-01 -4.057566312489e-01 -3.938187111463e-01 -3.981347387153e-01 -3.852297645419e-01
8.925000000000e-01 -6.252426563358e-01 -3.930555451513e-01 -4.049610204464e-01 -3.930472025791e-01 -3.973538576015e-01 -3.844764061661e-01
8.927500000000e-01 -6.240159882607e-01 -3.922830444276e-01 -4.041644069961e-01 -3.922747182259e-01 -3.965719926284e-01 -3.837220991330e-01
8.930000000000e-01 -6.227877804881e-01 -3.915095697876e-01 -4.033667928612e-01 -3.915012599764e-01 -3.957891457238e-01 -3.829668453037e-01
8.932500000000e-01 -6.215580360486e-01 -3.907351231233e-01 -4.025681800074e-01 -3.907268297226e-01 -3.950053188178e-01 -3.822106465419e-01
8.935000000000e-01 -6.203267579766e-01 -3.899597063292e-01 -4.017685704027e-01 -3.899514293590e-01 -3.942205138430e-01 -3.814535047133e-01
8.937500000000e-01 -6.190939493099e-01 -3.891833213025e-01 -4.009679660177e-01 -3.891750607827e-01 -3.934347327343e-01 -3.806954216860e-01
8.940000000000e-01 -6.178596130903e-01 -3.884059699424e-01 -4.001663688255e-01 -3.883977258928e-01 -3.926479774293e-01 -3.799363993307e-01
8.942500000000e-01 -6.166237523637e-01 -3.876276541506e-01 -3.993637808016e-01 -3.876194265914e-01 -3.918602498679e-01 -3.791764395200e-01
8.945000000000e-01 -6.153863701791e-01 -3.868483758315e-01 -3.985602039239e-01 -3.868401647823e-01 -3.910715519922e-01 -3.784155441292e-01
8.947500000000e-01 -6.141474695900e-01 -3.860681368915e-01 -3.977556401730e-01 -3.860599423720e-01 -3.902818857469e-01 -3.776537150357e-01
8.950000000000e-01 -6.129070536530e-01 -3.852869392394e-01 -3.969500915315e-01 -3.852787612695e-01 -3.894912530792e-01 -3.768909541191e-01
8.952500000000e-01 -6.116651254287e-01 -3.845047847867e-01 -3.961435599847e-01 -3.844966233860e-01 -3.886996559383e-01 -3.761272632616e-01
8.955000000000e-01 -6.104216879816e-01 -3.837216754470e-01 -3.953360475205e-01 -3.837135306351e-01 -3.879070962762e-01 -3.753626443475e-01
8.957500000000e-01 -6.091767443796e-01 -3.829376131363e-01 -3.945275561288e-01 -3.829294849329e-01 -3.871135760471e-01 -3.745970992633e-01
8.960000000000e-01 -6.079302976946e-01 -3.821525997730e-01 -3.937180878023e-01 -3.821444881977e-01 -3.863190972074e-01 -3.738306298980e-01
8.962500000000e-01 -6.066823510020e-01 -3.813666372779e-01 -3.929076445360e-01 -3.813585423502e-01 -3.855236617163e-01 -3.730632381428e-01
8.965000000000e-01 -6.054329073810e-01 -3.805797275741e-01 -3.920962283273e-01 -3.805716493135e-01 -3.847272715350e-01 -3.722949258912e-01
8.967500000000e-01 -6.041819699145e-01 -3.797918725871e-01 -3.912838411759e-01 -3.797838110129e-01 -3.839299286272e-01 -3.715256950389e-01
8.970000000000e-01 -6.029295416891e-01 -3.790030742447e-01 -3.904704850841e-01 -3.789950293764e-01 -3.831316349590e-01 -3.707555474838e-01
8.972500000000e-01 -6.016756257948e-01 -3.782133344769e-01 -3.896561620564e-01 -3.782053063338e-01 -3.823323924987e-01 -3.699844851262e-01
8.975000000000e-01 -6.004202253259e-01 -3.774226552164e-01 -3.888408740999e-01 -3.774146438178e-01 -3.815322032171e-01 -3.692125098688e-01
8.977500000000e-01 -5.991633433796e-01 -3.766310383979e-01 -3.880246232239e-01 -3.766230437631e-01 -3.807310690873e-01 -3.684396236161e-01
8.980000000000e-01 -5.979049830575e-01 -3.758384859585e-01 -3.872074114402e-01 -3.758305081067e-01 -3.799289920848e-01 -3.676658282753e-01
8.982500000000e-01 -5.966451474642e-01 -3.750449998378e-01 -3.863892407629e-01 -3.750370387883e-01 -3.791259741872e-01 -3.668911257557e-01
8.985000000000e-01 -5.953838397083e-01 -3.742505819775e-01 -3.855701132086e-01 -3.742426377492e-01 -3.783220173747e-01 -3.661155179686e-01
8.987500000000e-01 -5.941210629020e-01 -3.734552343217e-01 -3.847500307962e-01 -3.734473069338e-01 -3.775171236297e-01 -3.653390068279e-01
8.990000000000e-01 -5.928568201611e-01 -3.726589588168e-01 -3.839289955468e-01 -3.726510482884e-01 -3.767112949369e-01 -3.645615942496e-01
8.992500000000e-01 -5.915911146048e-01 -3.718617574114e-01 -3.831070094842e-01 -3.718538637615e-01 -3.759045332833e-01 -3.637832821517e-01
8.995000000000e-01 -5.903239493563e-01 -3.710636320567e-01 -3.822840746342e-01 -3.710557553042e-01 -3.750968406584e-01 -3.630040724547e-01
8.997500000000e-01 -5.890553275421e-01 -3.702645847058e-01 -3.814601930252e-01 -3.702567248697e-01 -3.742882190539e-01 -3.622239670813e-01
9.000000000000e-01 -5.877852522925e-01 -3.694646173144e-01 -3.806353666878e-01 -3.694567744135e-01 -3.734786704635e-01 -3.614429679563e-01
9.002500000000e-01 -5.865137267412e-01 -3.686637318404e-01 -3.798095976550e-01 -3.686559058936e-01 -3.726681968836e-01 -3.606610770066e-01
9.005000000000e-01 -5.852407540254e-01 -3.678619302439e-01 -3.789828879621e-01 -3.678541212698e-01 -3.718568003127e-01 -3.598782961616e-01
9.007500000000e-01 -5.839663372865e-01 -3.670592144872e-01 -3.781552396469e-01 -3.670514225048e-01 -3.710444827516e-01 -3.590946273527e-01
9.010000000000e-01 -5.826904796685e-01 -3.662555865352e-01 -3.773266547492e-01 -3.662478115630e-01 -3.702312462036e-01 -3.583100725135e-01
9.012500000000e-01 -5.814131843198e-01 -3.654510483547e-01 -3.764971353113e-01 -3.654432904115e-01 -3.694170926739e-01 -3.575246335798e-01
9.015000000000e-01 -5.801344543918e-01 -3.646456019151e-01 -3.756666833780e-01 -3.646378610194e-01 -3.686020241702e-01 -3.567383124896e-01
9.017500000000e-01 -5.788542930397e-01 -3.638392491877e-01 -3.748353009960e-01 -3.638315253581e-01 -3.677860427024e-01 -3.559511111830e-01
9.020000000000e-01 -5.775727034223e-01 -3.630319921463e-01 -3.740029902146e-01 -3.630242854013e-01 -3.669691502828e-01 -3.551630316025e-01
9.022500000000e-01 -5.762896887016e-01 -3.622238327668e-01 -3.731697530854e-01 -3.622161431250e-01 -3.661513489256e-01 -3.543740756926e-01
9.025000000000e-01 -5.750052520433e-01 -3.614147730276e-01 -3.723355916621e-01 -3.614071005073e-01 -3.653326406477e-01 -3.535842453998e-01
9.027500000000e-01 -5.737193966168e-01 -3.606048149090e-01 -3.715005080009e-01 -3.605971595286e-01 -3.645130274679e-01 -3.527935426730e-01
9.030000000000e-01 -5.724321255946e-01 -3.597939603937e-01 -3.706645041602e-01 -3.597863221717e-01 -3.636925114075e-01 -3.520019694633e-01
9.032500000000e-01 -5.711434421531e-01 -3.589822114666e-01 -3.698275822005e-01 -3.589745904212e-01 -3.628710944897e-01 -3.512095277236e-01
9.035000000000e-01 -5.698533494720e-01 -3.581695701150e-01 -3.689897441849e-01 -3.581619662644e-01 -3.620487787403e-01 -3.504162194094e-01
9.037500000000e-01 -5.685618507343e-01 -3.573560383280e-01 -3.681509921784e-01 -3.573484516906e-01 -3.612255661870e-01 -3.496220464780e-01
9.040000000000e-01 -5.672689491267e-01 -3.565416180974e-01 -3.673113282487e-01 -3.565340486913e-01 -3.604014588601e-01 -3.488270108890e-01
9.042500000000e-01 -5.659746478396e-01 -3.557263114169e-01 -3.664707544655e-01 -3.557187592602e-01 -3.595764587917e-01 -3.480311146039e-01
9.045000000000e-01 -5.646789500661e-01 -3.549101202825e-01 -3.656292729006e-01 -3.549025853932e-01 -3.587505680164e-01 -3.472343595867e-01
9.047500000000e-01 -5.633818590035e-01 -3.540930466923e-01 -3.647868856284e-01 -3.540855290886e-01 -3.579237885708e-01 -3.464367478033e-01
9.050000000000e-01 -5.620833778522e-01 -3.532750926468e-01 -3.639435947253e-01 -3.532675923465e-01 -3.570961224940e-01 -3.456382812216e-01
9.052500000000e-01 -5.607835098159e-01 -3.524562601484e-01 -3.630994022700e-01 -3.524487771697e-01 -3.562675718268e-01 -3.448389618118e-01
9.055000000000e-01 -5.594822581022e-01 -3.516365512020e-01 -3.622543103435e-01 -3.516290855626e-01 -3.554381386128e-01 -3.440387915461e-01
9.057500000000e-01 -5.581796259215e-01 -3.508159678146e-01 -3.614083210289e-01 -3.508085195324e-01 -3.546078248973e-01 -3.432377723989e-01
9.060000000000e-01 -5.568756164882e-01 -3.499945119951e-01 -3.605614364116e-01 -3.499870810880e-01 -3.537766327281e-01 -3.424359063466e-01
9.062500000000e-01 -5.555702330196e-01 -3.491721857549e-01 -3.597136585792e-01 -3.491647722406e-01 -3.529445641549e-01 -3.416331953678e-01
9.065000000000e-01 -5.542634787367e-01 -3.483489911074e-01 -3.588649896216e-01 -3.483415950038e-01 -3.521116212298e-01 -3.408296414430e-01
9.067500000000e-01 -5.529553568637e-01 -3.475249300683e-01 -3.580154316308e-01 -3.475175513929e-01 -3.512778060070e-01 -3.400252465550e-01
9.070000000000e-01 -5.516458706285e-01 -3.467000046553e-01 -3.571649867010e-01 -3.466926434258e-01 -3.504431205428e-01 -3.392200126885e-01
9.072500000000e-01 -5.503350232618e-01 -3.458742168883e-01 -3.563136569286e-01 -3.458668731223e-01 -3.496075668955e-01 -3.384139418303e-01
9.075000000000e-01 -5.490228179982e-01 -3.450475687893e-01 -3.554614444123e-01 -3.450402425044e-01 -3.487711471259e-01 -3.376070359693e-01
9.077500000000e-01 -5.477092580753e-01 -3.442200623827e-01 -3.546083512528e-01 -3.442127535963e-01 -3.479338632968e-01 -3.367992970966e-01
9.080000000000e-01 -5.463943467343e-01 -3.433916996946e-01 -3.537543795532e-01 -3.433844084243e-01 -3.470957174732e-01 -3.359907272051e-01
9.082500000000e-01 -5.450780872195e-01 -3.425624827537e-01 -3.528995314186e-01 -3.425552090168e-01 -3.462567117219e-01 -3.351813282898e-01
9.085000000000e-01 -5.437604827788e-01 -3.417324135905e-01 -3.520438089563e-01 -3.417251574044e-01 -3.454168481122e-01 -3.343711023479e-01
9.087500000000e-01 -5.424415366631e-01 -3.409014942376e-01 -3.511872142758e-01 -3.408942556197e-01 -3.445761287154e-01 -3.335600513786e-01
9.090000000000e-01 -5.411212521269e-01 -3.400697267300e-01 -3.503297494889e-01 -3.400625056975e-01 -3.437345556050e-01 -3.327481773830e-01
9.092500000000e-01 -5.397996324278e-01 -3.392371131047e-01 -3.494714167092e-01 -3.392299096748e-01 -3.428921308565e-01 -3.319354823644e-01
9.095000000000e-01 -5.384766808267e-01 -3.384036554005e-01 -3.486122180528e-01 -3.383964695905e-01 -3.420488565475e-01 -3.311219683279e-01
9.097500000000e-01 -5.371524005879e-01 -3.375693556589e-01 -3.477521556377e-01 -3.375621874858e-01 -3.412047347578e-01 -3.303076372810e-01
9.100000000000e-01 -5.358267949790e-01 -3.367342159229e-01 -3.468912315843e-01 -3.367270654039e-01 -3.403597675693e-01 -3.294924912327e-01
9.102500000000e-01 -5.344998672707e-01 -3.358982382379e-01 -3.460294480149e-01 -3.358911053901e-01 -3.395139570659e-01 -3.286765321945e-01
9.105000000000e-01 -5.331716207372e-01 -3.350614246514e-01 -3.451668070541e-01 -3.350543094918e-01 -3.386673053336e-01 -3.278597621796e-01
9.107500000000e-01 -5.318420586557e-01 -3.342237772130e-01 -3.443033108284e-01 -3.342166797585e-01 -3.378198144606e-01 -3.270421832034e-01
9.110000000000e-01 -5.305111843067e-01 -3.333852979741e-01 -3.434389614667e-01 -3.333782182417e-01 -3.369714865371e-01 -3.262237972830e-01
9.112500000000e-01 -5.291790009742e-01 -3.325459889886e-01 -3.425737610998e-01 -3.325389269951e-01 -3.361223236553e-01 -3.254046064379e-01
9.115000000000e-01 -5.278455119451e-01 -3.317058523121e-01 -3.417077118606e-01 -3.316988080743e-01 -3.352723279094e-01 -3.245846126893e-01
9.117500000000e-01 -5.265107205096e-01 -3.308648900024e-01 -3.408408158843e-01 -3.308578635372e-01 -3.344215013961e-01 -3.237638180604e-01
9.120000000000e-01 -5.251746299613e-01 -3.300231041194e-01 -3.399730753080e-01 -3.300160954436e-01 -3.335698462138e-01 -3.229422245764e-01
9.122500000000e-01 -5.238372435967e-01 -3.291804967251e-01 -3.391044922711e-01 -3.291735058553e-01 -3.327173644629e-01 -3.221198342646e-01
9.125000000000e-01 -5.224985647160e-01 -3.283370698834e-01 -3.382350689148e-01 -3.283300968362e-01 -3.318640582460e-01 -3.212966491542e-01
9.127500000000e-01 -5.211585966219e-01 -3.274928256603e-01 -3.373648073827e-01 -3.274858704523e-01 -3.310099296676e-01 -3.204726712762e-01
9.130000000000e-01 -5.198173426207e-01 -3.266477661239e-01 -3.364937098202e-01 -3.266408287717e-01 -3.301549808346e-01 -3.196479026637e-01
9.132500000000e-01 -5.184748060219e-01 -3.258018933442e-01 -3.356217783750e-01 -3.257949738644e-01 -3.292992138555e-01 -3.188223453519e-01
9.135000000000e-01 -5.171309901381e-01 -3.249552093935e-01 -3.347490151967e-01 -3.249483078024e-01 -3.284426308410e-01 -3.179960013775e-01
9.137500000000e-01 -5.157858982850e-01 -3.241077163457e-01 -3.338754224369e-01 -3.241008326599e-01 -3.275852339038e-01 -3.171688727797e-01
9.140000000000e-01 -5.144395337815e-01 -3.232594162771e-01 -3.330010022496e-01 -3.232525505129e-01 -3.267270251587e-01 -3.163409615992e-01
9.142500000000e-01 -5.130918999495e-01 -3.224103112659e-01 -3.321257567905e-01 -3.224034634396e-01 -3.258680067225e-01 -3.155122698788e-01
9.145000000000e-01 -5.117430001143e-01 -3.215604033922e-01 -3.312496882174e-01 -3.215535735201e-01 -3.250081807139e-01 -3.146827996633e-01
9.147500000000e-01 -5.103928376042e-01 -3.207096947383e-01 -3.303727986905e-01 -3.207028828367e-01 -3.241475492535e-01 -3.138525529992e-01
9.150000000000e-01 -5.090414157504e-01 -3.198581873883e-01 -3.294950903714e-01 -3.198513934733e-01 -3.232861144643e-01 -3.130215319351e-01
9.152500000000e-01 -5.076887378875e-01 -3.190058834283e-01 -3.286165654243e-01 -3.189991075161e-01 -3.224238784708e-01 -3.121897385216e-01
9.155000000000e-01 -5.063348073531e-01 -3.181527849466e-01 -3.277372260151e-01 -3.181460270533e-01 -3.215608434000e-01 -3.113571748109e-01
9.157500000000e-01 -5.049796274880e-01 -3.172988940334e-01 -3.268570743118e-01 -3.172921541750e-01 -3.206970113805e-01 -3.105238428573e-01
9.160000000000e-01 -5.036232016358e-01 -3.164442127806e-01 -3.259761124846e-01 -3.164374909732e-01 -3.198323845429e-01 -3.096897447170e-01
9.162500000000e-01 -5.022655331434e-01 -3.155887432826e-01 -3.250943427054e-01 -3.155820395421e-01 -3.189669650198e-01 -3.088548824480e-01
9.165000000000e-01 -5.009066253608e-01 -3.147324876353e-01 -3.242117671482e-01 -3.147258019776e-01 -3.181007549459e-01 -3.080192581103e-01
9.167500000000e-01 -4.995464816408e-01 -3.138754479368e-01 -3.233283879892e-01 -3.138687803779e-01 -3.172337564579e-01 -3.071828737658e-01
9.170000000000e-01 -4.981851053395e-01 -3.130176262870e-01 -3.224442074063e-01 -3.130109768426e-01 -3.163659716941e-01 -3.063457314780e-01
9.172500000000e-01 -4.968224998160e-01 -3.121590247880e-01 -3.215592275795e-01 -3.121523934739e-01 -3.154974027951e-01 -3.055078333126e-01
9.175000000000e-01 -4.954586684324e-01 -3.112996455436e-01 -3.206734506909e-01 -3.112930323755e-01 -3.146280519034e-01 -3.046691813369e-01
9.177500000000e-01 -4.940936145538e-01 -3.104394906596e-01 -3.197868789245e-01 -3.104328956534e-01 -3.137579211632e-01 -3.038297776204e-01
9.180000000000e-01 -4.927273415483e-01 -3.095785622440e-01 -3.188995144662e-01 -3.095719854151e-01 -3.128870127208e-01 -3.029896242340e-01
9.182500000000e-01 -4.913598527871e-01 -3.087168624064e-01 -3.180113595038e-01 -3.087103037704e-01 -3.120153287245e-01 -3.021487232509e-01
9.185000000000e-01 -4.899911516443e-01 -3.078543932583e-01 -3.171224162274e-01 -3.078478528309e-01 -3.111428713245e-01 -3.013070767459e-01
9.187500000000e-01 -4.886212414970e-01 -3.069911569135e-01 -3.162326868286e-01 -3.069846347101e-01 -3.102696426727e-01 -3.004646867956e-01
9.190000000000e-01 -4.872501257253e-01 -3.061271554874e-01 -3.153421735013e-01 -3.061206515235e-01 -3.093956449231e-01 -2.996215554785e-01
9.192500000000e-01 -4.858778077125e-01 -3.052623910974e-01 -3.144508784413e-01 -3.052559053883e-01 -3.085208802315e-01 -2.987776848751e-01
9.195000000000e-01 -4.845042908444e-01 -3.043968658628e-01 -3.135588038461e-01 -3.043903984240e-01 -3.076453507559e-01 -2.979330770674e-01
9.197500000000e-01 -4.831295785102e-01 -3.035305819048e-01 -3.126659519153e-01 -3.035241327516e-01 -3.067690586558e-01 -2.970877341395e-01
9.200000000000e-01 -4.817536741018e-01 -3.026635413466e-01 -3.117723248506e-01 -3.026571104942e-01 -3.058920060928e-01 -2.962416581771e-01
9.202500000000e-01 -4.803765810139e-01 -3.017957463131e-01 -3.108779248552e-01 -3.017893337768e-01 -3.050141952303e-01 -2.953948512678e-01
9.205000000000e-01 -4.789983026448e-01 -3.009271989313e-01 -3.099827541346e-01 -3.009208047262e-01 -3.041356282337e-01 -2.945473155012e-01
9.207500000000e-01 -4.776188423948e-01 -3.000579013299e-01 -3.090868148961e-01 -3.000515254712e-01 -3.032563072702e-01 -2.936990529683e-01
9.210000000000e-01 -4.762382036679e-01 -2.991878556396e-01 -3.081901093488e-01 -2.991814981423e-01 -3.023762345088e-01 -2.928500657622e-01
9.212500000000e-01 -4.748563898706e-01 -2.983170639930e-01 -3.072926397038e-01 -2.983107248721e-01 -3.014954121204e-01 -2.920003559777e-01
9.215000000000e-01 -4.734734044123e-01 -2.974455285243e-01 -3.063944081740e-01 -2.974392077950e-01 -3.006138422779e-01 -2.911499257113e-01
9.217500000000e-01 -4.720892507055e-01 -2.965732513700e-01 -3.054954169744e-01 -2.965669490470e-01 -2.997315271559e-01 -2.902987770614e-01
9.220000000000e-01 -4.707039321653e-01 -2.957002346680e-01 -3.045956683217e-01 -2.956939507664e-01 -2.988484689308e-01 -2.894469121281e-01
9.222500000000e-01 -4.693174522100e-01 -2.948264805584e-01 -3.036951644345e-01 -2.948202150929e-01 -2.979646697810e-01 -2.885943330134e-01
9.225000000000e-01 -4.679298142606e-01 -2.939519911829e-01 -3.027939075332e-01 -2.939457441684e-01 -2.970801318867e-01 -2.877410418208e-01
9.227500000000e-01 -4.665410217408e-01 -2.930767686853e-01 -3.018918998403e-01 -2.930705401366e-01 -2.961948574298e-01 -2.868870406559e-01
9.230000000000e-01 -4.651510780775e-01 -2.922008152111e-01 -3.009891435800e-01 -2.921946051427e-01 -2.953088485943e-01 -2.860323316256e-01
9.232500000000e-01 -4.637599867001e-01 -2.913241329074e-01 -3.000856409784e-01 -2.913179413342e-01 -2.944221075657e-01 -2.851769168390e-01
9.235000000000e-01 -4.623677510410e-01 -2.904467239236e-01 -2.991813942634e-01 -2.904405508601e-01 -2.935346365314e-01 -2.843207984068e-01
9.237500000000e-01 -4.609743745355e-01 -2.895685904107e-01 -2.982764056648e-01 -2.895624358714e-01 -2.926464376808e-01 -2.834639784412e-01
9.240000000000e-01 -4.595798606215e-01 -2.886897345212e-01 -2.973706774141e-01 -2.886835985207e-01 -2.917575132050e-01 -2.826064590564e-01
9.242500000000e-01 -4.581842127399e-01 -2.878101584100e-01 -2.964642117450e-01 -2.878040409628e-01 -2.908678652968e-01 -2.817482423683e-01
9.245000000000e-01 -4.567874343343e-01 -2.869298642334e-01 -2.955570108925e-01 -2.869237653538e-01 -2.899774961508e-01 -2.808893304944e-01
9.247500000000e-01 -4.553895288512e-01 -2.860488541496e-01 -2.946490770940e-01 -2.860427738521e-01 -2.890864079636e-01 -2.800297255540e-01
9.250000000000e-01 -4.539904997396e-01 -2.851671303186e-01 -2.937404125881e-01 -2.851610686175e-01 -2.881946029333e-01 -2.791694296681e-01
9.252500000000e-01 -4.525903504515e-01 -2.842846949022e-01 -2.928310196158e-01 -2.842786518117e-01 -2.873020832600e-01 -2.783084449594e-01
9.255000000000e-01 -4.511890844418e-01 -2.834015500639e-01 -2.919209004196e-01 -2.833955255984e-01 -2.864088511454e-01 -2.774467735522e-01
9.257500000000e-01 -4.497867051679e-01 -2.825176979693e-01 -2.910100572438e-01 -2.825116921429e-01 -2.855149087932e-01 -2.765844175727e-01
9.260000000000e-01 -4.483832160901e-01 -2.816331407853e-01 -2.900984923345e-01 -2.816271536121e-01 -2.846202584086e-01 -2.757213791487e-01
9.262500000000e-01 -4.469786206711e-01 -2.807478806809e-01 -2.891862079398e-01 -2.807419121751e-01 -2.837249021987e-01 -2.748576604096e-01
9.265000000000e-01 -4.455729223769e-01 -2.798619198267e-01 -2.882732063093e-01 -2.798559700023e-01 -2.828288423723e-01 -2.739932634865e-01
9.267500000000e-01 -4.441661246757e-01 -2.789752603952e-01 -2.873594896944e-01 -2.789693292662e-01 -2.819320811399e-01 -2.731281905123e-01
9.270000000000e-01 -4.427582310389e-01 -2.780879045606e-01 -2.864450603486e-01 -2.780819921410e-01 -2.810346207140e-01 -2.722624436214e-01
9.272500000000e-01 -4.413492449401e-01 -2.771998544988e-01 -2.855299205268e-01 -2.771939608024e-01 -2.801364633086e-01 -2.713960249500e-01
9.275000000000e-01 -4.399391698559e-01 -2.763111123874e-01 -2.846140724859e-01 -2.763052374282e-01 -2.792376111393e-01 -2.705289366359e-01
9.277500000000e-01 -4.385280092656e-01 -2.754216804059e-01 -2.836975184844e-01 -2.754158241976e-01 -2.783380664238e-01 -2.696611808185e-01
9.280000000000e-01 -4.371157666510e-01 -2.745315607355e-01 -2.827802607825e-01 -2.745257232918e-01 -2.774378313811e-01 -2.687927596390e-01
9.282500000000e-01 -4.357024454966e-01 -2.736407555589e-01 -2.818623016425e-01 -2.736349368937e-01 -2.765369082321e-01 -2.679236752400e-01
9.285000000000e-01 -4.342880492898e-01 -2.727492670608e-01 -2.809436433280e-01 -2.727434671877e-01 -2.756352991997e-01 -2.670539297661e-01
9.287500000000e-01 -4.328725815204e-01 -2.718570974275e-01 -2.800242881047e-01 -2.718513163601e-01 -2.747330065080e-01 -2.661835253631e-01
9.290000000000e-01 -4.314560456809e-01 -2.709642488471e-01 -2.791042382398e-01 -2.709584865989e-01 -2.738300323831e-01 -2.653124641787e-01
9.292500000000e-01 -4.300384452666e-01 -2.700707235092e-01 -2.781834960023e-01 -2.700649800938e-01 -2.729263790526e-01 -2.644407483621e-01
9.295000000000e-01 -4.286197837751e-01 -2.691765236053e-01 -2.772620636628e-01 -2.691707990362e-01 -2.720220487461e-01 -2.635683800644e-01
9.297500000000e-01 -4.272000647069e-01 -2.682816513285e-01 -2.763399434940e-01 -2.682759456191e-01 -2.711170436944e-01 -2.626953614378e-01
9.300000000000e-01 -4.257792915651e-01 -2.673861088736e-01 -2.754171377697e-01 -2.673804220373e-01 -2.702113661305e-01 -2.618216946366e-01
9.302500000000e-01 -4.243574678552e-01 -2.664898984372e-01 -2.744936487660e-01 -2.664842304873e-01 -2.693050182888e-01 -2.609473818163e-01
9.305000000000e-01 -4.229345970853e-01 -2.655930222174e-01 -2.735694787603e-01 -2.655873731672e-01 -2.683980024053e-01 -2.600724251343e-01
9.307500000000e-01 -4.215106827664e-01 -2.646954824140e-01 -2.726446300318e-01 -2.646898522768e-01 -2.674903207176e-01 -2.591968267495e-01
9.310000000000e-01 -4.200857284118e-01 -2.637972812287e-01 -2.717191048614e-01 -2.637916700176e-01 -2.665819754654e-01 -2.583205888223e-01
9.312500000000e-01 -4.186597375374e-01 -2.628984208646e-01 -2.707929055317e-01 -2.628928285927e-01 -2.656729688895e-01 -2.574437135146e-01
9.315000000000e-01 -4.172327136618e-01 -2.619989035265e-01 -2.698660343271e-01 -2.619933302070e-01 -2.647633032327e-01 -2.565662029903e-01
9.317500000000e-01 -4.158046603059e-01 -2.610987314210e-01 -2.689384935333e-01 -2.610931770669e-01 -2.638529807392e-01 -2.556880594143e-01
9.320000000000e-01 -4.143755809933e-01 -2.601979067562e-01 -2.680102854380e-01 -2.601923713805e-01 -2.629420036550e-01 -2.548092849534e-01
9.322500000000e-01 -4.129454792502e-01 -2.592964317420e-01 -2.670814123304e-01 -2.592909153576e-01 -2.620303742277e-01 -2.539298817760e-01
9.325000000000e-01 -4.115143586051e-01 -2.583943085896e-01 -2.661518765015e-01 -2.583888112095e-01 -2.611180947063e-01 -2.530498520518e-01
9.327500000000e-01 -4.100822225893e-01 -2.574915395123e-01 -2.652216802438e-01 -2.574860611493e-01 -2.602051673418e-01 -2.521691979523e-01
9.330000000000e-01 -4.086490747363e-01 -2.565881267247e-01 -2.642908258514e-01 -2.565826673916e-01 -2.592915943866e-01 -2.512879216503e-01
9.332500000000e-01 -4.072149185824e-01 -2.556840724431e-01 -2.633593156202e-01 -2.556786321527e-01 -2.583773780946e-01 -2.504060253204e-01
9.335000000000e-01 -4.057797576662e-01 -2.547793788854e-01 -2.624271518476e-01 -2.547739576504e-01 -2.574625207214e-01 -2.495235111385e-01
9.337500000000e-01 -4.043435955287e-01 -2.538740482713e-01 -2.614943368326e-01 -2.538686461044e-01 -2.565470245243e-01 -2.486403812821e-01
9.340000000000e-01 -4.029064357136e-01 -2.529680828218e-01 -2.605608728760e-01 -2.529626997356e-01 -2.556308917619e-01 -2.477566379303e-01
9.342500000000e-01 -4.014682817671e-01 -2.520614847597e-01 -2.596267622801e-01 -2.520561207667e-01 -2.547141246947e-01 -2.468722832637e-01
9.345000000000e-01 -4.000291372372e-01 -2.511542563094e-01 -2.586920073487e-01 -2.511489114221e-01 -2.537967255846e-01 -2.459873194642e-01
9.347500000000e-01 -3.985890056753e-01 -2.502463996968e-01 -2.577566103874e-01 -2.502410739277e-01 -2.528786966951e-01 -2.451017487155e-01
9.350000000000e-01 -3.971478906348e-01 -2.493379171493e-01 -2.568205737033e-01 -2.493326105109e-01 -2.519600402912e-01 -2.442155732025e-01
9.352500000000e-01 -3.957057956712e-01 -2.484288108962e-01 -2.558838996050e-01 -2.484235234008e-01 -2.510407586396e-01 -2.433287951119e-01
9.355000000000e-01 -3.942627243429e-01 -2.475190831680e-01 -2.549465904027e-01 -2.475138148279e-01 -2.501208540085e-01 -2.424414166317e-01
9.357500000000e-01 -3.928186802106e-01 -2.466087361970e-01 -2.540086484084e-01 -2.466034870245e-01 -2.492003286674e-01 -2.415534399515e-01
9.360000000000e-01 -3.913736668372e-01 -2.456977722170e-01 -2.530700759355e-01 -2.456925422244e-01 -2.482791848878e-01 -2.406648672621e-01
9.362500000000e-01 -3.899276877882e-01 -2.447861934634e-01 -2.521308752990e-01 -2.447809826627e-01 -2.473574249423e-01 -2.397757007560e-01
9.365000000000e-01 -3.884807466314e-01 -2.438740021731e-01 -2.511910488153e-01 -2.438688105766e-01 -2.464350511054e-01 -2.388859426273e-01
9.367500000000e-01 -3.870328469369e-01 -2.429612005846e-01 -2.502505988027e-01 -2.429560282043e-01 -2.455120656527e-01 -2.379955950712e-01
9.370000000000e-01 -3.855839922774e-01 -2.420477909378e-01 -2.493095275806e-01 -2.420426377857e-01 -2.445884708618e-01 -2.371046602847e-01
9.372500000000e-01 -3.841341862277e-01 -2.411337754743e-01 -2.483678374704e-01 -2.411286415624e-01 -2.436642690114e-01 -2.362131404660e-01
9.375000000000e-01 -3.826834323651e-01 -2.402191564371e-01 -2.474255307947e-01 -2.402140417774e-01 -2.427394623820e-01 -2.353210378148e-01
9.377500000000e-01 -3.812317342691e-01 -2.393039360708e-01 -2.464826098778e-01 -2.392988406752e-01 -2.418140532555e-01 -2.344283545324e-01
9.380000000000e-01 -3.797790955218e-01 -2.383881166216e-01 -2.455390770456e-01 -2.383830405019e-01 -2.408880439151e-01 -2.335350928213e-01
9.382500000000e-01 -3.783255197073e-01 -2.374717003371e-01 -2.445949346252e-01 -2.374666435051e-01 -2.399614366458e-01 -2.326412548856e-01
9.385000000000e-01 -3.768710104122e-01 -2.365546894664e-01 -2.436501849455e-01 -2.365496519338e-01 -2.390342337339e-01 -2.317468429308e-01
9.387500000000e-01 -3.754155712253e-01 -2.356370862601e-01 -2.427048303369e-01 -2.356320680386e-01 -2.381064374672e-01 -2.308518591636e-01
9.390000000000e-01 -3.739592057378e-01 -2.347188929705e-01 -2.417588731312e-01 -2.347138940717e-01 -2.371780501352e-01 -2.299563057924e-01
9.392500000000e-01 -3.725019175431e-01 -2.338001118510e-01 -2.408123156617e-01 -2.337951322866e-01 -2.362490740284e-01 -2.290601850269e-01
9.395000000000e-01 -3.710437102370e-01 -2.328807451569e-01 -2.398651602633e-01 -2.328757849383e-01 -2.353195114392e-01 -2.281634990781e-01
9.397500000000e-01 -3.695845874175e-01 -2.319607951446e-01 -2.389174092721e-01 -2.319558542835e-01 -2.343893646612e-01 -2.272662501586e-01
9.400000000000e-01 -3.681245526846e-01 -2.310402640724e-01 -2.379690650262e-01 -2.310353425801e-01 -2.334586359895e-01 -2.263684404823e-01
9.402500000000e-01 -3.666636096412e-01 -2.301191541997e-01 -2.370201298646e-01 -2.301142520876e-01 -2.325273277208e-01 -2.254700722643e-01
9.405000000000e-01 -3.652017618916e-01 -2.291974677875e-01 -2.360706061280e-01 -2.291925850671e-01 -2.315954421532e-01 -2.245711477213e-01
9.407500000000e-01 -3.637390130430e-01 -2.282752070984e-01 -2.351204961588e-01 -2.282703437808e-01 -2.306629815859e-01 -2.236716690713e-01
9.410000000000e-01 -3.622753667046e-01 -2.273523743962e-01 -2.341698023005e-01 -2.273475304928e-01 -2.297299483198e-01 -2.227716385337e-01
9.412500000000e-01 -3.608108264876e-01 -2.264289719463e-01 -2.332185268984e-01 -2.264241474682e-01 -2.287963446573e-01 -2.218710583292e-01
9.415000000000e-01 -3.593453960059e-01 -2.255050020155e-01 -2.322666722988e-01 -2.255001969739e-01 -2.278621729022e-01 -2.209699306800e-01
9.417500000000e-01 -3.578790788751e-01 -2.245804668721e-01 -2.313142408498e-01 -2.245756812782e-01 -2.269274353595e-01 -2.200682578094e-01
9.420000000000e-01 -3.564118787132e-01 -2.236553687858e-01 -2.303612349008e-01 -2.236506026504e-01 -2.259921343357e-01 -2.191660419423e-01
9.422500000000e-01 -3.549437991406e-01 -2.227297100276e-01 -2.294076568027e-01 -2.227249633620e-01 -2.250562721389e-01 -2.182632853047e-01
9.425000000000e-01 -3.534748437793e-01 -2.218034928701e-01 -2.284535089077e-01 -2.217987656851e-01 -2.241198510783e-01 -2.173599901242e-01
9.427500000000e-01 -3.520050162540e-01 -2.208767195873e-01 -2.274987935695e-01 -2.208720118938e-01 -2.231828734646e-01 -2.164561586295e-01
9.430000000000e-01 -3.505343201912e-01 -2.199493924545e-01 -2.265435131432e-01 -2.199447042634e-01 -2.222453416099e-01 -2.155517930508e-01
9.432500000000e-01 -3.490627592200e-01 -2.190215137485e-01 -2.255876699853e-01 -2.190168450706e-01 -2.213072578277e-01 -2.146468956194e-01
9.435000000000e-01 -3.475903369711e-01 -2.180930857475e-01 -2.246312664538e-01 -2.180884365935e-01 -2.203686244329e-01 -2.137414685682e-01
9.437500000000e-01 -3.461170570775e-01 -2.171641107309e-01 -2.236743049078e-01 -2.171594811116e-01 -2.194294437416e-01 -2.128355141311e-01
9.440000000000e-01 -3.446429231745e-01 -2.162345909798e-01 -2.227167877082e-01 -2.162299809059e-01 -2.184897180715e-01 -2.119290345436e-01
9.442500000000e-01 -3.431679388994e-01 -2.153045287765e-01 -2.217587172169e-01 -2.152999382585e-01 -2.175494497414e-01 -2.110220320423e-01
9.445000000000e-01 -3.416921078915e-01 -2.143739264046e-01 -2.208000957974e-01 -2.143693554532e-01 -2.166086410715e-01 -2.101145088650e-01
9.447500000000e-01 -3.402154337922e-01 -2.134427861494e-01 -2.198409258145e-01 -2.134382347750e-01 -2.156672943836e-01 -2.092064672511e-01
9.450000000000e-01 -3.387379202453e-01 -2.125111102971e-01 -2.188812096343e-01 -2.125065785102e-01 -2.147254120005e-01 -2.082979094410e-01
9.452500000000e-01 -3.372595708962e-01 -2.115789011357e-01 -2.179209496245e-01 -2.115743889467e-01 -2.137829962465e-01 -2.073888376766e-01
9.455000000000e-01 -3.357803893925e-01 -2.106461609542e-01 -2.169601481538e-01 -2.106416683736e-01 -2.128400494473e-01 -2.064792542008e-01
9.457500000000e-01 -3.343003793843e-01 -2.097128920433e-01 -2.159988075926e-01 -2.097084190813e-01 -2.118965739297e-01 -2.055691612579e-01
9.460000000000e-01 -3.328195445230e-01 -2.087790966947e-01 -2.150369303123e-01 -2.087746433615e-01 -2.109525720219e-01 -2.046585610936e-01
9.462500000000e-01 -3.313378884626e-01 -2.078447772016e-01 -2.140745186860e-01 -2.078403435075e-01 -2.100080460536e-01 -2.037474559547e-01
9.465000000000e-01 -3.298554148588e-01 -2.069099358586e-01 -2.131115750878e-01 -2.069055218138e-01 -2.090629983555e-01 -2.028358480891e-01
9.467500000000e-01 -3.283721273697e-01 -2.059745749616e-01 -2.121481018932e-01 -2.059701805761e-01 -2.081174312597e-01 -2.019237397463e-01
9.470000000000e-01 -3.268880296550e-01 -2.050386968076e-01 -2.111841014793e-01 -2.050343220916e-01 -2.071713470999e-01 -2.010111331767e-01
9.472500000000e-01 -3.254031253765e-01 -2.041023036953e-01 -2.102195762241e-01 -2.040979486588e-01 -2.062247482105e-01 -2.000980306321e-01
9.475000000000e-01 -3.239174181982e-01 -2.031653979243e-01 -2.092545285071e-01 -2.031610625773e-01 -2.052776369277e-01 -1.991844343655e-01
9.477500000000e-01 -3.224309117858e-01 -2.022279817959e-01 -2.082889607091e-01 -2.022236661483e-01 -2.043300155886e-01 -1.982703466311e-01
9.480000000000e-01 -3.209436098072e-01 -2.012900576124e-01 -2.073228752123e-01 -2.012857616741e-01 -2.033818865318e-01 -1.973557696844e-01
9.482500000000e-01 -3.194555159322e-01 -2.003516276776e-01 -2.063562744000e-01 -2.003473514583e-01 -2.024332520972e-01 -1.964407057819e-01
9.485000000000e-01 -3.179666338324e-01 -1.994126942964e-01 -2.053891606568e-01 -1.994084378059e-01 -2.014841146257e-01 -1.955251571815e-01
9.487500000000e-01 -3.164769671817e-01 -1.984732597750e-01 -2.044215363687e-01 -1.984690230232e-01 -2.005344764596e-01 -1.946091261422e-01
9.490000000000e-01 -3.149865196553e-01 -1.975333264212e-01 -2.034534039229e-01 -1.975291094176e-01 -1.995843399426e-01 -1.936926149242e-01
9.492500000000e-01 -3.134952949311e-01 -1.965928965436e-01 -2.024847657078e-01 -1.965886992979e-01 -1.986337074193e-01 -1.927756257890e-01
9.495000000000e-01 -3.120032966885e-01 -1.956519724524e-01 -2.015156241132e-01 -1.956477949740e-01 -1.976825812357e-01 -1.918581609991e-01
9.497500000000e-01 -3.105105286086e-01 -1.947105564589e-01 -2.005459815301e-01 -1.947063987575e-01 -1.967309637392e-01 -1.909402228182e-01
9.500000000000e-01 -3.090169943750e-01 -1.937686508758e-01 -1.995758403506e-01 -1.937645129608e-01 -1.957788572781e-01 -1.900218135113e-01
9.502500000000e-01 -3.075226976726e-01 -1.928262580168e-01 -1.986052029683e-01 -1.928221398978e-01 -1.948262642023e-01 -1.891029353445e-01
9.505000000000e-01 -3.060276421885e-01 -1.918833801972e-01 -1.976340717779e-01 -1.918792818834e-01 -1.938731868624e-01 -1.881835905849e-01
9.507500000000e-01 -3.045318316116e-01 -1.909400197332e-01 -1.966624491752e-01 -1.909359412340e-01 -1.929196276107e-01 -1.872637815011e-01
9.510000000000e-01 -3.030352696328e-01 -1.899961789424e-01 -1.956903375575e-01 -1.899921202670e-01 -1.919655888003e-01 -1.863435103625e-01
9.512500000000e-01 -3.015379599445e-01 -1.890518601436e-01 -1.947177393230e-01 -1.890478213014e-01 -1.910110727859e-01 -1.854227794398e-01
9.515000000000e-01 -3.000399062413e-01 -1.881070656568e-01 -1.937446568715e-01 -1.881030466569e-01 -1.900560819229e-01 -1.845015910049e-01
9.517500000000e-01 -2.985411122194e-01 -1.871617978033e-01 -1.927710926035e-01 -1.871577986548e-01 -1.891006185683e-01 -1.835799473306e-01
9.520000000000e-01 -2.970415815770e-01 -1.862160589056e-01 -1.917970489213e-01 -1.862120796175e-01 -1.881446850802e-01 -1.826578506910e-01
9.522500000000e-01 -2.955413180140e-01 -1.852698512872e-01 -1.908225282279e-01 -1.852658918686e-01 -1.871882838177e-01 -1.817353033614e-01
9.525000000000e-01 -2.940403252323e-01 -1.843231772730e-01 -1.898475329277e-01 -1.843192377330e-01 -1.862314171411e-01 -1.808123076179e-01
9.527500000000e-01 -2.925386069353e-01 -1.833760391891e-01 -1.888720654263e-01 -1.833721195365e-01 -1.852740874119e-01 -1.798888657381e-01
9.530000000000e-01 -2.910361668283e-01 -1.824284393627e-01 -1.878961281303e-01 -1.824245396064e-01 -1.843162969928e-01 -1.789649800003e-01
9.532500000000e-01 -2.895330086184e-01 -1.814803801222e-01 -1.869197234477e-01 -1.814765002710e-01 -1.833580482477e-01 -1.780406526843e-01
9.535000000000e-01 -2.880291360147e-01 -1.805318637972e-01 -1.859428537875e-01 -1.805280038599e-01 -1.823993435412e-01 -1.771158860707e-01
9.537500000000e-01 -2.865245527278e-01 -1.795828927185e-01 -1.849655215599e-01 -1.795790527039e-01 -1.814401852398e-01 -1.761906824412e-01
9.540000000000e-01 -2.850192624699e-01 -1.786334692180e-01 -1.839877291764e-01 -1.786296491347e-01 -1.804805757104e-01 -1.752650440787e-01
9.542500000000e-01 -2.835132689555e-01 -1.776835956288e-01 -1.830094790493e-01 -1.776797954853e-01 -1.795205173215e-01 -1.743389732671e-01
9.545000000000e-01 -2.820065759001e-01 -1.767332742851e-01 -1.820307735925e-01 -1.767294940902e-01 -1.785600124426e-01 -1.734124722915e-01
9.547500000000e-01 -2.804991870216e-01 -1.757825075223e-01 -1.810516152206e-01 -1.757787472845e-01 -1.775990634439e-01 -1.724855434378e-01
9.550000000000e-01 -2.789911060393e-01 -1.748312976770e-01 -1.800720063496e-01 -1.748275574046e-01 -1.766376726974e-01 -1.715581889932e-01
9.552500000000e-01 -2.774823366740e-01 -1.738796470867e-01 -1.790919493966e-01 -1.738759267884e-01 -1.756758425757e-01 -1.706304112458e-01
9.555000000000e-01 -2.759728826487e-01 -1.729275580904e-01 -1.781114467796e-01 -1.729238577744e-01 -1.747135754527e-01 -1.697022124849e-01
9.557500000000e-01 -2.744627476879e-01 -1.719750330279e-01 -1.771305009180e-01 -1.719713527026e-01 -1.737508737033e-01 -1.687735950006e-01
9.560000000000e-01 -2.729519355174e-01 -1.710220742403e-01 -1.761491142320e-01 -1.710184139139e-01 -1.727877397034e-01 -1.678445610842e-01
9.562500000000e-01 -2.714404498651e-01 -1.700686840698e-01 -1.751672891432e-01 -1.700650437506e-01 -1.718241758303e-01 -1.669151130280e-01
9.565000000000e-01 -2.699282944605e-01 -1.691148648595e-01 -1.741850280741e-01 -1.691112445557e-01 -1.708601844621e-01 -1.659852531254e-01
9.567500000000e-01 -2.684154730347e-01 -1.681606189539e-01 -1.732023334484e-01 -1.681570186736e-01 -1.698957679779e-01 -1.650549836707e-01
9.570000000000e-01 -2.669019893204e-01 -1.672059486985e-01 -1.722192076908e-01 -1.672023684498e-01 -1.689309287580e-01 -1.641243069593e-01
9.572500000000e-01 -2.653878470519e-01 -1.662508564398e-01 -1.712356532272e-01 -1.662472962307e-01 -1.679656691838e-01 -1.631932252874e-01
9.575000000000e-01 -2.638730499653e-01 -1.652953445255e-01 -1.702516724843e-01 -1.652918043639e-01 -1.669999916377e-01 -1.622617409525e-01
9.577500000000e-01 -2.623576017983e-01 -1.643394153042e-01 -1.692672678900e-01 -1.643358951981e-01 -1.660338985030e-01 -1.613298562528e-01
9.580000000000e-01 -2.608415062899e-01 -1.633830711258e-01 -1.682824418735e-01 -1.633795710831e-01 -1.650673921643e-01 -1.603975734878e-01
9.582500000000e-01 -2.593247671811e-01 -1.624263143412e-01 -1.672971968647e-01 -1.624228343697e-01 -1.641004750070e-01 -1.594648949576e-01
9.585000000000e-01 -2.578073882140e-01 -1.614691473022e-01 -1.663115352946e-01 -1.614656874097e-01 -1.631331494175e-01 -1.585318229638e-01
9.587500000000e-01 -2.562893731330e-01 -1.605115723619e-01 -1.653254595955e-01 -1.605081325561e-01 -1.621654177833e-01 -1.575983598084e-01
9.590000000000e-01 -2.547707256834e-01 -1.595535918743e-01 -1.643389722004e-01 -1.595501721629e-01 -1.611972824931e-01 -1.566645077947e-01
9.592500000000e-01 -2.532514496123e-01 -1.585952081945e-01 -1.633520755436e-01 -1.585918085852e-01 -1.602287459363e-01 -1.557302692269e-01
9.595000000000e-01 -2.517315486685e-01 -1.576364236786e-01 -1.623647720602e-01 -1.576330441789e-01 -1.592598105035e-01 -1.547956464101e-01
9.597500000000e-01 -2.502110266021e-01 -1.566772406838e-01 -1.613770641865e-01 -1.566738813012e-01 -1.582904785861e-01 -1.538606416505e-01
9.600000000000e-01 -2.486898871649e-01 -1.557176615683e-01 -1.603889543597e-01 -1.557143223103e-01 -1.573207525767e-01 -1.529252572551e-01
9.602500000000e-01 -2.471681341101e-01 -1.547576886912e-01 -1.594004450180e-01 -1.547543695652e-01 -1.563506348688e-01 -1.519894955318e-01
9.605000000000e-01 -2.456457711925e-01 -1.537973244128e-01 -1.584115386006e-01 -1.537940254262e-01 -1.553801278569e-01 -1.510533587895e-01
9.607500000000e-01 -2.441228021683e-01 -1.528365710944e-01 -1.574222375478e-01 -1.528332922546e-01 -1.544092339362e-01 -1.501168493380e-01
9.610000000000e-01 -2.425992307954e-01 -1.518754310982e-01 -1.564325443006e-01 -1.518721724124e-01 -1.534379555033e-01 -1.491799694882e-01
9.612500000000e-01 -2.410750608331e-01 -1.509139067874e-01 -1.554424613013e-01 -1.509106682628e-01 -1.524662949555e-01 -1.482427215516e-01
9.615000000000e-01 -2.395502960419e-01 -1.499520005263e-01 -1.544519909931e-01 -1.499487821701e-01 -1.514942546910e-01 -1.473051078408e-01
9.617500000000e-01 -2.380249401843e-01 -1.489897146801e-01 -1.534611358200e-01 -1.489865164995e-01 -1.505218371092e-01 -1.463671306694e-01
9.620000000000e-01 -2.364989970237e-01 -1.480270516150e-01 -1.524698982271e-01 -1.480238736170e-01 -1.495490446101e-01 -1.454287923515e-01
9.622500000000e-01 -2.349724703254e-01 -1.470640136983e-01 -1.514782806604e-01 -1.470608558899e-01 -1.485758795949e-01 -1.444900952026e-01
9.625000000000e-01 -2.334453638560e-01 -1.461006032980e-01 -1.504862855670e-01 -1.460974656862e-01 -1.476023444657e-01 -1.435510415388e-01
9.627500000000e-01 -2.319176813832e-01 -1.451368227833e-01 -1.494939153946e-01 -1.451337053751e-01 -1.466284416254e-01 -1.426116336770e-01
9.630000000000e-01 -2.303894266767e-01 -1.441726745242e-01 -1.485011725923e-01 -1.441695773265e-01 -1.456541734779e-01 -1.416718739352e-01
9.632500000000e-01 -2.288606035070e-01 -1.432081608920e-01 -1.475080596096e-01 -1.432050839114e-01 -1.446795424280e-01 -1.407317646321e-01
9.635000000000e-01 -2.273312156467e-01 -1.422432842584e-01 -1.465145788974e-01 -1.422402275018e-01 -1.437045508813e-01 -1.397913080874e-01
9.637500000000e-01 -2.258012668691e-01 -1.412780469964e-01 -1.455207329073e-01 -1.412750104705e-01 -1.427292012446e-01 -1.388505066215e-01
9.640000000000e-01 -2.242707609494e-01 -1.403124514799e-01 -1.445265240918e-01 -1.403094351914e-01 -1.417534959251e-01 -1.379093625558e-01
9.642500000000e-01 -2.227397016638e-01 -1.393465000838e-01 -1.435319549043e-01 -1.393435040393e-01 -1.407774373314e-01 -1.369678782125e-01
9.645000000000e-01 -2.212080927903e-01 -1.383801951837e-01 -1.425370277992e-01 -1.383772193898e-01 -1.398010278725e-01 -1.360260559145e-01
9.647500000000e-01 -2.196759381077e-01 -1.374135391562e-01 -1.415417452316e-01 -1.374105836194e-01 -1.388242699587e-01 -1.350838979858e-01
9.650000000000e-01 -2.181432413965e-01 -1.364465343790e-01 -1.405461096578e-01 -1.364435991058e-01 -1.378471660010e-01 -1.341414067509e-01
9.652500000000e-01 -2.166100064387e-01 -1.354791832304e-01 -1.395501235347e-01 -1.354762682272e-01 -1.368697184112e-01 -1.331985845355e-01
9.655000000000e-01 -2.150762370172e-01 -1.345114880899e-01 -1.385537893202e-01 -1.345085933630e-01 -1.358919296020e-01 -1.322554336658e-01
9.657500000000e-01 -2.135419369163e-01 -1.335434513377e-01 -1.375571094730e-01 -1.335405768935e-01 -1.349138019869e-01 -1.313119564690e-01
9.660000000000e-01 -2.120071099220e-01 -1.325750753550e-01 -1.365600864527e-01 -1.325722211997e-01 -1.339353379804e-01 -1.303681552730e-01
9.662500000000e-01 -2.104717598213e-01 -1.316063625237e-01 -1.355627227198e-01 -1.316035286637e-01 -1.329565399977e-01 -1.294240324065e-01
9.665000000000e-01 -2.089358904025e-01 -1.306373152269e-01 -1.345650207356e-01 -1.306345016681e-01 -1.319774104548e-01 -1.284795901991e-01
9.667500000000e-01 -2.073995054549e-01 -1.296679358483e-01 -1.335669829623e-01 -1.296651425970e-01 -1.309979517686e-01 -1.275348309811e-01
9.670000000000e-01 -2.058626087698e-01 -1.286982267726e-01 -1.325686118628e-01 -1.286954538347e-01 -1.300181663568e-01 -1.265897570836e-01
9.672500000000e-01 -2.043252041393e-01 -1.277281903852e-01 -1.315699099010e-01 -1.277254377669e-01 -1.290380566381e-01 -1.256443708384e-01
9.675000000000e-01 -2.027872953565e-01 -1.267578290726e-01 -1.305708795416e-01 -1.267550967798e-01 -1.280576250317e-01 -1.246986745782e-01
9.677500000000e-01 -2.012488862162e-01 -1.257871452220e-01 -1.295715232500e-01 -1.257844332605e-01 -1.270768739577e-01 -1.237526706364e-01
9.680000000000e-01 -1.997099805144e-01 -1.248161412214e-01 -1.285718434925e-01 -1.248134495972e-01 -1.260958058370e-01 -1.228063613472e-01
9.682500000000e-01 -1.981705820481e-01 -1.238448194598e-01 -1.275718427362e-01 -1.238421481786e-01 -1.251144230915e-01 -1.218597490456e-01
9.685000000000e-01 -1.966306946154e-01 -1.228731823268e-01 -1.265715234489e-01 -1.228705313944e-01 -1.241327281436e-01 -1.209128360671e-01
9.687500000000e-01 -1.950903220162e-01 -1.219012322131e-01 -1.255708880996e-01 -1.218986016353e-01 -1.231507234165e-01 -1.199656247482e-01
9.690000000000e-01 -1.935494680508e-01 -1.209289715100e-01 -1.245699391575e-01 -1.209263612924e-01 -1.221684113344e-01 -1.190181174261e-01
9.692500000000e-01 -1.920081365215e-01 -1.199564026098e-01 -1.235686790929e-01 -1.199538127579e-01 -1.211857943220e-01 -1.180703164386e-01
9.695000000000e-01 -1.904663312312e-01 -1.189835279054e-01 -1.225671103770e-01 -1.189809584249e-01 -1.202028748050e-01 -1.171222241243e-01
9.697500000000e-01 -1.889240559841e-01 -1.180103497906e-01 -1.215652354814e-01 -1.180078006871e-01 -1.192196552096e-01 -1.161738428225e-01
9.700000000000e-01 -1.873813145858e-01 -1.170368706602e-01 -1.205630568789e-01 -1.170343419389e-01 -1.182361379630e-01 -1.152251748734e-01
9.702500000000e-01 -1.858381108426e-01 -1.160630929093e-01 -1.195605770427e-01 -1.160605845758e-01 -1.172523254930e-01 -1.142762226176e-01
9.705000000000e-01 -1.842944485623e-01 -1.150890189344e-01 -1.185577984470e-01 -1.150865309939e-01 -1.162682202282e-01 -1.133269883966e-01
9.707500000000e-01 -1.827503315539e-01 -1.141146511322e-01 -1.175547235666e-01 -1.141121835902e-01 -1.152838245977e-01 -1.123774745525e-01
9.710000000000e-01 -1.812057636272e-01 -1.131399919007e-01 -1.165513548771e-01 -1.131375447623e-01 -1.142991410317e-01 -1.114276834281e-01
9.712500000000e-01 -1.796607485932e-01 -1.121650436381e-01 -1.155476948547e-01 -1.121626169086e-01 -1.133141719609e-01 -1.104776173671e-01
9.715000000000e-01 -1.781152902642e-01 -1.111898087440e-01 -1.145437459766e-01 -1.111874024284e-01 -1.123289198166e-01 -1.095272787134e-01
9.717500000000e-01 -1.765693924535e-01 -1.102142896182e-01 -1.135395107205e-01 -1.102119037217e-01 -1.113433870312e-01 -1.085766698121e-01
9.720000000000e-01 -1.750230589753e-01 -1.092384886616e-01 -1.125349915649e-01 -1.092361231892e-01 -1.103575760373e-01 -1.076257930087e-01
9.722500000000e-01 -1.734762936451e-01 -1.082624082756e-01 -1.115301909890e-01 -1.082600632324e-01 -1.093714892687e-01 -1.066746506493e-01
9.725000000000e-01 -1.719291002794e-01 -1.072860508626e-01 -1.105251114728e-01 -1.072837262535e-01 -1.083851291594e-01 -1.057232450809e-01
9.727500000000e-01 -1.703814826957e-01 -1.063094188255e-01 -1.095197554967e-01 -1.063071146555e-01 -1.073984981445e-01 -1.047715786508e-01
9.730000000000e-01 -1.688334447127e-01 -1.053325145681e-01 -1.085141255421e-01 -1.053302308419e-01 -1.064115986594e-01 -1.038196537073e-01
9.732500000000e-01 -1.672849901500e-01 -1.043553404948e-01 -1.075082240910e-01 -1.043530772172e-01 -1.054244331405e-01 -1.028674725991e-01
9.735000000000e-01 -1.657361228281e-01 -1.033778990107e-01 -1.065020536261e-01 -1.033756561865e-01 -1.044370040247e-01 -1.019150376756e-01
9.737500000000e-01 -1.641868465689e-01 -1.024001925218e-01 -1.054956166307e-01 -1.023979701557e-01 -1.034493137495e-01 -1.009623512869e-01
9.740000000000e-01 -1.626371651949e-01 -1.014222234346e-01 -1.044889155887e-01 -1.014200215312e-01 -1.024613647532e-01 -1.000094157837e-01
9.742500000000e-01 -1.610870825298e-01 -1.004439941564e-01 -1.034819529848e-01 -1.004418127204e-01 -1.014731594747e-01 -9.905623351713e-02
9.745000000000e-01 -1.595366023984e-01 -9.946550709509e-02 -1.024747313044e-01 -9.946334613092e-02 -1.004847003535e-01 -9.810280683918e-02
9.747500000000e-01 -1.579857286264e-01 -9.848676465940e-02 -1.014672530333e-01 -9.848462417154e-02 -9.949598982963e-02 -9.714913810230e-02
9.750000000000e-01 -1.564344650402e-01 -9.750776925863e-02 -1.004595206583e-01 -9.750564925158e-02 -9.850703034396e-02 -9.619522965958e-02
9.752500000000e-01 -1.548828154676e-01 -9.652852330281e-02 -9.945153666658e-02 -9.652642378095e-02 -9.751782433792e-02 -9.524108386470e-02
9.755000000000e-01 -1.533307837370e-01 -9.554902920260e-02 -9.844330354597e-02 -9.554695017030e-02 -9.652837425354e-02 -9.428670307191e-02
9.757500000000e-01 -1.517783736779e-01 -9.456928936933e-02 -9.743482378499e-02 -9.456723083086e-02 -9.553868253340e-02 -9.333208963605e-02
9.760000000000e-01 -1.502255891207e-01 -9.358930621500e-02 -9.642609987275e-02 -9.358726817460e-02 -9.454875162068e-02 -9.237724591253e-02
9.762500000000e-01 -1.486724338970e-01 -9.260908215226e-02 -9.541713429900e-02 -9.260706461409e-02 -9.355858395930e-02 -9.142217425735e-02
9.765000000000e-01 -1.471189118386e-01 -9.162861959436e-02 -9.440792955408e-02 -9.162662256262e-02 -9.256818199362e-02 -9.046687702704e-02
9.767500000000e-01 -1.455650267791e-01 -9.064792095529e-02 -9.339848812886e-02 -9.064594443402e-02 -9.157754816857e-02 -8.951135657871e-02
9.770000000000e-01 -1.440107825522e-01 -8.966698864958e-02 -9.238881251489e-02 -8.966503264278e-02 -9.058668492987e-02 -8.855561526999e-02
9.772500000000e-01 -1.424561829931e-01 -8.868582509241e-02 -9.137890520433e-02 -8.868388960411e-02 -8.959559472360e-02 -8.759965545911e-02
9.775000000000e-01 -1.409012319376e-01 -8.770443269961e-02 -9.036876868984e-02 -8.770251773375e-02 -8.860427999648e-02 -8.664347950478e-02
9.777500000000e-01 -1.393459332222e-01 -8.672281388760e-02 -8.935840546472e-02 -8.672091944805e-02 -8.761274319580e-02 -8.568708976627e-02
9.780000000000e-01 -1.377902906846e-01 -8.574097107343e-02 -8.834781802278e-02 -8.573909716401e-02 -8.662098676947e-02 -8.473048860339e-02
9.782500000000e-01 -1.362343081633e-01 -8.475890667472e-02 -8.733700885847e-02 -8.475705329921e-02 -8.562901316574e-02 -8.377367837646e-02
9.785000000000e-01 -1.346779894971e-01 -8.377662310971e-02 -8.632598046666e-02 -8.377479027181e-02 -8.463682483356e-02 -8.281666144630e-02
9.787500000000e-01 -1.331213385265e-01 -8.279412279724e-02 -8.531473534294e-02 -8.279231050070e-02 -8.364442422238e-02 -8.185944017426e-02
9.790000000000e-01 -1.315643590923e-01 -8.181140815672e-02 -8.430327598333e-02 -8.180961640515e-02 -8.265181378229e-02 -8.090201692219e-02
9.792500000000e-01 -1.300070550361e-01 -8.082848160815e-02 -8.329160488444e-02 -8.082671040511e-02 -8.165899596381e-02 -7.994439405243e-02
9.795000000000e-01 -1.284494302003e-01 -7.984534557211e-02 -8.227972454338e-02 -7.984359492113e-02 -8.066597321786e-02 -7.898657392783e-02
9.797500000000e-01 -1.268914884283e-01 -7.886200246974e-02 -8.126763745778e-02 -7.886027237429e-02 -7.967274799606e-02 -7.802855891171e-02
9.800000000000e-01 -1.253332335643e-01 -7.787845472271e-02 -8.025534612582e-02 -7.787674518619e-02 -7.867932275044e-02 -7.707035136788e-02
9.802500000000e-01 -1.237746694530e-01 -7.689470475330e-02 -7.924285304620e-02 -7.689301577916e-02 -7.768569993360e-02 -7.611195366061e-02
9.805000000000e-01 -1.222157999399e-01 -7.591075498432e-02 -7.823016071808e-02 -7.590908657584e-02 -7.669188199849e-02 -7.515336815467e-02
9.807500000000e-01 -1.206566288715e-01 -7.492660783913e-02 -7.721727164120e-02 -7.492495999959e-02 -7.569787139881e-02 -7.419459721526e-02
9.810000000000e-01 -1.190971600948e-01 -7.394226574161e-02 -7.620418831567e-02 -7.394063847422e-02 -7.470367058843e-02 -7.323564320806e-02
9.812500000000e-01 -1.175373974578e-01 -7.295773111618e-02 -7.519091324221e-02 -7.295612442418e-02 -7.370928202192e-02 -7.227650849919e-02
9.815000000000e-01 -1.159773448090e-01 -7.197300638781e-02 -7.417744892190e-02 -7.197142027423e-02 -7.271470815421e-02 -7.131719545522e-02
9.817500000000e-01 -1.144170059976e-01 -7.098809398196e-02 -7.316379785643e-02 -7.098652844986e-02 -7.171995144080e-02 -7.035770644316e-02
9.820000000000e-01 -1.128563848734e-01 -7.000299632461e-02 -7.214996254790e-02 -7.000145137701e-02 -7.072501433740e-02 -6.939804383045e-02
9.822500000000e-01 -1.112954852875e-01 -6.901771584226e-02 -7.113594549883e-02 -6.901619148215e-02 -6.972989930049e-02 -6.843820998497e-02
9.825000000000e-01 -1.097343110910e-01 -6.803225496192e-02 -7.012174921224e-02 -6.803075119222e-02 -6.873460878681e-02 -6.747820727500e-02
9.827500000000e-01 -1.081728661361e-01 -6.704661611108e-02 -6.910737619157e-02 -6.704513293468e-02 -6.773914525358e-02 -6.651803806927e-02
9.830000000000e-01 -1.066111542753e-01 -6.606080171775e-02 -6.809282894078e-02 -6.605933913746e-02 -6.674351115852e-02 -6.555770473690e-02
9.832500000000e-01 -1.050491793620e-01 -6.507481421039e-02 -6.707810996421e-02 -6.507337222901e-02 -6.574770895966e-02 -6.459720964740e-02
9.835000000000e-01 -1.034869452504e-01 -6.408865601795e-02 -6.606322176660e-02 -6.408723463809e-02 -6.475174111542e-02 -6.363655517071e-02
9.837500000000e-01 -1.019244557950e-01 -6.310232956986e-02 -6.504816685313e-02 -6.310092879421e-02 -6.375561008476e-02 -6.267574367714e-02
9.840000000000e-01 -1.003617148512e-01 -6.211583729599e-02 -6.403294772942e-02 -6.211445712720e-02 -6.275931832698e-02 -6.171477753741e-02
9.842500000000e-01 -9.879872627487e-02 -6.112918162675e-02 -6.301756690153e-02 -6.112782206736e-02 -6.176286830205e-02 -6.075365912260e-02
9.845000000000e-01 -9.723549392245e-02 -6.014236499290e-02 -6.200202687592e-02 -6.014102604541e-02 -6.076626246986e-02 -5.979239080418e-02
9.847500000000e-01 -9.567202165102e-02 -5.915538982573e-02 -6.098633015940e-02 -5.915407149256e-02 -5.976950329094e-02 -5.883097495397e-02
9.850000000000e-01 -9.410831331851e-02 -5.816825855694e-02 -5.997047925910e-02 -5.816696084056e-02 -5.877259322615e-02 -5.786941394419e-02
9.852500000000e-01 -9.254437278305e-02 -5.718097361866e-02 -5.895447668269e-02 -5.717969652140e-02 -5.777553473678e-02 -5.690771014737e-02
9.855000000000e-01 -9.098020390352e-02 -5.619353744350e-02 -5.793832493811e-02 -5.619228096767e-02 -5.677833028448e-02 -5.594586593644e-02
9.857500000000e-01 -8.941581053944e-02 -5.520595246444e-02 -5.692202653370e-02 -5.520471661229e-02 -5.578098233128e-02 -5.498388368465e-02
9.860000000000e-01 -8.785119655070e-02 -5.421822111488e-02 -5.590558397817e-02 -5.421700588867e-02 -5.478349333959e-02 -5.402176576558e-02
9.862500000000e-01 -8.628636579796e-02 -5.323034582869e-02 -5.488899978054e-02 -5.322915123047e-02 -5.378586577198e-02 -5.305951455319e-02
9.865000000000e-01 -8.472132214211e-02 -5.224232904010e-02 -5.387227645024e-02 -5.224115507205e-02 -5.278810209153e-02 -5.209713242171e-02
9.867500000000e-01 -8.315606944476e-02 -5.125417318375e-02 -5.285541649699e-02 -5.125301984787e-02 -5.179020476172e-02 -5.113462174574e-02
9.870000000000e-01 -8.159061156816e-02 -5.026588069470e-02 -5.183842243089e-02 -5.026474799306e-02 -5.079217624628e-02 -5.017198490017e-02
9.872500000000e-01 -8.002495237477e-02 -4.927745400836e-02 -5.082129676222e-02 -4.927634194286e-02 -4.979401900912e-02 -4.920922426022e-02
9.875000000000e-01 -7.845909572788e-02 -4.828889556055e-02 -4.980404200165e-02 -4.828780413308e-02 -4.879573551465e-02 -4.824634220140e-02
9.877500000000e-01 -7.689304549085e-02 -4.730020778747e-02 -4.878666066021e-02 -4.729913699993e-02 -4.779732822759e-02 -4.728334109952e-02
9.880000000000e-01 -7.532680552791e-02 -4.631139312568e-02 -4.776915524913e-02 -4.631034297984e-02 -4.679879961292e-02 -4.632022333070e-02
9.882500000000e-01 -7.376037970363e-02 -4.532245401212e-02 -4.675152827992e-02 -4.532142450968e-02 -4.580015213576e-02 -4.535699127133e-02
9.885000000000e-01 -7.219377188290e-02 -4.433339288409e-02 -4.573378226438e-02 -4.433238402675e-02 -4.480138826175e-02 -4.439364729810e-02
9.887500000000e-01 -7.062698593119e-02 -4.334421217923e-02 -4.471591971459e-02 -4.334322396868e-02 -4.380251045670e-02 -4.343019378796e-02
9.890000000000e-01 -6.906002571441e-02 -4.235491433552e-02 -4.369794314279e-02 -4.235394677334e-02 -4.280352118678e-02 -4.246663311813e-02
9.892500000000e-01 -6.749289509886e-02 -4.136550179132e-02 -4.267985506144e-02 -4.136455487904e-02 -4.180442291818e-02 -4.150296766610e-02
9.895000000000e-01 -6.592559795142e-02 -4.037597698530e-02 -4.166165798325e-02 -4.037505072442e-02 -4.080521811755e-02 -4.053919980963e-02
9.897500000000e-01 -6.435813813904e-02 -3.938634235646e-02 -4.064335442105e-02 -3.938543674844e-02 -3.980590925178e-02 -3.957533192671e-02
9.900000000000e-01 -6.279051952935e-02 -3.839660034413e-02 -3.962494688788e-02 -3.839571539032e-02 -3.880649878794e-02 -3.861136639559e-02
9.902500000000e-01 -6.122274599031e-02 -3.740675338794e-02 -3.860643789688e-02 -3.740588908969e-02 -3.780698919322e-02 -3.764730559477e-02
9.905000000000e-01 -5.965482139021e-02 -3.641680392790e-02 -3.758782996132e-02 -3.641596028648e-02 -3.680738293515e-02 -3.668315190296e-02
9.907500000000e-01 -5.808674959777e-02 -3.542675440424e-02 -3.656912559447e-02 -3.542593142093e-02 -3.580768248142e-02 -3.571890769912e-02
9.910000000000e-01 -5.651853448205e-02 -3.443660725754e-02 -3.555032730967e-02 -3.443580493350e-02 -3.480789029995e-02 -3.475457536243e-02
9.912500000000e-01 -5.495017991240e-02 -3.344636492865e-02 -3.453143762031e-02 -3.344558326501e-02 -3.380800885862e-02 -3.379015727227e-02
9.915000000000e-01 -5.338168975881e-02 -3.245602985874e-02 -3.351245903966e-02 -3.245526885659e-02 -3.280804062565e-02 -3.282565580826e-02
9.917500000000e-01 -5.181306789102e-02 -3.146560448923e-02 -3.249339408102e-02 -3.146486414958e-02 -3.180798806932e-02 -3.186107335021e-02
9.920000000000e-01 -5.024431817978e-02 -3.047509126185e-02 -3.147424525741e-02 -3.047437158569e-02 -3.080785365797e-02 -3.089641227813e-02
9.922500000000e-01 -4.867544449562e-02 -2.948449261858e-02 -3.045501508171e-02 -2.948379360690e-02 -2.980763986017e-02 -2.993167497222e-02
9.925000000000e-01 -4.710645070968e-02 -2.849381100164e-02 -2.943570606641e-02 -2.849313265525e-02 -2.880734914435e-02 -2.896686381288e-02
9.927500000000e-01 -4.553734069313e-02 -2.750304885354e-02 -2.841632072374e-02 -2.750239117330e-02 -2.780698397909e-02 -2.800198118069e-02
9.930000000000e-01 -4.396811831784e-02 -2.651220861705e-02 -2.739686156536e-02 -2.651157160369e-02 -2.680654683277e-02 -2.703702945639e-02
9.932500000000e-01 -4.239878745562e-02 -2.552129273517e-02 -2.637733110246e-02 -2.552067638941e-02 -2.580604017401e-02 -2.607201102090e-02
9.935000000000e-01 -4.082935197852e-02 -2.453030365114e-02 -2.535773184541e-02 -2.452970797369e-02 -2.480546647118e-02 -2.510692825532e-02
9.937500000000e-01 -3.925981575910e-02 -2.353924380844e-02 -2.433806630374e-02 -2.353866879992e-02 -2.380482819248e-02 -2.414178354089e-02
9.940000000000e-01 -3.769018266997e-02 -2.254811565077e-02 -2.331833698596e-02 -2.254756131171e-02 -2.280412780598e-02 -2.317657925901e-02
9.942500000000e-01 -3.612045658405e-02 -2.155692162207e-02 -2.229854639937e-02 -2.155638795296e-02 -2.180336777936e-02 -2.221131779123e-02
9.945000000000e-01 -3.455064137448e-02 -2.056566416651e-02 -2.127869704970e-02 -2.056515116783e-02 -2.080255057997e-02 -2.124600151922e-02
9.947500000000e-01 -3.298074091466e-02 -1.957434572843e-02 -2.025879144119e-02 -1.957385340060e-02 -1.980167867497e-02 -2.028063282482e-02
9.950000000000e-01 -3.141075907813e-02 -1.858296875234e-02 -1.923883207572e-02 -1.858249709565e-02 -1.880075453051e-02 -1.931521408997e-02
9.952500000000e-01 -2.984069973873e-02 -1.759153568306e-02 -1.821882145320e-02 -1.759108469785e-02 -1.779978061224e-02 -1.834974769675e-02
9.955000000000e-01 -2.827056677031e-02 -1.660004896554e-02 -1.719876207013e-02 -1.659961865202e-02 -1.679875938472e-02 -1.738423602736e-02
9.957500000000e-01 -2.670036404701e-02 -1.560851104491e-02 -1.617865642053e-02 -1.560810140320e-02 -1.579769331170e-02 -1.641868146409e-02
9.960000000000e-01 -2.513009544334e-02 -1.461692436649e-02 -1.515850699347e-02 -1.461653539672e-02 -1.479658485511e-02 -1.545308638935e-02
9.962500000000e-01 -2.355976483367e-02 -1.362529137579e-02 -1.413831627476e-02 -1.362492307794e-02 -1.379543647509e-02 -1.448745318566e-02
9.965000000000e-01 -2.198937609246e-02 -1.263361451844e-02 -1.311808674316e-02 -1.263326689241e-02 -1.279425062959e-02 -1.352178423563e-02
9.967500000000e-01 -2.041893309477e-02 -1.164189624030e-02 -1.209782087285e-02 -1.164156928595e-02 -1.179302977342e-02 -1.255608192193e-02
9.970000000000e-01 -1.884843971540e-02 -1.065013898733e-02 -1.107752112734e-02 -1.064983270438e-02 -1.079177635816e-02 -1.159034862734e-02
9.972500000000e-01 -1.727789982933e-02 -9.658345205666e-03 -1.005718996511e-02 -9.658059593720e-03 -9.790492829967e-03 -1.062458673473e-02
9.975000000000e-01 -1.570731731187e-02 -8.666517341595e-03 -9.036829821702e-03 -8.666252400125e-03 -8.789181628780e-03 -9.658798627003e-03
9.977500000000e-01 -1.413669603807e-02 -7.674657841510e-03 -8.016443138246e-03 -7.674413569703e-03 -7.787845184758e-03 -8.692986687151e-03
9.980000000000e-01 -1.256603988338e-02 -6.682769151944e-03 -6.996032294179e-03 -6.682545548820e-03 -6.786485915112e-03 -7.727153298218e-03
9.982500000000e-01 -1.099535272318e-02 -5.690853719568e-03 -5.975599708659e-03 -5.690650783774e-03 -5.785106214864e-03 -6.761300843302e-03
9.985000000000e-01 -9.424638433186e-03 -4.698913991177e-03 -4.955147686906e-03 -4.698731720731e-03 -4.783708446463e-03 -5.795431705549e-03
9.987500000000e-01 -7.853900888755e-03 -3.706952413661e-03 -3.934678602301e-03 -3.706790805880e-03 -3.782294926768e-03 -4.829548268145e-03
9.990000000000e-01 -6.283143965535e-03 -2.714971434024e-03 -2.914194699715e-03 -2.714830484951e-03 -2.780867835736e-03 -3.863652914310e-03
9.992500000000e-01 -4.712371539362e-03 -1.722973499304e-03 -1.893698249418e-03 -1.722853203190e-03 -1.779429241230e-03 -2.897748027295e-03
9.995000000000e-01 -3.141587485839e-03 -7.309610565187e-04 -8.731913963575e-04 -7.308614040413e-04 -7.779815224982e-04 -1.931835990376e-03
9.997500000000e-01 -1.570795680794e-03 2.610634474642e-04 1.473238989605e-04 2.611424727794e-04 2.234757342127e-04 -9.659191868426e-04


==> figures/amiri_plots/exact/interface_equilibrium_dump_800000_tikz_Old.dat <==
# zH theta_all_dump00000 theta_all c_liquid_mean theta_interface c_interface theta_analytic_modo2
0.000000000000e+00 1.110223024625e-14 1.088480866350e-03 1.040659343528e-03 1.088538841576e-03 1.088229808303e-03 0.000000000000e+00
2.500000000000e-04 1.570795680805e-03 2.063673966696e-03 2.035334562321e-03 2.063707682898e-03 2.063524764877e-03 9.659191868425e-04
5.000000000000e-04 3.141587485833e-03 3.038870483961e-03 3.030013955037e-03 3.038879987383e-03 3.038824513455e-03 1.931835990375e-03
7.500000000000e-04 4.712371539395e-03 4.014067999630e-03 4.024694592713e-03 4.014053286983e-03 4.014125269875e-03 2.897748027295e-03
1.000000000000e-03 6.283143965558e-03 4.989264095157e-03 5.019373033768e-03 4.989225112007e-03 4.989422943743e-03 3.863652914310e-03
1.250000000000e-03 7.853900888743e-03 5.964456362578e-03 6.014047705096e-03 5.964393063529e-03 5.964715956944e-03 4.829548268145e-03
1.500000000000e-03 9.424638433175e-03 6.939642399021e-03 7.008716343736e-03 6.939554768093e-03 6.940002846555e-03 5.795431705549e-03
1.750000000000e-03 1.099535272319e-02 7.914819799969e-03 8.003376176913e-03 7.914707832013e-03 7.915281153711e-03 6.761300843303e-03
2.000000000000e-03 1.256603988338e-02 8.889986159740e-03 8.998024777001e-03 8.889849852012e-03 8.890548421923e-03 7.727153298218e-03
2.250000000000e-03 1.413669603808e-02 9.865139072496e-03 9.992659696784e-03 9.864978423813e-03 9.865802244937e-03 8.692986687151e-03
2.500000000000e-03 1.570731731177e-02 1.084027613227e-02 1.098727848708e-02 1.084009114236e-02 1.084104022325e-02 9.658798627003e-03
2.750000000000e-03 1.727789982934e-02 1.181539493312e-02 1.198187867778e-02 1.181518560236e-02 1.181625994887e-02 1.062458673473e-02
3.000000000000e-03 1.884843971541e-02 1.279049306894e-02 1.297645784379e-02 1.279025939807e-02 1.279145901791e-02 1.159034862734e-02
3.250000000000e-03 2.041893309479e-02 1.376556813372e-02 1.397101353281e-02 1.376531012376e-02 1.376663502294e-02 1.255608192193e-02
3.500000000000e-03 2.198937609247e-02 1.474061772143e-02 1.496554332376e-02 1.474033537356e-02 1.474178555888e-02 1.352178423563e-02
3.750000000000e-03 2.355976483358e-02 1.571563942607e-02 1.596004476438e-02 1.571533274167e-02 1.571690821880e-02 1.448745318566e-02
4.000000000000e-03 2.513009544337e-02 1.669063084163e-02 1.695451541172e-02 1.669029982219e-02 1.669200059713e-02 1.545308638935e-02
4.250000000000e-03 2.670036404701e-02 1.766558956214e-02 1.794895281354e-02 1.766523420914e-02 1.766706028725e-02 1.641868146409e-02
4.500000000000e-03 2.827056677031e-02 1.864051318165e-02 1.894335451787e-02 1.864013349677e-02 1.864208488333e-02 1.738423602736e-02
4.750000000000e-03 2.984069973871e-02 1.961539929425e-02 1.993771807111e-02 1.961499527914e-02 1.961707197902e-02 1.834974769675e-02
5.000000000000e-03 3.141075907815e-02 2.059024549409e-02 2.093204101958e-02 2.058981715052e-02 2.059201916840e-02 1.931521408997e-02
5.250000000000e-03 3.298074091468e-02 2.156504937535e-02 2.192632090900e-02 2.156459670515e-02 2.156692404527e-02 2.028063282482e-02
5.500000000000e-03 3.455064137443e-02 2.253980853226e-02 2.292055528549e-02 2.253933153740e-02 2.254178420375e-02 2.124600151922e-02
5.750000000000e-03 3.612045658405e-02 2.351452055916e-02 2.391474169483e-02 2.351401924152e-02 2.351659723779e-02 2.221131779123e-02
6.000000000000e-03 3.769018266996e-02 2.448918305043e-02 2.490887768325e-02 2.448865741203e-02 2.449136074166e-02 2.317657925901e-02
6.250000000000e-03 3.925981575910e-02 2.546379360052e-02 2.590296079677e-02 2.546324364343e-02 2.546607230946e-02 2.414178354089e-02
6.500000000000e-03 4.082935197854e-02 2.643834980398e-02 2.689698858174e-02 2.643777553026e-02 2.644072953550e-02 2.510692825532e-02
6.750000000000e-03 4.239878745563e-02 2.741284925544e-02 2.789095858459e-02 2.741225066738e-02 2.741533001418e-02 2.607201102090e-02
7.000000000000e-03 4.396811831785e-02 2.838728954964e-02 2.888486835185e-02 2.838666664944e-02 2.838987133998e-02 2.703702945639e-02
7.250000000000e-03 4.553734069315e-02 2.936166828139e-02 2.987871543012e-02 2.936102107132e-02 2.936435110744e-02 2.800198118069e-02
7.500000000000e-03 4.710645070967e-02 3.033598304566e-02 3.087249736621e-02 3.033531152814e-02 3.033876691129e-02 2.896686381288e-02
7.750000000000e-03 4.867544449559e-02 3.131023143748e-02 3.186621170704e-02 3.130953561494e-02 3.131311634631e-02 2.993167497222e-02
8.000000000000e-03 5.024431817973e-02 3.228441105205e-02 3.285985599962e-02 3.228369092694e-02 3.228739700742e-02 3.089641227813e-02
8.250000000000e-03 5.181306789103e-02 3.325851948464e-02 3.385342779120e-02 3.325777505951e-02 3.326160648969e-02 3.186107335021e-02
8.500000000000e-03 5.338168975871e-02 3.423255433071e-02 3.484692462913e-02 3.423178560811e-02 3.423574238827e-02 3.282565580826e-02
8.750000000000e-03 5.495017991238e-02 3.520651318583e-02 3.584034406094e-02 3.520572016842e-02 3.520980229851e-02 3.379015727227e-02
9.000000000000e-03 5.651853448205e-02 3.618039364568e-02 3.683368363423e-02 3.617957633619e-02 3.618378381581e-02 3.475457536243e-02
9.250000000000e-03 5.808674959779e-02 3.715419330614e-02 3.782694089683e-02 3.715335170731e-02 3.715768453580e-02 3.571890769912e-02
9.500000000000e-03 5.965482139020e-02 3.812790976324e-02 3.882011339671e-02 3.812704387789e-02 3.813150205426e-02 3.668315190296e-02
9.750000000000e-03 6.122274599021e-02 3.910154061317e-02 3.981319868204e-02 3.910065044426e-02 3.910523396716e-02 3.764730559477e-02
1.000000000000e-02 6.279051952934e-02 4.007508345226e-02 4.080619430113e-02 4.007416900274e-02 4.007887787057e-02 3.861136639559e-02
1.025000000000e-02 6.435813813906e-02 4.104853587707e-02 4.179909780248e-02 4.104759714989e-02 4.105243136076e-02 3.957533192671e-02
1.050000000000e-02 6.592559795141e-02 4.202189548426e-02 4.279190673479e-02 4.202093248251e-02 4.202589203417e-02 4.053919980963e-02
1.075000000000e-02 6.749289509885e-02 4.299515987074e-02 4.378461864694e-02 4.299417259754e-02 4.299925748742e-02 4.150296766610e-02
1.100000000000e-02 6.906002571444e-02 4.396832663359e-02 4.477723108804e-02 4.396731509211e-02 4.397252531741e-02 4.246663311813e-02
1.125000000000e-02 7.062698593120e-02 4.494139337012e-02 4.576974160736e-02 4.494035756359e-02 4.494569312111e-02 4.343019378796e-02
1.150000000000e-02 7.219377188284e-02 4.591435767778e-02 4.676214775439e-02 4.591329760959e-02 4.591875849578e-02 4.439364729810e-02
1.175000000000e-02 7.376037970361e-02 4.688721715427e-02 4.775444707883e-02 4.688613282775e-02 4.689171903880e-02 4.535699127133e-02
1.200000000000e-02 7.532680552794e-02 4.785996939748e-02 4.874663713064e-02 4.785886081604e-02 4.786457234788e-02 4.632022333070e-02
1.225000000000e-02 7.689304549087e-02 4.883261200557e-02 4.973871545996e-02 4.883147917267e-02 4.883731602088e-02 4.728334109952e-02
1.250000000000e-02 7.845909572786e-02 4.980514257691e-02 5.073067961715e-02 4.980398549610e-02 4.980994765593e-02 4.824634220140e-02
1.275000000000e-02 8.002495237477e-02 5.077755871004e-02 5.172252715283e-02 5.077637738489e-02 5.078246485132e-02 4.920922426022e-02
1.300000000000e-02 8.159061156818e-02 5.174985800383e-02 5.271425561789e-02 5.174865243800e-02 5.175486520567e-02 5.017198490017e-02
1.325000000000e-02 8.315606944477e-02 5.272203805735e-02 5.370586256349e-02 5.272080825460e-02 5.272714631777e-02 5.113462174574e-02
1.350000000000e-02 8.472132214210e-02 5.369409646994e-02 5.469734554093e-02 5.369284243402e-02 5.369930578673e-02 5.209713242171e-02
1.375000000000e-02 8.628636579795e-02 5.466603084116e-02 5.568870210188e-02 5.466475257594e-02 5.467134121189e-02 5.305951455319e-02
1.400000000000e-02 8.785119655069e-02 5.563783877088e-02 5.667992979824e-02 5.563653628020e-02 5.564325019279e-02 5.402176576558e-02
1.425000000000e-02 8.941581053945e-02 5.660951785918e-02 5.767102618221e-02 5.660819114706e-02 5.661503032933e-02 5.498388368465e-02
1.450000000000e-02 9.098020390351e-02 5.758106570650e-02 5.866198880619e-02 5.757971477689e-02 5.758667922159e-02 5.594586593644e-02
1.475000000000e-02 9.254437278307e-02 5.855247991348e-02 5.965281522296e-02 5.855110477049e-02 5.855819447009e-02 5.690771014737e-02
1.500000000000e-02 9.410831331853e-02 5.952375808108e-02 6.064350298558e-02 5.952235872886e-02 5.952957367548e-02 5.786941394419e-02
1.525000000000e-02 9.567202165103e-02 6.049489781058e-02 6.163404964736e-02 6.049347425336e-02 6.050081443877e-02 5.883097495397e-02
1.550000000000e-02 9.723549392235e-02 6.146589670353e-02 6.262445276190e-02 6.146444894550e-02 6.147191436123e-02 5.979239080418e-02
1.575000000000e-02 9.879872627486e-02 6.243675236175e-02 6.361470988315e-02 6.243528040726e-02 6.244287104451e-02 6.075365912260e-02
1.600000000000e-02 1.003617148512e-01 6.340746238742e-02 6.460481856543e-02 6.340596624084e-02 6.341368209047e-02 6.171477753741e-02
1.625000000000e-02 1.019244557950e-01 6.437802438302e-02 6.559477636330e-02 6.437650404878e-02 6.438434510137e-02 6.267574367714e-02
1.650000000000e-02 1.034869452504e-01 6.534843595140e-02 6.658458083168e-02 6.534689143396e-02 6.535485767978e-02 6.363655517071e-02
1.675000000000e-02 1.050491793621e-01 6.631869469566e-02 6.757422952576e-02 6.631712599958e-02 6.632521742852e-02 6.459720964740e-02
1.700000000000e-02 1.066111542752e-01 6.728879821927e-02 6.856372000115e-02 6.728720534912e-02 6.729542195087e-02 6.555770473690e-02
1.725000000000e-02 1.081728661361e-01 6.825874412604e-02 6.955304981382e-02 6.825712708654e-02 6.826546885034e-02 6.651803806927e-02
1.750000000000e-02 1.097343110911e-01 6.922853002012e-02 7.054221652001e-02 6.922688881599e-02 6.923535573083e-02 6.747820727500e-02
1.775000000000e-02 1.112954852875e-01 7.019815350601e-02 7.153121767640e-02 7.019648814199e-02 7.020508019665e-02 6.843820998497e-02
1.800000000000e-02 1.128563848734e-01 7.116761218861e-02 7.252005084000e-02 7.116592266962e-02 7.117463985234e-02 6.939804383045e-02
1.825000000000e-02 1.144170059975e-01 7.213690367313e-02 7.350871356816e-02 7.213519000404e-02 7.214403230292e-02 7.035770644316e-02
1.850000000000e-02 1.159773448090e-01 7.310602556517e-02 7.449720341861e-02 7.310428775096e-02 7.311325515370e-02 7.131719545522e-02
1.875000000000e-02 1.175373974578e-01 7.407497547070e-02 7.548551794951e-02 7.407321351636e-02 7.408230601043e-02 7.227650849919e-02
1.900000000000e-02 1.190971600948e-01 7.504375099609e-02 7.647365471941e-02 7.504196490669e-02 7.505118247923e-02 7.323564320806e-02
1.925000000000e-02 1.206566288716e-01 7.601234974808e-02 7.746161128718e-02 7.601053952881e-02 7.601988216652e-02 7.419459721526e-02
1.950000000000e-02 1.222157999399e-01 7.698076933380e-02 7.844938521216e-02 7.697893498988e-02 7.698840267928e-02 7.515336815467e-02
1.975000000000e-02 1.237746694530e-01 7.794900736081e-02 7.943697405411e-02 7.794714889746e-02 7.795674162474e-02 7.611195366061e-02
2.000000000000e-02 1.253332335643e-01 7.891706143704e-02 8.042437537314e-02 7.891517885958e-02 7.892489661057e-02 7.707035136788e-02
2.025000000000e-02 1.268914884284e-01 7.988492917084e-02 8.141158672983e-02 7.988302248467e-02 7.989286524493e-02 7.802855891171e-02
2.050000000000e-02 1.284494302003e-01 8.085260817100e-02 8.239860568512e-02 8.085067738151e-02 8.086064513625e-02 7.898657392783e-02
2.075000000000e-02 1.300070550360e-01 8.182009604670e-02 8.338542980045e-02 8.181814115944e-02 8.182823389352e-02 7.994439405243e-02
2.100000000000e-02 1.315643590923e-01 8.278739040759e-02 8.437205663766e-02 8.278541142808e-02 8.279562912613e-02 8.090201692219e-02
2.125000000000e-02 1.331213385265e-01 8.375448886369e-02 8.535848375904e-02 8.375248579753e-02 8.376282844383e-02 8.185944017426e-02
2.150000000000e-02 1.346779894971e-01 8.472138902555e-02 8.634470872736e-02 8.471936187842e-02 8.472982945698e-02 8.281666144630e-02
2.175000000000e-02 1.362343081632e-01 8.568808850409e-02 8.733072910575e-02 8.568603728174e-02 8.569662977612e-02 8.377367837646e-02
2.200000000000e-02 1.377902906846e-01 8.665458491072e-02 8.831654245792e-02 8.665250961897e-02 8.666322701256e-02 8.473048860339e-02
2.225000000000e-02 1.393459332222e-01 8.762087585729e-02 8.930214634797e-02 8.761877650194e-02 8.762961877776e-02 8.568708976627e-02
2.250000000000e-02 1.409012319376e-01 8.858695895614e-02 9.028753834052e-02 8.858483554308e-02 8.859580268382e-02 8.664347950478e-02
2.275000000000e-02 1.424561829932e-01 8.955283182007e-02 9.127271600063e-02 8.955068435528e-02 8.956177634336e-02 8.759965545911e-02
2.300000000000e-02 1.440107825523e-01 9.051849206234e-02 9.225767689388e-02 9.051632055184e-02 9.052753736932e-02 8.855561526999e-02
2.325000000000e-02 1.455650267791e-01 9.148393729672e-02 9.324241858630e-02 9.148174174662e-02 9.149308337524e-02 8.951135657871e-02
2.350000000000e-02 1.471189118386e-01 9.244916513743e-02 9.422693864445e-02 9.244694555384e-02 9.245841197511e-02 9.046687702704e-02
2.375000000000e-02 1.486724338969e-01 9.341417319924e-02 9.521123463537e-02 9.341192958841e-02 9.342352078334e-02 9.142217425735e-02
2.400000000000e-02 1.502255891208e-01 9.437895909737e-02 9.619530412665e-02 9.437669146548e-02 9.438840741505e-02 9.237724591254e-02
2.425000000000e-02 1.517783736778e-01 9.534352044756e-02 9.717914468631e-02 9.534122880099e-02 9.535306948562e-02 9.333208963605e-02
2.450000000000e-02 1.533307837370e-01 9.630785486610e-02 9.816275388302e-02 9.630553921123e-02 9.631750461108e-02 9.428670307191e-02
2.475000000000e-02 1.548828154676e-01 9.727195996973e-02 9.914612928589e-02 9.726962031302e-02 9.728171040796e-02 9.524108386470e-02
2.500000000000e-02 1.564344650402e-01 9.823583337578e-02 1.001292684646e-01 9.823346972371e-02 9.824568449330e-02 9.619522965958e-02
2.525000000000e-02 1.579857286264e-01 9.919947270205e-02 1.011121689893e-01 9.919708506119e-02 9.920942448463e-02 9.714913810230e-02
2.550000000000e-02 1.595366023984e-01 1.001628755669e-01 1.020948284307e-01 1.001604639439e-01 1.001729280001e-01 9.810280683918e-02
2.575000000000e-02 1.610870825299e-01 1.011260395893e-01 1.030772443602e-01 1.011236039907e-01 1.011361926584e-01 9.905623351713e-02
2.600000000000e-02 1.626371651949e-01 1.020889623886e-01 1.040594143496e-01 1.020865028212e-01 1.020992160787e-01 1.000094157837e-01
2.625000000000e-02 1.641868465689e-01 1.030516415849e-01 1.050413359713e-01 1.030491580555e-01 1.030619958807e-01 1.009623512869e-01
2.650000000000e-02 1.657361228282e-01 1.040140747988e-01 1.060230067983e-01 1.040115673142e-01 1.040245296847e-01 1.019150376756e-01
2.675000000000e-02 1.672849901499e-01 1.049762596513e-01 1.070044244042e-01 1.049737282184e-01 1.049868151117e-01 1.028674725991e-01
2.700000000000e-02 1.688334447127e-01 1.059381937642e-01 1.079855863631e-01 1.059356383900e-01 1.059488497831e-01 1.038196537073e-01
2.725000000000e-02 1.703814826958e-01 1.068998747597e-01 1.089664902497e-01 1.068972954513e-01 1.069106313208e-01 1.047715786508e-01
2.750000000000e-02 1.719291002794e-01 1.078613002608e-01 1.099471336394e-01 1.078586970252e-01 1.078721573476e-01 1.057232450809e-01
2.775000000000e-02 1.734762936451e-01 1.088224678908e-01 1.109275141081e-01 1.088198407351e-01 1.088334254866e-01 1.066746506493e-01
2.800000000000e-02 1.750230589752e-01 1.097833752739e-01 1.119076292323e-01 1.097807242054e-01 1.097944333615e-01 1.076257930087e-01
2.825000000000e-02 1.765693924535e-01 1.107440200346e-01 1.128874765892e-01 1.107413450605e-01 1.107551785969e-01 1.085766698121e-01
2.850000000000e-02 1.781152902642e-01 1.117043997983e-01 1.138670537566e-01 1.117017009258e-01 1.117156588176e-01 1.095272787134e-01
2.875000000000e-02 1.796607485932e-01 1.126645121908e-01 1.148463583127e-01 1.126617894274e-01 1.126758716493e-01 1.104776173671e-01
2.900000000000e-02 1.812057636272e-01 1.136243548385e-01 1.158253878367e-01 1.136216081917e-01 1.136358147183e-01 1.114276834281e-01
2.925000000000e-02 1.827503315538e-01 1.145839253687e-01 1.168041399081e-01 1.145811548458e-01 1.145954856513e-01 1.123774745525e-01
2.950000000000e-02 1.842944485623e-01 1.155432214089e-01 1.177826121073e-01 1.155404270176e-01 1.155548820759e-01 1.133269883966e-01
2.975000000000e-02 1.858381108426e-01 1.165022405877e-01 1.187608020152e-01 1.164994223356e-01 1.165140016202e-01 1.142762226176e-01
3.000000000000e-02 1.873813145857e-01 1.174609805341e-01 1.197387072134e-01 1.174581384287e-01 1.174728419129e-01 1.152251748734e-01
3.025000000000e-02 1.889240559842e-01 1.184194388776e-01 1.207163252842e-01 1.184165729268e-01 1.184314005835e-01 1.161738428225e-01
3.050000000000e-02 1.904663312312e-01 1.193776132487e-01 1.216936538104e-01 1.193747234602e-01 1.193896752621e-01 1.171222241243e-01
3.075000000000e-02 1.920081365215e-01 1.203355012782e-01 1.226706903757e-01 1.203325876599e-01 1.203476635792e-01 1.180703164386e-01
3.100000000000e-02 1.935494680508e-01 1.212931005979e-01 1.236474325643e-01 1.212901631577e-01 1.213053631664e-01 1.190181174261e-01
3.125000000000e-02 1.950903220161e-01 1.222504088401e-01 1.246238779613e-01 1.222474475858e-01 1.222627716557e-01 1.199656247482e-01
3.150000000000e-02 1.966306946154e-01 1.232074236377e-01 1.256000241521e-01 1.232044385775e-01 1.232198866799e-01 1.209128360671e-01
3.175000000000e-02 1.981705820480e-01 1.241641426245e-01 1.265758687232e-01 1.241611337664e-01 1.241767058723e-01 1.218597490456e-01
3.200000000000e-02 1.997099805145e-01 1.251205634348e-01 1.275514092617e-01 1.251175307870e-01 1.251332268671e-01 1.228063613472e-01
3.225000000000e-02 2.012488862162e-01 1.260766837037e-01 1.285266433551e-01 1.260736272743e-01 1.260894472990e-01 1.237526706364e-01
3.250000000000e-02 2.027872953565e-01 1.270325010669e-01 1.295015685921e-01 1.270294208642e-01 1.270453648037e-01 1.246986745782e-01
3.275000000000e-02 2.043252041393e-01 1.279880131610e-01 1.304761825618e-01 1.279849091932e-01 1.280009770172e-01 1.256443708384e-01
3.300000000000e-02 2.058626087698e-01 1.289432176230e-01 1.314504828542e-01 1.289400898985e-01 1.289562815765e-01 1.265897570836e-01
3.325000000000e-02 2.073995054550e-01 1.298981120909e-01 1.324244670597e-01 1.298949606182e-01 1.299112761193e-01 1.275348309811e-01
3.350000000000e-02 2.089358904024e-01 1.308526942034e-01 1.333981327699e-01 1.308495189909e-01 1.308659582840e-01 1.284795901991e-01
3.375000000000e-02 2.104717598213e-01 1.318069615997e-01 1.343714775768e-01 1.318037626560e-01 1.318203257096e-01 1.294240324065e-01
3.400000000000e-02 2.120071099221e-01 1.327609119200e-01 1.353444990733e-01 1.327576892536e-01 1.327743760360e-01 1.303681552730e-01
3.425000000000e-02 2.135419369164e-01 1.337145428051e-01 1.363171948530e-01 1.337112964247e-01 1.337281069037e-01 1.313119564690e-01
3.450000000000e-02 2.150762370171e-01 1.346678518967e-01 1.372895625104e-01 1.346645818110e-01 1.346815159541e-01 1.322554336658e-01
3.475000000000e-02 2.166100064387e-01 1.356208368369e-01 1.382615996406e-01 1.356175430547e-01 1.356346008292e-01 1.331985845355e-01
3.500000000000e-02 2.181432413966e-01 1.365734952690e-01 1.392333038396e-01 1.365701777991e-01 1.365873591720e-01 1.341414067509e-01
3.525000000000e-02 2.196759381077e-01 1.375258248367e-01 1.402046727039e-01 1.375224836880e-01 1.375397886259e-01 1.350838979858e-01
3.550000000000e-02 2.212080927902e-01 1.384778231848e-01 1.411757038312e-01 1.384744583662e-01 1.384918868354e-01 1.360260559145e-01
3.575000000000e-02 2.227397016638e-01 1.394294879586e-01 1.421463948197e-01 1.394260994791e-01 1.394436514456e-01 1.369678782125e-01
3.600000000000e-02 2.242707609494e-01 1.403808168043e-01 1.431167432684e-01 1.403774046730e-01 1.403950801025e-01 1.379093625558e-01
3.625000000000e-02 2.258012668691e-01 1.413318073690e-01 1.440867467773e-01 1.413283715949e-01 1.413461704528e-01 1.388505066215e-01
3.650000000000e-02 2.273312156467e-01 1.422824573003e-01 1.450564029471e-01 1.422789978927e-01 1.422969201439e-01 1.397913080874e-01
3.675000000000e-02 2.288606035071e-01 1.432327642469e-01 1.460257093794e-01 1.432292812150e-01 1.432473268244e-01 1.407317646321e-01
3.700000000000e-02 2.303894266766e-01 1.441827258581e-01 1.469946636763e-01 1.441792192112e-01 1.441973881431e-01 1.416718739352e-01
3.725000000000e-02 2.319176813832e-01 1.451323397842e-01 1.479632634412e-01 1.451288095315e-01 1.451471017502e-01 1.426116336770e-01
3.750000000000e-02 2.334453638559e-01 1.460816036762e-01 1.489315062780e-01 1.460780498272e-01 1.460964652963e-01 1.435510415388e-01
3.775000000000e-02 2.349724703254e-01 1.470305151858e-01 1.498993897915e-01 1.470269377500e-01 1.470454764330e-01 1.444900952026e-01
3.800000000000e-02 2.364989970237e-01 1.479790719658e-01 1.508669115875e-01 1.479754709527e-01 1.479941328128e-01 1.454287923515e-01
3.825000000000e-02 2.380249401843e-01 1.489272716697e-01 1.518340692723e-01 1.489236470888e-01 1.489424320889e-01 1.463671306694e-01
3.850000000000e-02 2.395502960419e-01 1.498751119518e-01 1.528008604535e-01 1.498714638128e-01 1.498903719153e-01 1.473051078408e-01
3.875000000000e-02 2.410750608331e-01 1.508225904674e-01 1.537672827393e-01 1.508189187799e-01 1.508379499471e-01 1.482427215516e-01
3.900000000000e-02 2.425992307954e-01 1.517697048723e-01 1.547333337388e-01 1.517660096462e-01 1.517851638399e-01 1.491799694882e-01
3.925000000000e-02 2.441228021683e-01 1.527164528237e-01 1.556990110621e-01 1.527127340686e-01 1.527320112505e-01 1.501168493380e-01
3.950000000000e-02 2.456457711925e-01 1.536628319792e-01 1.566643123200e-01 1.536590897051e-01 1.536784898364e-01 1.510533587895e-01
3.975000000000e-02 2.471681341100e-01 1.546088399974e-01 1.576292351242e-01 1.546050742143e-01 1.546245972560e-01 1.519894955318e-01
4.000000000000e-02 2.486898871649e-01 1.555544745380e-01 1.585937770874e-01 1.555506852557e-01 1.555703311684e-01 1.529252572551e-01
4.025000000000e-02 2.502110266021e-01 1.564997332613e-01 1.595579358233e-01 1.564959204898e-01 1.565156892339e-01 1.538606416505e-01
4.050000000000e-02 2.517315486685e-01 1.574446138286e-01 1.605217089462e-01 1.574407775781e-01 1.574606691135e-01 1.547956464101e-01
4.075000000000e-02 2.532514496124e-01 1.583891139020e-01 1.614850940715e-01 1.583852541826e-01 1.584052684691e-01 1.557302692269e-01
4.100000000000e-02 2.547707256834e-01 1.593332311447e-01 1.624480888155e-01 1.593293479667e-01 1.593494849635e-01 1.566645077947e-01
4.125000000000e-02 2.562893731330e-01 1.602769632206e-01 1.634106907955e-01 1.602730565942e-01 1.602933162605e-01 1.575983598084e-01
4.150000000000e-02 2.578073882140e-01 1.612203077947e-01 1.643728976296e-01 1.612163777302e-01 1.612367600248e-01 1.585318229638e-01
4.175000000000e-02 2.593247671810e-01 1.621632625328e-01 1.653347069368e-01 1.621593090405e-01 1.621798139217e-01 1.594648949576e-01
4.200000000000e-02 2.608415062899e-01 1.631058251016e-01 1.662961163372e-01 1.631018481920e-01 1.631224756180e-01 1.603975734878e-01
4.225000000000e-02 2.623576017983e-01 1.640479931687e-01 1.672571234517e-01 1.640439928523e-01 1.640647427809e-01 1.613298562528e-01
4.250000000000e-02 2.638730499653e-01 1.649897644029e-01 1.682177259024e-01 1.649857406902e-01 1.650066130789e-01 1.622617409525e-01
4.275000000000e-02 2.653878470519e-01 1.659311364736e-01 1.691779213119e-01 1.659270893752e-01 1.659480841811e-01 1.631932252874e-01
4.300000000000e-02 2.669019893203e-01 1.668721070513e-01 1.701377073043e-01 1.668680365779e-01 1.668891537580e-01 1.641243069593e-01
4.325000000000e-02 2.684154730346e-01 1.678126738075e-01 1.710970815042e-01 1.678085799698e-01 1.678298194805e-01 1.650549836707e-01
4.350000000000e-02 2.699282944605e-01 1.687528344145e-01 1.720560415376e-01 1.687487172233e-01 1.687700790209e-01 1.659852531254e-01
4.375000000000e-02 2.714404498651e-01 1.696925865458e-01 1.730145850311e-01 1.696884460119e-01 1.697099300523e-01 1.669151130280e-01
4.400000000000e-02 2.729519355174e-01 1.706319278756e-01 1.739727096125e-01 1.706277640098e-01 1.706493702487e-01 1.678445610842e-01
4.425000000000e-02 2.744627476879e-01 1.715708560794e-01 1.749304129106e-01 1.715666688928e-01 1.715883972853e-01 1.687735950006e-01
4.450000000000e-02 2.759728826487e-01 1.725093688333e-01 1.758876925552e-01 1.725051583368e-01 1.725270088380e-01 1.697022124849e-01
4.475000000000e-02 2.774823366740e-01 1.734474638147e-01 1.768445461769e-01 1.734432300193e-01 1.734652025839e-01 1.706304112458e-01
4.500000000000e-02 2.789911060392e-01 1.743851387018e-01 1.778009714076e-01 1.743808816188e-01 1.744029762010e-01 1.715581889932e-01
4.525000000000e-02 2.804991870216e-01 1.753223911740e-01 1.787569658800e-01 1.753181108143e-01 1.753403273683e-01 1.724855434378e-01
4.550000000000e-02 2.820065759001e-01 1.762592189114e-01 1.797125272280e-01 1.762549152864e-01 1.762772537658e-01 1.734124722915e-01
4.575000000000e-02 2.835132689555e-01 1.771956195954e-01 1.806676530864e-01 1.771912927164e-01 1.772137530746e-01 1.743389732671e-01
4.600000000000e-02 2.850192624700e-01 1.781315909083e-01 1.816223410910e-01 1.781272407865e-01 1.781498229767e-01 1.752650440787e-01
4.625000000000e-02 2.865245527278e-01 1.790671305334e-01 1.825765888789e-01 1.790627571803e-01 1.790854611551e-01 1.761906824412e-01
4.650000000000e-02 2.880291360148e-01 1.800022361550e-01 1.835303940879e-01 1.799978395821e-01 1.800206652940e-01 1.771158860707e-01
4.675000000000e-02 2.895330086184e-01 1.809369054586e-01 1.844837543571e-01 1.809324856773e-01 1.809554330785e-01 1.780406526843e-01
4.700000000000e-02 2.910361668283e-01 1.818711361305e-01 1.854366673266e-01 1.818666931524e-01 1.818897621948e-01 1.789649800003e-01
4.725000000000e-02 2.925386069353e-01 1.828049258583e-01 1.863891306375e-01 1.828004596950e-01 1.828236503300e-01 1.798888657381e-01
4.750000000000e-02 2.940403252323e-01 1.837382723304e-01 1.873411419319e-01 1.837337829936e-01 1.837570951725e-01 1.808123076179e-01
4.775000000000e-02 2.955413180140e-01 1.846711732365e-01 1.882926988533e-01 1.846666607379e-01 1.846900944115e-01 1.817353033614e-01
4.800000000000e-02 2.970415815770e-01 1.856036262672e-01 1.892437990460e-01 1.855990906186e-01 1.856226457375e-01 1.826578506910e-01
4.825000000000e-02 2.985411122194e-01 1.865356291141e-01 1.901944401554e-01 1.865310703274e-01 1.865547468419e-01 1.835799473306e-01
4.850000000000e-02 3.000399062412e-01 1.874671794701e-01 1.911446198281e-01 1.874625975571e-01 1.874863954172e-01 1.845015910049e-01
4.875000000000e-02 3.015379599445e-01 1.883982750291e-01 1.920943357118e-01 1.883936700017e-01 1.884175891570e-01 1.854227794398e-01
4.900000000000e-02 3.030352696328e-01 1.893289134859e-01 1.930435854552e-01 1.893242853563e-01 1.893483257560e-01 1.863435103625e-01
4.925000000000e-02 3.045318316116e-01 1.902590925366e-01 1.939923667081e-01 1.902544413168e-01 1.902786029101e-01 1.872637815011e-01
4.950000000000e-02 3.060276421885e-01 1.911888098783e-01 1.949406771216e-01 1.911841355804e-01 1.912084183159e-01 1.881835905849e-01
4.975000000000e-02 3.075226976725e-01 1.921180632094e-01 1.958885143479e-01 1.921133658455e-01 1.921377696716e-01 1.891029353445e-01
5.000000000000e-02 3.090169943750e-01 1.930468502290e-01 1.968358760400e-01 1.930421298115e-01 1.930666546762e-01 1.900218135113e-01
5.025000000000e-02 3.105105286086e-01 1.939751686378e-01 1.977827598525e-01 1.939704251789e-01 1.939950710300e-01 1.909402228182e-01
5.050000000000e-02 3.120032966885e-01 1.949030161372e-01 1.987291634408e-01 1.948982496492e-01 1.949230164342e-01 1.918581609991e-01
5.075000000000e-02 3.134952949311e-01 1.958303904300e-01 1.996750844617e-01 1.958256009253e-01 1.958504885914e-01 1.927756257890e-01
5.100000000000e-02 3.149865196553e-01 1.967572892200e-01 2.006205205728e-01 1.967524767112e-01 1.967774852050e-01 1.936926149242e-01
5.125000000000e-02 3.164769671815e-01 1.976837102121e-01 2.015654694333e-01 1.976788747117e-01 1.977040039798e-01 1.946091261422e-01
5.150000000000e-02 3.179666338324e-01 1.986096511126e-01 2.025099287033e-01 1.986047926331e-01 1.986300426217e-01 1.955251571815e-01
5.175000000000e-02 3.194555159322e-01 1.995351096287e-01 2.034538960441e-01 1.995302281826e-01 1.995555988376e-01 1.964407057819e-01
5.200000000000e-02 3.209436098072e-01 2.004600834687e-01 2.043973691181e-01 2.004551790689e-01 2.004806703359e-01 1.973557696844e-01
5.225000000000e-02 3.224309117857e-01 2.013845703423e-01 2.053403455890e-01 2.013796430014e-01 2.014052548256e-01 1.982703466311e-01
5.250000000000e-02 3.239174181981e-01 2.023085679602e-01 2.062828231218e-01 2.023036176910e-01 2.023293500174e-01 1.991844343655e-01
5.275000000000e-02 3.254031253765e-01 2.032320740343e-01 2.072247993824e-01 2.032271008497e-01 2.032529536228e-01 2.000980306321e-01
5.300000000000e-02 3.268880296549e-01 2.041550862777e-01 2.081662720382e-01 2.041500901905e-01 2.041760633548e-01 2.010111331767e-01
5.325000000000e-02 3.283721273697e-01 2.050776024047e-01 2.091072387576e-01 2.050725834280e-01 2.050986769274e-01 2.019237397463e-01
5.350000000000e-02 3.298554148588e-01 2.059996201307e-01 2.100476972102e-01 2.059945782775e-01 2.060207920557e-01 2.028358480891e-01
5.375000000000e-02 3.313378884626e-01 2.069211371725e-01 2.109876450670e-01 2.069160724558e-01 2.069424064561e-01 2.037474559547e-01
5.400000000000e-02 3.328195445229e-01 2.078421512479e-01 2.119270800000e-01 2.078370636808e-01 2.078635178464e-01 2.046585610936e-01
5.425000000000e-02 3.343003793843e-01 2.087626600758e-01 2.128659996826e-01 2.087575496716e-01 2.087841239452e-01 2.055691612579e-01
5.450000000000e-02 3.357803893926e-01 2.096826613767e-01 2.138044017894e-01 2.096775281486e-01 2.097042224726e-01 2.064792542008e-01
5.475000000000e-02 3.372595708962e-01 2.106021528720e-01 2.147422839962e-01 2.105969968332e-01 2.106238111498e-01 2.073888376766e-01
5.500000000000e-02 3.387379202453e-01 2.115211322844e-01 2.156796439801e-01 2.115159534483e-01 2.115428876993e-01 2.082979094410e-01
5.525000000000e-02 3.402154337923e-01 2.124395973378e-01 2.166164794194e-01 2.124343957179e-01 2.124614498448e-01 2.092064672511e-01
5.550000000000e-02 3.416921078915e-01 2.133575457575e-01 2.175527879937e-01 2.133523213671e-01 2.133794953112e-01 2.101145088650e-01
5.575000000000e-02 3.431679388994e-01 2.142749752699e-01 2.184885673838e-01 2.142697281226e-01 2.142970218246e-01 2.110220320423e-01
5.600000000000e-02 3.446429231745e-01 2.151918836026e-01 2.194238152718e-01 2.151866137119e-01 2.152140271125e-01 2.119290345436e-01
5.625000000000e-02 3.461170570775e-01 2.161082684845e-01 2.203585293411e-01 2.161029758642e-01 2.161305089036e-01 2.128355141311e-01
5.650000000000e-02 3.475903369711e-01 2.170241276459e-01 2.212927072763e-01 2.170188123094e-01 2.170464649277e-01 2.137414685682e-01
5.675000000000e-02 3.490627592200e-01 2.179394588181e-01 2.222263467635e-01 2.179341207793e-01 2.179618929160e-01 2.146468956194e-01
5.700000000000e-02 3.505343201912e-01 2.188542597339e-01 2.231594454898e-01 2.188488990065e-01 2.188767906010e-01 2.155517930508e-01
5.725000000000e-02 3.520050162540e-01 2.197685281271e-01 2.240920011439e-01 2.197631447251e-01 2.197911557163e-01 2.164561586295e-01
5.750000000000e-02 3.534748437793e-01 2.206822617332e-01 2.250240114156e-01 2.206768556704e-01 2.207049859971e-01 2.173599901242e-01
5.775000000000e-02 3.549437991405e-01 2.215954582886e-01 2.259554739959e-01 2.215900295789e-01 2.216182791795e-01 2.182632853047e-01
5.800000000000e-02 3.564118787132e-01 2.225081155311e-01 2.268863865775e-01 2.225026641886e-01 2.225310330012e-01 2.191660419423e-01
5.825000000000e-02 3.578790788751e-01 2.234202312000e-01 2.278167468540e-01 2.234147572386e-01 2.234432452010e-01 2.200682578094e-01
5.850000000000e-02 3.593453960058e-01 2.243318030355e-01 2.287465525206e-01 2.243263064695e-01 2.243549135191e-01 2.209699306800e-01
5.875000000000e-02 3.608108264876e-01 2.252428287795e-01 2.296758012738e-01 2.252373096230e-01 2.252660356970e-01 2.218710583292e-01
5.900000000000e-02 3.622753667046e-01 2.261533061750e-01 2.306044908114e-01 2.261477644423e-01 2.261766094774e-01 2.227716385337e-01
5.925000000000e-02 3.637390130430e-01 2.270632329664e-01 2.315326188325e-01 2.270576686717e-01 2.270866326046e-01 2.236716690713e-01
5.950000000000e-02 3.652017618916e-01 2.279726068994e-01 2.324601830376e-01 2.279670200570e-01 2.279961028239e-01 2.245711477213e-01
5.975000000000e-02 3.666636096411e-01 2.288814257210e-01 2.333871811285e-01 2.288758163453e-01 2.289050178821e-01 2.254700722643e-01
6.000000000000e-02 3.681245526846e-01 2.297896871796e-01 2.343136108086e-01 2.297840552851e-01 2.298133755273e-01 2.263684404823e-01
6.025000000000e-02 3.695845874174e-01 2.306973890249e-01 2.352394697822e-01 2.306917346260e-01 2.307211735091e-01 2.272662501586e-01
6.050000000000e-02 3.710437102371e-01 2.316045290079e-01 2.361647557555e-01 2.315988521192e-01 2.316284095781e-01 2.281634990781e-01
6.075000000000e-02 3.725019175432e-01 2.325111048810e-01 2.370894664356e-01 2.325054055171e-01 2.325350814865e-01 2.290601850269e-01
6.100000000000e-02 3.739592057378e-01 2.334171143980e-01 2.380135995314e-01 2.334113925737e-01 2.334411869878e-01 2.299563057924e-01
6.125000000000e-02 3.754155712252e-01 2.343225553141e-01 2.389371527530e-01 2.343168110439e-01 2.343467238370e-01 2.308518591636e-01
6.150000000000e-02 3.768710104122e-01 2.352274253857e-01 2.398601238118e-01 2.352216586845e-01 2.352516897902e-01 2.317468429308e-01
6.175000000000e-02 3.783255197073e-01 2.361317223708e-01 2.407825104208e-01 2.361259332533e-01 2.361560826051e-01 2.326412548856e-01
6.200000000000e-02 3.797790955218e-01 2.370354440285e-01 2.417043102943e-01 2.370296325097e-01 2.370599000407e-01 2.335350928213e-01
6.225000000000e-02 3.812317342691e-01 2.379385881195e-01 2.426255211480e-01 2.379327542143e-01 2.379631398574e-01 2.344283545324e-01
6.250000000000e-02 3.826834323651e-01 2.388411524059e-01 2.435461406991e-01 2.388352961293e-01 2.388657998169e-01 2.353210378148e-01
6.275000000000e-02 3.841341862277e-01 2.397431346510e-01 2.444661666660e-01 2.397372560180e-01 2.397678776824e-01 2.362131404660e-01
6.300000000000e-02 3.855839922774e-01 2.406445326198e-01 2.453855967689e-01 2.406386316455e-01 2.406693712185e-01 2.371046602847e-01
6.325000000000e-02 3.870328469369e-01 2.415453440784e-01 2.463044287292e-01 2.415394207779e-01 2.415702781912e-01 2.379955950712e-01
6.350000000000e-02 3.884807466314e-01 2.424455667945e-01 2.472226602697e-01 2.424396211831e-01 2.424705963679e-01 2.388859426273e-01
6.375000000000e-02 3.899276877882e-01 2.433451985373e-01 2.481402891149e-01 2.433392306302e-01 2.433703235174e-01 2.397757007560e-01
6.400000000000e-02 3.913736668372e-01 2.442442370772e-01 2.490573129904e-01 2.442382468896e-01 2.442694574100e-01 2.406648672621e-01
6.425000000000e-02 3.928186802106e-01 2.451426801861e-01 2.499737296235e-01 2.451366677335e-01 2.451679958174e-01 2.415534399515e-01
6.450000000000e-02 3.942627243429e-01 2.460405256374e-01 2.508895367430e-01 2.460344909353e-01 2.460659365127e-01 2.424414166317e-01
6.475000000000e-02 3.957057956713e-01 2.469377712060e-01 2.518047320790e-01 2.469317142697e-01 2.469632772704e-01 2.433287951119e-01
6.500000000000e-02 3.971478906348e-01 2.478344146681e-01 2.527193133632e-01 2.478283355132e-01 2.478600158667e-01 2.442155732025e-01
6.525000000000e-02 3.985890056754e-01 2.487304538015e-01 2.536332783287e-01 2.487243524435e-01 2.487561500788e-01 2.451017487155e-01
6.550000000000e-02 4.000291372373e-01 2.496258863853e-01 2.545466247101e-01 2.496197628399e-01 2.496516776858e-01 2.459873194642e-01
6.575000000000e-02 4.014682817669e-01 2.505207102001e-01 2.554593502436e-01 2.505145644830e-01 2.505465964681e-01 2.468722832637e-01
6.600000000000e-02 4.029064357136e-01 2.514149230281e-01 2.563714526668e-01 2.514087551550e-01 2.514409042075e-01 2.477566379303e-01
6.625000000000e-02 4.043435955287e-01 2.523085226529e-01 2.572829297188e-01 2.523023326396e-01 2.523345986874e-01 2.486403812821e-01
6.650000000000e-02 4.057797576662e-01 2.532015068596e-01 2.581937791403e-01 2.531952947219e-01 2.532276776925e-01 2.495235111385e-01
6.675000000000e-02 4.072149185824e-01 2.540938734346e-01 2.591039986734e-01 2.540876391885e-01 2.541201390092e-01 2.504060253204e-01
6.700000000000e-02 4.086490747363e-01 2.549856201662e-01 2.600135860617e-01 2.549793638275e-01 2.550119804253e-01 2.512879216503e-01
6.725000000000e-02 4.100822225893e-01 2.558767448437e-01 2.609225390505e-01 2.558704664285e-01 2.559031997301e-01 2.521691979523e-01
6.750000000000e-02 4.115143586051e-01 2.567672452583e-01 2.618308553866e-01 2.567609447827e-01 2.567937947144e-01 2.530498520518e-01
6.775000000000e-02 4.129454792501e-01 2.576571192026e-01 2.627385328182e-01 2.576507966826e-01 2.576837631705e-01 2.539298817760e-01
6.800000000000e-02 4.143755809933e-01 2.585463644705e-01 2.636455690951e-01 2.585400199224e-01 2.585731028922e-01 2.548092849534e-01
6.825000000000e-02 4.158046603059e-01 2.594349788578e-01 2.645519619688e-01 2.594286122977e-01 2.594618116750e-01 2.556880594143e-01
6.850000000000e-02 4.172327136618e-01 2.603229601616e-01 2.654577091920e-01 2.603165716057e-01 2.603498873155e-01 2.565662029903e-01
6.875000000000e-02 4.186597375374e-01 2.612103061805e-01 2.663628085193e-01 2.612038956452e-01 2.612373276124e-01 2.574437135146e-01
6.900000000000e-02 4.200857284118e-01 2.620970147146e-01 2.672672577068e-01 2.620905822164e-01 2.621241303654e-01 2.583205888223e-01
6.925000000000e-02 4.215106827664e-01 2.629830835658e-01 2.681710545121e-01 2.629766291210e-01 2.630102933762e-01 2.591968267495e-01
6.950000000000e-02 4.229345970853e-01 2.638685105374e-01 2.690741966944e-01 2.638620341625e-01 2.638958144477e-01 2.600724251343e-01
6.975000000000e-02 4.243574678551e-01 2.647532934341e-01 2.699766820146e-01 2.647467951457e-01 2.647806913845e-01 2.609473818163e-01
7.000000000000e-02 4.257792915650e-01 2.656374300624e-01 2.708785082349e-01 2.656309098770e-01 2.656649219927e-01 2.618216946366e-01
7.025000000000e-02 4.272000647069e-01 2.665209182303e-01 2.717796731194e-01 2.665143761645e-01 2.665485040801e-01 2.626953614378e-01
7.050000000000e-02 4.286197837751e-01 2.674037557472e-01 2.726801744337e-01 2.673971918177e-01 2.674314354561e-01 2.635683800644e-01
7.075000000000e-02 4.300384452666e-01 2.682859404243e-01 2.735800099449e-01 2.682793546479e-01 2.683137139312e-01 2.644407483621e-01
7.100000000000e-02 4.314560456809e-01 2.691674700743e-01 2.744791774218e-01 2.691608624677e-01 2.691953373182e-01 2.653124641787e-01
7.125000000000e-02 4.328725815203e-01 2.700483425114e-01 2.753776746348e-01 2.700417130916e-01 2.700763034310e-01 2.661835253631e-01
7.150000000000e-02 4.342880492897e-01 2.709285555515e-01 2.762754993560e-01 2.709219043354e-01 2.709566100851e-01 2.670539297661e-01
7.175000000000e-02 4.357024454966e-01 2.718081070122e-01 2.771726493591e-01 2.718014340166e-01 2.718362550979e-01 2.679236752400e-01
7.200000000000e-02 4.371157666509e-01 2.726869947124e-01 2.780691224194e-01 2.726802999544e-01 2.727152362881e-01 2.687927596390e-01
7.225000000000e-02 4.385280092656e-01 2.735652164728e-01 2.789649163138e-01 2.735584999696e-01 2.735935514762e-01 2.696611808185e-01
7.250000000000e-02 4.399391698560e-01 2.744427701158e-01 2.798600288208e-01 2.744360318842e-01 2.744711984842e-01 2.705289366359e-01
7.275000000000e-02 4.413492449401e-01 2.753196534652e-01 2.807544577208e-01 2.753128935226e-01 2.753481751358e-01 2.713960249500e-01
7.300000000000e-02 4.427582310389e-01 2.761958643467e-01 2.816482007956e-01 2.761890827102e-01 2.762244792562e-01 2.722624436214e-01
7.325000000000e-02 4.441661246758e-01 2.770714005872e-01 2.825412558288e-01 2.770645972742e-01 2.771001086724e-01 2.731281905123e-01
7.350000000000e-02 4.455729223769e-01 2.779462600158e-01 2.834336206057e-01 2.779394350434e-01 2.779750612130e-01 2.739932634865e-01
7.375000000000e-02 4.469786206711e-01 2.788204404627e-01 2.843252929130e-01 2.788135938484e-01 2.788493347080e-01 2.748576604096e-01
7.400000000000e-02 4.483832160901e-01 2.796939397601e-01 2.852162705395e-01 2.796870715213e-01 2.797229269894e-01 2.757213791487e-01
7.425000000000e-02 4.497867051680e-01 2.805667557418e-01 2.861065512753e-01 2.805598658960e-01 2.805958358907e-01 2.765844175727e-01
7.450000000000e-02 4.511890844419e-01 2.814388862431e-01 2.869961329125e-01 2.814319748078e-01 2.814680592470e-01 2.774467735522e-01
7.475000000000e-02 4.525903504515e-01 2.823103291011e-01 2.878850132446e-01 2.823033960940e-01 2.823395948951e-01 2.783084449594e-01
7.500000000000e-02 4.539904997396e-01 2.831810821546e-01 2.887731900671e-01 2.831741275932e-01 2.832104406736e-01 2.791694296681e-01
7.525000000000e-02 4.553895288511e-01 2.840511432439e-01 2.896606611770e-01 2.840441671459e-01 2.840805944224e-01 2.800297255540e-01
7.550000000000e-02 4.567874343343e-01 2.849205102111e-01 2.905474243730e-01 2.849135125943e-01 2.849500539836e-01 2.808893304944e-01
7.575000000000e-02 4.581842127398e-01 2.857891809001e-01 2.914334774557e-01 2.857821617821e-01 2.858188172006e-01 2.817482423683e-01
7.600000000000e-02 4.595798606214e-01 2.866571531562e-01 2.923188182274e-01 2.866501125550e-01 2.866868819186e-01 2.826064590564e-01
7.625000000000e-02 4.609743745354e-01 2.875244248266e-01 2.932034444918e-01 2.875173627601e-01 2.875542459846e-01 2.834639784412e-01
7.650000000000e-02 4.623677510410e-01 2.883909937602e-01 2.940873540548e-01 2.883839102463e-01 2.884209072472e-01 2.843207984068e-01
7.675000000000e-02 4.637599867000e-01 2.892568578076e-01 2.949705447237e-01 2.892497528642e-01 2.892868635565e-01 2.851769168390e-01
7.700000000000e-02 4.651510780775e-01 2.901220148209e-01 2.958530143077e-01 2.901148884662e-01 2.901521127648e-01 2.860323316256e-01
7.725000000000e-02 4.665410217409e-01 2.909864626543e-01 2.967347606176e-01 2.909793149064e-01 2.910166527257e-01 2.868870406559e-01
7.750000000000e-02 4.679298142606e-01 2.918501991634e-01 2.976157814663e-01 2.918430300403e-01 2.918804812947e-01 2.877410418208e-01
7.775000000000e-02 4.693174522100e-01 2.927132222057e-01 2.984960746681e-01 2.927060317257e-01 2.927435963290e-01 2.885943330134e-01
7.800000000000e-02 4.707039321653e-01 2.935755296404e-01 2.993756380393e-01 2.935683178216e-01 2.936059956876e-01 2.894469121281e-01
7.825000000000e-02 4.720892507055e-01 2.944371193283e-01 3.002544693977e-01 2.944298861892e-01 2.944676772310e-01 2.902987770614e-01
7.850000000000e-02 4.734734044123e-01 2.952979891321e-01 3.011325665633e-01 2.952907346909e-01 2.953286388218e-01 2.911499257113e-01
7.875000000000e-02 4.748563898706e-01 2.961581369163e-01 3.020099273574e-01 2.961508611915e-01 2.961888783240e-01 2.920003559777e-01
7.900000000000e-02 4.762382036679e-01 2.970175605469e-01 3.028865496035e-01 2.970102635569e-01 2.970483936035e-01 2.928500657622e-01
7.925000000000e-02 4.776188423949e-01 2.978762578920e-01 3.037624311266e-01 2.978689396553e-01 2.979071825281e-01 2.936990529683e-01
7.950000000000e-02 4.789983026448e-01 2.987342268212e-01 3.046375697538e-01 2.987268873563e-01 2.987652429672e-01 2.945473155012e-01
7.975000000000e-02 4.803765810140e-01 2.995914652060e-01 3.055119633137e-01 2.995841045316e-01 2.996225727921e-01 2.953948512678e-01
8.000000000000e-02 4.817536741017e-01 3.004479709195e-01 3.063856096368e-01 3.004405890544e-01 3.004791698756e-01 2.962416581771e-01
8.025000000000e-02 4.831295785102e-01 3.013037418369e-01 3.072585065557e-01 3.012963387996e-01 3.013350320926e-01 2.970877341395e-01
8.050000000000e-02 4.845042908443e-01 3.021587758350e-01 3.081306519043e-01 3.021513516442e-01 3.021901573196e-01 2.979330770674e-01
8.075000000000e-02 4.858778077125e-01 3.030130707922e-01 3.090020435188e-01 3.030056254669e-01 3.030445434350e-01 2.987776848751e-01
8.100000000000e-02 4.872501257253e-01 3.038666245891e-01 3.098726792369e-01 3.038591581480e-01 3.038981883189e-01 2.996215554785e-01
8.125000000000e-02 4.886212414970e-01 3.047194351078e-01 3.107425568985e-01 3.047119475699e-01 3.047510898533e-01 3.004646867956e-01
8.150000000000e-02 4.899911516443e-01 3.055715002323e-01 3.116116743449e-01 3.055639916165e-01 3.056032459219e-01 3.013070767459e-01
8.175000000000e-02 4.913598527871e-01 3.064228178485e-01 3.124800294196e-01 3.064152881738e-01 3.064546544103e-01 3.021487232509e-01
8.200000000000e-02 4.927273415483e-01 3.072733858440e-01 3.133476199678e-01 3.072658351295e-01 3.073053132060e-01 3.029896242340e-01
8.225000000000e-02 4.940936145538e-01 3.081232021082e-01 3.142144438365e-01 3.081156303730e-01 3.081552201980e-01 3.038297776204e-01
8.250000000000e-02 4.954586684324e-01 3.089722645324e-01 3.150804988749e-01 3.089646717957e-01 3.090043732775e-01 3.046691813369e-01
8.275000000000e-02 4.968224998160e-01 3.098205710098e-01 3.159457829336e-01 3.098129572908e-01 3.098527703373e-01 3.055078333126e-01
8.300000000000e-02 4.981851053395e-01 3.106681194353e-01 3.168102938654e-01 3.106604847533e-01 3.107004092722e-01 3.063457314780e-01
8.325000000000e-02 4.995464816408e-01 3.115149077058e-01 3.176740295249e-01 3.115072520800e-01 3.115472879786e-01 3.071828737658e-01
8.350000000000e-02 5.009066253608e-01 3.123609337199e-01 3.185369877687e-01 3.123532571697e-01 3.123934043552e-01 3.080192581103e-01
8.375000000000e-02 5.022655331433e-01 3.132061953781e-01 3.193991664550e-01 3.131984979229e-01 3.132387563020e-01 3.088548824480e-01
8.400000000000e-02 5.036232016357e-01 3.140506905828e-01 3.202605634441e-01 3.140429722421e-01 3.140833417213e-01 3.096897447170e-01
8.425000000000e-02 5.049796274880e-01 3.148944172382e-01 3.211211765982e-01 3.148866780316e-01 3.149271585171e-01 3.105238428573e-01
8.450000000000e-02 5.063348073532e-01 3.157373732506e-01 3.219810037814e-01 3.157296131974e-01 3.157702045951e-01 3.113571748109e-01
8.475000000000e-02 5.076887378875e-01 3.165795565277e-01 3.228400428597e-01 3.165717756478e-01 3.166124778632e-01 3.121897385216e-01
8.500000000000e-02 5.090414157503e-01 3.174209649796e-01 3.236982917011e-01 3.174131632925e-01 3.174539762311e-01 3.130215319351e-01
8.525000000000e-02 5.103928376042e-01 3.182615965180e-01 3.245557481752e-01 3.182537740434e-01 3.182946976101e-01 3.138525529992e-01
8.550000000000e-02 5.117430001144e-01 3.191014490566e-01 3.254124101540e-01 3.190936058143e-01 3.191346399137e-01 3.146827996633e-01
8.575000000000e-02 5.130918999495e-01 3.199405205108e-01 3.262682755111e-01 3.199326565207e-01 3.199738010573e-01 3.155122698788e-01
8.600000000000e-02 5.144395337815e-01 3.207788087983e-01 3.271233421221e-01 3.207709240801e-01 3.208121789581e-01 3.163409615992e-01
8.625000000000e-02 5.157858982850e-01 3.216163118382e-01 3.279776078648e-01 3.216084064119e-01 3.216497715351e-01 3.171688727797e-01
8.650000000000e-02 5.171309901381e-01 3.224530275520e-01 3.288310706186e-01 3.224451014375e-01 3.224865767094e-01 3.179960013775e-01
8.675000000000e-02 5.184748060220e-01 3.232889538627e-01 3.296837282651e-01 3.232810070801e-01 3.233225924040e-01 3.188223453519e-01
8.700000000000e-02 5.198173426207e-01 3.241240886956e-01 3.305355786877e-01 3.241161212649e-01 3.241578165437e-01 3.196479026637e-01
8.725000000000e-02 5.211585966218e-01 3.249584299777e-01 3.313866197719e-01 3.249504419190e-01 3.249922470554e-01 3.204726712762e-01
8.750000000000e-02 5.224985647159e-01 3.257919756380e-01 3.322368494050e-01 3.257839669714e-01 3.258258818678e-01 3.212966491542e-01
8.775000000000e-02 5.238372435968e-01 3.266247236073e-01 3.330862654765e-01 3.266166943532e-01 3.266587189115e-01 3.221198342646e-01
8.800000000000e-02 5.251746299612e-01 3.274566718187e-01 3.339348658777e-01 3.274486219972e-01 3.274907561193e-01 3.229422245764e-01
8.825000000000e-02 5.265107205096e-01 3.282878182068e-01 3.347826485020e-01 3.282797478382e-01 3.283219914256e-01 3.237638180604e-01
8.850000000000e-02 5.278455119451e-01 3.291181607085e-01 3.356296112449e-01 3.291100698131e-01 3.291524227670e-01 3.245846126893e-01
8.875000000000e-02 5.291790009742e-01 3.299476972624e-01 3.364757520036e-01 3.299395858607e-01 3.299820480821e-01 3.254046064379e-01
8.900000000000e-02 5.305111843068e-01 3.307764258094e-01 3.373210686775e-01 3.307682939219e-01 3.308108653112e-01 3.262237972830e-01
8.925000000000e-02 5.318420586556e-01 3.316043442921e-01 3.381655591679e-01 3.315961919392e-01 3.316388723968e-01 3.270421832034e-01
8.950000000000e-02 5.331716207372e-01 3.324314506550e-01 3.390092213784e-01 3.324232778573e-01 3.324660672833e-01 3.278597621796e-01
8.975000000000e-02 5.344998672707e-01 3.332577428450e-01 3.398520532142e-01 3.332495496230e-01 3.332924479171e-01 3.286765321945e-01
9.000000000000e-02 5.358267949789e-01 3.340832188105e-01 3.406940525829e-01 3.340750051849e-01 3.341180122466e-01 3.294924912327e-01
9.025000000000e-02 5.371524005879e-01 3.349078765021e-01 3.415352173939e-01 3.348996424936e-01 3.349427582221e-01 3.303076372810e-01
9.050000000000e-02 5.384766808267e-01 3.357317138726e-01 3.423755455587e-01 3.357234595020e-01 3.357666837960e-01 3.311219683279e-01
9.075000000000e-02 5.397996324278e-01 3.365547288765e-01 3.432150349909e-01 3.365464541645e-01 3.365897869227e-01 3.319354823644e-01
9.100000000000e-02 5.411212521268e-01 3.373769194703e-01 3.440536836061e-01 3.373686244378e-01 3.374120655585e-01 3.327481773830e-01
9.125000000000e-02 5.424415366632e-01 3.381982836128e-01 3.448914893219e-01 3.381899682807e-01 3.382335176618e-01 3.335600513786e-01
9.150000000000e-02 5.437604827788e-01 3.390188192646e-01 3.457284500581e-01 3.390104836537e-01 3.390541411931e-01 3.343711023479e-01
9.175000000000e-02 5.450780872195e-01 3.398385243883e-01 3.465645637363e-01 3.398301685197e-01 3.398739341147e-01 3.351813282898e-01
9.200000000000e-02 5.463943467343e-01 3.406573969486e-01 3.473998282806e-01 3.406490208433e-01 3.406928943910e-01 3.359907272051e-01
9.225000000000e-02 5.477092580752e-01 3.414754349123e-01 3.482342416167e-01 3.414670385913e-01 3.415110199887e-01 3.367992970966e-01
9.250000000000e-02 5.490228179982e-01 3.422926362480e-01 3.490678016727e-01 3.422842197327e-01 3.423283088762e-01 3.376070359693e-01
9.275000000000e-02 5.503350232618e-01 3.431089989267e-01 3.499005063787e-01 3.431005622380e-01 3.431447590240e-01 3.384139418303e-01
9.300000000000e-02 5.516458706285e-01 3.439245209212e-01 3.507323536668e-01 3.439160640804e-01 3.439603684048e-01 3.392200126885e-01
9.325000000000e-02 5.529553568637e-01 3.447392002063e-01 3.515633414713e-01 3.447307232347e-01 3.447751349932e-01 3.400252465550e-01
9.350000000000e-02 5.542634787367e-01 3.455530347591e-01 3.523934677286e-01 3.455445376779e-01 3.455890567661e-01 3.408296414430e-01
9.375000000000e-02 5.555702330196e-01 3.463660225586e-01 3.532227303771e-01 3.463575053893e-01 3.464021317020e-01 3.416331953678e-01
9.400000000000e-02 5.568756164882e-01 3.471781615858e-01 3.540511273574e-01 3.471696243498e-01 3.472143577820e-01 3.424359063466e-01
9.425000000000e-02 5.581796259215e-01 3.479894498239e-01 3.548786566122e-01 3.479808925426e-01 3.480257329890e-01 3.432377723989e-01
9.450000000000e-02 5.594822581022e-01 3.487998852582e-01 3.557053160864e-01 3.487913079532e-01 3.488362553078e-01 3.440387915461e-01
9.475000000000e-02 5.607835098159e-01 3.496094658760e-01 3.565311037269e-01 3.496008685689e-01 3.496459227258e-01 3.448389618118e-01
9.500000000000e-02 5.620833778521e-01 3.504181896668e-01 3.573560174826e-01 3.504095723790e-01 3.504547332319e-01 3.456382812216e-01
9.525000000000e-02 5.633818590034e-01 3.512260546219e-01 3.581800553050e-01 3.512174173752e-01 3.512626848175e-01 3.464367478033e-01
9.550000000000e-02 5.646789500660e-01 3.520330587351e-01 3.590032151472e-01 3.520244015512e-01 3.520697754760e-01 3.472343595867e-01
9.575000000000e-02 5.659746478395e-01 3.528392000021e-01 3.598254949649e-01 3.528305229027e-01 3.528760032029e-01 3.480311146039e-01
9.600000000000e-02 5.672689491267e-01 3.536444764207e-01 3.606468927157e-01 3.536357794276e-01 3.536813659956e-01 3.488270108890e-01
9.625000000000e-02 5.685618507342e-01 3.544488859908e-01 3.614674063593e-01 3.544401691258e-01 3.544858618540e-01 3.496220464780e-01
9.650000000000e-02 5.698533494719e-01 3.552524267144e-01 3.622870338577e-01 3.552436899995e-01 3.552894887799e-01 3.504162194094e-01
9.675000000000e-02 5.711434421531e-01 3.560550965958e-01 3.631057731751e-01 3.560463400528e-01 3.560922447771e-01 3.512095277236e-01
9.700000000000e-02 5.724321255946e-01 3.568568936412e-01 3.639236222779e-01 3.568481172923e-01 3.568941278518e-01 3.520019694633e-01
9.725000000000e-02 5.737193966167e-01 3.576578158592e-01 3.647405791344e-01 3.576490197262e-01 3.576951360122e-01 3.527935426730e-01
9.750000000000e-02 5.750052520433e-01 3.584578612602e-01 3.655566417154e-01 3.584490453653e-01 3.584952672685e-01 3.535842453998e-01
9.775000000000e-02 5.762896887016e-01 3.592570278570e-01 3.663718079936e-01 3.592481922223e-01 3.592945196333e-01 3.543740756926e-01
9.800000000000e-02 5.775727034222e-01 3.600553136645e-01 3.671860759443e-01 3.600464583121e-01 3.600928911212e-01 3.551630316025e-01
9.825000000000e-02 5.788542930398e-01 3.608527166997e-01 3.679994435445e-01 3.608438416519e-01 3.608903797491e-01 3.559511111830e-01
9.850000000000e-02 5.801344543918e-01 3.616492349818e-01 3.688119087738e-01 3.616403402608e-01 3.616869835358e-01 3.567383124896e-01
9.875000000000e-02 5.814131843198e-01 3.624448665320e-01 3.696234696138e-01 3.624359521602e-01 3.624827005025e-01 3.575246335798e-01
9.900000000000e-02 5.826904796685e-01 3.632396093741e-01 3.704341240484e-01 3.632306753737e-01 3.632775286724e-01 3.583100725135e-01
9.925000000000e-02 5.839663372865e-01 3.640334615335e-01 3.712438700637e-01 3.640245079270e-01 3.640714660711e-01 3.590946273527e-01
9.950000000000e-02 5.852407540255e-01 3.648264210383e-01 3.720527056480e-01 3.648174478481e-01 3.648645107261e-01 3.598782961616e-01
9.975000000000e-02 5.865137267411e-01 3.656184859184e-01 3.728606287918e-01 3.656094931671e-01 3.656566606673e-01 3.606610770066e-01
1.000000000000e-01 5.877852522925e-01 3.664096542061e-01 3.736676374880e-01 3.664006419162e-01 3.664479139266e-01 3.614429679563e-01
1.002500000000e-01 5.890553275421e-01 3.671999239358e-01 3.744737297315e-01 3.671908921299e-01 3.672382685382e-01 3.622239670813e-01
1.005000000000e-01 5.903239493563e-01 3.679892931442e-01 3.752789035195e-01 3.679802418449e-01 3.680277225387e-01 3.630040724547e-01
1.007500000000e-01 5.915911146048e-01 3.687777598701e-01 3.760831568517e-01 3.687686891000e-01 3.688162739665e-01 3.637832821517e-01
1.010000000000e-01 5.928568201611e-01 3.695653221545e-01 3.768864877297e-01 3.695562319364e-01 3.696039208624e-01 3.645615942496e-01
1.012500000000e-01 5.941210629020e-01 3.703519780407e-01 3.776888941576e-01 3.703428683974e-01 3.703906612696e-01 3.653390068279e-01
1.015000000000e-01 5.953838397084e-01 3.711377255741e-01 3.784903741417e-01 3.711285965285e-01 3.711764932332e-01 3.661155179686e-01
1.017500000000e-01 5.966451474642e-01 3.719225628025e-01 3.792909256905e-01 3.719134143774e-01 3.719614148007e-01 3.668911257557e-01
1.020000000000e-01 5.979049830575e-01 3.727064877758e-01 3.800905468148e-01 3.726973199941e-01 3.727454240218e-01 3.676658282753e-01
1.022500000000e-01 5.991633433797e-01 3.734894985461e-01 3.808892355278e-01 3.734803114307e-01 3.735285189484e-01 3.684396236161e-01
1.025000000000e-01 6.004202253259e-01 3.742715931678e-01 3.816869898449e-01 3.742623867417e-01 3.743106976346e-01 3.692125098688e-01
1.027500000000e-01 6.016756257949e-01 3.750527696977e-01 3.824838077837e-01 3.750435439839e-01 3.750919581369e-01 3.699844851262e-01
1.030000000000e-01 6.029295416891e-01 3.758330261944e-01 3.832796873641e-01 3.758237812162e-01 3.758722985140e-01 3.707555474838e-01
1.032500000000e-01 6.041819699145e-01 3.766123607193e-01 3.840746266085e-01 3.766030964996e-01 3.766517168267e-01 3.715256950389e-01
1.035000000000e-01 6.054329073810e-01 3.773907713356e-01 3.848686235416e-01 3.773814878978e-01 3.774302111382e-01 3.722949258912e-01
1.037500000000e-01 6.066823510020e-01 3.781682561091e-01 3.856616761900e-01 3.781589534763e-01 3.782077795140e-01 3.730632381428e-01
1.040000000000e-01 6.079302976946e-01 3.789448131077e-01 3.864537825830e-01 3.789354913032e-01 3.789844200216e-01 3.738306298980e-01
1.042500000000e-01 6.091767443796e-01 3.797204404015e-01 3.872449407522e-01 3.797110994486e-01 3.797601307311e-01 3.745970992633e-01
1.045000000000e-01 6.104216879816e-01 3.804951360630e-01 3.880351487314e-01 3.804857759851e-01 3.805349097147e-01 3.753626443475e-01
1.047500000000e-01 6.116651254288e-01 3.812688981670e-01 3.888244045568e-01 3.812595189875e-01 3.813087550470e-01 3.761272632616e-01
1.050000000000e-01 6.129070536530e-01 3.820417247906e-01 3.896127062668e-01 3.820323265328e-01 3.820816648047e-01 3.768909541191e-01
1.052500000000e-01 6.141474695899e-01 3.828136140129e-01 3.904000519023e-01 3.828041967005e-01 3.828536370669e-01 3.776537150357e-01
1.055000000000e-01 6.153863701791e-01 3.835845639157e-01 3.911864395065e-01 3.835751275722e-01 3.836246699151e-01 3.784155441292e-01
1.057500000000e-01 6.166237523637e-01 3.843545725829e-01 3.919718671249e-01 3.843451172319e-01 3.843947614329e-01 3.791764395200e-01
1.060000000000e-01 6.178596130904e-01 3.851236381008e-01 3.927563328055e-01 3.851141637658e-01 3.851639097063e-01 3.799363993307e-01
1.062500000000e-01 6.190939493099e-01 3.858917585577e-01 3.935398345984e-01 3.858822652625e-01 3.859321128237e-01 3.806954216860e-01
1.065000000000e-01 6.203267579765e-01 3.866589320447e-01 3.943223705564e-01 3.866494198131e-01 3.866993688756e-01 3.814535047133e-01
1.067500000000e-01 6.215580360487e-01 3.874251566549e-01 3.951039387342e-01 3.874156255105e-01 3.874656759551e-01 3.822106465419e-01
1.070000000000e-01 6.227877804881e-01 3.881904304838e-01 3.958845371894e-01 3.881808804504e-01 3.882310321573e-01 3.829668453037e-01
1.072500000000e-01 6.240159882606e-01 3.889547516292e-01 3.966641639815e-01 3.889451827307e-01 3.889954355799e-01 3.837220991330e-01
1.075000000000e-01 6.252426563357e-01 3.897181181912e-01 3.974428171729e-01 3.897085304516e-01 3.897588843229e-01 3.844764061661e-01
1.077500000000e-01 6.264677816867e-01 3.904805282725e-01 3.982204948279e-01 3.904709217156e-01 3.905213764884e-01 3.852297645419e-01
1.080000000000e-01 6.276913612907e-01 3.912419799777e-01 3.989971950134e-01 3.912323546276e-01 3.912829101811e-01 3.859821724015e-01
1.082500000000e-01 6.289133921287e-01 3.920024714142e-01 3.997729157988e-01 3.919928272949e-01 3.920434835081e-01 3.867336278885e-01
1.085000000000e-01 6.301338711854e-01 3.927620006914e-01 4.005476552557e-01 3.927523378270e-01 3.928030945785e-01 3.874841291487e-01
1.087500000000e-01 6.313527954494e-01 3.935205659213e-01 4.013214114582e-01 3.935108843359e-01 3.935617415041e-01 3.882336743304e-01
1.090000000000e-01 6.325701619131e-01 3.942781652182e-01 4.020941824829e-01 3.942684649358e-01 3.943194223989e-01 3.889822615840e-01
1.092500000000e-01 6.337859675729e-01 3.950347966985e-01 4.028659664087e-01 3.950250777436e-01 3.950761353793e-01 3.897298890626e-01
1.095000000000e-01 6.350002094287e-01 3.957904584815e-01 4.036367613169e-01 3.957807208782e-01 3.958318785641e-01 3.904765549214e-01
1.097500000000e-01 6.362128844847e-01 3.965451486884e-01 4.044065652912e-01 3.965353924610e-01 3.965866500744e-01 3.912222573181e-01
1.100000000000e-01 6.374239897487e-01 3.972988654431e-01 4.051753764180e-01 3.972890906158e-01 3.973404480339e-01 3.919669944129e-01
1.102500000000e-01 6.386335222323e-01 3.980516068716e-01 4.059431927859e-01 3.980418134690e-01 3.980932705684e-01 3.927107643680e-01
1.105000000000e-01 6.398414789512e-01 3.988033711025e-01 4.067100124860e-01 3.987935591489e-01 3.988451158062e-01 3.934535653483e-01
1.107500000000e-01 6.410478569248e-01 3.995541562667e-01 4.074758336117e-01 3.995443257867e-01 3.995959818780e-01 3.941953955211e-01
1.110000000000e-01 6.422526531766e-01 4.003039604976e-01 4.082406542590e-01 4.002941115157e-01 4.003458669170e-01 3.949362530559e-01
1.112500000000e-01 6.434558647338e-01 4.010527819309e-01 4.090044725265e-01 4.010429144716e-01 4.010947690587e-01 3.956761361248e-01
1.115000000000e-01 6.446574886275e-01 4.018006187048e-01 4.097672865149e-01 4.017907327927e-01 4.018426864410e-01 3.964150429022e-01
1.117500000000e-01 6.458575218931e-01 4.025474689599e-01 4.105290943278e-01 4.025375646195e-01 4.025896172042e-01 3.971529715648e-01
1.120000000000e-01 6.470559615694e-01 4.032933308390e-01 4.112898940709e-01 4.032834080952e-01 4.033355594911e-01 3.978899202920e-01
1.122500000000e-01 6.482528046995e-01 4.040382024877e-01 4.120496838525e-01 4.040282613651e-01 4.040805114468e-01 3.986258872653e-01
1.125000000000e-01 6.494480483302e-01 4.047820820537e-01 4.128084617834e-01 4.047721225772e-01 4.048244712191e-01 3.993608706689e-01
1.127500000000e-01 6.506416895123e-01 4.055249676874e-01 4.135662259770e-01 4.055149898817e-01 4.055674369579e-01 4.000948686892e-01
1.130000000000e-01 6.518337253009e-01 4.062668575413e-01 4.143229745488e-01 4.062568614313e-01 4.063094068158e-01 4.008278795153e-01
1.132500000000e-01 6.530241527545e-01 4.070077497708e-01 4.150787056173e-01 4.069977353813e-01 4.070503789475e-01 4.015599013383e-01
1.135000000000e-01 6.542129689359e-01 4.077476425333e-01 4.158334173032e-01 4.077376098894e-01 4.077903515106e-01 4.022909323523e-01
1.137500000000e-01 6.554001709118e-01 4.084865339889e-01 4.165871077297e-01 4.084764831155e-01 4.085293226648e-01 4.030209707533e-01
1.140000000000e-01 6.565857557530e-01 4.092244223001e-01 4.173397750226e-01 4.092143532223e-01 4.092672905724e-01 4.037500147402e-01
1.142500000000e-01 6.577697205340e-01 4.099613056319e-01 4.180914173102e-01 4.099512183747e-01 4.100042533982e-01 4.044780625140e-01
1.145000000000e-01 6.589520623337e-01 4.106971821517e-01 4.188420327233e-01 4.106870767402e-01 4.107402093094e-01 4.052051122785e-01
1.147500000000e-01 6.601327782347e-01 4.114320500294e-01 4.195916193951e-01 4.114219264888e-01 4.114751564755e-01 4.059311622396e-01
1.150000000000e-01 6.613118653236e-01 4.121659074374e-01 4.203401754616e-01 4.121557657929e-01 4.122090930689e-01 4.066562106059e-01
1.152500000000e-01 6.624893206913e-01 4.128987525504e-01 4.210876990611e-01 4.128885928272e-01 4.129420172640e-01 4.073802555884e-01
1.155000000000e-01 6.636651414324e-01 4.136305835459e-01 4.218341883345e-01 4.136204057693e-01 4.136739272381e-01 4.081032954006e-01
1.157500000000e-01 6.648393246458e-01 4.143613986037e-01 4.225796414253e-01 4.143512027990e-01 4.144048211708e-01 4.088253282586e-01
1.160000000000e-01 6.660118674342e-01 4.150911959060e-01 4.233240564795e-01 4.150809820987e-01 4.151346972440e-01 4.095463523807e-01
1.162500000000e-01 6.671827669046e-01 4.158199736377e-01 4.240674316457e-01 4.158097418530e-01 4.158635536424e-01 4.102663659878e-01
1.165000000000e-01 6.683520201678e-01 4.165477299861e-01 4.248097650749e-01 4.165374802496e-01 4.165913885531e-01 4.109853673035e-01
1.167500000000e-01 6.695196243388e-01 4.172744631410e-01 4.255510549209e-01 4.172641954781e-01 4.173182001656e-01 4.117033545537e-01
1.170000000000e-01 6.706855765367e-01 4.180001712947e-01 4.262912993397e-01 4.179898857310e-01 4.180439866723e-01 4.124203259667e-01
1.172500000000e-01 6.718498738846e-01 4.187248526420e-01 4.270304964904e-01 4.187145492031e-01 4.187687462674e-01 4.131362797736e-01
1.175000000000e-01 6.730125135098e-01 4.194485053804e-01 4.277686445341e-01 4.194381840918e-01 4.194924771484e-01 4.138512142078e-01
1.177500000000e-01 6.741734925435e-01 4.201711277097e-01 4.285057416349e-01 4.201607885972e-01 4.202151775148e-01 4.145651275052e-01
1.180000000000e-01 6.753328081211e-01 4.208927178323e-01 4.292417859594e-01 4.208823609215e-01 4.209368455688e-01 4.152780179045e-01
1.182500000000e-01 6.764904573820e-01 4.216132739532e-01 4.299767756766e-01 4.216028992699e-01 4.216574795151e-01 4.159898836465e-01
1.185000000000e-01 6.776464374701e-01 4.223327942799e-01 4.307107089583e-01 4.223224018497e-01 4.223770775610e-01 4.167007229748e-01
1.187500000000e-01 6.788007455330e-01 4.230512770223e-01 4.314435839788e-01 4.230408668711e-01 4.230956379164e-01 4.174105341355e-01
1.190000000000e-01 6.799533787224e-01 4.237687203930e-01 4.321753989149e-01 4.237582925468e-01 4.238131587935e-01 4.181193153772e-01
1.192500000000e-01 6.811043341945e-01 4.244851226072e-01 4.329061519463e-01 4.244746770919e-01 4.245296384073e-01 4.188270649510e-01
1.195000000000e-01 6.822536091094e-01 4.252004818826e-01 4.336358412550e-01 4.251900187241e-01 4.252450749753e-01 4.195337811107e-01
1.197500000000e-01 6.834012006313e-01 4.259147964393e-01 4.343644650259e-01 4.259043156636e-01 4.259594667174e-01 4.202394621125e-01
1.200000000000e-01 6.845471059287e-01 4.266280645002e-01 4.350920214461e-01 4.266175661333e-01 4.266728118563e-01 4.209441062152e-01
1.202500000000e-01 6.856913221741e-01 4.273402842907e-01 4.358185087058e-01 4.273297683586e-01 4.273851086171e-01 4.216477116802e-01
1.205000000000e-01 6.868338465444e-01 4.280514540386e-01 4.365439249975e-01 4.280409205675e-01 4.280963552276e-01 4.223502767713e-01
1.207500000000e-01 6.879746762204e-01 4.287615719746e-01 4.372682685166e-01 4.287510209906e-01 4.288065499179e-01 4.230517997551e-01
1.210000000000e-01 6.891138083873e-01 4.294706363317e-01 4.379915374607e-01 4.294600678610e-01 4.295156909211e-01 4.237522789007e-01
1.212500000000e-01 6.902512402344e-01 4.301786453456e-01 4.387137300306e-01 4.301680594144e-01 4.302237764726e-01 4.244517124796e-01
1.215000000000e-01 6.913869689552e-01 4.308855972545e-01 4.394348444294e-01 4.308749938892e-01 4.309308048104e-01 4.251500987662e-01
1.217500000000e-01 6.925209917474e-01 4.315914902994e-01 4.401548788629e-01 4.315808695262e-01 4.316367741753e-01 4.258474360371e-01
1.220000000000e-01 6.936533058128e-01 4.322963227238e-01 4.408738315396e-01 4.322856845690e-01 4.323416828105e-01 4.265437225718e-01
1.222500000000e-01 6.947839083576e-01 4.330000927736e-01 4.415917006705e-01 4.329894372638e-01 4.330455289618e-01 4.272389566523e-01
1.225000000000e-01 6.959127965924e-01 4.337027986976e-01 4.423084844696e-01 4.336921258591e-01 4.337483108777e-01 4.279331365631e-01
1.227500000000e-01 6.970399677313e-01 4.344044387471e-01 4.430241811533e-01 4.343937486064e-01 4.344500268094e-01 4.286262605915e-01
1.230000000000e-01 6.981654189935e-01 4.351050111761e-01 4.437387889408e-01 4.350943037596e-01 4.351506750104e-01 4.293183270271e-01
1.232500000000e-01 6.992891476018e-01 4.358045142409e-01 4.444523060538e-01 4.357937895753e-01 4.358502537373e-01 4.300093341625e-01
1.235000000000e-01 7.004111507838e-01 4.365029462008e-01 4.451647307169e-01 4.364922043126e-01 4.365487612488e-01 4.306992802926e-01
1.237500000000e-01 7.015314257708e-01 4.372003053177e-01 4.458760611573e-01 4.371895462336e-01 4.372461958065e-01 4.313881637150e-01
1.240000000000e-01 7.026499697989e-01 4.378965898558e-01 4.465862956049e-01 4.378858136024e-01 4.379425556748e-01 4.320759827300e-01
1.242500000000e-01 7.037667801079e-01 4.385917980823e-01 4.472954322923e-01 4.385810046864e-01 4.386378391204e-01 4.327627356405e-01
1.245000000000e-01 7.048818539424e-01 4.392859282669e-01 4.480034694546e-01 4.392751177551e-01 4.393320444128e-01 4.334484207519e-01
1.247500000000e-01 7.059951885510e-01 4.399789786820e-01 4.487104053300e-01 4.399681510812e-01 4.400251698242e-01 4.341330363725e-01
1.250000000000e-01 7.071067811866e-01 4.406709476024e-01 4.494162381592e-01 4.406601029394e-01 4.407172136293e-01 4.348165808129e-01
1.252500000000e-01 7.082166291065e-01 4.413618333060e-01 4.501209661855e-01 4.413509716077e-01 4.414081741058e-01 4.354990523866e-01
1.255000000000e-01 7.093247295723e-01 4.420516340730e-01 4.508245876551e-01 4.420407553663e-01 4.420980495335e-01 4.361804494098e-01
1.257500000000e-01 7.104310798497e-01 4.427403481864e-01 4.515271008169e-01 4.427294524982e-01 4.427868381953e-01 4.368607702010e-01
1.260000000000e-01 7.115356772093e-01 4.434279739319e-01 4.522285039224e-01 4.434170612892e-01 4.434745383767e-01 4.375400130817e-01
1.262500000000e-01 7.126385189252e-01 4.441145095977e-01 4.529287952259e-01 4.441035800275e-01 4.441611483658e-01 4.382181763759e-01
1.265000000000e-01 7.137396022765e-01 4.447999534749e-01 4.536279729846e-01 4.447890070044e-01 4.448466664533e-01 4.388952584104e-01
1.267500000000e-01 7.148389245461e-01 4.454843038572e-01 4.543260354580e-01 4.454733405133e-01 4.455310909328e-01 4.395712575144e-01
1.270000000000e-01 7.159364830218e-01 4.461675590409e-01 4.550229809090e-01 4.461565788509e-01 4.462144201004e-01 4.402461720200e-01
1.272500000000e-01 7.170322749954e-01 4.468497173251e-01 4.557188076026e-01 4.468387203162e-01 4.468966522549e-01 4.409200002620e-01
1.275000000000e-01 7.181262977632e-01 4.475307770116e-01 4.564135138069e-01 4.475197632108e-01 4.475777856980e-01 4.415927405777e-01
1.277500000000e-01 7.192185486257e-01 4.482107364047e-01 4.571070977928e-01 4.481997058395e-01 4.482578187338e-01 4.422643913072e-01
1.280000000000e-01 7.203090248879e-01 4.488895938118e-01 4.577995578338e-01 4.488785465094e-01 4.489367496694e-01 4.429349507932e-01
1.282500000000e-01 7.213977238593e-01 4.495673475425e-01 4.584908922061e-01 4.495562835302e-01 4.496145768143e-01 4.436044173814e-01
1.285000000000e-01 7.224846428534e-01 4.502439959095e-01 4.591810991890e-01 4.502329152148e-01 4.502912984809e-01 4.442727894197e-01
1.287500000000e-01 7.235697791885e-01 4.509195372281e-01 4.598701770642e-01 4.509084398783e-01 4.509669129843e-01 4.449400652591e-01
1.290000000000e-01 7.246531301871e-01 4.515939698163e-01 4.605581241165e-01 4.515828558388e-01 4.516414186423e-01 4.456062432531e-01
1.292500000000e-01 7.257346931760e-01 4.522672919948e-01 4.612449386332e-01 4.522561614171e-01 4.523148137755e-01 4.462713217579e-01
1.295000000000e-01 7.268144654869e-01 4.529395020870e-01 4.619306189046e-01 4.529283549367e-01 4.529870967070e-01 4.469352991327e-01
1.297500000000e-01 7.278924444552e-01 4.536105984191e-01 4.626151632236e-01 4.535994347238e-01 4.536582657629e-01 4.475981737390e-01
1.300000000000e-01 7.289686274214e-01 4.542805793202e-01 4.632985698861e-01 4.542693991073e-01 4.543283192719e-01 4.482599439414e-01
1.302500000000e-01 7.300430117299e-01 4.549494431217e-01 4.639808371906e-01 4.549382464191e-01 4.549972555654e-01 4.489206081069e-01
1.305000000000e-01 7.311155947298e-01 4.556171881582e-01 4.646619634387e-01 4.556059749934e-01 4.556650729777e-01 4.495801646054e-01
1.307500000000e-01 7.321863737748e-01 4.562838127668e-01 4.653419469345e-01 4.562725831675e-01 4.563317698456e-01 4.502386118095e-01
1.310000000000e-01 7.332553462226e-01 4.569493152874e-01 4.660207859851e-01 4.569380692814e-01 4.569973445090e-01 4.508959480947e-01
1.312500000000e-01 7.343225094356e-01 4.576136940626e-01 4.666984789003e-01 4.576024316777e-01 4.576617953102e-01 4.515521718389e-01
1.315000000000e-01 7.353878607810e-01 4.582769474379e-01 4.673750239927e-01 4.582656687020e-01 4.583251205945e-01 4.522072814230e-01
1.317500000000e-01 7.364513976299e-01 4.589390737615e-01 4.680504195780e-01 4.589277787023e-01 4.589873187100e-01 4.528612752306e-01
1.320000000000e-01 7.375131173582e-01 4.596000713843e-01 4.687246639743e-01 4.595887600298e-01 4.596483880072e-01 4.535141516480e-01
1.322500000000e-01 7.385730173461e-01 4.602599386601e-01 4.693977555029e-01 4.602486110381e-01 4.603083268398e-01 4.541659090643e-01
1.325000000000e-01 7.396310949786e-01 4.609186739453e-01 4.700696924879e-01 4.609073300840e-01 4.609671335641e-01 4.548165458714e-01
1.327500000000e-01 7.406873476449e-01 4.615762755993e-01 4.707404732559e-01 4.615649155265e-01 4.616248065391e-01 4.554660604639e-01
1.330000000000e-01 7.417417727387e-01 4.622327419841e-01 4.714100961367e-01 4.622213657280e-01 4.622813441268e-01 4.561144512391e-01
1.332500000000e-01 7.427943676585e-01 4.628880714645e-01 4.720785594628e-01 4.628766790531e-01 4.629367446917e-01 4.567617165973e-01
1.335000000000e-01 7.438451298070e-01 4.635422624083e-01 4.727458615698e-01 4.635308538698e-01 4.635910066014e-01 4.574078549413e-01
1.337500000000e-01 7.448940565916e-01 4.641953131859e-01 4.734120007958e-01 4.641838885484e-01 4.642441282260e-01 4.580528646770e-01
1.340000000000e-01 7.459411454242e-01 4.648472221705e-01 4.740769754819e-01 4.648357814621e-01 4.648961079388e-01 4.586967442127e-01
1.342500000000e-01 7.469863937212e-01 4.654979877381e-01 4.747407839720e-01 4.654865309873e-01 4.655469441154e-01 4.593394919598e-01
1.345000000000e-01 7.480297989034e-01 4.661476082677e-01 4.754034246132e-01 4.661361355026e-01 4.661966351345e-01 4.599811063324e-01
1.347500000000e-01 7.490713583965e-01 4.667960821410e-01 4.760648957552e-01 4.667845933898e-01 4.668451793778e-01 4.606215857473e-01
1.350000000000e-01 7.501110696305e-01 4.674434077423e-01 4.767251957505e-01 4.674319030335e-01 4.674925752294e-01 4.612609286243e-01
1.352500000000e-01 7.511489300400e-01 4.680895834591e-01 4.773843229546e-01 4.680780628210e-01 4.681388210764e-01 4.618991333857e-01
1.355000000000e-01 7.521849370641e-01 4.687346076814e-01 4.780422757260e-01 4.687230711424e-01 4.687839153089e-01 4.625361984570e-01
1.357500000000e-01 7.532190881467e-01 4.693784788023e-01 4.786990524259e-01 4.693669263909e-01 4.694278563195e-01 4.631721222662e-01
1.360000000000e-01 7.542513807360e-01 4.700211952175e-01 4.793546514185e-01 4.700096269622e-01 4.700706425040e-01 4.638069032442e-01
1.362500000000e-01 7.552818122852e-01 4.706627553257e-01 4.800090710709e-01 4.706511712550e-01 4.707122722606e-01 4.644405398247e-01
1.365000000000e-01 7.563103802515e-01 4.713031575284e-01 4.806623097530e-01 4.712915576708e-01 4.713527439908e-01 4.650730304444e-01
1.367500000000e-01 7.573370820971e-01 4.719424002299e-01 4.813143658379e-01 4.719307846139e-01 4.719920560987e-01 4.657043735427e-01
1.370000000000e-01 7.583619152887e-01 4.725804818373e-01 4.819652377012e-01 4.725688504917e-01 4.726302069912e-01 4.663345675617e-01
1.372500000000e-01 7.593848772977e-01 4.732174007606e-01 4.826149237217e-01 4.732057537141e-01 4.732671950781e-01 4.669636109465e-01
1.375000000000e-01 7.604059656001e-01 4.738531554129e-01 4.832634222811e-01 4.738414926940e-01 4.739030187722e-01 4.675915021450e-01
1.377500000000e-01 7.614251776762e-01 4.744877442097e-01 4.839107317639e-01 4.744760658473e-01 4.745376764890e-01 4.682182396080e-01
1.380000000000e-01 7.624425110115e-01 4.751211655697e-01 4.845568505576e-01 4.751094715926e-01 4.751711666469e-01 4.688438217890e-01
1.382500000000e-01 7.634579630956e-01 4.757534179144e-01 4.852017770526e-01 4.757417083513e-01 4.758034876672e-01 4.694682471444e-01
1.385000000000e-01 7.644715314231e-01 4.763844996682e-01 4.858455096424e-01 4.763727745479e-01 4.764346379740e-01 4.700915141337e-01
1.387500000000e-01 7.654832134931e-01 4.770144092581e-01 4.864880467232e-01 4.770026686096e-01 4.770646159944e-01 4.707136212189e-01
1.390000000000e-01 7.664930068093e-01 4.776431451145e-01 4.871293866943e-01 4.776313889666e-01 4.776934201583e-01 4.713345668650e-01
1.392500000000e-01 7.675009088803e-01 4.782707056701e-01 4.877695279578e-01 4.782589340518e-01 4.783210488985e-01 4.719543495399e-01
1.395000000000e-01 7.685069172191e-01 4.788970893610e-01 4.884084689190e-01 4.788853023012e-01 4.789475006506e-01 4.725729677143e-01
1.397500000000e-01 7.695110293435e-01 4.795222946258e-01 4.890462079859e-01 4.795104921536e-01 4.795727738533e-01 4.731904198620e-01
1.400000000000e-01 7.705132427758e-01 4.801463199062e-01 4.896827435697e-01 4.801345020507e-01 4.801968669480e-01 4.738067044593e-01
1.402500000000e-01 7.715135550433e-01 4.807691636468e-01 4.903180740843e-01 4.807573304369e-01 4.808197783790e-01 4.744218199857e-01
1.405000000000e-01 7.725119636778e-01 4.813908242950e-01 4.909521979469e-01 4.813789757600e-01 4.814415065937e-01 4.750357649234e-01
1.407500000000e-01 7.735084662159e-01 4.820113003012e-01 4.915851135773e-01 4.819994364702e-01 4.820620500422e-01 4.756485377576e-01
1.410000000000e-01 7.745030601987e-01 4.826305901187e-01 4.922168193984e-01 4.826187110209e-01 4.826814071776e-01 4.762601369762e-01
1.412500000000e-01 7.754957431723e-01 4.832486922037e-01 4.928473138364e-01 4.832367978682e-01 4.832995764559e-01 4.768705610704e-01
1.415000000000e-01 7.764865126871e-01 4.838656050152e-01 4.934765953201e-01 4.838536954713e-01 4.839165563360e-01 4.774798085338e-01
1.417500000000e-01 7.774753662986e-01 4.844813270153e-01 4.941046622813e-01 4.844694022924e-01 4.845323452798e-01 4.780878778633e-01
1.420000000000e-01 7.784623015670e-01 4.850958566690e-01 4.947315131550e-01 4.850839167963e-01 4.851469417521e-01 4.786947675585e-01
1.422500000000e-01 7.794473160570e-01 4.857091924441e-01 4.953571463791e-01 4.856972374510e-01 4.857603442204e-01 4.793004761219e-01
1.425000000000e-01 7.804304073384e-01 4.863213328114e-01 4.959815603945e-01 4.863093627274e-01 4.863725511555e-01 4.799050020590e-01
1.427500000000e-01 7.814115729852e-01 4.869322762447e-01 4.966047536450e-01 4.869202910991e-01 4.869835610310e-01 4.805083438783e-01
1.430000000000e-01 7.823908105766e-01 4.875420212208e-01 4.972267245777e-01 4.875300210430e-01 4.875933723233e-01 4.811105000909e-01
1.432500000000e-01 7.833681176965e-01 4.881505662191e-01 4.978474716424e-01 4.881385510387e-01 4.882019835119e-01 4.817114692113e-01
1.435000000000e-01 7.843434919334e-01 4.887579097224e-01 4.984669932921e-01 4.887458795689e-01 4.888093930792e-01 4.823112497564e-01
1.437500000000e-01 7.853169308807e-01 4.893640502161e-01 4.990852879827e-01 4.893520051191e-01 4.894155995105e-01 4.829098402465e-01
1.440000000000e-01 7.862884321366e-01 4.899689861888e-01 4.997023541732e-01 4.899569261777e-01 4.900206012941e-01 4.835072392046e-01
1.442500000000e-01 7.872579933039e-01 4.905727161318e-01 5.003181903256e-01 4.905606412364e-01 4.906243969214e-01 4.841034451567e-01
1.445000000000e-01 7.882256119904e-01 4.911752385397e-01 5.009327949049e-01 4.911631487897e-01 4.912269848866e-01 4.846984566316e-01
1.447500000000e-01 7.891912858085e-01 4.917765519097e-01 5.015461663793e-01 4.917644473347e-01 4.918283636867e-01 4.852922721612e-01
1.450000000000e-01 7.901550123757e-01 4.923766547422e-01 5.021583032198e-01 4.923645353720e-01 4.924285318221e-01 4.858848902804e-01
1.452500000000e-01 7.911167893139e-01 4.929755455406e-01 5.027692039006e-01 4.929634114049e-01 4.930274877958e-01 4.864763095270e-01
1.455000000000e-01 7.920766142500e-01 4.935732228111e-01 5.033788668988e-01 4.935610739397e-01 4.936252301140e-01 4.870665284416e-01
1.457500000000e-01 7.930344848158e-01 4.941696850631e-01 5.039872906948e-01 4.941575214858e-01 4.942217572858e-01 4.876555455679e-01
1.460000000000e-01 7.939903986479e-01 4.947649308087e-01 5.045944737717e-01 4.947527525554e-01 4.948170678232e-01 4.882433594527e-01
1.462500000000e-01 7.949443533875e-01 4.953589585633e-01 5.052004146161e-01 4.953467656638e-01 4.954111602413e-01 4.888299686456e-01
1.465000000000e-01 7.958963466810e-01 4.959517668450e-01 5.058051117172e-01 4.959395593293e-01 4.960040330582e-01 4.894153716990e-01
1.467500000000e-01 7.968463761795e-01 4.965433541752e-01 5.064085635676e-01 4.965311320732e-01 4.965956847949e-01 4.899995671687e-01
1.470000000000e-01 7.977944395386e-01 4.971337190779e-01 5.070107686629e-01 4.971214824197e-01 4.971861139755e-01 4.905825536132e-01
1.472500000000e-01 7.987405344193e-01 4.977228600806e-01 5.076117255016e-01 4.977106088961e-01 4.977753191271e-01 4.911643295940e-01
1.475000000000e-01 7.996846584871e-01 4.983107757134e-01 5.082114325854e-01 4.982985100327e-01 4.983632987797e-01 4.917448936756e-01
1.477500000000e-01 8.006268094125e-01 4.988974645096e-01 5.088098884192e-01 4.988851843628e-01 4.989500514664e-01 4.923242444256e-01
1.480000000000e-01 8.015669848708e-01 4.994829250055e-01 5.094070915108e-01 4.994706304227e-01 4.995355757233e-01 4.929023804145e-01
1.482500000000e-01 8.025051825423e-01 5.000671557402e-01 5.100030403711e-01 5.000548467516e-01 5.001198700895e-01 4.934793002157e-01
1.485000000000e-01 8.034414001121e-01 5.006501552563e-01 5.105977335142e-01 5.006378318919e-01 5.007029331071e-01 4.940550024058e-01
1.487500000000e-01 8.043756352701e-01 5.012319220989e-01 5.111911694572e-01 5.012195843890e-01 5.012847633213e-01 4.946294855643e-01
1.490000000000e-01 8.053078857111e-01 5.018124548164e-01 5.117833467203e-01 5.018001027913e-01 5.018653592802e-01 4.952027482737e-01
1.492500000000e-01 8.062381491350e-01 5.023917519602e-01 5.123742638269e-01 5.023793856502e-01 5.024447195351e-01 4.957747891196e-01
1.495000000000e-01 8.071664232464e-01 5.029698120848e-01 5.129639193034e-01 5.029574315201e-01 5.030228426402e-01 4.963456066905e-01
1.497500000000e-01 8.080927057548e-01 5.035466337475e-01 5.135523116793e-01 5.035342389585e-01 5.035997271529e-01 4.969151995779e-01
1.500000000000e-01 8.090169943749e-01 5.041222155089e-01 5.141394394873e-01 5.041098065260e-01 5.041753716333e-01 4.974835663764e-01
1.502500000000e-01 8.099392868260e-01 5.046965559325e-01 5.147253012632e-01 5.046841327861e-01 5.047497746449e-01 4.980507056837e-01
1.505000000000e-01 8.108595808323e-01 5.052696535850e-01 5.153098955459e-01 5.052572163055e-01 5.053229347541e-01 4.986166161004e-01
1.507500000000e-01 8.117778741233e-01 5.058415070359e-01 5.158932208773e-01 5.058290556538e-01 5.058948505304e-01 4.991812962302e-01
1.510000000000e-01 8.126941644332e-01 5.064121148579e-01 5.164752758026e-01 5.063996494036e-01 5.064655205463e-01 4.997447446798e-01
1.512500000000e-01 8.136084495008e-01 5.069814756269e-01 5.170560588701e-01 5.069689961309e-01 5.070349433774e-01 5.003069600588e-01
1.515000000000e-01 8.145207270705e-01 5.075495879216e-01 5.176355686311e-01 5.075370944145e-01 5.076031176023e-01 5.008679409802e-01
1.517500000000e-01 8.154309948913e-01 5.081164503239e-01 5.182138036403e-01 5.081039428364e-01 5.081700418028e-01 5.014276860597e-01
1.520000000000e-01 8.163392507172e-01 5.086820614187e-01 5.187907624553e-01 5.086695399814e-01 5.087357145636e-01 5.019861939163e-01
1.522500000000e-01 8.172454923071e-01 5.092464197942e-01 5.193664436369e-01 5.092338844376e-01 5.093001344726e-01 5.025434631718e-01
1.525000000000e-01 8.181497174250e-01 5.098095240414e-01 5.199408457491e-01 5.097969747963e-01 5.098633001206e-01 5.030994924512e-01
1.527500000000e-01 8.190519238398e-01 5.103713727544e-01 5.205139673591e-01 5.103588096514e-01 5.104252101019e-01 5.036542803827e-01
1.530000000000e-01 8.199521093255e-01 5.109319645305e-01 5.210858070372e-01 5.109193876005e-01 5.109858630133e-01 5.042078255974e-01
1.532500000000e-01 8.208502716608e-01 5.114912979701e-01 5.216563633566e-01 5.114787072439e-01 5.115452574552e-01 5.047601267293e-01
1.535000000000e-01 8.217464086296e-01 5.120493716767e-01 5.222256348940e-01 5.120367671849e-01 5.121033920306e-01 5.053111824158e-01
1.537500000000e-01 8.226405180209e-01 5.126061842567e-01 5.227936202293e-01 5.125935660302e-01 5.126602653462e-01 5.058609912972e-01
1.540000000000e-01 8.235325976284e-01 5.131617343197e-01 5.233603179453e-01 5.131491023894e-01 5.132158760112e-01 5.064095520169e-01
1.542500000000e-01 8.244226452511e-01 5.137160204786e-01 5.239257266282e-01 5.137033748754e-01 5.137702226383e-01 5.069568632213e-01
1.545000000000e-01 8.253106586930e-01 5.142690413490e-01 5.244898448671e-01 5.142563821039e-01 5.143233038431e-01 5.075029235601e-01
1.547500000000e-01 8.261966357628e-01 5.148207955501e-01 5.250526712547e-01 5.148081226938e-01 5.148751182443e-01 5.080477316858e-01
1.550000000000e-01 8.270805742746e-01 5.153712817037e-01 5.256142043865e-01 5.153585952674e-01 5.154256644639e-01 5.085912862543e-01
1.552500000000e-01 8.279624720472e-01 5.159204984351e-01 5.261744428613e-01 5.159077984497e-01 5.159749411268e-01 5.091335859244e-01
1.555000000000e-01 8.288423269048e-01 5.164684443724e-01 5.267333852812e-01 5.164557308691e-01 5.165229468612e-01 5.096746293579e-01
1.557500000000e-01 8.297201366762e-01 5.170151181472e-01 5.272910302514e-01 5.170023911569e-01 5.170696802983e-01 5.102144152200e-01
1.560000000000e-01 8.305958991958e-01 5.175605183939e-01 5.278473763802e-01 5.175477779478e-01 5.176151400723e-01 5.107529421787e-01
1.562500000000e-01 8.314696123025e-01 5.181046437502e-01 5.284024222794e-01 5.180918898794e-01 5.181593248209e-01 5.112902089053e-01
1.565000000000e-01 8.323412738407e-01 5.186474928568e-01 5.289561665636e-01 5.186347255924e-01 5.187022331846e-01 5.118262140741e-01
1.567500000000e-01 8.332108816594e-01 5.191890643576e-01 5.295086078509e-01 5.191762837309e-01 5.192438638071e-01 5.123609563626e-01
1.570000000000e-01 8.340784336131e-01 5.197293568997e-01 5.300597447626e-01 5.197165629419e-01 5.197842153353e-01 5.128944344514e-01
1.572500000000e-01 8.349439275613e-01 5.202683691332e-01 5.306095759231e-01 5.202555618755e-01 5.203232864192e-01 5.134266470242e-01
1.575000000000e-01 8.358073613683e-01 5.208060997115e-01 5.311580999600e-01 5.207932791851e-01 5.208610757120e-01 5.139575927678e-01
1.577500000000e-01 8.366687329037e-01 5.213425472910e-01 5.317053155042e-01 5.213297135273e-01 5.213975818700e-01 5.144872703721e-01
1.580000000000e-01 8.375280400421e-01 5.218777105312e-01 5.322512211897e-01 5.218648635616e-01 5.219328035525e-01 5.150156785301e-01
1.582500000000e-01 8.383852806634e-01 5.224115880951e-01 5.327958156540e-01 5.223987279508e-01 5.224667394224e-01 5.155428159382e-01
1.585000000000e-01 8.392404526524e-01 5.229441786484e-01 5.333390975375e-01 5.229313053610e-01 5.229993881451e-01 5.160686812957e-01
1.587500000000e-01 8.400935538989e-01 5.234754808603e-01 5.338810654841e-01 5.234625944611e-01 5.235307483898e-01 5.165932733050e-01
1.590000000000e-01 8.409445822982e-01 5.240054934030e-01 5.344217181407e-01 5.239925939234e-01 5.240608188284e-01 5.171165906717e-01
1.592500000000e-01 8.417935357502e-01 5.245342149519e-01 5.349610541577e-01 5.245213024234e-01 5.245895981363e-01 5.176386321046e-01
1.595000000000e-01 8.426404121604e-01 5.250616441855e-01 5.354990721885e-01 5.250487186397e-01 5.251170849917e-01 5.181593963157e-01
1.597500000000e-01 8.434852094391e-01 5.255877797857e-01 5.360357708898e-01 5.255748412539e-01 5.256432780763e-01 5.186788820200e-01
1.600000000000e-01 8.443279255020e-01 5.261126204372e-01 5.365711489217e-01 5.260996689512e-01 5.261681760749e-01 5.191970879357e-01
1.602500000000e-01 8.451685582697e-01 5.266361648282e-01 5.371052049473e-01 5.266232004196e-01 5.266917776753e-01 5.197140127842e-01
1.605000000000e-01 8.460071056678e-01 5.271584116500e-01 5.376379376333e-01 5.271454343503e-01 5.272140815687e-01 5.202296552900e-01
1.607500000000e-01 8.468435656277e-01 5.276793595970e-01 5.381693456494e-01 5.276663694379e-01 5.277350864495e-01 5.207440141809e-01
1.610000000000e-01 8.476779360851e-01 5.281990073668e-01 5.386994276685e-01 5.281860043800e-01 5.282547910150e-01 5.212570881877e-01
1.612500000000e-01 8.485102149815e-01 5.287173536603e-01 5.392281823671e-01 5.287043378774e-01 5.287731939659e-01 5.217688760444e-01
1.615000000000e-01 8.493404002633e-01 5.292343971815e-01 5.397556084246e-01 5.292213686343e-01 5.292902940061e-01 5.222793764883e-01
1.617500000000e-01 8.501684898821e-01 5.297501366376e-01 5.402817045239e-01 5.297370953579e-01 5.298060898427e-01 5.227885882597e-01
1.620000000000e-01 8.509944817946e-01 5.302645707390e-01 5.408064693510e-01 5.302515167585e-01 5.303205801859e-01 5.232965101023e-01
1.622500000000e-01 8.518183739630e-01 5.307776981993e-01 5.413299015953e-01 5.307646315499e-01 5.308337637492e-01 5.238031407628e-01
1.625000000000e-01 8.526401643541e-01 5.312895177354e-01 5.418519999496e-01 5.312764384489e-01 5.313456392492e-01 5.243084789911e-01
1.627500000000e-01 8.534598509404e-01 5.318000280672e-01 5.423727631098e-01 5.317869361755e-01 5.318562054058e-01 5.248125235403e-01
1.630000000000e-01 8.542774316993e-01 5.323092279181e-01 5.428921897750e-01 5.322961234530e-01 5.323654609422e-01 5.253152731668e-01
1.632500000000e-01 8.550929046136e-01 5.328171160144e-01 5.434102786479e-01 5.328039990079e-01 5.328734045845e-01 5.258167266301e-01
1.635000000000e-01 8.559062676711e-01 5.333236910858e-01 5.439270284342e-01 5.333105615698e-01 5.333800350624e-01 5.263168826929e-01
1.637500000000e-01 8.567175188651e-01 5.338289518652e-01 5.444424378430e-01 5.338158098718e-01 5.338853511085e-01 5.268157401211e-01
1.640000000000e-01 8.575266561936e-01 5.343328970888e-01 5.449565055869e-01 5.343197426499e-01 5.343893514589e-01 5.273132976838e-01
1.642500000000e-01 8.583336776604e-01 5.348355254958e-01 5.454692303814e-01 5.348223586435e-01 5.348920348527e-01 5.278095541534e-01
1.645000000000e-01 8.591385812742e-01 5.353368358289e-01 5.459806109456e-01 5.353236565952e-01 5.353934000323e-01 5.283045083053e-01
1.647500000000e-01 8.599413650491e-01 5.358368268337e-01 5.464906460018e-01 5.358236352507e-01 5.358934457433e-01 5.287981589184e-01
1.650000000000e-01 8.607420270039e-01 5.363354972595e-01 5.469993342757e-01 5.363222933593e-01 5.363921707348e-01 5.292905047747e-01
1.652500000000e-01 8.615405651635e-01 5.368328458583e-01 5.475066744962e-01 5.368196296731e-01 5.368895737587e-01 5.297815446592e-01
1.655000000000e-01 8.623369775573e-01 5.373288713858e-01 5.480126653956e-01 5.373156429478e-01 5.373856535705e-01 5.302712773604e-01
1.657500000000e-01 8.631312622204e-01 5.378235726007e-01 5.485173057095e-01 5.378103319419e-01 5.378804089287e-01 5.307597016700e-01
1.660000000000e-01 8.639234171928e-01 5.383169482649e-01 5.490205941768e-01 5.383036954178e-01 5.383738385952e-01 5.312468163827e-01
1.662500000000e-01 8.647134405201e-01 5.388089971439e-01 5.495225295398e-01 5.387957321405e-01 5.388659413352e-01 5.317326202968e-01
1.665000000000e-01 8.655013302530e-01 5.392997180059e-01 5.500231105440e-01 5.392864408786e-01 5.393567159169e-01 5.322171122134e-01
1.667500000000e-01 8.662870844474e-01 5.397891096229e-01 5.505223359384e-01 5.397758204040e-01 5.398461611121e-01 5.327002909373e-01
1.670000000000e-01 8.670707011645e-01 5.402771707697e-01 5.510202044752e-01 5.402638694915e-01 5.403342756955e-01 5.331821552761e-01
1.672500000000e-01 8.678521784708e-01 5.407639002248e-01 5.515167149100e-01 5.407505869197e-01 5.408210584453e-01 5.336627040410e-01
1.675000000000e-01 8.686315144381e-01 5.412492967696e-01 5.520118660017e-01 5.412359714699e-01 5.413065081429e-01 5.341419360461e-01
1.677500000000e-01 8.694087071436e-01 5.417333591890e-01 5.525056565125e-01 5.417200219271e-01 5.417906235729e-01 5.346198501092e-01
1.680000000000e-01 8.701837546696e-01 5.422160862710e-01 5.529980852082e-01 5.422027370794e-01 5.422734035234e-01 5.350964450509e-01
1.682500000000e-01 8.709566551035e-01 5.426974768070e-01 5.534891508576e-01 5.426841157181e-01 5.427548467854e-01 5.355717196954e-01
1.685000000000e-01 8.717274065385e-01 5.431775295915e-01 5.539788522331e-01 5.431641566378e-01 5.432349521537e-01 5.360456728698e-01
1.687500000000e-01 8.724960070728e-01 5.436562434226e-01 5.544671881104e-01 5.436428586367e-01 5.437137184257e-01 5.365183034049e-01
1.690000000000e-01 8.732624548099e-01 5.441336171013e-01 5.549541572685e-01 5.441202205157e-01 5.441911444027e-01 5.369896101344e-01
1.692500000000e-01 8.740267478588e-01 5.446096494323e-01 5.554397584897e-01 5.445962410795e-01 5.446672288888e-01 5.374595918953e-01
1.695000000000e-01 8.747888843335e-01 5.450843392231e-01 5.559239905600e-01 5.450709191357e-01 5.451419706920e-01 5.379282475282e-01
1.697500000000e-01 8.755488623535e-01 5.455576852849e-01 5.564068522684e-01 5.455442534956e-01 5.456153686227e-01 5.383955758766e-01
1.700000000000e-01 8.763066800439e-01 5.460296864320e-01 5.568883424074e-01 5.460162429734e-01 5.460874214956e-01 5.388615757875e-01
1.702500000000e-01 8.770623355345e-01 5.465003414820e-01 5.573684597729e-01 5.464868863867e-01 5.465581281276e-01 5.393262461109e-01
1.705000000000e-01 8.778158269611e-01 5.469696492558e-01 5.578472031641e-01 5.469561825567e-01 5.470274873403e-01 5.397895857005e-01
1.707500000000e-01 8.785671524644e-01 5.474376085778e-01 5.583245713836e-01 5.474241303074e-01 5.474954979569e-01 5.402515934129e-01
1.710000000000e-01 8.793163101906e-01 5.479042182753e-01 5.588005632377e-01 5.478907284666e-01 5.479621588058e-01 5.407122681082e-01
1.712500000000e-01 8.800632982912e-01 5.483694771793e-01 5.592751775354e-01 5.483559758650e-01 5.484274687165e-01 5.411716086498e-01
1.715000000000e-01 8.808081149230e-01 5.488333841239e-01 5.597484130899e-01 5.488198713368e-01 5.488914265244e-01 5.416296139041e-01
1.717500000000e-01 8.815507582484e-01 5.492959379465e-01 5.602202687169e-01 5.492824137195e-01 5.493540310652e-01 5.420862827413e-01
1.720000000000e-01 8.822912264349e-01 5.497571374880e-01 5.606907432365e-01 5.497436018539e-01 5.498152811816e-01 5.425416140345e-01
1.722500000000e-01 8.830295176556e-01 5.502169815923e-01 5.611598354711e-01 5.502034345841e-01 5.502751757149e-01 5.429956066601e-01
1.725000000000e-01 8.837656300887e-01 5.506754691069e-01 5.616275442479e-01 5.506619107575e-01 5.507337135157e-01 5.434482594981e-01
1.727500000000e-01 8.844995619180e-01 5.511325988825e-01 5.620938683955e-01 5.511190292249e-01 5.511908934306e-01 5.438995714315e-01
1.730000000000e-01 8.852313113324e-01 5.515883697732e-01 5.625588067486e-01 5.515747888405e-01 5.516467143183e-01 5.443495413468e-01
1.732500000000e-01 8.859608765267e-01 5.520427806362e-01 5.630223581420e-01 5.520291884615e-01 5.521011750303e-01 5.447981681337e-01
1.735000000000e-01 8.866882557006e-01 5.524958303324e-01 5.634845214179e-01 5.524822269486e-01 5.525542744340e-01 5.452454506853e-01
1.737500000000e-01 8.874134470593e-01 5.529475177256e-01 5.639452954168e-01 5.529339031661e-01 5.530060113852e-01 5.456913878979e-01
1.740000000000e-01 8.881364488136e-01 5.533978416833e-01 5.644046789892e-01 5.533842159812e-01 5.534563847611e-01 5.461359786713e-01
1.742500000000e-01 8.888572591794e-01 5.538468010761e-01 5.648626709807e-01 5.538331642647e-01 5.539053934204e-01 5.465792219084e-01
1.745000000000e-01 8.895758763784e-01 5.542943947780e-01 5.653192702508e-01 5.542807468907e-01 5.543530362513e-01 5.470211165157e-01
1.747500000000e-01 8.902922986372e-01 5.547406216663e-01 5.657744756491e-01 5.547269627365e-01 5.547993121144e-01 5.474616614027e-01
1.750000000000e-01 8.910065241883e-01 5.551854806218e-01 5.662282860453e-01 5.551718106830e-01 5.552442199102e-01 5.479008554825e-01
1.752500000000e-01 8.917185512695e-01 5.556289705284e-01 5.666807002920e-01 5.556152896140e-01 5.556877584996e-01 5.483386976714e-01
1.755000000000e-01 8.924283781237e-01 5.560710902734e-01 5.671317172716e-01 5.560573984173e-01 5.561299267975e-01 5.487751868890e-01
1.757500000000e-01 8.931360029996e-01 5.565118387475e-01 5.675813358377e-01 5.564981359832e-01 5.565707236620e-01 5.492103220585e-01
1.760000000000e-01 8.938414241513e-01 5.569512148447e-01 5.680295548941e-01 5.569375012062e-01 5.570101480256e-01 5.496441021061e-01
1.762500000000e-01 8.945446398380e-01 5.573892174622e-01 5.684763732900e-01 5.573754929832e-01 5.574481987399e-01 5.500765259614e-01
1.765000000000e-01 8.952456483248e-01 5.578258455008e-01 5.689217899788e-01 5.578121102154e-01 5.578848747593e-01 5.505075925577e-01
1.767500000000e-01 8.959444478819e-01 5.582610978643e-01 5.693658037899e-01 5.582473518063e-01 5.583201749234e-01 5.509373008312e-01
1.770000000000e-01 8.966410367852e-01 5.586949734600e-01 5.698084137936e-01 5.586812166638e-01 5.587540982155e-01 5.513656497216e-01
1.772500000000e-01 8.973354133159e-01 5.591274711986e-01 5.702496187675e-01 5.591137036979e-01 5.591866434562e-01 5.517926381722e-01
1.775000000000e-01 8.980275757607e-01 5.595585899937e-01 5.706894179387e-01 5.595448118235e-01 5.596178096661e-01 5.522182651292e-01
1.777500000000e-01 8.987175224115e-01 5.599883287624e-01 5.711278099708e-01 5.599745399568e-01 5.600475956391e-01 5.526425295426e-01
1.780000000000e-01 8.994052515663e-01 5.604166864254e-01 5.715647940175e-01 5.604028870198e-01 5.604760004448e-01 5.530654303654e-01
1.782500000000e-01 9.000907615282e-01 5.608436619060e-01 5.720003686526e-01 5.608298519354e-01 5.609030228444e-01 5.534869665543e-01
1.785000000000e-01 9.007740506054e-01 5.612692541316e-01 5.724345328086e-01 5.612554336337e-01 5.613286619740e-01 5.539071370692e-01
1.787500000000e-01 9.014551171123e-01 5.616934620322e-01 5.728672851365e-01 5.616796310453e-01 5.617529165835e-01 5.543259408732e-01
1.790000000000e-01 9.021339593682e-01 5.621162845417e-01 5.732986243491e-01 5.621024431101e-01 5.621757858942e-01 5.547433769330e-01
1.792500000000e-01 9.028105756983e-01 5.625377205966e-01 5.737285484128e-01 5.625238687779e-01 5.625972690230e-01 5.551594442188e-01
1.795000000000e-01 9.034849644330e-01 5.629577691320e-01 5.741570575245e-01 5.629439069822e-01 5.630173672798e-01 5.555741417038e-01
1.797500000000e-01 9.041571239084e-01 5.633764290635e-01 5.745841602509e-01 5.633625564831e-01 5.634360760462e-01 5.559874683648e-01
1.800000000000e-01 9.048270524660e-01 5.637936993107e-01 5.750098453283e-01 5.637798160098e-01 5.638533869669e-01 5.563994231820e-01
1.802500000000e-01 9.054947484528e-01 5.642095788420e-01 5.754341039397e-01 5.641956845763e-01 5.642693032340e-01 5.568100051390e-01
1.805000000000e-01 9.061602102213e-01 5.646240666503e-01 5.758569433395e-01 5.646101612794e-01 5.646838257577e-01 5.572192132226e-01
1.807500000000e-01 9.068234361296e-01 5.650371617371e-01 5.762783618051e-01 5.650232452045e-01 5.650969548554e-01 5.576270464232e-01
1.810000000000e-01 9.074844245411e-01 5.654488631061e-01 5.766983587430e-01 5.654349354117e-01 5.655086903718e-01 5.580335037345e-01
1.812500000000e-01 9.081431738251e-01 5.658591697605e-01 5.771169332273e-01 5.658452309268e-01 5.659190309867e-01 5.584385841536e-01
1.815000000000e-01 9.087996823560e-01 5.662680807056e-01 5.775340843204e-01 5.662541307714e-01 5.663279760986e-01 5.588422866810e-01
1.817500000000e-01 9.094539485141e-01 5.666755949485e-01 5.779498111233e-01 5.666616339573e-01 5.667355244209e-01 5.592446103206e-01
1.820000000000e-01 9.101059706850e-01 5.670817114988e-01 5.783641124117e-01 5.670677395005e-01 5.671416752171e-01 5.596455540797e-01
1.822500000000e-01 9.107557472599e-01 5.674864293685e-01 5.787769872482e-01 5.674724464137e-01 5.675464272876e-01 5.600451169690e-01
1.825000000000e-01 9.114032766354e-01 5.678897475728e-01 5.791884342985e-01 5.678757537145e-01 5.679497798204e-01 5.604432980027e-01
1.827500000000e-01 9.120485572141e-01 5.682916651294e-01 5.795984527462e-01 5.682776604200e-01 5.683517316822e-01 5.608400961983e-01
1.830000000000e-01 9.126915874035e-01 5.686921810590e-01 5.800070413721e-01 5.686781655521e-01 5.687522820125e-01 5.612355105767e-01
1.832500000000e-01 9.133323656172e-01 5.690912943851e-01 5.804141992796e-01 5.690772681333e-01 5.691514297269e-01 5.616295401623e-01
1.835000000000e-01 9.139708902741e-01 5.694890041343e-01 5.808199253905e-01 5.694749671907e-01 5.695491739335e-01 5.620221839828e-01
1.837500000000e-01 9.146071597986e-01 5.698853093359e-01 5.812242187419e-01 5.698712617527e-01 5.699455135848e-01 5.624134410694e-01
1.840000000000e-01 9.152411726209e-01 5.702802090224e-01 5.816270783193e-01 5.702661508521e-01 5.703404477694e-01 5.628033104568e-01
1.842500000000e-01 9.158729271766e-01 5.706737022291e-01 5.820285031397e-01 5.706596335232e-01 5.707339754679e-01 5.631917911829e-01
1.845000000000e-01 9.165024219069e-01 5.710657879947e-01 5.824284922114e-01 5.710517088048e-01 5.711260957567e-01 5.635788822893e-01
1.847500000000e-01 9.171296552586e-01 5.714564653606e-01 5.828270445508e-01 5.714423757376e-01 5.715168076383e-01 5.639645828208e-01
1.850000000000e-01 9.177546256840e-01 5.718457333715e-01 5.832241591772e-01 5.718316333661e-01 5.719061101823e-01 5.643488918258e-01
1.852500000000e-01 9.183773316411e-01 5.722335910751e-01 5.836198351116e-01 5.722194807375e-01 5.722940024088e-01 5.647318083560e-01
1.855000000000e-01 9.189977715934e-01 5.726200375222e-01 5.840140713813e-01 5.726059169024e-01 5.726804833841e-01 5.651133314666e-01
1.857500000000e-01 9.196159440101e-01 5.730050717668e-01 5.844068670138e-01 5.729909409143e-01 5.730655521425e-01 5.654934602162e-01
1.860000000000e-01 9.202318473658e-01 5.733886928661e-01 5.847982210437e-01 5.733745518299e-01 5.734492077505e-01 5.658721936669e-01
1.862500000000e-01 9.208454801410e-01 5.737708998802e-01 5.851881325053e-01 5.737567487092e-01 5.738314492541e-01 5.662495308842e-01
1.865000000000e-01 9.214568408215e-01 5.741516918726e-01 5.855766004403e-01 5.741375306152e-01 5.742122757220e-01 5.666254709371e-01
1.867500000000e-01 9.220659278988e-01 5.745310679100e-01 5.859636238902e-01 5.745168966144e-01 5.745916862103e-01 5.670000128980e-01
1.870000000000e-01 9.226727398702e-01 5.749090270622e-01 5.863492019033e-01 5.748948457762e-01 5.749696797913e-01 5.673731558427e-01
1.872500000000e-01 9.232772752381e-01 5.752855684021e-01 5.867333335286e-01 5.752713771732e-01 5.753462555300e-01 5.677448988506e-01
1.875000000000e-01 9.238795325113e-01 5.756606910061e-01 5.871160178210e-01 5.756464898816e-01 5.757214125036e-01 5.681152410043e-01
1.877500000000e-01 9.244795102035e-01 5.760343939535e-01 5.874972538369e-01 5.760201829804e-01 5.760951497852e-01 5.684841813902e-01
1.880000000000e-01 9.250772068345e-01 5.764066763272e-01 5.878770406378e-01 5.763924555520e-01 5.764674664575e-01 5.688517190978e-01
1.882500000000e-01 9.256726209294e-01 5.767775372130e-01 5.882553772874e-01 5.767633066823e-01 5.768383616012e-01 5.692178532204e-01
1.885000000000e-01 9.262657510190e-01 5.771469757002e-01 5.886322628542e-01 5.771327354602e-01 5.772078343047e-01 5.695825828546e-01
1.887500000000e-01 9.268565956401e-01 5.775149908813e-01 5.890076964089e-01 5.775007409779e-01 5.775758836563e-01 5.699459071003e-01
1.890000000000e-01 9.274451533347e-01 5.778815818520e-01 5.893816770268e-01 5.778673223309e-01 5.779425087505e-01 5.703078250611e-01
1.892500000000e-01 9.280314226505e-01 5.782467477115e-01 5.897542037859e-01 5.782324786182e-01 5.783077086827e-01 5.706683358441e-01
1.895000000000e-01 9.286154021410e-01 5.786104875619e-01 5.901252757682e-01 5.785962089419e-01 5.786714825538e-01 5.710274385597e-01
1.897500000000e-01 9.291970903654e-01 5.789728005091e-01 5.904948920590e-01 5.789585124073e-01 5.790338294662e-01 5.713851323219e-01
1.900000000000e-01 9.297764858882e-01 5.793336856620e-01 5.908630517471e-01 5.793193881233e-01 5.793947485274e-01 5.717414162480e-01
1.902500000000e-01 9.303535872800e-01 5.796931421329e-01 5.912297539249e-01 5.796788352020e-01 5.797542388468e-01 5.720962894590e-01
1.905000000000e-01 9.309283931169e-01 5.800511690373e-01 5.915949976884e-01 5.800368527587e-01 5.801122995384e-01 5.724497510793e-01
1.907500000000e-01 9.315009019805e-01 5.804077654944e-01 5.919587821368e-01 5.803934399124e-01 5.804689297185e-01 5.728018002368e-01
1.910000000000e-01 9.320711124582e-01 5.807629306262e-01 5.923211063731e-01 5.807485957852e-01 5.808241285078e-01 5.731524360627e-01
1.912500000000e-01 9.326390231431e-01 5.811166635586e-01 5.926819695037e-01 5.811023195024e-01 5.811778950296e-01 5.735016576920e-01
1.915000000000e-01 9.332046326338e-01 5.814689634205e-01 5.930413706386e-01 5.814546101930e-01 5.815302284112e-01 5.738494642630e-01
1.917500000000e-01 9.337679395350e-01 5.818198293443e-01 5.933993088913e-01 5.818054669892e-01 5.818811277829e-01 5.741958549174e-01
1.920000000000e-01 9.343289424566e-01 5.821692604658e-01 5.937557833787e-01 5.821548890266e-01 5.822305922788e-01 5.745408288007e-01
1.922500000000e-01 9.348876400144e-01 5.825172559240e-01 5.941107932215e-01 5.825028754441e-01 5.825786210361e-01 5.748843850616e-01
1.925000000000e-01 9.354440308299e-01 5.828638148615e-01 5.944643375437e-01 5.828494253842e-01 5.829252131955e-01 5.752265228524e-01
1.927500000000e-01 9.359981135301e-01 5.832089364242e-01 5.948164154730e-01 5.831945379926e-01 5.832703679013e-01 5.755672413289e-01
1.930000000000e-01 9.365498867482e-01 5.835526197614e-01 5.951670261405e-01 5.835382124184e-01 5.836140843011e-01 5.759065396505e-01
1.932500000000e-01 9.370993491224e-01 5.838948640258e-01 5.955161686810e-01 5.838804478143e-01 5.839563615459e-01 5.762444169800e-01
1.935000000000e-01 9.376464992972e-01 5.842356683736e-01 5.958638422327e-01 5.842212433361e-01 5.842971987904e-01 5.765808724836e-01
1.937500000000e-01 9.381913359225e-01 5.845750319641e-01 5.962100459374e-01 5.845605981436e-01 5.846365951924e-01 5.769159053312e-01
1.940000000000e-01 9.387338576539e-01 5.849129539605e-01 5.965547789406e-01 5.848985113992e-01 5.849745499135e-01 5.772495146962e-01
1.942500000000e-01 9.392740631528e-01 5.852494335291e-01 5.968980403912e-01 5.852349822694e-01 5.853110621184e-01 5.775816997555e-01
1.945000000000e-01 9.398119510863e-01 5.855844698396e-01 5.972398294417e-01 5.855700099239e-01 5.856461309757e-01 5.779124596892e-01
1.947500000000e-01 9.403475201273e-01 5.859180620654e-01 5.975801452481e-01 5.859035935358e-01 5.859797556571e-01 5.782417936815e-01
1.950000000000e-01 9.408807689542e-01 5.862502093832e-01 5.979189869702e-01 5.862357322816e-01 5.863119353380e-01 5.785697009196e-01
1.952500000000e-01 9.414116962513e-01 5.865809109730e-01 5.982563537712e-01 5.865664253415e-01 5.866426691971e-01 5.788961805944e-01
1.955000000000e-01 9.419403007087e-01 5.869101660185e-01 5.985922448178e-01 5.868956718988e-01 5.869719564168e-01 5.792212319005e-01
1.957500000000e-01 9.424665810221e-01 5.872379737068e-01 5.989266592804e-01 5.872234711407e-01 5.872997961828e-01 5.795448540358e-01
1.960000000000e-01 9.429905358928e-01 5.875643332283e-01 5.992595963330e-01 5.875498222575e-01 5.876261876844e-01 5.798670462017e-01
1.962500000000e-01 9.435121640282e-01 5.878892437771e-01 5.995910551531e-01 5.878747244431e-01 5.879511301144e-01 5.801878076034e-01
1.965000000000e-01 9.440314641411e-01 5.882127045506e-01 5.999210349218e-01 5.881981768949e-01 5.882746226690e-01 5.805071374493e-01
1.967500000000e-01 9.445484349501e-01 5.885347147497e-01 6.002495348240e-01 5.885201788137e-01 5.885966645480e-01 5.808250349516e-01
1.970000000000e-01 9.450630751798e-01 5.888552735789e-01 6.005765540479e-01 5.888407294039e-01 5.889172549547e-01 5.811414993258e-01
1.972500000000e-01 9.455753835603e-01 5.891743802462e-01 6.009020917854e-01 5.891598278733e-01 5.892363930958e-01 5.814565297912e-01
1.975000000000e-01 9.460853588275e-01 5.894920339628e-01 6.012261472321e-01 5.894774734333e-01 5.895540781818e-01 5.817701255703e-01
1.977500000000e-01 9.465929997232e-01 5.898082339437e-01 6.015487195870e-01 5.897936652985e-01 5.898703094264e-01 5.820822858896e-01
1.980000000000e-01 9.470983049948e-01 5.901229794073e-01 6.018698080530e-01 5.901084026876e-01 5.901850860469e-01 5.823930099786e-01
1.982500000000e-01 9.476012733953e-01 5.904362695756e-01 6.021894118364e-01 5.904216848222e-01 5.904984072643e-01 5.827022970708e-01
1.985000000000e-01 9.481019036841e-01 5.907481036738e-01 6.025075301470e-01 5.907335109275e-01 5.908102723030e-01 5.830101464030e-01
1.987500000000e-01 9.486001946255e-01 5.910584809311e-01 6.028241621987e-01 5.910438802327e-01 5.911206803909e-01 5.833165572156e-01
1.990000000000e-01 9.490961449903e-01 5.913674005798e-01 6.031393072084e-01 5.913527919700e-01 5.914296307596e-01 5.836215287525e-01
1.992500000000e-01 9.495897535547e-01 5.916748618558e-01 6.034529643971e-01 5.916602453753e-01 5.917371226439e-01 5.839250602614e-01
1.995000000000e-01 9.500810191008e-01 5.919808639988e-01 6.037651329891e-01 5.919662396881e-01 5.920431552826e-01 5.842271509933e-01
1.997500000000e-01 9.505699404164e-01 5.922854062516e-01 6.040758122126e-01 5.922707741514e-01 5.923477279177e-01 5.845278002027e-01
2.000000000000e-01 9.510565162951e-01 5.925884878610e-01 6.043850012993e-01 5.925738480116e-01 5.926508397951e-01 5.848270071479e-01
2.002500000000e-01 9.515407455366e-01 5.928901080769e-01 6.046926994844e-01 5.928754605187e-01 5.929524901637e-01 5.851247710905e-01
2.005000000000e-01 9.520226269457e-01 5.931902661531e-01 6.049989060071e-01 5.931756109265e-01 5.932526782766e-01 5.854210912960e-01
2.007500000000e-01 9.525021593336e-01 5.934889613467e-01 6.053036201098e-01 5.934742984919e-01 5.935514033899e-01 5.857159670331e-01
2.010000000000e-01 9.529793415172e-01 5.937861929185e-01 6.056068410389e-01 5.937715224758e-01 5.938486647636e-01 5.860093975743e-01
2.012500000000e-01 9.534541723190e-01 5.940819601327e-01 6.059085680443e-01 5.940672821423e-01 5.941444616613e-01 5.863013821956e-01
2.015000000000e-01 9.539266505674e-01 5.943762622572e-01 6.062088003794e-01 5.943615767591e-01 5.944387933499e-01 5.865919201765e-01
2.017500000000e-01 9.543967750966e-01 5.946690985634e-01 6.065075373015e-01 5.946544055978e-01 5.947316591002e-01 5.868810108001e-01
2.020000000000e-01 9.548645447466e-01 5.949604683263e-01 6.068047780715e-01 5.949457679332e-01 5.950230581864e-01 5.871686533532e-01
2.022500000000e-01 9.553299583633e-01 5.952503708244e-01 6.071005219540e-01 5.952356630438e-01 5.953129898861e-01 5.874548471260e-01
2.025000000000e-01 9.557930147984e-01 5.955388053398e-01 6.073947682170e-01 5.955240902116e-01 5.956014534810e-01 5.877395914123e-01
2.027500000000e-01 9.562537129090e-01 5.958257711582e-01 6.076875161323e-01 5.958110487224e-01 5.958884482557e-01 5.880228855097e-01
2.030000000000e-01 9.567120515588e-01 5.961112675689e-01 6.079787649756e-01 5.960965378653e-01 5.961739734990e-01 5.883047287190e-01
2.032500000000e-01 9.571680296167e-01 5.963952938647e-01 6.082685140259e-01 5.963805569330e-01 5.964580285031e-01 5.885851203449e-01
2.035000000000e-01 9.576216459577e-01 5.966778493421e-01 6.085567625662e-01 5.966631052221e-01 5.967406125635e-01 5.888640596955e-01
2.037500000000e-01 9.580728994623e-01 5.969589333010e-01 6.088435098828e-01 5.969441820324e-01 5.970217249798e-01 5.891415460826e-01
2.040000000000e-01 9.585217890174e-01 5.972385450450e-01 6.091287552660e-01 5.972237866676e-01 5.973013650549e-01 5.894175788214e-01
2.042500000000e-01 9.589683135152e-01 5.975166838813e-01 6.094124980097e-01 5.975019184348e-01 5.975795320953e-01 5.896921572310e-01
2.045000000000e-01 9.594124718541e-01 5.977933491208e-01 6.096947374113e-01 5.977785766446e-01 5.978562254110e-01 5.899652806339e-01
2.047500000000e-01 9.598542629380e-01 5.980685400778e-01 6.099754727722e-01 5.980537606116e-01 5.981314443161e-01 5.902369483560e-01
2.050000000000e-01 9.602936856769e-01 5.983422560703e-01 6.102547033972e-01 5.983274696536e-01 5.984051881277e-01 5.905071597271e-01
2.052500000000e-01 9.607307389867e-01 5.986144964199e-01 6.105324285948e-01 5.985997030922e-01 5.986774561670e-01 5.907759140806e-01
2.055000000000e-01 9.611654217889e-01 5.988852604518e-01 6.108086476775e-01 5.988704602526e-01 5.989482477586e-01 5.910432107531e-01
2.057500000000e-01 9.615977330109e-01 5.991545474948e-01 6.110833599612e-01 5.991397404636e-01 5.992175622307e-01 5.913090490854e-01
2.060000000000e-01 9.620276715861e-01 5.994223568814e-01 6.113565647654e-01 5.994075430574e-01 5.994853989152e-01 5.915734284213e-01
2.062500000000e-01 9.624552364537e-01 5.996886879476e-01 6.116282614137e-01 5.996738673703e-01 5.997517571474e-01 5.918363481086e-01
2.065000000000e-01 9.628804265585e-01 5.999535400330e-01 6.118984492330e-01 5.999387127418e-01 6.000166362668e-01 5.920978074985e-01
2.067500000000e-01 9.633032408518e-01 6.002169124810e-01 6.121671275542e-01 6.002020785152e-01 6.002800356158e-01 5.923578059459e-01
2.070000000000e-01 9.637236782900e-01 6.004788046385e-01 6.124342957116e-01 6.004639640373e-01 6.005419545409e-01 5.926163428094e-01
2.072500000000e-01 9.641417378358e-01 6.007392158560e-01 6.126999530436e-01 6.007243686587e-01 6.008023923922e-01 5.928734174509e-01
2.075000000000e-01 9.645574184578e-01 6.009981454877e-01 6.129640988920e-01 6.009832917335e-01 6.010613485234e-01 5.931290292362e-01
2.077500000000e-01 9.649707191302e-01 6.012555928913e-01 6.132267326023e-01 6.012407326195e-01 6.013188222917e-01 5.933831775346e-01
2.080000000000e-01 9.653816388333e-01 6.015115574285e-01 6.134878535240e-01 6.014966906781e-01 6.015748130581e-01 5.936358617190e-01
2.082500000000e-01 9.657901765531e-01 6.017660384641e-01 6.137474610099e-01 6.017511652744e-01 6.018293201872e-01 5.938870811659e-01
2.085000000000e-01 9.661963312817e-01 6.020190353670e-01 6.140055544170e-01 6.020041557771e-01 6.020823430472e-01 5.941368352555e-01
2.087500000000e-01 9.666001020169e-01 6.022705475095e-01 6.142621331056e-01 6.022556615586e-01 6.023338810100e-01 5.943851233715e-01
2.090000000000e-01 9.670014877624e-01 6.025205742677e-01 6.145171964400e-01 6.025056819947e-01 6.025839334513e-01 5.946319449013e-01
2.092500000000e-01 9.674004875279e-01 6.027691150211e-01 6.147707437880e-01 6.027542164651e-01 6.028324997501e-01 5.948772992359e-01
2.095000000000e-01 9.677971003289e-01 6.030161691531e-01 6.150227745213e-01 6.030012643532e-01 6.030795792894e-01 5.951211857698e-01
2.097500000000e-01 9.681913251867e-01 6.032617360507e-01 6.152732880152e-01 6.032468250459e-01 6.033251714557e-01 5.953636039015e-01
2.100000000000e-01 9.685831611286e-01 6.035058151045e-01 6.155222836490e-01 6.034908979337e-01 6.035692756392e-01 5.956045530326e-01
2.102500000000e-01 9.689726071879e-01 6.037484057087e-01 6.157697608053e-01 6.037334824111e-01 6.038118912338e-01 5.958440325686e-01
2.105000000000e-01 9.693596624036e-01 6.039895072614e-01 6.160157188709e-01 6.039745778758e-01 6.040530176369e-01 5.960820419188e-01
2.107500000000e-01 9.697443258207e-01 6.042291191641e-01 6.162601572360e-01 6.042141837295e-01 6.042926542498e-01 5.963185804957e-01
2.110000000000e-01 9.701265964901e-01 6.044672408221e-01 6.165030752946e-01 6.044522993773e-01 6.045308004774e-01 5.965536477159e-01
2.112500000000e-01 9.705064734685e-01 6.047038716443e-01 6.167444724445e-01 6.046889242283e-01 6.047674557281e-01 5.967872429992e-01
2.115000000000e-01 9.708839558187e-01 6.049390110434e-01 6.169843480873e-01 6.049240576950e-01 6.050026194142e-01 5.970193657694e-01
2.117500000000e-01 9.712590426093e-01 6.051726584356e-01 6.172227016283e-01 6.051576991937e-01 6.052362909517e-01 5.972500154535e-01
2.120000000000e-01 9.716317329147e-01 6.054048132408e-01 6.174595324764e-01 6.053898481444e-01 6.054684697600e-01 5.974791914827e-01
2.122500000000e-01 9.720020258154e-01 6.056354748828e-01 6.176948400446e-01 6.056205039704e-01 6.056991552624e-01 5.977068932913e-01
2.125000000000e-01 9.723699203976e-01 6.058646427888e-01 6.179286237492e-01 6.058496660995e-01 6.059283468860e-01 5.979331203176e-01
2.127500000000e-01 9.727354157539e-01 6.060923163898e-01 6.181608830107e-01 6.060773339623e-01 6.061560440612e-01 5.981578720034e-01
2.130000000000e-01 9.730985109822e-01 6.063184951205e-01 6.183916172531e-01 6.063035069936e-01 6.063822462225e-01 5.983811477941e-01
2.132500000000e-01 9.734592051866e-01 6.065431784193e-01 6.186208259040e-01 6.065281846317e-01 6.066069528079e-01 5.986029471387e-01
2.135000000000e-01 9.738174974771e-01 6.067663657282e-01 6.188485083952e-01 6.067513663186e-01 6.068301632590e-01 5.988232694901e-01
2.137500000000e-01 9.741733869699e-01 6.069880564929e-01 6.190746641619e-01 6.069730515001e-01 6.070518770212e-01 5.990421143047e-01
2.140000000000e-01 9.745268727866e-01 6.072082501629e-01 6.192992926432e-01 6.071932396257e-01 6.072720935437e-01 5.992594810423e-01
2.142500000000e-01 9.748779540551e-01 6.074269461913e-01 6.195223932821e-01 6.074119301484e-01 6.074908122793e-01 5.994753691668e-01
2.145000000000e-01 9.752266299092e-01 6.076441440349e-01 6.197439655251e-01 6.076291225250e-01 6.077080326843e-01 5.996897781453e-01
2.147500000000e-01 9.755728994886e-01 6.078598431543e-01 6.199640088225e-01 6.078448162160e-01 6.079237542191e-01 5.999027074490e-01
2.150000000000e-01 9.759167619388e-01 6.080740430136e-01 6.201825226287e-01 6.080590106857e-01 6.081379763476e-01 6.001141565523e-01
2.152500000000e-01 9.762582164114e-01 6.082867430808e-01 6.203995064014e-01 6.082717054019e-01 6.083506985372e-01 6.003241249337e-01
2.155000000000e-01 9.765972620638e-01 6.084979428275e-01 6.206149596025e-01 6.084828998363e-01 6.085619202595e-01 6.005326120749e-01
2.157500000000e-01 9.769338980597e-01 6.087076417290e-01 6.208288816975e-01 6.086925934640e-01 6.087716409894e-01 6.007396174616e-01
2.160000000000e-01 9.772681235682e-01 6.089158392644e-01 6.210412721555e-01 6.089007857644e-01 6.089798602055e-01 6.009451405830e-01
2.162500000000e-01 9.775999377648e-01 6.091225349164e-01 6.212521304497e-01 6.091074762199e-01 6.091865773905e-01 6.011491809320e-01
2.165000000000e-01 9.779293398307e-01 6.093277281714e-01 6.214614560568e-01 6.093126643170e-01 6.093917920303e-01 6.013517380052e-01
2.167500000000e-01 9.782563289533e-01 6.095314185197e-01 6.216692484575e-01 6.095163495460e-01 6.095955036151e-01 6.015528113028e-01
2.170000000000e-01 9.785809043255e-01 6.097336054551e-01 6.218755071362e-01 6.097185314007e-01 6.097977116382e-01 6.017524003285e-01
2.172500000000e-01 9.789030651467e-01 6.099342884752e-01 6.220802315811e-01 6.099192093787e-01 6.099984155971e-01 6.019505045901e-01
2.175000000000e-01 9.792228106217e-01 6.101334670814e-01 6.222834212842e-01 6.101183829814e-01 6.101976149928e-01 6.021471235986e-01
2.177500000000e-01 9.795401399620e-01 6.103311407786e-01 6.224850757412e-01 6.103160517136e-01 6.103953093301e-01 6.023422568690e-01
2.180000000000e-01 9.798550523842e-01 6.105273090756e-01 6.226851944517e-01 6.105122150842e-01 6.105914981174e-01 6.025359039197e-01
2.182500000000e-01 9.801675471116e-01 6.107219714849e-01 6.228837769191e-01 6.107068726056e-01 6.107861808671e-01 6.027280642729e-01
2.185000000000e-01 9.804776233729e-01 6.109151275228e-01 6.230808226505e-01 6.109000237941e-01 6.109793570950e-01 6.029187374546e-01
2.187500000000e-01 9.807852804032e-01 6.111067767091e-01 6.232763311569e-01 6.110916681697e-01 6.111710263207e-01 6.031079229942e-01
2.190000000000e-01 9.810905174433e-01 6.112969185676e-01 6.234703019530e-01 6.112818052558e-01 6.113611880679e-01 6.032956204250e-01
2.192500000000e-01 9.813933337401e-01 6.114855526255e-01 6.236627345574e-01 6.114704345799e-01 6.115498418635e-01 6.034818292838e-01
2.195000000000e-01 9.816937285464e-01 6.116726784141e-01 6.238536284924e-01 6.116575556732e-01 6.117369872385e-01 6.036665491112e-01
2.197500000000e-01 9.819917011209e-01 6.118582954682e-01 6.240429832842e-01 6.118431680705e-01 6.119226237275e-01 6.038497794514e-01
2.200000000000e-01 9.822872507287e-01 6.120424033264e-01 6.242307984629e-01 6.120272713103e-01 6.121067508688e-01 6.040315198523e-01
2.202500000000e-01 9.825803766402e-01 6.122250015310e-01 6.244170735620e-01 6.122098649351e-01 6.122893682045e-01 6.042117698654e-01
2.205000000000e-01 9.828710781324e-01 6.124060896280e-01 6.246018081193e-01 6.123909484909e-01 6.124704752806e-01 6.043905290461e-01
2.207500000000e-01 9.831593544878e-01 6.125856671674e-01 6.247850016762e-01 6.125705215273e-01 6.126500716466e-01 6.045677969532e-01
2.210000000000e-01 9.834452049953e-01 6.127637337027e-01 6.249666537778e-01 6.127485835981e-01 6.128281568556e-01 6.047435731494e-01
2.212500000000e-01 9.837286289496e-01 6.129402887911e-01 6.251467639731e-01 6.129251342605e-01 6.130047304651e-01 6.049178572009e-01
2.215000000000e-01 9.840096256512e-01 6.131153319937e-01 6.253253318150e-01 6.131001730756e-01 6.131797920356e-01 6.050906486778e-01
2.217500000000e-01 9.842881944068e-01 6.132888628752e-01 6.255023568601e-01 6.132736996081e-01 6.133533411317e-01 6.052619471536e-01
2.220000000000e-01 9.845643345292e-01 6.134608810043e-01 6.256778386690e-01 6.134457134265e-01 6.135253773219e-01 6.054317522057e-01
2.222500000000e-01 9.848380453369e-01 6.136313859531e-01 6.258517768058e-01 6.136162141031e-01 6.136959001782e-01 6.056000634152e-01
2.225000000000e-01 9.851093261547e-01 6.138003772977e-01 6.260241708387e-01 6.137852012140e-01 6.138649092763e-01 6.057668803667e-01
2.227500000000e-01 9.853781763132e-01 6.139678546180e-01 6.261950203397e-01 6.139526743389e-01 6.140324041959e-01 6.059322026487e-01
2.230000000000e-01 9.856445951490e-01 6.141338174974e-01 6.263643248845e-01 6.141186330613e-01 6.141983845203e-01 6.060960298531e-01
2.232500000000e-01 9.859085820047e-01 6.142982655232e-01 6.265320840526e-01 6.142830769686e-01 6.143628498367e-01 6.062583615759e-01
2.235000000000e-01 9.861701362289e-01 6.144611982864e-01 6.266982974275e-01 6.144460056517e-01 6.145257997357e-01 6.064191974165e-01
2.237500000000e-01 9.864292571765e-01 6.146226153820e-01 6.268629645965e-01 6.146074187055e-01 6.146872338122e-01 6.065785369779e-01
2.240000000000e-01 9.866859442079e-01 6.147825164083e-01 6.270260851505e-01 6.147673157286e-01 6.148471516643e-01 6.067363798671e-01
2.242500000000e-01 9.869401966898e-01 6.149409009679e-01 6.271876586845e-01 6.149256963232e-01 6.150055528944e-01 6.068927256946e-01
2.245000000000e-01 9.871920139948e-01 6.150977686666e-01 6.273476847972e-01 6.150825600954e-01 6.151624371083e-01 6.070475740746e-01
2.247500000000e-01 9.874413955018e-01 6.152531191145e-01 6.275061630911e-01 6.152379066551e-01 6.153178039157e-01 6.072009246251e-01
2.250000000000e-01 9.876883405951e-01 6.154069519250e-01 6.276630931727e-01 6.153917356159e-01 6.154716529299e-01 6.073527769677e-01
2.252500000000e-01 9.879328486657e-01 6.155592667156e-01 6.278184746522e-01 6.155440465951e-01 6.156239837682e-01 6.075031307277e-01
2.255000000000e-01 9.881749191102e-01 6.157100631074e-01 6.279723071436e-01 6.156948392140e-01 6.157747960516e-01 6.076519855340e-01
2.257500000000e-01 9.884145513314e-01 6.158593407253e-01 6.281245902648e-01 6.158441130973e-01 6.159240894047e-01 6.077993410196e-01
2.260000000000e-01 9.886517447379e-01 6.160070991981e-01 6.282753236377e-01 6.159918678737e-01 6.160718634562e-01 6.079451968206e-01
2.262500000000e-01 9.888864987445e-01 6.161533381580e-01 6.284245068876e-01 6.161381031758e-01 6.162181178383e-01 6.080895525773e-01
2.265000000000e-01 9.891188127720e-01 6.162980572415e-01 6.285721396443e-01 6.162828186397e-01 6.163628521870e-01 6.082324079335e-01
2.267500000000e-01 9.893486862471e-01 6.164412560884e-01 6.287182215407e-01 6.164260139055e-01 6.165060661422e-01 6.083737625367e-01
2.270000000000e-01 9.895761186026e-01 6.165829343425e-01 6.288627522142e-01 6.165676886167e-01 6.166477593475e-01 6.085136160381e-01
2.272500000000e-01 9.898011092775e-01 6.167230916514e-01 6.290057313056e-01 6.167078424212e-01 6.167879314503e-01 6.086519680927e-01
2.275000000000e-01 9.900236577166e-01 6.168617276664e-01 6.291471584597e-01 6.168464749701e-01 6.169265821018e-01 6.087888183590e-01
2.277500000000e-01 9.902437633707e-01 6.169988420426e-01 6.292870333253e-01 6.169835859185e-01 6.170637109568e-01 6.089241664994e-01
2.280000000000e-01 9.904614256966e-01 6.171344344388e-01 6.294253555547e-01 6.171191749253e-01 6.171993176742e-01 6.090580121800e-01
2.282500000000e-01 9.906766441576e-01 6.172685045177e-01 6.295621248044e-01 6.172532416531e-01 6.173334019164e-01 6.091903550705e-01
2.285000000000e-01 9.908894182224e-01 6.174010519457e-01 6.296973407346e-01 6.173857857684e-01 6.174659633497e-01 6.093211948443e-01
2.287500000000e-01 9.910997473660e-01 6.175320763931e-01 6.298310030092e-01 6.175168069414e-01 6.175970016442e-01 6.094505311787e-01
2.290000000000e-01 9.913076310695e-01 6.176615775339e-01 6.299631112963e-01 6.176463048461e-01 6.177265164737e-01 6.095783637545e-01
2.292500000000e-01 9.915130688200e-01 6.177895550458e-01 6.300936652676e-01 6.177742791603e-01 6.178545075160e-01 6.097046922562e-01
2.295000000000e-01 9.917160601106e-01 6.179160086104e-01 6.302226645987e-01 6.179007295655e-01 6.179809744524e-01 6.098295163722e-01
2.297500000000e-01 9.919166044404e-01 6.180409379130e-01 6.303501089691e-01 6.180256557470e-01 6.181059169681e-01 6.099528357945e-01
2.300000000000e-01 9.921147013145e-01 6.181643426428e-01 6.304759980620e-01 6.181490573942e-01 6.182293347522e-01 6.100746502189e-01
2.302500000000e-01 9.923103502442e-01 6.182862224928e-01 6.306003315648e-01 6.182709341997e-01 6.183512274974e-01 6.101949593446e-01
2.305000000000e-01 9.925035507468e-01 6.184065771595e-01 6.307231091684e-01 6.183912858604e-01 6.184715949004e-01 6.103137628750e-01
2.307500000000e-01 9.926943023456e-01 6.185254063437e-01 6.308443305678e-01 6.185101120768e-01 6.185904366615e-01 6.104310605168e-01
2.310000000000e-01 9.928826045698e-01 6.186427097494e-01 6.309639954617e-01 6.186274125530e-01 6.187077524849e-01 6.105468519807e-01
2.312500000000e-01 9.930684569549e-01 6.187584870848e-01 6.310821035528e-01 6.187431869974e-01 6.188235420785e-01 6.106611369809e-01
2.315000000000e-01 9.932518590423e-01 6.188727380619e-01 6.311986545476e-01 6.188574351216e-01 6.189378051542e-01 6.107739152355e-01
2.317500000000e-01 9.934328103796e-01 6.189854623963e-01 6.313136481564e-01 6.189701566415e-01 6.190505414275e-01 6.108851864661e-01
2.320000000000e-01 9.936113105200e-01 6.190966598074e-01 6.314270840935e-01 6.190813512765e-01 6.191617506177e-01 6.109949503982e-01
2.322500000000e-01 9.937873590233e-01 6.192063300185e-01 6.315389620770e-01 6.191910187497e-01 6.192714324480e-01 6.111032067611e-01
2.325000000000e-01 9.939609554552e-01 6.193144727566e-01 6.316492818287e-01 6.192991587883e-01 6.193795866453e-01 6.112099552875e-01
2.327500000000e-01 9.941320993872e-01 6.194210877528e-01 6.317580430746e-01 6.194057711232e-01 6.194862129405e-01 6.113151957142e-01
2.330000000000e-01 9.943007903970e-01 6.195261747415e-01 6.318652455444e-01 6.195108554890e-01 6.195913110680e-01 6.114189277813e-01
2.332500000000e-01 9.944670280684e-01 6.196297334612e-01 6.319708889716e-01 6.196144116241e-01 6.196948807662e-01 6.115211512331e-01
2.335000000000e-01 9.946308119915e-01 6.197317636542e-01 6.320749730936e-01 6.197164392709e-01 6.197969217772e-01 6.116218658171e-01
2.337500000000e-01 9.947921417617e-01 6.198322650666e-01 6.321774976518e-01 6.198169381753e-01 6.198974338470e-01 6.117210712851e-01
2.340000000000e-01 9.949510169813e-01 6.199312374482e-01 6.322784623914e-01 6.199159080872e-01 6.199964167254e-01 6.118187673921e-01
2.342500000000e-01 9.951074372581e-01 6.200286805527e-01 6.323778670613e-01 6.200133487603e-01 6.200938701659e-01 6.119149538971e-01
2.345000000000e-01 9.952614022063e-01 6.201245941375e-01 6.324757114146e-01 6.201092599519e-01 6.201897939259e-01 6.120096305628e-01
2.347500000000e-01 9.954129114459e-01 6.202189779639e-01 6.325719952081e-01 6.202036414236e-01 6.202841877665e-01 6.121027971555e-01
2.350000000000e-01 9.955619646031e-01 6.203118317970e-01 6.326667182024e-01 6.202964929401e-01 6.203770514528e-01 6.121944534455e-01
2.352500000000e-01 9.957085613101e-01 6.204031554056e-01 6.327598801620e-01 6.203878142706e-01 6.204683847535e-01 6.122845992065e-01
2.355000000000e-01 9.958527012051e-01 6.204929485625e-01 6.328514808555e-01 6.204776051876e-01 6.205581874412e-01 6.123732342161e-01
2.357500000000e-01 9.959943839328e-01 6.205812110440e-01 6.329415200551e-01 6.205658654675e-01 6.206464592924e-01 6.124603582556e-01
2.360000000000e-01 9.961336091431e-01 6.206679426306e-01 6.330299975370e-01 6.206525948908e-01 6.207332000871e-01 6.125459711101e-01
2.362500000000e-01 9.962703764929e-01 6.207531431063e-01 6.331169130813e-01 6.207377932415e-01 6.208184096094e-01 6.126300725683e-01
2.365000000000e-01 9.964046856446e-01 6.208368122590e-01 6.332022664719e-01 6.208214603075e-01 6.209020876473e-01 6.127126624227e-01
2.367500000000e-01 9.965365362667e-01 6.209189498804e-01 6.332860574966e-01 6.209035958805e-01 6.209842339922e-01 6.127937404695e-01
2.370000000000e-01 9.966659280340e-01 6.209995557661e-01 6.333682859472e-01 6.209841997562e-01 6.210648484398e-01 6.128733065086e-01
2.372500000000e-01 9.967928606273e-01 6.210786297155e-01 6.334489516193e-01 6.210632717337e-01 6.211439307890e-01 6.129513603438e-01
2.375000000000e-01 9.969173337331e-01 6.211561715316e-01 6.335280543123e-01 6.211408116163e-01 6.212214808433e-01 6.130279017825e-01
2.377500000000e-01 9.970393470446e-01 6.212321810215e-01 6.336055938296e-01 6.212168192110e-01 6.212974984093e-01 6.131029306357e-01
2.380000000000e-01 9.971589002607e-01 6.213066579959e-01 6.336815699785e-01 6.212912943284e-01 6.213719832979e-01 6.131764467184e-01
2.382500000000e-01 9.972759930862e-01 6.213796022693e-01 6.337559825700e-01 6.213642367833e-01 6.214449353235e-01 6.132484498492e-01
2.385000000000e-01 9.973906252323e-01 6.214510136604e-01 6.338288314192e-01 6.214356463940e-01 6.215163543044e-01 6.133189398504e-01
2.387500000000e-01 9.975027964163e-01 6.215208919911e-01 6.339001163449e-01 6.215055229827e-01 6.215862400628e-01 6.133879165481e-01
2.390000000000e-01 9.976125063613e-01 6.215892370876e-01 6.339698371700e-01 6.215738663754e-01 6.216545924247e-01 6.134553797720e-01
2.392500000000e-01 9.977197547965e-01 6.216560487798e-01 6.340379937211e-01 6.216406764021e-01 6.217214112199e-01 6.135213293558e-01
2.395000000000e-01 9.978245414574e-01 6.217213269012e-01 6.341045858287e-01 6.217059528963e-01 6.217866962820e-01 6.135857651367e-01
2.397500000000e-01 9.979268660856e-01 6.217850712894e-01 6.341696133275e-01 6.217696956957e-01 6.218504474484e-01 6.136486869558e-01
2.400000000000e-01 9.980267284283e-01 6.218472817857e-01 6.342330760555e-01 6.218319046413e-01 6.219126645603e-01 6.137100946577e-01
2.402500000000e-01 9.981241282393e-01 6.219079582352e-01 6.342949738552e-01 6.218925795785e-01 6.219733474627e-01 6.137699880909e-01
2.405000000000e-01 9.982190652782e-01 6.219671004867e-01 6.343553065724e-01 6.219517203561e-01 6.220324960047e-01 6.138283671077e-01
2.407500000000e-01 9.983115393109e-01 6.220247083932e-01 6.344140740574e-01 6.220093268269e-01 6.220901100388e-01 6.138852315640e-01
2.410000000000e-01 9.984015501090e-01 6.220807818111e-01 6.344712761639e-01 6.220653988473e-01 6.221461894216e-01 6.139405813196e-01
2.412500000000e-01 9.984890974505e-01 6.221353206009e-01 6.345269127498e-01 6.221199362779e-01 6.222007340135e-01 6.139944162378e-01
2.415000000000e-01 9.985741811195e-01 6.221883246267e-01 6.345809836767e-01 6.221729389829e-01 6.222537436785e-01 6.140467361858e-01
2.417500000000e-01 9.986568009059e-01 6.222397937566e-01 6.346334888102e-01 6.222244068302e-01 6.223052182846e-01 6.140975410345e-01
2.420000000000e-01 9.987369566060e-01 6.222897278624e-01 6.346844280197e-01 6.222743396918e-01 6.223551577038e-01 6.141468306586e-01
2.422500000000e-01 9.988146480220e-01 6.223381268199e-01 6.347338011787e-01 6.223227374432e-01 6.224035618115e-01 6.141946049364e-01
2.425000000000e-01 9.988898749619e-01 6.223849905085e-01 6.347816081643e-01 6.223695999641e-01 6.224504304874e-01 6.142408637501e-01
2.427500000000e-01 9.989626372405e-01 6.224303188114e-01 6.348278488576e-01 6.224149271376e-01 6.224957636145e-01 6.142856069855e-01
2.430000000000e-01 9.990329346781e-01 6.224741116160e-01 6.348725231438e-01 6.224587188510e-01 6.225395610801e-01 6.143288345323e-01
2.432500000000e-01 9.991007671012e-01 6.225163688130e-01 6.349156309116e-01 6.225009749952e-01 6.225818227749e-01 6.143705462837e-01
2.435000000000e-01 9.991661343425e-01 6.225570902974e-01 6.349571720540e-01 6.225416954650e-01 6.226225485939e-01 6.144107421369e-01
2.437500000000e-01 9.992290362407e-01 6.225962759677e-01 6.349971464676e-01 6.225808801591e-01 6.226617384355e-01 6.144494219927e-01
2.440000000000e-01 9.992894726406e-01 6.226339257263e-01 6.350355540531e-01 6.226185289797e-01 6.226993922022e-01 6.144865857555e-01
2.442500000000e-01 9.993474433930e-01 6.226700394796e-01 6.350723947149e-01 6.226546418332e-01 6.227355098001e-01 6.145222333338e-01
2.445000000000e-01 9.994029483549e-01 6.227046171375e-01 6.351076683615e-01 6.226892186297e-01 6.227700911395e-01 6.145563646396e-01
2.447500000000e-01 9.994559873895e-01 6.227376586140e-01 6.351413749052e-01 6.227222592830e-01 6.228031361339e-01 6.145889795887e-01
2.450000000000e-01 9.995065603658e-01 6.227691638268e-01 6.351735142620e-01 6.227537637110e-01 6.228346447013e-01 6.146200781005e-01
2.452500000000e-01 9.995546671588e-01 6.227991326975e-01 6.352040863522e-01 6.227837318351e-01 6.228646167631e-01 6.146496600984e-01
2.455000000000e-01 9.996003076502e-01 6.228275651514e-01 6.352330910997e-01 6.228121635808e-01 6.228930522445e-01 6.146777255094e-01
2.457500000000e-01 9.996434817273e-01 6.228544611177e-01 6.352605284324e-01 6.228390588772e-01 6.229199510750e-01 6.147042742642e-01
2.460000000000e-01 9.996841892833e-01 6.228798205296e-01 6.352863982820e-01 6.228644176573e-01 6.229453131875e-01 6.147293062972e-01
2.462500000000e-01 9.997224302180e-01 6.229036433238e-01 6.353107005843e-01 6.228882398581e-01 6.229691385187e-01 6.147528215469e-01
2.465000000000e-01 9.997582044370e-01 6.229259294410e-01 6.353334352787e-01 6.229105254202e-01 6.229914270093e-01 6.147748199550e-01
2.467500000000e-01 9.997915118520e-01 6.229466788257e-01 6.353546023088e-01 6.229312742879e-01 6.230121786038e-01 6.147953014674e-01
2.470000000000e-01 9.998223523808e-01 6.229658914263e-01 6.353742016220e-01 6.229504864100e-01 6.230313932506e-01 6.148142660335e-01
2.472500000000e-01 9.998507259474e-01 6.229835671949e-01 6.353922331694e-01 6.229681617383e-01 6.230490709018e-01 6.148317136065e-01
2.475000000000e-01 9.998766324816e-01 6.229997060874e-01 6.354086969063e-01 6.229843002289e-01 6.230652115134e-01 6.148476441434e-01
2.477500000000e-01 9.999000719197e-01 6.230143080638e-01 6.354235927918e-01 6.229989018416e-01 6.230798150450e-01 6.148620576049e-01
2.480000000000e-01 9.999210442038e-01 6.230273730877e-01 6.354369207887e-01 6.230119665400e-01 6.230928814605e-01 6.148749539553e-01
2.482500000000e-01 9.999395492821e-01 6.230389011264e-01 6.354486808640e-01 6.230234942916e-01 6.231044107272e-01 6.148863331629e-01
2.485000000000e-01 9.999555871089e-01 6.230488921514e-01 6.354588729884e-01 6.230334850678e-01 6.231144028163e-01 6.148961951996e-01
2.487500000000e-01 9.999691576448e-01 6.230573461377e-01 6.354674971365e-01 6.230419388435e-01 6.231228577031e-01 6.149045400411e-01
2.490000000000e-01 9.999802608562e-01 6.230642630643e-01 6.354745532870e-01 6.230488555978e-01 6.231297753665e-01 6.149113676668e-01
2.492500000000e-01 9.999888967155e-01 6.230696429140e-01 6.354800414222e-01 6.230542353135e-01 6.231351557892e-01 6.149166780597e-01
2.495000000000e-01 9.999950652019e-01 6.230734856733e-01 6.354839615285e-01 6.230580779771e-01 6.231389989579e-01 6.149204712069e-01
2.497500000000e-01 9.999987662997e-01 6.230757913327e-01 6.354863135961e-01 6.230603835791e-01 6.231413048629e-01 6.149227470990e-01
2.500000000000e-01 1.000000000000e+00 6.230765598865e-01 6.354870976193e-01 6.230611521137e-01 6.231420734986e-01 6.149235057303e-01
2.502500000000e-01 9.999987662997e-01 6.230757913327e-01 6.354863135961e-01 6.230603835791e-01 6.231413048629e-01 6.149227470990e-01
2.505000000000e-01 9.999950652019e-01 6.230734856733e-01 6.354839615284e-01 6.230580779771e-01 6.231389989579e-01 6.149204712069e-01
2.507500000000e-01 9.999888967155e-01 6.230696429140e-01 6.354800414221e-01 6.230542353135e-01 6.231351557892e-01 6.149166780597e-01
2.510000000000e-01 9.999802608562e-01 6.230642630643e-01 6.354745532869e-01 6.230488555978e-01 6.231297753665e-01 6.149113676668e-01
2.512500000000e-01 9.999691576448e-01 6.230573461377e-01 6.354674971364e-01 6.230419388435e-01 6.231228577031e-01 6.149045400411e-01
2.515000000000e-01 9.999555871089e-01 6.230488921514e-01 6.354588729883e-01 6.230334850677e-01 6.231144028163e-01 6.148961951996e-01
2.517500000000e-01 9.999395492821e-01 6.230389011264e-01 6.354486808640e-01 6.230234942916e-01 6.231044107271e-01 6.148863331629e-01
2.520000000000e-01 9.999210442038e-01 6.230273730877e-01 6.354369207887e-01 6.230119665400e-01 6.230928814604e-01 6.148749539553e-01
2.522500000000e-01 9.999000719197e-01 6.230143080638e-01 6.354235927918e-01 6.229989018416e-01 6.230798150450e-01 6.148620576049e-01
2.525000000000e-01 9.998766324816e-01 6.229997060874e-01 6.354086969064e-01 6.229843002289e-01 6.230652115133e-01 6.148476441434e-01
2.527500000000e-01 9.998507259474e-01 6.229835671948e-01 6.353922331695e-01 6.229681617383e-01 6.230490709018e-01 6.148317136065e-01
2.530000000000e-01 9.998223523808e-01 6.229658914262e-01 6.353742016220e-01 6.229504864100e-01 6.230313932506e-01 6.148142660335e-01
2.532500000000e-01 9.997915118520e-01 6.229466788257e-01 6.353546023089e-01 6.229312742879e-01 6.230121786038e-01 6.147953014674e-01
2.535000000000e-01 9.997582044370e-01 6.229259294410e-01 6.353334352788e-01 6.229105254202e-01 6.229914270093e-01 6.147748199550e-01
2.537500000000e-01 9.997224302180e-01 6.229036433238e-01 6.353107005843e-01 6.228882398581e-01 6.229691385187e-01 6.147528215469e-01
2.540000000000e-01 9.996841892833e-01 6.228798205296e-01 6.352863982821e-01 6.228644176573e-01 6.229453131875e-01 6.147293062972e-01
2.542500000000e-01 9.996434817273e-01 6.228544611177e-01 6.352605284325e-01 6.228390588772e-01 6.229199510750e-01 6.147042742642e-01
2.545000000000e-01 9.996003076502e-01 6.228275651514e-01 6.352330910998e-01 6.228121635808e-01 6.228930522445e-01 6.146777255094e-01
2.547500000000e-01 9.995546671588e-01 6.227991326974e-01 6.352040863523e-01 6.227837318351e-01 6.228646167630e-01 6.146496600984e-01
2.550000000000e-01 9.995065603658e-01 6.227691638268e-01 6.351735142621e-01 6.227537637110e-01 6.228346447012e-01 6.146200781005e-01
2.552500000000e-01 9.994559873895e-01 6.227376586139e-01 6.351413749052e-01 6.227222592830e-01 6.228031361339e-01 6.145889795887e-01
2.555000000000e-01 9.994029483549e-01 6.227046171374e-01 6.351076683616e-01 6.226892186297e-01 6.227700911394e-01 6.145563646396e-01
2.557500000000e-01 9.993474433930e-01 6.226700394795e-01 6.350723947150e-01 6.226546418332e-01 6.227355098002e-01 6.145222333338e-01
2.560000000000e-01 9.992894726406e-01 6.226339257263e-01 6.350355540531e-01 6.226185289797e-01 6.226993922022e-01 6.144865857555e-01
2.562500000000e-01 9.992290362407e-01 6.225962759677e-01 6.349971464676e-01 6.225808801591e-01 6.226617384355e-01 6.144494219927e-01
2.565000000000e-01 9.991661343425e-01 6.225570902974e-01 6.349571720540e-01 6.225416954650e-01 6.226225485939e-01 6.144107421369e-01
2.567500000000e-01 9.991007671012e-01 6.225163688130e-01 6.349156309116e-01 6.225009749952e-01 6.225818227749e-01 6.143705462837e-01
2.570000000000e-01 9.990329346781e-01 6.224741116159e-01 6.348725231438e-01 6.224587188509e-01 6.225395610800e-01 6.143288345323e-01
2.572500000000e-01 9.989626372405e-01 6.224303188114e-01 6.348278488576e-01 6.224149271376e-01 6.224957636144e-01 6.142856069855e-01
2.575000000000e-01 9.988898749619e-01 6.223849905084e-01 6.347816081643e-01 6.223695999641e-01 6.224504304873e-01 6.142408637501e-01
2.577500000000e-01 9.988146480220e-01 6.223381268199e-01 6.347338011787e-01 6.223227374431e-01 6.224035618115e-01 6.141946049364e-01
2.580000000000e-01 9.987369566060e-01 6.222897278624e-01 6.346844280198e-01 6.222743396917e-01 6.223551577038e-01 6.141468306586e-01
2.582500000000e-01 9.986568009059e-01 6.222397937566e-01 6.346334888102e-01 6.222244068302e-01 6.223052182846e-01 6.140975410345e-01
2.585000000000e-01 9.985741811195e-01 6.221883246267e-01 6.345809836767e-01 6.221729389829e-01 6.222537436785e-01 6.140467361858e-01
2.587500000000e-01 9.984890974505e-01 6.221353206009e-01 6.345269127498e-01 6.221199362779e-01 6.222007340134e-01 6.139944162378e-01
2.590000000000e-01 9.984015501090e-01 6.220807818111e-01 6.344712761640e-01 6.220653988473e-01 6.221461894216e-01 6.139405813196e-01
2.592500000000e-01 9.983115393109e-01 6.220247083932e-01 6.344140740574e-01 6.220093268269e-01 6.220901100388e-01 6.138852315640e-01
2.595000000000e-01 9.982190652782e-01 6.219671004867e-01 6.343553065724e-01 6.219517203561e-01 6.220324960047e-01 6.138283671077e-01
2.597500000000e-01 9.981241282393e-01 6.219079582352e-01 6.342949738552e-01 6.218925795786e-01 6.219733474628e-01 6.137699880909e-01
2.600000000000e-01 9.980267284283e-01 6.218472817857e-01 6.342330760556e-01 6.218319046414e-01 6.219126645603e-01 6.137100946577e-01
2.602500000000e-01 9.979268660856e-01 6.217850712894e-01 6.341696133275e-01 6.217696956957e-01 6.218504474484e-01 6.136486869558e-01
2.605000000000e-01 9.978245414574e-01 6.217213269012e-01 6.341045858288e-01 6.217059528964e-01 6.217866962820e-01 6.135857651367e-01
2.607500000000e-01 9.977197547965e-01 6.216560487798e-01 6.340379937211e-01 6.216406764021e-01 6.217214112199e-01 6.135213293558e-01
2.610000000000e-01 9.976125063613e-01 6.215892370876e-01 6.339698371700e-01 6.215738663754e-01 6.216545924247e-01 6.134553797720e-01
2.612500000000e-01 9.975027964163e-01 6.215208919911e-01 6.339001163449e-01 6.215055229827e-01 6.215862400628e-01 6.133879165481e-01
2.615000000000e-01 9.973906252323e-01 6.214510136604e-01 6.338288314191e-01 6.214356463940e-01 6.215163543044e-01 6.133189398504e-01
2.617500000000e-01 9.972759930862e-01 6.213796022694e-01 6.337559825699e-01 6.213642367833e-01 6.214449353235e-01 6.132484498492e-01
2.620000000000e-01 9.971589002607e-01 6.213066579959e-01 6.336815699785e-01 6.212912943285e-01 6.213719832979e-01 6.131764467184e-01
2.622500000000e-01 9.970393470446e-01 6.212321810215e-01 6.336055938296e-01 6.212168192110e-01 6.212974984094e-01 6.131029306357e-01
2.625000000000e-01 9.969173337331e-01 6.211561715317e-01 6.335280543123e-01 6.211408116164e-01 6.212214808434e-01 6.130279017825e-01
2.627500000000e-01 9.967928606273e-01 6.210786297155e-01 6.334489516193e-01 6.210632717338e-01 6.211439307892e-01 6.129513603438e-01
2.630000000000e-01 9.966659280340e-01 6.209995557662e-01 6.333682859472e-01 6.209841997562e-01 6.210648484398e-01 6.128733065086e-01
2.632500000000e-01 9.965365362667e-01 6.209189498805e-01 6.332860574966e-01 6.209035958806e-01 6.209842339923e-01 6.127937404695e-01
2.635000000000e-01 9.964046856446e-01 6.208368122590e-01 6.332022664718e-01 6.208214603076e-01 6.209020876473e-01 6.127126624227e-01
2.637500000000e-01 9.962703764929e-01 6.207531431063e-01 6.331169130812e-01 6.207377932415e-01 6.208184096095e-01 6.126300725683e-01
2.640000000000e-01 9.961336091431e-01 6.206679426306e-01 6.330299975369e-01 6.206525948909e-01 6.207332000871e-01 6.125459711101e-01
2.642500000000e-01 9.959943839328e-01 6.205812110441e-01 6.329415200551e-01 6.205658654675e-01 6.206464592924e-01 6.124603582556e-01
2.645000000000e-01 9.958527012051e-01 6.204929485625e-01 6.328514808555e-01 6.204776051876e-01 6.205581874413e-01 6.123732342161e-01
2.647500000000e-01 9.957085613101e-01 6.204031554057e-01 6.327598801620e-01 6.203878142707e-01 6.204683847536e-01 6.122845992065e-01
2.650000000000e-01 9.955619646031e-01 6.203118317971e-01 6.326667182024e-01 6.202964929402e-01 6.203770514529e-01 6.121944534455e-01
2.652500000000e-01 9.954129114459e-01 6.202189779640e-01 6.325719952081e-01 6.202036414237e-01 6.202841877666e-01 6.121027971555e-01
2.655000000000e-01 9.952614022063e-01 6.201245941376e-01 6.324757114146e-01 6.201092599520e-01 6.201897939260e-01 6.120096305628e-01
2.657500000000e-01 9.951074372581e-01 6.200286805528e-01 6.323778670613e-01 6.200133487603e-01 6.200938701660e-01 6.119149538971e-01
2.660000000000e-01 9.949510169813e-01 6.199312374483e-01 6.322784623913e-01 6.199159080872e-01 6.199964167255e-01 6.118187673921e-01
2.662500000000e-01 9.947921417617e-01 6.198322650667e-01 6.321774976518e-01 6.198169381753e-01 6.198974338471e-01 6.117210712851e-01
2.665000000000e-01 9.946308119915e-01 6.197317636543e-01 6.320749730936e-01 6.197164392709e-01 6.197969217772e-01 6.116218658171e-01
2.667500000000e-01 9.944670280684e-01 6.196297334613e-01 6.319708889716e-01 6.196144116242e-01 6.196948807662e-01 6.115211512331e-01
2.670000000000e-01 9.943007903970e-01 6.195261747415e-01 6.318652455444e-01 6.195108554891e-01 6.195913110681e-01 6.114189277813e-01
2.672500000000e-01 9.941320993872e-01 6.194210877528e-01 6.317580430746e-01 6.194057711233e-01 6.194862129405e-01 6.113151957142e-01
2.675000000000e-01 9.939609554552e-01 6.193144727567e-01 6.316492818287e-01 6.192991587884e-01 6.193795866454e-01 6.112099552875e-01
2.677500000000e-01 9.937873590233e-01 6.192063300185e-01 6.315389620770e-01 6.191910187497e-01 6.192714324480e-01 6.111032067611e-01
2.680000000000e-01 9.936113105200e-01 6.190966598074e-01 6.314270840935e-01 6.190813512765e-01 6.191617506177e-01 6.109949503982e-01
2.682500000000e-01 9.934328103796e-01 6.189854623963e-01 6.313136481565e-01 6.189701566416e-01 6.190505414275e-01 6.108851864661e-01
2.685000000000e-01 9.932518590423e-01 6.188727380620e-01 6.311986545477e-01 6.188574351217e-01 6.189378051542e-01 6.107739152355e-01
2.687500000000e-01 9.930684569549e-01 6.187584870849e-01 6.310821035529e-01 6.187431869974e-01 6.188235420786e-01 6.106611369809e-01
2.690000000000e-01 9.928826045698e-01 6.186427097495e-01 6.309639954618e-01 6.186274125531e-01 6.187077524849e-01 6.105468519807e-01
2.692500000000e-01 9.926943023456e-01 6.185254063437e-01 6.308443305678e-01 6.185101120768e-01 6.185904366615e-01 6.104310605168e-01
2.695000000000e-01 9.925035507468e-01 6.184065771596e-01 6.307231091684e-01 6.183912858605e-01 6.184715949005e-01 6.103137628750e-01
2.697500000000e-01 9.923103502442e-01 6.182862224929e-01 6.306003315648e-01 6.182709341998e-01 6.183512274975e-01 6.101949593446e-01
2.700000000000e-01 9.921147013145e-01 6.181643426429e-01 6.304759980620e-01 6.181490573943e-01 6.182293347522e-01 6.100746502189e-01
2.702500000000e-01 9.919166044404e-01 6.180409379131e-01 6.303501089691e-01 6.180256557472e-01 6.181059169682e-01 6.099528357945e-01
2.705000000000e-01 9.917160601106e-01 6.179160086105e-01 6.302226645987e-01 6.179007295656e-01 6.179809744524e-01 6.098295163722e-01
2.707500000000e-01 9.915130688200e-01 6.177895550459e-01 6.300936652676e-01 6.177742791604e-01 6.178545075161e-01 6.097046922562e-01
2.710000000000e-01 9.913076310695e-01 6.176615775340e-01 6.299631112963e-01 6.176463048462e-01 6.177265164738e-01 6.095783637545e-01
2.712500000000e-01 9.910997473660e-01 6.175320763932e-01 6.298310030093e-01 6.175168069415e-01 6.175970016443e-01 6.094505311787e-01
2.715000000000e-01 9.908894182224e-01 6.174010519458e-01 6.296973407346e-01 6.173857857685e-01 6.174659633498e-01 6.093211948443e-01
2.717500000000e-01 9.906766441576e-01 6.172685045178e-01 6.295621248044e-01 6.172532416532e-01 6.173334019165e-01 6.091903550705e-01
2.720000000000e-01 9.904614256966e-01 6.171344344389e-01 6.294253555548e-01 6.171191749254e-01 6.171993176743e-01 6.090580121800e-01
2.722500000000e-01 9.902437633707e-01 6.169988420427e-01 6.292870333253e-01 6.169835859186e-01 6.170637109570e-01 6.089241664994e-01
2.725000000000e-01 9.900236577166e-01 6.168617276665e-01 6.291471584598e-01 6.168464749702e-01 6.169265821019e-01 6.087888183590e-01
2.727500000000e-01 9.898011092775e-01 6.167230916515e-01 6.290057313057e-01 6.167078424213e-01 6.167879314504e-01 6.086519680927e-01
2.730000000000e-01 9.895761186026e-01 6.165829343426e-01 6.288627522143e-01 6.165676886169e-01 6.166477593476e-01 6.085136160381e-01
2.732500000000e-01 9.893486862471e-01 6.164412560885e-01 6.287182215408e-01 6.164260139056e-01 6.165060661423e-01 6.083737625367e-01
2.735000000000e-01 9.891188127720e-01 6.162980572416e-01 6.285721396443e-01 6.162828186398e-01 6.163628521871e-01 6.082324079335e-01
2.737500000000e-01 9.888864987445e-01 6.161533381582e-01 6.284245068877e-01 6.161381031759e-01 6.162181178384e-01 6.080895525773e-01
2.740000000000e-01 9.886517447379e-01 6.160070991982e-01 6.282753236377e-01 6.159918678739e-01 6.160718634563e-01 6.079451968206e-01
2.742500000000e-01 9.884145513314e-01 6.158593407255e-01 6.281245902649e-01 6.158441130974e-01 6.159240894048e-01 6.077993410196e-01
2.745000000000e-01 9.881749191102e-01 6.157100631076e-01 6.279723071437e-01 6.156948392141e-01 6.157747960517e-01 6.076519855340e-01
2.747500000000e-01 9.879328486657e-01 6.155592667157e-01 6.278184746523e-01 6.155440465953e-01 6.156239837683e-01 6.075031307277e-01
2.750000000000e-01 9.876883405951e-01 6.154069519251e-01 6.276630931728e-01 6.153917356160e-01 6.154716529300e-01 6.073527769677e-01
2.752500000000e-01 9.874413955018e-01 6.152531191146e-01 6.275061630912e-01 6.152379066553e-01 6.153178039158e-01 6.072009246251e-01
2.755000000000e-01 9.871920139948e-01 6.150977686667e-01 6.273476847973e-01 6.150825600956e-01 6.151624371085e-01 6.070475740746e-01
2.757500000000e-01 9.869401966898e-01 6.149409009680e-01 6.271876586846e-01 6.149256963233e-01 6.150055528946e-01 6.068927256946e-01
2.760000000000e-01 9.866859442079e-01 6.147825164085e-01 6.270260851506e-01 6.147673157287e-01 6.148471516645e-01 6.067363798671e-01
2.762500000000e-01 9.864292571765e-01 6.146226153821e-01 6.268629645966e-01 6.146074187057e-01 6.146872338123e-01 6.065785369779e-01
2.765000000000e-01 9.861701362289e-01 6.144611982866e-01 6.266982974276e-01 6.144460056519e-01 6.145257997359e-01 6.064191974165e-01
2.767500000000e-01 9.859085820047e-01 6.142982655233e-01 6.265320840527e-01 6.142830769687e-01 6.143628498368e-01 6.062583615759e-01
2.770000000000e-01 9.856445951490e-01 6.141338174976e-01 6.263643248846e-01 6.141186330615e-01 6.141983845205e-01 6.060960298531e-01
2.772500000000e-01 9.853781763132e-01 6.139678546182e-01 6.261950203398e-01 6.139526743391e-01 6.140324041961e-01 6.059322026487e-01
2.775000000000e-01 9.851093261547e-01 6.138003772979e-01 6.260241708388e-01 6.137852012142e-01 6.138649092765e-01 6.057668803667e-01
2.777500000000e-01 9.848380453369e-01 6.136313859533e-01 6.258517768059e-01 6.136162141033e-01 6.136959001784e-01 6.056000634152e-01
2.780000000000e-01 9.845643345292e-01 6.134608810044e-01 6.256778386691e-01 6.134457134267e-01 6.135253773221e-01 6.054317522057e-01
2.782500000000e-01 9.842881944068e-01 6.132888628754e-01 6.255023568602e-01 6.132736996083e-01 6.133533411319e-01 6.052619471536e-01
2.785000000000e-01 9.840096256512e-01 6.131153319938e-01 6.253253318151e-01 6.131001730758e-01 6.131797920358e-01 6.050906486778e-01
2.787500000000e-01 9.837286289496e-01 6.129402887913e-01 6.251467639732e-01 6.129251342607e-01 6.130047304653e-01 6.049178572009e-01
2.790000000000e-01 9.834452049953e-01 6.127637337029e-01 6.249666537778e-01 6.127485835983e-01 6.128281568558e-01 6.047435731494e-01
2.792500000000e-01 9.831593544878e-01 6.125856671676e-01 6.247850016763e-01 6.125705215275e-01 6.126500716467e-01 6.045677969532e-01
2.795000000000e-01 9.828710781324e-01 6.124060896282e-01 6.246018081195e-01 6.123909484909e-01 6.124704752807e-01 6.043905290461e-01
2.797500000000e-01 9.825803766402e-01 6.122250015311e-01 6.244170735622e-01 6.122098649352e-01 6.122893682047e-01 6.042117698654e-01
2.800000000000e-01 9.822872507287e-01 6.120424033265e-01 6.242307984630e-01 6.120272713104e-01 6.121067508689e-01 6.040315198523e-01
2.802500000000e-01 9.819917011209e-01 6.118582954683e-01 6.240429832844e-01 6.118431680706e-01 6.119226237276e-01 6.038497794514e-01
2.805000000000e-01 9.816937285464e-01 6.116726784142e-01 6.238536284925e-01 6.116575556734e-01 6.117369872386e-01 6.036665491112e-01
2.807500000000e-01 9.813933337401e-01 6.114855526256e-01 6.236627345575e-01 6.114704345801e-01 6.115498418637e-01 6.034818292838e-01
2.810000000000e-01 9.810905174433e-01 6.112969185677e-01 6.234703019530e-01 6.112818052559e-01 6.113611880680e-01 6.032956204250e-01
2.812500000000e-01 9.807852804032e-01 6.111067767093e-01 6.232763311569e-01 6.110916681698e-01 6.111710263209e-01 6.031079229942e-01
2.815000000000e-01 9.804776233729e-01 6.109151275230e-01 6.230808226505e-01 6.109000237943e-01 6.109793570951e-01 6.029187374546e-01
2.817500000000e-01 9.801675471116e-01 6.107219714851e-01 6.228837769191e-01 6.107068726058e-01 6.107861808672e-01 6.027280642729e-01
2.820000000000e-01 9.798550523842e-01 6.105273090758e-01 6.226851944517e-01 6.105122150843e-01 6.105914981176e-01 6.025359039197e-01
2.822500000000e-01 9.795401399620e-01 6.103311407788e-01 6.224850757412e-01 6.103160517137e-01 6.103953093303e-01 6.023422568690e-01
2.825000000000e-01 9.792228106217e-01 6.101334670816e-01 6.222834212842e-01 6.101183829816e-01 6.101976149930e-01 6.021471235986e-01
2.827500000000e-01 9.789030651467e-01 6.099342884754e-01 6.220802315812e-01 6.099192093789e-01 6.099984155973e-01 6.019505045901e-01
2.830000000000e-01 9.785809043255e-01 6.097336054553e-01 6.218755071363e-01 6.097185314009e-01 6.097977116384e-01 6.017524003285e-01
2.832500000000e-01 9.782563289533e-01 6.095314185199e-01 6.216692484576e-01 6.095163495462e-01 6.095955036152e-01 6.015528113028e-01
2.835000000000e-01 9.779293398307e-01 6.093277281717e-01 6.214614560569e-01 6.093126643172e-01 6.093917920305e-01 6.013517380052e-01
2.837500000000e-01 9.775999377648e-01 6.091225349166e-01 6.212521304498e-01 6.091074762200e-01 6.091865773906e-01 6.011491809320e-01
2.840000000000e-01 9.772681235682e-01 6.089158392646e-01 6.210412721556e-01 6.089007857644e-01 6.089798602056e-01 6.009451405830e-01
2.842500000000e-01 9.769338980597e-01 6.087076417292e-01 6.208288816976e-01 6.086925934642e-01 6.087716409895e-01 6.007396174616e-01
2.845000000000e-01 9.765972620638e-01 6.084979428277e-01 6.206149596027e-01 6.084828998364e-01 6.085619202597e-01 6.005326120749e-01
2.847500000000e-01 9.762582164114e-01 6.082867430810e-01 6.203995064016e-01 6.082717054021e-01 6.083506985374e-01 6.003241249337e-01
2.850000000000e-01 9.759167619388e-01 6.080740430138e-01 6.201825226288e-01 6.080590106859e-01 6.081379763477e-01 6.001141565523e-01
2.852500000000e-01 9.755728994886e-01 6.078598431545e-01 6.199640088227e-01 6.078448162163e-01 6.079237542193e-01 5.999027074490e-01
2.855000000000e-01 9.752266299092e-01 6.076441440351e-01 6.197439655252e-01 6.076291225252e-01 6.077080326845e-01 5.996897781453e-01
2.857500000000e-01 9.748779540551e-01 6.074269461915e-01 6.195223932823e-01 6.074119301486e-01 6.074908122794e-01 5.994753691668e-01
2.860000000000e-01 9.745268727866e-01 6.072082501631e-01 6.192992926434e-01 6.071932396260e-01 6.072720935439e-01 5.992594810423e-01
2.862500000000e-01 9.741733869699e-01 6.069880564931e-01 6.190746641621e-01 6.069730515004e-01 6.070518770214e-01 5.990421143047e-01
2.865000000000e-01 9.738174974771e-01 6.067663657284e-01 6.188485083954e-01 6.067513663188e-01 6.068301632592e-01 5.988232694901e-01
2.867500000000e-01 9.734592051866e-01 6.065431784195e-01 6.186208259042e-01 6.065281846318e-01 6.066069528080e-01 5.986029471387e-01
2.870000000000e-01 9.730985109822e-01 6.063184951207e-01 6.183916172531e-01 6.063035069938e-01 6.063822462227e-01 5.983811477941e-01
2.872500000000e-01 9.727354157539e-01 6.060923163900e-01 6.181608830108e-01 6.060773339624e-01 6.061560440614e-01 5.981578720034e-01
2.875000000000e-01 9.723699203976e-01 6.058646427890e-01 6.179286237494e-01 6.058496660996e-01 6.059283468861e-01 5.979331203176e-01
2.877500000000e-01 9.720020258154e-01 6.056354748830e-01 6.176948400447e-01 6.056205039707e-01 6.056991552626e-01 5.977068932913e-01
2.880000000000e-01 9.716317329147e-01 6.054048132410e-01 6.174595324766e-01 6.053898481444e-01 6.054684697602e-01 5.974791914827e-01
2.882500000000e-01 9.712590426093e-01 6.051726584357e-01 6.172227016284e-01 6.051576991938e-01 6.052362909518e-01 5.972500154535e-01
2.885000000000e-01 9.708839558187e-01 6.049390110436e-01 6.169843480874e-01 6.049240576952e-01 6.050026194144e-01 5.970193657694e-01
2.887500000000e-01 9.705064734685e-01 6.047038716445e-01 6.167444724446e-01 6.046889242284e-01 6.047674557282e-01 5.967872429992e-01
2.890000000000e-01 9.701265964901e-01 6.044672408223e-01 6.165030752946e-01 6.044522993775e-01 6.045308004775e-01 5.965536477159e-01
2.892500000000e-01 9.697443258207e-01 6.042291191643e-01 6.162601572360e-01 6.042141837296e-01 6.042926542499e-01 5.963185804957e-01
2.895000000000e-01 9.693596624036e-01 6.039895072616e-01 6.160157188710e-01 6.039745778760e-01 6.040530176371e-01 5.960820419188e-01
2.897500000000e-01 9.689726071879e-01 6.037484057089e-01 6.157697608054e-01 6.037334824113e-01 6.038118912339e-01 5.958440325686e-01
2.900000000000e-01 9.685831611286e-01 6.035058151046e-01 6.155222836490e-01 6.034908979340e-01 6.035692756394e-01 5.956045530326e-01
2.902500000000e-01 9.681913251867e-01 6.032617360509e-01 6.152732880153e-01 6.032468250461e-01 6.033251714559e-01 5.953636039015e-01
2.905000000000e-01 9.677971003289e-01 6.030161691533e-01 6.150227745213e-01 6.030012643534e-01 6.030795792896e-01 5.951211857698e-01
2.907500000000e-01 9.674004875279e-01 6.027691150212e-01 6.147707437880e-01 6.027542164653e-01 6.028324997502e-01 5.948772992359e-01
2.910000000000e-01 9.670014877624e-01 6.025205742678e-01 6.145171964400e-01 6.025056819948e-01 6.025839334514e-01 5.946319449013e-01
2.912500000000e-01 9.666001020169e-01 6.022705475097e-01 6.142621331057e-01 6.022556615587e-01 6.023338810101e-01 5.943851233715e-01
2.915000000000e-01 9.661963312817e-01 6.020190353672e-01 6.140055544171e-01 6.020041557772e-01 6.020823430473e-01 5.941368352555e-01
2.917500000000e-01 9.657901765531e-01 6.017660384643e-01 6.137474610100e-01 6.017511652746e-01 6.018293201873e-01 5.938870811659e-01
2.920000000000e-01 9.653816388333e-01 6.015115574286e-01 6.134878535241e-01 6.014966906783e-01 6.015748130582e-01 5.936358617190e-01
2.922500000000e-01 9.649707191302e-01 6.012555928915e-01 6.132267326024e-01 6.012407326196e-01 6.013188222919e-01 5.933831775346e-01
2.925000000000e-01 9.645574184578e-01 6.009981454878e-01 6.129640988920e-01 6.009832917336e-01 6.010613485236e-01 5.931290292362e-01
2.927500000000e-01 9.641417378358e-01 6.007392158561e-01 6.126999530437e-01 6.007243686588e-01 6.008023923924e-01 5.928734174509e-01
2.930000000000e-01 9.637236782900e-01 6.004788046386e-01 6.124342957117e-01 6.004639640374e-01 6.005419545411e-01 5.926163428094e-01
2.932500000000e-01 9.633032408518e-01 6.002169124811e-01 6.121671275542e-01 6.002020785153e-01 6.002800356159e-01 5.923578059459e-01
2.935000000000e-01 9.628804265585e-01 5.999535400331e-01 6.118984492331e-01 5.999387127420e-01 6.000166362669e-01 5.920978074985e-01
2.937500000000e-01 9.624552364537e-01 5.996886879477e-01 6.116282614138e-01 5.996738673704e-01 5.997517571476e-01 5.918363481086e-01
2.940000000000e-01 9.620276715861e-01 5.994223568815e-01 6.113565647655e-01 5.994075430575e-01 5.994853989153e-01 5.915734284213e-01
2.942500000000e-01 9.615977330109e-01 5.991545474949e-01 6.110833599613e-01 5.991397404636e-01 5.992175622308e-01 5.913090490854e-01
2.945000000000e-01 9.611654217889e-01 5.988852604519e-01 6.108086476777e-01 5.988704602527e-01 5.989482477587e-01 5.910432107531e-01
2.947500000000e-01 9.607307389867e-01 5.986144964200e-01 6.105324285950e-01 5.985997030923e-01 5.986774561672e-01 5.907759140806e-01
2.950000000000e-01 9.602936856769e-01 5.983422560704e-01 6.102547033973e-01 5.983274696537e-01 5.984051881278e-01 5.905071597271e-01
2.952500000000e-01 9.598542629380e-01 5.980685400779e-01 6.099754727724e-01 5.980537606117e-01 5.981314443162e-01 5.902369483560e-01
2.955000000000e-01 9.594124718541e-01 5.977933491209e-01 6.096947374115e-01 5.977785766447e-01 5.978562254111e-01 5.899652806339e-01
2.957500000000e-01 9.589683135152e-01 5.975166838814e-01 6.094124980098e-01 5.975019184349e-01 5.975795320953e-01 5.896921572310e-01
2.960000000000e-01 9.585217890174e-01 5.972385450451e-01 6.091287552662e-01 5.972237866677e-01 5.973013650550e-01 5.894175788214e-01
2.962500000000e-01 9.580728994623e-01 5.969589333011e-01 6.088435098829e-01 5.969441820326e-01 5.970217249799e-01 5.891415460826e-01
2.965000000000e-01 9.576216459577e-01 5.966778493422e-01 6.085567625663e-01 5.966631052223e-01 5.967406125637e-01 5.888640596955e-01
2.967500000000e-01 9.571680296167e-01 5.963952938649e-01 6.082685140261e-01 5.963805569331e-01 5.964580285032e-01 5.885851203449e-01
2.970000000000e-01 9.567120515588e-01 5.961112675691e-01 6.079787649757e-01 5.960965378653e-01 5.961739734991e-01 5.883047287190e-01
2.972500000000e-01 9.562537129090e-01 5.958257711583e-01 6.076875161325e-01 5.958110487225e-01 5.958884482558e-01 5.880228855097e-01
2.975000000000e-01 9.557930147984e-01 5.955388053399e-01 6.073947682171e-01 5.955240902117e-01 5.956014534810e-01 5.877395914123e-01
2.977500000000e-01 9.553299583633e-01 5.952503708245e-01 6.071005219541e-01 5.952356630439e-01 5.953129898862e-01 5.874548471260e-01
2.980000000000e-01 9.548645447466e-01 5.949604683264e-01 6.068047780717e-01 5.949457679333e-01 5.950230581865e-01 5.871686533532e-01
2.982500000000e-01 9.543967750966e-01 5.946690985635e-01 6.065075373016e-01 5.946544055979e-01 5.947316591003e-01 5.868810108001e-01
2.985000000000e-01 9.539266505674e-01 5.943762622573e-01 6.062088003795e-01 5.943615767592e-01 5.944387933500e-01 5.865919201765e-01
2.987500000000e-01 9.534541723190e-01 5.940819601328e-01 6.059085680443e-01 5.940672821423e-01 5.941444616614e-01 5.863013821956e-01
2.990000000000e-01 9.529793415172e-01 5.937861929185e-01 6.056068410390e-01 5.937715224758e-01 5.938486647637e-01 5.860093975743e-01
2.992500000000e-01 9.525021593336e-01 5.934889613468e-01 6.053036201099e-01 5.934742984920e-01 5.935514033899e-01 5.857159670331e-01
2.995000000000e-01 9.520226269457e-01 5.931902661532e-01 6.049989060071e-01 5.931756109265e-01 5.932526782766e-01 5.854210912960e-01
2.997500000000e-01 9.515407455366e-01 5.928901080770e-01 6.046926994845e-01 5.928754605188e-01 5.929524901638e-01 5.851247710905e-01
3.000000000000e-01 9.510565162951e-01 5.925884878610e-01 6.043850012994e-01 5.925738480116e-01 5.926508397951e-01 5.848270071479e-01
3.002500000000e-01 9.505699404164e-01 5.922854062517e-01 6.040758122127e-01 5.922707741514e-01 5.923477279178e-01 5.845278002027e-01
3.005000000000e-01 9.500810191008e-01 5.919808639988e-01 6.037651329892e-01 5.919662396881e-01 5.920431552827e-01 5.842271509933e-01
3.007500000000e-01 9.495897535547e-01 5.916748618559e-01 6.034529643971e-01 5.916602453754e-01 5.917371226440e-01 5.839250602614e-01
3.010000000000e-01 9.490961449903e-01 5.913674005798e-01 6.031393072084e-01 5.913527919700e-01 5.914296307596e-01 5.836215287525e-01
3.012500000000e-01 9.486001946255e-01 5.910584809312e-01 6.028241621987e-01 5.910438802328e-01 5.911206803910e-01 5.833165572156e-01
3.015000000000e-01 9.481019036841e-01 5.907481036739e-01 6.025075301471e-01 5.907335109276e-01 5.908102723031e-01 5.830101464030e-01
3.017500000000e-01 9.476012733953e-01 5.904362695756e-01 6.021894118364e-01 5.904216848222e-01 5.904984072643e-01 5.827022970708e-01
3.020000000000e-01 9.470983049948e-01 5.901229794074e-01 6.018698080530e-01 5.901084026876e-01 5.901850860469e-01 5.823930099786e-01
3.022500000000e-01 9.465929997232e-01 5.898082339438e-01 6.015487195871e-01 5.897936652986e-01 5.898703094264e-01 5.820822858896e-01
3.025000000000e-01 9.460853588275e-01 5.894920339628e-01 6.012261472321e-01 5.894774734333e-01 5.895540781818e-01 5.817701255703e-01
3.027500000000e-01 9.455753835603e-01 5.891743802462e-01 6.009020917854e-01 5.891598278734e-01 5.892363930959e-01 5.814565297912e-01
3.030000000000e-01 9.450630751798e-01 5.888552735790e-01 6.005765540479e-01 5.888407294039e-01 5.889172549547e-01 5.811414993258e-01
3.032500000000e-01 9.445484349501e-01 5.885347147498e-01 6.002495348240e-01 5.885201788137e-01 5.885966645480e-01 5.808250349516e-01
3.035000000000e-01 9.440314641411e-01 5.882127045506e-01 5.999210349218e-01 5.881981768949e-01 5.882746226690e-01 5.805071374493e-01
3.037500000000e-01 9.435121640282e-01 5.878892437771e-01 5.995910551530e-01 5.878747244431e-01 5.879511301144e-01 5.801878076034e-01
3.040000000000e-01 9.429905358928e-01 5.875643332284e-01 5.992595963329e-01 5.875498222575e-01 5.876261876844e-01 5.798670462017e-01
3.042500000000e-01 9.424665810221e-01 5.872379737068e-01 5.989266592803e-01 5.872234711408e-01 5.872997961829e-01 5.795448540358e-01
3.045000000000e-01 9.419403007087e-01 5.869101660186e-01 5.985922448177e-01 5.868956718988e-01 5.869719564168e-01 5.792212319005e-01
3.047500000000e-01 9.414116962513e-01 5.865809109731e-01 5.982563537712e-01 5.865664253415e-01 5.866426691971e-01 5.788961805944e-01
3.050000000000e-01 9.408807689542e-01 5.862502093832e-01 5.979189869702e-01 5.862357322816e-01 5.863119353380e-01 5.785697009196e-01
3.052500000000e-01 9.403475201273e-01 5.859180620655e-01 5.975801452482e-01 5.859035935358e-01 5.859797556572e-01 5.782417936815e-01
3.055000000000e-01 9.398119510863e-01 5.855844698397e-01 5.972398294417e-01 5.855700099239e-01 5.856461309757e-01 5.779124596892e-01
3.057500000000e-01 9.392740631528e-01 5.852494335291e-01 5.968980403912e-01 5.852349822695e-01 5.853110621185e-01 5.775816997555e-01
3.060000000000e-01 9.387338576539e-01 5.849129539606e-01 5.965547789406e-01 5.848985113993e-01 5.849745499135e-01 5.772495146962e-01
3.062500000000e-01 9.381913359225e-01 5.845750319642e-01 5.962100459374e-01 5.845605981436e-01 5.846365951925e-01 5.769159053312e-01
3.065000000000e-01 9.376464992972e-01 5.842356683736e-01 5.958638422327e-01 5.842212433362e-01 5.842971987904e-01 5.765808724836e-01
3.067500000000e-01 9.370993491224e-01 5.838948640259e-01 5.955161686810e-01 5.838804478143e-01 5.839563615460e-01 5.762444169800e-01
3.070000000000e-01 9.365498867482e-01 5.835526197614e-01 5.951670261405e-01 5.835382124184e-01 5.836140843011e-01 5.759065396505e-01
3.072500000000e-01 9.359981135301e-01 5.832089364242e-01 5.948164154730e-01 5.831945379926e-01 5.832703679013e-01 5.755672413289e-01
3.075000000000e-01 9.354440308299e-01 5.828638148615e-01 5.944643375437e-01 5.828494253842e-01 5.829252131955e-01 5.752265228524e-01
3.077500000000e-01 9.348876400144e-01 5.825172559240e-01 5.941107932215e-01 5.825028754441e-01 5.825786210360e-01 5.748843850616e-01
3.080000000000e-01 9.343289424566e-01 5.821692604658e-01 5.937557833787e-01 5.821548890266e-01 5.822305922788e-01 5.745408288007e-01
3.082500000000e-01 9.337679395350e-01 5.818198293443e-01 5.933993088912e-01 5.818054669892e-01 5.818811277829e-01 5.741958549174e-01
3.085000000000e-01 9.332046326338e-01 5.814689634205e-01 5.930413706386e-01 5.814546101930e-01 5.815302284112e-01 5.738494642630e-01
3.087500000000e-01 9.326390231431e-01 5.811166635586e-01 5.926819695037e-01 5.811023195024e-01 5.811778950296e-01 5.735016576920e-01
3.090000000000e-01 9.320711124582e-01 5.807629306262e-01 5.923211063731e-01 5.807485957851e-01 5.808241285077e-01 5.731524360627e-01
3.092500000000e-01 9.315009019805e-01 5.804077654943e-01 5.919587821368e-01 5.803934399125e-01 5.804689297185e-01 5.728018002368e-01
3.095000000000e-01 9.309283931169e-01 5.800511690373e-01 5.915949976884e-01 5.800368527587e-01 5.801122995383e-01 5.724497510793e-01
3.097500000000e-01 9.303535872800e-01 5.796931421328e-01 5.912297539249e-01 5.796788352020e-01 5.797542388468e-01 5.720962894590e-01
3.100000000000e-01 9.297764858882e-01 5.793336856620e-01 5.908630517471e-01 5.793193881232e-01 5.793947485274e-01 5.717414162480e-01
3.102500000000e-01 9.291970903654e-01 5.789728005091e-01 5.904948920589e-01 5.789585124072e-01 5.790338294662e-01 5.713851323219e-01
3.105000000000e-01 9.286154021410e-01 5.786104875619e-01 5.901252757682e-01 5.785962089418e-01 5.786714825537e-01 5.710274385597e-01
3.107500000000e-01 9.280314226505e-01 5.782467477114e-01 5.897542037859e-01 5.782324786182e-01 5.783077086826e-01 5.706683358441e-01
3.110000000000e-01 9.274451533347e-01 5.778815818520e-01 5.893816770267e-01 5.778673223309e-01 5.779425087504e-01 5.703078250611e-01
3.112500000000e-01 9.268565956401e-01 5.775149908812e-01 5.890076964088e-01 5.775007409778e-01 5.775758836562e-01 5.699459071003e-01
3.115000000000e-01 9.262657510190e-01 5.771469757001e-01 5.886322628541e-01 5.771327354601e-01 5.772078343046e-01 5.695825828546e-01
3.117500000000e-01 9.256726209294e-01 5.767775372129e-01 5.882553772874e-01 5.767633066822e-01 5.768383616011e-01 5.692178532204e-01
3.120000000000e-01 9.250772068345e-01 5.764066763271e-01 5.878770406377e-01 5.763924555519e-01 5.764674664574e-01 5.688517190978e-01
3.122500000000e-01 9.244795102035e-01 5.760343939534e-01 5.874972538368e-01 5.760201829803e-01 5.760951497852e-01 5.684841813902e-01
3.125000000000e-01 9.238795325113e-01 5.756606910060e-01 5.871160178209e-01 5.756464898815e-01 5.757214125035e-01 5.681152410043e-01
3.127500000000e-01 9.232772752381e-01 5.752855684020e-01 5.867333335286e-01 5.752713771731e-01 5.753462555299e-01 5.677448988506e-01
3.130000000000e-01 9.226727398702e-01 5.749090270621e-01 5.863492019033e-01 5.748948457761e-01 5.749696797911e-01 5.673731558427e-01
3.132500000000e-01 9.220659278988e-01 5.745310679099e-01 5.859636238902e-01 5.745168966143e-01 5.745916862102e-01 5.670000128980e-01
3.135000000000e-01 9.214568408215e-01 5.741516918725e-01 5.855766004403e-01 5.741375306151e-01 5.742122757219e-01 5.666254709371e-01
3.137500000000e-01 9.208454801410e-01 5.737708998801e-01 5.851881325053e-01 5.737567487090e-01 5.738314492540e-01 5.662495308842e-01
3.140000000000e-01 9.202318473658e-01 5.733886928659e-01 5.847982210436e-01 5.733745518297e-01 5.734492077504e-01 5.658721936669e-01
3.142500000000e-01 9.196159440101e-01 5.730050717667e-01 5.844068670138e-01 5.729909409141e-01 5.730655521424e-01 5.654934602162e-01
3.145000000000e-01 9.189977715934e-01 5.726200375221e-01 5.840140713812e-01 5.726059169023e-01 5.726804833840e-01 5.651133314666e-01
3.147500000000e-01 9.183773316411e-01 5.722335910750e-01 5.836198351115e-01 5.722194807374e-01 5.722940024087e-01 5.647318083560e-01
3.150000000000e-01 9.177546256840e-01 5.718457333714e-01 5.832241591772e-01 5.718316333660e-01 5.719061101823e-01 5.643488918258e-01
3.152500000000e-01 9.171296552586e-01 5.714564653605e-01 5.828270445508e-01 5.714423757375e-01 5.715168076382e-01 5.639645828208e-01
3.155000000000e-01 9.165024219069e-01 5.710657879946e-01 5.824284922114e-01 5.710517088047e-01 5.711260957566e-01 5.635788822893e-01
3.157500000000e-01 9.158729271766e-01 5.706737022290e-01 5.820285031396e-01 5.706596335232e-01 5.707339754678e-01 5.631917911829e-01
3.160000000000e-01 9.152411726209e-01 5.702802090223e-01 5.816270783193e-01 5.702661508520e-01 5.703404477693e-01 5.628033104568e-01
3.162500000000e-01 9.146071597986e-01 5.698853093358e-01 5.812242187419e-01 5.698712617526e-01 5.699455135847e-01 5.624134410694e-01
3.165000000000e-01 9.139708902741e-01 5.694890041342e-01 5.808199253906e-01 5.694749671906e-01 5.695491739334e-01 5.620221839828e-01
3.167500000000e-01 9.133323656172e-01 5.690912943850e-01 5.804141992796e-01 5.690772681332e-01 5.691514297267e-01 5.616295401623e-01
3.170000000000e-01 9.126915874035e-01 5.686921810589e-01 5.800070413721e-01 5.686781655520e-01 5.687522820124e-01 5.612355105767e-01
3.172500000000e-01 9.120485572141e-01 5.682916651293e-01 5.795984527461e-01 5.682776604199e-01 5.683517316821e-01 5.608400961983e-01
3.175000000000e-01 9.114032766354e-01 5.678897475727e-01 5.791884342984e-01 5.678757537144e-01 5.679497798203e-01 5.604432980027e-01
3.177500000000e-01 9.107557472599e-01 5.674864293684e-01 5.787769872481e-01 5.674724464137e-01 5.675464272875e-01 5.600451169690e-01
3.180000000000e-01 9.101059706850e-01 5.670817114987e-01 5.783641124117e-01 5.670677395005e-01 5.671416752170e-01 5.596455540797e-01
3.182500000000e-01 9.094539485141e-01 5.666755949484e-01 5.779498111234e-01 5.666616339573e-01 5.667355244208e-01 5.592446103206e-01
3.185000000000e-01 9.087996823560e-01 5.662680807056e-01 5.775340843204e-01 5.662541307713e-01 5.663279760986e-01 5.588422866810e-01
3.187500000000e-01 9.081431738251e-01 5.658591697604e-01 5.771169332274e-01 5.658452309268e-01 5.659190309867e-01 5.584385841536e-01
3.190000000000e-01 9.074844245411e-01 5.654488631060e-01 5.766983587431e-01 5.654349354117e-01 5.655086903717e-01 5.580335037345e-01
3.192500000000e-01 9.068234361296e-01 5.650371617370e-01 5.762783618051e-01 5.650232452044e-01 5.650969548553e-01 5.576270464232e-01
3.195000000000e-01 9.061602102213e-01 5.646240666503e-01 5.758569433396e-01 5.646101612793e-01 5.646838257577e-01 5.572192132226e-01
3.197500000000e-01 9.054947484528e-01 5.642095788419e-01 5.754341039398e-01 5.641956845762e-01 5.642693032340e-01 5.568100051390e-01
3.200000000000e-01 9.048270524660e-01 5.637936993107e-01 5.750098453283e-01 5.637798160098e-01 5.638533869669e-01 5.563994231820e-01
3.202500000000e-01 9.041571239084e-01 5.633764290634e-01 5.745841602510e-01 5.633625564830e-01 5.634360760462e-01 5.559874683648e-01
3.205000000000e-01 9.034849644330e-01 5.629577691320e-01 5.741570575246e-01 5.629439069821e-01 5.630173672798e-01 5.555741417038e-01
3.207500000000e-01 9.028105756983e-01 5.625377205965e-01 5.737285484129e-01 5.625238687778e-01 5.625972690230e-01 5.551594442188e-01
3.210000000000e-01 9.021339593682e-01 5.621162845416e-01 5.732986243492e-01 5.621024431101e-01 5.621757858941e-01 5.547433769330e-01
3.212500000000e-01 9.014551171123e-01 5.616934620322e-01 5.728672851365e-01 5.616796310452e-01 5.617529165834e-01 5.543259408732e-01
3.215000000000e-01 9.007740506054e-01 5.612692541315e-01 5.724345328087e-01 5.612554336336e-01 5.613286619739e-01 5.539071370692e-01
3.217500000000e-01 9.000907615282e-01 5.608436619059e-01 5.720003686526e-01 5.608298519354e-01 5.609030228443e-01 5.534869665543e-01
3.220000000000e-01 8.994052515663e-01 5.604166864253e-01 5.715647940175e-01 5.604028870197e-01 5.604760004447e-01 5.530654303654e-01
3.222500000000e-01 8.987175224115e-01 5.599883287624e-01 5.711278099708e-01 5.599745399567e-01 5.600475956390e-01 5.526425295426e-01
3.225000000000e-01 8.980275757607e-01 5.595585899936e-01 5.706894179386e-01 5.595448118234e-01 5.596178096660e-01 5.522182651292e-01
3.227500000000e-01 8.973354133159e-01 5.591274711985e-01 5.702496187674e-01 5.591137036979e-01 5.591866434562e-01 5.517926381722e-01
3.230000000000e-01 8.966410367852e-01 5.586949734600e-01 5.698084137936e-01 5.586812166638e-01 5.587540982154e-01 5.513656497216e-01
3.232500000000e-01 8.959444478819e-01 5.582610978642e-01 5.693658037898e-01 5.582473518062e-01 5.583201749233e-01 5.509373008312e-01
3.235000000000e-01 8.952456483248e-01 5.578258455007e-01 5.689217899787e-01 5.578121102153e-01 5.578848747593e-01 5.505075925577e-01
3.237500000000e-01 8.945446398380e-01 5.573892174622e-01 5.684763732900e-01 5.573754929831e-01 5.574481987398e-01 5.500765259614e-01
3.240000000000e-01 8.938414241513e-01 5.569512148446e-01 5.680295548940e-01 5.569375012062e-01 5.570101480256e-01 5.496441021061e-01
3.242500000000e-01 8.931360029996e-01 5.565118387474e-01 5.675813358377e-01 5.564981359832e-01 5.565707236620e-01 5.492103220585e-01
3.245000000000e-01 8.924283781237e-01 5.560710902733e-01 5.671317172716e-01 5.560573984172e-01 5.561299267974e-01 5.487751868890e-01
3.247500000000e-01 8.917185512695e-01 5.556289705283e-01 5.666807002920e-01 5.556152896140e-01 5.556877584996e-01 5.483386976714e-01
3.250000000000e-01 8.910065241883e-01 5.551854806218e-01 5.662282860454e-01 5.551718106829e-01 5.552442199102e-01 5.479008554825e-01
3.252500000000e-01 8.902922986372e-01 5.547406216663e-01 5.657744756492e-01 5.547269627365e-01 5.547993121144e-01 5.474616614027e-01
3.255000000000e-01 8.895758763784e-01 5.542943947779e-01 5.653192702509e-01 5.542807468907e-01 5.543530362513e-01 5.470211165157e-01
3.257500000000e-01 8.888572591794e-01 5.538468010760e-01 5.648626709808e-01 5.538331642647e-01 5.539053934204e-01 5.465792219084e-01
3.260000000000e-01 8.881364488136e-01 5.533978416832e-01 5.644046789892e-01 5.533842159812e-01 5.534563847611e-01 5.461359786713e-01
3.262500000000e-01 8.874134470593e-01 5.529475177255e-01 5.639452954168e-01 5.529339031660e-01 5.530060113852e-01 5.456913878979e-01
3.265000000000e-01 8.866882557006e-01 5.524958303323e-01 5.634845214178e-01 5.524822269486e-01 5.525542744340e-01 5.452454506853e-01
3.267500000000e-01 8.859608765267e-01 5.520427806362e-01 5.630223581419e-01 5.520291884614e-01 5.521011750302e-01 5.447981681337e-01
3.270000000000e-01 8.852313113324e-01 5.515883697731e-01 5.625588067486e-01 5.515747888404e-01 5.516467143182e-01 5.443495413468e-01
3.272500000000e-01 8.844995619180e-01 5.511325988825e-01 5.620938683955e-01 5.511190292249e-01 5.511908934305e-01 5.438995714315e-01
3.275000000000e-01 8.837656300887e-01 5.506754691069e-01 5.616275442479e-01 5.506619107575e-01 5.507337135156e-01 5.434482594981e-01
3.277500000000e-01 8.830295176556e-01 5.502169815922e-01 5.611598354711e-01 5.502034345840e-01 5.502751757149e-01 5.429956066601e-01
3.280000000000e-01 8.822912264349e-01 5.497571374879e-01 5.606907432365e-01 5.497436018538e-01 5.498152811815e-01 5.425416140345e-01
3.282500000000e-01 8.815507582484e-01 5.492959379465e-01 5.602202687168e-01 5.492824137194e-01 5.493540310651e-01 5.420862827413e-01
3.285000000000e-01 8.808081149230e-01 5.488333841239e-01 5.597484130898e-01 5.488198713367e-01 5.488914265244e-01 5.416296139041e-01
3.287500000000e-01 8.800632982912e-01 5.483694771793e-01 5.592751775352e-01 5.483559758650e-01 5.484274687164e-01 5.411716086498e-01
3.290000000000e-01 8.793163101906e-01 5.479042182753e-01 5.588005632375e-01 5.478907284666e-01 5.479621588057e-01 5.407122681082e-01
3.292500000000e-01 8.785671524644e-01 5.474376085777e-01 5.583245713835e-01 5.474241303074e-01 5.474954979569e-01 5.402515934129e-01
3.295000000000e-01 8.778158269611e-01 5.469696492558e-01 5.578472031640e-01 5.469561825566e-01 5.470274873403e-01 5.397895857005e-01
3.297500000000e-01 8.770623355345e-01 5.465003414819e-01 5.573684597727e-01 5.464868863867e-01 5.465581281276e-01 5.393262461109e-01
3.300000000000e-01 8.763066800439e-01 5.460296864319e-01 5.568883424073e-01 5.460162429733e-01 5.460874214955e-01 5.388615757875e-01
3.302500000000e-01 8.755488623535e-01 5.455576852848e-01 5.564068522683e-01 5.455442534955e-01 5.456153686226e-01 5.383955758766e-01
3.305000000000e-01 8.747888843335e-01 5.450843392230e-01 5.559239905600e-01 5.450709191357e-01 5.451419706919e-01 5.379282475282e-01
3.307500000000e-01 8.740267478588e-01 5.446096494322e-01 5.554397584898e-01 5.445962410794e-01 5.446672288888e-01 5.374595918953e-01
3.310000000000e-01 8.732624548099e-01 5.441336171013e-01 5.549541572685e-01 5.441202205156e-01 5.441911444026e-01 5.369896101344e-01
3.312500000000e-01 8.724960070728e-01 5.436562434225e-01 5.544671881103e-01 5.436428586366e-01 5.437137184256e-01 5.365183034049e-01
3.315000000000e-01 8.717274065385e-01 5.431775295915e-01 5.539788522331e-01 5.431641566378e-01 5.432349521536e-01 5.360456728698e-01
3.317500000000e-01 8.709566551035e-01 5.426974768069e-01 5.534891508576e-01 5.426841157180e-01 5.427548467854e-01 5.355717196954e-01
3.320000000000e-01 8.701837546696e-01 5.422160862709e-01 5.529980852082e-01 5.422027370793e-01 5.422734035233e-01 5.350964450509e-01
3.322500000000e-01 8.694087071436e-01 5.417333591889e-01 5.525056565125e-01 5.417200219271e-01 5.417906235729e-01 5.346198501092e-01
3.325000000000e-01 8.686315144381e-01 5.412492967696e-01 5.520118660017e-01 5.412359714698e-01 5.413065081428e-01 5.341419360461e-01
3.327500000000e-01 8.678521784708e-01 5.407639002248e-01 5.515167149100e-01 5.407505869196e-01 5.408210584452e-01 5.336627040410e-01
3.330000000000e-01 8.670707011645e-01 5.402771707697e-01 5.510202044752e-01 5.402638694915e-01 5.403342756954e-01 5.331821552761e-01
3.332500000000e-01 8.662870844474e-01 5.397891096228e-01 5.505223359385e-01 5.397758204039e-01 5.398461611120e-01 5.327002909373e-01
3.335000000000e-01 8.655013302530e-01 5.392997180058e-01 5.500231105441e-01 5.392864408785e-01 5.393567159168e-01 5.322171122134e-01
3.337500000000e-01 8.647134405201e-01 5.388089971438e-01 5.495225295399e-01 5.387957321404e-01 5.388659413351e-01 5.317326202968e-01
3.340000000000e-01 8.639234171928e-01 5.383169482648e-01 5.490205941769e-01 5.383036954177e-01 5.383738385951e-01 5.312468163827e-01
3.342500000000e-01 8.631312622204e-01 5.378235726006e-01 5.485173057095e-01 5.378103319418e-01 5.378804089286e-01 5.307597016700e-01
3.345000000000e-01 8.623369775573e-01 5.373288713857e-01 5.480126653956e-01 5.373156429476e-01 5.373856535704e-01 5.302712773604e-01
3.347500000000e-01 8.615405651635e-01 5.368328458582e-01 5.475066744962e-01 5.368196296730e-01 5.368895737586e-01 5.297815446592e-01
3.350000000000e-01 8.607420270039e-01 5.363354972594e-01 5.469993342757e-01 5.363222933592e-01 5.363921707347e-01 5.292905047747e-01
3.352500000000e-01 8.599413650491e-01 5.358368268336e-01 5.464906460018e-01 5.358236352507e-01 5.358934457432e-01 5.287981589184e-01
3.355000000000e-01 8.591385812742e-01 5.353368358288e-01 5.459806109456e-01 5.353236565951e-01 5.353934000322e-01 5.283045083053e-01
3.357500000000e-01 8.583336776604e-01 5.348355254957e-01 5.454692303814e-01 5.348223586434e-01 5.348920348526e-01 5.278095541534e-01
3.360000000000e-01 8.575266561936e-01 5.343328970887e-01 5.449565055869e-01 5.343197426498e-01 5.343893514588e-01 5.273132976838e-01
3.362500000000e-01 8.567175188651e-01 5.338289518651e-01 5.444424378430e-01 5.338158098717e-01 5.338853511084e-01 5.268157401211e-01
3.365000000000e-01 8.559062676711e-01 5.333236910857e-01 5.439270284341e-01 5.333105615697e-01 5.333800350623e-01 5.263168826929e-01
3.367500000000e-01 8.550929046136e-01 5.328171160142e-01 5.434102786479e-01 5.328039990077e-01 5.328734045844e-01 5.258167266301e-01
3.370000000000e-01 8.542774316993e-01 5.323092279179e-01 5.428921897750e-01 5.322961234528e-01 5.323654609420e-01 5.253152731668e-01
3.372500000000e-01 8.534598509404e-01 5.318000280671e-01 5.423727631097e-01 5.317869361753e-01 5.318562054057e-01 5.248125235403e-01
3.375000000000e-01 8.526401643541e-01 5.312895177353e-01 5.418519999496e-01 5.312764384487e-01 5.313456392491e-01 5.243084789911e-01
3.377500000000e-01 8.518183739630e-01 5.307776981992e-01 5.413299015953e-01 5.307646315498e-01 5.308337637491e-01 5.238031407628e-01
3.380000000000e-01 8.509944817946e-01 5.302645707389e-01 5.408064693509e-01 5.302515167584e-01 5.303205801858e-01 5.232965101023e-01
3.382500000000e-01 8.501684898821e-01 5.297501366375e-01 5.402817045237e-01 5.297370953578e-01 5.298060898426e-01 5.227885882597e-01
3.385000000000e-01 8.493404002633e-01 5.292343971814e-01 5.397556084245e-01 5.292213686342e-01 5.292902940060e-01 5.222793764883e-01
3.387500000000e-01 8.485102149815e-01 5.287173536602e-01 5.392281823670e-01 5.287043378773e-01 5.287731939658e-01 5.217688760444e-01
3.390000000000e-01 8.476779360851e-01 5.281990073667e-01 5.386994276685e-01 5.281860043798e-01 5.282547910149e-01 5.212570881877e-01
3.392500000000e-01 8.468435656277e-01 5.276793595969e-01 5.381693456493e-01 5.276663694378e-01 5.277350864494e-01 5.207440141809e-01
3.395000000000e-01 8.460071056678e-01 5.271584116499e-01 5.376379376332e-01 5.271454343502e-01 5.272140815687e-01 5.202296552900e-01
3.397500000000e-01 8.451685582697e-01 5.266361648281e-01 5.371052049472e-01 5.266232004194e-01 5.266917776752e-01 5.197140127842e-01
3.400000000000e-01 8.443279255020e-01 5.261126204371e-01 5.365711489215e-01 5.260996689511e-01 5.261681760748e-01 5.191970879357e-01
3.402500000000e-01 8.434852094391e-01 5.255877797855e-01 5.360357708896e-01 5.255748412538e-01 5.256432780762e-01 5.186788820200e-01
3.405000000000e-01 8.426404121604e-01 5.250616441854e-01 5.354990721883e-01 5.250487186395e-01 5.251170849915e-01 5.181593963157e-01
3.407500000000e-01 8.417935357502e-01 5.245342149518e-01 5.349610541576e-01 5.245213024232e-01 5.245895981361e-01 5.176386321046e-01
3.410000000000e-01 8.409445822982e-01 5.240054934029e-01 5.344217181407e-01 5.239925939232e-01 5.240608188283e-01 5.171165906717e-01
3.412500000000e-01 8.400935538989e-01 5.234754808602e-01 5.338810654841e-01 5.234625944608e-01 5.235307483896e-01 5.165932733050e-01
3.415000000000e-01 8.392404526524e-01 5.229441786483e-01 5.333390975375e-01 5.229313053608e-01 5.229993881450e-01 5.160686812957e-01
3.417500000000e-01 8.383852806634e-01 5.224115880950e-01 5.327958156539e-01 5.223987279506e-01 5.224667394222e-01 5.155428159382e-01
3.420000000000e-01 8.375280400421e-01 5.218777105311e-01 5.322512211897e-01 5.218648635614e-01 5.219328035524e-01 5.150156785301e-01
3.422500000000e-01 8.366687329037e-01 5.213425472908e-01 5.317053155041e-01 5.213297135272e-01 5.213975818698e-01 5.144872703721e-01
3.425000000000e-01 8.358073613683e-01 5.208060997114e-01 5.311580999600e-01 5.207932791850e-01 5.208610757119e-01 5.139575927678e-01
3.427500000000e-01 8.349439275613e-01 5.202683691331e-01 5.306095759231e-01 5.202555618754e-01 5.203232864191e-01 5.134266470242e-01
3.430000000000e-01 8.340784336131e-01 5.197293568996e-01 5.300597447627e-01 5.197165629417e-01 5.197842153352e-01 5.128944344514e-01
3.432500000000e-01 8.332108816594e-01 5.191890643575e-01 5.295086078510e-01 5.191762837308e-01 5.192438638070e-01 5.123609563626e-01
3.435000000000e-01 8.323412738407e-01 5.186474928567e-01 5.289561665637e-01 5.186347255923e-01 5.187022331844e-01 5.118262140741e-01
3.437500000000e-01 8.314696123025e-01 5.181046437501e-01 5.284024222794e-01 5.180918898792e-01 5.181593248208e-01 5.112902089053e-01
3.440000000000e-01 8.305958991958e-01 5.175605183938e-01 5.278473763802e-01 5.175477779477e-01 5.176151400722e-01 5.107529421787e-01
3.442500000000e-01 8.297201366762e-01 5.170151181471e-01 5.272910302514e-01 5.170023911568e-01 5.170696802981e-01 5.102144152200e-01
3.445000000000e-01 8.288423269048e-01 5.164684443723e-01 5.267333852812e-01 5.164557308689e-01 5.165229468611e-01 5.096746293579e-01
3.447500000000e-01 8.279624720472e-01 5.159204984349e-01 5.261744428612e-01 5.159077984496e-01 5.159749411267e-01 5.091335859244e-01
3.450000000000e-01 8.270805742746e-01 5.153712817036e-01 5.256142043864e-01 5.153585952672e-01 5.154256644638e-01 5.085912862543e-01
3.452500000000e-01 8.261966357628e-01 5.148207955499e-01 5.250526712546e-01 5.148081226937e-01 5.148751182442e-01 5.080477316858e-01
3.455000000000e-01 8.253106586930e-01 5.142690413489e-01 5.244898448671e-01 5.142563821037e-01 5.143233038429e-01 5.075029235601e-01
3.457500000000e-01 8.244226452511e-01 5.137160204784e-01 5.239257266281e-01 5.137033748752e-01 5.137702226381e-01 5.069568632213e-01
3.460000000000e-01 8.235325976284e-01 5.131617343196e-01 5.233603179453e-01 5.131491023893e-01 5.132158760111e-01 5.064095520169e-01
3.462500000000e-01 8.226405180209e-01 5.126061842565e-01 5.227936202293e-01 5.125935660301e-01 5.126602653460e-01 5.058609912972e-01
3.465000000000e-01 8.217464086296e-01 5.120493716765e-01 5.222256348940e-01 5.120367671847e-01 5.121033920305e-01 5.053111824158e-01
3.467500000000e-01 8.208502716608e-01 5.114912979700e-01 5.216563633565e-01 5.114787072437e-01 5.115452574550e-01 5.047601267293e-01
3.470000000000e-01 8.199521093255e-01 5.109319645304e-01 5.210858070371e-01 5.109193876004e-01 5.109858630132e-01 5.042078255974e-01
3.472500000000e-01 8.190519238398e-01 5.103713727542e-01 5.205139673592e-01 5.103588096514e-01 5.104252101018e-01 5.036542803827e-01
3.475000000000e-01 8.181497174250e-01 5.098095240412e-01 5.199408457492e-01 5.097969747962e-01 5.098633001206e-01 5.030994924512e-01
3.477500000000e-01 8.172454923071e-01 5.092464197941e-01 5.193664436369e-01 5.092338844375e-01 5.093001344725e-01 5.025434631718e-01
3.480000000000e-01 8.163392507172e-01 5.086820614186e-01 5.187907624553e-01 5.086695399813e-01 5.087357145635e-01 5.019861939163e-01
3.482500000000e-01 8.154309948913e-01 5.081164503237e-01 5.182138036403e-01 5.081039428362e-01 5.081700418027e-01 5.014276860597e-01
3.485000000000e-01 8.145207270705e-01 5.075495879214e-01 5.176355686311e-01 5.075370944144e-01 5.076031176022e-01 5.008679409802e-01
3.487500000000e-01 8.136084495008e-01 5.069814756267e-01 5.170560588700e-01 5.069689961308e-01 5.070349433773e-01 5.003069600588e-01
3.490000000000e-01 8.126941644332e-01 5.064121148578e-01 5.164752758025e-01 5.063996494035e-01 5.064655205462e-01 4.997447446798e-01
3.492500000000e-01 8.117778741233e-01 5.058415070357e-01 5.158932208772e-01 5.058290556536e-01 5.058948505303e-01 4.991812962302e-01
3.495000000000e-01 8.108595808323e-01 5.052696535848e-01 5.153098955458e-01 5.052572163053e-01 5.053229347540e-01 4.986166161004e-01
3.497500000000e-01 8.099392868260e-01 5.046965559324e-01 5.147253012632e-01 5.046841327859e-01 5.047497746448e-01 4.980507056837e-01
3.500000000000e-01 8.090169943749e-01 5.041222155087e-01 5.141394394873e-01 5.041098065258e-01 5.041753716331e-01 4.974835663764e-01
3.502500000000e-01 8.080927057548e-01 5.035466337473e-01 5.135523116793e-01 5.035342389584e-01 5.035997271527e-01 4.969151995779e-01
3.505000000000e-01 8.071664232464e-01 5.029698120846e-01 5.129639193034e-01 5.029574315200e-01 5.030228426401e-01 4.963456066905e-01
3.507500000000e-01 8.062381491350e-01 5.023917519601e-01 5.123742638269e-01 5.023793856501e-01 5.024447195350e-01 4.957747891196e-01
3.510000000000e-01 8.053078857111e-01 5.018124548162e-01 5.117833467203e-01 5.018001027912e-01 5.018653592801e-01 4.952027482737e-01
3.512500000000e-01 8.043756352701e-01 5.012319220987e-01 5.111911694572e-01 5.012195843889e-01 5.012847633211e-01 4.946294855643e-01
3.515000000000e-01 8.034414001121e-01 5.006501552561e-01 5.105977335142e-01 5.006378318918e-01 5.007029331070e-01 4.940550024058e-01
3.517500000000e-01 8.025051825423e-01 5.000671557401e-01 5.100030403711e-01 5.000548467515e-01 5.001198700893e-01 4.934793002157e-01
3.520000000000e-01 8.015669848708e-01 4.994829250053e-01 5.094070915108e-01 4.994706304225e-01 4.995355757232e-01 4.929023804145e-01
3.522500000000e-01 8.006268094125e-01 4.988974645095e-01 5.088098884192e-01 4.988851843627e-01 4.989500514662e-01 4.923242444256e-01
3.525000000000e-01 7.996846584871e-01 4.983107757133e-01 5.082114325854e-01 4.982985100326e-01 4.983632987796e-01 4.917448936756e-01
3.527500000000e-01 7.987405344193e-01 4.977228600805e-01 5.076117255016e-01 4.977106088960e-01 4.977753191270e-01 4.911643295940e-01
3.530000000000e-01 7.977944395386e-01 4.971337190778e-01 5.070107686629e-01 4.971214824195e-01 4.971861139754e-01 4.905825536132e-01
3.532500000000e-01 7.968463761795e-01 4.965433541750e-01 5.064085635676e-01 4.965311320730e-01 4.965956847948e-01 4.899995671687e-01
3.535000000000e-01 7.958963466810e-01 4.959517668448e-01 5.058051117172e-01 4.959395593291e-01 4.960040330580e-01 4.894153716990e-01
3.537500000000e-01 7.949443533875e-01 4.953589585631e-01 5.052004146160e-01 4.953467656636e-01 4.954111602412e-01 4.888299686456e-01
3.540000000000e-01 7.939903986479e-01 4.947649308086e-01 5.045944737717e-01 4.947527525552e-01 4.948170678230e-01 4.882433594527e-01
3.542500000000e-01 7.930344848158e-01 4.941696850629e-01 5.039872906947e-01 4.941575214856e-01 4.942217572856e-01 4.876555455679e-01
3.545000000000e-01 7.920766142500e-01 4.935732228110e-01 5.033788668988e-01 4.935610739395e-01 4.936252301139e-01 4.870665284416e-01
3.547500000000e-01 7.911167893139e-01 4.929755455405e-01 5.027692039005e-01 4.929634114047e-01 4.930274877957e-01 4.864763095270e-01
3.550000000000e-01 7.901550123757e-01 4.923766547421e-01 5.021583032198e-01 4.923645353719e-01 4.924285318220e-01 4.858848902804e-01
3.552500000000e-01 7.891912858085e-01 4.917765519096e-01 5.015461663793e-01 4.917644473346e-01 4.918283636866e-01 4.852922721612e-01
3.555000000000e-01 7.882256119904e-01 4.911752385395e-01 5.009327949049e-01 4.911631487895e-01 4.912269848864e-01 4.846984566316e-01
3.557500000000e-01 7.872579933039e-01 4.905727161317e-01 5.003181903256e-01 4.905606412364e-01 4.906243969213e-01 4.841034451567e-01
3.560000000000e-01 7.862884321366e-01 4.899689861887e-01 4.997023541732e-01 4.899569261776e-01 4.900206012940e-01 4.835072392046e-01
3.562500000000e-01 7.853169308807e-01 4.893640502160e-01 4.990852879827e-01 4.893520051189e-01 4.894155995104e-01 4.829098402465e-01
3.565000000000e-01 7.843434919334e-01 4.887579097223e-01 4.984669932921e-01 4.887458795688e-01 4.888093930790e-01 4.823112497564e-01
3.567500000000e-01 7.833681176965e-01 4.881505662190e-01 4.978474716424e-01 4.881385510386e-01 4.882019835118e-01 4.817114692113e-01
3.570000000000e-01 7.823908105766e-01 4.875420212207e-01 4.972267245777e-01 4.875300210429e-01 4.875933723232e-01 4.811105000909e-01
3.572500000000e-01 7.814115729852e-01 4.869322762446e-01 4.966047536450e-01 4.869202910989e-01 4.869835610309e-01 4.805083438783e-01
3.575000000000e-01 7.804304073384e-01 4.863213328113e-01 4.959815603944e-01 4.863093627272e-01 4.863725511554e-01 4.799050020590e-01
3.577500000000e-01 7.794473160570e-01 4.857091924439e-01 4.953571463790e-01 4.856972374508e-01 4.857603442203e-01 4.793004761219e-01
3.580000000000e-01 7.784623015670e-01 4.850958566688e-01 4.947315131549e-01 4.850839167962e-01 4.851469417519e-01 4.786947675585e-01
3.582500000000e-01 7.774753662986e-01 4.844813270152e-01 4.941046622812e-01 4.844694022922e-01 4.845323452796e-01 4.780878778633e-01
3.585000000000e-01 7.764865126871e-01 4.838656050150e-01 4.934765953199e-01 4.838536954712e-01 4.839165563358e-01 4.774798085338e-01
3.587500000000e-01 7.754957431723e-01 4.832486922035e-01 4.928473138363e-01 4.832367978680e-01 4.832995764557e-01 4.768705610704e-01
3.590000000000e-01 7.745030601987e-01 4.826305901186e-01 4.922168193983e-01 4.826187110207e-01 4.826814071774e-01 4.762601369762e-01
3.592500000000e-01 7.735084662159e-01 4.820113003011e-01 4.915851135771e-01 4.819994364701e-01 4.820620500420e-01 4.756485377576e-01
3.595000000000e-01 7.725119636778e-01 4.813908242949e-01 4.909521979467e-01 4.813789757598e-01 4.814415065935e-01 4.750357649234e-01
3.597500000000e-01 7.715135550433e-01 4.807691636466e-01 4.903180740842e-01 4.807573304368e-01 4.808197783788e-01 4.744218199857e-01
3.600000000000e-01 7.705132427758e-01 4.801463199060e-01 4.896827435696e-01 4.801345020505e-01 4.801968669478e-01 4.738067044593e-01
3.602500000000e-01 7.695110293435e-01 4.795222946256e-01 4.890462079858e-01 4.795104921534e-01 4.795727738531e-01 4.731904198620e-01
3.605000000000e-01 7.685069172191e-01 4.788970893608e-01 4.884084689189e-01 4.788853023011e-01 4.789475006504e-01 4.725729677143e-01
3.607500000000e-01 7.675009088803e-01 4.782707056700e-01 4.877695279577e-01 4.782589340517e-01 4.783210488983e-01 4.719543495399e-01
3.610000000000e-01 7.664930068093e-01 4.776431451143e-01 4.871293866941e-01 4.776313889664e-01 4.776934201581e-01 4.713345668650e-01
3.612500000000e-01 7.654832134931e-01 4.770144092580e-01 4.864880467231e-01 4.770026686094e-01 4.770646159942e-01 4.707136212189e-01
3.615000000000e-01 7.644715314231e-01 4.763844996680e-01 4.858455096423e-01 4.763727745478e-01 4.764346379738e-01 4.700915141337e-01
3.617500000000e-01 7.634579630956e-01 4.757534179143e-01 4.852017770526e-01 4.757417083512e-01 4.758034876670e-01 4.694682471444e-01
3.620000000000e-01 7.624425110115e-01 4.751211655696e-01 4.845568505575e-01 4.751094715924e-01 4.751711666467e-01 4.688438217890e-01
3.622500000000e-01 7.614251776762e-01 4.744877442095e-01 4.839107317638e-01 4.744760658472e-01 4.745376764888e-01 4.682182396080e-01
3.625000000000e-01 7.604059656001e-01 4.738531554127e-01 4.832634222810e-01 4.738414926939e-01 4.739030187720e-01 4.675915021450e-01
3.627500000000e-01 7.593848772977e-01 4.732174007605e-01 4.826149237217e-01 4.732057537139e-01 4.732671950780e-01 4.669636109465e-01
3.630000000000e-01 7.583619152887e-01 4.725804818371e-01 4.819652377011e-01 4.725688504915e-01 4.726302069910e-01 4.663345675617e-01
3.632500000000e-01 7.573370820971e-01 4.719424002297e-01 4.813143658378e-01 4.719307846138e-01 4.719920560986e-01 4.657043735427e-01
3.635000000000e-01 7.563103802515e-01 4.713031575283e-01 4.806623097530e-01 4.712915576706e-01 4.713527439907e-01 4.650730304444e-01
3.637500000000e-01 7.552818122852e-01 4.706627553256e-01 4.800090710708e-01 4.706511712548e-01 4.707122722605e-01 4.644405398247e-01
3.640000000000e-01 7.542513807360e-01 4.700211952174e-01 4.793546514184e-01 4.700096269621e-01 4.700706425039e-01 4.638069032442e-01
3.642500000000e-01 7.532190881467e-01 4.693784788022e-01 4.786990524258e-01 4.693669263907e-01 4.694278563194e-01 4.631721222662e-01
3.645000000000e-01 7.521849370641e-01 4.687346076813e-01 4.780422757259e-01 4.687230711423e-01 4.687839153087e-01 4.625361984570e-01
3.647500000000e-01 7.511489300400e-01 4.680895834589e-01 4.773843229545e-01 4.680780628208e-01 4.681388210763e-01 4.618991333857e-01
3.650000000000e-01 7.501110696305e-01 4.674434077421e-01 4.767251957504e-01 4.674319030334e-01 4.674925752292e-01 4.612609286243e-01
3.652500000000e-01 7.490713583965e-01 4.667960821408e-01 4.760648957551e-01 4.667845933896e-01 4.668451793776e-01 4.606215857473e-01
3.655000000000e-01 7.480297989034e-01 4.661476082676e-01 4.754034246131e-01 4.661361355024e-01 4.661966351344e-01 4.599811063324e-01
3.657500000000e-01 7.469863937212e-01 4.654979877380e-01 4.747407839719e-01 4.654865309871e-01 4.655469441152e-01 4.593394919598e-01
3.660000000000e-01 7.459411454242e-01 4.648472221703e-01 4.740769754817e-01 4.648357814620e-01 4.648961079386e-01 4.586967442127e-01
3.662500000000e-01 7.448940565916e-01 4.641953131857e-01 4.734120007956e-01 4.641838885482e-01 4.642441282259e-01 4.580528646770e-01
3.665000000000e-01 7.438451298070e-01 4.635422624082e-01 4.727458615697e-01 4.635308538697e-01 4.635910066013e-01 4.574078549413e-01
3.667500000000e-01 7.427943676585e-01 4.628880714644e-01 4.720785594627e-01 4.628766790531e-01 4.629367446916e-01 4.567617165973e-01
3.670000000000e-01 7.417417727387e-01 4.622327419839e-01 4.714100961365e-01 4.622213657279e-01 4.622813441267e-01 4.561144512391e-01
3.672500000000e-01 7.406873476449e-01 4.615762755992e-01 4.707404732557e-01 4.615649155265e-01 4.616248065390e-01 4.554660604639e-01
3.675000000000e-01 7.396310949786e-01 4.609186739452e-01 4.700696924878e-01 4.609073300839e-01 4.609671335640e-01 4.548165458714e-01
3.677500000000e-01 7.385730173461e-01 4.602599386600e-01 4.693977555029e-01 4.602486110381e-01 4.603083268397e-01 4.541659090643e-01
3.680000000000e-01 7.375131173582e-01 4.596000713842e-01 4.687246639742e-01 4.595887600297e-01 4.596483880071e-01 4.535141516480e-01
3.682500000000e-01 7.364513976299e-01 4.589390737614e-01 4.680504195779e-01 4.589277787022e-01 4.589873187099e-01 4.528612752306e-01
3.685000000000e-01 7.353878607810e-01 4.582769474378e-01 4.673750239927e-01 4.582656687019e-01 4.583251205945e-01 4.522072814230e-01
3.687500000000e-01 7.343225094356e-01 4.576136940625e-01 4.666984789002e-01 4.576024316777e-01 4.576617953102e-01 4.515521718389e-01
3.690000000000e-01 7.332553462226e-01 4.569493152873e-01 4.660207859851e-01 4.569380692813e-01 4.569973445089e-01 4.508959480947e-01
3.692500000000e-01 7.321863737748e-01 4.562838127667e-01 4.653419469345e-01 4.562725831674e-01 4.563317698455e-01 4.502386118095e-01
3.695000000000e-01 7.311155947298e-01 4.556171881581e-01 4.646619634386e-01 4.556059749932e-01 4.556650729775e-01 4.495801646054e-01
3.697500000000e-01 7.300430117299e-01 4.549494431216e-01 4.639808371905e-01 4.549382464190e-01 4.549972555653e-01 4.489206081069e-01
3.700000000000e-01 7.289686274214e-01 4.542805793201e-01 4.632985698860e-01 4.542693991072e-01 4.543283192718e-01 4.482599439414e-01
3.702500000000e-01 7.278924444552e-01 4.536105984190e-01 4.626151632234e-01 4.535994347237e-01 4.536582657628e-01 4.475981737390e-01
3.705000000000e-01 7.268144654869e-01 4.529395020869e-01 4.619306189044e-01 4.529283549365e-01 4.529870967069e-01 4.469352991327e-01
3.707500000000e-01 7.257346931760e-01 4.522672919946e-01 4.612449386330e-01 4.522561614170e-01 4.523148137753e-01 4.462713217579e-01
3.710000000000e-01 7.246531301871e-01 4.515939698162e-01 4.605581241163e-01 4.515828558386e-01 4.516414186422e-01 4.456062432531e-01
3.712500000000e-01 7.235697791885e-01 4.509195372280e-01 4.598701770641e-01 4.509084398781e-01 4.509669129841e-01 4.449400652591e-01
3.715000000000e-01 7.224846428534e-01 4.502439959094e-01 4.591810991888e-01 4.502329152146e-01 4.502912984808e-01 4.442727894197e-01
3.717500000000e-01 7.213977238593e-01 4.495673475424e-01 4.584908922059e-01 4.495562835301e-01 4.496145768141e-01 4.436044173814e-01
3.720000000000e-01 7.203090248879e-01 4.488895938117e-01 4.577995578336e-01 4.488785465093e-01 4.489367496693e-01 4.429349507932e-01
3.722500000000e-01 7.192185486257e-01 4.482107364046e-01 4.571070977926e-01 4.481997058394e-01 4.482578187338e-01 4.422643913072e-01
3.725000000000e-01 7.181262977632e-01 4.475307770115e-01 4.564135138067e-01 4.475197632108e-01 4.475777856979e-01 4.415927405777e-01
3.727500000000e-01 7.170322749954e-01 4.468497173250e-01 4.557188076024e-01 4.468387203161e-01 4.468966522549e-01 4.409200002620e-01
3.730000000000e-01 7.159364830218e-01 4.461675590408e-01 4.550229809088e-01 4.461565788508e-01 4.462144201003e-01 4.402461720200e-01
3.732500000000e-01 7.148389245461e-01 4.454843038571e-01 4.543260354579e-01 4.454733405133e-01 4.455310909327e-01 4.395712575144e-01
3.735000000000e-01 7.137396022765e-01 4.447999534748e-01 4.536279729844e-01 4.447890070043e-01 4.448466664533e-01 4.388952584104e-01
3.737500000000e-01 7.126385189252e-01 4.441145095976e-01 4.529287952258e-01 4.441035800275e-01 4.441611483657e-01 4.382181763759e-01
3.740000000000e-01 7.115356772093e-01 4.434279739318e-01 4.522285039223e-01 4.434170612891e-01 4.434745383766e-01 4.375400130817e-01
3.742500000000e-01 7.104310798497e-01 4.427403481863e-01 4.515271008168e-01 4.427294524982e-01 4.427868381953e-01 4.368607702010e-01
3.745000000000e-01 7.093247295723e-01 4.420516340729e-01 4.508245876551e-01 4.420407553662e-01 4.420980495334e-01 4.361804494098e-01
3.747500000000e-01 7.082166291065e-01 4.413618333059e-01 4.501209661854e-01 4.413509716076e-01 4.414081741057e-01 4.354990523866e-01
3.750000000000e-01 7.071067811866e-01 4.406709476023e-01 4.494162381591e-01 4.406601029394e-01 4.407172136293e-01 4.348165808129e-01
3.752500000000e-01 7.059951885510e-01 4.399789786819e-01 4.487104053299e-01 4.399681510811e-01 4.400251698241e-01 4.341330363725e-01
3.755000000000e-01 7.048818539424e-01 4.392859282669e-01 4.480034694545e-01 4.392751177551e-01 4.393320444127e-01 4.334484207519e-01
3.757500000000e-01 7.037667801079e-01 4.385917980823e-01 4.472954322921e-01 4.385810046863e-01 4.386378391203e-01 4.327627356405e-01
3.760000000000e-01 7.026499697989e-01 4.378965898558e-01 4.465862956047e-01 4.378858136023e-01 4.379425556747e-01 4.320759827300e-01
3.762500000000e-01 7.015314257708e-01 4.372003053176e-01 4.458760611572e-01 4.371895462335e-01 4.372461958064e-01 4.313881637150e-01
3.765000000000e-01 7.004111507838e-01 4.365029462008e-01 4.451647307168e-01 4.364922043125e-01 4.365487612487e-01 4.306992802926e-01
3.767500000000e-01 6.992891476018e-01 4.358045142408e-01 4.444523060537e-01 4.357937895752e-01 4.358502537372e-01 4.300093341625e-01
3.770000000000e-01 6.981654189935e-01 4.351050111760e-01 4.437387889407e-01 4.350943037595e-01 4.351506750104e-01 4.293183270271e-01
3.772500000000e-01 6.970399677313e-01 4.344044387471e-01 4.430241811533e-01 4.343937486063e-01 4.344500268093e-01 4.286262605915e-01
3.775000000000e-01 6.959127965924e-01 4.337027986975e-01 4.423084844696e-01 4.336921258590e-01 4.337483108776e-01 4.279331365631e-01
3.777500000000e-01 6.947839083576e-01 4.330000927735e-01 4.415917006704e-01 4.329894372637e-01 4.330455289617e-01 4.272389566523e-01
3.780000000000e-01 6.936533058128e-01 4.322963227237e-01 4.408738315395e-01 4.322856845689e-01 4.323416828104e-01 4.265437225718e-01
3.782500000000e-01 6.925209917474e-01 4.315914902993e-01 4.401548788628e-01 4.315808695261e-01 4.316367741752e-01 4.258474360371e-01
3.785000000000e-01 6.913869689552e-01 4.308855972544e-01 4.394348444293e-01 4.308749938891e-01 4.309308048103e-01 4.251500987662e-01
3.787500000000e-01 6.902512402344e-01 4.301786453454e-01 4.387137300305e-01 4.301680594143e-01 4.302237764724e-01 4.244517124796e-01
3.790000000000e-01 6.891138083873e-01 4.294706363315e-01 4.379915374606e-01 4.294600678609e-01 4.295156909209e-01 4.237522789007e-01
3.792500000000e-01 6.879746762204e-01 4.287615719744e-01 4.372682685164e-01 4.287510209905e-01 4.288065499177e-01 4.230517997551e-01
3.795000000000e-01 6.868338465444e-01 4.280514540385e-01 4.365439249974e-01 4.280409205674e-01 4.280963552274e-01 4.223502767713e-01
3.797500000000e-01 6.856913221741e-01 4.273402842905e-01 4.358185087057e-01 4.273297683585e-01 4.273851086170e-01 4.216477116802e-01
3.800000000000e-01 6.845471059287e-01 4.266280645000e-01 4.350920214460e-01 4.266175661331e-01 4.266728118562e-01 4.209441062152e-01
3.802500000000e-01 6.834012006313e-01 4.259147964391e-01 4.343644650257e-01 4.259043156634e-01 4.259594667173e-01 4.202394621125e-01
3.805000000000e-01 6.822536091094e-01 4.252004818824e-01 4.336358412549e-01 4.251900187239e-01 4.252450749752e-01 4.195337811107e-01
3.807500000000e-01 6.811043341945e-01 4.244851226071e-01 4.329061519461e-01 4.244746770918e-01 4.245296384072e-01 4.188270649510e-01
3.810000000000e-01 6.799533787224e-01 4.237687203929e-01 4.321753989148e-01 4.237582925468e-01 4.238131587934e-01 4.181193153772e-01
3.812500000000e-01 6.788007455330e-01 4.230512770221e-01 4.314435839786e-01 4.230408668711e-01 4.230956379163e-01 4.174105341355e-01
3.815000000000e-01 6.776464374701e-01 4.223327942797e-01 4.307107089582e-01 4.223224018496e-01 4.223770775609e-01 4.167007229748e-01
3.817500000000e-01 6.764904573820e-01 4.216132739531e-01 4.299767756765e-01 4.216028992697e-01 4.216574795150e-01 4.159898836465e-01
3.820000000000e-01 6.753328081211e-01 4.208927178322e-01 4.292417859593e-01 4.208823609214e-01 4.209368455686e-01 4.152780179045e-01
3.822500000000e-01 6.741734925435e-01 4.201711277096e-01 4.285057416348e-01 4.201607885971e-01 4.202151775147e-01 4.145651275052e-01
3.825000000000e-01 6.730125135098e-01 4.194485053803e-01 4.277686445340e-01 4.194381840918e-01 4.194924771483e-01 4.138512142078e-01
3.827500000000e-01 6.718498738846e-01 4.187248526419e-01 4.270304964903e-01 4.187145492030e-01 4.187687462673e-01 4.131362797736e-01
3.830000000000e-01 6.706855765367e-01 4.180001712946e-01 4.262912993397e-01 4.179898857309e-01 4.180439866722e-01 4.124203259667e-01
3.832500000000e-01 6.695196243388e-01 4.172744631409e-01 4.255510549208e-01 4.172641954780e-01 4.173182001656e-01 4.117033545537e-01
3.835000000000e-01 6.683520201678e-01 4.165477299860e-01 4.248097650748e-01 4.165374802495e-01 4.165913885530e-01 4.109853673035e-01
3.837500000000e-01 6.671827669046e-01 4.158199736376e-01 4.240674316456e-01 4.158097418529e-01 4.158635536423e-01 4.102663659878e-01
3.840000000000e-01 6.660118674342e-01 4.150911959059e-01 4.233240564795e-01 4.150809820985e-01 4.151346972439e-01 4.095463523807e-01
3.842500000000e-01 6.648393246458e-01 4.143613986036e-01 4.225796414252e-01 4.143512027990e-01 4.144048211707e-01 4.088253282586e-01
3.845000000000e-01 6.636651414324e-01 4.136305835458e-01 4.218341883344e-01 4.136204057692e-01 4.136739272381e-01 4.081032954006e-01
3.847500000000e-01 6.624893206913e-01 4.128987525504e-01 4.210876990610e-01 4.128885928272e-01 4.129420172640e-01 4.073802555884e-01
3.850000000000e-01 6.613118653236e-01 4.121659074373e-01 4.203401754615e-01 4.121557657928e-01 4.122090930688e-01 4.066562106059e-01
3.852500000000e-01 6.601327782347e-01 4.114320500294e-01 4.195916193950e-01 4.114219264888e-01 4.114751564755e-01 4.059311622396e-01
3.855000000000e-01 6.589520623337e-01 4.106971821517e-01 4.188420327232e-01 4.106870767401e-01 4.107402093093e-01 4.052051122785e-01
3.857500000000e-01 6.577697205340e-01 4.099613056318e-01 4.180914173101e-01 4.099512183746e-01 4.100042533981e-01 4.044780625140e-01
3.860000000000e-01 6.565857557530e-01 4.092244223000e-01 4.173397750225e-01 4.092143532222e-01 4.092672905723e-01 4.037500147402e-01
3.862500000000e-01 6.554001709118e-01 4.084865339888e-01 4.165871077296e-01 4.084764831154e-01 4.085293226647e-01 4.030209707533e-01
3.865000000000e-01 6.542129689359e-01 4.077476425332e-01 4.158334173031e-01 4.077376098892e-01 4.077903515105e-01 4.022909323523e-01
3.867500000000e-01 6.530241527545e-01 4.070077497707e-01 4.150787056173e-01 4.069977353812e-01 4.070503789474e-01 4.015599013383e-01
3.870000000000e-01 6.518337253009e-01 4.062668575412e-01 4.143229745488e-01 4.062568614312e-01 4.063094068156e-01 4.008278795153e-01
3.872500000000e-01 6.506416895123e-01 4.055249676872e-01 4.135662259769e-01 4.055149898815e-01 4.055674369578e-01 4.000948686892e-01
3.875000000000e-01 6.494480483302e-01 4.047820820536e-01 4.128084617833e-01 4.047721225771e-01 4.048244712190e-01 3.993608706689e-01
3.877500000000e-01 6.482528046995e-01 4.040382024876e-01 4.120496838524e-01 4.040282613650e-01 4.040805114467e-01 3.986258872653e-01
3.880000000000e-01 6.470559615694e-01 4.032933308389e-01 4.112898940708e-01 4.032834080951e-01 4.033355594909e-01 3.978899202920e-01
3.882500000000e-01 6.458575218931e-01 4.025474689597e-01 4.105290943277e-01 4.025375646194e-01 4.025896172040e-01 3.971529715648e-01
3.885000000000e-01 6.446574886275e-01 4.018006187047e-01 4.097672865148e-01 4.017907327925e-01 4.018426864408e-01 3.964150429022e-01
3.887500000000e-01 6.434558647338e-01 4.010527819308e-01 4.090044725264e-01 4.010429144715e-01 4.010947690585e-01 3.956761361248e-01
3.890000000000e-01 6.422526531766e-01 4.003039604975e-01 4.082406542589e-01 4.002941115155e-01 4.003458669169e-01 3.949362530559e-01
3.892500000000e-01 6.410478569248e-01 3.995541562665e-01 4.074758336115e-01 3.995443257866e-01 3.995959818779e-01 3.941953955211e-01
3.895000000000e-01 6.398414789512e-01 3.988033711023e-01 4.067100124858e-01 3.987935591488e-01 3.988451158061e-01 3.934535653483e-01
3.897500000000e-01 6.386335222323e-01 3.980516068714e-01 4.059431927857e-01 3.980418134689e-01 3.980932705682e-01 3.927107643680e-01
3.900000000000e-01 6.374239897487e-01 3.972988654429e-01 4.051753764178e-01 3.972890906157e-01 3.973404480338e-01 3.919669944129e-01
3.902500000000e-01 6.362128844847e-01 3.965451486883e-01 4.044065652910e-01 3.965353924609e-01 3.965866500743e-01 3.912222573181e-01
3.905000000000e-01 6.350002094287e-01 3.957904584814e-01 4.036367613166e-01 3.957807208780e-01 3.958318785640e-01 3.904765549214e-01
3.907500000000e-01 6.337859675729e-01 3.950347966984e-01 4.028659664085e-01 3.950250777435e-01 3.950761353791e-01 3.897298890626e-01
3.910000000000e-01 6.325701619131e-01 3.942781652180e-01 4.020941824827e-01 3.942684649357e-01 3.943194223987e-01 3.889822615840e-01
3.912500000000e-01 6.313527954494e-01 3.935205659212e-01 4.013214114580e-01 3.935108843357e-01 3.935617415039e-01 3.882336743304e-01
3.915000000000e-01 6.301338711854e-01 3.927620006913e-01 4.005476552555e-01 3.927523378268e-01 3.928030945783e-01 3.874841291487e-01
3.917500000000e-01 6.289133921287e-01 3.920024714141e-01 3.997729157986e-01 3.919928272947e-01 3.920434835079e-01 3.867336278885e-01
3.920000000000e-01 6.276913612907e-01 3.912419799776e-01 3.989971950133e-01 3.912323546275e-01 3.912829101810e-01 3.859821724015e-01
3.922500000000e-01 6.264677816867e-01 3.904805282723e-01 3.982204948277e-01 3.904709217155e-01 3.905213764883e-01 3.852297645419e-01
3.925000000000e-01 6.252426563357e-01 3.897181181911e-01 3.974428171727e-01 3.897085304515e-01 3.897588843228e-01 3.844764061661e-01
3.927500000000e-01 6.240159882606e-01 3.889547516290e-01 3.966641639813e-01 3.889451827306e-01 3.889954355798e-01 3.837220991330e-01
3.930000000000e-01 6.227877804881e-01 3.881904304836e-01 3.958845371891e-01 3.881808804503e-01 3.882310321572e-01 3.829668453037e-01
3.932500000000e-01 6.215580360487e-01 3.874251566548e-01 3.951039387340e-01 3.874156255103e-01 3.874656759549e-01 3.822106465419e-01
3.935000000000e-01 6.203267579765e-01 3.866589320446e-01 3.943223705562e-01 3.866494198129e-01 3.866993688755e-01 3.814535047133e-01
3.937500000000e-01 6.190939493099e-01 3.858917585576e-01 3.935398345983e-01 3.858822652624e-01 3.859321128235e-01 3.806954216860e-01
3.940000000000e-01 6.178596130904e-01 3.851236381006e-01 3.927563328054e-01 3.851141637656e-01 3.851639097062e-01 3.799363993307e-01
3.942500000000e-01 6.166237523637e-01 3.843545725828e-01 3.919718671249e-01 3.843451172317e-01 3.843947614327e-01 3.791764395200e-01
3.945000000000e-01 6.153863701791e-01 3.835845639156e-01 3.911864395064e-01 3.835751275720e-01 3.836246699149e-01 3.784155441292e-01
3.947500000000e-01 6.141474695899e-01 3.828136140127e-01 3.904000519022e-01 3.828041967004e-01 3.828536370667e-01 3.776537150357e-01
3.950000000000e-01 6.129070536530e-01 3.820417247904e-01 3.896127062667e-01 3.820323265326e-01 3.820816648045e-01 3.768909541191e-01
3.952500000000e-01 6.116651254288e-01 3.812688981668e-01 3.888244045566e-01 3.812595189873e-01 3.813087550468e-01 3.761272632616e-01
3.955000000000e-01 6.104216879816e-01 3.804951360629e-01 3.880351487313e-01 3.804857759849e-01 3.805349097145e-01 3.753626443475e-01
3.957500000000e-01 6.091767443796e-01 3.797204404013e-01 3.872449407521e-01 3.797110994484e-01 3.797601307309e-01 3.745970992633e-01
3.960000000000e-01 6.079302976946e-01 3.789448131075e-01 3.864537825829e-01 3.789354913030e-01 3.789844200214e-01 3.738306298980e-01
3.962500000000e-01 6.066823510020e-01 3.781682561090e-01 3.856616761899e-01 3.781589534761e-01 3.782077795138e-01 3.730632381428e-01
3.965000000000e-01 6.054329073810e-01 3.773907713355e-01 3.848686235415e-01 3.773814878976e-01 3.774302111380e-01 3.722949258912e-01
3.967500000000e-01 6.041819699145e-01 3.766123607191e-01 3.840746266085e-01 3.766030964995e-01 3.766517168265e-01 3.715256950389e-01
3.970000000000e-01 6.029295416891e-01 3.758330261943e-01 3.832796873641e-01 3.758237812160e-01 3.758722985138e-01 3.707555474838e-01
3.972500000000e-01 6.016756257949e-01 3.750527696975e-01 3.824838077836e-01 3.750435439837e-01 3.750919581368e-01 3.699844851262e-01
3.975000000000e-01 6.004202253259e-01 3.742715931677e-01 3.816869898449e-01 3.742623867415e-01 3.743106976345e-01 3.692125098688e-01
3.977500000000e-01 5.991633433797e-01 3.734894985459e-01 3.808892355278e-01 3.734803114305e-01 3.735285189482e-01 3.684396236161e-01
3.980000000000e-01 5.979049830575e-01 3.727064877756e-01 3.800905468148e-01 3.726973199938e-01 3.727454240216e-01 3.676658282753e-01
3.982500000000e-01 5.966451474642e-01 3.719225628023e-01 3.792909256904e-01 3.719134143771e-01 3.719614148005e-01 3.668911257557e-01
3.985000000000e-01 5.953838397084e-01 3.711377255739e-01 3.784903741417e-01 3.711285965283e-01 3.711764932330e-01 3.661155179686e-01
3.987500000000e-01 5.941210629020e-01 3.703519780404e-01 3.776888941575e-01 3.703428683972e-01 3.703906612694e-01 3.653390068279e-01
3.990000000000e-01 5.928568201611e-01 3.695653221543e-01 3.768864877296e-01 3.695562319362e-01 3.696039208623e-01 3.645615942496e-01
3.992500000000e-01 5.915911146048e-01 3.687777598699e-01 3.760831568516e-01 3.687686890999e-01 3.688162739663e-01 3.637832821517e-01
3.995000000000e-01 5.903239493563e-01 3.679892931440e-01 3.752789035194e-01 3.679802418447e-01 3.680277225385e-01 3.630040724547e-01
3.997500000000e-01 5.890553275421e-01 3.671999239356e-01 3.744737297314e-01 3.671908921298e-01 3.672382685381e-01 3.622239670813e-01
4.000000000000e-01 5.877852522925e-01 3.664096542059e-01 3.736676374879e-01 3.664006419161e-01 3.664479139264e-01 3.614429679563e-01
4.002500000000e-01 5.865137267411e-01 3.656184859182e-01 3.728606287917e-01 3.656094931670e-01 3.656566606671e-01 3.606610770066e-01
4.005000000000e-01 5.852407540255e-01 3.648264210381e-01 3.720527056479e-01 3.648174478480e-01 3.648645107259e-01 3.598782961616e-01
4.007500000000e-01 5.839663372865e-01 3.640334615334e-01 3.712438700636e-01 3.640245079269e-01 3.640714660709e-01 3.590946273527e-01
4.010000000000e-01 5.826904796685e-01 3.632396093739e-01 3.704341240483e-01 3.632306753735e-01 3.632775286723e-01 3.583100725135e-01
4.012500000000e-01 5.814131843198e-01 3.624448665319e-01 3.696234696137e-01 3.624359521601e-01 3.624827005023e-01 3.575246335798e-01
4.015000000000e-01 5.801344543918e-01 3.616492349816e-01 3.688119087737e-01 3.616403402606e-01 3.616869835357e-01 3.567383124896e-01
4.017500000000e-01 5.788542930398e-01 3.608527166995e-01 3.679994435444e-01 3.608438416517e-01 3.608903797489e-01 3.559511111830e-01
4.020000000000e-01 5.775727034222e-01 3.600553136643e-01 3.671860759441e-01 3.600464583119e-01 3.600928911211e-01 3.551630316025e-01
4.022500000000e-01 5.762896887016e-01 3.592570278568e-01 3.663718079935e-01 3.592481922221e-01 3.592945196331e-01 3.543740756926e-01
4.025000000000e-01 5.750052520433e-01 3.584578612600e-01 3.655566417152e-01 3.584490453651e-01 3.584952672683e-01 3.535842453998e-01
4.027500000000e-01 5.737193966167e-01 3.576578158590e-01 3.647405791343e-01 3.576490197260e-01 3.576951360119e-01 3.527935426730e-01
4.030000000000e-01 5.724321255946e-01 3.568568936410e-01 3.639236222778e-01 3.568481172920e-01 3.568941278516e-01 3.520019694633e-01
4.032500000000e-01 5.711434421531e-01 3.560550965956e-01 3.631057731751e-01 3.560463400526e-01 3.560922447769e-01 3.512095277236e-01
4.035000000000e-01 5.698533494719e-01 3.552524267142e-01 3.622870338576e-01 3.552436899993e-01 3.552894887797e-01 3.504162194094e-01
4.037500000000e-01 5.685618507342e-01 3.544488859905e-01 3.614674063592e-01 3.544401691256e-01 3.544858618538e-01 3.496220464780e-01
4.040000000000e-01 5.672689491267e-01 3.536444764205e-01 3.606468927155e-01 3.536357794274e-01 3.536813659954e-01 3.488270108890e-01
4.042500000000e-01 5.659746478395e-01 3.528392000019e-01 3.598254949648e-01 3.528305229025e-01 3.528760032026e-01 3.480311146039e-01
4.045000000000e-01 5.646789500660e-01 3.520330587349e-01 3.590032151472e-01 3.520244015510e-01 3.520697754758e-01 3.472343595867e-01
4.047500000000e-01 5.633818590034e-01 3.512260546217e-01 3.581800553049e-01 3.512174173750e-01 3.512626848173e-01 3.464367478033e-01
4.050000000000e-01 5.620833778521e-01 3.504181896665e-01 3.573560174826e-01 3.504095723787e-01 3.504547332316e-01 3.456382812216e-01
4.052500000000e-01 5.607835098159e-01 3.496094658758e-01 3.565311037267e-01 3.496008685686e-01 3.496459227255e-01 3.448389618118e-01
4.055000000000e-01 5.594822581022e-01 3.487998852579e-01 3.557053160863e-01 3.487913079529e-01 3.488362553076e-01 3.440387915461e-01
4.057500000000e-01 5.581796259215e-01 3.479894498236e-01 3.548786566121e-01 3.479808925424e-01 3.480257329887e-01 3.432377723989e-01
4.060000000000e-01 5.568756164882e-01 3.471781615855e-01 3.540511273573e-01 3.471696243495e-01 3.472143577817e-01 3.424359063466e-01
4.062500000000e-01 5.555702330196e-01 3.463660225583e-01 3.532227303770e-01 3.463575053890e-01 3.464021317018e-01 3.416331953678e-01
4.065000000000e-01 5.542634787367e-01 3.455530347589e-01 3.523934677286e-01 3.455445376777e-01 3.455890567658e-01 3.408296414430e-01
4.067500000000e-01 5.529553568637e-01 3.447392002061e-01 3.515633414713e-01 3.447307232344e-01 3.447751349930e-01 3.400252465550e-01
4.070000000000e-01 5.516458706285e-01 3.439245209210e-01 3.507323536668e-01 3.439160640801e-01 3.439603684045e-01 3.392200126885e-01
4.072500000000e-01 5.503350232618e-01 3.431089989265e-01 3.499005063787e-01 3.431005622378e-01 3.431447590237e-01 3.384139418303e-01
4.075000000000e-01 5.490228179982e-01 3.422926362478e-01 3.490678016727e-01 3.422842197324e-01 3.423283088759e-01 3.376070359693e-01
4.077500000000e-01 5.477092580752e-01 3.414754349120e-01 3.482342416167e-01 3.414670385911e-01 3.415110199885e-01 3.367992970966e-01
4.080000000000e-01 5.463943467343e-01 3.406573969484e-01 3.473998282806e-01 3.406490208430e-01 3.406928943908e-01 3.359907272051e-01
4.082500000000e-01 5.450780872195e-01 3.398385243881e-01 3.465645637363e-01 3.398301685194e-01 3.398739341144e-01 3.351813282898e-01
4.085000000000e-01 5.437604827788e-01 3.390188192644e-01 3.457284500580e-01 3.390104836535e-01 3.390541411928e-01 3.343711023479e-01
4.087500000000e-01 5.424415366632e-01 3.381982836126e-01 3.448914893219e-01 3.381899682804e-01 3.382335176616e-01 3.335600513786e-01
4.090000000000e-01 5.411212521268e-01 3.373769194701e-01 3.440536836061e-01 3.373686244376e-01 3.374120655583e-01 3.327481773830e-01
4.092500000000e-01 5.397996324278e-01 3.365547288763e-01 3.432150349909e-01 3.365464541643e-01 3.365897869225e-01 3.319354823644e-01
4.095000000000e-01 5.384766808267e-01 3.357317138724e-01 3.423755455587e-01 3.357234595018e-01 3.357666837958e-01 3.311219683279e-01
4.097500000000e-01 5.371524005879e-01 3.349078765020e-01 3.415352173938e-01 3.348996424935e-01 3.349427582219e-01 3.303076372810e-01
4.100000000000e-01 5.358267949789e-01 3.340832188103e-01 3.406940525828e-01 3.340750051847e-01 3.341180122464e-01 3.294924912327e-01
4.102500000000e-01 5.344998672707e-01 3.332577428448e-01 3.398520532142e-01 3.332495496228e-01 3.332924479169e-01 3.286765321945e-01
4.105000000000e-01 5.331716207372e-01 3.324314506549e-01 3.390092213783e-01 3.324232778571e-01 3.324660672831e-01 3.278597621796e-01
4.107500000000e-01 5.318420586556e-01 3.316043442919e-01 3.381655591679e-01 3.315961919389e-01 3.316388723966e-01 3.270421832034e-01
4.110000000000e-01 5.305111843068e-01 3.307764258092e-01 3.373210686774e-01 3.307682939217e-01 3.308108653110e-01 3.262237972830e-01
4.112500000000e-01 5.291790009742e-01 3.299476972623e-01 3.364757520035e-01 3.299395858606e-01 3.299820480819e-01 3.254046064379e-01
4.115000000000e-01 5.278455119451e-01 3.291181607083e-01 3.356296112448e-01 3.291100698130e-01 3.291524227669e-01 3.245846126893e-01
4.117500000000e-01 5.265107205096e-01 3.282878182066e-01 3.347826485019e-01 3.282797478381e-01 3.283219914255e-01 3.237638180604e-01
4.120000000000e-01 5.251746299612e-01 3.274566718185e-01 3.339348658776e-01 3.274486219971e-01 3.274907561191e-01 3.229422245764e-01
4.122500000000e-01 5.238372435968e-01 3.266247236072e-01 3.330862654763e-01 3.266166943531e-01 3.266587189114e-01 3.221198342646e-01
4.125000000000e-01 5.224985647159e-01 3.257919756379e-01 3.322368494048e-01 3.257839669713e-01 3.258258818676e-01 3.212966491542e-01
4.127500000000e-01 5.211585966218e-01 3.249584299776e-01 3.313866197717e-01 3.249504419189e-01 3.249922470553e-01 3.204726712762e-01
4.130000000000e-01 5.198173426207e-01 3.241240886955e-01 3.305355786876e-01 3.241161212648e-01 3.241578165436e-01 3.196479026637e-01
4.132500000000e-01 5.184748060220e-01 3.232889538626e-01 3.296837282650e-01 3.232810070800e-01 3.233225924039e-01 3.188223453519e-01
4.135000000000e-01 5.171309901381e-01 3.224530275518e-01 3.288310706185e-01 3.224451014374e-01 3.224865767093e-01 3.179960013775e-01
4.137500000000e-01 5.157858982850e-01 3.216163118381e-01 3.279776078646e-01 3.216084064118e-01 3.216497715350e-01 3.171688727797e-01
4.140000000000e-01 5.144395337815e-01 3.207788087981e-01 3.271233421220e-01 3.207709240799e-01 3.208121789580e-01 3.163409615992e-01
4.142500000000e-01 5.130918999495e-01 3.199405205107e-01 3.262682755109e-01 3.199326565206e-01 3.199738010572e-01 3.155122698788e-01
4.145000000000e-01 5.117430001144e-01 3.191014490564e-01 3.254124101538e-01 3.190936058142e-01 3.191346399137e-01 3.146827996633e-01
4.147500000000e-01 5.103928376042e-01 3.182615965179e-01 3.245557481750e-01 3.182537740434e-01 3.182946976100e-01 3.138525529992e-01
4.150000000000e-01 5.090414157503e-01 3.174209649795e-01 3.236982917010e-01 3.174131632924e-01 3.174539762310e-01 3.130215319351e-01
4.152500000000e-01 5.076887378875e-01 3.165795565276e-01 3.228400428597e-01 3.165717756477e-01 3.166124778632e-01 3.121897385216e-01
4.155000000000e-01 5.063348073532e-01 3.157373732504e-01 3.219810037814e-01 3.157296131974e-01 3.157702045950e-01 3.113571748109e-01
4.157500000000e-01 5.049796274880e-01 3.148944172381e-01 3.211211765982e-01 3.148866780315e-01 3.149271585170e-01 3.105238428573e-01
4.160000000000e-01 5.036232016357e-01 3.140506905827e-01 3.202605634441e-01 3.140429722421e-01 3.140833417213e-01 3.096897447170e-01
4.162500000000e-01 5.022655331433e-01 3.132061953780e-01 3.193991664550e-01 3.131984979228e-01 3.132387563020e-01 3.088548824480e-01
4.165000000000e-01 5.009066253608e-01 3.123609337198e-01 3.185369877687e-01 3.123532571696e-01 3.123934043551e-01 3.080192581103e-01
4.167500000000e-01 4.995464816408e-01 3.115149077057e-01 3.176740295250e-01 3.115072520799e-01 3.115472879786e-01 3.071828737658e-01
4.170000000000e-01 4.981851053395e-01 3.106681194353e-01 3.168102938654e-01 3.106604847532e-01 3.107004092721e-01 3.063457314780e-01
4.172500000000e-01 4.968224998160e-01 3.098205710098e-01 3.159457829336e-01 3.098129572908e-01 3.098527703372e-01 3.055078333126e-01
4.175000000000e-01 4.954586684324e-01 3.089722645324e-01 3.150804988748e-01 3.089646717957e-01 3.090043732774e-01 3.046691813369e-01
4.177500000000e-01 4.940936145538e-01 3.081232021081e-01 3.142144438365e-01 3.081156303730e-01 3.081552201979e-01 3.038297776204e-01
4.180000000000e-01 4.927273415483e-01 3.072733858439e-01 3.133476199677e-01 3.072658351295e-01 3.073053132059e-01 3.029896242340e-01
4.182500000000e-01 4.913598527871e-01 3.064228178485e-01 3.124800294194e-01 3.064152881738e-01 3.064546544103e-01 3.021487232509e-01
4.185000000000e-01 4.899911516443e-01 3.055715002323e-01 3.116116743448e-01 3.055639916165e-01 3.056032459219e-01 3.013070767459e-01
4.187500000000e-01 4.886212414970e-01 3.047194351078e-01 3.107425568984e-01 3.047119475698e-01 3.047510898533e-01 3.004646867956e-01
4.190000000000e-01 4.872501257253e-01 3.038666245891e-01 3.098726792369e-01 3.038591581479e-01 3.038981883188e-01 2.996215554785e-01
4.192500000000e-01 4.858778077125e-01 3.030130707922e-01 3.090020435188e-01 3.030056254668e-01 3.030445434350e-01 2.987776848751e-01
4.195000000000e-01 4.845042908443e-01 3.021587758349e-01 3.081306519044e-01 3.021513516442e-01 3.021901573196e-01 2.979330770674e-01
4.197500000000e-01 4.831295785102e-01 3.013037418369e-01 3.072585065558e-01 3.012963387996e-01 3.013350320926e-01 2.970877341395e-01
4.200000000000e-01 4.817536741017e-01 3.004479709195e-01 3.063856096370e-01 3.004405890543e-01 3.004791698756e-01 2.962416581771e-01
4.202500000000e-01 4.803765810140e-01 2.995914652060e-01 3.055119633138e-01 2.995841045316e-01 2.996225727921e-01 2.953948512678e-01
4.205000000000e-01 4.789983026448e-01 2.987342268212e-01 3.046375697539e-01 2.987268873563e-01 2.987652429673e-01 2.945473155012e-01
4.207500000000e-01 4.776188423949e-01 2.978762578920e-01 3.037624311268e-01 2.978689396553e-01 2.979071825281e-01 2.936990529683e-01
4.210000000000e-01 4.762382036679e-01 2.970175605469e-01 3.028865496037e-01 2.970102635569e-01 2.970483936035e-01 2.928500657622e-01
4.212500000000e-01 4.748563898706e-01 2.961581369163e-01 3.020099273576e-01 2.961508611914e-01 2.961888783239e-01 2.920003559777e-01
4.215000000000e-01 4.734734044123e-01 2.952979891321e-01 3.011325665634e-01 2.952907346909e-01 2.953286388218e-01 2.911499257113e-01
4.217500000000e-01 4.720892507055e-01 2.944371193283e-01 3.002544693978e-01 2.944298861892e-01 2.944676772310e-01 2.902987770614e-01
4.220000000000e-01 4.707039321653e-01 2.935755296404e-01 2.993756380393e-01 2.935683178216e-01 2.936059956876e-01 2.894469121281e-01
4.222500000000e-01 4.693174522100e-01 2.927132222057e-01 2.984960746682e-01 2.927060317257e-01 2.927435963291e-01 2.885943330134e-01
4.225000000000e-01 4.679298142606e-01 2.918501991634e-01 2.976157814663e-01 2.918430300404e-01 2.918804812948e-01 2.877410418208e-01
4.227500000000e-01 4.665410217409e-01 2.909864626543e-01 2.967347606176e-01 2.909793149063e-01 2.910166527257e-01 2.868870406559e-01
4.230000000000e-01 4.651510780775e-01 2.901220148209e-01 2.958530143076e-01 2.901148884662e-01 2.901521127648e-01 2.860323316256e-01
4.232500000000e-01 4.637599867000e-01 2.892568578076e-01 2.949705447236e-01 2.892497528642e-01 2.892868635566e-01 2.851769168390e-01
4.235000000000e-01 4.623677510410e-01 2.883909937602e-01 2.940873540547e-01 2.883839102463e-01 2.884209072472e-01 2.843207984068e-01
4.237500000000e-01 4.609743745354e-01 2.875244248266e-01 2.932034444918e-01 2.875173627601e-01 2.875542459846e-01 2.834639784412e-01
4.240000000000e-01 4.595798606214e-01 2.866571531562e-01 2.923188182273e-01 2.866501125550e-01 2.866868819187e-01 2.826064590564e-01
4.242500000000e-01 4.581842127398e-01 2.857891809001e-01 2.914334774557e-01 2.857821617821e-01 2.858188172006e-01 2.817482423683e-01
4.245000000000e-01 4.567874343343e-01 2.849205102111e-01 2.905474243730e-01 2.849135125943e-01 2.849500539836e-01 2.808893304944e-01
4.247500000000e-01 4.553895288511e-01 2.840511432439e-01 2.896606611770e-01 2.840441671459e-01 2.840805944225e-01 2.800297255540e-01
4.250000000000e-01 4.539904997396e-01 2.831810821546e-01 2.887731900671e-01 2.831741275932e-01 2.832104406736e-01 2.791694296681e-01
4.252500000000e-01 4.525903504515e-01 2.823103291012e-01 2.878850132446e-01 2.823033960940e-01 2.823395948951e-01 2.783084449594e-01
4.255000000000e-01 4.511890844419e-01 2.814388862432e-01 2.869961329125e-01 2.814319748079e-01 2.814680592470e-01 2.774467735522e-01
4.257500000000e-01 4.497867051680e-01 2.805667557418e-01 2.861065512753e-01 2.805598658961e-01 2.805958358908e-01 2.765844175727e-01
4.260000000000e-01 4.483832160901e-01 2.796939397602e-01 2.852162705395e-01 2.796870715214e-01 2.797229269895e-01 2.757213791487e-01
4.262500000000e-01 4.469786206711e-01 2.788204404627e-01 2.843252929130e-01 2.788135938485e-01 2.788493347081e-01 2.748576604096e-01
4.265000000000e-01 4.455729223769e-01 2.779462600158e-01 2.834336206056e-01 2.779394350435e-01 2.779750612130e-01 2.739932634865e-01
4.267500000000e-01 4.441661246758e-01 2.770714005873e-01 2.825412558288e-01 2.770645972743e-01 2.771001086725e-01 2.731281905123e-01
4.270000000000e-01 4.427582310389e-01 2.761958643467e-01 2.816482007956e-01 2.761890827102e-01 2.762244792563e-01 2.722624436214e-01
4.272500000000e-01 4.413492449401e-01 2.753196534653e-01 2.807544577208e-01 2.753128935227e-01 2.753481751359e-01 2.713960249500e-01
4.275000000000e-01 4.399391698560e-01 2.744427701159e-01 2.798600288209e-01 2.744360318843e-01 2.744711984843e-01 2.705289366359e-01
4.277500000000e-01 4.385280092656e-01 2.735652164729e-01 2.789649163139e-01 2.735584999696e-01 2.735935514763e-01 2.696611808185e-01
4.280000000000e-01 4.371157666509e-01 2.726869947124e-01 2.780691224195e-01 2.726802999544e-01 2.727152362882e-01 2.687927596390e-01
4.282500000000e-01 4.357024454966e-01 2.718081070122e-01 2.771726493592e-01 2.718014340166e-01 2.718362550980e-01 2.679236752400e-01
4.285000000000e-01 4.342880492897e-01 2.709285555516e-01 2.762754993561e-01 2.709219043354e-01 2.709566100852e-01 2.670539297661e-01
4.287500000000e-01 4.328725815203e-01 2.700483425114e-01 2.753776746349e-01 2.700417130916e-01 2.700763034310e-01 2.661835253631e-01
4.290000000000e-01 4.314560456809e-01 2.691674700743e-01 2.744791774218e-01 2.691608624678e-01 2.691953373182e-01 2.653124641787e-01
4.292500000000e-01 4.300384452666e-01 2.682859404243e-01 2.735800099449e-01 2.682793546479e-01 2.683137139313e-01 2.644407483621e-01
4.295000000000e-01 4.286197837751e-01 2.674037557472e-01 2.726801744337e-01 2.673971918177e-01 2.674314354560e-01 2.635683800644e-01
4.297500000000e-01 4.272000647069e-01 2.665209182303e-01 2.717796731195e-01 2.665143761645e-01 2.665485040801e-01 2.626953614378e-01
4.300000000000e-01 4.257792915650e-01 2.656374300624e-01 2.708785082350e-01 2.656309098770e-01 2.656649219927e-01 2.618216946366e-01
4.302500000000e-01 4.243574678551e-01 2.647532934341e-01 2.699766820147e-01 2.647467951456e-01 2.647806913845e-01 2.609473818163e-01
4.305000000000e-01 4.229345970853e-01 2.638685105374e-01 2.690741966945e-01 2.638620341625e-01 2.638958144477e-01 2.600724251343e-01
4.307500000000e-01 4.215106827664e-01 2.629830835659e-01 2.681710545122e-01 2.629766291210e-01 2.630102933762e-01 2.591968267495e-01
4.310000000000e-01 4.200857284118e-01 2.620970147147e-01 2.672672577068e-01 2.620905822164e-01 2.621241303655e-01 2.583205888223e-01
4.312500000000e-01 4.186597375374e-01 2.612103061805e-01 2.663628085193e-01 2.612038956453e-01 2.612373276124e-01 2.574437135146e-01
4.315000000000e-01 4.172327136618e-01 2.603229601616e-01 2.654577091920e-01 2.603165716057e-01 2.603498873156e-01 2.565662029903e-01
4.317500000000e-01 4.158046603059e-01 2.594349788579e-01 2.645519619687e-01 2.594286122977e-01 2.594618116750e-01 2.556880594143e-01
4.320000000000e-01 4.143755809933e-01 2.585463644706e-01 2.636455690951e-01 2.585400199224e-01 2.585731028923e-01 2.548092849534e-01
4.322500000000e-01 4.129454792501e-01 2.576571192026e-01 2.627385328182e-01 2.576507966826e-01 2.576837631706e-01 2.539298817760e-01
4.325000000000e-01 4.115143586051e-01 2.567672452584e-01 2.618308553866e-01 2.567609447827e-01 2.567937947145e-01 2.530498520518e-01
4.327500000000e-01 4.100822225893e-01 2.558767448437e-01 2.609225390505e-01 2.558704664285e-01 2.559031997302e-01 2.521691979523e-01
4.330000000000e-01 4.086490747363e-01 2.549856201662e-01 2.600135860617e-01 2.549793638275e-01 2.550119804254e-01 2.512879216503e-01
4.332500000000e-01 4.072149185824e-01 2.540938734347e-01 2.591039986733e-01 2.540876391885e-01 2.541201390092e-01 2.504060253204e-01
4.335000000000e-01 4.057797576662e-01 2.532015068596e-01 2.581937791402e-01 2.531952947219e-01 2.532276776925e-01 2.495235111385e-01
4.337500000000e-01 4.043435955287e-01 2.523085226530e-01 2.572829297188e-01 2.523023326396e-01 2.523345986874e-01 2.486403812821e-01
4.340000000000e-01 4.029064357136e-01 2.514149230282e-01 2.563714526668e-01 2.514087551551e-01 2.514409042075e-01 2.477566379303e-01
4.342500000000e-01 4.014682817669e-01 2.505207102002e-01 2.554593502436e-01 2.505145644830e-01 2.505465964681e-01 2.468722832637e-01
4.345000000000e-01 4.000291372373e-01 2.496258863853e-01 2.545466247101e-01 2.496197628399e-01 2.496516776859e-01 2.459873194642e-01
4.347500000000e-01 3.985890056754e-01 2.487304538016e-01 2.536332783287e-01 2.487243524436e-01 2.487561500788e-01 2.451017487155e-01
4.350000000000e-01 3.971478906348e-01 2.478344146682e-01 2.527193133632e-01 2.478283355133e-01 2.478600158667e-01 2.442155732025e-01
4.352500000000e-01 3.957057956713e-01 2.469377712061e-01 2.518047320790e-01 2.469317142698e-01 2.469632772705e-01 2.433287951119e-01
4.355000000000e-01 3.942627243429e-01 2.460405256375e-01 2.508895367430e-01 2.460344909353e-01 2.460659365127e-01 2.424414166317e-01
4.357500000000e-01 3.928186802106e-01 2.451426801861e-01 2.499737296235e-01 2.451366677335e-01 2.451679958175e-01 2.415534399514e-01
4.360000000000e-01 3.913736668372e-01 2.442442370772e-01 2.490573129904e-01 2.442382468896e-01 2.442694574100e-01 2.406648672621e-01
4.362500000000e-01 3.899276877882e-01 2.433451985373e-01 2.481402891149e-01 2.433392306302e-01 2.433703235174e-01 2.397757007560e-01
4.365000000000e-01 3.884807466314e-01 2.424455667946e-01 2.472226602698e-01 2.424396211832e-01 2.424705963679e-01 2.388859426273e-01
4.367500000000e-01 3.870328469369e-01 2.415453440784e-01 2.463044287292e-01 2.415394207779e-01 2.415702781912e-01 2.379955950712e-01
4.370000000000e-01 3.855839922774e-01 2.406445326198e-01 2.453855967689e-01 2.406386316455e-01 2.406693712185e-01 2.371046602847e-01
4.372500000000e-01 3.841341862277e-01 2.397431346511e-01 2.444661666660e-01 2.397372560181e-01 2.397678776824e-01 2.362131404660e-01
4.375000000000e-01 3.826834323651e-01 2.388411524059e-01 2.435461406990e-01 2.388352961293e-01 2.388657998169e-01 2.353210378148e-01
4.377500000000e-01 3.812317342691e-01 2.379385881196e-01 2.426255211480e-01 2.379327542144e-01 2.379631398575e-01 2.344283545324e-01
4.380000000000e-01 3.797790955218e-01 2.370354440286e-01 2.417043102943e-01 2.370296325098e-01 2.370599000408e-01 2.335350928213e-01
4.382500000000e-01 3.783255197073e-01 2.361317223709e-01 2.407825104208e-01 2.361259332534e-01 2.361560826052e-01 2.326412548856e-01
4.385000000000e-01 3.768710104122e-01 2.352274253858e-01 2.398601238118e-01 2.352216586846e-01 2.352516897903e-01 2.317468429308e-01
4.387500000000e-01 3.754155712252e-01 2.343225553142e-01 2.389371527529e-01 2.343168110440e-01 2.343467238371e-01 2.308518591636e-01
4.390000000000e-01 3.739592057378e-01 2.334171143981e-01 2.380135995313e-01 2.334113925737e-01 2.334411869879e-01 2.299563057924e-01
4.392500000000e-01 3.725019175432e-01 2.325111048810e-01 2.370894664355e-01 2.325054055172e-01 2.325350814865e-01 2.290601850269e-01
4.395000000000e-01 3.710437102371e-01 2.316045290079e-01 2.361647557554e-01 2.315988521193e-01 2.316284095781e-01 2.281634990781e-01
4.397500000000e-01 3.695845874174e-01 2.306973890249e-01 2.352394697821e-01 2.306917346260e-01 2.307211735091e-01 2.272662501586e-01
4.400000000000e-01 3.681245526846e-01 2.297896871796e-01 2.343136108085e-01 2.297840552851e-01 2.298133755274e-01 2.263684404823e-01
4.402500000000e-01 3.666636096411e-01 2.288814257211e-01 2.333871811285e-01 2.288758163454e-01 2.289050178821e-01 2.254700722643e-01
4.405000000000e-01 3.652017618916e-01 2.279726068995e-01 2.324601830376e-01 2.279670200571e-01 2.279961028239e-01 2.245711477213e-01
4.407500000000e-01 3.637390130430e-01 2.270632329665e-01 2.315326188325e-01 2.270576686717e-01 2.270866326046e-01 2.236716690713e-01
4.410000000000e-01 3.622753667046e-01 2.261533061751e-01 2.306044908114e-01 2.261477644423e-01 2.261766094775e-01 2.227716385337e-01
4.412500000000e-01 3.608108264876e-01 2.252428287795e-01 2.296758012739e-01 2.252373096230e-01 2.252660356970e-01 2.218710583292e-01
4.415000000000e-01 3.593453960058e-01 2.243318030355e-01 2.287465525207e-01 2.243263064696e-01 2.243549135191e-01 2.209699306800e-01
4.417500000000e-01 3.578790788751e-01 2.234202312000e-01 2.278167468540e-01 2.234147572387e-01 2.234432452010e-01 2.200682578094e-01
4.420000000000e-01 3.564118787132e-01 2.225081155312e-01 2.268863865775e-01 2.225026641886e-01 2.225310330012e-01 2.191660419423e-01
4.422500000000e-01 3.549437991405e-01 2.215954582886e-01 2.259554739960e-01 2.215900295789e-01 2.216182791795e-01 2.182632853047e-01
4.425000000000e-01 3.534748437793e-01 2.206822617332e-01 2.250240114156e-01 2.206768556704e-01 2.207049859971e-01 2.173599901242e-01
4.427500000000e-01 3.520050162540e-01 2.197685281272e-01 2.240920011440e-01 2.197631447251e-01 2.197911557163e-01 2.164561586295e-01
4.430000000000e-01 3.505343201912e-01 2.188542597339e-01 2.231594454899e-01 2.188488990066e-01 2.188767906010e-01 2.155517930508e-01
4.432500000000e-01 3.490627592200e-01 2.179394588182e-01 2.222263467636e-01 2.179341207793e-01 2.179618929160e-01 2.146468956194e-01
4.435000000000e-01 3.475903369711e-01 2.170241276460e-01 2.212927072764e-01 2.170188123095e-01 2.170464649277e-01 2.137414685682e-01
4.437500000000e-01 3.461170570775e-01 2.161082684846e-01 2.203585293411e-01 2.161029758642e-01 2.161305089036e-01 2.128355141311e-01
4.440000000000e-01 3.446429231745e-01 2.151918836026e-01 2.194238152718e-01 2.151866137120e-01 2.152140271126e-01 2.119290345436e-01
4.442500000000e-01 3.431679388994e-01 2.142749752699e-01 2.184885673838e-01 2.142697281226e-01 2.142970218247e-01 2.110220320423e-01
4.445000000000e-01 3.416921078915e-01 2.133575457576e-01 2.175527879937e-01 2.133523213671e-01 2.133794953112e-01 2.101145088650e-01
4.447500000000e-01 3.402154337923e-01 2.124395973379e-01 2.166164794195e-01 2.124343957179e-01 2.124614498448e-01 2.092064672511e-01
4.450000000000e-01 3.387379202453e-01 2.115211322844e-01 2.156796439802e-01 2.115159534483e-01 2.115428876994e-01 2.082979094410e-01
4.452500000000e-01 3.372595708962e-01 2.106021528720e-01 2.147422839963e-01 2.105969968333e-01 2.106238111499e-01 2.073888376766e-01
4.455000000000e-01 3.357803893926e-01 2.096826613767e-01 2.138044017894e-01 2.096775281486e-01 2.097042224726e-01 2.064792542008e-01
4.457500000000e-01 3.343003793843e-01 2.087626600758e-01 2.128659996826e-01 2.087575496717e-01 2.087841239452e-01 2.055691612579e-01
4.460000000000e-01 3.328195445229e-01 2.078421512479e-01 2.119270800000e-01 2.078370636809e-01 2.078635178464e-01 2.046585610936e-01
4.462500000000e-01 3.313378884626e-01 2.069211371725e-01 2.109876450669e-01 2.069160724559e-01 2.069424064562e-01 2.037474559547e-01
4.465000000000e-01 3.298554148588e-01 2.059996201308e-01 2.100476972101e-01 2.059945782776e-01 2.060207920557e-01 2.028358480891e-01
4.467500000000e-01 3.283721273697e-01 2.050776024047e-01 2.091072387575e-01 2.050725834281e-01 2.050986769274e-01 2.019237397463e-01
4.470000000000e-01 3.268880296549e-01 2.041550862777e-01 2.081662720382e-01 2.041500901906e-01 2.041760633549e-01 2.010111331767e-01
4.472500000000e-01 3.254031253765e-01 2.032320740343e-01 2.072247993824e-01 2.032271008497e-01 2.032529536228e-01 2.000980306321e-01
4.475000000000e-01 3.239174181981e-01 2.023085679602e-01 2.062828231218e-01 2.023036176910e-01 2.023293500174e-01 1.991844343655e-01
4.477500000000e-01 3.224309117857e-01 2.013845703423e-01 2.053403455890e-01 2.013796430014e-01 2.014052548256e-01 1.982703466311e-01
4.480000000000e-01 3.209436098072e-01 2.004600834687e-01 2.043973691181e-01 2.004551790689e-01 2.004806703359e-01 1.973557696844e-01
4.482500000000e-01 3.194555159322e-01 1.995351096287e-01 2.034538960441e-01 1.995302281826e-01 1.995555988377e-01 1.964407057819e-01
4.485000000000e-01 3.179666338324e-01 1.986096511127e-01 2.025099287033e-01 1.986047926331e-01 1.986300426218e-01 1.955251571815e-01
4.487500000000e-01 3.164769671815e-01 1.976837102122e-01 2.015654694333e-01 1.976788747118e-01 1.977040039799e-01 1.946091261422e-01
4.490000000000e-01 3.149865196553e-01 1.967572892200e-01 2.006205205728e-01 1.967524767113e-01 1.967774852051e-01 1.936926149242e-01
4.492500000000e-01 3.134952949311e-01 1.958303904301e-01 1.996750844616e-01 1.958256009254e-01 1.958504885914e-01 1.927756257890e-01
4.495000000000e-01 3.120032966885e-01 1.949030161373e-01 1.987291634408e-01 1.948982496493e-01 1.949230164343e-01 1.918581609991e-01
4.497500000000e-01 3.105105286086e-01 1.939751686378e-01 1.977827598524e-01 1.939704251789e-01 1.939950710301e-01 1.909402228182e-01
4.500000000000e-01 3.090169943750e-01 1.930468502291e-01 1.968358760399e-01 1.930421298115e-01 1.930666546763e-01 1.900218135113e-01
4.502500000000e-01 3.075226976725e-01 1.921180632094e-01 1.958885143477e-01 1.921133658456e-01 1.921377696716e-01 1.891029353445e-01
4.505000000000e-01 3.060276421885e-01 1.911888098784e-01 1.949406771215e-01 1.911841355804e-01 1.912084183159e-01 1.881835905849e-01
4.507500000000e-01 3.045318316116e-01 1.902590925366e-01 1.939923667080e-01 1.902544413168e-01 1.902786029101e-01 1.872637815011e-01
4.510000000000e-01 3.030352696328e-01 1.893289134859e-01 1.930435854551e-01 1.893242853563e-01 1.893483257561e-01 1.863435103625e-01
4.512500000000e-01 3.015379599445e-01 1.883982750291e-01 1.920943357117e-01 1.883936700017e-01 1.884175891570e-01 1.854227794398e-01
4.515000000000e-01 3.000399062412e-01 1.874671794701e-01 1.911446198280e-01 1.874625975571e-01 1.874863954172e-01 1.845015910049e-01
4.517500000000e-01 2.985411122194e-01 1.865356291141e-01 1.901944401553e-01 1.865310703274e-01 1.865547468419e-01 1.835799473306e-01
4.520000000000e-01 2.970415815770e-01 1.856036262672e-01 1.892437990459e-01 1.855990906186e-01 1.856226457375e-01 1.826578506910e-01
4.522500000000e-01 2.955413180140e-01 1.846711732365e-01 1.882926988532e-01 1.846666607379e-01 1.846900944116e-01 1.817353033614e-01
4.525000000000e-01 2.940403252323e-01 1.837382723304e-01 1.873411419318e-01 1.837337829936e-01 1.837570951725e-01 1.808123076179e-01
4.527500000000e-01 2.925386069353e-01 1.828049258583e-01 1.863891306374e-01 1.828004596950e-01 1.828236503301e-01 1.798888657381e-01
4.530000000000e-01 2.910361668283e-01 1.818711361305e-01 1.854366673265e-01 1.818666931524e-01 1.818897621948e-01 1.789649800003e-01
4.532500000000e-01 2.895330086184e-01 1.809369054586e-01 1.844837543570e-01 1.809324856773e-01 1.809554330785e-01 1.780406526843e-01
4.535000000000e-01 2.880291360148e-01 1.800022361550e-01 1.835303940878e-01 1.799978395821e-01 1.800206652940e-01 1.771158860707e-01
4.537500000000e-01 2.865245527278e-01 1.790671305333e-01 1.825765888788e-01 1.790627571803e-01 1.790854611551e-01 1.761906824412e-01
4.540000000000e-01 2.850192624700e-01 1.781315909082e-01 1.816223410909e-01 1.781272407865e-01 1.781498229766e-01 1.752650440787e-01
4.542500000000e-01 2.835132689555e-01 1.771956195954e-01 1.806676530863e-01 1.771912927164e-01 1.772137530746e-01 1.743389732671e-01
4.545000000000e-01 2.820065759001e-01 1.762592189114e-01 1.797125272279e-01 1.762549152864e-01 1.762772537658e-01 1.734124722915e-01
4.547500000000e-01 2.804991870216e-01 1.753223911739e-01 1.787569658799e-01 1.753181108143e-01 1.753403273682e-01 1.724855434378e-01
4.550000000000e-01 2.789911060392e-01 1.743851387018e-01 1.778009714075e-01 1.743808816187e-01 1.744029762009e-01 1.715581889932e-01
4.552500000000e-01 2.774823366740e-01 1.734474638147e-01 1.768445461768e-01 1.734432300193e-01 1.734652025839e-01 1.706304112458e-01
4.555000000000e-01 2.759728826487e-01 1.725093688333e-01 1.758876925551e-01 1.725051583368e-01 1.725270088380e-01 1.697022124849e-01
4.557500000000e-01 2.744627476879e-01 1.715708560794e-01 1.749304129105e-01 1.715666688928e-01 1.715883972853e-01 1.687735950006e-01
4.560000000000e-01 2.729519355174e-01 1.706319278756e-01 1.739727096124e-01 1.706277640099e-01 1.706493702487e-01 1.678445610842e-01
4.562500000000e-01 2.714404498651e-01 1.696925865457e-01 1.730145850310e-01 1.696884460118e-01 1.697099300523e-01 1.669151130280e-01
4.565000000000e-01 2.699282944605e-01 1.687528344145e-01 1.720560415375e-01 1.687487172232e-01 1.687700790209e-01 1.659852531254e-01
4.567500000000e-01 2.684154730346e-01 1.678126738074e-01 1.710970815041e-01 1.678085799697e-01 1.678298194805e-01 1.650549836707e-01
4.570000000000e-01 2.669019893203e-01 1.668721070512e-01 1.701377073042e-01 1.668680365778e-01 1.668891537579e-01 1.641243069593e-01
4.572500000000e-01 2.653878470519e-01 1.659311364735e-01 1.691779213118e-01 1.659270893752e-01 1.659480841811e-01 1.631932252874e-01
4.575000000000e-01 2.638730499653e-01 1.649897644029e-01 1.682177259022e-01 1.649857406902e-01 1.650066130789e-01 1.622617409525e-01
4.577500000000e-01 2.623576017983e-01 1.640479931687e-01 1.672571234516e-01 1.640439928523e-01 1.640647427809e-01 1.613298562528e-01
4.580000000000e-01 2.608415062899e-01 1.631058251015e-01 1.662961163371e-01 1.631018481920e-01 1.631224756180e-01 1.603975734878e-01
4.582500000000e-01 2.593247671810e-01 1.621632625328e-01 1.653347069367e-01 1.621593090405e-01 1.621798139217e-01 1.594648949576e-01
4.585000000000e-01 2.578073882140e-01 1.612203077947e-01 1.643728976295e-01 1.612163777302e-01 1.612367600247e-01 1.585318229638e-01
4.587500000000e-01 2.562893731330e-01 1.602769632206e-01 1.634106907954e-01 1.602730565942e-01 1.602933162605e-01 1.575983598084e-01
4.590000000000e-01 2.547707256834e-01 1.593332311446e-01 1.624480888155e-01 1.593293479666e-01 1.593494849635e-01 1.566645077947e-01
4.592500000000e-01 2.532514496124e-01 1.583891139019e-01 1.614850940714e-01 1.583852541826e-01 1.584052684690e-01 1.557302692269e-01
4.595000000000e-01 2.517315486685e-01 1.574446138285e-01 1.605217089461e-01 1.574407775780e-01 1.574606691134e-01 1.547956464101e-01
4.597500000000e-01 2.502110266021e-01 1.564997332612e-01 1.595579358232e-01 1.564959204898e-01 1.565156892339e-01 1.538606416505e-01
4.600000000000e-01 2.486898871649e-01 1.555544745379e-01 1.585937770874e-01 1.555506852556e-01 1.555703311683e-01 1.529252572551e-01
4.602500000000e-01 2.471681341100e-01 1.546088399974e-01 1.576292351241e-01 1.546050742142e-01 1.546245972559e-01 1.519894955318e-01
4.605000000000e-01 2.456457711925e-01 1.536628319791e-01 1.566643123199e-01 1.536590897051e-01 1.536784898364e-01 1.510533587895e-01
4.607500000000e-01 2.441228021683e-01 1.527164528236e-01 1.556990110620e-01 1.527127340686e-01 1.527320112505e-01 1.501168493380e-01
4.610000000000e-01 2.425992307954e-01 1.517697048722e-01 1.547333337388e-01 1.517660096461e-01 1.517851638399e-01 1.491799694882e-01
4.612500000000e-01 2.410750608331e-01 1.508225904673e-01 1.537672827392e-01 1.508189187799e-01 1.508379499470e-01 1.482427215516e-01
4.615000000000e-01 2.395502960419e-01 1.498751119517e-01 1.528008604534e-01 1.498714638128e-01 1.498903719152e-01 1.473051078408e-01
4.617500000000e-01 2.380249401843e-01 1.489272716696e-01 1.518340692722e-01 1.489236470888e-01 1.489424320888e-01 1.463671306694e-01
4.620000000000e-01 2.364989970237e-01 1.479790719657e-01 1.508669115873e-01 1.479754709526e-01 1.479941328127e-01 1.454287923515e-01
4.622500000000e-01 2.349724703254e-01 1.470305151857e-01 1.498993897913e-01 1.470269377499e-01 1.470454764330e-01 1.444900952026e-01
4.625000000000e-01 2.334453638559e-01 1.460816036761e-01 1.489315062778e-01 1.460780498271e-01 1.460964652962e-01 1.435510415388e-01
4.627500000000e-01 2.319176813832e-01 1.451323397841e-01 1.479632634411e-01 1.451288095315e-01 1.451471017501e-01 1.426116336770e-01
4.630000000000e-01 2.303894266766e-01 1.441827258581e-01 1.469946636762e-01 1.441792192111e-01 1.441973881430e-01 1.416718739352e-01
4.632500000000e-01 2.288606035071e-01 1.432327642468e-01 1.460257093792e-01 1.432292812149e-01 1.432473268243e-01 1.407317646321e-01
4.635000000000e-01 2.273312156467e-01 1.422824573002e-01 1.450564029470e-01 1.422789978926e-01 1.422969201439e-01 1.397913080874e-01
4.637500000000e-01 2.258012668691e-01 1.413318073689e-01 1.440867467772e-01 1.413283715948e-01 1.413461704527e-01 1.388505066215e-01
4.640000000000e-01 2.242707609494e-01 1.403808168042e-01 1.431167432682e-01 1.403774046729e-01 1.403950801024e-01 1.379093625558e-01
4.642500000000e-01 2.227397016638e-01 1.394294879585e-01 1.421463948195e-01 1.394260994790e-01 1.394436514455e-01 1.369678782125e-01
4.645000000000e-01 2.212080927902e-01 1.384778231847e-01 1.411757038310e-01 1.384744583661e-01 1.384918868353e-01 1.360260559145e-01
4.647500000000e-01 2.196759381077e-01 1.375258248366e-01 1.402046727038e-01 1.375224836879e-01 1.375397886258e-01 1.350838979858e-01
4.650000000000e-01 2.181432413966e-01 1.365734952689e-01 1.392333038395e-01 1.365701777990e-01 1.365873591719e-01 1.341414067509e-01
4.652500000000e-01 2.166100064387e-01 1.356208368368e-01 1.382615996406e-01 1.356175430546e-01 1.356346008291e-01 1.331985845355e-01
4.655000000000e-01 2.150762370171e-01 1.346678518966e-01 1.372895625104e-01 1.346645818109e-01 1.346815159540e-01 1.322554336658e-01
4.657500000000e-01 2.135419369164e-01 1.337145428051e-01 1.363171948530e-01 1.337112964247e-01 1.337281069036e-01 1.313119564690e-01
4.660000000000e-01 2.120071099221e-01 1.327609119199e-01 1.353444990733e-01 1.327576892536e-01 1.327743760359e-01 1.303681552730e-01
4.662500000000e-01 2.104717598213e-01 1.318069615997e-01 1.343714775768e-01 1.318037626559e-01 1.318203257095e-01 1.294240324065e-01
4.665000000000e-01 2.089358904024e-01 1.308526942033e-01 1.333981327699e-01 1.308495189908e-01 1.308659582840e-01 1.284795901991e-01
4.667500000000e-01 2.073995054550e-01 1.298981120909e-01 1.324244670597e-01 1.298949606181e-01 1.299112761193e-01 1.275348309811e-01
4.670000000000e-01 2.058626087698e-01 1.289432176230e-01 1.314504828542e-01 1.289400898985e-01 1.289562815765e-01 1.265897570836e-01
4.672500000000e-01 2.043252041393e-01 1.279880131609e-01 1.304761825618e-01 1.279849091931e-01 1.280009770171e-01 1.256443708384e-01
4.675000000000e-01 2.027872953565e-01 1.270325010669e-01 1.295015685922e-01 1.270294208641e-01 1.270453648036e-01 1.246986745782e-01
4.677500000000e-01 2.012488862162e-01 1.260766837037e-01 1.285266433552e-01 1.260736272742e-01 1.260894472990e-01 1.237526706364e-01
4.680000000000e-01 1.997099805145e-01 1.251205634348e-01 1.275514092617e-01 1.251175307869e-01 1.251332268670e-01 1.228063613472e-01
4.682500000000e-01 1.981705820480e-01 1.241641426245e-01 1.265758687234e-01 1.241611337664e-01 1.241767058723e-01 1.218597490456e-01
4.685000000000e-01 1.966306946154e-01 1.232074236377e-01 1.256000241522e-01 1.232044385775e-01 1.232198866799e-01 1.209128360671e-01
4.687500000000e-01 1.950903220161e-01 1.222504088401e-01 1.246238779614e-01 1.222474475858e-01 1.222627716557e-01 1.199656247482e-01
4.690000000000e-01 1.935494680508e-01 1.212931005979e-01 1.236474325645e-01 1.212901631576e-01 1.213053631664e-01 1.190181174261e-01
4.692500000000e-01 1.920081365215e-01 1.203355012782e-01 1.226706903758e-01 1.203325876599e-01 1.203476635792e-01 1.180703164386e-01
4.695000000000e-01 1.904663312312e-01 1.193776132486e-01 1.216936538105e-01 1.193747234602e-01 1.193896752620e-01 1.171222241243e-01
4.697500000000e-01 1.889240559842e-01 1.184194388776e-01 1.207163252842e-01 1.184165729268e-01 1.184314005835e-01 1.161738428225e-01
4.700000000000e-01 1.873813145857e-01 1.174609805341e-01 1.197387072134e-01 1.174581384287e-01 1.174728419129e-01 1.152251748734e-01
4.702500000000e-01 1.858381108426e-01 1.165022405877e-01 1.187608020152e-01 1.164994223356e-01 1.165140016202e-01 1.142762226176e-01
4.705000000000e-01 1.842944485623e-01 1.155432214089e-01 1.177826121073e-01 1.155404270176e-01 1.155548820759e-01 1.133269883966e-01
4.707500000000e-01 1.827503315538e-01 1.145839253687e-01 1.168041399082e-01 1.145811548458e-01 1.145954856513e-01 1.123774745525e-01
4.710000000000e-01 1.812057636272e-01 1.136243548385e-01 1.158253878367e-01 1.136216081917e-01 1.136358147183e-01 1.114276834281e-01
4.712500000000e-01 1.796607485932e-01 1.126645121908e-01 1.148463583127e-01 1.126617894274e-01 1.126758716493e-01 1.104776173671e-01
4.715000000000e-01 1.781152902642e-01 1.117043997983e-01 1.138670537566e-01 1.117017009258e-01 1.117156588176e-01 1.095272787134e-01
4.717500000000e-01 1.765693924535e-01 1.107440200346e-01 1.128874765892e-01 1.107413450605e-01 1.107551785968e-01 1.085766698121e-01
4.720000000000e-01 1.750230589752e-01 1.097833752739e-01 1.119076292323e-01 1.097807242053e-01 1.097944333615e-01 1.076257930087e-01
4.722500000000e-01 1.734762936451e-01 1.088224678908e-01 1.109275141081e-01 1.088198407351e-01 1.088334254865e-01 1.066746506493e-01
4.725000000000e-01 1.719291002794e-01 1.078613002608e-01 1.099471336394e-01 1.078586970251e-01 1.078721573476e-01 1.057232450809e-01
4.727500000000e-01 1.703814826958e-01 1.068998747597e-01 1.089664902497e-01 1.068972954513e-01 1.069106313208e-01 1.047715786508e-01
4.730000000000e-01 1.688334447127e-01 1.059381937642e-01 1.079855863631e-01 1.059356383900e-01 1.059488497831e-01 1.038196537073e-01
4.732500000000e-01 1.672849901499e-01 1.049762596513e-01 1.070044244042e-01 1.049737282184e-01 1.049868151117e-01 1.028674725991e-01
4.735000000000e-01 1.657361228282e-01 1.040140747988e-01 1.060230067983e-01 1.040115673142e-01 1.040245296847e-01 1.019150376756e-01
4.737500000000e-01 1.641868465689e-01 1.030516415849e-01 1.050413359712e-01 1.030491580555e-01 1.030619958807e-01 1.009623512869e-01
4.740000000000e-01 1.626371651949e-01 1.020889623886e-01 1.040594143495e-01 1.020865028212e-01 1.020992160787e-01 1.000094157837e-01
4.742500000000e-01 1.610870825299e-01 1.011260395893e-01 1.030772443601e-01 1.011236039907e-01 1.011361926584e-01 9.905623351713e-02
4.745000000000e-01 1.595366023984e-01 1.001628755669e-01 1.020948284307e-01 1.001604639439e-01 1.001729280001e-01 9.810280683918e-02
4.747500000000e-01 1.579857286264e-01 9.919947270205e-02 1.011121689892e-01 9.919708506119e-02 9.920942448463e-02 9.714913810230e-02
4.750000000000e-01 1.564344650402e-01 9.823583337578e-02 1.001292684646e-01 9.823346972371e-02 9.824568449330e-02 9.619522965958e-02
4.752500000000e-01 1.548828154676e-01 9.727195996975e-02 9.914612928590e-02 9.726962031305e-02 9.728171040795e-02 9.524108386470e-02
4.755000000000e-01 1.533307837370e-01 9.630785486610e-02 9.816275388304e-02 9.630553921125e-02 9.631750461107e-02 9.428670307191e-02
4.757500000000e-01 1.517783736778e-01 9.534352044756e-02 9.717914468631e-02 9.534122880099e-02 9.535306948559e-02 9.333208963605e-02
4.760000000000e-01 1.502255891208e-01 9.437895909736e-02 9.619530412661e-02 9.437669146548e-02 9.438840741502e-02 9.237724591254e-02
4.762500000000e-01 1.486724338969e-01 9.341417319924e-02 9.521123463531e-02 9.341192958841e-02 9.342352078332e-02 9.142217425735e-02
4.765000000000e-01 1.471189118386e-01 9.244916513743e-02 9.422693864440e-02 9.244694555386e-02 9.245841197506e-02 9.046687702704e-02
4.767500000000e-01 1.455650267791e-01 9.148393729671e-02 9.324241858626e-02 9.148174174660e-02 9.149308337522e-02 8.951135657871e-02
4.770000000000e-01 1.440107825523e-01 9.051849206233e-02 9.225767689382e-02 9.051632055184e-02 9.052753736933e-02 8.855561526999e-02
4.772500000000e-01 1.424561829932e-01 8.955283182006e-02 9.127271600058e-02 8.955068435528e-02 8.956177634335e-02 8.759965545911e-02
4.775000000000e-01 1.409012319376e-01 8.858695895613e-02 9.028753834045e-02 8.858483554306e-02 8.859580268382e-02 8.664347950478e-02
4.777500000000e-01 1.393459332222e-01 8.762087585729e-02 8.930214634791e-02 8.761877650190e-02 8.762961877774e-02 8.568708976627e-02
4.780000000000e-01 1.377902906846e-01 8.665458491071e-02 8.831654245787e-02 8.665250961892e-02 8.666322701251e-02 8.473048860339e-02
4.782500000000e-01 1.362343081632e-01 8.568808850409e-02 8.733072910572e-02 8.568603728174e-02 8.569662977614e-02 8.377367837646e-02
4.785000000000e-01 1.346779894971e-01 8.472138902555e-02 8.634470872734e-02 8.471936187842e-02 8.472982945696e-02 8.281666144630e-02
4.787500000000e-01 1.331213385265e-01 8.375448886370e-02 8.535848375907e-02 8.375248579755e-02 8.376282844385e-02 8.185944017426e-02
4.790000000000e-01 1.315643590923e-01 8.278739040760e-02 8.437205663769e-02 8.278541142805e-02 8.279562912613e-02 8.090201692219e-02
4.792500000000e-01 1.300070550360e-01 8.182009604672e-02 8.338542980050e-02 8.181814115940e-02 8.182823389353e-02 7.994439405243e-02
4.795000000000e-01 1.284494302003e-01 8.085260817101e-02 8.239860568518e-02 8.085067738148e-02 8.086064513625e-02 7.898657392783e-02
4.797500000000e-01 1.268914884284e-01 7.988492917086e-02 8.141158672988e-02 7.988302248465e-02 7.989286524490e-02 7.802855891171e-02
4.800000000000e-01 1.253332335643e-01 7.891706143705e-02 8.042437537319e-02 7.891517885958e-02 7.892489661058e-02 7.707035136788e-02
4.802500000000e-01 1.237746694530e-01 7.794900736083e-02 7.943697405415e-02 7.794714889744e-02 7.795674162477e-02 7.611195366061e-02
4.805000000000e-01 1.222157999399e-01 7.698076933383e-02 7.844938521221e-02 7.697893498988e-02 7.698840267933e-02 7.515336815467e-02
4.807500000000e-01 1.206566288716e-01 7.601234974810e-02 7.746161128722e-02 7.601053952884e-02 7.601988216656e-02 7.419459721526e-02
4.810000000000e-01 1.190971600948e-01 7.504375099612e-02 7.647365471947e-02 7.504196490675e-02 7.505118247924e-02 7.323564320806e-02
4.812500000000e-01 1.175373974578e-01 7.407497547073e-02 7.548551794961e-02 7.407321351640e-02 7.408230601048e-02 7.227650849919e-02
4.815000000000e-01 1.159773448090e-01 7.310602556521e-02 7.449720341871e-02 7.310428775102e-02 7.311325515375e-02 7.131719545522e-02
4.817500000000e-01 1.144170059975e-01 7.213690367318e-02 7.350871356825e-02 7.213519000406e-02 7.214403230296e-02 7.035770644316e-02
4.820000000000e-01 1.128563848734e-01 7.116761218866e-02 7.252005084012e-02 7.116592266969e-02 7.117463985241e-02 6.939804383045e-02
4.822500000000e-01 1.112954852875e-01 7.019815350606e-02 7.153121767654e-02 7.019648814206e-02 7.020508019670e-02 6.843820998497e-02
4.825000000000e-01 1.097343110911e-01 6.922853002017e-02 7.054221652013e-02 6.922688881603e-02 6.923535573092e-02 6.747820727500e-02
4.827500000000e-01 1.081728661361e-01 6.825874412610e-02 6.955304981389e-02 6.825712708662e-02 6.826546885040e-02 6.651803806927e-02
4.830000000000e-01 1.066111542752e-01 6.728879821931e-02 6.856372000119e-02 6.728720534914e-02 6.729542195091e-02 6.555770473690e-02
4.832500000000e-01 1.050491793621e-01 6.631869469572e-02 6.757422952577e-02 6.631712599960e-02 6.632521742859e-02 6.459720964740e-02
4.835000000000e-01 1.034869452504e-01 6.534843595146e-02 6.658458083167e-02 6.534689143398e-02 6.535485767980e-02 6.363655517071e-02
4.837500000000e-01 1.019244557950e-01 6.437802438308e-02 6.559477636330e-02 6.437650404876e-02 6.438434510142e-02 6.267574367714e-02
4.840000000000e-01 1.003617148512e-01 6.340746238746e-02 6.460481856546e-02 6.340596624084e-02 6.341368209051e-02 6.171477753741e-02
4.842500000000e-01 9.879872627486e-02 6.243675236179e-02 6.361470988319e-02 6.243528040730e-02 6.244287104455e-02 6.075365912260e-02
4.845000000000e-01 9.723549392235e-02 6.146589670356e-02 6.262445276190e-02 6.146444894555e-02 6.147191436129e-02 5.979239080418e-02
4.847500000000e-01 9.567202165103e-02 6.049489781061e-02 6.163404964733e-02 6.049347425341e-02 6.050081443881e-02 5.883097495397e-02
4.850000000000e-01 9.410831331853e-02 5.952375808111e-02 6.064350298557e-02 5.952235872893e-02 5.952957367552e-02 5.786941394419e-02
4.852500000000e-01 9.254437278307e-02 5.855247991350e-02 5.965281522298e-02 5.855110477055e-02 5.855819447013e-02 5.690771014737e-02
4.855000000000e-01 9.098020390351e-02 5.758106570652e-02 5.866198880623e-02 5.757971477693e-02 5.758667922162e-02 5.594586593644e-02
4.857500000000e-01 8.941581053945e-02 5.660951785920e-02 5.767102618225e-02 5.660819114708e-02 5.661503032934e-02 5.498388368465e-02
4.860000000000e-01 8.785119655069e-02 5.563783877090e-02 5.667992979830e-02 5.563653628025e-02 5.564325019281e-02 5.402176576558e-02
4.862500000000e-01 8.628636579795e-02 5.466603084118e-02 5.568870210194e-02 5.466475257596e-02 5.467134121190e-02 5.305951455319e-02
4.865000000000e-01 8.472132214210e-02 5.369409646997e-02 5.469734554099e-02 5.369284243402e-02 5.369930578677e-02 5.209713242171e-02
4.867500000000e-01 8.315606944477e-02 5.272203805739e-02 5.370586256355e-02 5.272080825462e-02 5.272714631779e-02 5.113462174574e-02
4.870000000000e-01 8.159061156818e-02 5.174985800386e-02 5.271425561799e-02 5.174865243802e-02 5.175486520567e-02 5.017198490017e-02
4.872500000000e-01 8.002495237477e-02 5.077755871007e-02 5.172252715289e-02 5.077637738491e-02 5.078246485132e-02 4.920922426022e-02
4.875000000000e-01 7.845909572786e-02 4.980514257692e-02 5.073067961721e-02 4.980398549606e-02 4.980994765593e-02 4.824634220140e-02
4.877500000000e-01 7.689304549087e-02 4.883261200559e-02 4.973871546001e-02 4.883147917263e-02 4.883731602090e-02 4.728334109952e-02
4.880000000000e-01 7.532680552794e-02 4.785996939750e-02 4.874663713068e-02 4.785886081602e-02 4.786457234790e-02 4.632022333070e-02
4.882500000000e-01 7.376037970361e-02 4.688721715428e-02 4.775444707886e-02 4.688613282768e-02 4.689171903882e-02 4.535699127133e-02
4.885000000000e-01 7.219377188284e-02 4.591435767780e-02 4.676214775439e-02 4.591329760957e-02 4.591875849575e-02 4.439364729810e-02
4.887500000000e-01 7.062698593120e-02 4.494139337015e-02 4.576974160737e-02 4.494035756362e-02 4.494569312112e-02 4.343019378796e-02
4.890000000000e-01 6.906002571444e-02 4.396832663364e-02 4.477723108806e-02 4.396731509217e-02 4.397252531743e-02 4.246663311813e-02
4.892500000000e-01 6.749289509885e-02 4.299515987078e-02 4.378461864697e-02 4.299417259757e-02 4.299925748746e-02 4.150296766610e-02
4.895000000000e-01 6.592559795141e-02 4.202189548429e-02 4.279190673479e-02 4.202093248253e-02 4.202589203420e-02 4.053919980963e-02
4.897500000000e-01 6.435813813906e-02 4.104853587709e-02 4.179909780244e-02 4.104759714989e-02 4.105243136075e-02 3.957533192671e-02
4.900000000000e-01 6.279051952934e-02 4.007508345229e-02 4.080619430106e-02 4.007416900274e-02 4.007887787058e-02 3.861136639559e-02
4.902500000000e-01 6.122274599021e-02 3.910154061319e-02 3.981319868195e-02 3.910065044426e-02 3.910523396718e-02 3.764730559477e-02
4.905000000000e-01 5.965482139020e-02 3.812790976327e-02 3.882011339664e-02 3.812704387793e-02 3.813150205428e-02 3.668315190296e-02
4.907500000000e-01 5.808674959779e-02 3.715419330616e-02 3.782694089677e-02 3.715335170733e-02 3.715768453581e-02 3.571890769912e-02
4.910000000000e-01 5.651853448205e-02 3.618039364570e-02 3.683368363420e-02 3.617957633619e-02 3.618378381580e-02 3.475457536243e-02
4.912500000000e-01 5.495017991238e-02 3.520651318585e-02 3.584034406092e-02 3.520572016842e-02 3.520980229850e-02 3.379015727227e-02
4.915000000000e-01 5.338168975871e-02 3.423255433074e-02 3.484692462914e-02 3.423178560811e-02 3.423574238826e-02 3.282565580826e-02
4.917500000000e-01 5.181306789103e-02 3.325851948467e-02 3.385342779121e-02 3.325777505949e-02 3.326160648970e-02 3.186107335021e-02
4.920000000000e-01 5.024431817973e-02 3.228441105208e-02 3.285985599962e-02 3.228369092696e-02 3.228739700745e-02 3.089641227813e-02
4.922500000000e-01 4.867544449559e-02 3.131023143752e-02 3.186621170702e-02 3.130953561494e-02 3.131311634632e-02 2.993167497222e-02
4.925000000000e-01 4.710645070967e-02 3.033598304570e-02 3.087249736621e-02 3.033531152814e-02 3.033876691129e-02 2.896686381288e-02
4.927500000000e-01 4.553734069315e-02 2.936166828143e-02 2.987871543014e-02 2.936102107132e-02 2.936435110745e-02 2.800198118069e-02
4.930000000000e-01 4.396811831785e-02 2.838728954966e-02 2.888486835188e-02 2.838666664946e-02 2.838987133999e-02 2.703702945639e-02
4.932500000000e-01 4.239878745563e-02 2.741284925547e-02 2.789095858465e-02 2.741225066740e-02 2.741533001422e-02 2.607201102090e-02
4.935000000000e-01 4.082935197854e-02 2.643834980401e-02 2.689698858182e-02 2.643777553031e-02 2.644072953554e-02 2.510692825532e-02
4.937500000000e-01 3.925981575910e-02 2.546379360055e-02 2.590296079683e-02 2.546324364343e-02 2.546607230949e-02 2.414178354089e-02
4.940000000000e-01 3.769018266996e-02 2.448918305046e-02 2.490887768330e-02 2.448865741205e-02 2.449136074169e-02 2.317657925901e-02
4.942500000000e-01 3.612045658405e-02 2.351452055919e-02 2.391474169489e-02 2.351401924154e-02 2.351659723783e-02 2.221131779123e-02
4.945000000000e-01 3.455064137443e-02 2.253980853230e-02 2.292055528556e-02 2.253933153744e-02 2.254178420380e-02 2.124600151922e-02
4.947500000000e-01 3.298074091468e-02 2.156504937537e-02 2.192632090908e-02 2.156459670519e-02 2.156692404528e-02 2.028063282482e-02
4.950000000000e-01 3.141075907815e-02 2.059024549412e-02 2.093204101969e-02 2.058981715052e-02 2.059201916843e-02 1.931521408997e-02
4.952500000000e-01 2.984069973871e-02 1.961539929428e-02 1.993771807119e-02 1.961499527916e-02 1.961707197906e-02 1.834974769675e-02
4.955000000000e-01 2.827056677031e-02 1.864051318168e-02 1.894335451790e-02 1.864013349682e-02 1.864208488337e-02 1.738423602736e-02
4.957500000000e-01 2.670036404701e-02 1.766558956215e-02 1.794895281353e-02 1.766523420916e-02 1.766706028730e-02 1.641868146409e-02
4.960000000000e-01 2.513009544337e-02 1.669063084165e-02 1.695451541172e-02 1.669029982221e-02 1.669200059714e-02 1.545308638935e-02
4.962500000000e-01 2.355976483358e-02 1.571563942609e-02 1.596004476436e-02 1.571533274172e-02 1.571690821886e-02 1.448745318566e-02
4.965000000000e-01 2.198937609247e-02 1.474061772147e-02 1.496554332374e-02 1.474033537361e-02 1.474178555889e-02 1.352178423563e-02
4.967500000000e-01 2.041893309479e-02 1.376556813374e-02 1.397101353280e-02 1.376531012378e-02 1.376663502297e-02 1.255608192193e-02
4.970000000000e-01 1.884843971541e-02 1.279049306897e-02 1.297645784381e-02 1.279025939809e-02 1.279145901789e-02 1.159034862734e-02
4.972500000000e-01 1.727789982934e-02 1.181539493315e-02 1.198187867779e-02 1.181518560236e-02 1.181625994890e-02 1.062458673473e-02
4.975000000000e-01 1.570731731177e-02 1.084027613231e-02 1.098727848708e-02 1.084009114238e-02 1.084104022327e-02 9.658798627003e-03
4.977500000000e-01 1.413669603808e-02 9.865139072521e-03 9.992659696794e-03 9.864978423857e-03 9.865802244944e-03 8.692986687151e-03
4.980000000000e-01 1.256603988338e-02 8.889986159776e-03 8.998024777007e-03 8.889849852034e-03 8.890548421944e-03 7.727153298218e-03
4.982500000000e-01 1.099535272319e-02 7.914819800001e-03 8.003376176920e-03 7.914707832102e-03 7.915281153745e-03 6.761300843302e-03
4.985000000000e-01 9.424638433175e-03 6.939642399053e-03 7.008716343757e-03 6.939554768115e-03 6.940002846601e-03 5.795431705549e-03
4.987500000000e-01 7.853900888743e-03 5.964456362603e-03 6.014047705146e-03 5.964393063529e-03 5.964715956956e-03 4.829548268145e-03
4.990000000000e-01 6.283143965558e-03 4.989264095177e-03 5.019373033847e-03 4.989225112007e-03 4.989422943749e-03 3.863652914310e-03
4.992500000000e-01 4.712371539395e-03 4.014067999657e-03 4.024694592799e-03 4.014053286983e-03 4.014125269873e-03 2.897748027295e-03
4.995000000000e-01 3.141587485833e-03 3.038870483990e-03 3.030013955096e-03 3.038879987383e-03 3.038824513472e-03 1.931835990375e-03
4.997500000000e-01 1.570795680805e-03 2.063673966712e-03 2.035334562346e-03 2.063707682876e-03 2.063524764849e-03 9.659191868425e-04
5.000000000000e-01 1.110223024625e-14 1.088480866351e-03 1.040659343551e-03 1.088538841576e-03 1.088229808305e-03 7.530641030131e-17
5.002500000000e-01 -1.570795680794e-03 1.132935925885e-04 4.599011856809e-05 1.133758726013e-04 1.129415009465e-04 -9.659191868427e-04
5.005000000000e-01 -3.141587485839e-03 -8.618854499526e-04 -9.486705759027e-04 -8.617788389342e-04 -8.623383084814e-04 -1.931835990376e-03
5.007500000000e-01 -4.712371539362e-03 -1.837053857357e-03 -1.943320352022e-03 -1.836922904286e-03 -1.837607493998e-03 -2.897748027295e-03
5.010000000000e-01 -6.283143965535e-03 -2.812209224817e-03 -2.937956651166e-03 -2.812053924650e-03 -2.812863653064e-03 -3.863652914310e-03
5.012500000000e-01 -7.853900888755e-03 -3.787349147067e-03 -3.932577028328e-03 -3.787169496516e-03 -3.788104338870e-03 -4.829548268145e-03
5.015000000000e-01 -9.424638433186e-03 -4.762471218840e-03 -4.927179035301e-03 -4.762267215863e-03 -4.763327164841e-03 -5.795431705550e-03
5.017500000000e-01 -1.099535272318e-02 -5.737573034839e-03 -5.921760208867e-03 -5.737344678125e-03 -5.738529716631e-03 -6.761300843303e-03
5.020000000000e-01 -1.256603988338e-02 -6.712652189831e-03 -6.916318115093e-03 -6.712399478603e-03 -6.713709596688e-03 -7.727153298218e-03
5.022500000000e-01 -1.413669603807e-02 -7.687706278686e-03 -7.910850302288e-03 -7.687429212400e-03 -7.688864394788e-03 -8.692986687151e-03
5.025000000000e-01 -1.570731731187e-02 -8.662732896354e-03 -8.905354353557e-03 -8.662431474782e-03 -8.663991709541e-03 -9.658798627003e-03
5.027500000000e-01 -1.727789982933e-02 -9.637729637885e-03 -9.899827811406e-03 -9.637403860818e-03 -9.639089133163e-03 -1.062458673473e-02
5.030000000000e-01 -1.884843971540e-02 -1.061269409848e-02 -1.089426824518e-02 -1.061234396592e-02 -1.061415426265e-02 -1.159034862734e-02
5.032500000000e-01 -2.041893309477e-02 -1.158762387338e-02 -1.188867319597e-02 -1.158724938536e-02 -1.158918469169e-02 -1.255608192193e-02
5.035000000000e-01 -2.198937609246e-02 -1.256251655802e-02 -1.288304022051e-02 -1.256211771472e-02 -1.256417801643e-02 -1.352178423563e-02
5.037500000000e-01 -2.355976483367e-02 -1.353736974790e-02 -1.387736686267e-02 -1.353694654953e-02 -1.353913183160e-02 -1.448745318567e-02
5.040000000000e-01 -2.513009544334e-02 -1.451218103871e-02 -1.487165067313e-02 -1.451173348554e-02 -1.451404373304e-02 -1.545308638935e-02
5.042500000000e-01 -2.670036404701e-02 -1.548694802625e-02 -1.586588919792e-02 -1.548647611871e-02 -1.548891131602e-02 -1.641868146409e-02
5.045000000000e-01 -2.827056677031e-02 -1.646166830646e-02 -1.686007998601e-02 -1.646117204492e-02 -1.646373217648e-02 -1.738423602736e-02
5.047500000000e-01 -2.984069973873e-02 -1.743633947544e-02 -1.785422058453e-02 -1.743581886049e-02 -1.743850391013e-02 -1.834974769675e-02
5.050000000000e-01 -3.141075907813e-02 -1.841095912950e-02 -1.884830854205e-02 -1.841041416162e-02 -1.841322411311e-02 -1.931521408997e-02
5.052500000000e-01 -3.298074091465e-02 -1.938552486507e-02 -1.984234140643e-02 -1.938495554491e-02 -1.938789038152e-02 -2.028063282482e-02
5.055000000000e-01 -3.455064137448e-02 -2.036003427875e-02 -2.083631672641e-02 -2.035944060690e-02 -2.036250031178e-02 -2.124600151922e-02
5.057500000000e-01 -3.612045658405e-02 -2.133448496735e-02 -2.183023205049e-02 -2.133386694462e-02 -2.133705150044e-02 -2.221131779123e-02
5.060000000000e-01 -3.769018266997e-02 -2.230887452785e-02 -2.282408492769e-02 -2.230823215494e-02 -2.231154154422e-02 -2.317657925901e-02
5.062500000000e-01 -3.925981575910e-02 -2.328320055741e-02 -2.381787290699e-02 -2.328253383522e-02 -2.328596804003e-02 -2.414178354089e-02
5.065000000000e-01 -4.082935197852e-02 -2.425746065343e-02 -2.481159353783e-02 -2.425676958291e-02 -2.426032858503e-02 -2.510692825532e-02
5.067500000000e-01 -4.239878745562e-02 -2.523165241347e-02 -2.580524436969e-02 -2.523093699555e-02 -2.523462077655e-02 -2.607201102090e-02
5.070000000000e-01 -4.396811831784e-02 -2.620577343533e-02 -2.679882295236e-02 -2.620503367099e-02 -2.620884221209e-02 -2.703702945639e-02
5.072500000000e-01 -4.553734069313e-02 -2.717982131700e-02 -2.779232683587e-02 -2.717905720734e-02 -2.718299048942e-02 -2.800198118069e-02
5.075000000000e-01 -4.710645070968e-02 -2.815379365673e-02 -2.878575357048e-02 -2.815300520285e-02 -2.815706320657e-02 -2.896686381288e-02
5.077500000000e-01 -4.867544449562e-02 -2.912768805297e-02 -2.977910070676e-02 -2.912687525612e-02 -2.913105796172e-02 -2.993167497222e-02
5.080000000000e-01 -5.024431817978e-02 -3.010150210442e-02 -3.077236579540e-02 -3.010066496584e-02 -3.010497235331e-02 -3.089641227813e-02
5.082500000000e-01 -5.181306789102e-02 -3.107523340998e-02 -3.176554638737e-02 -3.107437193105e-02 -3.107880398005e-02 -3.186107335021e-02
5.085000000000e-01 -5.338168975881e-02 -3.204887956886e-02 -3.275864003395e-02 -3.204799375086e-02 -3.205255044081e-02 -3.282565580826e-02
5.087500000000e-01 -5.495017991240e-02 -3.302243818048e-02 -3.375164428674e-02 -3.302152802486e-02 -3.302620933488e-02 -3.379015727227e-02
5.090000000000e-01 -5.651853448205e-02 -3.399590684453e-02 -3.474455669754e-02 -3.399497235281e-02 -3.399977826158e-02 -3.475457536243e-02
5.092500000000e-01 -5.808674959777e-02 -3.496928316096e-02 -3.573737481845e-02 -3.496832433471e-02 -3.497325482073e-02 -3.571890769912e-02
5.095000000000e-01 -5.965482139021e-02 -3.594256473003e-02 -3.673009620175e-02 -3.594158157084e-02 -3.594663661223e-02 -3.668315190296e-02
5.097500000000e-01 -6.122274599031e-02 -3.691574915220e-02 -3.772271840010e-02 -3.691474166173e-02 -3.691992123640e-02 -3.764730559477e-02
5.100000000000e-01 -6.279051952935e-02 -3.788883402827e-02 -3.871523896647e-02 -3.788780220827e-02 -3.789310629375e-02 -3.861136639559e-02
5.102500000000e-01 -6.435813813904e-02 -3.886181695929e-02 -3.970765545403e-02 -3.886076081159e-02 -3.886618938509e-02 -3.957533192671e-02
5.105000000000e-01 -6.592559795142e-02 -3.983469554664e-02 -4.069996541638e-02 -3.983361507306e-02 -3.983916811159e-02 -4.053919980963e-02
5.107500000000e-01 -6.749289509886e-02 -4.080746739201e-02 -4.169216640732e-02 -4.080636259445e-02 -4.081204007461e-02 -4.150296766610e-02
5.110000000000e-01 -6.906002571441e-02 -4.178013009732e-02 -4.268425598101e-02 -4.177900097773e-02 -4.178480287590e-02 -4.246663311813e-02
5.112500000000e-01 -7.062698593119e-02 -4.275268126486e-02 -4.367623169192e-02 -4.275152782528e-02 -4.275745411751e-02 -4.343019378796e-02
5.115000000000e-01 -7.219377188290e-02 -4.372511849726e-02 -4.466809109491e-02 -4.372394073976e-02 -4.372999140177e-02 -4.439364729810e-02
5.117500000000e-01 -7.376037970363e-02 -4.469743939744e-02 -4.565983174510e-02 -4.469623732422e-02 -4.470241233141e-02 -4.535699127134e-02
5.120000000000e-01 -7.532680552791e-02 -4.566964156864e-02 -4.665145119789e-02 -4.566841518185e-02 -4.567471450938e-02 -4.632022333070e-02
5.122500000000e-01 -7.689304549085e-02 -4.664172261443e-02 -4.764294700910e-02 -4.664047191641e-02 -4.664689553905e-02 -4.728334109952e-02
5.125000000000e-01 -7.845909572788e-02 -4.761368013877e-02 -4.863431673494e-02 -4.761240513185e-02 -4.761895302413e-02 -4.824634220140e-02
5.127500000000e-01 -8.002495237477e-02 -4.858551174589e-02 -4.962555793197e-02 -4.858421243246e-02 -4.859088456859e-02 -4.920922426022e-02
5.130000000000e-01 -8.159061156816e-02 -4.955721504046e-02 -5.061666815703e-02 -4.955589142294e-02 -4.956268777688e-02 -5.017198490017e-02
5.132500000000e-01 -8.315606944476e-02 -5.052878762746e-02 -5.160764496731e-02 -5.052743970839e-02 -5.053436025372e-02 -5.113462174574e-02
5.135000000000e-01 -8.472132214211e-02 -5.150022711221e-02 -5.259848592045e-02 -5.149885489414e-02 -5.150589960420e-02 -5.209713242171e-02
5.137500000000e-01 -8.628636579796e-02 -5.247153110045e-02 -5.358918857446e-02 -5.247013458602e-02 -5.247730343380e-02 -5.305951455319e-02
5.140000000000e-01 -8.785119655070e-02 -5.344269719826e-02 -5.457975048771e-02 -5.344127639014e-02 -5.344856934839e-02 -5.402176576558e-02
5.142500000000e-01 -8.941581053944e-02 -5.441372301216e-02 -5.557016921900e-02 -5.441227791316e-02 -5.441969495422e-02 -5.498388368465e-02
5.145000000000e-01 -9.098020390352e-02 -5.538460614900e-02 -5.656044232753e-02 -5.538313676191e-02 -5.539067785792e-02 -5.594586593644e-02
5.147500000000e-01 -9.254437278305e-02 -5.635534421602e-02 -5.755056737280e-02 -5.635385054369e-02 -5.636151566647e-02 -5.690771014737e-02
5.150000000000e-01 -9.410831331851e-02 -5.732593482093e-02 -5.854054191481e-02 -5.732441686631e-02 -5.733220598730e-02 -5.786941394419e-02
5.152500000000e-01 -9.567202165102e-02 -5.829637557174e-02 -5.953036351401e-02 -5.829483333780e-02 -5.830274642826e-02 -5.883097495397e-02
5.155000000000e-01 -9.723549392245e-02 -5.926666407696e-02 -6.052002973120e-02 -5.926509756682e-02 -5.927313459760e-02 -5.979239080418e-02
5.157500000000e-01 -9.879872627487e-02 -6.023679794548e-02 -6.150953812758e-02 -6.023520716218e-02 -6.024336810392e-02 -6.075365912260e-02
5.160000000000e-01 -1.003617148512e-01 -6.120677478663e-02 -6.249888626484e-02 -6.120515973336e-02 -6.121344455637e-02 -6.171477753741e-02
5.162500000000e-01 -1.019244557950e-01 -6.217659221014e-02 -6.348807170511e-02 -6.217495289016e-02 -6.218336156440e-02 -6.267574367714e-02
5.165000000000e-01 -1.034869452504e-01 -6.314624782620e-02 -6.447709201096e-02 -6.314458424279e-02 -6.315311673798e-02 -6.363655517071e-02
5.167500000000e-01 -1.050491793620e-01 -6.411573924543e-02 -6.546594474537e-02 -6.411405140190e-02 -6.412270768747e-02 -6.459720964740e-02
5.170000000000e-01 -1.066111542753e-01 -6.508506407892e-02 -6.645462747182e-02 -6.508335197870e-02 -6.509213202374e-02 -6.555770473690e-02
5.172500000000e-01 -1.081728661361e-01 -6.605421993816e-02 -6.744313775423e-02 -6.605248358480e-02 -6.606138735805e-02 -6.651803806927e-02
5.175000000000e-01 -1.097343110910e-01 -6.702320443515e-02 -6.843147315703e-02 -6.702144383213e-02 -6.703047130215e-02 -6.747820727500e-02
5.177500000000e-01 -1.112954852875e-01 -6.799201518236e-02 -6.941963124508e-02 -6.799023033328e-02 -6.799938146823e-02 -6.843820998497e-02
5.180000000000e-01 -1.128563848734e-01 -6.896064979268e-02 -7.040760958373e-02 -6.895884070119e-02 -6.896811546902e-02 -6.939804383045e-02
5.182500000000e-01 -1.144170059976e-01 -6.992910587952e-02 -7.139540573881e-02 -6.992727254936e-02 -6.993667091761e-02 -7.035770644316e-02
5.185000000000e-01 -1.159773448090e-01 -7.089738105673e-02 -7.238301727665e-02 -7.089552349167e-02 -7.090504542766e-02 -7.131719545522e-02
5.187500000000e-01 -1.175373974578e-01 -7.186547293867e-02 -7.337044176410e-02 -7.186359114252e-02 -7.187323661327e-02 -7.227650849919e-02
5.190000000000e-01 -1.190971600948e-01 -7.283337914023e-02 -7.435767676850e-02 -7.283147311685e-02 -7.284124208910e-02 -7.323564320806e-02
5.192500000000e-01 -1.206566288715e-01 -7.380109727676e-02 -7.534471985767e-02 -7.379916703012e-02 -7.380905947021e-02 -7.419459721526e-02
5.195000000000e-01 -1.222157999399e-01 -7.476862496409e-02 -7.633156859998e-02 -7.476667049821e-02 -7.477668637229e-02 -7.515336815467e-02
5.197500000000e-01 -1.237746694530e-01 -7.573595981860e-02 -7.731822056432e-02 -7.573398113758e-02 -7.574412041146e-02 -7.611195366061e-02
5.200000000000e-01 -1.253332335643e-01 -7.670309945721e-02 -7.830467332006e-02 -7.670109656518e-02 -7.671135920433e-02 -7.707035136788e-02
5.202500000000e-01 -1.268914884283e-01 -7.767004149730e-02 -7.929092443722e-02 -7.766801439845e-02 -7.767840036809e-02 -7.802855891171e-02
5.205000000000e-01 -1.284494302003e-01 -7.863678355682e-02 -8.027697148625e-02 -7.863473225538e-02 -7.864524152047e-02 -7.898657392783e-02
5.207500000000e-01 -1.300070550361e-01 -7.960332325424e-02 -8.126281203817e-02 -7.960124775457e-02 -7.961188027971e-02 -7.994439405243e-02
5.210000000000e-01 -1.315643590923e-01 -8.056965820857e-02 -8.224844366452e-02 -8.056755851501e-02 -8.057831426450e-02 -8.090201692219e-02
5.212500000000e-01 -1.331213385265e-01 -8.153578603938e-02 -8.323386393752e-02 -8.153366215632e-02 -8.154454109430e-02 -8.185944017426e-02
5.215000000000e-01 -1.346779894971e-01 -8.250170436679e-02 -8.421907042983e-02 -8.249955629877e-02 -8.251055838889e-02 -8.281666144630e-02
5.217500000000e-01 -1.362343081632e-01 -8.346741081147e-02 -8.520406071476e-02 -8.346523856309e-02 -8.347636376872e-02 -8.377367837646e-02
5.220000000000e-01 -1.377902906846e-01 -8.443290299465e-02 -8.618883236610e-02 -8.443070657050e-02 -8.444195485482e-02 -8.473048860339e-02
5.222500000000e-01 -1.393459332222e-01 -8.539817853813e-02 -8.717338295837e-02 -8.539595794288e-02 -8.540732926868e-02 -8.568708976627e-02
5.225000000000e-01 -1.409012319376e-01 -8.636323506430e-02 -8.815771006652e-02 -8.636099030267e-02 -8.637248463250e-02 -8.664347950478e-02
5.227500000000e-01 -1.424561829931e-01 -8.732807019609e-02 -8.914181126618e-02 -8.732580127282e-02 -8.733741856900e-02 -8.759965545911e-02
5.230000000000e-01 -1.440107825522e-01 -8.829268155709e-02 -9.012568413356e-02 -8.829038847707e-02 -8.830212870156e-02 -8.855561526999e-02
5.232500000000e-01 -1.455650267791e-01 -8.925706677140e-02 -9.110932624547e-02 -8.925474953959e-02 -8.926661265399e-02 -8.951135657871e-02
5.235000000000e-01 -1.471189118386e-01 -9.022122346378e-02 -9.209273517935e-02 -9.021888208514e-02 -9.023086805076e-02 -9.046687702704e-02
5.237500000000e-01 -1.486724338970e-01 -9.118514925957e-02 -9.307590851327e-02 -9.118278373909e-02 -9.119489251707e-02 -9.142217425735e-02
5.240000000000e-01 -1.502255891207e-01 -9.214884178471e-02 -9.405884382590e-02 -9.214645212754e-02 -9.215868367858e-02 -9.237724591254e-02
5.242500000000e-01 -1.517783736779e-01 -9.311229866579e-02 -9.504153869655e-02 -9.310988487709e-02 -9.312223916166e-02 -9.333208963605e-02
5.245000000000e-01 -1.533307837370e-01 -9.407551752998e-02 -9.602399070509e-02 -9.407307961491e-02 -9.408555659325e-02 -9.428670307191e-02
5.247500000000e-01 -1.548828154676e-01 -9.503849600512e-02 -9.700619743209e-02 -9.503603396900e-02 -9.504863360093e-02 -9.524108386470e-02
5.250000000000e-01 -1.564344650402e-01 -9.600123171965e-02 -9.798815645882e-02 -9.599874556775e-02 -9.601146781291e-02 -9.619522965958e-02
5.252500000000e-01 -1.579857286264e-01 -9.696372230267e-02 -9.896986536716e-02 -9.696121204041e-02 -9.697405685807e-02 -9.714913810230e-02
5.255000000000e-01 -1.595366023984e-01 -9.792596538391e-02 -9.995132173964e-02 -9.792343101676e-02 -9.793639836591e-02 -9.810280683918e-02
5.257500000000e-01 -1.610870825298e-01 -9.888795859375e-02 -1.009325231594e-01 -9.888540012721e-02 -9.889848996655e-02 -9.905623351713e-02
5.260000000000e-01 -1.626371651949e-01 -9.984969956323e-02 -1.019134672104e-01 -9.984711700294e-02 -9.986032929081e-02 -1.000094157837e-01
5.262500000000e-01 -1.641868465689e-01 -1.008111859240e-01 -1.028941514771e-01 -1.008085792756e-01 -1.008219139702e-01 -1.009623512869e-01
5.265000000000e-01 -1.657361228281e-01 -1.017724153086e-01 -1.038745735448e-01 -1.017697845776e-01 -1.017832416368e-01 -1.019150376756e-01
5.267500000000e-01 -1.672849901500e-01 -1.027333853499e-01 -1.048547309993e-01 -1.027307305422e-01 -1.027443099235e-01 -1.028674725991e-01
5.270000000000e-01 -1.688334447127e-01 -1.036940936818e-01 -1.058346214274e-01 -1.036914148031e-01 -1.037051164637e-01 -1.038196537073e-01
5.272500000000e-01 -1.703814826957e-01 -1.046545379385e-01 -1.068142424162e-01 -1.046518349949e-01 -1.046656588916e-01 -1.047715786508e-01
5.275000000000e-01 -1.719291002794e-01 -1.056147157553e-01 -1.077935915539e-01 -1.056119887524e-01 -1.056259348422e-01 -1.057232450809e-01
5.277500000000e-01 -1.734762936451e-01 -1.065746247679e-01 -1.087726664290e-01 -1.065718737119e-01 -1.065859419509e-01 -1.066746506493e-01
5.280000000000e-01 -1.750230589753e-01 -1.075342626128e-01 -1.097514646312e-01 -1.075314875098e-01 -1.075456778540e-01 -1.076257930087e-01
5.282500000000e-01 -1.765693924535e-01 -1.084936269273e-01 -1.107299837506e-01 -1.084908277833e-01 -1.085051401886e-01 -1.085766698121e-01
5.285000000000e-01 -1.781152902642e-01 -1.094527153492e-01 -1.117082213780e-01 -1.094498921704e-01 -1.094643265923e-01 -1.095272787134e-01
5.287500000000e-01 -1.796607485932e-01 -1.104115255173e-01 -1.126861751050e-01 -1.104086783099e-01 -1.104232347035e-01 -1.104776173671e-01
5.290000000000e-01 -1.812057636272e-01 -1.113700550708e-01 -1.136638425241e-01 -1.113671838412e-01 -1.113818621614e-01 -1.114276834281e-01
5.292500000000e-01 -1.827503315539e-01 -1.123283016499e-01 -1.146412212284e-01 -1.123254064044e-01 -1.123402066058e-01 -1.123774745525e-01
5.295000000000e-01 -1.842944485623e-01 -1.132862628955e-01 -1.156183088118e-01 -1.132833436405e-01 -1.132982656775e-01 -1.133269883966e-01
5.297500000000e-01 -1.858381108426e-01 -1.142439364491e-01 -1.165951028688e-01 -1.142409931910e-01 -1.142560370176e-01 -1.142762226176e-01
5.300000000000e-01 -1.873813145858e-01 -1.152013199531e-01 -1.175716009949e-01 -1.151983526985e-01 -1.152135182683e-01 -1.152251748734e-01
5.302500000000e-01 -1.889240559841e-01 -1.161584110505e-01 -1.185478007862e-01 -1.161554198060e-01 -1.161707070725e-01 -1.161738428225e-01
5.305000000000e-01 -1.904663312312e-01 -1.171152073852e-01 -1.195236998397e-01 -1.171121921574e-01 -1.171276010739e-01 -1.171222241243e-01
5.307500000000e-01 -1.920081365215e-01 -1.180717066019e-01 -1.204992957533e-01 -1.180686673975e-01 -1.180841979167e-01 -1.180703164386e-01
5.310000000000e-01 -1.935494680508e-01 -1.190279063458e-01 -1.214745861252e-01 -1.190248431716e-01 -1.190404952461e-01 -1.190181174261e-01
5.312500000000e-01 -1.950903220161e-01 -1.199838042633e-01 -1.224495685549e-01 -1.199807171260e-01 -1.199964907081e-01 -1.199656247482e-01
5.315000000000e-01 -1.966306946154e-01 -1.209393980011e-01 -1.234242406425e-01 -1.209362869078e-01 -1.209521819495e-01 -1.209128360671e-01
5.317500000000e-01 -1.981705820481e-01 -1.218946852071e-01 -1.243985999888e-01 -1.218915501647e-01 -1.219075666176e-01 -1.218597490456e-01
5.320000000000e-01 -1.997099805144e-01 -1.228496635299e-01 -1.253726441957e-01 -1.228465045453e-01 -1.228626423609e-01 -1.228063613472e-01
5.322500000000e-01 -2.012488862162e-01 -1.238043306187e-01 -1.263463708656e-01 -1.238011476990e-01 -1.238174068284e-01 -1.237526706364e-01
5.325000000000e-01 -2.027872953565e-01 -1.247586841236e-01 -1.273197776019e-01 -1.247554772760e-01 -1.247718576701e-01 -1.246986745782e-01
5.327500000000e-01 -2.043252041393e-01 -1.257127216957e-01 -1.282928620089e-01 -1.257094909274e-01 -1.257259925365e-01 -1.256443708384e-01
5.330000000000e-01 -2.058626087698e-01 -1.266664409868e-01 -1.292656216915e-01 -1.266631863049e-01 -1.266798090795e-01 -1.265897570836e-01
5.332500000000e-01 -2.073995054549e-01 -1.276198396493e-01 -1.302380542556e-01 -1.276165610612e-01 -1.276333049511e-01 -1.275348309811e-01
5.335000000000e-01 -2.089358904025e-01 -1.285729153368e-01 -1.312101573080e-01 -1.285696128499e-01 -1.285864778048e-01 -1.284795901991e-01
5.337500000000e-01 -2.104717598213e-01 -1.295256657035e-01 -1.321819284563e-01 -1.295223393251e-01 -1.295393252945e-01 -1.294240324065e-01
5.340000000000e-01 -2.120071099220e-01 -1.304780884045e-01 -1.331533653088e-01 -1.304747381422e-01 -1.304918450751e-01 -1.303681552730e-01
5.342500000000e-01 -2.135419369163e-01 -1.314301810957e-01 -1.341244654748e-01 -1.314268069571e-01 -1.314440348022e-01 -1.313119564690e-01
5.345000000000e-01 -2.150762370172e-01 -1.323819414340e-01 -1.350952265646e-01 -1.323785434265e-01 -1.323958921325e-01 -1.322554336658e-01
5.347500000000e-01 -2.166100064387e-01 -1.333333670770e-01 -1.360656461892e-01 -1.333299452084e-01 -1.333474147235e-01 -1.331985845355e-01
5.350000000000e-01 -2.181432413965e-01 -1.342844556833e-01 -1.370357219604e-01 -1.342810099613e-01 -1.342986002333e-01 -1.341414067509e-01
5.352500000000e-01 -2.196759381077e-01 -1.352352049122e-01 -1.380054514911e-01 -1.352317353445e-01 -1.352494463213e-01 -1.350838979858e-01
5.355000000000e-01 -2.212080927903e-01 -1.361856124240e-01 -1.389748323950e-01 -1.361821190185e-01 -1.361999506473e-01 -1.360260559145e-01
5.357500000000e-01 -2.227397016638e-01 -1.371356758798e-01 -1.399438622868e-01 -1.371321586445e-01 -1.371501108724e-01 -1.369678782125e-01
5.360000000000e-01 -2.242707609494e-01 -1.380853929418e-01 -1.409125387819e-01 -1.380818518845e-01 -1.380999246583e-01 -1.379093625558e-01
5.362500000000e-01 -2.258012668691e-01 -1.390347612727e-01 -1.418808594967e-01 -1.390311964015e-01 -1.390493896678e-01 -1.388505066215e-01
5.365000000000e-01 -2.273312156467e-01 -1.399837785366e-01 -1.428488220487e-01 -1.399801898594e-01 -1.399985035645e-01 -1.397913080874e-01
5.367500000000e-01 -2.288606035070e-01 -1.409324423979e-01 -1.438164240559e-01 -1.409288299231e-01 -1.409472640127e-01 -1.407317646321e-01
5.370000000000e-01 -2.303894266767e-01 -1.418807505226e-01 -1.447836631377e-01 -1.418771142582e-01 -1.418956686781e-01 -1.416718739352e-01
5.372500000000e-01 -2.319176813832e-01 -1.428287005770e-01 -1.457505369142e-01 -1.428250405313e-01 -1.428437152268e-01 -1.426116336770e-01
5.375000000000e-01 -2.334453638560e-01 -1.437762902286e-01 -1.467170430063e-01 -1.437726064100e-01 -1.437914013262e-01 -1.435510415388e-01
5.377500000000e-01 -2.349724703254e-01 -1.447235171459e-01 -1.476831790362e-01 -1.447198095627e-01 -1.447387246445e-01 -1.444900952026e-01
5.380000000000e-01 -2.364989970237e-01 -1.456703789982e-01 -1.486489426268e-01 -1.456666476588e-01 -1.456856828507e-01 -1.454287923515e-01
5.382500000000e-01 -2.380249401843e-01 -1.466168734557e-01 -1.496143314020e-01 -1.466131183687e-01 -1.466322736148e-01 -1.463671306694e-01
5.385000000000e-01 -2.395502960419e-01 -1.475629981898e-01 -1.505793429867e-01 -1.475592193637e-01 -1.475784946080e-01 -1.473051078408e-01
5.387500000000e-01 -2.410750608331e-01 -1.485087508725e-01 -1.515439750068e-01 -1.485049483159e-01 -1.485243435020e-01 -1.482427215516e-01
5.390000000000e-01 -2.425992307954e-01 -1.494541291769e-01 -1.525082250890e-01 -1.494503028985e-01 -1.494698179699e-01 -1.491799694882e-01
5.392500000000e-01 -2.441228021683e-01 -1.503991307773e-01 -1.534720908612e-01 -1.503952807857e-01 -1.504149156855e-01 -1.501168493380e-01
5.395000000000e-01 -2.456457711925e-01 -1.513437533485e-01 -1.544355699521e-01 -1.513398796526e-01 -1.513596343235e-01 -1.510533587895e-01
5.397500000000e-01 -2.471681341101e-01 -1.522879945666e-01 -1.553986599916e-01 -1.522840971753e-01 -1.523039715599e-01 -1.519894955318e-01
5.400000000000e-01 -2.486898871649e-01 -1.532318521087e-01 -1.563613586104e-01 -1.532279310309e-01 -1.532479250713e-01 -1.529252572551e-01
5.402500000000e-01 -2.502110266021e-01 -1.541753236527e-01 -1.573236634403e-01 -1.541713788972e-01 -1.541914925356e-01 -1.538606416505e-01
5.405000000000e-01 -2.517315486685e-01 -1.551184068775e-01 -1.582855721141e-01 -1.551144384535e-01 -1.551346716314e-01 -1.547956464101e-01
5.407500000000e-01 -2.532514496123e-01 -1.560610994632e-01 -1.592470822657e-01 -1.560571073796e-01 -1.560774600385e-01 -1.557302692269e-01
5.410000000000e-01 -2.547707256834e-01 -1.570033990907e-01 -1.602081915298e-01 -1.569993833568e-01 -1.570198554377e-01 -1.566645077947e-01
5.412500000000e-01 -2.562893731330e-01 -1.579453034420e-01 -1.611688975423e-01 -1.579412640669e-01 -1.579618555108e-01 -1.575983598084e-01
5.415000000000e-01 -2.578073882140e-01 -1.588868102000e-01 -1.621291979400e-01 -1.588827471931e-01 -1.589034579403e-01 -1.585318229638e-01
5.417500000000e-01 -2.593247671811e-01 -1.598279170488e-01 -1.630890903609e-01 -1.598238304193e-01 -1.598446604102e-01 -1.594648949576e-01
5.420000000000e-01 -2.608415062899e-01 -1.607686216734e-01 -1.640485724441e-01 -1.607645114306e-01 -1.607854606053e-01 -1.603975734878e-01
5.422500000000e-01 -2.623576017983e-01 -1.617089217598e-01 -1.650076418296e-01 -1.617047879133e-01 -1.617258562113e-01 -1.613298562528e-01
5.425000000000e-01 -2.638730499653e-01 -1.626488149951e-01 -1.659662961583e-01 -1.626446575543e-01 -1.626658449152e-01 -1.622617409525e-01
5.427500000000e-01 -2.653878470519e-01 -1.635882990674e-01 -1.669245330724e-01 -1.635841180420e-01 -1.636054244048e-01 -1.631932252874e-01
5.430000000000e-01 -2.669019893204e-01 -1.645273716660e-01 -1.678823502152e-01 -1.645231670655e-01 -1.645445923691e-01 -1.641243069593e-01
5.432500000000e-01 -2.684154730347e-01 -1.654660304810e-01 -1.688397452309e-01 -1.654618023151e-01 -1.654833464981e-01 -1.650549836707e-01
5.435000000000e-01 -2.699282944605e-01 -1.664042732038e-01 -1.697967157649e-01 -1.664000214821e-01 -1.664216844828e-01 -1.659852531254e-01
5.437500000000e-01 -2.714404498651e-01 -1.673420975266e-01 -1.707532594635e-01 -1.673378222590e-01 -1.673596040154e-01 -1.669151130280e-01
5.440000000000e-01 -2.729519355174e-01 -1.682795011428e-01 -1.717093739744e-01 -1.682752023392e-01 -1.682971027891e-01 -1.678445610842e-01
5.442500000000e-01 -2.744627476879e-01 -1.692164817470e-01 -1.726650569461e-01 -1.692121594173e-01 -1.692341784981e-01 -1.687735950006e-01
5.445000000000e-01 -2.759728826487e-01 -1.701530370347e-01 -1.736203060285e-01 -1.701486911889e-01 -1.701708288377e-01 -1.697022124849e-01
5.447500000000e-01 -2.774823366740e-01 -1.710891647026e-01 -1.745751188722e-01 -1.710847953506e-01 -1.711070515044e-01 -1.706304112458e-01
5.450000000000e-01 -2.789911060393e-01 -1.720248624484e-01 -1.755294931293e-01 -1.720204696002e-01 -1.720428441957e-01 -1.715581889932e-01
5.452500000000e-01 -2.804991870216e-01 -1.729601279709e-01 -1.764834264529e-01 -1.729557116368e-01 -1.729782046102e-01 -1.724855434378e-01
5.455000000000e-01 -2.820065759001e-01 -1.738949589700e-01 -1.774369164971e-01 -1.738905191602e-01 -1.739131304477e-01 -1.734124722915e-01
5.457500000000e-01 -2.835132689555e-01 -1.748293531469e-01 -1.783899609172e-01 -1.748248898716e-01 -1.748476194089e-01 -1.743389732671e-01
5.460000000000e-01 -2.850192624699e-01 -1.757633082036e-01 -1.793425573698e-01 -1.757588214731e-01 -1.757816691958e-01 -1.752650440787e-01
5.462500000000e-01 -2.865245527278e-01 -1.766968218434e-01 -1.802947035123e-01 -1.766923116682e-01 -1.767152775114e-01 -1.761906824412e-01
5.465000000000e-01 -2.880291360147e-01 -1.776298917708e-01 -1.812463970036e-01 -1.776253581612e-01 -1.776484420599e-01 -1.771158860707e-01
5.467500000000e-01 -2.895330086184e-01 -1.785625156912e-01 -1.821976355035e-01 -1.785579586577e-01 -1.785811605467e-01 -1.780406526843e-01
5.470000000000e-01 -2.910361668283e-01 -1.794946913113e-01 -1.831484166731e-01 -1.794901108645e-01 -1.795134306781e-01 -1.789649800003e-01
5.472500000000e-01 -2.925386069353e-01 -1.804264163389e-01 -1.840987381746e-01 -1.804218124895e-01 -1.804452501618e-01 -1.798888657381e-01
5.475000000000e-01 -2.940403252323e-01 -1.813576884830e-01 -1.850485976714e-01 -1.813530612416e-01 -1.813766167064e-01 -1.808123076179e-01
5.477500000000e-01 -2.955413180140e-01 -1.822885054536e-01 -1.859979928280e-01 -1.822838548309e-01 -1.823075280219e-01 -1.817353033614e-01
5.480000000000e-01 -2.970415815770e-01 -1.832188649621e-01 -1.869469213103e-01 -1.832141909688e-01 -1.832379818192e-01 -1.826578506910e-01
5.482500000000e-01 -2.985411122194e-01 -1.841487647208e-01 -1.878953807850e-01 -1.841440673679e-01 -1.841679758107e-01 -1.835799473306e-01
5.485000000000e-01 -3.000399062413e-01 -1.850782024433e-01 -1.888433689205e-01 -1.850734817416e-01 -1.850975077097e-01 -1.845015910049e-01
5.487500000000e-01 -3.015379599445e-01 -1.860071758444e-01 -1.897908833859e-01 -1.860024318050e-01 -1.860265752306e-01 -1.854227794398e-01
5.490000000000e-01 -3.030352696328e-01 -1.869356826400e-01 -1.907379218518e-01 -1.869309152738e-01 -1.869551760893e-01 -1.863435103625e-01
5.492500000000e-01 -3.045318316116e-01 -1.878637205473e-01 -1.916844819899e-01 -1.878589298654e-01 -1.878833080027e-01 -1.872637815011e-01
5.495000000000e-01 -3.060276421885e-01 -1.887912872845e-01 -1.926305614732e-01 -1.887864732980e-01 -1.888109686888e-01 -1.881835905849e-01
5.497500000000e-01 -3.075226976726e-01 -1.897183805713e-01 -1.935761579759e-01 -1.897135432915e-01 -1.897381558669e-01 -1.891029353445e-01
5.500000000000e-01 -3.090169943750e-01 -1.906449981282e-01 -1.945212691733e-01 -1.906401375663e-01 -1.906648672576e-01 -1.900218135113e-01
5.502500000000e-01 -3.105105286086e-01 -1.915711376773e-01 -1.954658927421e-01 -1.915662538446e-01 -1.915911005826e-01 -1.909402228182e-01
5.505000000000e-01 -3.120032966885e-01 -1.924967969416e-01 -1.964100263601e-01 -1.924918898495e-01 -1.925168535647e-01 -1.918581609991e-01
5.507500000000e-01 -3.134952949311e-01 -1.934219736455e-01 -1.973536677065e-01 -1.934170433054e-01 -1.934421239281e-01 -1.927756257890e-01
5.510000000000e-01 -3.149865196553e-01 -1.943466655147e-01 -1.982968144616e-01 -1.943417119380e-01 -1.943669093983e-01 -1.936926149242e-01
5.512500000000e-01 -3.164769671817e-01 -1.952708702758e-01 -1.992394643071e-01 -1.952658934742e-01 -1.952912077016e-01 -1.946091261422e-01
5.515000000000e-01 -3.179666338324e-01 -1.961945856570e-01 -2.001816149257e-01 -1.961895856420e-01 -1.962150165661e-01 -1.955251571815e-01
5.517500000000e-01 -3.194555159322e-01 -1.971178093875e-01 -2.011232640017e-01 -1.971127861708e-01 -1.971383337208e-01 -1.964407057819e-01
5.520000000000e-01 -3.209436098072e-01 -1.980405391979e-01 -2.020644092204e-01 -1.980354927912e-01 -1.980611568959e-01 -1.973557696844e-01
5.522500000000e-01 -3.224309117858e-01 -1.989627728199e-01 -2.030050482686e-01 -1.989577032350e-01 -1.989834838231e-01 -1.982703466311e-01
5.525000000000e-01 -3.239174181982e-01 -1.998845079866e-01 -2.039451788342e-01 -1.998794152354e-01 -1.999053122352e-01 -1.991844343655e-01
5.527500000000e-01 -3.254031253765e-01 -2.008057424323e-01 -2.048847986065e-01 -2.008006265266e-01 -2.008266398663e-01 -2.000980306321e-01
5.530000000000e-01 -3.268880296550e-01 -2.017264738925e-01 -2.058239052760e-01 -2.017213348442e-01 -2.017474644516e-01 -2.010111331767e-01
5.532500000000e-01 -3.283721273697e-01 -2.026467001041e-01 -2.067624965346e-01 -2.026415379254e-01 -2.026677837279e-01 -2.019237397463e-01
5.535000000000e-01 -3.298554148588e-01 -2.035664188052e-01 -2.077005700753e-01 -2.035612335080e-01 -2.035875954331e-01 -2.028358480891e-01
5.537500000000e-01 -3.313378884626e-01 -2.044856277353e-01 -2.086381235928e-01 -2.044804193317e-01 -2.045068973063e-01 -2.037474559547e-01
5.540000000000e-01 -3.328195445230e-01 -2.054043246349e-01 -2.095751547828e-01 -2.053990931373e-01 -2.054256870880e-01 -2.046585610936e-01
5.542500000000e-01 -3.343003793843e-01 -2.063225072462e-01 -2.105116613423e-01 -2.063172526666e-01 -2.063439625200e-01 -2.055691612579e-01
5.545000000000e-01 -3.357803893925e-01 -2.072401733124e-01 -2.114476409699e-01 -2.072348956632e-01 -2.072617213455e-01 -2.064792542008e-01
5.547500000000e-01 -3.372595708962e-01 -2.081573205780e-01 -2.123830913653e-01 -2.081520198716e-01 -2.081789613087e-01 -2.073888376766e-01
5.550000000000e-01 -3.387379202453e-01 -2.090739467891e-01 -2.133180102296e-01 -2.090686230379e-01 -2.090956801554e-01 -2.082979094410e-01
5.552500000000e-01 -3.402154337922e-01 -2.099900496928e-01 -2.142523952652e-01 -2.099847029092e-01 -2.100118756326e-01 -2.092064672511e-01
5.555000000000e-01 -3.416921078915e-01 -2.109056270377e-01 -2.151862441760e-01 -2.109002572343e-01 -2.109275454886e-01 -2.101145088650e-01
5.557500000000e-01 -3.431679388994e-01 -2.118206765737e-01 -2.161195546671e-01 -2.118152837630e-01 -2.118426874731e-01 -2.110220320423e-01
5.560000000000e-01 -3.446429231745e-01 -2.127351960520e-01 -2.170523244450e-01 -2.127297802467e-01 -2.127572993372e-01 -2.119290345436e-01
5.562500000000e-01 -3.461170570775e-01 -2.136491832251e-01 -2.179845512176e-01 -2.136437444379e-01 -2.136713788330e-01 -2.128355141311e-01
5.565000000000e-01 -3.475903369711e-01 -2.145626358469e-01 -2.189162326941e-01 -2.145571740905e-01 -2.145849237144e-01 -2.137414685682e-01
5.567500000000e-01 -3.490627592200e-01 -2.154755516728e-01 -2.198473665852e-01 -2.154700669600e-01 -2.154979317364e-01 -2.146468956194e-01
5.570000000000e-01 -3.505343201912e-01 -2.163879284592e-01 -2.207779506030e-01 -2.163824208030e-01 -2.164104006554e-01 -2.155517930508e-01
5.572500000000e-01 -3.520050162540e-01 -2.172997639642e-01 -2.217079824608e-01 -2.172942333775e-01 -2.173223282292e-01 -2.164561586295e-01
5.575000000000e-01 -3.534748437793e-01 -2.182110559470e-01 -2.226374598733e-01 -2.182055024428e-01 -2.182337122167e-01 -2.173599901242e-01
5.577500000000e-01 -3.549437991406e-01 -2.191218021685e-01 -2.235663805569e-01 -2.191162257598e-01 -2.191445503786e-01 -2.182632853047e-01
5.580000000000e-01 -3.564118787132e-01 -2.200320003906e-01 -2.244947422291e-01 -2.200264010905e-01 -2.200548404767e-01 -2.191660419423e-01
5.582500000000e-01 -3.578790788751e-01 -2.209416483768e-01 -2.254225426089e-01 -2.209360261985e-01 -2.209645802742e-01 -2.200682578094e-01
5.585000000000e-01 -3.593453960059e-01 -2.218507438921e-01 -2.263497794168e-01 -2.218450988488e-01 -2.218737675359e-01 -2.209699306800e-01
5.587500000000e-01 -3.608108264876e-01 -2.227592847025e-01 -2.272764503746e-01 -2.227536168075e-01 -2.227824000277e-01 -2.218710583292e-01
5.590000000000e-01 -3.622753667046e-01 -2.236672685759e-01 -2.282025532057e-01 -2.236615778425e-01 -2.236904755171e-01 -2.227716385337e-01
5.592500000000e-01 -3.637390130430e-01 -2.245746932811e-01 -2.291280856345e-01 -2.245689797228e-01 -2.245979917729e-01 -2.236716690713e-01
5.595000000000e-01 -3.652017618916e-01 -2.254815565888e-01 -2.300530453875e-01 -2.254758202189e-01 -2.255049465655e-01 -2.245711477213e-01
5.597500000000e-01 -3.666636096412e-01 -2.263878562707e-01 -2.309774301922e-01 -2.263820971027e-01 -2.264113376663e-01 -2.254700722643e-01
5.600000000000e-01 -3.681245526846e-01 -2.272935901001e-01 -2.319012377775e-01 -2.272878081477e-01 -2.273171628486e-01 -2.263684404823e-01
5.602500000000e-01 -3.695845874175e-01 -2.281987558519e-01 -2.328244658741e-01 -2.281929511286e-01 -2.282224198868e-01 -2.272662501586e-01
5.605000000000e-01 -3.710437102370e-01 -2.291033513020e-01 -2.337471122138e-01 -2.290975238216e-01 -2.291271065569e-01 -2.281634990781e-01
5.607500000000e-01 -3.725019175431e-01 -2.300073742282e-01 -2.346691745302e-01 -2.300015240043e-01 -2.300312206363e-01 -2.290601850269e-01
5.610000000000e-01 -3.739592057378e-01 -2.309108224094e-01 -2.355906505580e-01 -2.309049494559e-01 -2.309347599038e-01 -2.299563057924e-01
5.612500000000e-01 -3.754155712253e-01 -2.318136936262e-01 -2.365115380337e-01 -2.318077979569e-01 -2.318377221397e-01 -2.308518591636e-01
5.615000000000e-01 -3.768710104122e-01 -2.327159856604e-01 -2.374318346951e-01 -2.327100672892e-01 -2.327401051256e-01 -2.317468429308e-01
5.617500000000e-01 -3.783255197073e-01 -2.336176962955e-01 -2.383515382816e-01 -2.336117552364e-01 -2.336419066448e-01 -2.326412548856e-01
5.620000000000e-01 -3.797790955218e-01 -2.345188233163e-01 -2.392706465340e-01 -2.345128595832e-01 -2.345431244820e-01 -2.335350928213e-01
5.622500000000e-01 -3.812317342691e-01 -2.354193645091e-01 -2.401891571947e-01 -2.354133781162e-01 -2.354437564232e-01 -2.344283545324e-01
5.625000000000e-01 -3.826834323651e-01 -2.363193176617e-01 -2.411070680074e-01 -2.363133086232e-01 -2.363438002561e-01 -2.353210378148e-01
5.627500000000e-01 -3.841341862277e-01 -2.372186805635e-01 -2.420243767177e-01 -2.372126488934e-01 -2.372432537697e-01 -2.362131404660e-01
5.630000000000e-01 -3.855839922774e-01 -2.381174510051e-01 -2.429410810722e-01 -2.381113967178e-01 -2.381421147545e-01 -2.371046602847e-01
5.632500000000e-01 -3.870328469369e-01 -2.390156267789e-01 -2.438571788195e-01 -2.390095498886e-01 -2.390403810027e-01 -2.379955950712e-01
5.635000000000e-01 -3.884807466314e-01 -2.399132056785e-01 -2.447726677095e-01 -2.399071061997e-01 -2.399380503078e-01 -2.388859426273e-01
5.637500000000e-01 -3.899276877882e-01 -2.408101854993e-01 -2.456875454935e-01 -2.408040634463e-01 -2.408351204648e-01 -2.397757007560e-01
5.640000000000e-01 -3.913736668372e-01 -2.417065640380e-01 -2.466018099246e-01 -2.417004194252e-01 -2.417315892703e-01 -2.406648672621e-01
5.642500000000e-01 -3.928186802106e-01 -2.426023390928e-01 -2.475154587572e-01 -2.425961719349e-01 -2.426274545222e-01 -2.415534399515e-01
5.645000000000e-01 -3.942627243429e-01 -2.434975084635e-01 -2.484284897476e-01 -2.434913187751e-01 -2.435227140204e-01 -2.424414166317e-01
5.647500000000e-01 -3.957057956712e-01 -2.443920699516e-01 -2.493409006533e-01 -2.443858577472e-01 -2.444173655657e-01 -2.433287951119e-01
5.650000000000e-01 -3.971478906348e-01 -2.452860213597e-01 -2.502526892334e-01 -2.452797866541e-01 -2.453114069610e-01 -2.442155732025e-01
5.652500000000e-01 -3.985890056753e-01 -2.461793604923e-01 -2.511638532487e-01 -2.461731033001e-01 -2.462048360103e-01 -2.451017487155e-01
5.655000000000e-01 -4.000291372372e-01 -2.470720851553e-01 -2.520743904616e-01 -2.470658054915e-01 -2.470976505193e-01 -2.459873194642e-01
5.657500000000e-01 -4.014682817671e-01 -2.479641931561e-01 -2.529842986361e-01 -2.479578910355e-01 -2.479898482953e-01 -2.468722832637e-01
5.660000000000e-01 -4.029064357136e-01 -2.488556823037e-01 -2.538935755374e-01 -2.488493577412e-01 -2.488814271471e-01 -2.477566379303e-01
5.662500000000e-01 -4.043435955287e-01 -2.497465504088e-01 -2.548022189328e-01 -2.497402034194e-01 -2.497723848851e-01 -2.486403812821e-01
5.665000000000e-01 -4.057797576662e-01 -2.506367952833e-01 -2.557102265908e-01 -2.506304258821e-01 -2.506627193212e-01 -2.495235111385e-01
5.667500000000e-01 -4.072149185824e-01 -2.515264147411e-01 -2.566175962817e-01 -2.515200229431e-01 -2.515524282688e-01 -2.504060253204e-01
5.670000000000e-01 -4.086490747363e-01 -2.524154065973e-01 -2.575243257773e-01 -2.524089924177e-01 -2.524415095430e-01 -2.512879216503e-01
5.672500000000e-01 -4.100822225893e-01 -2.533037686687e-01 -2.584304128512e-01 -2.532973321228e-01 -2.533299609604e-01 -2.521691979523e-01
5.675000000000e-01 -4.115143586051e-01 -2.541914987739e-01 -2.593358552785e-01 -2.541850398768e-01 -2.542177803393e-01 -2.530498520518e-01
5.677500000000e-01 -4.129454792502e-01 -2.550785947328e-01 -2.602406508357e-01 -2.550721134999e-01 -2.551049654994e-01 -2.539298817760e-01
5.680000000000e-01 -4.143755809933e-01 -2.559650543669e-01 -2.611447973012e-01 -2.559585508136e-01 -2.559915142622e-01 -2.548092849534e-01
5.682500000000e-01 -4.158046603059e-01 -2.568508754994e-01 -2.620482924549e-01 -2.568443496412e-01 -2.568774244506e-01 -2.556880594143e-01
5.685000000000e-01 -4.172327136618e-01 -2.577360559552e-01 -2.629511340785e-01 -2.577295078075e-01 -2.577626938892e-01 -2.565662029903e-01
5.687500000000e-01 -4.186597375374e-01 -2.586205935607e-01 -2.638533199552e-01 -2.586140231390e-01 -2.586473204041e-01 -2.574437135146e-01
5.690000000000e-01 -4.200857284118e-01 -2.595044861438e-01 -2.647548478697e-01 -2.594978934638e-01 -2.595313018233e-01 -2.583205888223e-01
5.692500000000e-01 -4.215106827664e-01 -2.603877315342e-01 -2.656557156087e-01 -2.603811166114e-01 -2.604146359761e-01 -2.591968267495e-01
5.695000000000e-01 -4.229345970853e-01 -2.612703275630e-01 -2.665559209603e-01 -2.612636904133e-01 -2.612973206936e-01 -2.600724251343e-01
5.697500000000e-01 -4.243574678552e-01 -2.621522720633e-01 -2.674554617144e-01 -2.621456127024e-01 -2.621793538084e-01 -2.609473818163e-01
5.700000000000e-01 -4.257792915651e-01 -2.630335628694e-01 -2.683543356624e-01 -2.630268813132e-01 -2.630607331548e-01 -2.618216946366e-01
5.702500000000e-01 -4.272000647069e-01 -2.639141978177e-01 -2.692525405975e-01 -2.639074940819e-01 -2.639414565689e-01 -2.626953614378e-01
5.705000000000e-01 -4.286197837751e-01 -2.647941747457e-01 -2.701500743146e-01 -2.647874488464e-01 -2.648215218882e-01 -2.635683800644e-01
5.707500000000e-01 -4.300384452666e-01 -2.656734914931e-01 -2.710469346102e-01 -2.656667434462e-01 -2.657009269520e-01 -2.644407483621e-01
5.710000000000e-01 -4.314560456809e-01 -2.665521459008e-01 -2.719431192825e-01 -2.665453757224e-01 -2.665796696011e-01 -2.653124641787e-01
5.712500000000e-01 -4.328725815204e-01 -2.674301358116e-01 -2.728386261314e-01 -2.674233435178e-01 -2.674577476781e-01 -2.661835253631e-01
5.715000000000e-01 -4.342880492898e-01 -2.683074590701e-01 -2.737334529585e-01 -2.683006446770e-01 -2.683351590272e-01 -2.670539297661e-01
5.717500000000e-01 -4.357024454966e-01 -2.691841135222e-01 -2.746275975672e-01 -2.691772770461e-01 -2.692119014944e-01 -2.679236752400e-01
5.720000000000e-01 -4.371157666510e-01 -2.700600970156e-01 -2.755210577624e-01 -2.700532384728e-01 -2.700879729272e-01 -2.687927596390e-01
5.722500000000e-01 -4.385280092656e-01 -2.709354074000e-01 -2.764138313510e-01 -2.709285268067e-01 -2.709633711748e-01 -2.696611808185e-01
5.725000000000e-01 -4.399391698559e-01 -2.718100425264e-01 -2.773059161413e-01 -2.718031398990e-01 -2.718380940882e-01 -2.705289366359e-01
5.727500000000e-01 -4.413492449401e-01 -2.726840002475e-01 -2.781973099436e-01 -2.726770756025e-01 -2.727121395201e-01 -2.713960249500e-01
5.730000000000e-01 -4.427582310389e-01 -2.735572784180e-01 -2.790880105698e-01 -2.735503317719e-01 -2.735855053246e-01 -2.722624436214e-01
5.732500000000e-01 -4.441661246757e-01 -2.744298748940e-01 -2.799780158334e-01 -2.744229062633e-01 -2.744581893579e-01 -2.731281905123e-01
5.735000000000e-01 -4.455729223769e-01 -2.753017875336e-01 -2.808673235500e-01 -2.752947969350e-01 -2.753301894778e-01 -2.739932634865e-01
5.737500000000e-01 -4.469786206711e-01 -2.761730141963e-01 -2.817559315366e-01 -2.761660016463e-01 -2.762015035436e-01 -2.748576604096e-01
5.740000000000e-01 -4.483832160901e-01 -2.770435527434e-01 -2.826438376122e-01 -2.770365182589e-01 -2.770721294164e-01 -2.757213791487e-01
5.742500000000e-01 -4.497867051679e-01 -2.779134010382e-01 -2.835310395973e-01 -2.779063446358e-01 -2.779420649593e-01 -2.765844175727e-01
5.745000000000e-01 -4.511890844418e-01 -2.787825569452e-01 -2.844175353145e-01 -2.787754786419e-01 -2.788113080368e-01 -2.774467735522e-01
5.747500000000e-01 -4.525903504515e-01 -2.796510183312e-01 -2.853033225877e-01 -2.796439181437e-01 -2.796798565152e-01 -2.783084449594e-01
5.750000000000e-01 -4.539904997396e-01 -2.805187830644e-01 -2.861883992430e-01 -2.805116610098e-01 -2.805477082625e-01 -2.791694296681e-01
5.752500000000e-01 -4.553895288512e-01 -2.813858490147e-01 -2.870727631082e-01 -2.813787051099e-01 -2.814148611488e-01 -2.800297255540e-01
5.755000000000e-01 -4.567874343343e-01 -2.822522140541e-01 -2.879564120127e-01 -2.822450483161e-01 -2.822813130455e-01 -2.808893304944e-01
5.757500000000e-01 -4.581842127399e-01 -2.831178760559e-01 -2.888393437878e-01 -2.831106885019e-01 -2.831470618259e-01 -2.817482423683e-01
5.760000000000e-01 -4.595798606215e-01 -2.839828328955e-01 -2.897215562666e-01 -2.839756235426e-01 -2.840121053652e-01 -2.826064590564e-01
5.762500000000e-01 -4.609743745355e-01 -2.848470824499e-01 -2.906030472841e-01 -2.848398513153e-01 -2.848764415401e-01 -2.834639784412e-01
5.765000000000e-01 -4.623677510410e-01 -2.857106225978e-01 -2.914838146768e-01 -2.857033696989e-01 -2.857400682294e-01 -2.843207984068e-01
5.767500000000e-01 -4.637599867001e-01 -2.865734512200e-01 -2.923638562834e-01 -2.865661765739e-01 -2.866029833133e-01 -2.851769168390e-01
5.770000000000e-01 -4.651510780775e-01 -2.874355661987e-01 -2.932431699440e-01 -2.874282698230e-01 -2.874651846741e-01 -2.860323316256e-01
5.772500000000e-01 -4.665410217408e-01 -2.882969654181e-01 -2.941217535009e-01 -2.882896473301e-01 -2.883266701957e-01 -2.868870406559e-01
5.775000000000e-01 -4.679298142606e-01 -2.891576467642e-01 -2.949996047980e-01 -2.891503069813e-01 -2.891874377638e-01 -2.877410418208e-01
5.777500000000e-01 -4.693174522100e-01 -2.900176081246e-01 -2.958767216811e-01 -2.900102466645e-01 -2.900474852660e-01 -2.885943330134e-01
5.780000000000e-01 -4.707039321653e-01 -2.908768473888e-01 -2.967531019978e-01 -2.908694642691e-01 -2.909068105917e-01 -2.894469121281e-01
5.782500000000e-01 -4.720892507055e-01 -2.917353624483e-01 -2.976287435975e-01 -2.917279576866e-01 -2.917654116319e-01 -2.902987770614e-01
5.785000000000e-01 -4.734734044123e-01 -2.925931511962e-01 -2.985036443317e-01 -2.925857248101e-01 -2.926232862796e-01 -2.911499257113e-01
5.787500000000e-01 -4.748563898706e-01 -2.934502115273e-01 -2.993778020534e-01 -2.934427635347e-01 -2.934804324296e-01 -2.920003559777e-01
5.790000000000e-01 -4.762382036679e-01 -2.943065413386e-01 -3.002512146176e-01 -2.942990717572e-01 -2.943368479784e-01 -2.928500657622e-01
5.792500000000e-01 -4.776188423948e-01 -2.951621385285e-01 -3.011238798813e-01 -2.951546473763e-01 -2.951925308246e-01 -2.936990529683e-01
5.795000000000e-01 -4.789983026448e-01 -2.960170009974e-01 -3.019957957032e-01 -2.960094882924e-01 -2.960474788682e-01 -2.945473155012e-01
5.797500000000e-01 -4.803765810139e-01 -2.968711266478e-01 -3.028669599439e-01 -2.968635924078e-01 -2.969016900113e-01 -2.953948512678e-01
5.800000000000e-01 -4.817536741018e-01 -2.977245133836e-01 -3.037373704659e-01 -2.977169576266e-01 -2.977551621580e-01 -2.962416581771e-01
5.802500000000e-01 -4.831295785102e-01 -2.985771591108e-01 -3.046070251336e-01 -2.985695818550e-01 -2.986078932139e-01 -2.970877341395e-01
5.805000000000e-01 -4.845042908444e-01 -2.994290617373e-01 -3.054759218133e-01 -2.994214630007e-01 -2.994598810866e-01 -2.979330770674e-01
5.807500000000e-01 -4.858778077125e-01 -3.002802191725e-01 -3.063440583730e-01 -3.002725989735e-01 -3.003111236857e-01 -2.987776848751e-01
5.810000000000e-01 -4.872501257253e-01 -3.011306293282e-01 -3.072114326829e-01 -3.011229876849e-01 -3.011616189224e-01 -2.996215554785e-01
5.812500000000e-01 -4.886212414970e-01 -3.019802901176e-01 -3.080780426149e-01 -3.019726270483e-01 -3.020113647099e-01 -3.004646867956e-01
5.815000000000e-01 -4.899911516443e-01 -3.028291994559e-01 -3.089438860428e-01 -3.028215149791e-01 -3.028603589633e-01 -3.013070767459e-01
5.817500000000e-01 -4.913598527871e-01 -3.036773552604e-01 -3.098089608424e-01 -3.036696493943e-01 -3.037085995995e-01 -3.021487232509e-01
5.820000000000e-01 -4.927273415483e-01 -3.045247554499e-01 -3.106732648915e-01 -3.045170282131e-01 -3.045560845373e-01 -3.029896242340e-01
5.822500000000e-01 -4.940936145538e-01 -3.053713979455e-01 -3.115367960696e-01 -3.053636493565e-01 -3.054028116974e-01 -3.038297776204e-01
5.825000000000e-01 -4.954586684324e-01 -3.062172806698e-01 -3.123995522582e-01 -3.062095107472e-01 -3.062487790024e-01 -3.046691813369e-01
5.827500000000e-01 -4.968224998160e-01 -3.070624015476e-01 -3.132615313409e-01 -3.070546103100e-01 -3.070939843769e-01 -3.055078333126e-01
5.830000000000e-01 -4.981851053395e-01 -3.079067585053e-01 -3.141227312031e-01 -3.078989459713e-01 -3.079384257471e-01 -3.063457314780e-01
5.832500000000e-01 -4.995464816408e-01 -3.087503494715e-01 -3.149831497321e-01 -3.087425156599e-01 -3.087821010414e-01 -3.071828737658e-01
5.835000000000e-01 -5.009066253608e-01 -3.095931723766e-01 -3.158427848172e-01 -3.095853173062e-01 -3.096250081899e-01 -3.080192581103e-01
5.837500000000e-01 -5.022655331434e-01 -3.104352251528e-01 -3.167016343496e-01 -3.104273488424e-01 -3.104671451248e-01 -3.088548824480e-01
5.840000000000e-01 -5.036232016358e-01 -3.112765057344e-01 -3.175596962227e-01 -3.112686082030e-01 -3.113085097802e-01 -3.096897447170e-01
5.842500000000e-01 -5.049796274880e-01 -3.121170120575e-01 -3.184169683315e-01 -3.121090933240e-01 -3.121491000919e-01 -3.105238428573e-01
5.845000000000e-01 -5.063348073531e-01 -3.129567420603e-01 -3.192734485733e-01 -3.129488021436e-01 -3.129889139979e-01 -3.113571748109e-01
5.847500000000e-01 -5.076887378875e-01 -3.137956936826e-01 -3.201291348471e-01 -3.137877326019e-01 -3.138279494379e-01 -3.121897385216e-01
5.850000000000e-01 -5.090414157504e-01 -3.146338648665e-01 -3.209840250540e-01 -3.146258826408e-01 -3.146662043538e-01 -3.130215319351e-01
5.852500000000e-01 -5.103928376042e-01 -3.154712535558e-01 -3.218381170972e-01 -3.154632502043e-01 -3.155036766893e-01 -3.138525529992e-01
5.855000000000e-01 -5.117430001143e-01 -3.163078576964e-01 -3.226914088817e-01 -3.162998332384e-01 -3.163403643900e-01 -3.146827996633e-01
5.857500000000e-01 -5.130918999495e-01 -3.171436752361e-01 -3.235438983146e-01 -3.171356296908e-01 -3.171762654035e-01 -3.155122698788e-01
5.860000000000e-01 -5.144395337815e-01 -3.179787041247e-01 -3.243955833049e-01 -3.179706375114e-01 -3.180113776794e-01 -3.163409615992e-01
5.862500000000e-01 -5.157858982850e-01 -3.188129423138e-01 -3.252464617637e-01 -3.188048546519e-01 -3.188456991693e-01 -3.171688727797e-01
5.865000000000e-01 -5.171309901381e-01 -3.196463877572e-01 -3.260965316041e-01 -3.196382790660e-01 -3.196792278267e-01 -3.179960013775e-01
5.867500000000e-01 -5.184748060219e-01 -3.204790384105e-01 -3.269457907411e-01 -3.204709087097e-01 -3.205119616069e-01 -3.188223453519e-01
5.870000000000e-01 -5.198173426207e-01 -3.213108922314e-01 -3.277942370920e-01 -3.213027415404e-01 -3.213438984676e-01 -3.196479026637e-01
5.872500000000e-01 -5.211585966219e-01 -3.221419471795e-01 -3.286418685758e-01 -3.221337755179e-01 -3.221750363682e-01 -3.204726712762e-01
5.875000000000e-01 -5.224985647160e-01 -3.229722012165e-01 -3.294886831137e-01 -3.229640086039e-01 -3.230053732701e-01 -3.212966491542e-01
5.877500000000e-01 -5.238372435967e-01 -3.238016523058e-01 -3.303346786289e-01 -3.237934387620e-01 -3.238349071367e-01 -3.221198342646e-01
5.880000000000e-01 -5.251746299613e-01 -3.246302984132e-01 -3.311798530467e-01 -3.246220639579e-01 -3.246636359334e-01 -3.229422245764e-01
5.882500000000e-01 -5.265107205096e-01 -3.254581375063e-01 -3.320242042942e-01 -3.254498821593e-01 -3.254915576278e-01 -3.237638180604e-01
5.885000000000e-01 -5.278455119451e-01 -3.262851675547e-01 -3.328677303009e-01 -3.262768913359e-01 -3.263186701892e-01 -3.245846126893e-01
5.887500000000e-01 -5.291790009742e-01 -3.271113865300e-01 -3.337104289982e-01 -3.271030894593e-01 -3.271449715891e-01 -3.254046064379e-01
5.890000000000e-01 -5.305111843067e-01 -3.279367924059e-01 -3.345522983194e-01 -3.279284745032e-01 -3.279704598009e-01 -3.262237972830e-01
5.892500000000e-01 -5.318420586557e-01 -3.287613831580e-01 -3.353933362001e-01 -3.287530444434e-01 -3.287951328003e-01 -3.270421832034e-01
5.895000000000e-01 -5.331716207372e-01 -3.295851567642e-01 -3.362335405780e-01 -3.295767972576e-01 -3.296189885647e-01 -3.278597621796e-01
5.897500000000e-01 -5.344998672707e-01 -3.304081112040e-01 -3.370729093925e-01 -3.303997309257e-01 -3.304420250736e-01 -3.286765321945e-01
5.900000000000e-01 -5.358267949790e-01 -3.312302444594e-01 -3.379114405855e-01 -3.312218434294e-01 -3.312642403088e-01 -3.294924912327e-01
5.902500000000e-01 -5.371524005879e-01 -3.320515545141e-01 -3.387491321008e-01 -3.320431327528e-01 -3.320856322537e-01 -3.303076372810e-01
5.905000000000e-01 -5.384766808267e-01 -3.328720393540e-01 -3.395859818842e-01 -3.328635968815e-01 -3.329061988942e-01 -3.311219683279e-01
5.907500000000e-01 -5.397996324278e-01 -3.336916969670e-01 -3.404219878839e-01 -3.336832338038e-01 -3.337259382179e-01 -3.319354823644e-01
5.910000000000e-01 -5.411212521269e-01 -3.345105253431e-01 -3.412571480498e-01 -3.345020415095e-01 -3.345448482147e-01 -3.327481773830e-01
5.912500000000e-01 -5.424415366631e-01 -3.353285224744e-01 -3.420914603342e-01 -3.353200179908e-01 -3.353629268764e-01 -3.335600513786e-01
5.915000000000e-01 -5.437604827788e-01 -3.361456863550e-01 -3.429249226914e-01 -3.361371612419e-01 -3.361801721970e-01 -3.343711023479e-01
5.917500000000e-01 -5.450780872195e-01 -3.369620149810e-01 -3.437575330778e-01 -3.369534692589e-01 -3.369965821725e-01 -3.351813282898e-01
5.920000000000e-01 -5.463943467343e-01 -3.377775063506e-01 -3.445892894519e-01 -3.377689400402e-01 -3.378121548009e-01 -3.359907272051e-01
5.922500000000e-01 -5.477092580753e-01 -3.385921584644e-01 -3.454201897745e-01 -3.385835715862e-01 -3.386268880825e-01 -3.367992970966e-01
5.925000000000e-01 -5.490228179982e-01 -3.394059693246e-01 -3.462502320083e-01 -3.393973618994e-01 -3.394407800194e-01 -3.376070359693e-01
5.927500000000e-01 -5.503350232618e-01 -3.402189369358e-01 -3.470794141182e-01 -3.402103089843e-01 -3.402538286160e-01 -3.384139418303e-01
5.930000000000e-01 -5.516458706285e-01 -3.410310593046e-01 -3.479077340713e-01 -3.410224108476e-01 -3.410660318788e-01 -3.392200126885e-01
5.932500000000e-01 -5.529553568637e-01 -3.418423344397e-01 -3.487351898368e-01 -3.418336654981e-01 -3.418773878163e-01 -3.400252465550e-01
5.935000000000e-01 -5.542634787367e-01 -3.426527603520e-01 -3.495617793861e-01 -3.426440709466e-01 -3.426878944392e-01 -3.408296414430e-01
5.937500000000e-01 -5.555702330196e-01 -3.434623350544e-01 -3.503875006926e-01 -3.434536252062e-01 -3.434975497601e-01 -3.416331953678e-01
5.940000000000e-01 -5.568756164882e-01 -3.442710565619e-01 -3.512123517321e-01 -3.442623262919e-01 -3.443063517940e-01 -3.424359063466e-01
5.942500000000e-01 -5.581796259215e-01 -3.450789228916e-01 -3.520363304823e-01 -3.450701722210e-01 -3.451142985579e-01 -3.432377723989e-01
5.945000000000e-01 -5.594822581022e-01 -3.458859320630e-01 -3.528594349233e-01 -3.458771610127e-01 -3.459213880709e-01 -3.440387915461e-01
5.947500000000e-01 -5.607835098159e-01 -3.466920820974e-01 -3.536816630372e-01 -3.466832906886e-01 -3.467276183542e-01 -3.448389618118e-01
5.950000000000e-01 -5.620833778522e-01 -3.474973710184e-01 -3.545030128084e-01 -3.474885592724e-01 -3.475329874312e-01 -3.456382812216e-01
5.952500000000e-01 -5.633818590035e-01 -3.483017968516e-01 -3.553234822233e-01 -3.482929647896e-01 -3.483374933274e-01 -3.464367478033e-01
5.955000000000e-01 -5.646789500661e-01 -3.491053576249e-01 -3.561430692708e-01 -3.490965052682e-01 -3.491411340706e-01 -3.472343595867e-01
5.957500000000e-01 -5.659746478396e-01 -3.499080513683e-01 -3.569617719417e-01 -3.498991787383e-01 -3.499439076905e-01 -3.480311146039e-01
5.960000000000e-01 -5.672689491267e-01 -3.507098761139e-01 -3.577795882291e-01 -3.507009832321e-01 -3.507458122191e-01 -3.488270108890e-01
5.962500000000e-01 -5.685618507343e-01 -3.515108298961e-01 -3.585965161283e-01 -3.515019167838e-01 -3.515468456905e-01 -3.496220464780e-01
5.965000000000e-01 -5.698533494720e-01 -3.523109107512e-01 -3.594125536368e-01 -3.523019774301e-01 -3.523470061410e-01 -3.504162194094e-01
5.967500000000e-01 -5.711434421531e-01 -3.531101167180e-01 -3.602276987544e-01 -3.531011632095e-01 -3.531462916090e-01 -3.512095277236e-01
5.970000000000e-01 -5.724321255946e-01 -3.539084458372e-01 -3.610419494829e-01 -3.538994721630e-01 -3.539447001353e-01 -3.520019694633e-01
5.972500000000e-01 -5.737193966168e-01 -3.547058961518e-01 -3.618553038265e-01 -3.546969023335e-01 -3.547422297625e-01 -3.527935426730e-01
5.975000000000e-01 -5.750052520433e-01 -3.555024657069e-01 -3.626677597916e-01 -3.554934517663e-01 -3.555388785357e-01 -3.535842453998e-01
5.977500000000e-01 -5.762896887016e-01 -3.562981525499e-01 -3.634793153869e-01 -3.562891185088e-01 -3.563346445021e-01 -3.543740756926e-01
5.980000000000e-01 -5.775727034223e-01 -3.570929547304e-01 -3.642899686231e-01 -3.570839006106e-01 -3.571295257109e-01 -3.551630316025e-01
5.982500000000e-01 -5.788542930397e-01 -3.578868703000e-01 -3.650997175133e-01 -3.578777961233e-01 -3.579235202139e-01 -3.559511111830e-01
5.985000000000e-01 -5.801344543918e-01 -3.586798973128e-01 -3.659085600730e-01 -3.586708031012e-01 -3.587166260647e-01 -3.567383124896e-01
5.987500000000e-01 -5.814131843198e-01 -3.594720338247e-01 -3.667164943195e-01 -3.594629196002e-01 -3.595088413194e-01 -3.575246335798e-01
5.990000000000e-01 -5.826904796685e-01 -3.602632778943e-01 -3.675235182729e-01 -3.602541436789e-01 -3.603001640360e-01 -3.583100725135e-01
5.992500000000e-01 -5.839663372865e-01 -3.610536275820e-01 -3.683296299551e-01 -3.610444733978e-01 -3.610905922750e-01 -3.590946273527e-01
5.995000000000e-01 -5.852407540254e-01 -3.618430809507e-01 -3.691348273905e-01 -3.618339068197e-01 -3.618801240991e-01 -3.598782961616e-01
5.997500000000e-01 -5.865137267412e-01 -3.626316360652e-01 -3.699391086058e-01 -3.626224420097e-01 -3.626687575729e-01 -3.606610770066e-01
6.000000000000e-01 -5.877852522925e-01 -3.634192909930e-01 -3.707424716298e-01 -3.634100770352e-01 -3.634564907637e-01 -3.614429679563e-01
6.002500000000e-01 -5.890553275421e-01 -3.642060438033e-01 -3.715449144937e-01 -3.641968099656e-01 -3.642433217406e-01 -3.622239670813e-01
6.005000000000e-01 -5.903239493563e-01 -3.649918925680e-01 -3.723464352309e-01 -3.649826388726e-01 -3.650292485752e-01 -3.630040724547e-01
6.007500000000e-01 -5.915911146048e-01 -3.657768353610e-01 -3.731470318773e-01 -3.657675618303e-01 -3.658142693414e-01 -3.637832821517e-01
6.010000000000e-01 -5.928568201611e-01 -3.665608702584e-01 -3.739467024708e-01 -3.665515769148e-01 -3.665983821151e-01 -3.645615942496e-01
6.012500000000e-01 -5.941210629020e-01 -3.673439953387e-01 -3.747454450517e-01 -3.673346822049e-01 -3.673815849746e-01 -3.653390068279e-01
6.015000000000e-01 -5.953838397083e-01 -3.681262086827e-01 -3.755432576627e-01 -3.681168757810e-01 -3.681638760004e-01 -3.661155179686e-01
6.017500000000e-01 -5.966451474642e-01 -3.689075083732e-01 -3.763401383488e-01 -3.688981557263e-01 -3.689452532754e-01 -3.668911257557e-01
6.020000000000e-01 -5.979049830575e-01 -3.696878924956e-01 -3.771360851571e-01 -3.696785201260e-01 -3.697257148845e-01 -3.676658282753e-01
6.022500000000e-01 -5.991633433796e-01 -3.704673591372e-01 -3.779310961372e-01 -3.704579670677e-01 -3.705052589152e-01 -3.684396236161e-01
6.025000000000e-01 -6.004202253259e-01 -3.712459063879e-01 -3.787251693411e-01 -3.712364946412e-01 -3.712838834570e-01 -3.692125098688e-01
6.027500000000e-01 -6.016756257948e-01 -3.720235323397e-01 -3.795183028229e-01 -3.720141009386e-01 -3.720615866017e-01 -3.699844851262e-01
6.030000000000e-01 -6.029295416891e-01 -3.728002350869e-01 -3.803104946391e-01 -3.727907840542e-01 -3.728383664437e-01 -3.707555474838e-01
6.032500000000e-01 -6.041819699145e-01 -3.735760127262e-01 -3.811017428486e-01 -3.735665420849e-01 -3.736142210793e-01 -3.715256950389e-01
6.035000000000e-01 -6.054329073810e-01 -3.743508633565e-01 -3.818920455128e-01 -3.743413731294e-01 -3.743891486072e-01 -3.722949258912e-01
6.037500000000e-01 -6.066823510020e-01 -3.751247850789e-01 -3.826814006950e-01 -3.751152752891e-01 -3.751631471286e-01 -3.730632381428e-01
6.040000000000e-01 -6.079302976946e-01 -3.758977759971e-01 -3.834698064611e-01 -3.758882466675e-01 -3.759362147468e-01 -3.738306298980e-01
6.042500000000e-01 -6.091767443796e-01 -3.766698342167e-01 -3.842572608795e-01 -3.766602853705e-01 -3.767083495674e-01 -3.745970992633e-01
6.045000000000e-01 -6.104216879816e-01 -3.774409578460e-01 -3.850437620207e-01 -3.774313895063e-01 -3.774795496983e-01 -3.753626443475e-01
6.047500000000e-01 -6.116651254287e-01 -3.782111449954e-01 -3.858293079578e-01 -3.782015571854e-01 -3.782498132500e-01 -3.761272632616e-01
6.050000000000e-01 -6.129070536530e-01 -3.789803937777e-01 -3.866138967659e-01 -3.789707865206e-01 -3.790191383349e-01 -3.768909541191e-01
6.052500000000e-01 -6.141474695900e-01 -3.797487023079e-01 -3.873975265230e-01 -3.797390756270e-01 -3.797875230680e-01 -3.776537150357e-01
6.055000000000e-01 -6.153863701791e-01 -3.805160687035e-01 -3.881801953089e-01 -3.805064226221e-01 -3.805549655665e-01 -3.784155441292e-01
6.057500000000e-01 -6.166237523637e-01 -3.812824910843e-01 -3.889619012063e-01 -3.812728256257e-01 -3.813214639502e-01 -3.791764395200e-01
6.060000000000e-01 -6.178596130903e-01 -3.820479675722e-01 -3.897426422999e-01 -3.820382827599e-01 -3.820870163408e-01 -3.799363993307e-01
6.062500000000e-01 -6.190939493099e-01 -3.828124962917e-01 -3.905224166770e-01 -3.828027921493e-01 -3.828516208626e-01 -3.806954216860e-01
6.065000000000e-01 -6.203267579766e-01 -3.835760753697e-01 -3.913012224273e-01 -3.835663519206e-01 -3.836152756423e-01 -3.814535047133e-01
6.067500000000e-01 -6.215580360486e-01 -3.843387029353e-01 -3.920790576427e-01 -3.843289602030e-01 -3.843779788088e-01 -3.822106465419e-01
6.070000000000e-01 -6.227877804881e-01 -3.851003771199e-01 -3.928559204177e-01 -3.850906151282e-01 -3.851397284936e-01 -3.829668453037e-01
6.072500000000e-01 -6.240159882607e-01 -3.858610960574e-01 -3.936318088491e-01 -3.858513148299e-01 -3.859005228301e-01 -3.837220991330e-01
6.075000000000e-01 -6.252426563358e-01 -3.866208578840e-01 -3.944067210362e-01 -3.866110574444e-01 -3.866603599546e-01 -3.844764061661e-01
6.077500000000e-01 -6.264677816867e-01 -3.873796607383e-01 -3.951806550806e-01 -3.873698411104e-01 -3.874192380054e-01 -3.852297645419e-01
6.080000000000e-01 -6.276913612907e-01 -3.881375027612e-01 -3.959536090865e-01 -3.881276639689e-01 -3.881771551233e-01 -3.859821724015e-01
6.082500000000e-01 -6.289133921287e-01 -3.888943820961e-01 -3.967255811603e-01 -3.888845241632e-01 -3.889341094516e-01 -3.867336278885e-01
6.085000000000e-01 -6.301338711854e-01 -3.896502968888e-01 -3.974965694111e-01 -3.896404198391e-01 -3.896900991357e-01 -3.874841291487e-01
6.087500000000e-01 -6.313527954494e-01 -3.904052452872e-01 -3.982665719501e-01 -3.903953491448e-01 -3.904451223236e-01 -3.882336743304e-01
6.090000000000e-01 -6.325701619131e-01 -3.911592254420e-01 -3.990355868913e-01 -3.911493102309e-01 -3.911991771656e-01 -3.889822615840e-01
6.092500000000e-01 -6.337859675728e-01 -3.919122355059e-01 -3.998036123508e-01 -3.919023012502e-01 -3.919522618146e-01 -3.897298890626e-01
6.095000000000e-01 -6.350002094287e-01 -3.926642736344e-01 -4.005706464474e-01 -3.926543203581e-01 -3.927043744256e-01 -3.904765549214e-01
6.097500000000e-01 -6.362128844848e-01 -3.934153379851e-01 -4.013366873023e-01 -3.934053657124e-01 -3.934555131561e-01 -3.912222573181e-01
6.100000000000e-01 -6.374239897487e-01 -3.941654267181e-01 -4.021017330392e-01 -3.941554354733e-01 -3.942056761661e-01 -3.919669944129e-01
6.102500000000e-01 -6.386335222323e-01 -3.949145379959e-01 -4.028657817839e-01 -3.949045278032e-01 -3.949548616181e-01 -3.927107643680e-01
6.105000000000e-01 -6.398414789512e-01 -3.956626699835e-01 -4.036288316653e-01 -3.956526408672e-01 -3.957030676767e-01 -3.934535653483e-01
6.107500000000e-01 -6.410478569249e-01 -3.964098208482e-01 -4.043908808141e-01 -3.963997728327e-01 -3.964502925092e-01 -3.941953955211e-01
6.110000000000e-01 -6.422526531766e-01 -3.971559887599e-01 -4.051519273641e-01 -3.971459218695e-01 -3.971965342852e-01 -3.949362530559e-01
6.112500000000e-01 -6.434558647338e-01 -3.979011718907e-01 -4.059119694510e-01 -3.978910861500e-01 -3.979417911768e-01 -3.956761361248e-01
6.115000000000e-01 -6.446574886276e-01 -3.986453684154e-01 -4.066710052136e-01 -3.986352638487e-01 -3.986860613584e-01 -3.964150429022e-01
6.117500000000e-01 -6.458575218932e-01 -3.993885765110e-01 -4.074290327925e-01 -3.993784531430e-01 -3.994293430071e-01 -3.971529715648e-01
6.120000000000e-01 -6.470559615695e-01 -4.001307943570e-01 -4.081860503314e-01 -4.001206522123e-01 -4.001716343022e-01 -3.978899202920e-01
6.122500000000e-01 -6.482528046995e-01 -4.008720201355e-01 -4.089420559762e-01 -4.008618592386e-01 -4.009129334256e-01 -3.986258872653e-01
6.125000000000e-01 -6.494480483302e-01 -4.016122520309e-01 -4.096970478753e-01 -4.016020724066e-01 -4.016532385615e-01 -3.993608706689e-01
6.127500000000e-01 -6.506416895124e-01 -4.023514882301e-01 -4.104510241796e-01 -4.023412899032e-01 -4.023925478967e-01 -4.000948686892e-01
6.130000000000e-01 -6.518337253009e-01 -4.030897269225e-01 -4.112039830427e-01 -4.030795099177e-01 -4.031308596204e-01 -4.008278795153e-01
6.132500000000e-01 -6.530241527545e-01 -4.038269662999e-01 -4.119559226205e-01 -4.038167306420e-01 -4.038681719243e-01 -4.015599013383e-01
6.135000000000e-01 -6.542129689359e-01 -4.045632045566e-01 -4.127068410715e-01 -4.045529502705e-01 -4.046044830025e-01 -4.022909323523e-01
6.137500000000e-01 -6.554001709118e-01 -4.052984398894e-01 -4.134567365567e-01 -4.052881670000e-01 -4.053397910517e-01 -4.030209707533e-01
6.140000000000e-01 -6.565857557530e-01 -4.060326704975e-01 -4.142056072397e-01 -4.060223790299e-01 -4.060740942709e-01 -4.037500147402e-01
6.142500000000e-01 -6.577697205340e-01 -4.067658945828e-01 -4.149534512867e-01 -4.067555845618e-01 -4.068073908618e-01 -4.044780625140e-01
6.145000000000e-01 -6.589520623337e-01 -4.074981103493e-01 -4.157002668661e-01 -4.074877818002e-01 -4.075396790285e-01 -4.052051122785e-01
6.147500000000e-01 -6.601327782347e-01 -4.082293160039e-01 -4.164460521492e-01 -4.082189689518e-01 -4.082709569774e-01 -4.059311622396e-01
6.150000000000e-01 -6.613118653236e-01 -4.089595097558e-01 -4.171908053097e-01 -4.089491442257e-01 -4.090012229177e-01 -4.066562106059e-01
6.152500000000e-01 -6.624893206914e-01 -4.096886898166e-01 -4.179345245239e-01 -4.096783058339e-01 -4.097304750609e-01 -4.073802555884e-01
6.155000000000e-01 -6.636651414325e-01 -4.104168544007e-01 -4.186772079705e-01 -4.104064519904e-01 -4.104587116212e-01 -4.081032954006e-01
6.157500000000e-01 -6.648393246458e-01 -4.111440017247e-01 -4.194188538311e-01 -4.111335809123e-01 -4.111859308150e-01 -4.088253282586e-01
6.160000000000e-01 -6.660118674342e-01 -4.118701300078e-01 -4.201594602894e-01 -4.118596908187e-01 -4.119121308615e-01 -4.095463523807e-01
6.162500000000e-01 -6.671827669046e-01 -4.125952374720e-01 -4.208990255320e-01 -4.125847799314e-01 -4.126373099823e-01 -4.102663659878e-01
6.165000000000e-01 -6.683520201678e-01 -4.133193223413e-01 -4.216375477480e-01 -4.133088464748e-01 -4.133614664015e-01 -4.109853673035e-01
6.167500000000e-01 -6.695196243388e-01 -4.140423828428e-01 -4.223750251291e-01 -4.140318886758e-01 -4.140845983459e-01 -4.117033545537e-01
6.170000000000e-01 -6.706855765367e-01 -4.147644172056e-01 -4.231114558695e-01 -4.147539047638e-01 -4.148067040445e-01 -4.124203259667e-01
6.172500000000e-01 -6.718498738846e-01 -4.154854236617e-01 -4.238468381661e-01 -4.154748929706e-01 -4.155277817291e-01 -4.131362797736e-01
6.175000000000e-01 -6.730125135098e-01 -4.162054004455e-01 -4.245811702182e-01 -4.161948515307e-01 -4.162478296341e-01 -4.138512142078e-01
6.177500000000e-01 -6.741734925435e-01 -4.169243457940e-01 -4.253144502278e-01 -4.169137786811e-01 -4.169668459961e-01 -4.145651275052e-01
6.180000000000e-01 -6.753328081210e-01 -4.176422579467e-01 -4.260466763997e-01 -4.176316726615e-01 -4.176848290547e-01 -4.152780179045e-01
6.182500000000e-01 -6.764904573820e-01 -4.183591351455e-01 -4.267778469409e-01 -4.183485317138e-01 -4.184017770515e-01 -4.159898836465e-01
6.185000000000e-01 -6.776464374701e-01 -4.190749756353e-01 -4.275079600613e-01 -4.190643540829e-01 -4.191176882313e-01 -4.167007229748e-01
6.187500000000e-01 -6.788007455330e-01 -4.197897776631e-01 -4.282370139734e-01 -4.197791380158e-01 -4.198325608409e-01 -4.174105341355e-01
6.190000000000e-01 -6.799533787224e-01 -4.205035394786e-01 -4.289650068921e-01 -4.204928817624e-01 -4.205463931300e-01 -4.181193153772e-01
6.192500000000e-01 -6.811043341945e-01 -4.212162593343e-01 -4.296919370352e-01 -4.212055835751e-01 -4.212591833508e-01 -4.188270649510e-01
6.195000000000e-01 -6.822536091094e-01 -4.219279354849e-01 -4.304178026229e-01 -4.219172417087e-01 -4.219709297579e-01 -4.195337811107e-01
6.197500000000e-01 -6.834012006313e-01 -4.226385661879e-01 -4.311426018782e-01 -4.226278544209e-01 -4.226816306087e-01 -4.202394621125e-01
6.200000000000e-01 -6.845471059287e-01 -4.233481497035e-01 -4.318663330266e-01 -4.233374199716e-01 -4.233912841631e-01 -4.209441062152e-01
6.202500000000e-01 -6.856913221741e-01 -4.240566842941e-01 -4.325889942962e-01 -4.240459366235e-01 -4.240998886836e-01 -4.216477116802e-01
6.205000000000e-01 -6.868338465444e-01 -4.247641682251e-01 -4.333105839181e-01 -4.247534026419e-01 -4.248074424352e-01 -4.223502767713e-01
6.207500000000e-01 -6.879746762205e-01 -4.254705997642e-01 -4.340311001255e-01 -4.254598162947e-01 -4.255139436856e-01 -4.230517997551e-01
6.210000000000e-01 -6.891138083873e-01 -4.261759771818e-01 -4.347505411546e-01 -4.261651758524e-01 -4.262193907051e-01 -4.237522789007e-01
6.212500000000e-01 -6.902512402344e-01 -4.268802987510e-01 -4.354689052442e-01 -4.268694795879e-01 -4.269237817665e-01 -4.244517124796e-01
6.215000000000e-01 -6.913869689553e-01 -4.275835627474e-01 -4.361861906358e-01 -4.275727257770e-01 -4.276271151453e-01 -4.251500987662e-01
6.217500000000e-01 -6.925209917474e-01 -4.282857674492e-01 -4.369023955733e-01 -4.282749126978e-01 -4.283293891196e-01 -4.258474360371e-01
6.220000000000e-01 -6.936533058128e-01 -4.289869111372e-01 -4.376175183037e-01 -4.289760386314e-01 -4.290306019701e-01 -4.265437225718e-01
6.222500000000e-01 -6.947839083576e-01 -4.296869920949e-01 -4.383315570763e-01 -4.296761018612e-01 -4.297307519801e-01 -4.272389566523e-01
6.225000000000e-01 -6.959127965924e-01 -4.303860086084e-01 -4.390445101432e-01 -4.303751006733e-01 -4.304298374355e-01 -4.279331365631e-01
6.227500000000e-01 -6.970399677313e-01 -4.310839589664e-01 -4.397563757593e-01 -4.310730333565e-01 -4.311278566250e-01 -4.286262605915e-01
6.230000000000e-01 -6.981654189935e-01 -4.317808414603e-01 -4.404671521820e-01 -4.317698982022e-01 -4.318248078396e-01 -4.293183270271e-01
6.232500000000e-01 -6.992891476019e-01 -4.324766543839e-01 -4.411768376715e-01 -4.324656935043e-01 -4.325206893732e-01 -4.300093341625e-01
6.235000000000e-01 -7.004111507839e-01 -4.331713960340e-01 -4.418854304906e-01 -4.331604175596e-01 -4.332154995224e-01 -4.306992802926e-01
6.237500000000e-01 -7.015314257708e-01 -4.338650647097e-01 -4.425929289048e-01 -4.338540686674e-01 -4.339092365862e-01 -4.313881637150e-01
6.240000000000e-01 -7.026499697989e-01 -4.345576587131e-01 -4.432993311825e-01 -4.345466451296e-01 -4.346018988663e-01 -4.320759827300e-01
6.242500000000e-01 -7.037667801079e-01 -4.352491763485e-01 -4.440046355945e-01 -4.352381452508e-01 -4.352934846672e-01 -4.327627356405e-01
6.245000000000e-01 -7.048818539424e-01 -4.359396159233e-01 -4.447088404146e-01 -4.359285673382e-01 -4.359839922960e-01 -4.334484207519e-01
6.247500000000e-01 -7.059951885509e-01 -4.366289757474e-01 -4.454119439190e-01 -4.366179097018e-01 -4.366734200623e-01 -4.341330363725e-01
6.250000000000e-01 -7.071067811865e-01 -4.373172541331e-01 -4.461139443869e-01 -4.373061706542e-01 -4.373617662787e-01 -4.348165808129e-01
6.252500000000e-01 -7.082166291065e-01 -4.380044493959e-01 -4.468148401000e-01 -4.379933485105e-01 -4.380490292600e-01 -4.354990523866e-01
6.255000000000e-01 -7.093247295723e-01 -4.386905598534e-01 -4.475146293429e-01 -4.386794415887e-01 -4.387352073241e-01 -4.361804494098e-01
6.257500000000e-01 -7.104310798498e-01 -4.393755838263e-01 -4.482133104029e-01 -4.393644482094e-01 -4.394202987914e-01 -4.368607702010e-01
6.260000000000e-01 -7.115356772093e-01 -4.400595196378e-01 -4.489108815700e-01 -4.400483666959e-01 -4.401043019849e-01 -4.375400130817e-01
6.262500000000e-01 -7.126385189252e-01 -4.407423656138e-01 -4.496073411369e-01 -4.407311953742e-01 -4.407872152305e-01 -4.382181763759e-01
6.265000000000e-01 -7.137396022764e-01 -4.414241200829e-01 -4.503026873990e-01 -4.414129325727e-01 -4.414690368565e-01 -4.388952584104e-01
6.267500000000e-01 -7.148389245461e-01 -4.421047813764e-01 -4.509969186546e-01 -4.420935766230e-01 -4.421497651941e-01 -4.395712575144e-01
6.270000000000e-01 -7.159364830218e-01 -4.427843478282e-01 -4.516900332046e-01 -4.427731258589e-01 -4.428293985772e-01 -4.402461720200e-01
6.272500000000e-01 -7.170322749954e-01 -4.434628177751e-01 -4.523820293528e-01 -4.434515786174e-01 -4.435079353423e-01 -4.409200002620e-01
6.275000000000e-01 -7.181262977632e-01 -4.441401895564e-01 -4.530729054055e-01 -4.441289332377e-01 -4.441853738286e-01 -4.415927405777e-01
6.277500000000e-01 -7.192185486257e-01 -4.448164615143e-01 -4.537626596722e-01 -4.448051880620e-01 -4.448617123782e-01 -4.422643913072e-01
6.280000000000e-01 -7.203090248879e-01 -4.454916319934e-01 -4.544512904647e-01 -4.454803414351e-01 -4.455369493356e-01 -4.429349507932e-01
6.282500000000e-01 -7.213977238593e-01 -4.461656993414e-01 -4.551387960978e-01 -4.461543917047e-01 -4.462110830483e-01 -4.436044173814e-01
6.285000000000e-01 -7.224846428534e-01 -4.468386619085e-01 -4.558251748891e-01 -4.468273372209e-01 -4.468841118663e-01 -4.442727894197e-01
6.287500000000e-01 -7.235697791885e-01 -4.475105180477e-01 -4.565104251589e-01 -4.474991763369e-01 -4.475560341426e-01 -4.449400652591e-01
6.290000000000e-01 -7.246531301871e-01 -4.481812661145e-01 -4.571945452303e-01 -4.481699074083e-01 -4.482268482325e-01 -4.456062432531e-01
6.292500000000e-01 -7.257346931761e-01 -4.488509044676e-01 -4.578775334291e-01 -4.488395287937e-01 -4.488965524944e-01 -4.462713217579e-01
6.295000000000e-01 -7.268144654869e-01 -4.495194314679e-01 -4.585593880841e-01 -4.495080388540e-01 -4.495651452894e-01 -4.469352991327e-01
6.297500000000e-01 -7.278924444553e-01 -4.501868454794e-01 -4.592401075267e-01 -4.501754359534e-01 -4.502326249811e-01 -4.475981737390e-01
6.300000000000e-01 -7.289686274214e-01 -4.508531448688e-01 -4.599196900912e-01 -4.508417184585e-01 -4.508989899361e-01 -4.482599439414e-01
6.302500000000e-01 -7.300430117299e-01 -4.515183280053e-01 -4.605981341146e-01 -4.515068847388e-01 -4.515642385237e-01 -4.489206081069e-01
6.305000000000e-01 -7.311155947298e-01 -4.521823932612e-01 -4.612754379368e-01 -4.521709331663e-01 -4.522283691157e-01 -4.495801646054e-01
6.307500000000e-01 -7.321863737748e-01 -4.528453390114e-01 -4.619515999005e-01 -4.528338621161e-01 -4.528913800871e-01 -4.502386118095e-01
6.310000000000e-01 -7.332553462226e-01 -4.535071636334e-01 -4.626266183512e-01 -4.534956699658e-01 -4.535532698152e-01 -4.508959480947e-01
6.312500000000e-01 -7.343225094356e-01 -4.541678655077e-01 -4.633004916373e-01 -4.541563550960e-01 -4.542140366803e-01 -4.515521718389e-01
6.315000000000e-01 -7.353878607810e-01 -4.548274430175e-01 -4.639732181097e-01 -4.548159158897e-01 -4.548736790656e-01 -4.522072814230e-01
6.317500000000e-01 -7.364513976300e-01 -4.554858945487e-01 -4.646447961225e-01 -4.554743507329e-01 -4.555321953568e-01 -4.528612752306e-01
6.320000000000e-01 -7.375131173582e-01 -4.561432184899e-01 -4.653152240325e-01 -4.561316580145e-01 -4.561895839424e-01 -4.535141516480e-01
6.322500000000e-01 -7.385730173461e-01 -4.567994132328e-01 -4.659845001993e-01 -4.567878361259e-01 -4.568458432139e-01 -4.541659090643e-01
6.325000000000e-01 -7.396310949786e-01 -4.574544771716e-01 -4.666526229854e-01 -4.574428834616e-01 -4.575009715653e-01 -4.548165458714e-01
6.327500000000e-01 -7.406873476449e-01 -4.581084087033e-01 -4.673195907560e-01 -4.580967984185e-01 -4.581549673937e-01 -4.554660604639e-01
6.330000000000e-01 -7.417417727388e-01 -4.587612062278e-01 -4.679854018793e-01 -4.587495793967e-01 -4.588078290986e-01 -4.561144512391e-01
6.332500000000e-01 -7.427943676585e-01 -4.594128681477e-01 -4.686500547263e-01 -4.594012247987e-01 -4.594595550828e-01 -4.567617165973e-01
6.335000000000e-01 -7.438451298070e-01 -4.600633928685e-01 -4.693135476708e-01 -4.600517330300e-01 -4.601101437513e-01 -4.574078549413e-01
6.337500000000e-01 -7.448940565916e-01 -4.607127787985e-01 -4.699758790895e-01 -4.607011024989e-01 -4.607595935124e-01 -4.580528646770e-01
6.340000000000e-01 -7.459411454241e-01 -4.613610243485e-01 -4.706370473619e-01 -4.613493316165e-01 -4.614079027770e-01 -4.586967442127e-01
6.342500000000e-01 -7.469863937211e-01 -4.620081279326e-01 -4.712970508706e-01 -4.619964187968e-01 -4.620550699588e-01 -4.593394919598e-01
6.345000000000e-01 -7.480297989034e-01 -4.626540879674e-01 -4.719558880007e-01 -4.626423624564e-01 -4.627010934742e-01 -4.599811063324e-01
6.347500000000e-01 -7.490713583965e-01 -4.632989028723e-01 -4.726135571405e-01 -4.632871610148e-01 -4.633459717427e-01 -4.606215857473e-01
6.350000000000e-01 -7.501110696304e-01 -4.639425710696e-01 -4.732700566809e-01 -4.639308128944e-01 -4.639897031865e-01 -4.612609286243e-01
6.352500000000e-01 -7.511489300400e-01 -4.645850909845e-01 -4.739253850159e-01 -4.645733165203e-01 -4.646322862304e-01 -4.618991333857e-01
6.355000000000e-01 -7.521849370641e-01 -4.652264610450e-01 -4.745795405423e-01 -4.652146703205e-01 -4.652737193024e-01 -4.625361984570e-01
6.357500000000e-01 -7.532190881467e-01 -4.658666796817e-01 -4.752325216597e-01 -4.658548727259e-01 -4.659140008331e-01 -4.631721222662e-01
6.360000000000e-01 -7.542513807361e-01 -4.665057453283e-01 -4.758843267708e-01 -4.664939221701e-01 -4.665531292559e-01 -4.638069032442e-01
6.362500000000e-01 -7.552818122852e-01 -4.671436564213e-01 -4.765349542810e-01 -4.671318170896e-01 -4.671911030073e-01 -4.644405398247e-01
6.365000000000e-01 -7.563103802515e-01 -4.677804114000e-01 -4.771844025987e-01 -4.677685559237e-01 -4.678279205263e-01 -4.650730304444e-01
6.367500000000e-01 -7.573370820971e-01 -4.684160087064e-01 -4.778326701352e-01 -4.684041371146e-01 -4.684635802549e-01 -4.657043735427e-01
6.370000000000e-01 -7.583619152887e-01 -4.690504467856e-01 -4.784797553046e-01 -4.690385591073e-01 -4.690980806381e-01 -4.663345675617e-01
6.372500000000e-01 -7.593848772977e-01 -4.696837240854e-01 -4.791256565240e-01 -4.696718203498e-01 -4.697314201236e-01 -4.669636109465e-01
6.375000000000e-01 -7.604059656001e-01 -4.703158390566e-01 -4.797703722134e-01 -4.703039192927e-01 -4.703635971618e-01 -4.675915021450e-01
6.377500000000e-01 -7.614251776762e-01 -4.709467901526e-01 -4.804139007957e-01 -4.709348543896e-01 -4.709946102062e-01 -4.682182396080e-01
6.380000000000e-01 -7.624425110115e-01 -4.715765758299e-01 -4.810562406968e-01 -4.715646240971e-01 -4.716244577132e-01 -4.688438217890e-01
6.382500000000e-01 -7.634579630956e-01 -4.722051945478e-01 -4.816973903455e-01 -4.721932268745e-01 -4.722531381419e-01 -4.694682471444e-01
6.385000000000e-01 -7.644715314232e-01 -4.728326447685e-01 -4.823373481734e-01 -4.728206611839e-01 -4.728806499543e-01 -4.700915141337e-01
6.387500000000e-01 -7.654832134931e-01 -4.734589249570e-01 -4.829761126152e-01 -4.734469254904e-01 -4.735069916154e-01 -4.707136212189e-01
6.390000000000e-01 -7.664930068094e-01 -4.740840335811e-01 -4.836136821083e-01 -4.740720182620e-01 -4.741321615929e-01 -4.713345668650e-01
6.392500000000e-01 -7.675009088803e-01 -4.747079691118e-01 -4.842500550934e-01 -4.746959379695e-01 -4.747561583575e-01 -4.719543495399e-01
6.395000000000e-01 -7.685069172191e-01 -4.753307300226e-01 -4.848852300138e-01 -4.753186830867e-01 -4.753789803827e-01 -4.725729677143e-01
6.397500000000e-01 -7.695110293434e-01 -4.759523147902e-01 -4.855192053159e-01 -4.759402520902e-01 -4.760006261451e-01 -4.731904198620e-01
6.400000000000e-01 -7.705132427758e-01 -4.765727218941e-01 -4.861519794491e-01 -4.765606434594e-01 -4.766210941239e-01 -4.738067044593e-01
6.402500000000e-01 -7.715135550434e-01 -4.771919498165e-01 -4.867835508656e-01 -4.771798556768e-01 -4.772403828014e-01 -4.744218199857e-01
6.405000000000e-01 -7.725119636778e-01 -4.778099970428e-01 -4.874139180209e-01 -4.777978872277e-01 -4.778584906628e-01 -4.750357649234e-01
6.407500000000e-01 -7.735084662159e-01 -4.784268620611e-01 -4.880430793729e-01 -4.784147366003e-01 -4.784754161960e-01 -4.756485377576e-01
6.410000000000e-01 -7.745030601988e-01 -4.790425433625e-01 -4.886710333830e-01 -4.790304022857e-01 -4.790911578921e-01 -4.762601369762e-01
6.412500000000e-01 -7.754957431723e-01 -4.796570394410e-01 -4.892977785152e-01 -4.796448827780e-01 -4.797057142448e-01 -4.768705610704e-01
6.415000000000e-01 -7.764865126871e-01 -4.802703487935e-01 -4.899233132367e-01 -4.802581765740e-01 -4.803190837511e-01 -4.774798085338e-01
6.417500000000e-01 -7.774753662986e-01 -4.808824699198e-01 -4.905476360177e-01 -4.808702821736e-01 -4.809312649104e-01 -4.780878778633e-01
6.420000000000e-01 -7.784623015670e-01 -4.814934013227e-01 -4.911707453311e-01 -4.814811980797e-01 -4.815422562256e-01 -4.786947675585e-01
6.422500000000e-01 -7.794473160571e-01 -4.821031415078e-01 -4.917926396530e-01 -4.820909227979e-01 -4.821520562021e-01 -4.793004761219e-01
6.425000000000e-01 -7.804304073384e-01 -4.827116889837e-01 -4.924133174626e-01 -4.826994548369e-01 -4.827606633485e-01 -4.799050020590e-01
6.427500000000e-01 -7.814115729852e-01 -4.833190422620e-01 -4.930327772418e-01 -4.833067927082e-01 -4.833680761760e-01 -4.805083438783e-01
6.430000000000e-01 -7.823908105766e-01 -4.839251998571e-01 -4.936510174757e-01 -4.839129349264e-01 -4.839742931992e-01 -4.811105000909e-01
6.432500000000e-01 -7.833681176965e-01 -4.845301602864e-01 -4.942680366523e-01 -4.845178800089e-01 -4.845793129352e-01 -4.817114692113e-01
6.435000000000e-01 -7.843434919334e-01 -4.851339220704e-01 -4.948838332626e-01 -4.851216264761e-01 -4.851831339043e-01 -4.823112497564e-01
6.437500000000e-01 -7.853169308807e-01 -4.857364837322e-01 -4.954984058007e-01 -4.857241728513e-01 -4.857857546297e-01 -4.829098402465e-01
6.440000000000e-01 -7.862884321366e-01 -4.863378437982e-01 -4.961117527637e-01 -4.863255176608e-01 -4.863871736374e-01 -4.835072392046e-01
6.442500000000e-01 -7.872579933039e-01 -4.869380007975e-01 -4.967238726515e-01 -4.869256594339e-01 -4.869873894567e-01 -4.841034451567e-01
6.445000000000e-01 -7.882256119905e-01 -4.875369532623e-01 -4.973347639674e-01 -4.875245967028e-01 -4.875864006194e-01 -4.846984566316e-01
6.447500000000e-01 -7.891912858086e-01 -4.881346997277e-01 -4.979444252174e-01 -4.881223280026e-01 -4.881842056608e-01 -4.852922721612e-01
6.450000000000e-01 -7.901550123757e-01 -4.887312387319e-01 -4.985528549105e-01 -4.887188518714e-01 -4.887808031185e-01 -4.858848902804e-01
6.452500000000e-01 -7.911167893138e-01 -4.893265688158e-01 -4.991600515591e-01 -4.893141668504e-01 -4.893761915337e-01 -4.864763095270e-01
6.455000000000e-01 -7.920766142500e-01 -4.899206885235e-01 -4.997660136781e-01 -4.899082714835e-01 -4.899703694503e-01 -4.870665284416e-01
6.457500000000e-01 -7.930344848158e-01 -4.905135964020e-01 -5.003707397860e-01 -4.905011643180e-01 -4.905633354151e-01 -4.876555455679e-01
6.460000000000e-01 -7.939903986479e-01 -4.911052910012e-01 -5.009742284039e-01 -4.910928439037e-01 -4.911550879779e-01 -4.882433594527e-01
6.462500000000e-01 -7.949443533875e-01 -4.916957708742e-01 -5.015764780560e-01 -4.916833087936e-01 -4.917456256917e-01 -4.888299686456e-01
6.465000000000e-01 -7.958963466810e-01 -4.922850345769e-01 -5.021774872699e-01 -4.922725575438e-01 -4.923349471122e-01 -4.894153716990e-01
6.467500000000e-01 -7.968463761794e-01 -4.928730806682e-01 -5.027772545758e-01 -4.928605887132e-01 -4.929230507983e-01 -4.899995671687e-01
6.470000000000e-01 -7.977944395386e-01 -4.934599077101e-01 -5.033757785071e-01 -4.934474008639e-01 -4.935099353118e-01 -4.905825536132e-01
6.472500000000e-01 -7.987405344193e-01 -4.940455142673e-01 -5.039730576004e-01 -4.940329925606e-01 -4.940955992174e-01 -4.911643295940e-01
6.475000000000e-01 -7.996846584871e-01 -4.946298989081e-01 -5.045690903952e-01 -4.946173623716e-01 -4.946800410831e-01 -4.917448936756e-01
6.477500000000e-01 -8.006268094125e-01 -4.952130602030e-01 -5.051638754342e-01 -4.952005088674e-01 -4.952632594795e-01 -4.923242444256e-01
6.480000000000e-01 -8.015669848709e-01 -4.957949967263e-01 -5.057574112630e-01 -4.957824306224e-01 -4.958452529806e-01 -4.929023804145e-01
6.482500000000e-01 -8.025051825423e-01 -4.963757070547e-01 -5.063496964304e-01 -4.963631262135e-01 -4.964260201630e-01 -4.934793002157e-01
6.485000000000e-01 -8.034414001121e-01 -4.969551897683e-01 -5.069407294881e-01 -4.969425942205e-01 -4.970055596068e-01 -4.940550024058e-01
6.487500000000e-01 -8.043756352701e-01 -4.975334434500e-01 -5.075305089912e-01 -4.975208332265e-01 -4.975838698947e-01 -4.946294855643e-01
6.490000000000e-01 -8.053078857111e-01 -4.981104666858e-01 -5.081190334975e-01 -4.980978418177e-01 -4.981609496126e-01 -4.952027482737e-01
6.492500000000e-01 -8.062381491350e-01 -4.986862580646e-01 -5.087063015681e-01 -4.986736185828e-01 -4.987367973495e-01 -4.957747891196e-01
6.495000000000e-01 -8.071664232464e-01 -4.992608161786e-01 -5.092923117673e-01 -4.992481621142e-01 -4.993114116971e-01 -4.963456066905e-01
6.497500000000e-01 -8.080927057548e-01 -4.998341396229e-01 -5.098770626621e-01 -4.998214710068e-01 -4.998847912505e-01 -4.969151995779e-01
6.500000000000e-01 -8.090169943749e-01 -5.004062269954e-01 -5.104605528230e-01 -5.003935438588e-01 -5.004569346076e-01 -4.974835663764e-01
6.502500000000e-01 -8.099392868260e-01 -5.009770768973e-01 -5.110427808233e-01 -5.009643792714e-01 -5.010278403695e-01 -4.980507056837e-01
6.505000000000e-01 -8.108595808323e-01 -5.015466879329e-01 -5.116237452396e-01 -5.015339758488e-01 -5.015975071402e-01 -4.986166161004e-01
6.507500000000e-01 -8.117778741233e-01 -5.021150587093e-01 -5.122034446515e-01 -5.021023321982e-01 -5.021659335269e-01 -4.991812962302e-01
6.510000000000e-01 -8.126941644331e-01 -5.026821878369e-01 -5.127818776418e-01 -5.026694469300e-01 -5.027331181397e-01 -4.997447446798e-01
6.512500000000e-01 -8.136084495008e-01 -5.032480739288e-01 -5.133590427963e-01 -5.032353186574e-01 -5.032990595918e-01 -5.003069600588e-01
6.515000000000e-01 -8.145207270705e-01 -5.038127156015e-01 -5.139349387039e-01 -5.037999459970e-01 -5.038637564994e-01 -5.008679409802e-01
6.517500000000e-01 -8.154309948914e-01 -5.043761114743e-01 -5.145095639567e-01 -5.043633275681e-01 -5.044272074819e-01 -5.014276860597e-01
6.520000000000e-01 -8.163392507172e-01 -5.049382601699e-01 -5.150829171500e-01 -5.049254619933e-01 -5.049894111616e-01 -5.019861939163e-01
6.522500000000e-01 -8.172454923071e-01 -5.054991603137e-01 -5.156549968821e-01 -5.054863478982e-01 -5.055503661640e-01 -5.025434631718e-01
6.525000000000e-01 -8.181497174250e-01 -5.060588105343e-01 -5.162258017543e-01 -5.060459839113e-01 -5.061100711175e-01 -5.030994924512e-01
6.527500000000e-01 -8.190519238398e-01 -5.066172094635e-01 -5.167953303713e-01 -5.066043686645e-01 -5.066685246538e-01 -5.036542803827e-01
6.530000000000e-01 -8.199521093255e-01 -5.071743557358e-01 -5.173635813407e-01 -5.071615007924e-01 -5.072257254074e-01 -5.042078255974e-01
6.532500000000e-01 -8.208502716608e-01 -5.077302479893e-01 -5.179305532735e-01 -5.077173789331e-01 -5.077816720161e-01 -5.047601267293e-01
6.535000000000e-01 -8.217464086296e-01 -5.082848848648e-01 -5.184962447835e-01 -5.082720017273e-01 -5.083363631208e-01 -5.053111824158e-01
6.537500000000e-01 -8.226405180208e-01 -5.088382650062e-01 -5.190606544880e-01 -5.088253678192e-01 -5.088897973651e-01 -5.058609912972e-01
6.540000000000e-01 -8.235325976285e-01 -5.093903870607e-01 -5.196237810072e-01 -5.093774758557e-01 -5.094419733962e-01 -5.064095520169e-01
6.542500000000e-01 -8.244226452512e-01 -5.099412496785e-01 -5.201856229645e-01 -5.099283244873e-01 -5.099928898640e-01 -5.069568632213e-01
6.545000000000e-01 -8.253106586930e-01 -5.104908515127e-01 -5.207461789865e-01 -5.104779123671e-01 -5.105425454217e-01 -5.075029235601e-01
6.547500000000e-01 -8.261966357628e-01 -5.110391912197e-01 -5.213054477030e-01 -5.110262381515e-01 -5.110909387256e-01 -5.080477316858e-01
6.550000000000e-01 -8.270805742746e-01 -5.115862674589e-01 -5.218634277468e-01 -5.115733004999e-01 -5.116380684351e-01 -5.085912862543e-01
6.552500000000e-01 -8.279624720472e-01 -5.121320788930e-01 -5.224201177540e-01 -5.121190980751e-01 -5.121839332124e-01 -5.091335859244e-01
6.555000000000e-01 -8.288423269048e-01 -5.126766241876e-01 -5.229755163638e-01 -5.126636295426e-01 -5.127285317233e-01 -5.096746293579e-01
6.557500000000e-01 -8.297201366763e-01 -5.132199020114e-01 -5.235296222186e-01 -5.132068935713e-01 -5.132718626362e-01 -5.102144152200e-01
6.560000000000e-01 -8.305958991958e-01 -5.137619110363e-01 -5.240824339640e-01 -5.137488888331e-01 -5.138139246231e-01 -5.107529421787e-01
6.562500000000e-01 -8.314696123025e-01 -5.143026499372e-01 -5.246339502487e-01 -5.142896140029e-01 -5.143547163587e-01 -5.112902089053e-01
6.565000000000e-01 -8.323412738406e-01 -5.148421173924e-01 -5.251841697247e-01 -5.148290677590e-01 -5.148942365211e-01 -5.118262140741e-01
6.567500000000e-01 -8.332108816595e-01 -5.153803120829e-01 -5.257330910469e-01 -5.153672487826e-01 -5.154324837914e-01 -5.123609563626e-01
6.570000000000e-01 -8.340784336131e-01 -5.159172326932e-01 -5.262807128738e-01 -5.159041557580e-01 -5.159694568539e-01 -5.128944344514e-01
6.572500000000e-01 -8.349439275613e-01 -5.164528779107e-01 -5.268270338667e-01 -5.164397873728e-01 -5.165051543958e-01 -5.134266470242e-01
6.575000000000e-01 -8.358073613683e-01 -5.169872464261e-01 -5.273720526905e-01 -5.169741423176e-01 -5.170395751077e-01 -5.139575927678e-01
6.577500000000e-01 -8.366687329037e-01 -5.175203369330e-01 -5.279157680129e-01 -5.175072192863e-01 -5.175727176833e-01 -5.144872703721e-01
6.580000000000e-01 -8.375280400422e-01 -5.180521481284e-01 -5.284581785050e-01 -5.180390169755e-01 -5.181045808192e-01 -5.150156785301e-01
6.582500000000e-01 -8.383852806635e-01 -5.185826787122e-01 -5.289992828410e-01 -5.185695340855e-01 -5.186351632154e-01 -5.155428159382e-01
6.585000000000e-01 -8.392404526524e-01 -5.191119273876e-01 -5.295390796984e-01 -5.190987693195e-01 -5.191644635750e-01 -5.160686812957e-01
6.587500000000e-01 -8.400935538989e-01 -5.196398928609e-01 -5.300775677580e-01 -5.196267213836e-01 -5.196924806041e-01 -5.165932733050e-01
6.590000000000e-01 -8.409445822982e-01 -5.201665738416e-01 -5.306147457035e-01 -5.201533889876e-01 -5.202192130121e-01 -5.171165906717e-01
6.592500000000e-01 -8.417935357502e-01 -5.206919690421e-01 -5.311506122221e-01 -5.206787708439e-01 -5.207446595114e-01 -5.176386321046e-01
6.595000000000e-01 -8.426404121604e-01 -5.212160771784e-01 -5.316851660041e-01 -5.212028656683e-01 -5.212688188178e-01 -5.181593963157e-01
6.597500000000e-01 -8.434852094392e-01 -5.217388969693e-01 -5.322184057430e-01 -5.217256721798e-01 -5.217916896501e-01 -5.186788820200e-01
6.600000000000e-01 -8.443279255020e-01 -5.222604271368e-01 -5.327503301357e-01 -5.222471891006e-01 -5.223132707301e-01 -5.191970879357e-01
6.602500000000e-01 -8.451685582696e-01 -5.227806664063e-01 -5.332809378820e-01 -5.227674151557e-01 -5.228335607830e-01 -5.197140127842e-01
6.605000000000e-01 -8.460071056679e-01 -5.232996135060e-01 -5.338102276852e-01 -5.232863490739e-01 -5.233525585372e-01 -5.202296552900e-01
6.607500000000e-01 -8.468435656276e-01 -5.238172671676e-01 -5.343381982518e-01 -5.238039895864e-01 -5.238702627240e-01 -5.207440141809e-01
6.610000000000e-01 -8.476779360851e-01 -5.243336261259e-01 -5.348648482914e-01 -5.243203354283e-01 -5.243866720782e-01 -5.212570881877e-01
6.612500000000e-01 -8.485102149815e-01 -5.248486891186e-01 -5.353901765169e-01 -5.248353853375e-01 -5.249017853375e-01 -5.217688760444e-01
6.615000000000e-01 -8.493404002633e-01 -5.253624548870e-01 -5.359141816445e-01 -5.253491380550e-01 -5.254156012430e-01 -5.222793764883e-01
6.617500000000e-01 -8.501684898821e-01 -5.258749221753e-01 -5.364368623937e-01 -5.258615923251e-01 -5.259281185387e-01 -5.227885882597e-01
6.620000000000e-01 -8.509944817947e-01 -5.263860897310e-01 -5.369582174870e-01 -5.263727468954e-01 -5.264393359722e-01 -5.232965101023e-01
6.622500000000e-01 -8.518183739630e-01 -5.268959563047e-01 -5.374782456505e-01 -5.268826005166e-01 -5.269492522940e-01 -5.238031407628e-01
6.625000000000e-01 -8.526401643541e-01 -5.274045206503e-01 -5.379969456132e-01 -5.273911519425e-01 -5.274578662577e-01 -5.243084789911e-01
6.627500000000e-01 -8.534598509404e-01 -5.279117815248e-01 -5.385143161075e-01 -5.278983999301e-01 -5.279651766203e-01 -5.248125235403e-01
6.630000000000e-01 -8.542774316993e-01 -5.284177376883e-01 -5.390303558692e-01 -5.284043432399e-01 -5.284711821420e-01 -5.253152731668e-01
6.632500000000e-01 -8.550929046136e-01 -5.289223879045e-01 -5.395450636372e-01 -5.289089806352e-01 -5.289758815860e-01 -5.258167266301e-01
6.635000000000e-01 -8.559062676712e-01 -5.294257309398e-01 -5.400584381536e-01 -5.294123108826e-01 -5.294792737189e-01 -5.263168826929e-01
6.637500000000e-01 -8.567175188651e-01 -5.299277655642e-01 -5.405704781640e-01 -5.299143327522e-01 -5.299813573105e-01 -5.268157401211e-01
6.640000000000e-01 -8.575266561937e-01 -5.304284905506e-01 -5.410811824172e-01 -5.304150450168e-01 -5.304821311337e-01 -5.273132976838e-01
6.642500000000e-01 -8.583336776604e-01 -5.309279046754e-01 -5.415905496650e-01 -5.309144464529e-01 -5.309815939646e-01 -5.278095541534e-01
6.645000000000e-01 -8.591385812743e-01 -5.314260067180e-01 -5.420985786629e-01 -5.314125358399e-01 -5.314797445827e-01 -5.283045083053e-01
6.647500000000e-01 -8.599413650491e-01 -5.319227954611e-01 -5.426052681694e-01 -5.319093119606e-01 -5.319765817705e-01 -5.287981589184e-01
6.650000000000e-01 -8.607420270039e-01 -5.324182696906e-01 -5.431106169464e-01 -5.324047736009e-01 -5.324721043138e-01 -5.292905047747e-01
6.652500000000e-01 -8.615405651635e-01 -5.329124281956e-01 -5.436146237591e-01 -5.328989195499e-01 -5.329663110017e-01 -5.297815446592e-01
6.655000000000e-01 -8.623369775574e-01 -5.334052697685e-01 -5.441172873758e-01 -5.333917486001e-01 -5.334592006265e-01 -5.302712773604e-01
6.657500000000e-01 -8.631312622203e-01 -5.338967932049e-01 -5.446186065683e-01 -5.338832595471e-01 -5.339507719835e-01 -5.307597016700e-01
6.660000000000e-01 -8.639234171928e-01 -5.343869973035e-01 -5.451185801116e-01 -5.343734511896e-01 -5.344410238716e-01 -5.312468163827e-01
6.662500000000e-01 -8.647134405202e-01 -5.348758808665e-01 -5.456172067842e-01 -5.348623223299e-01 -5.349299550927e-01 -5.317326202968e-01
6.665000000000e-01 -8.655013302530e-01 -5.353634426992e-01 -5.461144853675e-01 -5.353498717732e-01 -5.354175644519e-01 -5.322171122134e-01
6.667500000000e-01 -8.662870844474e-01 -5.358496816100e-01 -5.466104146465e-01 -5.358360983280e-01 -5.359038507578e-01 -5.327002909373e-01
6.670000000000e-01 -8.670707011645e-01 -5.363345964107e-01 -5.471049934095e-01 -5.363210008063e-01 -5.363888128220e-01 -5.331821552761e-01
6.672500000000e-01 -8.678521784708e-01 -5.368181859164e-01 -5.475982204481e-01 -5.368045780229e-01 -5.368724494594e-01 -5.336627040410e-01
6.675000000000e-01 -8.686315144381e-01 -5.373004489453e-01 -5.480900945569e-01 -5.372868287963e-01 -5.373547594882e-01 -5.341419360461e-01
6.677500000000e-01 -8.694087071437e-01 -5.377813843189e-01 -5.485806145343e-01 -5.377677519479e-01 -5.378357417298e-01 -5.346198501092e-01
6.680000000000e-01 -8.701837546695e-01 -5.382609908620e-01 -5.490697791818e-01 -5.382473463027e-01 -5.383153950088e-01 -5.350964450509e-01
6.682500000000e-01 -8.709566551035e-01 -5.387392674026e-01 -5.495575873041e-01 -5.387256106885e-01 -5.387937181533e-01 -5.355717196954e-01
6.685000000000e-01 -8.717274065386e-01 -5.392162127720e-01 -5.500440377095e-01 -5.392025439368e-01 -5.392707099945e-01 -5.360456728698e-01
6.687500000000e-01 -8.724960070728e-01 -5.396918258047e-01 -5.505291292093e-01 -5.396781448821e-01 -5.397463693666e-01 -5.365183034049e-01
6.690000000000e-01 -8.732624548099e-01 -5.401661053387e-01 -5.510128606184e-01 -5.401524123623e-01 -5.402206951076e-01 -5.369896101344e-01
6.692500000000e-01 -8.740267478588e-01 -5.406390502148e-01 -5.514952307549e-01 -5.406253452184e-01 -5.406936860582e-01 -5.374595918953e-01
6.695000000000e-01 -8.747888843335e-01 -5.411106592776e-01 -5.519762384403e-01 -5.410969422950e-01 -5.411653410630e-01 -5.379282475282e-01
6.697500000000e-01 -8.755488623536e-01 -5.415809313746e-01 -5.524558824994e-01 -5.415672024396e-01 -5.416356589694e-01 -5.383955758766e-01
6.700000000000e-01 -8.763066800439e-01 -5.420498653567e-01 -5.529341617602e-01 -5.420361245030e-01 -5.421046386280e-01 -5.388615757875e-01
6.702500000000e-01 -8.770623355345e-01 -5.425174600782e-01 -5.534110750544e-01 -5.425037073396e-01 -5.425722788932e-01 -5.393262461109e-01
6.705000000000e-01 -8.778158269612e-01 -5.429837143964e-01 -5.538866212167e-01 -5.429699498069e-01 -5.430385786222e-01 -5.397895857005e-01
6.707500000000e-01 -8.785671524644e-01 -5.434486271720e-01 -5.543607990854e-01 -5.434348507656e-01 -5.435035366756e-01 -5.402515934129e-01
6.710000000000e-01 -8.793163101906e-01 -5.439121972693e-01 -5.548336075019e-01 -5.438984090798e-01 -5.439671519175e-01 -5.407122681082e-01
6.712500000000e-01 -8.800632982911e-01 -5.443744235554e-01 -5.553050453111e-01 -5.443606236169e-01 -5.444294232151e-01 -5.411716086498e-01
6.715000000000e-01 -8.808081149230e-01 -5.448353049009e-01 -5.557751113614e-01 -5.448214932474e-01 -5.448903494389e-01 -5.416296139041e-01
6.717500000000e-01 -8.815507582484e-01 -5.452948401799e-01 -5.562438045043e-01 -5.452810168454e-01 -5.453499294626e-01 -5.420862827413e-01
6.720000000000e-01 -8.822912264350e-01 -5.457530282695e-01 -5.567111235948e-01 -5.457391932880e-01 -5.458081621635e-01 -5.425416140345e-01
6.722500000000e-01 -8.830295176556e-01 -5.462098680501e-01 -5.571770674913e-01 -5.461960214558e-01 -5.462650464219e-01 -5.429956066601e-01
6.725000000000e-01 -8.837656300887e-01 -5.466653584057e-01 -5.576416350554e-01 -5.466515002327e-01 -5.467205811216e-01 -5.434482594981e-01
6.727500000000e-01 -8.844995619180e-01 -5.471194982233e-01 -5.581048251522e-01 -5.471056285057e-01 -5.471747651496e-01 -5.438995714315e-01
6.730000000000e-01 -8.852313113325e-01 -5.475722863933e-01 -5.585666366502e-01 -5.475584051654e-01 -5.476275973963e-01 -5.443495413468e-01
6.732500000000e-01 -8.859608765266e-01 -5.480237218095e-01 -5.590270684212e-01 -5.480098291054e-01 -5.480790767551e-01 -5.447981681337e-01
6.735000000000e-01 -8.866882557006e-01 -5.484738033690e-01 -5.594861193404e-01 -5.484598992230e-01 -5.485292021233e-01 -5.452454506853e-01
6.737500000000e-01 -8.874134470592e-01 -5.489225299721e-01 -5.599437882864e-01 -5.489086144184e-01 -5.489779724009e-01 -5.456913878979e-01
6.740000000000e-01 -8.881364488136e-01 -5.493699005224e-01 -5.604000741412e-01 -5.493559735955e-01 -5.494253864917e-01 -5.461359786713e-01
6.742500000000e-01 -8.888572591794e-01 -5.498159139270e-01 -5.608549757901e-01 -5.498019756611e-01 -5.498714433025e-01 -5.465792219084e-01
6.745000000000e-01 -8.895758763784e-01 -5.502605690963e-01 -5.613084921219e-01 -5.502466195258e-01 -5.503161417436e-01 -5.470211165157e-01
6.747500000000e-01 -8.902922986372e-01 -5.507038649438e-01 -5.617606220287e-01 -5.506899041030e-01 -5.507594807285e-01 -5.474616614027e-01
6.750000000000e-01 -8.910065241883e-01 -5.511458003866e-01 -5.622113644062e-01 -5.511318283100e-01 -5.512014591741e-01 -5.479008554825e-01
6.752500000000e-01 -8.917185512695e-01 -5.515863743449e-01 -5.626607181531e-01 -5.515723910670e-01 -5.516420760007e-01 -5.483386976714e-01
6.755000000000e-01 -8.924283781237e-01 -5.520255857424e-01 -5.631086821719e-01 -5.520115912976e-01 -5.520813301319e-01 -5.487751868890e-01
6.757500000000e-01 -8.931360029996e-01 -5.524634335062e-01 -5.635552553682e-01 -5.524494279290e-01 -5.525192204945e-01 -5.492103220585e-01
6.760000000000e-01 -8.938414241513e-01 -5.528999165665e-01 -5.640004366513e-01 -5.528858998915e-01 -5.529557460187e-01 -5.496441021061e-01
6.762500000000e-01 -8.945446398380e-01 -5.533350338570e-01 -5.644442249337e-01 -5.533210061188e-01 -5.533909056382e-01 -5.500765259614e-01
6.765000000000e-01 -8.952456483248e-01 -5.537687843147e-01 -5.648866191313e-01 -5.537547455478e-01 -5.538246982900e-01 -5.505075925577e-01
6.767500000000e-01 -8.959444478820e-01 -5.542011668801e-01 -5.653276181636e-01 -5.541871171192e-01 -5.542571229142e-01 -5.509373008312e-01
6.770000000000e-01 -8.966410367852e-01 -5.546321804967e-01 -5.657672209533e-01 -5.546181197764e-01 -5.546881784545e-01 -5.513656497216e-01
6.772500000000e-01 -8.973354133159e-01 -5.550618241116e-01 -5.662054264266e-01 -5.550477524666e-01 -5.551178638579e-01 -5.517926381722e-01
6.775000000000e-01 -8.980275757607e-01 -5.554900966753e-01 -5.666422335132e-01 -5.554760141403e-01 -5.555461780747e-01 -5.522182651292e-01
6.777500000000e-01 -8.987175224116e-01 -5.559169971416e-01 -5.670776411462e-01 -5.559029037513e-01 -5.559731200586e-01 -5.526425295426e-01
6.780000000000e-01 -8.994052515664e-01 -5.563425244675e-01 -5.675116482619e-01 -5.563284202567e-01 -5.563986887667e-01 -5.530654303654e-01
6.782500000000e-01 -9.000907615281e-01 -5.567666776136e-01 -5.679442538004e-01 -5.567525626172e-01 -5.568228831593e-01 -5.534869665543e-01
6.785000000000e-01 -9.007740506054e-01 -5.571894555437e-01 -5.683754567050e-01 -5.571753297964e-01 -5.572457022002e-01 -5.539071370692e-01
6.787500000000e-01 -9.014551171123e-01 -5.576108572250e-01 -5.688052559223e-01 -5.575967207617e-01 -5.576671448567e-01 -5.543259408732e-01
6.790000000000e-01 -9.021339593682e-01 -5.580308816282e-01 -5.692336504028e-01 -5.580167344838e-01 -5.580872100991e-01 -5.547433769330e-01
6.792500000000e-01 -9.028105756983e-01 -5.584495277273e-01 -5.696606391000e-01 -5.584353699365e-01 -5.585058969015e-01 -5.551594442188e-01
6.795000000000e-01 -9.034849644330e-01 -5.588667944994e-01 -5.700862209710e-01 -5.588526260974e-01 -5.589232042409e-01 -5.555741417038e-01
6.797500000000e-01 -9.041571239085e-01 -5.592826809255e-01 -5.705103949763e-01 -5.592685019470e-01 -5.593391310982e-01 -5.559874683648e-01
6.800000000000e-01 -9.048270524660e-01 -5.596971859895e-01 -5.709331600799e-01 -5.596829964696e-01 -5.597536764572e-01 -5.563994231820e-01
6.802500000000e-01 -9.054947484528e-01 -5.601103086789e-01 -5.713545152492e-01 -5.600961086528e-01 -5.601668393054e-01 -5.568100051390e-01
6.805000000000e-01 -9.061602102213e-01 -5.605220479847e-01 -5.717744594552e-01 -5.605078374871e-01 -5.605786186337e-01 -5.572192132226e-01
6.807500000000e-01 -9.068234361296e-01 -5.609324029009e-01 -5.721929916722e-01 -5.609181819672e-01 -5.609890134360e-01 -5.576270464232e-01
6.810000000000e-01 -9.074844245411e-01 -5.613413724254e-01 -5.726101108779e-01 -5.613271410905e-01 -5.613980227101e-01 -5.580335037345e-01
6.812500000000e-01 -9.081431738251e-01 -5.617489555591e-01 -5.730258160536e-01 -5.617347138582e-01 -5.618056454568e-01 -5.584385841536e-01
6.815000000000e-01 -9.087996823560e-01 -5.621551513065e-01 -5.734401061841e-01 -5.621408992746e-01 -5.622118806805e-01 -5.588422866810e-01
6.817500000000e-01 -9.094539485142e-01 -5.625599586753e-01 -5.738529802574e-01 -5.625456963477e-01 -5.626167273890e-01 -5.592446103206e-01
6.820000000000e-01 -9.101059706850e-01 -5.629633766768e-01 -5.742644372652e-01 -5.629491040886e-01 -5.630201845933e-01 -5.596455540797e-01
6.822500000000e-01 -9.107557472599e-01 -5.633654043255e-01 -5.746744762026e-01 -5.633511215120e-01 -5.634222513081e-01 -5.600451169690e-01
6.825000000000e-01 -9.114032766355e-01 -5.637660406396e-01 -5.750830960683e-01 -5.637517476361e-01 -5.638229265512e-01 -5.604432980027e-01
6.827500000000e-01 -9.120485572141e-01 -5.641652846403e-01 -5.754902958642e-01 -5.641509814821e-01 -5.642222093440e-01 -5.608400961983e-01
6.830000000000e-01 -9.126915874035e-01 -5.645631353527e-01 -5.758960745958e-01 -5.645488220750e-01 -5.646200987112e-01 -5.612355105767e-01
6.832500000000e-01 -9.133323656172e-01 -5.649595918048e-01 -5.763004312722e-01 -5.649452684430e-01 -5.650165936811e-01 -5.616295401623e-01
6.835000000000e-01 -9.139708902741e-01 -5.653546530284e-01 -5.767033649059e-01 -5.653403196177e-01 -5.654116932851e-01 -5.620221839828e-01
6.837500000000e-01 -9.146071597987e-01 -5.657483180585e-01 -5.771048745129e-01 -5.657339746344e-01 -5.658053965583e-01 -5.624134410694e-01
6.840000000000e-01 -9.152411726210e-01 -5.661405859336e-01 -5.775049591124e-01 -5.661262325315e-01 -5.661977025392e-01 -5.628033104568e-01
6.842500000000e-01 -9.158729271766e-01 -5.665314556955e-01 -5.779036177276e-01 -5.665170923510e-01 -5.665886102694e-01 -5.631917911829e-01
6.845000000000e-01 -9.165024219069e-01 -5.669209263897e-01 -5.783008493847e-01 -5.669065531381e-01 -5.669781187943e-01 -5.635788822893e-01
6.847500000000e-01 -9.171296552585e-01 -5.673089970649e-01 -5.786966531138e-01 -5.672946139417e-01 -5.673662271625e-01 -5.639645828208e-01
6.850000000000e-01 -9.177546256840e-01 -5.676956667732e-01 -5.790910279482e-01 -5.676812738139e-01 -5.677529344262e-01 -5.643488918258e-01
6.852500000000e-01 -9.183773316411e-01 -5.680809345703e-01 -5.794839729248e-01 -5.680665318104e-01 -5.681382396408e-01 -5.647318083560e-01
6.855000000000e-01 -9.189977715934e-01 -5.684647995151e-01 -5.798754870841e-01 -5.684503869902e-01 -5.685221418653e-01 -5.651133314666e-01
6.857500000000e-01 -9.196159440101e-01 -5.688472606701e-01 -5.802655694698e-01 -5.688328384159e-01 -5.689046401622e-01 -5.654934602162e-01
6.860000000000e-01 -9.202318473658e-01 -5.692283171013e-01 -5.806542191295e-01 -5.692138851533e-01 -5.692857335972e-01 -5.658721936669e-01
6.862500000000e-01 -9.208454801411e-01 -5.696079678780e-01 -5.810414351140e-01 -5.695935262718e-01 -5.696654212395e-01 -5.662495308842e-01
6.865000000000e-01 -9.214568408215e-01 -5.699862120729e-01 -5.814272164778e-01 -5.699717608442e-01 -5.700437021620e-01 -5.666254709371e-01
6.867500000000e-01 -9.220659278988e-01 -5.703630487622e-01 -5.818115622788e-01 -5.703485879468e-01 -5.704205754407e-01 -5.670000128980e-01
6.870000000000e-01 -9.226727398701e-01 -5.707384770257e-01 -5.821944715785e-01 -5.707240066592e-01 -5.707960401552e-01 -5.673731558427e-01
6.872500000000e-01 -9.232772752381e-01 -5.711124959463e-01 -5.825759434417e-01 -5.710980160645e-01 -5.711700953885e-01 -5.677448988506e-01
6.875000000000e-01 -9.238795325113e-01 -5.714851046108e-01 -5.829559769369e-01 -5.714706152493e-01 -5.715427402272e-01 -5.681152410043e-01
6.877500000000e-01 -9.244795102036e-01 -5.718563021090e-01 -5.833345711362e-01 -5.718418033037e-01 -5.719139737611e-01 -5.684841813902e-01
6.880000000000e-01 -9.250772068345e-01 -5.722260875344e-01 -5.837117251149e-01 -5.722115793211e-01 -5.722837950837e-01 -5.688517190978e-01
6.882500000000e-01 -9.256726209294e-01 -5.725944599839e-01 -5.840874379523e-01 -5.725799423985e-01 -5.726522032918e-01 -5.692178532204e-01
6.885000000000e-01 -9.262657510191e-01 -5.729614185579e-01 -5.844617087307e-01 -5.729468916363e-01 -5.730191974857e-01 -5.695825828546e-01
6.887500000000e-01 -9.268565956401e-01 -5.733269623603e-01 -5.848345365363e-01 -5.733124261382e-01 -5.733847767690e-01 -5.699459071003e-01
6.890000000000e-01 -9.274451533346e-01 -5.736910904982e-01 -5.852059204587e-01 -5.736765450116e-01 -5.737489402491e-01 -5.703078250611e-01
6.892500000000e-01 -9.280314226505e-01 -5.740538020825e-01 -5.855758595911e-01 -5.740392473673e-01 -5.741116870367e-01 -5.706683358441e-01
6.895000000000e-01 -9.286154021410e-01 -5.744150962273e-01 -5.859443530301e-01 -5.744005323195e-01 -5.744730162458e-01 -5.710274385597e-01
6.897500000000e-01 -9.291970903653e-01 -5.747749720504e-01 -5.863113998759e-01 -5.747603989859e-01 -5.748329269940e-01 -5.713851323219e-01
6.900000000000e-01 -9.297764858883e-01 -5.751334286728e-01 -5.866769992322e-01 -5.751188464877e-01 -5.751914184025e-01 -5.717414162480e-01
6.902500000000e-01 -9.303535872800e-01 -5.754904652192e-01 -5.870411502064e-01 -5.754758739495e-01 -5.755484895958e-01 -5.720962894590e-01
6.905000000000e-01 -9.309283931169e-01 -5.758460808177e-01 -5.874038519093e-01 -5.758314804995e-01 -5.759041397019e-01 -5.724497510793e-01
6.907500000000e-01 -9.315009019805e-01 -5.762002745999e-01 -5.877651034553e-01 -5.761856652692e-01 -5.762583678523e-01 -5.728018002368e-01
6.910000000000e-01 -9.320711124583e-01 -5.765530457008e-01 -5.881249039622e-01 -5.765384273936e-01 -5.766111731820e-01 -5.731524360627e-01
6.912500000000e-01 -9.326390231432e-01 -5.769043932588e-01 -5.884832525515e-01 -5.768897660114e-01 -5.769625548294e-01 -5.735016576920e-01
6.915000000000e-01 -9.332046326338e-01 -5.772543164161e-01 -5.888401483484e-01 -5.772396802645e-01 -5.773125119366e-01 -5.738494642630e-01
6.917500000000e-01 -9.337679395350e-01 -5.776028143181e-01 -5.891955904812e-01 -5.775881692986e-01 -5.776610436488e-01 -5.741958549174e-01
6.920000000000e-01 -9.343289424566e-01 -5.779498861138e-01 -5.895495780822e-01 -5.779352322625e-01 -5.780081491150e-01 -5.745408288007e-01
6.922500000000e-01 -9.348876400144e-01 -5.782955309557e-01 -5.899021102870e-01 -5.782808683088e-01 -5.783538274877e-01 -5.748843850616e-01
6.925000000000e-01 -9.354440308298e-01 -5.786397479996e-01 -5.902531862349e-01 -5.786250765934e-01 -5.786980779226e-01 -5.752265228524e-01
6.927500000000e-01 -9.359981135302e-01 -5.789825364051e-01 -5.906028050687e-01 -5.789678562757e-01 -5.790408995793e-01 -5.755672413289e-01
6.930000000000e-01 -9.365498867482e-01 -5.793238953350e-01 -5.909509659347e-01 -5.793092065189e-01 -5.793822916205e-01 -5.759065396505e-01
6.932500000000e-01 -9.370993491225e-01 -5.796638239559e-01 -5.912976679830e-01 -5.796491264892e-01 -5.797222532125e-01 -5.762444169800e-01
6.935000000000e-01 -9.376464992973e-01 -5.800023214376e-01 -5.916429103668e-01 -5.799876153568e-01 -5.800607835254e-01 -5.765808724836e-01
6.937500000000e-01 -9.381913359225e-01 -5.803393869535e-01 -5.919866922435e-01 -5.803246722949e-01 -5.803978817323e-01 -5.769159053312e-01
6.940000000000e-01 -9.387338576539e-01 -5.806750196806e-01 -5.923290127734e-01 -5.806602964805e-01 -5.807335470103e-01 -5.772495146962e-01
6.942500000000e-01 -9.392740631528e-01 -5.810092187994e-01 -5.926698711210e-01 -5.809944870942e-01 -5.810677785396e-01 -5.775816997555e-01
6.945000000000e-01 -9.398119510864e-01 -5.813419834937e-01 -5.930092664539e-01 -5.813272433199e-01 -5.814005755043e-01 -5.779124596892e-01
6.947500000000e-01 -9.403475201273e-01 -5.816733129510e-01 -5.933471979435e-01 -5.816585643449e-01 -5.817319370914e-01 -5.782417936815e-01
6.950000000000e-01 -9.408807689543e-01 -5.820032063623e-01 -5.936836647648e-01 -5.819884493604e-01 -5.820618624921e-01 -5.785697009196e-01
6.952500000000e-01 -9.414116962513e-01 -5.823316629220e-01 -5.940186660962e-01 -5.823168975608e-01 -5.823903509007e-01 -5.788961805944e-01
6.955000000000e-01 -9.419403007087e-01 -5.826586818281e-01 -5.943522011199e-01 -5.826439081441e-01 -5.827174015152e-01 -5.792212319005e-01
6.957500000000e-01 -9.424665810221e-01 -5.829842622821e-01 -5.946842690216e-01 -5.829694803118e-01 -5.830430135370e-01 -5.795448540358e-01
6.960000000000e-01 -9.429905358929e-01 -5.833084034890e-01 -5.950148689906e-01 -5.832936132690e-01 -5.833671861709e-01 -5.798670462017e-01
6.962500000000e-01 -9.435121640282e-01 -5.836311046573e-01 -5.953440002196e-01 -5.836163062242e-01 -5.836899186255e-01 -5.801878076034e-01
6.965000000000e-01 -9.440314641411e-01 -5.839523649991e-01 -5.956716619052e-01 -5.839375583894e-01 -5.840112101128e-01 -5.805071374493e-01
6.967500000000e-01 -9.445484349501e-01 -5.842721837300e-01 -5.959978532473e-01 -5.842573689803e-01 -5.843310598483e-01 -5.808250349516e-01
6.970000000000e-01 -9.450630751798e-01 -5.845905600691e-01 -5.963225734497e-01 -5.845757372159e-01 -5.846494670510e-01 -5.811414993258e-01
6.972500000000e-01 -9.455753835603e-01 -5.849074932389e-01 -5.966458217194e-01 -5.848926623190e-01 -5.849664309434e-01 -5.814565297912e-01
6.975000000000e-01 -9.460853588275e-01 -5.852229824656e-01 -5.969675972675e-01 -5.852081435157e-01 -5.852819507518e-01 -5.817701255703e-01
6.977500000000e-01 -9.465929997232e-01 -5.855370269789e-01 -5.972878993083e-01 -5.855221800357e-01 -5.855960257055e-01 -5.820822858896e-01
6.980000000000e-01 -9.470983049947e-01 -5.858496260120e-01 -5.976067270599e-01 -5.858347711122e-01 -5.859086550380e-01 -5.823930099786e-01
6.982500000000e-01 -9.476012733953e-01 -5.861607788017e-01 -5.979240797438e-01 -5.861459159820e-01 -5.862198379858e-01 -5.827022970708e-01
6.985000000000e-01 -9.481019036841e-01 -5.864704845883e-01 -5.982399565853e-01 -5.864556138853e-01 -5.865295737891e-01 -5.830101464030e-01
6.987500000000e-01 -9.486001946255e-01 -5.867787426154e-01 -5.985543568133e-01 -5.867638640661e-01 -5.868378616917e-01 -5.833165572156e-01
6.990000000000e-01 -9.490961449903e-01 -5.870855521306e-01 -5.988672796602e-01 -5.870706657717e-01 -5.871447009409e-01 -5.836215287525e-01
6.992500000000e-01 -9.495897535547e-01 -5.873909123847e-01 -5.991787243620e-01 -5.873760182530e-01 -5.874500907875e-01 -5.839250602614e-01
6.995000000000e-01 -9.500810191008e-01 -5.876948226322e-01 -5.994886901586e-01 -5.876799207645e-01 -5.877540304860e-01 -5.842271509933e-01
6.997500000000e-01 -9.505699404163e-01 -5.879972821309e-01 -5.997971762931e-01 -5.879823725642e-01 -5.880565192941e-01 -5.845278002027e-01
7.000000000000e-01 -9.510565162951e-01 -5.882982901425e-01 -6.001041820125e-01 -5.882833729135e-01 -5.883575564735e-01 -5.848270071479e-01
7.002500000000e-01 -9.515407455365e-01 -5.885978459321e-01 -6.004097065672e-01 -5.885829210777e-01 -5.886571412892e-01 -5.851247710905e-01
7.005000000000e-01 -9.520226269457e-01 -5.888959487682e-01 -6.007137492115e-01 -5.888810163254e-01 -5.889552730096e-01 -5.854210912960e-01
7.007500000000e-01 -9.525021593336e-01 -5.891925979230e-01 -6.010163092032e-01 -5.891776579287e-01 -5.892519509069e-01 -5.857159670331e-01
7.010000000000e-01 -9.529793415173e-01 -5.894877926723e-01 -6.013173858035e-01 -5.894728451635e-01 -5.895471742569e-01 -5.860093975743e-01
7.012500000000e-01 -9.534541723191e-01 -5.897815322953e-01 -6.016169782776e-01 -5.897665773089e-01 -5.898409423386e-01 -5.863013821956e-01
7.015000000000e-01 -9.539266505674e-01 -5.900738160750e-01 -6.019150858940e-01 -5.900588536479e-01 -5.901332544350e-01 -5.865919201765e-01
7.017500000000e-01 -9.543967750966e-01 -5.903646432976e-01 -6.022117079250e-01 -5.903496734670e-01 -5.904241098323e-01 -5.868810108001e-01
7.020000000000e-01 -9.548645447467e-01 -5.906540132531e-01 -6.025068436466e-01 -5.906390360560e-01 -5.907135078205e-01 -5.871686533532e-01
7.022500000000e-01 -9.553299583633e-01 -5.909419252351e-01 -6.028004923382e-01 -5.909269407085e-01 -5.910014476930e-01 -5.874548471260e-01
7.025000000000e-01 -9.557930147984e-01 -5.912283785407e-01 -6.030926532831e-01 -5.912133867216e-01 -5.912879287467e-01 -5.877395914123e-01
7.027500000000e-01 -9.562537129090e-01 -5.915133724704e-01 -6.033833257680e-01 -5.914983733959e-01 -5.915729502825e-01 -5.880228855097e-01
7.030000000000e-01 -9.567120515588e-01 -5.917969063285e-01 -6.036725090834e-01 -5.917819000358e-01 -5.918565116044e-01 -5.883047287190e-01
7.032500000000e-01 -9.571680296168e-01 -5.920789794229e-01 -6.039602025233e-01 -5.920639659490e-01 -5.921386120200e-01 -5.885851203449e-01
7.035000000000e-01 -9.576216459577e-01 -5.923595910647e-01 -6.042464053856e-01 -5.923445704468e-01 -5.924192508408e-01 -5.888640596955e-01
7.037500000000e-01 -9.580728994623e-01 -5.926387405690e-01 -6.045311169714e-01 -5.926237128443e-01 -5.926984273815e-01 -5.891415460826e-01
7.040000000000e-01 -9.585217890174e-01 -5.929164272543e-01 -6.048143365859e-01 -5.929013924599e-01 -5.929761409608e-01 -5.894175788214e-01
7.042500000000e-01 -9.589683135152e-01 -5.931926504425e-01 -6.050960635376e-01 -5.931776086157e-01 -5.932523909004e-01 -5.896921572310e-01
7.045000000000e-01 -9.594124718541e-01 -5.934674094594e-01 -6.053762971390e-01 -5.934523606374e-01 -5.935271765261e-01 -5.899652806339e-01
7.047500000000e-01 -9.598542629379e-01 -5.937407036343e-01 -6.056550367058e-01 -5.937256478542e-01 -5.938004971670e-01 -5.902369483560e-01
7.050000000000e-01 -9.602936856769e-01 -5.940125322998e-01 -6.059322815578e-01 -5.939974695989e-01 -5.940723521558e-01 -5.905071597271e-01
7.052500000000e-01 -9.607307389867e-01 -5.942828947923e-01 -6.062080310182e-01 -5.942678252079e-01 -5.943427408290e-01 -5.907759140806e-01
7.055000000000e-01 -9.611654217889e-01 -5.945517904519e-01 -6.064822844138e-01 -5.945367140213e-01 -5.946116625263e-01 -5.910432107531e-01
7.057500000000e-01 -9.615977330109e-01 -5.948192186221e-01 -6.067550410753e-01 -5.948041353826e-01 -5.948791165913e-01 -5.913090490854e-01
7.060000000000e-01 -9.620276715861e-01 -5.950851786500e-01 -6.070263003368e-01 -5.950700886389e-01 -5.951451023712e-01 -5.915734284213e-01
7.062500000000e-01 -9.624552364536e-01 -5.953496698864e-01 -6.072960615362e-01 -5.953345731410e-01 -5.954096192164e-01 -5.918363481086e-01
7.065000000000e-01 -9.628804265586e-01 -5.956126916854e-01 -6.075643240150e-01 -5.955975882431e-01 -5.956726664814e-01 -5.920978074985e-01
7.067500000000e-01 -9.633032408518e-01 -5.958742434052e-01 -6.078310871184e-01 -5.958591333034e-01 -5.959342435240e-01 -5.923578059459e-01
7.070000000000e-01 -9.637236782900e-01 -5.961343244071e-01 -6.080963501953e-01 -5.961192076831e-01 -5.961943497056e-01 -5.926163428094e-01
7.072500000000e-01 -9.641417378358e-01 -5.963929340562e-01 -6.083601125982e-01 -5.963778107475e-01 -5.964529843912e-01 -5.928734174509e-01
7.075000000000e-01 -9.645574184578e-01 -5.966500717212e-01 -6.086223736833e-01 -5.966349418652e-01 -5.967101469495e-01 -5.931290292362e-01
7.077500000000e-01 -9.649707191302e-01 -5.969057367744e-01 -6.088831328104e-01 -5.968906004085e-01 -5.969658367528e-01 -5.933831775346e-01
7.080000000000e-01 -9.653816388333e-01 -5.971599285917e-01 -6.091423893430e-01 -5.971447857534e-01 -5.972200531767e-01 -5.936358617190e-01
7.082500000000e-01 -9.657901765532e-01 -5.974126465524e-01 -6.094001426484e-01 -5.973974972792e-01 -5.974727956009e-01 -5.938870811659e-01
7.085000000000e-01 -9.661963312817e-01 -5.976638900398e-01 -6.096563920973e-01 -5.976487343692e-01 -5.977240634081e-01 -5.941368352555e-01
7.087500000000e-01 -9.666001020169e-01 -5.979136584405e-01 -6.099111370643e-01 -5.978984964099e-01 -5.979738559853e-01 -5.943851233715e-01
7.090000000000e-01 -9.670014877625e-01 -5.981619511447e-01 -6.101643769277e-01 -5.981467827917e-01 -5.982221727224e-01 -5.946319449013e-01
7.092500000000e-01 -9.674004875279e-01 -5.984087675464e-01 -6.104161110693e-01 -5.983935929085e-01 -5.984690130134e-01 -5.948772992359e-01
7.095000000000e-01 -9.677971003289e-01 -5.986541070429e-01 -6.106663388747e-01 -5.986389261578e-01 -5.987143762558e-01 -5.951211857698e-01
7.097500000000e-01 -9.681913251867e-01 -5.988979690355e-01 -6.109150597331e-01 -5.988827819406e-01 -5.989582618505e-01 -5.953636039015e-01
7.100000000000e-01 -9.685831611286e-01 -5.991403529289e-01 -6.111622730374e-01 -5.991251596618e-01 -5.992006692023e-01 -5.956045530326e-01
7.102500000000e-01 -9.689726071879e-01 -5.993812581313e-01 -6.114079781843e-01 -5.993660587297e-01 -5.994415977193e-01 -5.958440325686e-01
7.105000000000e-01 -9.693596624037e-01 -5.996206840547e-01 -6.116521745741e-01 -5.996054785561e-01 -5.996810468136e-01 -5.960820419188e-01
7.107500000000e-01 -9.697443258208e-01 -5.998586301146e-01 -6.118948616106e-01 -5.998434185567e-01 -5.999190159005e-01 -5.963185804957e-01
7.110000000000e-01 -9.701265964901e-01 -6.000950957302e-01 -6.121360387017e-01 -6.000798781507e-01 -6.001555043993e-01 -5.965536477159e-01
7.112500000000e-01 -9.705064734686e-01 -6.003300803242e-01 -6.123757052586e-01 -6.003148567607e-01 -6.003905117325e-01 -5.967872429992e-01
7.115000000000e-01 -9.708839558188e-01 -6.005635833231e-01 -6.126138606963e-01 -6.005483538134e-01 -6.006240373267e-01 -5.970193657694e-01
7.117500000000e-01 -9.712590426093e-01 -6.007956041569e-01 -6.128505044337e-01 -6.007803687385e-01 -6.008560806117e-01 -5.972500154535e-01
7.120000000000e-01 -9.716317329147e-01 -6.010261422591e-01 -6.130856358930e-01 -6.010109009699e-01 -6.010866410212e-01 -5.974791914827e-01
7.122500000000e-01 -9.720020258154e-01 -6.012551970671e-01 -6.133192545004e-01 -6.012399499447e-01 -6.013157179923e-01 -5.977068932913e-01
7.125000000000e-01 -9.723699203977e-01 -6.014827680217e-01 -6.135513596858e-01 -6.014675151039e-01 -6.015433109659e-01 -5.979331203176e-01
7.127500000000e-01 -9.727354157539e-01 -6.017088545674e-01 -6.137819508826e-01 -6.016935958920e-01 -6.017694193863e-01 -5.981578720034e-01
7.130000000000e-01 -9.730985109821e-01 -6.019334561523e-01 -6.140110275280e-01 -6.019181917570e-01 -6.019940427018e-01 -5.983811477941e-01
7.132500000000e-01 -9.734592051866e-01 -6.021565722283e-01 -6.142385890630e-01 -6.021413021509e-01 -6.022171803641e-01 -5.986029471387e-01
7.135000000000e-01 -9.738174974772e-01 -6.023782022506e-01 -6.144646349321e-01 -6.023629265290e-01 -6.024388318284e-01 -5.988232694901e-01
7.137500000000e-01 -9.741733869699e-01 -6.025983456783e-01 -6.146891645837e-01 -6.025830643502e-01 -6.026589965537e-01 -5.990421143047e-01
7.140000000000e-01 -9.745268727866e-01 -6.028170019740e-01 -6.149121774696e-01 -6.028017150773e-01 -6.028776740027e-01 -5.992594810423e-01
7.142500000000e-01 -9.748779540551e-01 -6.030341706040e-01 -6.151336730458e-01 -6.030188781766e-01 -6.030948636415e-01 -5.994753691668e-01
7.145000000000e-01 -9.752266299092e-01 -6.032498510383e-01 -6.153536507715e-01 -6.032345531179e-01 -6.033105649401e-01 -5.996897781453e-01
7.147500000000e-01 -9.755728994886e-01 -6.034640427502e-01 -6.155721101098e-01 -6.034487393749e-01 -6.035247773719e-01 -5.999027074490e-01
7.150000000000e-01 -9.759167619387e-01 -6.036767452171e-01 -6.157890505277e-01 -6.036614364246e-01 -6.037375004140e-01 -6.001141565523e-01
7.152500000000e-01 -9.762582164114e-01 -6.038879579197e-01 -6.160044714956e-01 -6.038726437479e-01 -6.039487335473e-01 -6.003241249337e-01
7.155000000000e-01 -9.765972620638e-01 -6.040976803425e-01 -6.162183724878e-01 -6.040823608293e-01 -6.041584762560e-01 -6.005326120749e-01
7.157500000000e-01 -9.769338980597e-01 -6.043059119736e-01 -6.164307529822e-01 -6.042905871570e-01 -6.043667280285e-01 -6.007396174616e-01
7.160000000000e-01 -9.772681235682e-01 -6.045126523046e-01 -6.166416124606e-01 -6.044973222227e-01 -6.045734883561e-01 -6.009451405830e-01
7.162500000000e-01 -9.775999377648e-01 -6.047179008310e-01 -6.168509504082e-01 -6.047025655216e-01 -6.047787567344e-01 -6.011491809320e-01
7.165000000000e-01 -9.779293398307e-01 -6.049216570518e-01 -6.170587663142e-01 -6.049063165529e-01 -6.049825326624e-01 -6.013517380052e-01
7.167500000000e-01 -9.782563289532e-01 -6.051239204697e-01 -6.172650596715e-01 -6.051085748192e-01 -6.051848156425e-01 -6.015528113028e-01
7.170000000000e-01 -9.785809043255e-01 -6.053246905909e-01 -6.174698299765e-01 -6.053093398269e-01 -6.053856051811e-01 -6.017524003285e-01
7.172500000000e-01 -9.789030651466e-01 -6.055239669254e-01 -6.176730767295e-01 -6.055086110859e-01 -6.055849007881e-01 -6.019505045901e-01
7.175000000000e-01 -9.792228106218e-01 -6.057217489869e-01 -6.178747994345e-01 -6.057063881098e-01 -6.057827019771e-01 -6.021471235986e-01
7.177500000000e-01 -9.795401399620e-01 -6.059180362924e-01 -6.180749975991e-01 -6.059026704160e-01 -6.059790082652e-01 -6.023422568690e-01
7.180000000000e-01 -9.798550523842e-01 -6.061128283631e-01 -6.182736707348e-01 -6.060974575252e-01 -6.061738191734e-01 -6.025359039197e-01
7.182500000000e-01 -9.801675471116e-01 -6.063061247233e-01 -6.184708183568e-01 -6.062907489621e-01 -6.063671342262e-01 -6.027280642729e-01
7.185000000000e-01 -9.804776233729e-01 -6.064979249014e-01 -6.186664399838e-01 -6.064825442549e-01 -6.065589529516e-01 -6.029187374546e-01
7.187500000000e-01 -9.807852804032e-01 -6.066882284291e-01 -6.188605351385e-01 -6.066728429354e-01 -6.067492748816e-01 -6.031079229942e-01
7.190000000000e-01 -9.810905174433e-01 -6.068770348420e-01 -6.190531033471e-01 -6.068616445392e-01 -6.069380995516e-01 -6.032956204250e-01
7.192500000000e-01 -9.813933337401e-01 -6.070643436792e-01 -6.192441441398e-01 -6.070489486055e-01 -6.071254265008e-01 -6.034818292838e-01
7.195000000000e-01 -9.816937285464e-01 -6.072501544835e-01 -6.194336570503e-01 -6.072347546770e-01 -6.073112552719e-01 -6.036665491112e-01
7.197500000000e-01 -9.819917011210e-01 -6.074344668015e-01 -6.196216416161e-01 -6.074190623003e-01 -6.074955854113e-01 -6.038497794514e-01
7.200000000000e-01 -9.822872507287e-01 -6.076172801833e-01 -6.198080973784e-01 -6.076018710257e-01 -6.076784164692e-01 -6.040315198523e-01
7.202500000000e-01 -9.825803766403e-01 -6.077985941827e-01 -6.199930238822e-01 -6.077831804066e-01 -6.078597479994e-01 -6.042117698654e-01
7.205000000000e-01 -9.828710781324e-01 -6.079784083571e-01 -6.201764206763e-01 -6.079629900008e-01 -6.080395795593e-01 -6.043905290461e-01
7.207500000000e-01 -9.831593544879e-01 -6.081567222677e-01 -6.203582873130e-01 -6.081412993694e-01 -6.082179107099e-01 -6.045677969532e-01
7.210000000000e-01 -9.834452049953e-01 -6.083335354792e-01 -6.205386233485e-01 -6.083181080771e-01 -6.083947410160e-01 -6.047435731494e-01
7.212500000000e-01 -9.837286289496e-01 -6.085088475601e-01 -6.207174283427e-01 -6.084934156924e-01 -6.085700700460e-01 -6.049178572009e-01
7.215000000000e-01 -9.840096256511e-01 -6.086826580825e-01 -6.208947018593e-01 -6.086672217875e-01 -6.087438973721e-01 -6.050906486778e-01
7.217500000000e-01 -9.842881944068e-01 -6.088549666222e-01 -6.210704434656e-01 -6.088395259380e-01 -6.089162225699e-01 -6.052619471536e-01
7.220000000000e-01 -9.845643345292e-01 -6.090257727586e-01 -6.212446527329e-01 -6.090103277235e-01 -6.090870452188e-01 -6.054317522057e-01
7.222500000000e-01 -9.848380453370e-01 -6.091950760749e-01 -6.214173292358e-01 -6.091796267271e-01 -6.092563649021e-01 -6.056000634152e-01
7.225000000000e-01 -9.851093261548e-01 -6.093628761578e-01 -6.215884725530e-01 -6.093474225357e-01 -6.094241812063e-01 -6.057668803667e-01
7.227500000000e-01 -9.853781763132e-01 -6.095291725978e-01 -6.217580822670e-01 -6.095137147396e-01 -6.095904937219e-01 -6.059322026487e-01
7.230000000000e-01 -9.856445951490e-01 -6.096939649890e-01 -6.219261579637e-01 -6.096785029330e-01 -6.097553020431e-01 -6.060960298531e-01
7.232500000000e-01 -9.859085820048e-01 -6.098572529292e-01 -6.220926992331e-01 -6.098417867137e-01 -6.099186057676e-01 -6.062583615759e-01
7.235000000000e-01 -9.861701362290e-01 -6.100190360199e-01 -6.222577056686e-01 -6.100035656832e-01 -6.100804044967e-01 -6.064191974165e-01
7.237500000000e-01 -9.864292571765e-01 -6.101793138662e-01 -6.224211768676e-01 -6.101638394467e-01 -6.102406978358e-01 -6.065785369779e-01
7.240000000000e-01 -9.866859442079e-01 -6.103380860770e-01 -6.225831124313e-01 -6.103226076129e-01 -6.103994853934e-01 -6.067363798671e-01
7.242500000000e-01 -9.869401966897e-01 -6.104953522647e-01 -6.227435119643e-01 -6.104798697945e-01 -6.105567667822e-01 -6.068927256946e-01
7.245000000000e-01 -9.871920139948e-01 -6.106511120455e-01 -6.229023750754e-01 -6.106356256074e-01 -6.107125416182e-01 -6.070475740746e-01
7.247500000000e-01 -9.874413955018e-01 -6.108053650393e-01 -6.230597013768e-01 -6.107898746717e-01 -6.108668095213e-01 -6.072009246251e-01
7.250000000000e-01 -9.876883405951e-01 -6.109581108696e-01 -6.232154904846e-01 -6.109426166109e-01 -6.110195701149e-01 -6.073527769677e-01
7.252500000000e-01 -9.879328486658e-01 -6.111093491635e-01 -6.233697420188e-01 -6.110938510522e-01 -6.111708230263e-01 -6.075031307277e-01
7.255000000000e-01 -9.881749191103e-01 -6.112590795521e-01 -6.235224556026e-01 -6.112435776265e-01 -6.113205678863e-01 -6.076519855340e-01
7.257500000000e-01 -9.884145513314e-01 -6.114073016698e-01 -6.236736308637e-01 -6.113917959683e-01 -6.114688043294e-01 -6.077993410196e-01
7.260000000000e-01 -9.886517447379e-01 -6.115540151549e-01 -6.238232674329e-01 -6.115385057159e-01 -6.116155319938e-01 -6.079451968206e-01
7.262500000000e-01 -9.888864987445e-01 -6.116992196494e-01 -6.239713649453e-01 -6.116837065112e-01 -6.117607505216e-01 -6.080895525773e-01
7.265000000000e-01 -9.891188127720e-01 -6.118429147988e-01 -6.241179230393e-01 -6.118273980000e-01 -6.119044595582e-01 -6.082324079335e-01
7.267500000000e-01 -9.893486862471e-01 -6.119851002525e-01 -6.242629413573e-01 -6.119695798315e-01 -6.120466587529e-01 -6.083737625367e-01
7.270000000000e-01 -9.895761186026e-01 -6.121257756634e-01 -6.244064195456e-01 -6.121102516586e-01 -6.121873477587e-01 -6.085136160381e-01
7.272500000000e-01 -9.898011092775e-01 -6.122649406882e-01 -6.245483572539e-01 -6.122494131381e-01 -6.123265262323e-01 -6.086519680927e-01
7.275000000000e-01 -9.900236577166e-01 -6.124025949873e-01 -6.246887541358e-01 -6.123870639304e-01 -6.124641938339e-01 -6.087888183590e-01
7.277500000000e-01 -9.902437633707e-01 -6.125387382247e-01 -6.248276098489e-01 -6.125232036995e-01 -6.126003502276e-01 -6.089241664994e-01
7.280000000000e-01 -9.904614256966e-01 -6.126733700682e-01 -6.249649240542e-01 -6.126578321131e-01 -6.127349950811e-01 -6.090580121800e-01
7.282500000000e-01 -9.906766441576e-01 -6.128064901891e-01 -6.251006964166e-01 -6.127909488427e-01 -6.128681280659e-01 -6.091903550705e-01
7.285000000000e-01 -9.908894182223e-01 -6.129380982627e-01 -6.252349266049e-01 -6.129225535634e-01 -6.129997488569e-01 -6.093211948443e-01
7.287500000000e-01 -9.910997473660e-01 -6.130681939676e-01 -6.253676142915e-01 -6.130526459540e-01 -6.131298571330e-01 -6.094505311787e-01
7.290000000000e-01 -9.913076310695e-01 -6.131967769865e-01 -6.254987591526e-01 -6.131812256971e-01 -6.132584525767e-01 -6.095783637545e-01
7.292500000000e-01 -9.915130688200e-01 -6.133238470055e-01 -6.256283608681e-01 -6.133082924788e-01 -6.133855348741e-01 -6.097046922562e-01
7.295000000000e-01 -9.917160601105e-01 -6.134494037144e-01 -6.257564191219e-01 -6.134338459890e-01 -6.135111037150e-01 -6.098295163722e-01
7.297500000000e-01 -9.919166044404e-01 -6.135734468069e-01 -6.258829336015e-01 -6.135578859213e-01 -6.136351587931e-01 -6.099528357945e-01
7.300000000000e-01 -9.921147013145e-01 -6.136959759803e-01 -6.260079039981e-01 -6.136804119730e-01 -6.137576998056e-01 -6.100746502189e-01
7.302500000000e-01 -9.923103502443e-01 -6.138169909354e-01 -6.261313300068e-01 -6.138014238451e-01 -6.138787264535e-01 -6.101949593446e-01
7.305000000000e-01 -9.925035507468e-01 -6.139364913770e-01 -6.262532113264e-01 -6.139209212423e-01 -6.139982384413e-01 -6.103137628750e-01
7.307500000000e-01 -9.926943023456e-01 -6.140544770134e-01 -6.263735476595e-01 -6.140389038727e-01 -6.141162354774e-01 -6.104310605168e-01
7.310000000000e-01 -9.928826045698e-01 -6.141709475567e-01 -6.264923387124e-01 -6.141553714487e-01 -6.142327172738e-01 -6.105468519807e-01
7.312500000000e-01 -9.930684569550e-01 -6.142859027227e-01 -6.266095841953e-01 -6.142703236859e-01 -6.143476835464e-01 -6.106611369809e-01
7.315000000000e-01 -9.932518590424e-01 -6.143993422307e-01 -6.267252838220e-01 -6.143837603039e-01 -6.144611340144e-01 -6.107739152355e-01
7.317500000000e-01 -9.934328103796e-01 -6.145112658040e-01 -6.268394373103e-01 -6.144956810257e-01 -6.145730684011e-01 -6.108851864661e-01
7.320000000000e-01 -9.936113105200e-01 -6.146216731694e-01 -6.269520443816e-01 -6.146060855782e-01 -6.146834864333e-01 -6.109949503982e-01
7.322500000000e-01 -9.937873590233e-01 -6.147305640575e-01 -6.270631047612e-01 -6.147149736919e-01 -6.147923878415e-01 -6.111032067611e-01
7.325000000000e-01 -9.939609554552e-01 -6.148379382025e-01 -6.271726181779e-01 -6.148223451013e-01 -6.148997723600e-01 -6.112099552875e-01
7.327500000000e-01 -9.941320993871e-01 -6.149437953423e-01 -6.272805843647e-01 -6.149281995442e-01 -6.150056397267e-01 -6.113151957142e-01
7.330000000000e-01 -9.943007903970e-01 -6.150481352187e-01 -6.273870030580e-01 -6.150325367622e-01 -6.151099896831e-01 -6.114189277813e-01
7.332500000000e-01 -9.944670280685e-01 -6.151509575770e-01 -6.274918739981e-01 -6.151353565008e-01 -6.152128219748e-01 -6.115211512331e-01
7.335000000000e-01 -9.946308119915e-01 -6.152522621663e-01 -6.275951969292e-01 -6.152366585090e-01 -6.153141363507e-01 -6.116218658171e-01
7.337500000000e-01 -9.947921417618e-01 -6.153520487393e-01 -6.276969715992e-01 -6.153364425396e-01 -6.154139325636e-01 -6.117210712851e-01
7.340000000000e-01 -9.949510169813e-01 -6.154503170525e-01 -6.277971977596e-01 -6.154347083492e-01 -6.155122103699e-01 -6.118187673921e-01
7.342500000000e-01 -9.951074372581e-01 -6.155470668661e-01 -6.278958751661e-01 -6.155314556978e-01 -6.156089695299e-01 -6.119149538971e-01
7.345000000000e-01 -9.952614022063e-01 -6.156422979440e-01 -6.279930035776e-01 -6.156266843494e-01 -6.157042098073e-01 -6.120096305628e-01
7.347500000000e-01 -9.954129114459e-01 -6.157360100539e-01 -6.280885827574e-01 -6.157203940716e-01 -6.157979309698e-01 -6.121027971555e-01
7.350000000000e-01 -9.955619646030e-01 -6.158282029669e-01 -6.281826124720e-01 -6.158125846356e-01 -6.158901327886e-01 -6.121944534455e-01
7.352500000000e-01 -9.957085613101e-01 -6.159188764581e-01 -6.282750924922e-01 -6.159032558166e-01 -6.159808150388e-01 -6.122845992065e-01
7.355000000000e-01 -9.958527012052e-01 -6.160080303062e-01 -6.283660225922e-01 -6.159924073933e-01 -6.160699774990e-01 -6.123732342161e-01
7.357500000000e-01 -9.959943839328e-01 -6.160956642937e-01 -6.284554025501e-01 -6.160800391480e-01 -6.161576199517e-01 -6.124603582556e-01
7.360000000000e-01 -9.961336091431e-01 -6.161817782068e-01 -6.285432321480e-01 -6.161661508669e-01 -6.162437421829e-01 -6.125459711101e-01
7.362500000000e-01 -9.962703764929e-01 -6.162663718351e-01 -6.286295111713e-01 -6.162507423399e-01 -6.163283439826e-01 -6.126300725683e-01
7.365000000000e-01 -9.964046856446e-01 -6.163494449723e-01 -6.287142394097e-01 -6.163338133606e-01 -6.164114251442e-01 -6.127126624227e-01
7.367500000000e-01 -9.965365362667e-01 -6.164309974158e-01 -6.287974166564e-01 -6.164153637261e-01 -6.164929854650e-01 -6.127937404695e-01
7.370000000000e-01 -9.966659280340e-01 -6.165110289663e-01 -6.288790427084e-01 -6.164953932375e-01 -6.165730247460e-01 -6.128733065086e-01
7.372500000000e-01 -9.967928606272e-01 -6.165895394287e-01 -6.289591173665e-01 -6.165739016995e-01 -6.166515427919e-01 -6.129513603438e-01
7.375000000000e-01 -9.969173337331e-01 -6.166665286114e-01 -6.290376404353e-01 -6.166508889206e-01 -6.167285394109e-01 -6.130279017825e-01
7.377500000000e-01 -9.970393470446e-01 -6.167419963264e-01 -6.291146117234e-01 -6.167263547127e-01 -6.168040144154e-01 -6.131029306357e-01
7.380000000000e-01 -9.971589002606e-01 -6.168159423896e-01 -6.291900310428e-01 -6.168002988919e-01 -6.168779676210e-01 -6.131764467184e-01
7.382500000000e-01 -9.972759930861e-01 -6.168883666206e-01 -6.292638982094e-01 -6.168727212776e-01 -6.169503988472e-01 -6.132484498492e-01
7.385000000000e-01 -9.973906252323e-01 -6.169592688425e-01 -6.293362130432e-01 -6.169436216929e-01 -6.170213079175e-01 -6.133189398504e-01
7.387500000000e-01 -9.975027964162e-01 -6.170286488825e-01 -6.294069753676e-01 -6.170129999651e-01 -6.170906946586e-01 -6.133879165481e-01
7.390000000000e-01 -9.976125063613e-01 -6.170965065711e-01 -6.294761850100e-01 -6.170808559247e-01 -6.171585589012e-01 -6.134553797720e-01
7.392500000000e-01 -9.977197547965e-01 -6.171628417427e-01 -6.295438418014e-01 -6.171471894061e-01 -6.172249004799e-01 -6.135213293558e-01
7.395000000000e-01 -9.978245414575e-01 -6.172276542355e-01 -6.296099455768e-01 -6.172120002476e-01 -6.172897192326e-01 -6.135857651367e-01
7.397500000000e-01 -9.979268660856e-01 -6.172909438914e-01 -6.296744961750e-01 -6.172752882908e-01 -6.173530150012e-01 -6.136486869558e-01
7.400000000000e-01 -9.980267284283e-01 -6.173527105558e-01 -6.297374934383e-01 -6.173370533815e-01 -6.174147876313e-01 -6.137100946577e-01
7.402500000000e-01 -9.981241282393e-01 -6.174129540781e-01 -6.297989372132e-01 -6.173972953688e-01 -6.174750369720e-01 -6.137699880909e-01
7.405000000000e-01 -9.982190652782e-01 -6.174716743112e-01 -6.298588273495e-01 -6.174560141057e-01 -6.175337628764e-01 -6.138283671077e-01
7.407500000000e-01 -9.983115393109e-01 -6.175288711118e-01 -6.299171637013e-01 -6.175132094489e-01 -6.175909652011e-01 -6.138852315640e-01
7.410000000000e-01 -9.984015501090e-01 -6.175845443403e-01 -6.299739461262e-01 -6.175688812589e-01 -6.176466438066e-01 -6.139405813196e-01
7.412500000000e-01 -9.984890974506e-01 -6.176386938610e-01 -6.300291744857e-01 -6.176230293998e-01 -6.177007985570e-01 -6.139944162378e-01
7.415000000000e-01 -9.985741811195e-01 -6.176913195415e-01 -6.300828486449e-01 -6.176756537395e-01 -6.177534293202e-01 -6.140467361858e-01
7.417500000000e-01 -9.986568009060e-01 -6.177424212536e-01 -6.301349684729e-01 -6.177267541495e-01 -6.178045359676e-01 -6.140975410345e-01
7.420000000000e-01 -9.987369566060e-01 -6.177919988725e-01 -6.301855338425e-01 -6.177763305052e-01 -6.178541183746e-01 -6.141468306586e-01
7.422500000000e-01 -9.988146480219e-01 -6.178400522773e-01 -6.302345446304e-01 -6.178243826855e-01 -6.179021764202e-01 -6.141946049364e-01
7.425000000000e-01 -9.988898749619e-01 -6.178865813506e-01 -6.302820007170e-01 -6.178709105732e-01 -6.179487099871e-01 -6.142408637501e-01
7.427500000000e-01 -9.989626372405e-01 -6.179315859789e-01 -6.303279019864e-01 -6.179159140548e-01 -6.179937189618e-01 -6.142856069855e-01
7.430000000000e-01 -9.990329346782e-01 -6.179750660523e-01 -6.303722483268e-01 -6.179593930204e-01 -6.180372032345e-01 -6.143288345323e-01
7.432500000000e-01 -9.991007671012e-01 -6.180170214649e-01 -6.304150396298e-01 -6.180013473640e-01 -6.180791626990e-01 -6.143705462837e-01
7.435000000000e-01 -9.991661343425e-01 -6.180574521142e-01 -6.304562757911e-01 -6.180417769830e-01 -6.181195972528e-01 -6.144107421369e-01
7.437500000000e-01 -9.992290362408e-01 -6.180963579015e-01 -6.304959567100e-01 -6.180806817790e-01 -6.181585067974e-01 -6.144494219927e-01
7.440000000000e-01 -9.992894726406e-01 -6.181337387319e-01 -6.305340822897e-01 -6.181180616569e-01 -6.181958912379e-01 -6.144865857555e-01
7.442500000000e-01 -9.993474433930e-01 -6.181695945142e-01 -6.305706524372e-01 -6.181539165256e-01 -6.182317504829e-01 -6.145222333338e-01
7.445000000000e-01 -9.994029483549e-01 -6.182039251608e-01 -6.306056670633e-01 -6.181882462974e-01 -6.182660844450e-01 -6.145563646396e-01
7.447500000000e-01 -9.994559873895e-01 -6.182367305880e-01 -6.306391260825e-01 -6.182210508888e-01 -6.182988930403e-01 -6.145889795887e-01
7.450000000000e-01 -9.995065603658e-01 -6.182680107158e-01 -6.306710294132e-01 -6.182523302195e-01 -6.183301761889e-01 -6.146200781005e-01
7.452500000000e-01 -9.995546671588e-01 -6.182977654678e-01 -6.307013769776e-01 -6.182820842133e-01 -6.183599338144e-01 -6.146496600984e-01
7.455000000000e-01 -9.996003076502e-01 -6.183259947714e-01 -6.307301687015e-01 -6.183103127976e-01 -6.183881658441e-01 -6.146777255094e-01
7.457500000000e-01 -9.996434817272e-01 -6.183526985577e-01 -6.307574045148e-01 -6.183370159035e-01 -6.184148722093e-01 -6.147042742642e-01
7.460000000000e-01 -9.996841892833e-01 -6.183778767615e-01 -6.307830843510e-01 -6.183621934657e-01 -6.184400528446e-01 -6.147293062972e-01
7.462500000000e-01 -9.997224302180e-01 -6.184015293214e-01 -6.308072081474e-01 -6.183858454230e-01 -6.184637076887e-01 -6.147528215469e-01
7.465000000000e-01 -9.997582044370e-01 -6.184236561797e-01 -6.308297758452e-01 -6.184079717175e-01 -6.184858366838e-01 -6.147748199550e-01
7.467500000000e-01 -9.997915118520e-01 -6.184442572824e-01 -6.308507873893e-01 -6.184285722952e-01 -6.185064397760e-01 -6.147953014674e-01
7.470000000000e-01 -9.998223523808e-01 -6.184633325792e-01 -6.308702427284e-01 -6.184476471060e-01 -6.185255169149e-01 -6.148142660335e-01
7.472500000000e-01 -9.998507259474e-01 -6.184808820236e-01 -6.308881418151e-01 -6.184651961032e-01 -6.185430680540e-01 -6.148317136065e-01
7.475000000000e-01 -9.998766324816e-01 -6.184969055727e-01 -6.309044846057e-01 -6.184812192440e-01 -6.185590931505e-01 -6.148476441434e-01
7.477500000000e-01 -9.999000719198e-01 -6.185114031875e-01 -6.309192710603e-01 -6.184957164894e-01 -6.185735921653e-01 -6.148620576049e-01
7.480000000000e-01 -9.999210442038e-01 -6.185243748324e-01 -6.309325011429e-01 -6.185086878038e-01 -6.185865650630e-01 -6.148749539553e-01
7.482500000000e-01 -9.999395492821e-01 -6.185358204760e-01 -6.309441748211e-01 -6.185201331558e-01 -6.185980118119e-01 -6.148863331629e-01
7.485000000000e-01 -9.999555871089e-01 -6.185457400903e-01 -6.309542920664e-01 -6.185300525173e-01 -6.186079323841e-01 -6.148961951996e-01
7.487500000000e-01 -9.999691576448e-01 -6.185541336510e-01 -6.309628528542e-01 -6.185384458642e-01 -6.186163267554e-01 -6.149045400411e-01
7.490000000000e-01 -9.999802608562e-01 -6.185610011377e-01 -6.309698571637e-01 -6.185453131759e-01 -6.186231949053e-01 -6.149113676668e-01
7.492500000000e-01 -9.999888967156e-01 -6.185663425337e-01 -6.309753049777e-01 -6.185506544357e-01 -6.186285368170e-01 -6.149166780597e-01
7.495000000000e-01 -9.999950652019e-01 -6.185701578258e-01 -6.309791962829e-01 -6.185544696306e-01 -6.186323524776e-01 -6.149204712069e-01
7.497500000000e-01 -9.999987662997e-01 -6.185724470048e-01 -6.309815310698e-01 -6.185567587512e-01 -6.186346418776e-01 -6.149227470990e-01
7.500000000000e-01 -1.000000000000e+00 -6.185732100651e-01 -6.309823093328e-01 -6.185575217921e-01 -6.186354050116e-01 -6.149235057303e-01
7.502500000000e-01 -9.999987662997e-01 -6.185724470048e-01 -6.309815310699e-01 -6.185567587512e-01 -6.186346418776e-01 -6.149227470990e-01
7.505000000000e-01 -9.999950652019e-01 -6.185701578258e-01 -6.309791962830e-01 -6.185544696306e-01 -6.186323524776e-01 -6.149204712069e-01
7.507500000000e-01 -9.999888967156e-01 -6.185663425337e-01 -6.309753049778e-01 -6.185506544357e-01 -6.186285368170e-01 -6.149166780597e-01
7.510000000000e-01 -9.999802608562e-01 -6.185610011378e-01 -6.309698571638e-01 -6.185453131759e-01 -6.186231949053e-01 -6.149113676668e-01
7.512500000000e-01 -9.999691576448e-01 -6.185541336510e-01 -6.309628528543e-01 -6.185384458642e-01 -6.186163267554e-01 -6.149045400411e-01
7.515000000000e-01 -9.999555871089e-01 -6.185457400903e-01 -6.309542920664e-01 -6.185300525173e-01 -6.186079323841e-01 -6.148961951996e-01
7.517500000000e-01 -9.999395492821e-01 -6.185358204760e-01 -6.309441748211e-01 -6.185201331558e-01 -6.185980118119e-01 -6.148863331629e-01
7.520000000000e-01 -9.999210442038e-01 -6.185243748324e-01 -6.309325011429e-01 -6.185086878038e-01 -6.185865650630e-01 -6.148749539553e-01
7.522500000000e-01 -9.999000719198e-01 -6.185114031874e-01 -6.309192710603e-01 -6.184957164894e-01 -6.185735921653e-01 -6.148620576049e-01
7.525000000000e-01 -9.998766324816e-01 -6.184969055727e-01 -6.309044846057e-01 -6.184812192440e-01 -6.185590931505e-01 -6.148476441434e-01
7.527500000000e-01 -9.998507259474e-01 -6.184808820236e-01 -6.308881418151e-01 -6.184651961032e-01 -6.185430680540e-01 -6.148317136065e-01
7.530000000000e-01 -9.998223523808e-01 -6.184633325792e-01 -6.308702427284e-01 -6.184476471060e-01 -6.185255169149e-01 -6.148142660335e-01
7.532500000000e-01 -9.997915118520e-01 -6.184442572824e-01 -6.308507873893e-01 -6.184285722952e-01 -6.185064397759e-01 -6.147953014674e-01
7.535000000000e-01 -9.997582044370e-01 -6.184236561797e-01 -6.308297758452e-01 -6.184079717175e-01 -6.184858366838e-01 -6.147748199550e-01
7.537500000000e-01 -9.997224302180e-01 -6.184015293214e-01 -6.308072081474e-01 -6.183858454230e-01 -6.184637076887e-01 -6.147528215469e-01
7.540000000000e-01 -9.996841892833e-01 -6.183778767615e-01 -6.307830843510e-01 -6.183621934657e-01 -6.184400528446e-01 -6.147293062972e-01
7.542500000000e-01 -9.996434817272e-01 -6.183526985576e-01 -6.307574045148e-01 -6.183370159035e-01 -6.184148722093e-01 -6.147042742642e-01
7.545000000000e-01 -9.996003076502e-01 -6.183259947714e-01 -6.307301687015e-01 -6.183103127976e-01 -6.183881658441e-01 -6.146777255094e-01
7.547500000000e-01 -9.995546671588e-01 -6.182977654678e-01 -6.307013769775e-01 -6.182820842133e-01 -6.183599338144e-01 -6.146496600984e-01
7.550000000000e-01 -9.995065603658e-01 -6.182680107158e-01 -6.306710294132e-01 -6.182523302195e-01 -6.183301761889e-01 -6.146200781005e-01
7.552500000000e-01 -9.994559873895e-01 -6.182367305880e-01 -6.306391260825e-01 -6.182210508887e-01 -6.182988930403e-01 -6.145889795887e-01
7.555000000000e-01 -9.994029483549e-01 -6.182039251608e-01 -6.306056670632e-01 -6.181882462974e-01 -6.182660844449e-01 -6.145563646396e-01
7.557500000000e-01 -9.993474433930e-01 -6.181695945142e-01 -6.305706524371e-01 -6.181539165256e-01 -6.182317504829e-01 -6.145222333338e-01
7.560000000000e-01 -9.992894726406e-01 -6.181337387319e-01 -6.305340822896e-01 -6.181180616569e-01 -6.181958912379e-01 -6.144865857555e-01
7.562500000000e-01 -9.992290362408e-01 -6.180963579015e-01 -6.304959567099e-01 -6.180806817790e-01 -6.181585067974e-01 -6.144494219927e-01
7.565000000000e-01 -9.991661343425e-01 -6.180574521142e-01 -6.304562757911e-01 -6.180417769830e-01 -6.181195972528e-01 -6.144107421369e-01
7.567500000000e-01 -9.991007671012e-01 -6.180170214649e-01 -6.304150396298e-01 -6.180013473639e-01 -6.180791626989e-01 -6.143705462837e-01
7.570000000000e-01 -9.990329346782e-01 -6.179750660523e-01 -6.303722483268e-01 -6.179593930204e-01 -6.180372032345e-01 -6.143288345323e-01
7.572500000000e-01 -9.989626372405e-01 -6.179315859788e-01 -6.303279019865e-01 -6.179159140548e-01 -6.179937189618e-01 -6.142856069855e-01
7.575000000000e-01 -9.988898749619e-01 -6.178865813505e-01 -6.302820007170e-01 -6.178709105732e-01 -6.179487099871e-01 -6.142408637501e-01
7.577500000000e-01 -9.988146480219e-01 -6.178400522772e-01 -6.302345446304e-01 -6.178243826854e-01 -6.179021764202e-01 -6.141946049364e-01
7.580000000000e-01 -9.987369566060e-01 -6.177919988725e-01 -6.301855338425e-01 -6.177763305052e-01 -6.178541183746e-01 -6.141468306586e-01
7.582500000000e-01 -9.986568009060e-01 -6.177424212536e-01 -6.301349684729e-01 -6.177267541495e-01 -6.178045359676e-01 -6.140975410345e-01
7.585000000000e-01 -9.985741811195e-01 -6.176913195415e-01 -6.300828486449e-01 -6.176756537395e-01 -6.177534293201e-01 -6.140467361858e-01
7.587500000000e-01 -9.984890974506e-01 -6.176386938609e-01 -6.300291744857e-01 -6.176230293998e-01 -6.177007985570e-01 -6.139944162378e-01
7.590000000000e-01 -9.984015501090e-01 -6.175845443403e-01 -6.299739461262e-01 -6.175688812589e-01 -6.176466438066e-01 -6.139405813196e-01
7.592500000000e-01 -9.983115393109e-01 -6.175288711117e-01 -6.299171637013e-01 -6.175132094489e-01 -6.175909652011e-01 -6.138852315640e-01
7.595000000000e-01 -9.982190652782e-01 -6.174716743111e-01 -6.298588273495e-01 -6.174560141057e-01 -6.175337628763e-01 -6.138283671077e-01
7.597500000000e-01 -9.981241282393e-01 -6.174129540781e-01 -6.297989372132e-01 -6.173972953688e-01 -6.174750369720e-01 -6.137699880909e-01
7.600000000000e-01 -9.980267284283e-01 -6.173527105558e-01 -6.297374934383e-01 -6.173370533815e-01 -6.174147876313e-01 -6.137100946577e-01
7.602500000000e-01 -9.979268660856e-01 -6.172909438914e-01 -6.296744961750e-01 -6.172752882908e-01 -6.173530150012e-01 -6.136486869558e-01
7.605000000000e-01 -9.978245414575e-01 -6.172276542355e-01 -6.296099455768e-01 -6.172120002476e-01 -6.172897192326e-01 -6.135857651367e-01
7.607500000000e-01 -9.977197547965e-01 -6.171628417427e-01 -6.295438418014e-01 -6.171471894061e-01 -6.172249004799e-01 -6.135213293558e-01
7.610000000000e-01 -9.976125063613e-01 -6.170965065710e-01 -6.294761850100e-01 -6.170808559247e-01 -6.171585589012e-01 -6.134553797720e-01
7.612500000000e-01 -9.975027964162e-01 -6.170286488824e-01 -6.294069753676e-01 -6.170129999650e-01 -6.170906946586e-01 -6.133879165481e-01
7.615000000000e-01 -9.973906252323e-01 -6.169592688425e-01 -6.293362130432e-01 -6.169436216929e-01 -6.170213079175e-01 -6.133189398504e-01
7.617500000000e-01 -9.972759930861e-01 -6.168883666205e-01 -6.292638982095e-01 -6.168727212775e-01 -6.169503988473e-01 -6.132484498492e-01
7.620000000000e-01 -9.971589002606e-01 -6.168159423896e-01 -6.291900310428e-01 -6.168002988919e-01 -6.168779676209e-01 -6.131764467184e-01
7.622500000000e-01 -9.970393470446e-01 -6.167419963264e-01 -6.291146117234e-01 -6.167263547127e-01 -6.168040144154e-01 -6.131029306357e-01
7.625000000000e-01 -9.969173337331e-01 -6.166665286113e-01 -6.290376404354e-01 -6.166508889206e-01 -6.167285394109e-01 -6.130279017825e-01
7.627500000000e-01 -9.967928606272e-01 -6.165895394287e-01 -6.289591173665e-01 -6.165739016995e-01 -6.166515427919e-01 -6.129513603438e-01
7.630000000000e-01 -9.966659280340e-01 -6.165110289663e-01 -6.288790427084e-01 -6.164953932375e-01 -6.165730247460e-01 -6.128733065086e-01
7.632500000000e-01 -9.965365362667e-01 -6.164309974157e-01 -6.287974166564e-01 -6.164153637261e-01 -6.164929854650e-01 -6.127937404695e-01
7.635000000000e-01 -9.964046856446e-01 -6.163494449723e-01 -6.287142394098e-01 -6.163338133606e-01 -6.164114251442e-01 -6.127126624227e-01
7.637500000000e-01 -9.962703764929e-01 -6.162663718351e-01 -6.286295111714e-01 -6.162507423399e-01 -6.163283439826e-01 -6.126300725683e-01
7.640000000000e-01 -9.961336091431e-01 -6.161817782067e-01 -6.285432321480e-01 -6.161661508669e-01 -6.162437421829e-01 -6.125459711101e-01
7.642500000000e-01 -9.959943839328e-01 -6.160956642937e-01 -6.284554025502e-01 -6.160800391480e-01 -6.161576199517e-01 -6.124603582556e-01
7.645000000000e-01 -9.958527012052e-01 -6.160080303062e-01 -6.283660225923e-01 -6.159924073933e-01 -6.160699774990e-01 -6.123732342161e-01
7.647500000000e-01 -9.957085613101e-01 -6.159188764581e-01 -6.282750924923e-01 -6.159032558166e-01 -6.159808150387e-01 -6.122845992065e-01
7.650000000000e-01 -9.955619646030e-01 -6.158282029669e-01 -6.281826124721e-01 -6.158125846356e-01 -6.158901327886e-01 -6.121944534455e-01
7.652500000000e-01 -9.954129114459e-01 -6.157360100538e-01 -6.280885827575e-01 -6.157203940716e-01 -6.157979309697e-01 -6.121027971555e-01
7.655000000000e-01 -9.952614022063e-01 -6.156422979440e-01 -6.279930035778e-01 -6.156266843494e-01 -6.157042098073e-01 -6.120096305628e-01
7.657500000000e-01 -9.951074372581e-01 -6.155470668661e-01 -6.278958751662e-01 -6.155314556978e-01 -6.156089695298e-01 -6.119149538971e-01
7.660000000000e-01 -9.949510169813e-01 -6.154503170525e-01 -6.277971977597e-01 -6.154347083491e-01 -6.155122103699e-01 -6.118187673921e-01
7.662500000000e-01 -9.947921417618e-01 -6.153520487392e-01 -6.276969715992e-01 -6.153364425396e-01 -6.154139325636e-01 -6.117210712851e-01
7.665000000000e-01 -9.946308119915e-01 -6.152522621662e-01 -6.275951969293e-01 -6.152366585089e-01 -6.153141363506e-01 -6.116218658171e-01
7.667500000000e-01 -9.944670280685e-01 -6.151509575770e-01 -6.274918739981e-01 -6.151353565007e-01 -6.152128219748e-01 -6.115211512331e-01
7.670000000000e-01 -9.943007903970e-01 -6.150481352187e-01 -6.273870030580e-01 -6.150325367621e-01 -6.151099896831e-01 -6.114189277813e-01
7.672500000000e-01 -9.941320993871e-01 -6.149437953423e-01 -6.272805843647e-01 -6.149281995441e-01 -6.150056397266e-01 -6.113151957142e-01
7.675000000000e-01 -9.939609554552e-01 -6.148379382024e-01 -6.271726181780e-01 -6.148223451013e-01 -6.148997723599e-01 -6.112099552875e-01
7.677500000000e-01 -9.937873590233e-01 -6.147305640575e-01 -6.270631047612e-01 -6.147149736919e-01 -6.147923878415e-01 -6.111032067611e-01
7.680000000000e-01 -9.936113105200e-01 -6.146216731694e-01 -6.269520443816e-01 -6.146060855781e-01 -6.146834864333e-01 -6.109949503982e-01
7.682500000000e-01 -9.934328103796e-01 -6.145112658040e-01 -6.268394373104e-01 -6.144956810256e-01 -6.145730684011e-01 -6.108851864661e-01
7.685000000000e-01 -9.932518590424e-01 -6.143993422307e-01 -6.267252838221e-01 -6.143837603038e-01 -6.144611340144e-01 -6.107739152355e-01
7.687500000000e-01 -9.930684569550e-01 -6.142859027227e-01 -6.266095841953e-01 -6.142703236859e-01 -6.143476835463e-01 -6.106611369809e-01
7.690000000000e-01 -9.928826045698e-01 -6.141709475567e-01 -6.264923387124e-01 -6.141553714487e-01 -6.142327172738e-01 -6.105468519807e-01
7.692500000000e-01 -9.926943023456e-01 -6.140544770134e-01 -6.263735476595e-01 -6.140389038727e-01 -6.141162354773e-01 -6.104310605168e-01
7.695000000000e-01 -9.925035507468e-01 -6.139364913770e-01 -6.262532113264e-01 -6.139209212422e-01 -6.139982384412e-01 -6.103137628750e-01
7.697500000000e-01 -9.923103502443e-01 -6.138169909354e-01 -6.261313300068e-01 -6.138014238451e-01 -6.138787264534e-01 -6.101949593446e-01
7.700000000000e-01 -9.921147013145e-01 -6.136959759802e-01 -6.260079039981e-01 -6.136804119730e-01 -6.137576998056e-01 -6.100746502189e-01
7.702500000000e-01 -9.919166044404e-01 -6.135734468069e-01 -6.258829336015e-01 -6.135578859213e-01 -6.136351587931e-01 -6.099528357945e-01
7.705000000000e-01 -9.917160601105e-01 -6.134494037144e-01 -6.257564191220e-01 -6.134338459890e-01 -6.135111037150e-01 -6.098295163722e-01
7.707500000000e-01 -9.915130688200e-01 -6.133238470054e-01 -6.256283608682e-01 -6.133082924788e-01 -6.133855348741e-01 -6.097046922562e-01
7.710000000000e-01 -9.913076310695e-01 -6.131967769865e-01 -6.254987591526e-01 -6.131812256971e-01 -6.132584525767e-01 -6.095783637545e-01
7.712500000000e-01 -9.910997473660e-01 -6.130681939676e-01 -6.253676142915e-01 -6.130526459540e-01 -6.131298571330e-01 -6.094505311787e-01
7.715000000000e-01 -9.908894182223e-01 -6.129380982626e-01 -6.252349266049e-01 -6.129225535633e-01 -6.129997488569e-01 -6.093211948443e-01
7.717500000000e-01 -9.906766441576e-01 -6.128064901891e-01 -6.251006964167e-01 -6.127909488426e-01 -6.128681280658e-01 -6.091903550705e-01
7.720000000000e-01 -9.904614256966e-01 -6.126733700681e-01 -6.249649240542e-01 -6.126578321130e-01 -6.127349950811e-01 -6.090580121800e-01
7.722500000000e-01 -9.902437633707e-01 -6.125387382247e-01 -6.248276098489e-01 -6.125232036994e-01 -6.126003502276e-01 -6.089241664994e-01
7.725000000000e-01 -9.900236577166e-01 -6.124025949872e-01 -6.246887541359e-01 -6.123870639304e-01 -6.124641938339e-01 -6.087888183590e-01
7.727500000000e-01 -9.898011092775e-01 -6.122649406882e-01 -6.245483572540e-01 -6.122494131381e-01 -6.123265262322e-01 -6.086519680927e-01
7.730000000000e-01 -9.895761186026e-01 -6.121257756633e-01 -6.244064195457e-01 -6.121102516586e-01 -6.121873477587e-01 -6.085136160381e-01
7.732500000000e-01 -9.893486862471e-01 -6.119851002524e-01 -6.242629413574e-01 -6.119695798314e-01 -6.120466587529e-01 -6.083737625367e-01
7.735000000000e-01 -9.891188127720e-01 -6.118429147988e-01 -6.241179230393e-01 -6.118273980000e-01 -6.119044595581e-01 -6.082324079335e-01
7.737500000000e-01 -9.888864987445e-01 -6.116992196494e-01 -6.239713649453e-01 -6.116837065112e-01 -6.117607505216e-01 -6.080895525773e-01
7.740000000000e-01 -9.886517447379e-01 -6.115540151549e-01 -6.238232674329e-01 -6.115385057158e-01 -6.116155319938e-01 -6.079451968206e-01
7.742500000000e-01 -9.884145513314e-01 -6.114073016698e-01 -6.236736308637e-01 -6.113917959682e-01 -6.114688043294e-01 -6.077993410196e-01
7.745000000000e-01 -9.881749191103e-01 -6.112590795521e-01 -6.235224556027e-01 -6.112435776264e-01 -6.113205678863e-01 -6.076519855340e-01
7.747500000000e-01 -9.879328486658e-01 -6.111093491635e-01 -6.233697420188e-01 -6.110938510522e-01 -6.111708230263e-01 -6.075031307277e-01
7.750000000000e-01 -9.876883405951e-01 -6.109581108696e-01 -6.232154904848e-01 -6.109426166109e-01 -6.110195701149e-01 -6.073527769677e-01
7.752500000000e-01 -9.874413955018e-01 -6.108053650393e-01 -6.230597013769e-01 -6.107898746717e-01 -6.108668095213e-01 -6.072009246251e-01
7.755000000000e-01 -9.871920139948e-01 -6.106511120455e-01 -6.229023750755e-01 -6.106356256074e-01 -6.107125416182e-01 -6.070475740746e-01
7.757500000000e-01 -9.869401966897e-01 -6.104953522647e-01 -6.227435119644e-01 -6.104798697945e-01 -6.105567667822e-01 -6.068927256946e-01
7.760000000000e-01 -9.866859442079e-01 -6.103380860770e-01 -6.225831124313e-01 -6.103226076129e-01 -6.103994853934e-01 -6.067363798671e-01
7.762500000000e-01 -9.864292571765e-01 -6.101793138662e-01 -6.224211768676e-01 -6.101638394466e-01 -6.102406978358e-01 -6.065785369779e-01
7.765000000000e-01 -9.861701362290e-01 -6.100190360199e-01 -6.222577056686e-01 -6.100035656832e-01 -6.100804044967e-01 -6.064191974165e-01
7.767500000000e-01 -9.859085820048e-01 -6.098572529292e-01 -6.220926992330e-01 -6.098417867137e-01 -6.099186057675e-01 -6.062583615759e-01
7.770000000000e-01 -9.856445951490e-01 -6.096939649889e-01 -6.219261579637e-01 -6.096785029330e-01 -6.097553020431e-01 -6.060960298531e-01
7.772500000000e-01 -9.853781763132e-01 -6.095291725977e-01 -6.217580822669e-01 -6.095137147396e-01 -6.095904937219e-01 -6.059322026487e-01
7.775000000000e-01 -9.851093261548e-01 -6.093628761577e-01 -6.215884725530e-01 -6.093474225357e-01 -6.094241812063e-01 -6.057668803667e-01
7.777500000000e-01 -9.848380453370e-01 -6.091950760748e-01 -6.214173292357e-01 -6.091796267272e-01 -6.092563649020e-01 -6.056000634152e-01
7.780000000000e-01 -9.845643345292e-01 -6.090257727586e-01 -6.212446527328e-01 -6.090103277235e-01 -6.090870452188e-01 -6.054317522057e-01
7.782500000000e-01 -9.842881944068e-01 -6.088549666222e-01 -6.210704434656e-01 -6.088395259380e-01 -6.089162225699e-01 -6.052619471536e-01
7.785000000000e-01 -9.840096256511e-01 -6.086826580825e-01 -6.208947018593e-01 -6.086672217874e-01 -6.087438973720e-01 -6.050906486778e-01
7.787500000000e-01 -9.837286289496e-01 -6.085088475601e-01 -6.207174283427e-01 -6.084934156924e-01 -6.085700700460e-01 -6.049178572009e-01
7.790000000000e-01 -9.834452049953e-01 -6.083335354792e-01 -6.205386233485e-01 -6.083181080770e-01 -6.083947410160e-01 -6.047435731494e-01
7.792500000000e-01 -9.831593544879e-01 -6.081567222676e-01 -6.203582873130e-01 -6.081412993693e-01 -6.082179107098e-01 -6.045677969532e-01
7.795000000000e-01 -9.828710781324e-01 -6.079784083571e-01 -6.201764206763e-01 -6.079629900008e-01 -6.080395795592e-01 -6.043905290461e-01
7.797500000000e-01 -9.825803766403e-01 -6.077985941827e-01 -6.199930238823e-01 -6.077831804066e-01 -6.078597479994e-01 -6.042117698654e-01
7.800000000000e-01 -9.822872507287e-01 -6.076172801833e-01 -6.198080973785e-01 -6.076018710256e-01 -6.076784164692e-01 -6.040315198523e-01
7.802500000000e-01 -9.819917011210e-01 -6.074344668015e-01 -6.196216416161e-01 -6.074190623003e-01 -6.074955854113e-01 -6.038497794514e-01
7.805000000000e-01 -9.816937285464e-01 -6.072501544835e-01 -6.194336570503e-01 -6.072347546770e-01 -6.073112552719e-01 -6.036665491112e-01
7.807500000000e-01 -9.813933337401e-01 -6.070643436791e-01 -6.192441441399e-01 -6.070489486055e-01 -6.071254265008e-01 -6.034818292838e-01
7.810000000000e-01 -9.810905174433e-01 -6.068770348419e-01 -6.190531033472e-01 -6.068616445392e-01 -6.069380995516e-01 -6.032956204250e-01
7.812500000000e-01 -9.807852804032e-01 -6.066882284290e-01 -6.188605351386e-01 -6.066728429354e-01 -6.067492748816e-01 -6.031079229942e-01
7.815000000000e-01 -9.804776233729e-01 -6.064979249013e-01 -6.186664399839e-01 -6.064825442549e-01 -6.065589529516e-01 -6.029187374546e-01
7.817500000000e-01 -9.801675471116e-01 -6.063061247233e-01 -6.184708183570e-01 -6.062907489621e-01 -6.063671342262e-01 -6.027280642729e-01
7.820000000000e-01 -9.798550523842e-01 -6.061128283631e-01 -6.182736707350e-01 -6.060974575252e-01 -6.061738191734e-01 -6.025359039197e-01
7.822500000000e-01 -9.795401399620e-01 -6.059180362924e-01 -6.180749975994e-01 -6.059026704160e-01 -6.059790082652e-01 -6.023422568690e-01
7.825000000000e-01 -9.792228106218e-01 -6.057217489868e-01 -6.178747994347e-01 -6.057063881098e-01 -6.057827019771e-01 -6.021471235986e-01
7.827500000000e-01 -9.789030651466e-01 -6.055239669254e-01 -6.176730767297e-01 -6.055086110859e-01 -6.055849007881e-01 -6.019505045901e-01
7.830000000000e-01 -9.785809043255e-01 -6.053246905909e-01 -6.174698299767e-01 -6.053093398269e-01 -6.053856051811e-01 -6.017524003285e-01
7.832500000000e-01 -9.782563289532e-01 -6.051239204697e-01 -6.172650596717e-01 -6.051085748192e-01 -6.051848156425e-01 -6.015528113028e-01
7.835000000000e-01 -9.779293398307e-01 -6.049216570518e-01 -6.170587663144e-01 -6.049063165529e-01 -6.049825326623e-01 -6.013517380052e-01
7.837500000000e-01 -9.775999377648e-01 -6.047179008310e-01 -6.168509504083e-01 -6.047025655216e-01 -6.047787567344e-01 -6.011491809320e-01
7.840000000000e-01 -9.772681235682e-01 -6.045126523046e-01 -6.166416124607e-01 -6.044973222227e-01 -6.045734883561e-01 -6.009451405830e-01
7.842500000000e-01 -9.769338980597e-01 -6.043059119735e-01 -6.164307529823e-01 -6.042905871570e-01 -6.043667280284e-01 -6.007396174616e-01
7.845000000000e-01 -9.765972620638e-01 -6.040976803425e-01 -6.162183724879e-01 -6.040823608293e-01 -6.041584762560e-01 -6.005326120749e-01
7.847500000000e-01 -9.762582164114e-01 -6.038879579197e-01 -6.160044714957e-01 -6.038726437479e-01 -6.039487335472e-01 -6.003241249337e-01
7.850000000000e-01 -9.759167619387e-01 -6.036767452171e-01 -6.157890505278e-01 -6.036614364245e-01 -6.037375004139e-01 -6.001141565523e-01
7.852500000000e-01 -9.755728994886e-01 -6.034640427502e-01 -6.155721101099e-01 -6.034487393748e-01 -6.035247773718e-01 -5.999027074490e-01
7.855000000000e-01 -9.752266299092e-01 -6.032498510383e-01 -6.153536507715e-01 -6.032345531178e-01 -6.033105649401e-01 -5.996897781453e-01
7.857500000000e-01 -9.748779540551e-01 -6.030341706040e-01 -6.151336730459e-01 -6.030188781765e-01 -6.030948636415e-01 -5.994753691668e-01
7.860000000000e-01 -9.745268727866e-01 -6.028170019740e-01 -6.149121774697e-01 -6.028017150773e-01 -6.028776740027e-01 -5.992594810423e-01
7.862500000000e-01 -9.741733869699e-01 -6.025983456783e-01 -6.146891645837e-01 -6.025830643502e-01 -6.026589965537e-01 -5.990421143047e-01
7.865000000000e-01 -9.738174974772e-01 -6.023782022506e-01 -6.144646349321e-01 -6.023629265290e-01 -6.024388318284e-01 -5.988232694901e-01
7.867500000000e-01 -9.734592051866e-01 -6.021565722282e-01 -6.142385890630e-01 -6.021413021509e-01 -6.022171803641e-01 -5.986029471387e-01
7.870000000000e-01 -9.730985109821e-01 -6.019334561523e-01 -6.140110275281e-01 -6.019181917570e-01 -6.019940427018e-01 -5.983811477941e-01
7.872500000000e-01 -9.727354157539e-01 -6.017088545674e-01 -6.137819508826e-01 -6.016935958919e-01 -6.017694193863e-01 -5.981578720034e-01
7.875000000000e-01 -9.723699203977e-01 -6.014827680216e-01 -6.135513596857e-01 -6.014675151039e-01 -6.015433109658e-01 -5.979331203176e-01
7.877500000000e-01 -9.720020258154e-01 -6.012551970671e-01 -6.133192545004e-01 -6.012399499447e-01 -6.013157179923e-01 -5.977068932913e-01
7.880000000000e-01 -9.716317329147e-01 -6.010261422591e-01 -6.130856358929e-01 -6.010109009699e-01 -6.010866410212e-01 -5.974791914827e-01
7.882500000000e-01 -9.712590426093e-01 -6.007956041568e-01 -6.128505044336e-01 -6.007803687385e-01 -6.008560806117e-01 -5.972500154535e-01
7.885000000000e-01 -9.708839558188e-01 -6.005635833231e-01 -6.126138606963e-01 -6.005483538134e-01 -6.006240373267e-01 -5.970193657694e-01
7.887500000000e-01 -9.705064734686e-01 -6.003300803242e-01 -6.123757052585e-01 -6.003148567607e-01 -6.003905117326e-01 -5.967872429992e-01
7.890000000000e-01 -9.701265964901e-01 -6.000950957301e-01 -6.121360387017e-01 -6.000798781507e-01 -6.001555043993e-01 -5.965536477159e-01
7.892500000000e-01 -9.697443258208e-01 -5.998586301146e-01 -6.118948616106e-01 -5.998434185567e-01 -5.999190159005e-01 -5.963185804957e-01
7.895000000000e-01 -9.693596624037e-01 -5.996206840546e-01 -6.116521745740e-01 -5.996054785561e-01 -5.996810468135e-01 -5.960820419188e-01
7.897500000000e-01 -9.689726071879e-01 -5.993812581313e-01 -6.114079781843e-01 -5.993660587297e-01 -5.994415977193e-01 -5.958440325686e-01
7.900000000000e-01 -9.685831611286e-01 -5.991403529289e-01 -6.111622730374e-01 -5.991251596618e-01 -5.992006692023e-01 -5.956045530326e-01
7.902500000000e-01 -9.681913251867e-01 -5.988979690355e-01 -6.109150597331e-01 -5.988827819406e-01 -5.989582618505e-01 -5.953636039015e-01
7.905000000000e-01 -9.677971003289e-01 -5.986541070429e-01 -6.106663388747e-01 -5.986389261578e-01 -5.987143762558e-01 -5.951211857698e-01
7.907500000000e-01 -9.674004875279e-01 -5.984087675464e-01 -6.104161110693e-01 -5.983935929084e-01 -5.984690130134e-01 -5.948772992359e-01
7.910000000000e-01 -9.670014877625e-01 -5.981619511447e-01 -6.101643769276e-01 -5.981467827917e-01 -5.982221727224e-01 -5.946319449013e-01
7.912500000000e-01 -9.666001020169e-01 -5.979136584405e-01 -6.099111370642e-01 -5.978984964099e-01 -5.979738559853e-01 -5.943851233715e-01
7.915000000000e-01 -9.661963312817e-01 -5.976638900398e-01 -6.096563920972e-01 -5.976487343691e-01 -5.977240634081e-01 -5.941368352555e-01
7.917500000000e-01 -9.657901765532e-01 -5.974126465524e-01 -6.094001426482e-01 -5.973974972792e-01 -5.974727956009e-01 -5.938870811659e-01
7.920000000000e-01 -9.653816388333e-01 -5.971599285917e-01 -6.091423893429e-01 -5.971447857534e-01 -5.972200531767e-01 -5.936358617190e-01
7.922500000000e-01 -9.649707191302e-01 -5.969057367744e-01 -6.088831328103e-01 -5.968906004086e-01 -5.969658367528e-01 -5.933831775346e-01
7.925000000000e-01 -9.645574184578e-01 -5.966500717212e-01 -6.086223736832e-01 -5.966349418652e-01 -5.967101469496e-01 -5.931290292362e-01
7.927500000000e-01 -9.641417378358e-01 -5.963929340562e-01 -6.083601125982e-01 -5.963778107475e-01 -5.964529843912e-01 -5.928734174509e-01
7.930000000000e-01 -9.637236782900e-01 -5.961343244071e-01 -6.080963501953e-01 -5.961192076831e-01 -5.961943497056e-01 -5.926163428094e-01
7.932500000000e-01 -9.633032408518e-01 -5.958742434052e-01 -6.078310871184e-01 -5.958591333034e-01 -5.959342435240e-01 -5.923578059459e-01
7.935000000000e-01 -9.628804265586e-01 -5.956126916854e-01 -6.075643240149e-01 -5.955975882431e-01 -5.956726664814e-01 -5.920978074985e-01
7.937500000000e-01 -9.624552364536e-01 -5.953496698864e-01 -6.072960615361e-01 -5.953345731410e-01 -5.954096192165e-01 -5.918363481086e-01
7.940000000000e-01 -9.620276715861e-01 -5.950851786500e-01 -6.070263003368e-01 -5.950700886389e-01 -5.951451023712e-01 -5.915734284213e-01
7.942500000000e-01 -9.615977330109e-01 -5.948192186221e-01 -6.067550410753e-01 -5.948041353826e-01 -5.948791165913e-01 -5.913090490854e-01
7.945000000000e-01 -9.611654217889e-01 -5.945517904519e-01 -6.064822844138e-01 -5.945367140213e-01 -5.946116625263e-01 -5.910432107531e-01
7.947500000000e-01 -9.607307389867e-01 -5.942828947923e-01 -6.062080310182e-01 -5.942678252079e-01 -5.943427408290e-01 -5.907759140806e-01
7.950000000000e-01 -9.602936856769e-01 -5.940125322998e-01 -6.059322815579e-01 -5.939974695989e-01 -5.940723521558e-01 -5.905071597271e-01
7.952500000000e-01 -9.598542629379e-01 -5.937407036343e-01 -6.056550367059e-01 -5.937256478542e-01 -5.938004971670e-01 -5.902369483560e-01
7.955000000000e-01 -9.594124718541e-01 -5.934674094595e-01 -6.053762971390e-01 -5.934523606374e-01 -5.935271765261e-01 -5.899652806339e-01
7.957500000000e-01 -9.589683135152e-01 -5.931926504425e-01 -6.050960635377e-01 -5.931776086157e-01 -5.932523909004e-01 -5.896921572310e-01
7.960000000000e-01 -9.585217890174e-01 -5.929164272543e-01 -6.048143365859e-01 -5.929013924599e-01 -5.929761409608e-01 -5.894175788214e-01
7.962500000000e-01 -9.580728994623e-01 -5.926387405690e-01 -6.045311169714e-01 -5.926237128443e-01 -5.926984273816e-01 -5.891415460826e-01
7.965000000000e-01 -9.576216459577e-01 -5.923595910647e-01 -6.042464053856e-01 -5.923445704468e-01 -5.924192508408e-01 -5.888640596955e-01
7.967500000000e-01 -9.571680296168e-01 -5.920789794229e-01 -6.039602025233e-01 -5.920639659490e-01 -5.921386120201e-01 -5.885851203449e-01
7.970000000000e-01 -9.567120515588e-01 -5.917969063286e-01 -6.036725090834e-01 -5.917819000359e-01 -5.918565116044e-01 -5.883047287190e-01
7.972500000000e-01 -9.562537129090e-01 -5.915133724704e-01 -6.033833257680e-01 -5.914983733960e-01 -5.915729502825e-01 -5.880228855097e-01
7.975000000000e-01 -9.557930147984e-01 -5.912283785407e-01 -6.030926532831e-01 -5.912133867216e-01 -5.912879287468e-01 -5.877395914123e-01
7.977500000000e-01 -9.553299583633e-01 -5.909419252351e-01 -6.028004923382e-01 -5.909269407085e-01 -5.910014476930e-01 -5.874548471260e-01
7.980000000000e-01 -9.548645447467e-01 -5.906540132531e-01 -6.025068436466e-01 -5.906390360560e-01 -5.907135078205e-01 -5.871686533532e-01
7.982500000000e-01 -9.543967750966e-01 -5.903646432976e-01 -6.022117079250e-01 -5.903496734670e-01 -5.904241098323e-01 -5.868810108001e-01
7.985000000000e-01 -9.539266505674e-01 -5.900738160750e-01 -6.019150858940e-01 -5.900588536480e-01 -5.901332544350e-01 -5.865919201765e-01
7.987500000000e-01 -9.534541723191e-01 -5.897815322954e-01 -6.016169782776e-01 -5.897665773090e-01 -5.898409423386e-01 -5.863013821956e-01
7.990000000000e-01 -9.529793415173e-01 -5.894877926723e-01 -6.013173858036e-01 -5.894728451635e-01 -5.895471742569e-01 -5.860093975743e-01
7.992500000000e-01 -9.525021593336e-01 -5.891925979230e-01 -6.010163092032e-01 -5.891776579288e-01 -5.892519509069e-01 -5.857159670331e-01
7.995000000000e-01 -9.520226269457e-01 -5.888959487682e-01 -6.007137492116e-01 -5.888810163254e-01 -5.889552730096e-01 -5.854210912960e-01
7.997500000000e-01 -9.515407455365e-01 -5.885978459321e-01 -6.004097065673e-01 -5.885829210777e-01 -5.886571412892e-01 -5.851247710905e-01
8.000000000000e-01 -9.510565162951e-01 -5.882982901426e-01 -6.001041820125e-01 -5.882833729135e-01 -5.883575564735e-01 -5.848270071479e-01
8.002500000000e-01 -9.505699404163e-01 -5.879972821309e-01 -5.997971762932e-01 -5.879823725642e-01 -5.880565192942e-01 -5.845278002027e-01
8.005000000000e-01 -9.500810191008e-01 -5.876948226322e-01 -5.994886901587e-01 -5.876799207646e-01 -5.877540304860e-01 -5.842271509933e-01
8.007500000000e-01 -9.495897535547e-01 -5.873909123847e-01 -5.991787243621e-01 -5.873760182530e-01 -5.874500907875e-01 -5.839250602614e-01
8.010000000000e-01 -9.490961449903e-01 -5.870855521306e-01 -5.988672796602e-01 -5.870706657717e-01 -5.871447009409e-01 -5.836215287525e-01
8.012500000000e-01 -9.486001946255e-01 -5.867787426155e-01 -5.985543568133e-01 -5.867638640661e-01 -5.868378616917e-01 -5.833165572156e-01
8.015000000000e-01 -9.481019036841e-01 -5.864704845883e-01 -5.982399565853e-01 -5.864556138853e-01 -5.865295737891e-01 -5.830101464030e-01
8.017500000000e-01 -9.476012733953e-01 -5.861607788017e-01 -5.979240797438e-01 -5.861459159820e-01 -5.862198379858e-01 -5.827022970708e-01
8.020000000000e-01 -9.470983049947e-01 -5.858496260121e-01 -5.976067270598e-01 -5.858347711122e-01 -5.859086550380e-01 -5.823930099786e-01
8.022500000000e-01 -9.465929997232e-01 -5.855370269789e-01 -5.972878993083e-01 -5.855221800357e-01 -5.855960257056e-01 -5.820822858896e-01
8.025000000000e-01 -9.460853588275e-01 -5.852229824656e-01 -5.969675972675e-01 -5.852081435157e-01 -5.852819507518e-01 -5.817701255703e-01
8.027500000000e-01 -9.455753835603e-01 -5.849074932389e-01 -5.966458217195e-01 -5.848926623190e-01 -5.849664309435e-01 -5.814565297912e-01
8.030000000000e-01 -9.450630751798e-01 -5.845905600691e-01 -5.963225734497e-01 -5.845757372160e-01 -5.846494670511e-01 -5.811414993258e-01
8.032500000000e-01 -9.445484349501e-01 -5.842721837301e-01 -5.959978532473e-01 -5.842573689803e-01 -5.843310598484e-01 -5.808250349516e-01
8.035000000000e-01 -9.440314641411e-01 -5.839523649992e-01 -5.956716619052e-01 -5.839375583894e-01 -5.840112101129e-01 -5.805071374493e-01
8.037500000000e-01 -9.435121640282e-01 -5.836311046573e-01 -5.953440002197e-01 -5.836163062242e-01 -5.836899186256e-01 -5.801878076034e-01
8.040000000000e-01 -9.429905358929e-01 -5.833084034890e-01 -5.950148689907e-01 -5.832936132690e-01 -5.833671861710e-01 -5.798670462017e-01
8.042500000000e-01 -9.424665810221e-01 -5.829842622821e-01 -5.946842690217e-01 -5.829694803118e-01 -5.830430135370e-01 -5.795448540358e-01
8.045000000000e-01 -9.419403007087e-01 -5.826586818281e-01 -5.943522011200e-01 -5.826439081441e-01 -5.827174015152e-01 -5.792212319005e-01
8.047500000000e-01 -9.414116962513e-01 -5.823316629220e-01 -5.940186660963e-01 -5.823168975608e-01 -5.823903509008e-01 -5.788961805944e-01
8.050000000000e-01 -9.408807689543e-01 -5.820032063623e-01 -5.936836647649e-01 -5.819884493604e-01 -5.820618624921e-01 -5.785697009196e-01
8.052500000000e-01 -9.403475201273e-01 -5.816733129510e-01 -5.933471979436e-01 -5.816585643449e-01 -5.817319370914e-01 -5.782417936815e-01
8.055000000000e-01 -9.398119510864e-01 -5.813419834937e-01 -5.930092664539e-01 -5.813272433199e-01 -5.814005755042e-01 -5.779124596892e-01
8.057500000000e-01 -9.392740631528e-01 -5.810092187994e-01 -5.926698711210e-01 -5.809944870942e-01 -5.810677785397e-01 -5.775816997555e-01
8.060000000000e-01 -9.387338576539e-01 -5.806750196806e-01 -5.923290127735e-01 -5.806602964805e-01 -5.807335470103e-01 -5.772495146962e-01
8.062500000000e-01 -9.381913359225e-01 -5.803393869535e-01 -5.919866922435e-01 -5.803246722949e-01 -5.803978817323e-01 -5.769159053312e-01
8.065000000000e-01 -9.376464992973e-01 -5.800023214376e-01 -5.916429103668e-01 -5.799876153568e-01 -5.800607835254e-01 -5.765808724836e-01
8.067500000000e-01 -9.370993491225e-01 -5.796638239559e-01 -5.912976679829e-01 -5.796491264892e-01 -5.797222532125e-01 -5.762444169800e-01
8.070000000000e-01 -9.365498867482e-01 -5.793238953350e-01 -5.909509659348e-01 -5.793092065189e-01 -5.793822916204e-01 -5.759065396505e-01
8.072500000000e-01 -9.359981135302e-01 -5.789825364051e-01 -5.906028050687e-01 -5.789678562757e-01 -5.790408995793e-01 -5.755672413289e-01
8.075000000000e-01 -9.354440308298e-01 -5.786397479996e-01 -5.902531862349e-01 -5.786250765934e-01 -5.786980779226e-01 -5.752265228524e-01
8.077500000000e-01 -9.348876400144e-01 -5.782955309557e-01 -5.899021102870e-01 -5.782808683088e-01 -5.783538274877e-01 -5.748843850616e-01
8.080000000000e-01 -9.343289424566e-01 -5.779498861138e-01 -5.895495780822e-01 -5.779352322625e-01 -5.780081491150e-01 -5.745408288007e-01
8.082500000000e-01 -9.337679395350e-01 -5.776028143181e-01 -5.891955904812e-01 -5.775881692986e-01 -5.776610436488e-01 -5.741958549174e-01
8.085000000000e-01 -9.332046326338e-01 -5.772543164161e-01 -5.888401483483e-01 -5.772396802645e-01 -5.773125119366e-01 -5.738494642630e-01
8.087500000000e-01 -9.326390231432e-01 -5.769043932588e-01 -5.884832525515e-01 -5.768897660114e-01 -5.769625548294e-01 -5.735016576920e-01
8.090000000000e-01 -9.320711124583e-01 -5.765530457008e-01 -5.881249039621e-01 -5.765384273936e-01 -5.766111731820e-01 -5.731524360627e-01
8.092500000000e-01 -9.315009019805e-01 -5.762002745999e-01 -5.877651034552e-01 -5.761856652692e-01 -5.762583678523e-01 -5.728018002368e-01
8.095000000000e-01 -9.309283931169e-01 -5.758460808177e-01 -5.874038519093e-01 -5.758314804995e-01 -5.759041397019e-01 -5.724497510793e-01
8.097500000000e-01 -9.303535872800e-01 -5.754904652192e-01 -5.870411502064e-01 -5.754758739495e-01 -5.755484895958e-01 -5.720962894590e-01
8.100000000000e-01 -9.297764858883e-01 -5.751334286728e-01 -5.866769992322e-01 -5.751188464877e-01 -5.751914184025e-01 -5.717414162480e-01
8.102500000000e-01 -9.291970903653e-01 -5.747749720504e-01 -5.863113998759e-01 -5.747603989859e-01 -5.748329269940e-01 -5.713851323219e-01
8.105000000000e-01 -9.286154021410e-01 -5.744150962273e-01 -5.859443530301e-01 -5.744005323195e-01 -5.744730162457e-01 -5.710274385597e-01
8.107500000000e-01 -9.280314226505e-01 -5.740538020825e-01 -5.855758595911e-01 -5.740392473673e-01 -5.741116870367e-01 -5.706683358441e-01
8.110000000000e-01 -9.274451533346e-01 -5.736910904982e-01 -5.852059204588e-01 -5.736765450116e-01 -5.737489402492e-01 -5.703078250611e-01
8.112500000000e-01 -9.268565956401e-01 -5.733269623603e-01 -5.848345365364e-01 -5.733124261382e-01 -5.733847767690e-01 -5.699459071003e-01
8.115000000000e-01 -9.262657510191e-01 -5.729614185579e-01 -5.844617087308e-01 -5.729468916363e-01 -5.730191974857e-01 -5.695825828546e-01
8.117500000000e-01 -9.256726209294e-01 -5.725944599839e-01 -5.840874379524e-01 -5.725799423985e-01 -5.726522032918e-01 -5.692178532204e-01
8.120000000000e-01 -9.250772068345e-01 -5.722260875344e-01 -5.837117251150e-01 -5.722115793212e-01 -5.722837950838e-01 -5.688517190978e-01
8.122500000000e-01 -9.244795102036e-01 -5.718563021090e-01 -5.833345711362e-01 -5.718418033037e-01 -5.719139737612e-01 -5.684841813902e-01
8.125000000000e-01 -9.238795325113e-01 -5.714851046108e-01 -5.829559769370e-01 -5.714706152494e-01 -5.715427402272e-01 -5.681152410043e-01
8.127500000000e-01 -9.232772752381e-01 -5.711124959464e-01 -5.825759434418e-01 -5.710980160645e-01 -5.711700953885e-01 -5.677448988506e-01
8.130000000000e-01 -9.226727398701e-01 -5.707384770257e-01 -5.821944715786e-01 -5.707240066592e-01 -5.707960401552e-01 -5.673731558427e-01
8.132500000000e-01 -9.220659278988e-01 -5.703630487622e-01 -5.818115622789e-01 -5.703485879468e-01 -5.704205754407e-01 -5.670000128980e-01
8.135000000000e-01 -9.214568408215e-01 -5.699862120729e-01 -5.814272164779e-01 -5.699717608443e-01 -5.700437021620e-01 -5.666254709371e-01
8.137500000000e-01 -9.208454801411e-01 -5.696079678780e-01 -5.810414351141e-01 -5.695935262719e-01 -5.696654212395e-01 -5.662495308842e-01
8.140000000000e-01 -9.202318473658e-01 -5.692283171014e-01 -5.806542191295e-01 -5.692138851534e-01 -5.692857335972e-01 -5.658721936669e-01
8.142500000000e-01 -9.196159440101e-01 -5.688472606702e-01 -5.802655694697e-01 -5.688328384159e-01 -5.689046401622e-01 -5.654934602162e-01
8.145000000000e-01 -9.189977715934e-01 -5.684647995151e-01 -5.798754870840e-01 -5.684503869903e-01 -5.685221418654e-01 -5.651133314666e-01
8.147500000000e-01 -9.183773316411e-01 -5.680809345703e-01 -5.794839729247e-01 -5.680665318104e-01 -5.681382396408e-01 -5.647318083560e-01
8.150000000000e-01 -9.177546256840e-01 -5.676956667732e-01 -5.790910279481e-01 -5.676812738140e-01 -5.677529344262e-01 -5.643488918258e-01
8.152500000000e-01 -9.171296552585e-01 -5.673089970649e-01 -5.786966531137e-01 -5.672946139417e-01 -5.673662271625e-01 -5.639645828208e-01
8.155000000000e-01 -9.165024219069e-01 -5.669209263898e-01 -5.783008493847e-01 -5.669065531381e-01 -5.669781187943e-01 -5.635788822893e-01
8.157500000000e-01 -9.158729271766e-01 -5.665314556956e-01 -5.779036177276e-01 -5.665170923510e-01 -5.665886102694e-01 -5.631917911829e-01
8.160000000000e-01 -9.152411726210e-01 -5.661405859336e-01 -5.775049591125e-01 -5.661262325316e-01 -5.661977025392e-01 -5.628033104568e-01
8.162500000000e-01 -9.146071597987e-01 -5.657483180585e-01 -5.771048745129e-01 -5.657339746345e-01 -5.658053965583e-01 -5.624134410694e-01
8.165000000000e-01 -9.139708902741e-01 -5.653546530284e-01 -5.767033649060e-01 -5.653403196177e-01 -5.654116932851e-01 -5.620221839828e-01
8.167500000000e-01 -9.133323656172e-01 -5.649595918048e-01 -5.763004312723e-01 -5.649452684430e-01 -5.650165936811e-01 -5.616295401623e-01
8.170000000000e-01 -9.126915874035e-01 -5.645631353527e-01 -5.758960745959e-01 -5.645488220750e-01 -5.646200987112e-01 -5.612355105767e-01
8.172500000000e-01 -9.120485572141e-01 -5.641652846403e-01 -5.754902958642e-01 -5.641509814821e-01 -5.642222093440e-01 -5.608400961983e-01
8.175000000000e-01 -9.114032766355e-01 -5.637660406396e-01 -5.750830960683e-01 -5.637517476361e-01 -5.638229265512e-01 -5.604432980027e-01
8.177500000000e-01 -9.107557472599e-01 -5.633654043255e-01 -5.746744762027e-01 -5.633511215120e-01 -5.634222513081e-01 -5.600451169690e-01
8.180000000000e-01 -9.101059706850e-01 -5.629633766768e-01 -5.742644372653e-01 -5.629491040886e-01 -5.630201845934e-01 -5.596455540797e-01
8.182500000000e-01 -9.094539485142e-01 -5.625599586753e-01 -5.738529802574e-01 -5.625456963477e-01 -5.626167273890e-01 -5.592446103206e-01
8.185000000000e-01 -9.087996823560e-01 -5.621551513065e-01 -5.734401061841e-01 -5.621408992746e-01 -5.622118806806e-01 -5.588422866810e-01
8.187500000000e-01 -9.081431738251e-01 -5.617489555592e-01 -5.730258160537e-01 -5.617347138582e-01 -5.618056454568e-01 -5.584385841536e-01
8.190000000000e-01 -9.074844245411e-01 -5.613413724255e-01 -5.726101108780e-01 -5.613271410905e-01 -5.613980227101e-01 -5.580335037345e-01
8.192500000000e-01 -9.068234361296e-01 -5.609324029010e-01 -5.721929916723e-01 -5.609181819672e-01 -5.609890134361e-01 -5.576270464232e-01
8.195000000000e-01 -9.061602102213e-01 -5.605220479847e-01 -5.717744594553e-01 -5.605078374872e-01 -5.605786186337e-01 -5.572192132226e-01
8.197500000000e-01 -9.054947484528e-01 -5.601103086789e-01 -5.713545152494e-01 -5.600961086528e-01 -5.601668393055e-01 -5.568100051390e-01
8.200000000000e-01 -9.048270524660e-01 -5.596971859895e-01 -5.709331600800e-01 -5.596829964697e-01 -5.597536764572e-01 -5.563994231820e-01
8.202500000000e-01 -9.041571239085e-01 -5.592826809255e-01 -5.705103949764e-01 -5.592685019471e-01 -5.593391310982e-01 -5.559874683648e-01
8.205000000000e-01 -9.034849644330e-01 -5.588667944995e-01 -5.700862209711e-01 -5.588526260974e-01 -5.589232042409e-01 -5.555741417038e-01
8.207500000000e-01 -9.028105756983e-01 -5.584495277273e-01 -5.696606391001e-01 -5.584353699365e-01 -5.585058969015e-01 -5.551594442188e-01
8.210000000000e-01 -9.021339593682e-01 -5.580308816283e-01 -5.692336504029e-01 -5.580167344838e-01 -5.580872100991e-01 -5.547433769330e-01
8.212500000000e-01 -9.014551171123e-01 -5.576108572251e-01 -5.688052559225e-01 -5.575967207617e-01 -5.576671448567e-01 -5.543259408732e-01
8.215000000000e-01 -9.007740506054e-01 -5.571894555437e-01 -5.683754567051e-01 -5.571753297964e-01 -5.572457022003e-01 -5.539071370692e-01
8.217500000000e-01 -9.000907615281e-01 -5.567666776136e-01 -5.679442538005e-01 -5.567525626172e-01 -5.568228831593e-01 -5.534869665543e-01
8.220000000000e-01 -8.994052515664e-01 -5.563425244675e-01 -5.675116482620e-01 -5.563284202567e-01 -5.563986887667e-01 -5.530654303654e-01
8.222500000000e-01 -8.987175224116e-01 -5.559169971416e-01 -5.670776411462e-01 -5.559029037513e-01 -5.559731200586e-01 -5.526425295426e-01
8.225000000000e-01 -8.980275757607e-01 -5.554900966753e-01 -5.666422335133e-01 -5.554760141403e-01 -5.555461780747e-01 -5.522182651292e-01
8.227500000000e-01 -8.973354133159e-01 -5.550618241116e-01 -5.662054264266e-01 -5.550477524666e-01 -5.551178638579e-01 -5.517926381722e-01
8.230000000000e-01 -8.966410367852e-01 -5.546321804967e-01 -5.657672209532e-01 -5.546181197764e-01 -5.546881784545e-01 -5.513656497216e-01
8.232500000000e-01 -8.959444478820e-01 -5.542011668801e-01 -5.653276181635e-01 -5.541871171192e-01 -5.542571229142e-01 -5.509373008312e-01
8.235000000000e-01 -8.952456483248e-01 -5.537687843147e-01 -5.648866191312e-01 -5.537547455478e-01 -5.538246982900e-01 -5.505075925577e-01
8.237500000000e-01 -8.945446398380e-01 -5.533350338570e-01 -5.644442249336e-01 -5.533210061188e-01 -5.533909056382e-01 -5.500765259614e-01
8.240000000000e-01 -8.938414241513e-01 -5.528999165665e-01 -5.640004366513e-01 -5.528858998916e-01 -5.529557460187e-01 -5.496441021061e-01
8.242500000000e-01 -8.931360029996e-01 -5.524634335062e-01 -5.635552553682e-01 -5.524494279291e-01 -5.525192204944e-01 -5.492103220585e-01
8.245000000000e-01 -8.924283781237e-01 -5.520255857424e-01 -5.631086821719e-01 -5.520115912976e-01 -5.520813301319e-01 -5.487751868890e-01
8.247500000000e-01 -8.917185512695e-01 -5.515863743449e-01 -5.626607181531e-01 -5.515723910670e-01 -5.516420760007e-01 -5.483386976714e-01
8.250000000000e-01 -8.910065241883e-01 -5.511458003866e-01 -5.622113644062e-01 -5.511318283100e-01 -5.512014591742e-01 -5.479008554825e-01
8.252500000000e-01 -8.902922986372e-01 -5.507038649438e-01 -5.617606220288e-01 -5.506899041030e-01 -5.507594807285e-01 -5.474616614027e-01
8.255000000000e-01 -8.895758763784e-01 -5.502605690963e-01 -5.613084921220e-01 -5.502466195258e-01 -5.503161417435e-01 -5.470211165157e-01
8.257500000000e-01 -8.888572591794e-01 -5.498159139270e-01 -5.608549757902e-01 -5.498019756611e-01 -5.498714433025e-01 -5.465792219084e-01
8.260000000000e-01 -8.881364488136e-01 -5.493699005224e-01 -5.604000741413e-01 -5.493559735955e-01 -5.494253864917e-01 -5.461359786713e-01
8.262500000000e-01 -8.874134470592e-01 -5.489225299721e-01 -5.599437882865e-01 -5.489086144184e-01 -5.489779724009e-01 -5.456913878979e-01
8.265000000000e-01 -8.866882557006e-01 -5.484738033690e-01 -5.594861193405e-01 -5.484598992230e-01 -5.485292021233e-01 -5.452454506853e-01
8.267500000000e-01 -8.859608765266e-01 -5.480237218095e-01 -5.590270684213e-01 -5.480098291054e-01 -5.480790767552e-01 -5.447981681337e-01
8.270000000000e-01 -8.852313113325e-01 -5.475722863933e-01 -5.585666366502e-01 -5.475584051654e-01 -5.476275973963e-01 -5.443495413468e-01
8.272500000000e-01 -8.844995619180e-01 -5.471194982233e-01 -5.581048251523e-01 -5.471056285057e-01 -5.471747651497e-01 -5.438995714315e-01
8.275000000000e-01 -8.837656300887e-01 -5.466653584057e-01 -5.576416350554e-01 -5.466515002326e-01 -5.467205811216e-01 -5.434482594981e-01
8.277500000000e-01 -8.830295176556e-01 -5.462098680501e-01 -5.571770674913e-01 -5.461960214558e-01 -5.462650464220e-01 -5.429956066601e-01
8.280000000000e-01 -8.822912264350e-01 -5.457530282695e-01 -5.567111235949e-01 -5.457391932879e-01 -5.458081621635e-01 -5.425416140345e-01
8.282500000000e-01 -8.815507582484e-01 -5.452948401799e-01 -5.562438045044e-01 -5.452810168454e-01 -5.453499294626e-01 -5.420862827413e-01
8.285000000000e-01 -8.808081149230e-01 -5.448353049009e-01 -5.557751113614e-01 -5.448214932474e-01 -5.448903494389e-01 -5.416296139041e-01
8.287500000000e-01 -8.800632982911e-01 -5.443744235554e-01 -5.553050453112e-01 -5.443606236169e-01 -5.444294232151e-01 -5.411716086498e-01
8.290000000000e-01 -8.793163101906e-01 -5.439121972693e-01 -5.548336075019e-01 -5.438984090798e-01 -5.439671519176e-01 -5.407122681082e-01
8.292500000000e-01 -8.785671524644e-01 -5.434486271721e-01 -5.543607990853e-01 -5.434348507656e-01 -5.435035366756e-01 -5.402515934129e-01
8.295000000000e-01 -8.778158269612e-01 -5.429837143964e-01 -5.538866212167e-01 -5.429699498069e-01 -5.430385786222e-01 -5.397895857005e-01
8.297500000000e-01 -8.770623355345e-01 -5.425174600782e-01 -5.534110750543e-01 -5.425037073396e-01 -5.425722788932e-01 -5.393262461109e-01
8.300000000000e-01 -8.763066800439e-01 -5.420498653568e-01 -5.529341617602e-01 -5.420361245030e-01 -5.421046386280e-01 -5.388615757875e-01
8.302500000000e-01 -8.755488623536e-01 -5.415809313746e-01 -5.524558824993e-01 -5.415672024395e-01 -5.416356589693e-01 -5.383955758766e-01
8.305000000000e-01 -8.747888843335e-01 -5.411106592776e-01 -5.519762384403e-01 -5.410969422949e-01 -5.411653410630e-01 -5.379282475282e-01
8.307500000000e-01 -8.740267478588e-01 -5.406390502148e-01 -5.514952307550e-01 -5.406253452184e-01 -5.406936860582e-01 -5.374595918953e-01
8.310000000000e-01 -8.732624548099e-01 -5.401661053387e-01 -5.510128606185e-01 -5.401524123623e-01 -5.402206951075e-01 -5.369896101344e-01
8.312500000000e-01 -8.724960070728e-01 -5.396918258047e-01 -5.505291292093e-01 -5.396781448821e-01 -5.397463693666e-01 -5.365183034049e-01
8.315000000000e-01 -8.717274065386e-01 -5.392162127720e-01 -5.500440377095e-01 -5.392025439368e-01 -5.392707099944e-01 -5.360456728698e-01
8.317500000000e-01 -8.709566551035e-01 -5.387392674026e-01 -5.495575873042e-01 -5.387256106885e-01 -5.387937181533e-01 -5.355717196954e-01
8.320000000000e-01 -8.701837546695e-01 -5.382609908619e-01 -5.490697791819e-01 -5.382473463026e-01 -5.383153950088e-01 -5.350964450509e-01
8.322500000000e-01 -8.694087071437e-01 -5.377813843188e-01 -5.485806145344e-01 -5.377677519479e-01 -5.378357417297e-01 -5.346198501092e-01
8.325000000000e-01 -8.686315144381e-01 -5.373004489452e-01 -5.480900945570e-01 -5.372868287963e-01 -5.373547594881e-01 -5.341419360461e-01
8.327500000000e-01 -8.678521784708e-01 -5.368181859164e-01 -5.475982204481e-01 -5.368045780229e-01 -5.368724494594e-01 -5.336627040410e-01
8.330000000000e-01 -8.670707011645e-01 -5.363345964107e-01 -5.471049934096e-01 -5.363210008063e-01 -5.363888128220e-01 -5.331821552761e-01
8.332500000000e-01 -8.662870844474e-01 -5.358496816100e-01 -5.466104146466e-01 -5.358360983280e-01 -5.359038507578e-01 -5.327002909373e-01
8.335000000000e-01 -8.655013302530e-01 -5.353634426992e-01 -5.461144853676e-01 -5.353498717732e-01 -5.354175644519e-01 -5.322171122134e-01
8.337500000000e-01 -8.647134405202e-01 -5.348758808665e-01 -5.456172067842e-01 -5.348623223299e-01 -5.349299550927e-01 -5.317326202968e-01
8.340000000000e-01 -8.639234171928e-01 -5.343869973035e-01 -5.451185801117e-01 -5.343734511896e-01 -5.344410238716e-01 -5.312468163827e-01
8.342500000000e-01 -8.631312622203e-01 -5.338967932048e-01 -5.446186065684e-01 -5.338832595471e-01 -5.339507719835e-01 -5.307597016700e-01
8.345000000000e-01 -8.623369775574e-01 -5.334052697684e-01 -5.441172873759e-01 -5.333917486001e-01 -5.334592006264e-01 -5.302712773604e-01
8.347500000000e-01 -8.615405651635e-01 -5.329124281956e-01 -5.436146237592e-01 -5.328989195499e-01 -5.329663110017e-01 -5.297815446592e-01
8.350000000000e-01 -8.607420270039e-01 -5.324182696905e-01 -5.431106169465e-01 -5.324047736009e-01 -5.324721043138e-01 -5.292905047747e-01
8.352500000000e-01 -8.599413650491e-01 -5.319227954611e-01 -5.426052681695e-01 -5.319093119606e-01 -5.319765817705e-01 -5.287981589184e-01
8.355000000000e-01 -8.591385812743e-01 -5.314260067180e-01 -5.420985786630e-01 -5.314125358399e-01 -5.314797445827e-01 -5.283045083053e-01
8.357500000000e-01 -8.583336776604e-01 -5.309279046754e-01 -5.415905496651e-01 -5.309144464529e-01 -5.309815939646e-01 -5.278095541534e-01
8.360000000000e-01 -8.575266561937e-01 -5.304284905506e-01 -5.410811824172e-01 -5.304150450168e-01 -5.304821311337e-01 -5.273132976838e-01
8.362500000000e-01 -8.567175188651e-01 -5.299277655642e-01 -5.405704781641e-01 -5.299143327522e-01 -5.299813573105e-01 -5.268157401211e-01
8.365000000000e-01 -8.559062676712e-01 -5.294257309398e-01 -5.400584381537e-01 -5.294123108826e-01 -5.294792737189e-01 -5.263168826929e-01
8.367500000000e-01 -8.550929046136e-01 -5.289223879045e-01 -5.395450636372e-01 -5.289089806352e-01 -5.289758815860e-01 -5.258167266301e-01
8.370000000000e-01 -8.542774316993e-01 -5.284177376884e-01 -5.390303558692e-01 -5.284043432399e-01 -5.284711821420e-01 -5.253152731668e-01
8.372500000000e-01 -8.534598509404e-01 -5.279117815248e-01 -5.385143161075e-01 -5.278983999301e-01 -5.279651766203e-01 -5.248125235403e-01
8.375000000000e-01 -8.526401643541e-01 -5.274045206503e-01 -5.379969456132e-01 -5.273911519425e-01 -5.274578662577e-01 -5.243084789911e-01
8.377500000000e-01 -8.518183739630e-01 -5.268959563047e-01 -5.374782456505e-01 -5.268826005166e-01 -5.269492522940e-01 -5.238031407628e-01
8.380000000000e-01 -8.509944817947e-01 -5.263860897310e-01 -5.369582174871e-01 -5.263727468954e-01 -5.264393359723e-01 -5.232965101023e-01
8.382500000000e-01 -8.501684898821e-01 -5.258749221753e-01 -5.364368623938e-01 -5.258615923251e-01 -5.259281185388e-01 -5.227885882597e-01
8.385000000000e-01 -8.493404002633e-01 -5.253624548870e-01 -5.359141816446e-01 -5.253491380549e-01 -5.254156012430e-01 -5.222793764883e-01
8.387500000000e-01 -8.485102149815e-01 -5.248486891186e-01 -5.353901765169e-01 -5.248353853375e-01 -5.249017853375e-01 -5.217688760444e-01
8.390000000000e-01 -8.476779360851e-01 -5.243336261259e-01 -5.348648482914e-01 -5.243203354284e-01 -5.243866720782e-01 -5.212570881877e-01
8.392500000000e-01 -8.468435656276e-01 -5.238172671676e-01 -5.343381982518e-01 -5.238039895865e-01 -5.238702627240e-01 -5.207440141809e-01
8.395000000000e-01 -8.460071056679e-01 -5.232996135060e-01 -5.338102276853e-01 -5.232863490739e-01 -5.233525585372e-01 -5.202296552900e-01
8.397500000000e-01 -8.451685582696e-01 -5.227806664063e-01 -5.332809378821e-01 -5.227674151558e-01 -5.228335607830e-01 -5.197140127842e-01
8.400000000000e-01 -8.443279255020e-01 -5.222604271368e-01 -5.327503301357e-01 -5.222471891006e-01 -5.223132707301e-01 -5.191970879357e-01
8.402500000000e-01 -8.434852094392e-01 -5.217388969693e-01 -5.322184057431e-01 -5.217256721798e-01 -5.217916896500e-01 -5.186788820200e-01
8.405000000000e-01 -8.426404121604e-01 -5.212160771784e-01 -5.316851660041e-01 -5.212028656683e-01 -5.212688188178e-01 -5.181593963157e-01
8.407500000000e-01 -8.417935357502e-01 -5.206919690422e-01 -5.311506122221e-01 -5.206787708439e-01 -5.207446595114e-01 -5.176386321046e-01
8.410000000000e-01 -8.409445822982e-01 -5.201665738416e-01 -5.306147457035e-01 -5.201533889876e-01 -5.202192130121e-01 -5.171165906717e-01
8.412500000000e-01 -8.400935538989e-01 -5.196398928609e-01 -5.300775677580e-01 -5.196267213837e-01 -5.196924806041e-01 -5.165932733050e-01
8.415000000000e-01 -8.392404526524e-01 -5.191119273876e-01 -5.295390796984e-01 -5.190987693195e-01 -5.191644635750e-01 -5.160686812957e-01
8.417500000000e-01 -8.383852806635e-01 -5.185826787122e-01 -5.289992828410e-01 -5.185695340855e-01 -5.186351632155e-01 -5.155428159382e-01
8.420000000000e-01 -8.375280400422e-01 -5.180521481284e-01 -5.284581785050e-01 -5.180390169755e-01 -5.181045808192e-01 -5.150156785301e-01
8.422500000000e-01 -8.366687329037e-01 -5.175203369331e-01 -5.279157680129e-01 -5.175072192863e-01 -5.175727176833e-01 -5.144872703721e-01
8.425000000000e-01 -8.358073613683e-01 -5.169872464261e-01 -5.273720526905e-01 -5.169741423176e-01 -5.170395751077e-01 -5.139575927678e-01
8.427500000000e-01 -8.349439275613e-01 -5.164528779108e-01 -5.268270338667e-01 -5.164397873728e-01 -5.165051543958e-01 -5.134266470242e-01
8.430000000000e-01 -8.340784336131e-01 -5.159172326932e-01 -5.262807128738e-01 -5.159041557580e-01 -5.159694568539e-01 -5.128944344514e-01
8.432500000000e-01 -8.332108816595e-01 -5.153803120829e-01 -5.257330910469e-01 -5.153672487826e-01 -5.154324837915e-01 -5.123609563626e-01
8.435000000000e-01 -8.323412738406e-01 -5.148421173924e-01 -5.251841697246e-01 -5.148290677590e-01 -5.148942365212e-01 -5.118262140741e-01
8.437500000000e-01 -8.314696123025e-01 -5.143026499372e-01 -5.246339502487e-01 -5.142896140029e-01 -5.143547163587e-01 -5.112902089053e-01
8.440000000000e-01 -8.305958991958e-01 -5.137619110363e-01 -5.240824339640e-01 -5.137488888331e-01 -5.138139246231e-01 -5.107529421787e-01
8.442500000000e-01 -8.297201366763e-01 -5.132199020114e-01 -5.235296222186e-01 -5.132068935714e-01 -5.132718626363e-01 -5.102144152200e-01
8.445000000000e-01 -8.288423269048e-01 -5.126766241876e-01 -5.229755163638e-01 -5.126636295427e-01 -5.127285317233e-01 -5.096746293579e-01
8.447500000000e-01 -8.279624720472e-01 -5.121320788931e-01 -5.224201177540e-01 -5.121190980751e-01 -5.121839332125e-01 -5.091335859244e-01
8.450000000000e-01 -8.270805742746e-01 -5.115862674590e-01 -5.218634277468e-01 -5.115733004999e-01 -5.116380684351e-01 -5.085912862543e-01
8.452500000000e-01 -8.261966357628e-01 -5.110391912197e-01 -5.213054477030e-01 -5.110262381515e-01 -5.110909387257e-01 -5.080477316858e-01
8.455000000000e-01 -8.253106586930e-01 -5.104908515127e-01 -5.207461789865e-01 -5.104779123671e-01 -5.105425454218e-01 -5.075029235601e-01
8.457500000000e-01 -8.244226452512e-01 -5.099412496785e-01 -5.201856229645e-01 -5.099283244873e-01 -5.099928898640e-01 -5.069568632213e-01
8.460000000000e-01 -8.235325976285e-01 -5.093903870608e-01 -5.196237810071e-01 -5.093774758557e-01 -5.094419733962e-01 -5.064095520169e-01
8.462500000000e-01 -8.226405180208e-01 -5.088382650062e-01 -5.190606544879e-01 -5.088253678192e-01 -5.088897973651e-01 -5.058609912972e-01
8.465000000000e-01 -8.217464086296e-01 -5.082848848648e-01 -5.184962447834e-01 -5.082720017273e-01 -5.083363631207e-01 -5.053111824158e-01
8.467500000000e-01 -8.208502716608e-01 -5.077302479893e-01 -5.179305532734e-01 -5.077173789331e-01 -5.077816720161e-01 -5.047601267293e-01
8.470000000000e-01 -8.199521093255e-01 -5.071743557358e-01 -5.173635813406e-01 -5.071615007924e-01 -5.072257254074e-01 -5.042078255974e-01
8.472500000000e-01 -8.190519238398e-01 -5.066172094634e-01 -5.167953303711e-01 -5.066043686644e-01 -5.066685246538e-01 -5.036542803827e-01
8.475000000000e-01 -8.181497174250e-01 -5.060588105343e-01 -5.162258017541e-01 -5.060459839113e-01 -5.061100711175e-01 -5.030994924512e-01
8.477500000000e-01 -8.172454923071e-01 -5.054991603137e-01 -5.156549968819e-01 -5.054863478981e-01 -5.055503661640e-01 -5.025434631718e-01
8.480000000000e-01 -8.163392507172e-01 -5.049382601699e-01 -5.150829171499e-01 -5.049254619933e-01 -5.049894111616e-01 -5.019861939163e-01
8.482500000000e-01 -8.154309948914e-01 -5.043761114743e-01 -5.145095639566e-01 -5.043633275681e-01 -5.044272074819e-01 -5.014276860597e-01
8.485000000000e-01 -8.145207270705e-01 -5.038127156014e-01 -5.139349387038e-01 -5.037999459970e-01 -5.038637564994e-01 -5.008679409802e-01
8.487500000000e-01 -8.136084495008e-01 -5.032480739288e-01 -5.133590427961e-01 -5.032353186574e-01 -5.032990595918e-01 -5.003069600588e-01
8.490000000000e-01 -8.126941644331e-01 -5.026821878369e-01 -5.127818776416e-01 -5.026694469300e-01 -5.027331181397e-01 -4.997447446798e-01
8.492500000000e-01 -8.117778741233e-01 -5.021150587093e-01 -5.122034446514e-01 -5.021023321982e-01 -5.021659335270e-01 -4.991812962302e-01
8.495000000000e-01 -8.108595808323e-01 -5.015466879329e-01 -5.116237452395e-01 -5.015339758488e-01 -5.015975071403e-01 -4.986166161004e-01
8.497500000000e-01 -8.099392868260e-01 -5.009770768974e-01 -5.110427808231e-01 -5.009643792714e-01 -5.010278403695e-01 -4.980507056837e-01
8.500000000000e-01 -8.090169943749e-01 -5.004062269954e-01 -5.104605528228e-01 -5.003935438588e-01 -5.004569346076e-01 -4.974835663764e-01
8.502500000000e-01 -8.080927057548e-01 -4.998341396229e-01 -5.098770626620e-01 -4.998214710068e-01 -4.998847912505e-01 -4.969151995779e-01
8.505000000000e-01 -8.071664232464e-01 -4.992608161787e-01 -5.092923117672e-01 -4.992481621142e-01 -4.993114116971e-01 -4.963456066905e-01
8.507500000000e-01 -8.062381491350e-01 -4.986862580647e-01 -5.087063015680e-01 -4.986736185829e-01 -4.987367973495e-01 -4.957747891196e-01
8.510000000000e-01 -8.053078857111e-01 -4.981104666858e-01 -5.081190334974e-01 -4.980978418177e-01 -4.981609496127e-01 -4.952027482737e-01
8.512500000000e-01 -8.043756352701e-01 -4.975334434500e-01 -5.075305089910e-01 -4.975208332266e-01 -4.975838698948e-01 -4.946294855643e-01
8.515000000000e-01 -8.034414001121e-01 -4.969551897684e-01 -5.069407294880e-01 -4.969425942205e-01 -4.970055596069e-01 -4.940550024058e-01
8.517500000000e-01 -8.025051825423e-01 -4.963757070548e-01 -5.063496964303e-01 -4.963631262135e-01 -4.964260201631e-01 -4.934793002157e-01
8.520000000000e-01 -8.015669848709e-01 -4.957949967264e-01 -5.057574112629e-01 -4.957824306225e-01 -4.958452529806e-01 -4.929023804145e-01
8.522500000000e-01 -8.006268094125e-01 -4.952130602031e-01 -5.051638754340e-01 -4.952005088675e-01 -4.952632594795e-01 -4.923242444256e-01
8.525000000000e-01 -7.996846584871e-01 -4.946298989081e-01 -5.045690903951e-01 -4.946173623716e-01 -4.946800410831e-01 -4.917448936756e-01
8.527500000000e-01 -7.987405344193e-01 -4.940455142674e-01 -5.039730576002e-01 -4.940329925606e-01 -4.940955992174e-01 -4.911643295940e-01
8.530000000000e-01 -7.977944395386e-01 -4.934599077101e-01 -5.033757785070e-01 -4.934474008639e-01 -4.935099353118e-01 -4.905825536132e-01
8.532500000000e-01 -7.968463761794e-01 -4.928730806682e-01 -5.027772545756e-01 -4.928605887133e-01 -4.929230507983e-01 -4.899995671687e-01
8.535000000000e-01 -7.958963466810e-01 -4.922850345769e-01 -5.021774872698e-01 -4.922725575439e-01 -4.923349471123e-01 -4.894153716990e-01
8.537500000000e-01 -7.949443533875e-01 -4.916957708743e-01 -5.015764780560e-01 -4.916833087936e-01 -4.917456256917e-01 -4.888299686456e-01
8.540000000000e-01 -7.939903986479e-01 -4.911052910013e-01 -5.009742284038e-01 -4.910928439037e-01 -4.911550879780e-01 -4.882433594527e-01
8.542500000000e-01 -7.930344848158e-01 -4.905135964020e-01 -5.003707397859e-01 -4.905011643180e-01 -4.905633354151e-01 -4.876555455679e-01
8.545000000000e-01 -7.920766142500e-01 -4.899206885235e-01 -4.997660136781e-01 -4.899082714836e-01 -4.899703694504e-01 -4.870665284416e-01
8.547500000000e-01 -7.911167893138e-01 -4.893265688158e-01 -4.991600515590e-01 -4.893141668504e-01 -4.893761915338e-01 -4.864763095270e-01
8.550000000000e-01 -7.901550123757e-01 -4.887312387319e-01 -4.985528549105e-01 -4.887188518715e-01 -4.887808031186e-01 -4.858848902804e-01
8.552500000000e-01 -7.891912858086e-01 -4.881346997277e-01 -4.979444252173e-01 -4.881223280026e-01 -4.881842056608e-01 -4.852922721612e-01
8.555000000000e-01 -7.882256119905e-01 -4.875369532623e-01 -4.973347639674e-01 -4.875245967028e-01 -4.875864006195e-01 -4.846984566316e-01
8.557500000000e-01 -7.872579933039e-01 -4.869380007975e-01 -4.967238726515e-01 -4.869256594340e-01 -4.869873894567e-01 -4.841034451567e-01
8.560000000000e-01 -7.862884321366e-01 -4.863378437982e-01 -4.961117527636e-01 -4.863255176609e-01 -4.863871736374e-01 -4.835072392046e-01
8.562500000000e-01 -7.853169308807e-01 -4.857364837322e-01 -4.954984058007e-01 -4.857241728513e-01 -4.857857546297e-01 -4.829098402465e-01
8.565000000000e-01 -7.843434919334e-01 -4.851339220704e-01 -4.948838332626e-01 -4.851216264761e-01 -4.851831339043e-01 -4.823112497564e-01
8.567500000000e-01 -7.833681176965e-01 -4.845301602864e-01 -4.942680366523e-01 -4.845178800089e-01 -4.845793129352e-01 -4.817114692113e-01
8.570000000000e-01 -7.823908105766e-01 -4.839251998571e-01 -4.936510174757e-01 -4.839129349264e-01 -4.839742931992e-01 -4.811105000909e-01
8.572500000000e-01 -7.814115729852e-01 -4.833190422620e-01 -4.930327772418e-01 -4.833067927082e-01 -4.833680761760e-01 -4.805083438783e-01
8.575000000000e-01 -7.804304073384e-01 -4.827116889837e-01 -4.924133174627e-01 -4.826994548369e-01 -4.827606633484e-01 -4.799050020590e-01
8.577500000000e-01 -7.794473160571e-01 -4.821031415077e-01 -4.917926396531e-01 -4.820909227979e-01 -4.821520562021e-01 -4.793004761219e-01
8.580000000000e-01 -7.784623015670e-01 -4.814934013226e-01 -4.911707453312e-01 -4.814811980797e-01 -4.815422562256e-01 -4.786947675585e-01
8.582500000000e-01 -7.774753662986e-01 -4.808824699198e-01 -4.905476360177e-01 -4.808702821736e-01 -4.809312649104e-01 -4.780878778633e-01
8.585000000000e-01 -7.764865126871e-01 -4.802703487935e-01 -4.899233132368e-01 -4.802581765739e-01 -4.803190837510e-01 -4.774798085338e-01
8.587500000000e-01 -7.754957431723e-01 -4.796570394410e-01 -4.892977785152e-01 -4.796448827779e-01 -4.797057142448e-01 -4.768705610704e-01
8.590000000000e-01 -7.745030601988e-01 -4.790425433625e-01 -4.886710333830e-01 -4.790304022857e-01 -4.790911578920e-01 -4.762601369762e-01
8.592500000000e-01 -7.735084662159e-01 -4.784268620611e-01 -4.880430793729e-01 -4.784147366003e-01 -4.784754161960e-01 -4.756485377576e-01
8.595000000000e-01 -7.725119636778e-01 -4.778099970428e-01 -4.874139180208e-01 -4.777978872277e-01 -4.778584906628e-01 -4.750357649234e-01
8.597500000000e-01 -7.715135550434e-01 -4.771919498165e-01 -4.867835508656e-01 -4.771798556769e-01 -4.772403828014e-01 -4.744218199857e-01
8.600000000000e-01 -7.705132427758e-01 -4.765727218941e-01 -4.861519794490e-01 -4.765606434594e-01 -4.766210941239e-01 -4.738067044593e-01
8.602500000000e-01 -7.695110293434e-01 -4.759523147902e-01 -4.855192053158e-01 -4.759402520902e-01 -4.760006261451e-01 -4.731904198620e-01
8.605000000000e-01 -7.685069172191e-01 -4.753307300226e-01 -4.848852300137e-01 -4.753186830867e-01 -4.753789803827e-01 -4.725729677143e-01
8.607500000000e-01 -7.675009088803e-01 -4.747079691118e-01 -4.842500550933e-01 -4.746959379695e-01 -4.747561583575e-01 -4.719543495399e-01
8.610000000000e-01 -7.664930068094e-01 -4.740840335811e-01 -4.836136821083e-01 -4.740720182620e-01 -4.741321615929e-01 -4.713345668650e-01
8.612500000000e-01 -7.654832134931e-01 -4.734589249570e-01 -4.829761126151e-01 -4.734469254904e-01 -4.735069916154e-01 -4.707136212189e-01
8.615000000000e-01 -7.644715314232e-01 -4.728326447685e-01 -4.823373481734e-01 -4.728206611839e-01 -4.728806499543e-01 -4.700915141337e-01
8.617500000000e-01 -7.634579630956e-01 -4.722051945478e-01 -4.816973903455e-01 -4.721932268745e-01 -4.722531381419e-01 -4.694682471444e-01
8.620000000000e-01 -7.624425110115e-01 -4.715765758299e-01 -4.810562406969e-01 -4.715646240972e-01 -4.716244577132e-01 -4.688438217890e-01
8.622500000000e-01 -7.614251776762e-01 -4.709467901526e-01 -4.804139007958e-01 -4.709348543897e-01 -4.709946102062e-01 -4.682182396080e-01
8.625000000000e-01 -7.604059656001e-01 -4.703158390566e-01 -4.797703722134e-01 -4.703039192927e-01 -4.703635971618e-01 -4.675915021450e-01
8.627500000000e-01 -7.593848772978e-01 -4.696837240854e-01 -4.791256565240e-01 -4.696718203498e-01 -4.697314201236e-01 -4.669636109465e-01
8.630000000000e-01 -7.583619152887e-01 -4.690504467856e-01 -4.784797553046e-01 -4.690385591073e-01 -4.690980806382e-01 -4.663345675617e-01
8.632500000000e-01 -7.573370820971e-01 -4.684160087064e-01 -4.778326701353e-01 -4.684041371146e-01 -4.684635802550e-01 -4.657043735427e-01
8.635000000000e-01 -7.563103802515e-01 -4.677804114000e-01 -4.771844025988e-01 -4.677685559237e-01 -4.678279205263e-01 -4.650730304444e-01
8.637500000000e-01 -7.552818122852e-01 -4.671436564213e-01 -4.765349542811e-01 -4.671318170896e-01 -4.671911030073e-01 -4.644405398247e-01
8.640000000000e-01 -7.542513807361e-01 -4.665057453283e-01 -4.758843267709e-01 -4.664939221701e-01 -4.665531292560e-01 -4.638069032442e-01
8.642500000000e-01 -7.532190881467e-01 -4.658666796817e-01 -4.752325216598e-01 -4.658548727259e-01 -4.659140008331e-01 -4.631721222662e-01
8.645000000000e-01 -7.521849370641e-01 -4.652264610450e-01 -4.745795405423e-01 -4.652146703205e-01 -4.652737193024e-01 -4.625361984570e-01
8.647500000000e-01 -7.511489300400e-01 -4.645850909845e-01 -4.739253850159e-01 -4.645733165203e-01 -4.646322862305e-01 -4.618991333857e-01
8.650000000000e-01 -7.501110696304e-01 -4.639425710696e-01 -4.732700566809e-01 -4.639308128944e-01 -4.639897031865e-01 -4.612609286243e-01
8.652500000000e-01 -7.490713583965e-01 -4.632989028723e-01 -4.726135571405e-01 -4.632871610149e-01 -4.633459717428e-01 -4.606215857473e-01
8.655000000000e-01 -7.480297989034e-01 -4.626540879674e-01 -4.719558880007e-01 -4.626423624564e-01 -4.627010934743e-01 -4.599811063324e-01
8.657500000000e-01 -7.469863937211e-01 -4.620081279326e-01 -4.712970508706e-01 -4.619964187968e-01 -4.620550699588e-01 -4.593394919598e-01
8.660000000000e-01 -7.459411454241e-01 -4.613610243485e-01 -4.706370473619e-01 -4.613493316165e-01 -4.614079027770e-01 -4.586967442127e-01
8.662500000000e-01 -7.448940565916e-01 -4.607127787985e-01 -4.699758790894e-01 -4.607011024989e-01 -4.607595935124e-01 -4.580528646770e-01
8.665000000000e-01 -7.438451298070e-01 -4.600633928686e-01 -4.693135476707e-01 -4.600517330300e-01 -4.601101437513e-01 -4.574078549413e-01
8.667500000000e-01 -7.427943676585e-01 -4.594128681478e-01 -4.686500547263e-01 -4.594012247987e-01 -4.594595550828e-01 -4.567617165973e-01
8.670000000000e-01 -7.417417727388e-01 -4.587612062278e-01 -4.679854018793e-01 -4.587495793967e-01 -4.588078290986e-01 -4.561144512391e-01
8.672500000000e-01 -7.406873476449e-01 -4.581084087033e-01 -4.673195907560e-01 -4.580967984186e-01 -4.581549673937e-01 -4.554660604639e-01
8.675000000000e-01 -7.396310949786e-01 -4.574544771716e-01 -4.666526229854e-01 -4.574428834616e-01 -4.575009715653e-01 -4.548165458714e-01
8.677500000000e-01 -7.385730173461e-01 -4.567994132328e-01 -4.659845001994e-01 -4.567878361260e-01 -4.568458432139e-01 -4.541659090643e-01
8.680000000000e-01 -7.375131173582e-01 -4.561432184900e-01 -4.653152240325e-01 -4.561316580145e-01 -4.561895839424e-01 -4.535141516480e-01
8.682500000000e-01 -7.364513976300e-01 -4.554858945487e-01 -4.646447961225e-01 -4.554743507329e-01 -4.555321953567e-01 -4.528612752306e-01
8.685000000000e-01 -7.353878607810e-01 -4.548274430175e-01 -4.639732181097e-01 -4.548159158897e-01 -4.548736790656e-01 -4.522072814230e-01
8.687500000000e-01 -7.343225094356e-01 -4.541678655077e-01 -4.633004916373e-01 -4.541563550960e-01 -4.542140366803e-01 -4.515521718389e-01
8.690000000000e-01 -7.332553462226e-01 -4.535071636334e-01 -4.626266183513e-01 -4.534956699658e-01 -4.535532698152e-01 -4.508959480947e-01
8.692500000000e-01 -7.321863737748e-01 -4.528453390114e-01 -4.619515999006e-01 -4.528338621161e-01 -4.528913800870e-01 -4.502386118095e-01
8.695000000000e-01 -7.311155947298e-01 -4.521823932613e-01 -4.612754379368e-01 -4.521709331663e-01 -4.522283691157e-01 -4.495801646054e-01
8.697500000000e-01 -7.300430117299e-01 -4.515183280053e-01 -4.605981341146e-01 -4.515068847388e-01 -4.515642385237e-01 -4.489206081069e-01
8.700000000000e-01 -7.289686274214e-01 -4.508531448688e-01 -4.599196900911e-01 -4.508417184585e-01 -4.508989899361e-01 -4.482599439414e-01
8.702500000000e-01 -7.278924444553e-01 -4.501868454794e-01 -4.592401075267e-01 -4.501754359534e-01 -4.502326249811e-01 -4.475981737390e-01
8.705000000000e-01 -7.268144654869e-01 -4.495194314679e-01 -4.585593880841e-01 -4.495080388540e-01 -4.495651452894e-01 -4.469352991327e-01
8.707500000000e-01 -7.257346931761e-01 -4.488509044676e-01 -4.578775334291e-01 -4.488395287937e-01 -4.488965524944e-01 -4.462713217579e-01
8.710000000000e-01 -7.246531301871e-01 -4.481812661145e-01 -4.571945452303e-01 -4.481699074083e-01 -4.482268482325e-01 -4.456062432531e-01
8.712500000000e-01 -7.235697791885e-01 -4.475105180477e-01 -4.565104251589e-01 -4.474991763369e-01 -4.475560341426e-01 -4.449400652591e-01
8.715000000000e-01 -7.224846428534e-01 -4.468386619085e-01 -4.558251748891e-01 -4.468273372209e-01 -4.468841118664e-01 -4.442727894197e-01
8.717500000000e-01 -7.213977238593e-01 -4.461656993414e-01 -4.551387960978e-01 -4.461543917047e-01 -4.462110830483e-01 -4.436044173814e-01
8.720000000000e-01 -7.203090248879e-01 -4.454916319934e-01 -4.544512904647e-01 -4.454803414351e-01 -4.455369493357e-01 -4.429349507932e-01
8.722500000000e-01 -7.192185486257e-01 -4.448164615143e-01 -4.537626596722e-01 -4.448051880620e-01 -4.448617123782e-01 -4.422643913072e-01
8.725000000000e-01 -7.181262977632e-01 -4.441401895564e-01 -4.530729054056e-01 -4.441289332377e-01 -4.441853738286e-01 -4.415927405777e-01
8.727500000000e-01 -7.170322749954e-01 -4.434628177751e-01 -4.523820293528e-01 -4.434515786174e-01 -4.435079353423e-01 -4.409200002620e-01
8.730000000000e-01 -7.159364830218e-01 -4.427843478282e-01 -4.516900332046e-01 -4.427731258589e-01 -4.428293985772e-01 -4.402461720200e-01
8.732500000000e-01 -7.148389245461e-01 -4.421047813764e-01 -4.509969186546e-01 -4.420935766230e-01 -4.421497651941e-01 -4.395712575144e-01
8.735000000000e-01 -7.137396022764e-01 -4.414241200829e-01 -4.503026873991e-01 -4.414129325727e-01 -4.414690368565e-01 -4.388952584104e-01
8.737500000000e-01 -7.126385189252e-01 -4.407423656138e-01 -4.496073411370e-01 -4.407311953742e-01 -4.407872152305e-01 -4.382181763759e-01
8.740000000000e-01 -7.115356772093e-01 -4.400595196378e-01 -4.489108815701e-01 -4.400483666960e-01 -4.401043019849e-01 -4.375400130817e-01
8.742500000000e-01 -7.104310798498e-01 -4.393755838263e-01 -4.482133104030e-01 -4.393644482094e-01 -4.394202987914e-01 -4.368607702010e-01
8.745000000000e-01 -7.093247295723e-01 -4.386905598534e-01 -4.475146293430e-01 -4.386794415887e-01 -4.387352073242e-01 -4.361804494098e-01
8.747500000000e-01 -7.082166291065e-01 -4.380044493959e-01 -4.468148401000e-01 -4.379933485105e-01 -4.380490292600e-01 -4.354990523866e-01
8.750000000000e-01 -7.071067811865e-01 -4.373172541332e-01 -4.461139443869e-01 -4.373061706542e-01 -4.373617662787e-01 -4.348165808129e-01
8.752500000000e-01 -7.059951885510e-01 -4.366289757474e-01 -4.454119439190e-01 -4.366179097018e-01 -4.366734200624e-01 -4.341330363725e-01
8.755000000000e-01 -7.048818539424e-01 -4.359396159234e-01 -4.447088404145e-01 -4.359285673383e-01 -4.359839922960e-01 -4.334484207519e-01
8.757500000000e-01 -7.037667801079e-01 -4.352491763485e-01 -4.440046355945e-01 -4.352381452508e-01 -4.352934846672e-01 -4.327627356405e-01
8.760000000000e-01 -7.026499697989e-01 -4.345576587131e-01 -4.432993311825e-01 -4.345466451296e-01 -4.346018988663e-01 -4.320759827300e-01
8.762500000000e-01 -7.015314257708e-01 -4.338650647097e-01 -4.425929289049e-01 -4.338540686674e-01 -4.339092365862e-01 -4.313881637150e-01
8.765000000000e-01 -7.004111507839e-01 -4.331713960340e-01 -4.418854304906e-01 -4.331604175597e-01 -4.332154995224e-01 -4.306992802926e-01
8.767500000000e-01 -6.992891476019e-01 -4.324766543839e-01 -4.411768376715e-01 -4.324656935044e-01 -4.325206893733e-01 -4.300093341625e-01
8.770000000000e-01 -6.981654189935e-01 -4.317808414603e-01 -4.404671521821e-01 -4.317698982022e-01 -4.318248078396e-01 -4.293183270271e-01
8.772500000000e-01 -6.970399677313e-01 -4.310839589665e-01 -4.397563757594e-01 -4.310730333566e-01 -4.311278566250e-01 -4.286262605915e-01
8.775000000000e-01 -6.959127965924e-01 -4.303860086085e-01 -4.390445101432e-01 -4.303751006734e-01 -4.304298374356e-01 -4.279331365631e-01
8.777500000000e-01 -6.947839083576e-01 -4.296869920949e-01 -4.383315570763e-01 -4.296761018612e-01 -4.297307519801e-01 -4.272389566523e-01
8.780000000000e-01 -6.936533058128e-01 -4.289869111372e-01 -4.376175183036e-01 -4.289760386314e-01 -4.290306019702e-01 -4.265437225718e-01
8.782500000000e-01 -6.925209917474e-01 -4.282857674492e-01 -4.369023955733e-01 -4.282749126979e-01 -4.283293891197e-01 -4.258474360371e-01
8.785000000000e-01 -6.913869689553e-01 -4.275835627474e-01 -4.361861906357e-01 -4.275727257770e-01 -4.276271151454e-01 -4.251500987662e-01
8.787500000000e-01 -6.902512402344e-01 -4.268802987511e-01 -4.354689052442e-01 -4.268694795880e-01 -4.269237817666e-01 -4.244517124796e-01
8.790000000000e-01 -6.891138083873e-01 -4.261759771819e-01 -4.347505411545e-01 -4.261651758524e-01 -4.262193907051e-01 -4.237522789007e-01
8.792500000000e-01 -6.879746762205e-01 -4.254705997642e-01 -4.340311001254e-01 -4.254598162948e-01 -4.255139436857e-01 -4.230517997551e-01
8.795000000000e-01 -6.868338465444e-01 -4.247641682251e-01 -4.333105839180e-01 -4.247534026420e-01 -4.248074424352e-01 -4.223502767713e-01
8.797500000000e-01 -6.856913221741e-01 -4.240566842942e-01 -4.325889942962e-01 -4.240459366235e-01 -4.240998886836e-01 -4.216477116802e-01
8.800000000000e-01 -6.845471059287e-01 -4.233481497035e-01 -4.318663330265e-01 -4.233374199716e-01 -4.233912841632e-01 -4.209441062152e-01
8.802500000000e-01 -6.834012006313e-01 -4.226385661880e-01 -4.311426018781e-01 -4.226278544209e-01 -4.226816306087e-01 -4.202394621125e-01
8.805000000000e-01 -6.822536091094e-01 -4.219279354849e-01 -4.304178026229e-01 -4.219172417088e-01 -4.219709297579e-01 -4.195337811107e-01
8.807500000000e-01 -6.811043341945e-01 -4.212162593343e-01 -4.296919370351e-01 -4.212055835751e-01 -4.212591833508e-01 -4.188270649510e-01
8.810000000000e-01 -6.799533787224e-01 -4.205035394786e-01 -4.289650068921e-01 -4.204928817624e-01 -4.205463931300e-01 -4.181193153772e-01
8.812500000000e-01 -6.788007455330e-01 -4.197897776631e-01 -4.282370139733e-01 -4.197791380158e-01 -4.198325608409e-01 -4.174105341355e-01
8.815000000000e-01 -6.776464374701e-01 -4.190749756353e-01 -4.275079600612e-01 -4.190643540829e-01 -4.191176882313e-01 -4.167007229748e-01
8.817500000000e-01 -6.764904573820e-01 -4.183591351456e-01 -4.267778469408e-01 -4.183485317139e-01 -4.184017770516e-01 -4.159898836465e-01
8.820000000000e-01 -6.753328081210e-01 -4.176422579467e-01 -4.260466763996e-01 -4.176316726615e-01 -4.176848290547e-01 -4.152780179045e-01
8.822500000000e-01 -6.741734925435e-01 -4.169243457940e-01 -4.253144502278e-01 -4.169137786811e-01 -4.169668459961e-01 -4.145651275052e-01
8.825000000000e-01 -6.730125135098e-01 -4.162054004456e-01 -4.245811702182e-01 -4.161948515307e-01 -4.162478296341e-01 -4.138512142078e-01
8.827500000000e-01 -6.718498738846e-01 -4.154854236617e-01 -4.238468381661e-01 -4.154748929706e-01 -4.155277817292e-01 -4.131362797736e-01
8.830000000000e-01 -6.706855765367e-01 -4.147644172056e-01 -4.231114558696e-01 -4.147539047638e-01 -4.148067040445e-01 -4.124203259667e-01
8.832500000000e-01 -6.695196243388e-01 -4.140423828428e-01 -4.223750251292e-01 -4.140318886759e-01 -4.140845983459e-01 -4.117033545537e-01
8.835000000000e-01 -6.683520201678e-01 -4.133193223414e-01 -4.216375477481e-01 -4.133088464749e-01 -4.133614664015e-01 -4.109853673035e-01
8.837500000000e-01 -6.671827669046e-01 -4.125952374720e-01 -4.208990255320e-01 -4.125847799315e-01 -4.126373099823e-01 -4.102663659878e-01
8.840000000000e-01 -6.660118674342e-01 -4.118701300079e-01 -4.201594602894e-01 -4.118596908187e-01 -4.119121308615e-01 -4.095463523807e-01
8.842500000000e-01 -6.648393246458e-01 -4.111440017247e-01 -4.194188538311e-01 -4.111335809123e-01 -4.111859308150e-01 -4.088253282586e-01
8.845000000000e-01 -6.636651414325e-01 -4.104168544007e-01 -4.186772079706e-01 -4.104064519905e-01 -4.104587116212e-01 -4.081032954006e-01
8.847500000000e-01 -6.624893206914e-01 -4.096886898167e-01 -4.179345245239e-01 -4.096783058339e-01 -4.097304750610e-01 -4.073802555884e-01
8.850000000000e-01 -6.613118653236e-01 -4.089595097558e-01 -4.171908053097e-01 -4.089491442258e-01 -4.090012229178e-01 -4.066562106059e-01
8.852500000000e-01 -6.601327782347e-01 -4.082293160040e-01 -4.164460521492e-01 -4.082189689518e-01 -4.082709569775e-01 -4.059311622396e-01
8.855000000000e-01 -6.589520623337e-01 -4.074981103494e-01 -4.157002668661e-01 -4.074877818003e-01 -4.075396790285e-01 -4.052051122785e-01
8.857500000000e-01 -6.577697205340e-01 -4.067658945828e-01 -4.149534512866e-01 -4.067555845619e-01 -4.068073908619e-01 -4.044780625140e-01
8.860000000000e-01 -6.565857557530e-01 -4.060326704976e-01 -4.142056072397e-01 -4.060223790300e-01 -4.060740942710e-01 -4.037500147402e-01
8.862500000000e-01 -6.554001709118e-01 -4.052984398894e-01 -4.134567365567e-01 -4.052881670001e-01 -4.053397910517e-01 -4.030209707533e-01
8.865000000000e-01 -6.542129689359e-01 -4.045632045566e-01 -4.127068410714e-01 -4.045529502706e-01 -4.046044830026e-01 -4.022909323523e-01
8.867500000000e-01 -6.530241527545e-01 -4.038269662999e-01 -4.119559226204e-01 -4.038167306420e-01 -4.038681719243e-01 -4.015599013383e-01
8.870000000000e-01 -6.518337253009e-01 -4.030897269225e-01 -4.112039830427e-01 -4.030795099177e-01 -4.031308596204e-01 -4.008278795153e-01
8.872500000000e-01 -6.506416895124e-01 -4.023514882302e-01 -4.104510241796e-01 -4.023412899032e-01 -4.023925478967e-01 -4.000948686892e-01
8.875000000000e-01 -6.494480483302e-01 -4.016122520309e-01 -4.096970478753e-01 -4.016020724066e-01 -4.016532385615e-01 -3.993608706689e-01
8.877500000000e-01 -6.482528046995e-01 -4.008720201355e-01 -4.089420559762e-01 -4.008618592386e-01 -4.009129334256e-01 -3.986258872653e-01
8.880000000000e-01 -6.470559615695e-01 -4.001307943570e-01 -4.081860503314e-01 -4.001206522123e-01 -4.001716343022e-01 -3.978899202920e-01
8.882500000000e-01 -6.458575218932e-01 -3.993885765110e-01 -4.074290327926e-01 -3.993784531430e-01 -3.994293430071e-01 -3.971529715648e-01
8.885000000000e-01 -6.446574886276e-01 -3.986453684154e-01 -4.066710052136e-01 -3.986352638487e-01 -3.986860613584e-01 -3.964150429022e-01
8.887500000000e-01 -6.434558647338e-01 -3.979011718908e-01 -4.059119694511e-01 -3.978910861500e-01 -3.979417911768e-01 -3.956761361248e-01
8.890000000000e-01 -6.422526531766e-01 -3.971559887599e-01 -4.051519273641e-01 -3.971459218695e-01 -3.971965342852e-01 -3.949362530559e-01
8.892500000000e-01 -6.410478569249e-01 -3.964098208483e-01 -4.043908808142e-01 -3.963997728327e-01 -3.964502925092e-01 -3.941953955211e-01
8.895000000000e-01 -6.398414789512e-01 -3.956626699835e-01 -4.036288316653e-01 -3.956526408672e-01 -3.957030676767e-01 -3.934535653483e-01
8.897500000000e-01 -6.386335222323e-01 -3.949145379959e-01 -4.028657817840e-01 -3.949045278032e-01 -3.949548616181e-01 -3.927107643680e-01
8.900000000000e-01 -6.374239897487e-01 -3.941654267181e-01 -4.021017330392e-01 -3.941554354733e-01 -3.942056761662e-01 -3.919669944129e-01
8.902500000000e-01 -6.362128844848e-01 -3.934153379851e-01 -4.013366873024e-01 -3.934053657125e-01 -3.934555131561e-01 -3.912222573181e-01
8.905000000000e-01 -6.350002094287e-01 -3.926642736344e-01 -4.005706464475e-01 -3.926543203582e-01 -3.927043744256e-01 -3.904765549214e-01
8.907500000000e-01 -6.337859675728e-01 -3.919122355060e-01 -3.998036123509e-01 -3.919023012502e-01 -3.919522618146e-01 -3.897298890626e-01
8.910000000000e-01 -6.325701619131e-01 -3.911592254420e-01 -3.990355868913e-01 -3.911493102309e-01 -3.911991771657e-01 -3.889822615840e-01
8.912500000000e-01 -6.313527954494e-01 -3.904052452872e-01 -3.982665719501e-01 -3.903953491449e-01 -3.904451223236e-01 -3.882336743304e-01
8.915000000000e-01 -6.301338711854e-01 -3.896502968888e-01 -3.974965694111e-01 -3.896404198392e-01 -3.896900991357e-01 -3.874841291487e-01
8.917500000000e-01 -6.289133921287e-01 -3.888943820962e-01 -3.967255811603e-01 -3.888845241632e-01 -3.889341094516e-01 -3.867336278885e-01
8.920000000000e-01 -6.276913612907e-01 -3.881375027612e-01 -3.959536090865e-01 -3.881276639689e-01 -3.881771551234e-01 -3.859821724015e-01
8.922500000000e-01 -6.264677816867e-01 -3.873796607383e-01 -3.951806550806e-01 -3.873698411104e-01 -3.874192380055e-01 -3.852297645419e-01
8.925000000000e-01 -6.252426563358e-01 -3.866208578840e-01 -3.944067210362e-01 -3.866110574444e-01 -3.866603599547e-01 -3.844764061661e-01
8.927500000000e-01 -6.240159882607e-01 -3.858610960574e-01 -3.936318088491e-01 -3.858513148299e-01 -3.859005228302e-01 -3.837220991330e-01
8.930000000000e-01 -6.227877804881e-01 -3.851003771199e-01 -3.928559204177e-01 -3.850906151282e-01 -3.851397284936e-01 -3.829668453037e-01
8.932500000000e-01 -6.215580360486e-01 -3.843387029353e-01 -3.920790576427e-01 -3.843289602030e-01 -3.843779788089e-01 -3.822106465419e-01
8.935000000000e-01 -6.203267579766e-01 -3.835760753698e-01 -3.913012224273e-01 -3.835663519206e-01 -3.836152756423e-01 -3.814535047133e-01
8.937500000000e-01 -6.190939493099e-01 -3.828124962918e-01 -3.905224166770e-01 -3.828027921493e-01 -3.828516208626e-01 -3.806954216860e-01
8.940000000000e-01 -6.178596130903e-01 -3.820479675722e-01 -3.897426422999e-01 -3.820382827599e-01 -3.820870163408e-01 -3.799363993307e-01
8.942500000000e-01 -6.166237523637e-01 -3.812824910843e-01 -3.889619012063e-01 -3.812728256257e-01 -3.813214639502e-01 -3.791764395200e-01
8.945000000000e-01 -6.153863701791e-01 -3.805160687036e-01 -3.881801953089e-01 -3.805064226221e-01 -3.805549655666e-01 -3.784155441292e-01
8.947500000000e-01 -6.141474695900e-01 -3.797487023080e-01 -3.873975265229e-01 -3.797390756270e-01 -3.797875230680e-01 -3.776537150357e-01
8.950000000000e-01 -6.129070536530e-01 -3.789803937778e-01 -3.866138967659e-01 -3.789707865206e-01 -3.790191383349e-01 -3.768909541191e-01
8.952500000000e-01 -6.116651254287e-01 -3.782111449955e-01 -3.858293079577e-01 -3.782015571855e-01 -3.782498132500e-01 -3.761272632616e-01
8.955000000000e-01 -6.104216879816e-01 -3.774409578461e-01 -3.850437620206e-01 -3.774313895063e-01 -3.774795496984e-01 -3.753626443475e-01
8.957500000000e-01 -6.091767443796e-01 -3.766698342168e-01 -3.842572608794e-01 -3.766602853706e-01 -3.767083495674e-01 -3.745970992633e-01
8.960000000000e-01 -6.079302976946e-01 -3.758977759971e-01 -3.834698064610e-01 -3.758882466676e-01 -3.759362147468e-01 -3.738306298980e-01
8.962500000000e-01 -6.066823510020e-01 -3.751247850789e-01 -3.826814006949e-01 -3.751152752891e-01 -3.751631471287e-01 -3.730632381428e-01
8.965000000000e-01 -6.054329073810e-01 -3.743508633565e-01 -3.818920455127e-01 -3.743413731294e-01 -3.743891486073e-01 -3.722949258912e-01
8.967500000000e-01 -6.041819699145e-01 -3.735760127262e-01 -3.811017428486e-01 -3.735665420849e-01 -3.736142210793e-01 -3.715256950389e-01
8.970000000000e-01 -6.029295416891e-01 -3.728002350869e-01 -3.803104946391e-01 -3.727907840543e-01 -3.728383664437e-01 -3.707555474838e-01
8.972500000000e-01 -6.016756257948e-01 -3.720235323397e-01 -3.795183028229e-01 -3.720141009386e-01 -3.720615866018e-01 -3.699844851262e-01
8.975000000000e-01 -6.004202253259e-01 -3.712459063879e-01 -3.787251693411e-01 -3.712364946412e-01 -3.712838834570e-01 -3.692125098688e-01
8.977500000000e-01 -5.991633433796e-01 -3.704673591372e-01 -3.779310961372e-01 -3.704579670677e-01 -3.705052589152e-01 -3.684396236161e-01
8.980000000000e-01 -5.979049830575e-01 -3.696878924956e-01 -3.771360851570e-01 -3.696785201260e-01 -3.697257148845e-01 -3.676658282753e-01
8.982500000000e-01 -5.966451474642e-01 -3.689075083733e-01 -3.763401383487e-01 -3.688981557263e-01 -3.689452532754e-01 -3.668911257557e-01
8.985000000000e-01 -5.953838397083e-01 -3.681262086827e-01 -3.755432576627e-01 -3.681168757810e-01 -3.681638760004e-01 -3.661155179686e-01
8.987500000000e-01 -5.941210629020e-01 -3.673439953388e-01 -3.747454450517e-01 -3.673346822049e-01 -3.673815849746e-01 -3.653390068279e-01
8.990000000000e-01 -5.928568201611e-01 -3.665608702584e-01 -3.739467024707e-01 -3.665515769149e-01 -3.665983821151e-01 -3.645615942496e-01
8.992500000000e-01 -5.915911146048e-01 -3.657768353610e-01 -3.731470318773e-01 -3.657675618303e-01 -3.658142693414e-01 -3.637832821517e-01
8.995000000000e-01 -5.903239493563e-01 -3.649918925680e-01 -3.723464352310e-01 -3.649826388726e-01 -3.650292485752e-01 -3.630040724547e-01
8.997500000000e-01 -5.890553275421e-01 -3.642060438033e-01 -3.715449144937e-01 -3.641968099656e-01 -3.642433217406e-01 -3.622239670813e-01
9.000000000000e-01 -5.877852522925e-01 -3.634192909930e-01 -3.707424716298e-01 -3.634100770352e-01 -3.634564907636e-01 -3.614429679563e-01
9.002500000000e-01 -5.865137267412e-01 -3.626316360652e-01 -3.699391086058e-01 -3.626224420097e-01 -3.626687575729e-01 -3.606610770066e-01
9.005000000000e-01 -5.852407540254e-01 -3.618430809507e-01 -3.691348273905e-01 -3.618339068197e-01 -3.618801240990e-01 -3.598782961616e-01
9.007500000000e-01 -5.839663372865e-01 -3.610536275820e-01 -3.683296299551e-01 -3.610444733978e-01 -3.610905922751e-01 -3.590946273527e-01
9.010000000000e-01 -5.826904796685e-01 -3.602632778943e-01 -3.675235182729e-01 -3.602541436789e-01 -3.603001640361e-01 -3.583100725135e-01
9.012500000000e-01 -5.814131843198e-01 -3.594720338248e-01 -3.667164943196e-01 -3.594629196002e-01 -3.595088413194e-01 -3.575246335798e-01
9.015000000000e-01 -5.801344543918e-01 -3.586798973128e-01 -3.659085600731e-01 -3.586708031012e-01 -3.587166260648e-01 -3.567383124896e-01
9.017500000000e-01 -5.788542930397e-01 -3.578868703000e-01 -3.650997175135e-01 -3.578777961233e-01 -3.579235202140e-01 -3.559511111830e-01
9.020000000000e-01 -5.775727034223e-01 -3.570929547304e-01 -3.642899686232e-01 -3.570839006106e-01 -3.571295257110e-01 -3.551630316025e-01
9.022500000000e-01 -5.762896887016e-01 -3.562981525499e-01 -3.634793153870e-01 -3.562891185088e-01 -3.563346445021e-01 -3.543740756926e-01
9.025000000000e-01 -5.750052520433e-01 -3.555024657069e-01 -3.626677597917e-01 -3.554934517663e-01 -3.555388785357e-01 -3.535842453998e-01
9.027500000000e-01 -5.737193966168e-01 -3.547058961518e-01 -3.618553038266e-01 -3.546969023335e-01 -3.547422297625e-01 -3.527935426730e-01
9.030000000000e-01 -5.724321255946e-01 -3.539084458372e-01 -3.610419494829e-01 -3.538994721630e-01 -3.539447001353e-01 -3.520019694633e-01
9.032500000000e-01 -5.711434421531e-01 -3.531101167180e-01 -3.602276987544e-01 -3.531011632095e-01 -3.531462916090e-01 -3.512095277236e-01
9.035000000000e-01 -5.698533494720e-01 -3.523109107513e-01 -3.594125536369e-01 -3.523019774301e-01 -3.523470061410e-01 -3.504162194094e-01
9.037500000000e-01 -5.685618507343e-01 -3.515108298961e-01 -3.585965161284e-01 -3.515019167838e-01 -3.515468456905e-01 -3.496220464780e-01
9.040000000000e-01 -5.672689491267e-01 -3.507098761140e-01 -3.577795882292e-01 -3.507009832321e-01 -3.507458122191e-01 -3.488270108890e-01
9.042500000000e-01 -5.659746478396e-01 -3.499080513683e-01 -3.569617719418e-01 -3.498991787383e-01 -3.499439076906e-01 -3.480311146039e-01
9.045000000000e-01 -5.646789500661e-01 -3.491053576249e-01 -3.561430692710e-01 -3.490965052682e-01 -3.491411340707e-01 -3.472343595867e-01
9.047500000000e-01 -5.633818590035e-01 -3.483017968516e-01 -3.553234822235e-01 -3.482929647896e-01 -3.483374933275e-01 -3.464367478033e-01
9.050000000000e-01 -5.620833778522e-01 -3.474973710184e-01 -3.545030128085e-01 -3.474885592724e-01 -3.475329874312e-01 -3.456382812216e-01
9.052500000000e-01 -5.607835098159e-01 -3.466920820975e-01 -3.536816630373e-01 -3.466832906887e-01 -3.467276183542e-01 -3.448389618118e-01
9.055000000000e-01 -5.594822581022e-01 -3.458859320631e-01 -3.528594349233e-01 -3.458771610128e-01 -3.459213880709e-01 -3.440387915461e-01
9.057500000000e-01 -5.581796259215e-01 -3.450789228917e-01 -3.520363304823e-01 -3.450701722210e-01 -3.451142985579e-01 -3.432377723989e-01
9.060000000000e-01 -5.568756164882e-01 -3.442710565619e-01 -3.512123517321e-01 -3.442623262920e-01 -3.443063517940e-01 -3.424359063466e-01
9.062500000000e-01 -5.555702330196e-01 -3.434623350544e-01 -3.503875006926e-01 -3.434536252063e-01 -3.434975497601e-01 -3.416331953678e-01
9.065000000000e-01 -5.542634787367e-01 -3.426527603520e-01 -3.495617793861e-01 -3.426440709467e-01 -3.426878944392e-01 -3.408296414430e-01
9.067500000000e-01 -5.529553568637e-01 -3.418423344397e-01 -3.487351898368e-01 -3.418336654982e-01 -3.418773878164e-01 -3.400252465550e-01
9.070000000000e-01 -5.516458706285e-01 -3.410310593046e-01 -3.479077340713e-01 -3.410224108477e-01 -3.410660318789e-01 -3.392200126885e-01
9.072500000000e-01 -5.503350232618e-01 -3.402189369358e-01 -3.470794141182e-01 -3.402103089843e-01 -3.402538286160e-01 -3.384139418303e-01
9.075000000000e-01 -5.490228179982e-01 -3.394059693246e-01 -3.462502320083e-01 -3.393973618994e-01 -3.394407800194e-01 -3.376070359693e-01
9.077500000000e-01 -5.477092580753e-01 -3.385921584644e-01 -3.454201897745e-01 -3.385835715862e-01 -3.386268880825e-01 -3.367992970966e-01
9.080000000000e-01 -5.463943467343e-01 -3.377775063507e-01 -3.445892894519e-01 -3.377689400403e-01 -3.378121548010e-01 -3.359907272051e-01
9.082500000000e-01 -5.450780872195e-01 -3.369620149810e-01 -3.437575330778e-01 -3.369534692589e-01 -3.369965821725e-01 -3.351813282898e-01
9.085000000000e-01 -5.437604827788e-01 -3.361456863550e-01 -3.429249226914e-01 -3.361371612419e-01 -3.361801721971e-01 -3.343711023479e-01
9.087500000000e-01 -5.424415366631e-01 -3.353285224745e-01 -3.420914603342e-01 -3.353200179908e-01 -3.353629268765e-01 -3.335600513786e-01
9.090000000000e-01 -5.411212521269e-01 -3.345105253432e-01 -3.412571480499e-01 -3.345020415095e-01 -3.345448482148e-01 -3.327481773830e-01
9.092500000000e-01 -5.397996324278e-01 -3.336916969671e-01 -3.404219878839e-01 -3.336832338038e-01 -3.337259382180e-01 -3.319354823644e-01
9.095000000000e-01 -5.384766808267e-01 -3.328720393540e-01 -3.395859818843e-01 -3.328635968816e-01 -3.329061988942e-01 -3.311219683279e-01
9.097500000000e-01 -5.371524005879e-01 -3.320515545141e-01 -3.387491321008e-01 -3.320431327528e-01 -3.320856322537e-01 -3.303076372810e-01
9.100000000000e-01 -5.358267949790e-01 -3.312302444594e-01 -3.379114405855e-01 -3.312218434295e-01 -3.312642403088e-01 -3.294924912327e-01
9.102500000000e-01 -5.344998672707e-01 -3.304081112041e-01 -3.370729093925e-01 -3.303997309257e-01 -3.304420250737e-01 -3.286765321945e-01
9.105000000000e-01 -5.331716207372e-01 -3.295851567642e-01 -3.362335405780e-01 -3.295767972576e-01 -3.296189885647e-01 -3.278597621796e-01
9.107500000000e-01 -5.318420586557e-01 -3.287613831580e-01 -3.353933362002e-01 -3.287530444434e-01 -3.287951328003e-01 -3.270421832034e-01
9.110000000000e-01 -5.305111843067e-01 -3.279367924059e-01 -3.345522983194e-01 -3.279284745032e-01 -3.279704598010e-01 -3.262237972830e-01
9.112500000000e-01 -5.291790009742e-01 -3.271113865300e-01 -3.337104289982e-01 -3.271030894593e-01 -3.271449715891e-01 -3.254046064379e-01
9.115000000000e-01 -5.278455119451e-01 -3.262851675547e-01 -3.328677303009e-01 -3.262768913359e-01 -3.263186701892e-01 -3.245846126893e-01
9.117500000000e-01 -5.265107205096e-01 -3.254581375063e-01 -3.320242042942e-01 -3.254498821593e-01 -3.254915576278e-01 -3.237638180604e-01
9.120000000000e-01 -5.251746299613e-01 -3.246302984132e-01 -3.311798530467e-01 -3.246220639580e-01 -3.246636359334e-01 -3.229422245764e-01
9.122500000000e-01 -5.238372435967e-01 -3.238016523058e-01 -3.303346786289e-01 -3.237934387620e-01 -3.238349071367e-01 -3.221198342646e-01
9.125000000000e-01 -5.224985647160e-01 -3.229722012165e-01 -3.294886831137e-01 -3.229640086039e-01 -3.230053732701e-01 -3.212966491542e-01
9.127500000000e-01 -5.211585966219e-01 -3.221419471796e-01 -3.286418685758e-01 -3.221337755179e-01 -3.221750363682e-01 -3.204726712762e-01
9.130000000000e-01 -5.198173426207e-01 -3.213108922315e-01 -3.277942370920e-01 -3.213027415404e-01 -3.213438984677e-01 -3.196479026637e-01
9.132500000000e-01 -5.184748060219e-01 -3.204790384106e-01 -3.269457907412e-01 -3.204709087097e-01 -3.205119616069e-01 -3.188223453519e-01
9.135000000000e-01 -5.171309901381e-01 -3.196463877572e-01 -3.260965316041e-01 -3.196382790661e-01 -3.196792278267e-01 -3.179960013775e-01
9.137500000000e-01 -5.157858982850e-01 -3.188129423139e-01 -3.252464617637e-01 -3.188048546519e-01 -3.188456991693e-01 -3.171688727797e-01
9.140000000000e-01 -5.144395337815e-01 -3.179787041247e-01 -3.243955833049e-01 -3.179706375114e-01 -3.180113776794e-01 -3.163409615992e-01
9.142500000000e-01 -5.130918999495e-01 -3.171436752362e-01 -3.235438983146e-01 -3.171356296908e-01 -3.171762654035e-01 -3.155122698788e-01
9.145000000000e-01 -5.117430001143e-01 -3.163078576965e-01 -3.226914088817e-01 -3.162998332384e-01 -3.163403643900e-01 -3.146827996633e-01
9.147500000000e-01 -5.103928376042e-01 -3.154712535558e-01 -3.218381170972e-01 -3.154632502044e-01 -3.155036766893e-01 -3.138525529992e-01
9.150000000000e-01 -5.090414157504e-01 -3.146338648665e-01 -3.209840250540e-01 -3.146258826408e-01 -3.146662043538e-01 -3.130215319351e-01
9.152500000000e-01 -5.076887378875e-01 -3.137956936826e-01 -3.201291348471e-01 -3.137877326019e-01 -3.138279494379e-01 -3.121897385216e-01
9.155000000000e-01 -5.063348073531e-01 -3.129567420603e-01 -3.192734485733e-01 -3.129488021436e-01 -3.129889139979e-01 -3.113571748109e-01
9.157500000000e-01 -5.049796274880e-01 -3.121170120576e-01 -3.184169683315e-01 -3.121090933240e-01 -3.121491000919e-01 -3.105238428573e-01
9.160000000000e-01 -5.036232016358e-01 -3.112765057344e-01 -3.175596962227e-01 -3.112686082030e-01 -3.113085097802e-01 -3.096897447170e-01
9.162500000000e-01 -5.022655331434e-01 -3.104352251528e-01 -3.167016343497e-01 -3.104273488425e-01 -3.104671451249e-01 -3.088548824480e-01
9.165000000000e-01 -5.009066253608e-01 -3.095931723766e-01 -3.158427848172e-01 -3.095853173062e-01 -3.096250081900e-01 -3.080192581103e-01
9.167500000000e-01 -4.995464816408e-01 -3.087503494715e-01 -3.149831497321e-01 -3.087425156600e-01 -3.087821010414e-01 -3.071828737658e-01
9.170000000000e-01 -4.981851053395e-01 -3.079067585053e-01 -3.141227312032e-01 -3.078989459713e-01 -3.079384257471e-01 -3.063457314780e-01
9.172500000000e-01 -4.968224998160e-01 -3.070624015476e-01 -3.132615313410e-01 -3.070546103099e-01 -3.070939843769e-01 -3.055078333126e-01
9.175000000000e-01 -4.954586684324e-01 -3.062172806698e-01 -3.123995522583e-01 -3.062095107472e-01 -3.062487790025e-01 -3.046691813369e-01
9.177500000000e-01 -4.940936145538e-01 -3.053713979455e-01 -3.115367960697e-01 -3.053636493565e-01 -3.054028116975e-01 -3.038297776204e-01
9.180000000000e-01 -4.927273415483e-01 -3.045247554500e-01 -3.106732648916e-01 -3.045170282132e-01 -3.045560845374e-01 -3.029896242340e-01
9.182500000000e-01 -4.913598527871e-01 -3.036773552604e-01 -3.098089608425e-01 -3.036696493944e-01 -3.037085995995e-01 -3.021487232509e-01
9.185000000000e-01 -4.899911516443e-01 -3.028291994559e-01 -3.089438860429e-01 -3.028215149791e-01 -3.028603589633e-01 -3.013070767459e-01
9.187500000000e-01 -4.886212414970e-01 -3.019802901176e-01 -3.080780426150e-01 -3.019726270483e-01 -3.020113647099e-01 -3.004646867956e-01
9.190000000000e-01 -4.872501257253e-01 -3.011306293282e-01 -3.072114326831e-01 -3.011229876849e-01 -3.011616189225e-01 -2.996215554785e-01
9.192500000000e-01 -4.858778077125e-01 -3.002802191726e-01 -3.063440583732e-01 -3.002725989736e-01 -3.003111236858e-01 -2.987776848751e-01
9.195000000000e-01 -4.845042908444e-01 -2.994290617373e-01 -3.054759218134e-01 -2.994214630008e-01 -2.994598810867e-01 -2.979330770674e-01
9.197500000000e-01 -4.831295785102e-01 -2.985771591109e-01 -3.046070251338e-01 -2.985695818551e-01 -2.986078932139e-01 -2.970877341395e-01
9.200000000000e-01 -4.817536741018e-01 -2.977245133837e-01 -3.037373704661e-01 -2.977169576267e-01 -2.977551621580e-01 -2.962416581771e-01
9.202500000000e-01 -4.803765810139e-01 -2.968711266479e-01 -3.028669599440e-01 -2.968635924078e-01 -2.969016900114e-01 -2.953948512678e-01
9.205000000000e-01 -4.789983026448e-01 -2.960170009975e-01 -3.019957957033e-01 -2.960094882924e-01 -2.960474788682e-01 -2.945473155012e-01
9.207500000000e-01 -4.776188423948e-01 -2.951621385285e-01 -3.011238798814e-01 -2.951546473763e-01 -2.951925308246e-01 -2.936990529683e-01
9.210000000000e-01 -4.762382036679e-01 -2.943065413386e-01 -3.002512146177e-01 -2.942990717573e-01 -2.943368479785e-01 -2.928500657622e-01
9.212500000000e-01 -4.748563898706e-01 -2.934502115274e-01 -2.993778020534e-01 -2.934427635348e-01 -2.934804324297e-01 -2.920003559777e-01
9.215000000000e-01 -4.734734044123e-01 -2.925931511962e-01 -2.985036443317e-01 -2.925857248102e-01 -2.926232862797e-01 -2.911499257113e-01
9.217500000000e-01 -4.720892507055e-01 -2.917353624484e-01 -2.976287435975e-01 -2.917279576866e-01 -2.917654116320e-01 -2.902987770614e-01
9.220000000000e-01 -4.707039321653e-01 -2.908768473889e-01 -2.967531019978e-01 -2.908694642692e-01 -2.909068105917e-01 -2.894469121281e-01
9.222500000000e-01 -4.693174522100e-01 -2.900176081246e-01 -2.958767216811e-01 -2.900102466646e-01 -2.900474852661e-01 -2.885943330134e-01
9.225000000000e-01 -4.679298142606e-01 -2.891576467642e-01 -2.949996047980e-01 -2.891503069814e-01 -2.891874377639e-01 -2.877410418208e-01
9.227500000000e-01 -4.665410217408e-01 -2.882969654182e-01 -2.941217535009e-01 -2.882896473302e-01 -2.883266701958e-01 -2.868870406559e-01
9.230000000000e-01 -4.651510780775e-01 -2.874355661988e-01 -2.932431699440e-01 -2.874282698230e-01 -2.874651846742e-01 -2.860323316256e-01
9.232500000000e-01 -4.637599867001e-01 -2.865734512200e-01 -2.923638562834e-01 -2.865661765740e-01 -2.866029833134e-01 -2.851769168390e-01
9.235000000000e-01 -4.623677510410e-01 -2.857106225979e-01 -2.914838146769e-01 -2.857033696989e-01 -2.857400682294e-01 -2.843207984068e-01
9.237500000000e-01 -4.609743745355e-01 -2.848470824499e-01 -2.906030472842e-01 -2.848398513153e-01 -2.848764415402e-01 -2.834639784412e-01
9.240000000000e-01 -4.595798606215e-01 -2.839828328955e-01 -2.897215562667e-01 -2.839756235426e-01 -2.840121053652e-01 -2.826064590564e-01
9.242500000000e-01 -4.581842127399e-01 -2.831178760559e-01 -2.888393437879e-01 -2.831106885019e-01 -2.831470618260e-01 -2.817482423683e-01
9.245000000000e-01 -4.567874343343e-01 -2.822522140541e-01 -2.879564120127e-01 -2.822450483162e-01 -2.822813130455e-01 -2.808893304944e-01
9.247500000000e-01 -4.553895288512e-01 -2.813858490148e-01 -2.870727631082e-01 -2.813787051100e-01 -2.814148611489e-01 -2.800297255540e-01
9.250000000000e-01 -4.539904997396e-01 -2.805187830644e-01 -2.861883992430e-01 -2.805116610098e-01 -2.805477082626e-01 -2.791694296681e-01
9.252500000000e-01 -4.525903504515e-01 -2.796510183312e-01 -2.853033225877e-01 -2.796439181437e-01 -2.796798565152e-01 -2.783084449594e-01
9.255000000000e-01 -4.511890844418e-01 -2.787825569453e-01 -2.844175353144e-01 -2.787754786419e-01 -2.788113080368e-01 -2.774467735522e-01
9.257500000000e-01 -4.497867051679e-01 -2.779134010382e-01 -2.835310395973e-01 -2.779063446359e-01 -2.779420649593e-01 -2.765844175727e-01
9.260000000000e-01 -4.483832160901e-01 -2.770435527435e-01 -2.826438376122e-01 -2.770365182590e-01 -2.770721294164e-01 -2.757213791487e-01
9.262500000000e-01 -4.469786206711e-01 -2.761730141963e-01 -2.817559315367e-01 -2.761660016464e-01 -2.762015035436e-01 -2.748576604096e-01
9.265000000000e-01 -4.455729223769e-01 -2.753017875337e-01 -2.808673235500e-01 -2.752947969350e-01 -2.753301894778e-01 -2.739932634865e-01
9.267500000000e-01 -4.441661246757e-01 -2.744298748941e-01 -2.799780158335e-01 -2.744229062634e-01 -2.744581893580e-01 -2.731281905123e-01
9.270000000000e-01 -4.427582310389e-01 -2.735572784180e-01 -2.790880105698e-01 -2.735503317719e-01 -2.735855053247e-01 -2.722624436214e-01
9.272500000000e-01 -4.413492449401e-01 -2.726840002475e-01 -2.781973099437e-01 -2.726770756025e-01 -2.727121395201e-01 -2.713960249500e-01
9.275000000000e-01 -4.399391698559e-01 -2.718100425264e-01 -2.773059161414e-01 -2.718031398990e-01 -2.718380940883e-01 -2.705289366359e-01
9.277500000000e-01 -4.385280092656e-01 -2.709354074000e-01 -2.764138313511e-01 -2.709285268067e-01 -2.709633711749e-01 -2.696611808185e-01
9.280000000000e-01 -4.371157666510e-01 -2.700600970157e-01 -2.755210577625e-01 -2.700532384728e-01 -2.700879729272e-01 -2.687927596390e-01
9.282500000000e-01 -4.357024454966e-01 -2.691841135222e-01 -2.746275975672e-01 -2.691772770461e-01 -2.692119014945e-01 -2.679236752400e-01
9.285000000000e-01 -4.342880492898e-01 -2.683074590701e-01 -2.737334529585e-01 -2.683006446770e-01 -2.683351590273e-01 -2.670539297661e-01
9.287500000000e-01 -4.328725815204e-01 -2.674301358117e-01 -2.728386261314e-01 -2.674233435178e-01 -2.674577476781e-01 -2.661835253631e-01
9.290000000000e-01 -4.314560456809e-01 -2.665521459008e-01 -2.719431192825e-01 -2.665453757224e-01 -2.665796696011e-01 -2.653124641787e-01
9.292500000000e-01 -4.300384452666e-01 -2.656734914931e-01 -2.710469346102e-01 -2.656667434462e-01 -2.657009269520e-01 -2.644407483621e-01
9.295000000000e-01 -4.286197837751e-01 -2.647941747457e-01 -2.701500743146e-01 -2.647874488464e-01 -2.648215218882e-01 -2.635683800644e-01
9.297500000000e-01 -4.272000647069e-01 -2.639141978177e-01 -2.692525405975e-01 -2.639074940819e-01 -2.639414565689e-01 -2.626953614378e-01
9.300000000000e-01 -4.257792915651e-01 -2.630335628694e-01 -2.683543356624e-01 -2.630268813132e-01 -2.630607331548e-01 -2.618216946366e-01
9.302500000000e-01 -4.243574678552e-01 -2.621522720633e-01 -2.674554617144e-01 -2.621456127024e-01 -2.621793538083e-01 -2.609473818163e-01
9.305000000000e-01 -4.229345970853e-01 -2.612703275630e-01 -2.665559209603e-01 -2.612636904133e-01 -2.612973206935e-01 -2.600724251343e-01
9.307500000000e-01 -4.215106827664e-01 -2.603877315341e-01 -2.656557156087e-01 -2.603811166114e-01 -2.604146359761e-01 -2.591968267495e-01
9.310000000000e-01 -4.200857284118e-01 -2.595044861438e-01 -2.647548478697e-01 -2.594978934637e-01 -2.595313018233e-01 -2.583205888223e-01
9.312500000000e-01 -4.186597375374e-01 -2.586205935607e-01 -2.638533199551e-01 -2.586140231390e-01 -2.586473204041e-01 -2.574437135146e-01
9.315000000000e-01 -4.172327136618e-01 -2.577360559552e-01 -2.629511340785e-01 -2.577295078075e-01 -2.577626938891e-01 -2.565662029903e-01
9.317500000000e-01 -4.158046603059e-01 -2.568508754994e-01 -2.620482924549e-01 -2.568443496412e-01 -2.568774244506e-01 -2.556880594143e-01
9.320000000000e-01 -4.143755809933e-01 -2.559650543668e-01 -2.611447973011e-01 -2.559585508136e-01 -2.559915142622e-01 -2.548092849534e-01
9.322500000000e-01 -4.129454792502e-01 -2.550785947327e-01 -2.602406508356e-01 -2.550721134999e-01 -2.551049654994e-01 -2.539298817760e-01
9.325000000000e-01 -4.115143586051e-01 -2.541914987739e-01 -2.593358552784e-01 -2.541850398768e-01 -2.542177803393e-01 -2.530498520518e-01
9.327500000000e-01 -4.100822225893e-01 -2.533037686687e-01 -2.584304128512e-01 -2.532973321228e-01 -2.533299609604e-01 -2.521691979523e-01
9.330000000000e-01 -4.086490747363e-01 -2.524154065972e-01 -2.575243257772e-01 -2.524089924177e-01 -2.524415095429e-01 -2.512879216503e-01
9.332500000000e-01 -4.072149185824e-01 -2.515264147410e-01 -2.566175962816e-01 -2.515200229431e-01 -2.515524282687e-01 -2.504060253204e-01
9.335000000000e-01 -4.057797576662e-01 -2.506367952833e-01 -2.557102265907e-01 -2.506304258821e-01 -2.506627193211e-01 -2.495235111385e-01
9.337500000000e-01 -4.043435955287e-01 -2.497465504087e-01 -2.548022189327e-01 -2.497402034194e-01 -2.497723848851e-01 -2.486403812821e-01
9.340000000000e-01 -4.029064357136e-01 -2.488556823037e-01 -2.538935755373e-01 -2.488493577412e-01 -2.488814271471e-01 -2.477566379303e-01
9.342500000000e-01 -4.014682817671e-01 -2.479641931561e-01 -2.529842986360e-01 -2.479578910354e-01 -2.479898482953e-01 -2.468722832637e-01
9.345000000000e-01 -4.000291372372e-01 -2.470720851552e-01 -2.520743904616e-01 -2.470658054914e-01 -2.470976505192e-01 -2.459873194642e-01
9.347500000000e-01 -3.985890056753e-01 -2.461793604923e-01 -2.511638532487e-01 -2.461731033001e-01 -2.462048360102e-01 -2.451017487155e-01
9.350000000000e-01 -3.971478906348e-01 -2.452860213597e-01 -2.502526892333e-01 -2.452797866540e-01 -2.453114069609e-01 -2.442155732025e-01
9.352500000000e-01 -3.957057956712e-01 -2.443920699515e-01 -2.493409006532e-01 -2.443858577471e-01 -2.444173655656e-01 -2.433287951119e-01
9.355000000000e-01 -3.942627243429e-01 -2.434975084635e-01 -2.484284897475e-01 -2.434913187750e-01 -2.435227140203e-01 -2.424414166317e-01
9.357500000000e-01 -3.928186802106e-01 -2.426023390927e-01 -2.475154587572e-01 -2.425961719348e-01 -2.426274545222e-01 -2.415534399515e-01
9.360000000000e-01 -3.913736668372e-01 -2.417065640379e-01 -2.466018099246e-01 -2.417004194251e-01 -2.417315892702e-01 -2.406648672621e-01
9.362500000000e-01 -3.899276877882e-01 -2.408101854993e-01 -2.456875454935e-01 -2.408040634462e-01 -2.408351204647e-01 -2.397757007560e-01
9.365000000000e-01 -3.884807466314e-01 -2.399132056785e-01 -2.447726677095e-01 -2.399071061996e-01 -2.399380503077e-01 -2.388859426273e-01
9.367500000000e-01 -3.870328469369e-01 -2.390156267789e-01 -2.438571788195e-01 -2.390095498885e-01 -2.390403810027e-01 -2.379955950712e-01
9.370000000000e-01 -3.855839922774e-01 -2.381174510051e-01 -2.429410810723e-01 -2.381113967177e-01 -2.381421147545e-01 -2.371046602847e-01
9.372500000000e-01 -3.841341862277e-01 -2.372186805635e-01 -2.420243767177e-01 -2.372126488934e-01 -2.372432537696e-01 -2.362131404660e-01
9.375000000000e-01 -3.826834323651e-01 -2.363193176617e-01 -2.411070680075e-01 -2.363133086231e-01 -2.363438002560e-01 -2.353210378148e-01
9.377500000000e-01 -3.812317342691e-01 -2.354193645091e-01 -2.401891571947e-01 -2.354133781162e-01 -2.354437564232e-01 -2.344283545324e-01
9.380000000000e-01 -3.797790955218e-01 -2.345188233162e-01 -2.392706465340e-01 -2.345128595832e-01 -2.345431244820e-01 -2.335350928213e-01
9.382500000000e-01 -3.783255197073e-01 -2.336176962954e-01 -2.383515382815e-01 -2.336117552363e-01 -2.336419066448e-01 -2.326412548856e-01
9.385000000000e-01 -3.768710104122e-01 -2.327159856604e-01 -2.374318346950e-01 -2.327100672892e-01 -2.327401051256e-01 -2.317468429308e-01
9.387500000000e-01 -3.754155712253e-01 -2.318136936261e-01 -2.365115380336e-01 -2.318077979568e-01 -2.318377221396e-01 -2.308518591636e-01
9.390000000000e-01 -3.739592057378e-01 -2.309108224094e-01 -2.355906505580e-01 -2.309049494559e-01 -2.309347599037e-01 -2.299563057924e-01
9.392500000000e-01 -3.725019175431e-01 -2.300073742281e-01 -2.346691745302e-01 -2.300015240043e-01 -2.300312206363e-01 -2.290601850269e-01
9.395000000000e-01 -3.710437102370e-01 -2.291033513020e-01 -2.337471122138e-01 -2.290975238215e-01 -2.291271065568e-01 -2.281634990781e-01
9.397500000000e-01 -3.695845874175e-01 -2.281987558518e-01 -2.328244658741e-01 -2.281929511285e-01 -2.282224198868e-01 -2.272662501586e-01
9.400000000000e-01 -3.681245526846e-01 -2.272935901001e-01 -2.319012377776e-01 -2.272878081476e-01 -2.273171628485e-01 -2.263684404823e-01
9.402500000000e-01 -3.666636096412e-01 -2.263878562706e-01 -2.309774301922e-01 -2.263820971027e-01 -2.264113376663e-01 -2.254700722643e-01
9.405000000000e-01 -3.652017618916e-01 -2.254815565887e-01 -2.300530453876e-01 -2.254758202188e-01 -2.255049465654e-01 -2.245711477213e-01
9.407500000000e-01 -3.637390130430e-01 -2.245746932811e-01 -2.291280856346e-01 -2.245689797227e-01 -2.245979917729e-01 -2.236716690713e-01
9.410000000000e-01 -3.622753667046e-01 -2.236672685758e-01 -2.282025532057e-01 -2.236615778424e-01 -2.236904755171e-01 -2.227716385337e-01
9.412500000000e-01 -3.608108264876e-01 -2.227592847025e-01 -2.272764503747e-01 -2.227536168075e-01 -2.227824000277e-01 -2.218710583292e-01
9.415000000000e-01 -3.593453960059e-01 -2.218507438920e-01 -2.263497794169e-01 -2.218450988488e-01 -2.218737675359e-01 -2.209699306800e-01
9.417500000000e-01 -3.578790788751e-01 -2.209416483768e-01 -2.254225426090e-01 -2.209360261985e-01 -2.209645802742e-01 -2.200682578094e-01
9.420000000000e-01 -3.564118787132e-01 -2.200320003905e-01 -2.244947422291e-01 -2.200264010905e-01 -2.200548404766e-01 -2.191660419423e-01
9.422500000000e-01 -3.549437991406e-01 -2.191218021684e-01 -2.235663805569e-01 -2.191162257597e-01 -2.191445503786e-01 -2.182632853047e-01
9.425000000000e-01 -3.534748437793e-01 -2.182110559470e-01 -2.226374598734e-01 -2.182055024428e-01 -2.182337122167e-01 -2.173599901242e-01
9.427500000000e-01 -3.520050162540e-01 -2.172997639641e-01 -2.217079824608e-01 -2.172942333775e-01 -2.173223282291e-01 -2.164561586295e-01
9.430000000000e-01 -3.505343201912e-01 -2.163879284592e-01 -2.207779506030e-01 -2.163824208030e-01 -2.164104006554e-01 -2.155517930508e-01
9.432500000000e-01 -3.490627592200e-01 -2.154755516727e-01 -2.198473665853e-01 -2.154700669600e-01 -2.154979317364e-01 -2.146468956194e-01
9.435000000000e-01 -3.475903369711e-01 -2.145626358469e-01 -2.189162326941e-01 -2.145571740905e-01 -2.145849237144e-01 -2.137414685682e-01
9.437500000000e-01 -3.461170570775e-01 -2.136491832251e-01 -2.179845512176e-01 -2.136437444379e-01 -2.136713788330e-01 -2.128355141311e-01
9.440000000000e-01 -3.446429231745e-01 -2.127351960520e-01 -2.170523244450e-01 -2.127297802466e-01 -2.127572993371e-01 -2.119290345436e-01
9.442500000000e-01 -3.431679388994e-01 -2.118206765737e-01 -2.161195546671e-01 -2.118152837630e-01 -2.118426874731e-01 -2.110220320423e-01
9.445000000000e-01 -3.416921078915e-01 -2.109056270377e-01 -2.151862441760e-01 -2.109002572343e-01 -2.109275454886e-01 -2.101145088650e-01
9.447500000000e-01 -3.402154337922e-01 -2.099900496928e-01 -2.142523952652e-01 -2.099847029092e-01 -2.100118756325e-01 -2.092064672511e-01
9.450000000000e-01 -3.387379202453e-01 -2.090739467891e-01 -2.133180102296e-01 -2.090686230379e-01 -2.090956801554e-01 -2.082979094410e-01
9.452500000000e-01 -3.372595708962e-01 -2.081573205780e-01 -2.123830913653e-01 -2.081520198716e-01 -2.081789613087e-01 -2.073888376766e-01
9.455000000000e-01 -3.357803893925e-01 -2.072401733124e-01 -2.114476409699e-01 -2.072348956632e-01 -2.072617213455e-01 -2.064792542008e-01
9.457500000000e-01 -3.343003793843e-01 -2.063225072462e-01 -2.105116613423e-01 -2.063172526666e-01 -2.063439625200e-01 -2.055691612579e-01
9.460000000000e-01 -3.328195445230e-01 -2.054043246349e-01 -2.095751547827e-01 -2.053990931372e-01 -2.054256870880e-01 -2.046585610936e-01
9.462500000000e-01 -3.313378884626e-01 -2.044856277353e-01 -2.086381235928e-01 -2.044804193317e-01 -2.045068973062e-01 -2.037474559547e-01
9.465000000000e-01 -3.298554148588e-01 -2.035664188052e-01 -2.077005700753e-01 -2.035612335080e-01 -2.035875954330e-01 -2.028358480891e-01
9.467500000000e-01 -3.283721273697e-01 -2.026467001041e-01 -2.067624965345e-01 -2.026415379253e-01 -2.026677837279e-01 -2.019237397463e-01
9.470000000000e-01 -3.268880296550e-01 -2.017264738925e-01 -2.058239052759e-01 -2.017213348442e-01 -2.017474644516e-01 -2.010111331767e-01
9.472500000000e-01 -3.254031253765e-01 -2.008057424323e-01 -2.048847986065e-01 -2.008006265266e-01 -2.008266398662e-01 -2.000980306321e-01
9.475000000000e-01 -3.239174181982e-01 -1.998845079866e-01 -2.039451788342e-01 -1.998794152354e-01 -1.999053122352e-01 -1.991844343655e-01
9.477500000000e-01 -3.224309117858e-01 -1.989627728199e-01 -2.030050482686e-01 -1.989577032350e-01 -1.989834838231e-01 -1.982703466311e-01
9.480000000000e-01 -3.209436098072e-01 -1.980405391979e-01 -2.020644092204e-01 -1.980354927912e-01 -1.980611568959e-01 -1.973557696844e-01
9.482500000000e-01 -3.194555159322e-01 -1.971178093875e-01 -2.011232640017e-01 -1.971127861708e-01 -1.971383337208e-01 -1.964407057819e-01
9.485000000000e-01 -3.179666338324e-01 -1.961945856570e-01 -2.001816149257e-01 -1.961895856420e-01 -1.962150165661e-01 -1.955251571815e-01
9.487500000000e-01 -3.164769671817e-01 -1.952708702758e-01 -1.992394643071e-01 -1.952658934742e-01 -1.952912077016e-01 -1.946091261422e-01
9.490000000000e-01 -3.149865196553e-01 -1.943466655146e-01 -1.982968144617e-01 -1.943417119381e-01 -1.943669093982e-01 -1.936926149242e-01
9.492500000000e-01 -3.134952949311e-01 -1.934219736455e-01 -1.973536677066e-01 -1.934170433054e-01 -1.934421239282e-01 -1.927756257890e-01
9.495000000000e-01 -3.120032966885e-01 -1.924967969416e-01 -1.964100263601e-01 -1.924918898495e-01 -1.925168535647e-01 -1.918581609991e-01
9.497500000000e-01 -3.105105286086e-01 -1.915711376773e-01 -1.954658927421e-01 -1.915662538446e-01 -1.915911005826e-01 -1.909402228182e-01
9.500000000000e-01 -3.090169943750e-01 -1.906449981282e-01 -1.945212691732e-01 -1.906401375663e-01 -1.906648672576e-01 -1.900218135113e-01
9.502500000000e-01 -3.075226976726e-01 -1.897183805712e-01 -1.935761579758e-01 -1.897135432915e-01 -1.897381558669e-01 -1.891029353445e-01
9.505000000000e-01 -3.060276421885e-01 -1.887912872845e-01 -1.926305614731e-01 -1.887864732980e-01 -1.888109686888e-01 -1.881835905849e-01
9.507500000000e-01 -3.045318316116e-01 -1.878637205473e-01 -1.916844819898e-01 -1.878589298654e-01 -1.878833080027e-01 -1.872637815011e-01
9.510000000000e-01 -3.030352696328e-01 -1.869356826400e-01 -1.907379218517e-01 -1.869309152738e-01 -1.869551760893e-01 -1.863435103625e-01
9.512500000000e-01 -3.015379599445e-01 -1.860071758444e-01 -1.897908833858e-01 -1.860024318049e-01 -1.860265752306e-01 -1.854227794398e-01
9.515000000000e-01 -3.000399062413e-01 -1.850782024433e-01 -1.888433689204e-01 -1.850734817416e-01 -1.850975077097e-01 -1.845015910049e-01
9.517500000000e-01 -2.985411122194e-01 -1.841487647208e-01 -1.878953807849e-01 -1.841440673679e-01 -1.841679758107e-01 -1.835799473306e-01
9.520000000000e-01 -2.970415815770e-01 -1.832188649621e-01 -1.869469213102e-01 -1.832141909688e-01 -1.832379818192e-01 -1.826578506910e-01
9.522500000000e-01 -2.955413180140e-01 -1.822885054536e-01 -1.859979928279e-01 -1.822838548309e-01 -1.823075280219e-01 -1.817353033614e-01
9.525000000000e-01 -2.940403252323e-01 -1.813576884830e-01 -1.850485976713e-01 -1.813530612415e-01 -1.813766167064e-01 -1.808123076179e-01
9.527500000000e-01 -2.925386069353e-01 -1.804264163389e-01 -1.840987381745e-01 -1.804218124895e-01 -1.804452501617e-01 -1.798888657381e-01
9.530000000000e-01 -2.910361668283e-01 -1.794946913112e-01 -1.831484166730e-01 -1.794901108645e-01 -1.795134306781e-01 -1.789649800003e-01
9.532500000000e-01 -2.895330086184e-01 -1.785625156911e-01 -1.821976355034e-01 -1.785579586577e-01 -1.785811605466e-01 -1.780406526843e-01
9.535000000000e-01 -2.880291360147e-01 -1.776298917707e-01 -1.812463970035e-01 -1.776253581611e-01 -1.776484420599e-01 -1.771158860707e-01
9.537500000000e-01 -2.865245527278e-01 -1.766968218434e-01 -1.802947035122e-01 -1.766923116681e-01 -1.767152775113e-01 -1.761906824412e-01
9.540000000000e-01 -2.850192624699e-01 -1.757633082035e-01 -1.793425573697e-01 -1.757588214730e-01 -1.757816691957e-01 -1.752650440787e-01
9.542500000000e-01 -2.835132689555e-01 -1.748293531468e-01 -1.783899609172e-01 -1.748248898715e-01 -1.748476194089e-01 -1.743389732671e-01
9.545000000000e-01 -2.820065759001e-01 -1.738949589700e-01 -1.774369164971e-01 -1.738905191602e-01 -1.739131304477e-01 -1.734124722915e-01
9.547500000000e-01 -2.804991870216e-01 -1.729601279708e-01 -1.764834264529e-01 -1.729557116367e-01 -1.729782046102e-01 -1.724855434378e-01
9.550000000000e-01 -2.789911060393e-01 -1.720248624483e-01 -1.755294931293e-01 -1.720204696002e-01 -1.720428441957e-01 -1.715581889932e-01
9.552500000000e-01 -2.774823366740e-01 -1.710891647026e-01 -1.745751188722e-01 -1.710847953505e-01 -1.711070515044e-01 -1.706304112458e-01
9.555000000000e-01 -2.759728826487e-01 -1.701530370347e-01 -1.736203060284e-01 -1.701486911888e-01 -1.701708288377e-01 -1.697022124849e-01
9.557500000000e-01 -2.744627476879e-01 -1.692164817470e-01 -1.726650569461e-01 -1.692121594172e-01 -1.692341784980e-01 -1.687735950006e-01
9.560000000000e-01 -2.729519355174e-01 -1.682795011428e-01 -1.717093739744e-01 -1.682752023392e-01 -1.682971027891e-01 -1.678445610842e-01
9.562500000000e-01 -2.714404498651e-01 -1.673420975265e-01 -1.707532594635e-01 -1.673378222590e-01 -1.673596040154e-01 -1.669151130280e-01
9.565000000000e-01 -2.699282944605e-01 -1.664042732037e-01 -1.697967157648e-01 -1.664000214821e-01 -1.664216844828e-01 -1.659852531254e-01
9.567500000000e-01 -2.684154730347e-01 -1.654660304810e-01 -1.688397452309e-01 -1.654618023150e-01 -1.654833464981e-01 -1.650549836707e-01
9.570000000000e-01 -2.669019893204e-01 -1.645273716660e-01 -1.678823502152e-01 -1.645231670655e-01 -1.645445923691e-01 -1.641243069593e-01
9.572500000000e-01 -2.653878470519e-01 -1.635882990674e-01 -1.669245330724e-01 -1.635841180420e-01 -1.636054244048e-01 -1.631932252874e-01
9.575000000000e-01 -2.638730499653e-01 -1.626488149951e-01 -1.659662961582e-01 -1.626446575543e-01 -1.626658449152e-01 -1.622617409525e-01
9.577500000000e-01 -2.623576017983e-01 -1.617089217598e-01 -1.650076418296e-01 -1.617047879133e-01 -1.617258562113e-01 -1.613298562528e-01
9.580000000000e-01 -2.608415062899e-01 -1.607686216734e-01 -1.640485724442e-01 -1.607645114307e-01 -1.607854606053e-01 -1.603975734878e-01
9.582500000000e-01 -2.593247671811e-01 -1.598279170488e-01 -1.630890903610e-01 -1.598238304193e-01 -1.598446604102e-01 -1.594648949576e-01
9.585000000000e-01 -2.578073882140e-01 -1.588868102000e-01 -1.621291979400e-01 -1.588827471931e-01 -1.589034579403e-01 -1.585318229638e-01
9.587500000000e-01 -2.562893731330e-01 -1.579453034420e-01 -1.611688975422e-01 -1.579412640670e-01 -1.579618555108e-01 -1.575983598084e-01
9.590000000000e-01 -2.547707256834e-01 -1.570033990907e-01 -1.602081915297e-01 -1.569993833568e-01 -1.570198554377e-01 -1.566645077947e-01
9.592500000000e-01 -2.532514496123e-01 -1.560610994632e-01 -1.592470822656e-01 -1.560571073797e-01 -1.560774600385e-01 -1.557302692269e-01
9.595000000000e-01 -2.517315486685e-01 -1.551184068775e-01 -1.582855721141e-01 -1.551144384535e-01 -1.551346716314e-01 -1.547956464101e-01
9.597500000000e-01 -2.502110266021e-01 -1.541753236527e-01 -1.573236634403e-01 -1.541713788972e-01 -1.541914925356e-01 -1.538606416505e-01
9.600000000000e-01 -2.486898871649e-01 -1.532318521087e-01 -1.563613586103e-01 -1.532279310309e-01 -1.532479250713e-01 -1.529252572551e-01
9.602500000000e-01 -2.471681341101e-01 -1.522879945666e-01 -1.553986599916e-01 -1.522840971753e-01 -1.523039715599e-01 -1.519894955318e-01
9.605000000000e-01 -2.456457711925e-01 -1.513437533485e-01 -1.544355699521e-01 -1.513398796526e-01 -1.513596343235e-01 -1.510533587895e-01
9.607500000000e-01 -2.441228021683e-01 -1.503991307773e-01 -1.534720908611e-01 -1.503952807858e-01 -1.504149156855e-01 -1.501168493380e-01
9.610000000000e-01 -2.425992307954e-01 -1.494541291769e-01 -1.525082250889e-01 -1.494503028986e-01 -1.494698179700e-01 -1.491799694882e-01
9.612500000000e-01 -2.410750608331e-01 -1.485087508725e-01 -1.515439750068e-01 -1.485049483159e-01 -1.485243435021e-01 -1.482427215516e-01
9.615000000000e-01 -2.395502960419e-01 -1.475629981898e-01 -1.505793429867e-01 -1.475592193637e-01 -1.475784946080e-01 -1.473051078408e-01
9.617500000000e-01 -2.380249401843e-01 -1.466168734557e-01 -1.496143314021e-01 -1.466131183687e-01 -1.466322736149e-01 -1.463671306694e-01
9.620000000000e-01 -2.364989970237e-01 -1.456703789982e-01 -1.486489426268e-01 -1.456666476588e-01 -1.456856828507e-01 -1.454287923515e-01
9.622500000000e-01 -2.349724703254e-01 -1.447235171459e-01 -1.476831790362e-01 -1.447198095627e-01 -1.447387246445e-01 -1.444900952026e-01
9.625000000000e-01 -2.334453638560e-01 -1.437762902286e-01 -1.467170430063e-01 -1.437726064100e-01 -1.437914013263e-01 -1.435510415388e-01
9.627500000000e-01 -2.319176813832e-01 -1.428287005769e-01 -1.457505369142e-01 -1.428250405313e-01 -1.428437152268e-01 -1.426116336770e-01
9.630000000000e-01 -2.303894266767e-01 -1.418807505225e-01 -1.447836631377e-01 -1.418771142582e-01 -1.418956686781e-01 -1.416718739352e-01
9.632500000000e-01 -2.288606035070e-01 -1.409324423979e-01 -1.438164240559e-01 -1.409288299231e-01 -1.409472640127e-01 -1.407317646321e-01
9.635000000000e-01 -2.273312156467e-01 -1.399837785365e-01 -1.428488220487e-01 -1.399801898595e-01 -1.399985035644e-01 -1.397913080874e-01
9.637500000000e-01 -2.258012668691e-01 -1.390347612727e-01 -1.418808594967e-01 -1.390311964015e-01 -1.390493896678e-01 -1.388505066215e-01
9.640000000000e-01 -2.242707609494e-01 -1.380853929418e-01 -1.409125387819e-01 -1.380818518844e-01 -1.380999246583e-01 -1.379093625558e-01
9.642500000000e-01 -2.227397016638e-01 -1.371356758798e-01 -1.399438622868e-01 -1.371321586444e-01 -1.371501108724e-01 -1.369678782125e-01
9.645000000000e-01 -2.212080927903e-01 -1.361856124240e-01 -1.389748323950e-01 -1.361821190185e-01 -1.361999506473e-01 -1.360260559145e-01
9.647500000000e-01 -2.196759381077e-01 -1.352352049122e-01 -1.380054514910e-01 -1.352317353445e-01 -1.352494463212e-01 -1.350838979858e-01
9.650000000000e-01 -2.181432413965e-01 -1.342844556833e-01 -1.370357219603e-01 -1.342810099613e-01 -1.342986002334e-01 -1.341414067509e-01
9.652500000000e-01 -2.166100064387e-01 -1.333333670770e-01 -1.360656461891e-01 -1.333299452084e-01 -1.333474147235e-01 -1.331985845355e-01
9.655000000000e-01 -2.150762370172e-01 -1.323819414340e-01 -1.350952265645e-01 -1.323785434265e-01 -1.323958921325e-01 -1.322554336658e-01
9.657500000000e-01 -2.135419369163e-01 -1.314301810957e-01 -1.341244654748e-01 -1.314268069570e-01 -1.314440348022e-01 -1.313119564690e-01
9.660000000000e-01 -2.120071099220e-01 -1.304780884045e-01 -1.331533653087e-01 -1.304747381422e-01 -1.304918450750e-01 -1.303681552730e-01
9.662500000000e-01 -2.104717598213e-01 -1.295256657035e-01 -1.321819284563e-01 -1.295223393251e-01 -1.295393252945e-01 -1.294240324065e-01
9.665000000000e-01 -2.089358904025e-01 -1.285729153368e-01 -1.312101573080e-01 -1.285696128499e-01 -1.285864778048e-01 -1.284795901991e-01
9.667500000000e-01 -2.073995054549e-01 -1.276198396493e-01 -1.302380542557e-01 -1.276165610612e-01 -1.276333049511e-01 -1.275348309811e-01
9.670000000000e-01 -2.058626087698e-01 -1.266664409868e-01 -1.292656216915e-01 -1.266631863049e-01 -1.266798090794e-01 -1.265897570836e-01
9.672500000000e-01 -2.043252041393e-01 -1.257127216957e-01 -1.282928620089e-01 -1.257094909274e-01 -1.257259925366e-01 -1.256443708384e-01
9.675000000000e-01 -2.027872953565e-01 -1.247586841236e-01 -1.273197776019e-01 -1.247554772760e-01 -1.247718576701e-01 -1.246986745782e-01
9.677500000000e-01 -2.012488862162e-01 -1.238043306187e-01 -1.263463708656e-01 -1.238011476990e-01 -1.238174068284e-01 -1.237526706364e-01
9.680000000000e-01 -1.997099805144e-01 -1.228496635299e-01 -1.253726441957e-01 -1.228465045453e-01 -1.228626423609e-01 -1.228063613472e-01
9.682500000000e-01 -1.981705820481e-01 -1.218946852071e-01 -1.243985999888e-01 -1.218915501647e-01 -1.219075666176e-01 -1.218597490456e-01
9.685000000000e-01 -1.966306946154e-01 -1.209393980011e-01 -1.234242406425e-01 -1.209362869078e-01 -1.209521819495e-01 -1.209128360671e-01
9.687500000000e-01 -1.950903220162e-01 -1.199838042632e-01 -1.224495685549e-01 -1.199807171260e-01 -1.199964907081e-01 -1.199656247482e-01
9.690000000000e-01 -1.935494680508e-01 -1.190279063458e-01 -1.214745861252e-01 -1.190248431716e-01 -1.190404952461e-01 -1.190181174261e-01
9.692500000000e-01 -1.920081365215e-01 -1.180717066018e-01 -1.204992957532e-01 -1.180686673975e-01 -1.180841979167e-01 -1.180703164386e-01
9.695000000000e-01 -1.904663312312e-01 -1.171152073852e-01 -1.195236998397e-01 -1.171121921574e-01 -1.171276010739e-01 -1.171222241243e-01
9.697500000000e-01 -1.889240559841e-01 -1.161584110505e-01 -1.185478007862e-01 -1.161554198059e-01 -1.161707070725e-01 -1.161738428225e-01
9.700000000000e-01 -1.873813145858e-01 -1.152013199531e-01 -1.175716009948e-01 -1.151983526985e-01 -1.152135182683e-01 -1.152251748734e-01
9.702500000000e-01 -1.858381108426e-01 -1.142439364491e-01 -1.165951028688e-01 -1.142409931910e-01 -1.142560370176e-01 -1.142762226176e-01
9.705000000000e-01 -1.842944485623e-01 -1.132862628955e-01 -1.156183088118e-01 -1.132833436405e-01 -1.132982656775e-01 -1.133269883966e-01
9.707500000000e-01 -1.827503315539e-01 -1.123283016499e-01 -1.146412212284e-01 -1.123254064044e-01 -1.123402066058e-01 -1.123774745525e-01
9.710000000000e-01 -1.812057636272e-01 -1.113700550708e-01 -1.136638425241e-01 -1.113671838412e-01 -1.113818621614e-01 -1.114276834281e-01
9.712500000000e-01 -1.796607485932e-01 -1.104115255172e-01 -1.126861751050e-01 -1.104086783099e-01 -1.104232347035e-01 -1.104776173671e-01
9.715000000000e-01 -1.781152902642e-01 -1.094527153492e-01 -1.117082213780e-01 -1.094498921704e-01 -1.094643265922e-01 -1.095272787134e-01
9.717500000000e-01 -1.765693924535e-01 -1.084936269272e-01 -1.107299837506e-01 -1.084908277832e-01 -1.085051401885e-01 -1.085766698121e-01
9.720000000000e-01 -1.750230589753e-01 -1.075342626128e-01 -1.097514646312e-01 -1.075314875097e-01 -1.075456778540e-01 -1.076257930087e-01
9.722500000000e-01 -1.734762936451e-01 -1.065746247678e-01 -1.087726664290e-01 -1.065718737119e-01 -1.065859419508e-01 -1.066746506493e-01
9.725000000000e-01 -1.719291002794e-01 -1.056147157552e-01 -1.077935915539e-01 -1.056119887524e-01 -1.056259348421e-01 -1.057232450809e-01
9.727500000000e-01 -1.703814826957e-01 -1.046545379385e-01 -1.068142424162e-01 -1.046518349947e-01 -1.046656588915e-01 -1.047715786508e-01
9.730000000000e-01 -1.688334447127e-01 -1.036940936817e-01 -1.058346214274e-01 -1.036914148031e-01 -1.037051164636e-01 -1.038196537073e-01
9.732500000000e-01 -1.672849901500e-01 -1.027333853499e-01 -1.048547309993e-01 -1.027307305421e-01 -1.027443099234e-01 -1.028674725991e-01
9.735000000000e-01 -1.657361228281e-01 -1.017724153085e-01 -1.038745735448e-01 -1.017697845775e-01 -1.017832416367e-01 -1.019150376756e-01
9.737500000000e-01 -1.641868465689e-01 -1.008111859240e-01 -1.028941514771e-01 -1.008085792755e-01 -1.008219139701e-01 -1.009623512869e-01
9.740000000000e-01 -1.626371651949e-01 -9.984969956316e-02 -1.019134672104e-01 -9.984711700278e-02 -9.986032929075e-02 -1.000094157837e-01
9.742500000000e-01 -1.610870825298e-01 -9.888795859368e-02 -1.009325231594e-01 -9.888540012711e-02 -9.889848996647e-02 -9.905623351713e-02
9.745000000000e-01 -1.595366023984e-01 -9.792596538385e-02 -9.995132173964e-02 -9.792343101667e-02 -9.793639836584e-02 -9.810280683918e-02
9.747500000000e-01 -1.579857286264e-01 -9.696372230261e-02 -9.896986536717e-02 -9.696121204034e-02 -9.697405685799e-02 -9.714913810230e-02
9.750000000000e-01 -1.564344650402e-01 -9.600123171960e-02 -9.798815645883e-02 -9.599874556769e-02 -9.601146781283e-02 -9.619522965958e-02
9.752500000000e-01 -1.548828154676e-01 -9.503849600507e-02 -9.700619743209e-02 -9.503603396890e-02 -9.504863360086e-02 -9.524108386470e-02
9.755000000000e-01 -1.533307837370e-01 -9.407551752993e-02 -9.602399070505e-02 -9.407307961488e-02 -9.408555659319e-02 -9.428670307191e-02
9.757500000000e-01 -1.517783736779e-01 -9.311229866574e-02 -9.504153869650e-02 -9.310988487701e-02 -9.312223916160e-02 -9.333208963605e-02
9.760000000000e-01 -1.502255891207e-01 -9.214884178466e-02 -9.405884382589e-02 -9.214645212746e-02 -9.215868367853e-02 -9.237724591253e-02
9.762500000000e-01 -1.486724338970e-01 -9.118514925951e-02 -9.307590851329e-02 -9.118278373902e-02 -9.119489251702e-02 -9.142217425735e-02
9.765000000000e-01 -1.471189118386e-01 -9.022122346371e-02 -9.209273517935e-02 -9.021888208501e-02 -9.023086805068e-02 -9.046687702704e-02
9.767500000000e-01 -1.455650267791e-01 -8.925706677134e-02 -9.110932624545e-02 -8.925474953954e-02 -8.926661265393e-02 -8.951135657871e-02
9.770000000000e-01 -1.440107825522e-01 -8.829268155703e-02 -9.012568413352e-02 -8.829038847703e-02 -8.830212870151e-02 -8.855561526999e-02
9.772500000000e-01 -1.424561829931e-01 -8.732807019603e-02 -8.914181126612e-02 -8.732580127275e-02 -8.733741856897e-02 -8.759965545911e-02
9.775000000000e-01 -1.409012319376e-01 -8.636323506424e-02 -8.815771006648e-02 -8.636099030255e-02 -8.637248463245e-02 -8.664347950478e-02
9.777500000000e-01 -1.393459332222e-01 -8.539817853808e-02 -8.717338295832e-02 -8.539595794280e-02 -8.540732926862e-02 -8.568708976627e-02
9.780000000000e-01 -1.377902906846e-01 -8.443290299461e-02 -8.618883236608e-02 -8.443070657042e-02 -8.444195485476e-02 -8.473048860339e-02
9.782500000000e-01 -1.362343081633e-01 -8.346741081143e-02 -8.520406071471e-02 -8.346523856304e-02 -8.347636376865e-02 -8.377367837646e-02
9.785000000000e-01 -1.346779894971e-01 -8.250170436674e-02 -8.421907042979e-02 -8.249955629873e-02 -8.251055838883e-02 -8.281666144630e-02
9.787500000000e-01 -1.331213385265e-01 -8.153578603934e-02 -8.323386393746e-02 -8.153366215631e-02 -8.154454109426e-02 -8.185944017426e-02
9.790000000000e-01 -1.315643590923e-01 -8.056965820852e-02 -8.224844366446e-02 -8.056755851498e-02 -8.057831426448e-02 -8.090201692219e-02
9.792500000000e-01 -1.300070550361e-01 -7.960332325418e-02 -8.126281203806e-02 -7.960124775448e-02 -7.961188027966e-02 -7.994439405243e-02
9.795000000000e-01 -1.284494302003e-01 -7.863678355676e-02 -8.027697148615e-02 -7.863473225530e-02 -7.864524152044e-02 -7.898657392783e-02
9.797500000000e-01 -1.268914884283e-01 -7.767004149723e-02 -7.929092443715e-02 -7.766801439836e-02 -7.767840036806e-02 -7.802855891171e-02
9.800000000000e-01 -1.253332335643e-01 -7.670309945715e-02 -7.830467332000e-02 -7.670109656508e-02 -7.671135920427e-02 -7.707035136788e-02
9.802500000000e-01 -1.237746694530e-01 -7.573595981855e-02 -7.731822056422e-02 -7.573398113752e-02 -7.574412041139e-02 -7.611195366061e-02
9.805000000000e-01 -1.222157999399e-01 -7.476862496403e-02 -7.633156859991e-02 -7.476667049816e-02 -7.477668637226e-02 -7.515336815467e-02
9.807500000000e-01 -1.206566288715e-01 -7.380109727670e-02 -7.534471985761e-02 -7.379916703008e-02 -7.380905947018e-02 -7.419459721526e-02
9.810000000000e-01 -1.190971600948e-01 -7.283337914017e-02 -7.435767676847e-02 -7.283147311677e-02 -7.284124208902e-02 -7.323564320806e-02
9.812500000000e-01 -1.175373974578e-01 -7.186547293861e-02 -7.337044176411e-02 -7.186359114242e-02 -7.187323661320e-02 -7.227650849919e-02
9.815000000000e-01 -1.159773448090e-01 -7.089738105666e-02 -7.238301727667e-02 -7.089552349152e-02 -7.090504542759e-02 -7.131719545522e-02
9.817500000000e-01 -1.144170059976e-01 -6.992910587945e-02 -7.139540573883e-02 -6.992727254922e-02 -6.993667091753e-02 -7.035770644316e-02
9.820000000000e-01 -1.128563848734e-01 -6.896064979262e-02 -7.040760958377e-02 -6.895884070113e-02 -6.896811546895e-02 -6.939804383045e-02
9.822500000000e-01 -1.112954852875e-01 -6.799201518230e-02 -6.941963124512e-02 -6.799023033321e-02 -6.799938146817e-02 -6.843820998497e-02
9.825000000000e-01 -1.097343110910e-01 -6.702320443510e-02 -6.843147315705e-02 -6.702144383208e-02 -6.703047130210e-02 -6.747820727500e-02
9.827500000000e-01 -1.081728661361e-01 -6.605421993809e-02 -6.744313775422e-02 -6.605248358474e-02 -6.606138735800e-02 -6.651803806927e-02
9.830000000000e-01 -1.066111542753e-01 -6.508506407884e-02 -6.645462747177e-02 -6.508335197868e-02 -6.509213202370e-02 -6.555770473690e-02
9.832500000000e-01 -1.050491793620e-01 -6.411573924535e-02 -6.546594474529e-02 -6.411405140185e-02 -6.412270768743e-02 -6.459720964740e-02
9.835000000000e-01 -1.034869452504e-01 -6.314624782612e-02 -6.447709201084e-02 -6.314458424272e-02 -6.315311673792e-02 -6.363655517071e-02
9.837500000000e-01 -1.019244557950e-01 -6.217659221006e-02 -6.348807170501e-02 -6.217495289006e-02 -6.218336156435e-02 -6.267574367714e-02
9.840000000000e-01 -1.003617148512e-01 -6.120677478655e-02 -6.249888626476e-02 -6.120515973329e-02 -6.121344455631e-02 -6.171477753741e-02
9.842500000000e-01 -9.879872627487e-02 -6.023679794541e-02 -6.150953812751e-02 -6.023520716211e-02 -6.024336810388e-02 -6.075365912260e-02
9.845000000000e-01 -9.723549392245e-02 -5.926666407690e-02 -6.052002973113e-02 -5.926509756675e-02 -5.927313459755e-02 -5.979239080418e-02
9.847500000000e-01 -9.567202165102e-02 -5.829637557168e-02 -5.953036351396e-02 -5.829483333777e-02 -5.830274642822e-02 -5.883097495397e-02
9.850000000000e-01 -9.410831331851e-02 -5.732593482087e-02 -5.854054191478e-02 -5.732441686627e-02 -5.733220598724e-02 -5.786941394419e-02
9.852500000000e-01 -9.254437278305e-02 -5.635534421597e-02 -5.755056737274e-02 -5.635385054364e-02 -5.636151566638e-02 -5.690771014737e-02
9.855000000000e-01 -9.098020390352e-02 -5.538460614894e-02 -5.656044232748e-02 -5.538313676184e-02 -5.539067785783e-02 -5.594586593644e-02
9.857500000000e-01 -8.941581053944e-02 -5.441372301210e-02 -5.557016921898e-02 -5.441227791309e-02 -5.441969495415e-02 -5.498388368465e-02
9.860000000000e-01 -8.785119655070e-02 -5.344269719819e-02 -5.457975048767e-02 -5.344127639012e-02 -5.344856934832e-02 -5.402176576558e-02
9.862500000000e-01 -8.628636579796e-02 -5.247153110036e-02 -5.358918857440e-02 -5.247013458592e-02 -5.247730343376e-02 -5.305951455319e-02
9.865000000000e-01 -8.472132214211e-02 -5.150022711211e-02 -5.259848592035e-02 -5.149885489406e-02 -5.150589960410e-02 -5.209713242171e-02
9.867500000000e-01 -8.315606944476e-02 -5.052878762736e-02 -5.160764496720e-02 -5.052743970826e-02 -5.053436025362e-02 -5.113462174574e-02
9.870000000000e-01 -8.159061156816e-02 -4.955721504038e-02 -5.061666815695e-02 -4.955589142284e-02 -4.956268777681e-02 -5.017198490017e-02
9.872500000000e-01 -8.002495237477e-02 -4.858551174581e-02 -4.962555793193e-02 -4.858421243233e-02 -4.859088456853e-02 -4.920922426022e-02
9.875000000000e-01 -7.845909572788e-02 -4.761368013870e-02 -4.863431673491e-02 -4.761240513177e-02 -4.761895302404e-02 -4.824634220140e-02
9.877500000000e-01 -7.689304549085e-02 -4.664172261436e-02 -4.764294700905e-02 -4.664047191637e-02 -4.664689553898e-02 -4.728334109952e-02
9.880000000000e-01 -7.532680552791e-02 -4.566964156856e-02 -4.665145119781e-02 -4.566841518179e-02 -4.567471450934e-02 -4.632022333070e-02
9.882500000000e-01 -7.376037970363e-02 -4.469743939738e-02 -4.565983174502e-02 -4.469623732419e-02 -4.470241233132e-02 -4.535699127133e-02
9.885000000000e-01 -7.219377188290e-02 -4.372511849722e-02 -4.466809109485e-02 -4.372394073973e-02 -4.372999140174e-02 -4.439364729810e-02
9.887500000000e-01 -7.062698593119e-02 -4.275268126481e-02 -4.367623169186e-02 -4.275152782521e-02 -4.275745411745e-02 -4.343019378796e-02
9.890000000000e-01 -6.906002571441e-02 -4.178013009726e-02 -4.268425598091e-02 -4.177900097764e-02 -4.178480287583e-02 -4.246663311813e-02
9.892500000000e-01 -6.749289509886e-02 -4.080746739195e-02 -4.169216640722e-02 -4.080636259430e-02 -4.081204007455e-02 -4.150296766610e-02
9.895000000000e-01 -6.592559795142e-02 -3.983469554659e-02 -4.069996541629e-02 -3.983361507296e-02 -3.983916811151e-02 -4.053919980963e-02
9.897500000000e-01 -6.435813813904e-02 -3.886181695924e-02 -3.970765545396e-02 -3.886076081149e-02 -3.886618938502e-02 -3.957533192671e-02
9.900000000000e-01 -6.279051952935e-02 -3.788883402820e-02 -3.871523896638e-02 -3.788780220823e-02 -3.789310629370e-02 -3.861136639559e-02
9.902500000000e-01 -6.122274599031e-02 -3.691574915215e-02 -3.772271840005e-02 -3.691474166171e-02 -3.691992123639e-02 -3.764730559477e-02
9.905000000000e-01 -5.965482139021e-02 -3.594256472999e-02 -3.673009620169e-02 -3.594158157079e-02 -3.594663661221e-02 -3.668315190296e-02
9.907500000000e-01 -5.808674959777e-02 -3.496928316093e-02 -3.573737481841e-02 -3.496832433467e-02 -3.497325482070e-02 -3.571890769912e-02
9.910000000000e-01 -5.651853448205e-02 -3.399590684450e-02 -3.474455669753e-02 -3.399497235278e-02 -3.399977826153e-02 -3.475457536243e-02
9.912500000000e-01 -5.495017991240e-02 -3.302243818044e-02 -3.375164428672e-02 -3.302152802483e-02 -3.302620933482e-02 -3.379015727227e-02
9.915000000000e-01 -5.338168975881e-02 -3.204887956880e-02 -3.275864003393e-02 -3.204799375079e-02 -3.205255044077e-02 -3.282565580826e-02
9.917500000000e-01 -5.181306789102e-02 -3.107523340990e-02 -3.176554638730e-02 -3.107437193094e-02 -3.107880397998e-02 -3.186107335021e-02
9.920000000000e-01 -5.024431817978e-02 -3.010150210433e-02 -3.077236579534e-02 -3.010066496578e-02 -3.010497235326e-02 -3.089641227813e-02
9.922500000000e-01 -4.867544449562e-02 -2.912768805289e-02 -2.977910070672e-02 -2.912687525611e-02 -2.913105796169e-02 -2.993167497222e-02
9.925000000000e-01 -4.710645070968e-02 -2.815379365665e-02 -2.878575357046e-02 -2.815300520284e-02 -2.815706320654e-02 -2.896686381288e-02
9.927500000000e-01 -4.553734069313e-02 -2.717982131693e-02 -2.779232683584e-02 -2.717905720730e-02 -2.718299048943e-02 -2.800198118069e-02
9.930000000000e-01 -4.396811831784e-02 -2.620577343527e-02 -2.679882295232e-02 -2.620503367096e-02 -2.620884221204e-02 -2.703702945639e-02
9.932500000000e-01 -4.239878745562e-02 -2.523165241341e-02 -2.580524436965e-02 -2.523093699549e-02 -2.523462077651e-02 -2.607201102090e-02
9.935000000000e-01 -4.082935197852e-02 -2.425746065338e-02 -2.481159353781e-02 -2.425676958284e-02 -2.426032858500e-02 -2.510692825532e-02
9.937500000000e-01 -3.925981575910e-02 -2.328320055737e-02 -2.381787290700e-02 -2.328253383519e-02 -2.328596803999e-02 -2.414178354089e-02
9.940000000000e-01 -3.769018266997e-02 -2.230887452781e-02 -2.282408492769e-02 -2.230823215492e-02 -2.231154154418e-02 -2.317657925901e-02
9.942500000000e-01 -3.612045658405e-02 -2.133448496732e-02 -2.183023205053e-02 -2.133386694456e-02 -2.133705150041e-02 -2.221131779123e-02
9.945000000000e-01 -3.455064137448e-02 -2.036003427872e-02 -2.083631672646e-02 -2.035944060688e-02 -2.036250031174e-02 -2.124600151922e-02
9.947500000000e-01 -3.298074091466e-02 -1.938552486504e-02 -1.984234140646e-02 -1.938495554487e-02 -1.938789038149e-02 -2.028063282482e-02
9.950000000000e-01 -3.141075907813e-02 -1.841095912948e-02 -1.884830854205e-02 -1.841041416160e-02 -1.841322411308e-02 -1.931521408997e-02
9.952500000000e-01 -2.984069973873e-02 -1.743633947542e-02 -1.785422058454e-02 -1.743581886045e-02 -1.743850391014e-02 -1.834974769675e-02
9.955000000000e-01 -2.827056677031e-02 -1.646166830643e-02 -1.686007998602e-02 -1.646117204491e-02 -1.646373217646e-02 -1.738423602736e-02
9.957500000000e-01 -2.670036404701e-02 -1.548694802623e-02 -1.586588919791e-02 -1.548647611870e-02 -1.548891131601e-02 -1.641868146409e-02
9.960000000000e-01 -2.513009544334e-02 -1.451218103870e-02 -1.487165067310e-02 -1.451173348553e-02 -1.451404373303e-02 -1.545308638935e-02
9.962500000000e-01 -2.355976483367e-02 -1.353736974789e-02 -1.387736686265e-02 -1.353694654950e-02 -1.353913183160e-02 -1.448745318566e-02
9.965000000000e-01 -2.198937609246e-02 -1.256251655800e-02 -1.288304022056e-02 -1.256211771468e-02 -1.256417801642e-02 -1.352178423563e-02
9.967500000000e-01 -2.041893309477e-02 -1.158762387336e-02 -1.188867319604e-02 -1.158724938530e-02 -1.158918469167e-02 -1.255608192193e-02
9.970000000000e-01 -1.884843971540e-02 -1.061269409844e-02 -1.089426824523e-02 -1.061234396585e-02 -1.061415426262e-02 -1.159034862734e-02
9.972500000000e-01 -1.727789982933e-02 -9.637729637852e-03 -9.899827811443e-03 -9.637403860796e-03 -9.639089133136e-03 -1.062458673473e-02
9.975000000000e-01 -1.570731731187e-02 -8.662732896315e-03 -8.905354353593e-03 -8.662431474726e-03 -8.663991709498e-03 -9.658798627003e-03
9.977500000000e-01 -1.413669603807e-02 -7.687706278641e-03 -7.910850302293e-03 -7.687429212366e-03 -7.688864394768e-03 -8.692986687151e-03
9.980000000000e-01 -1.256603988338e-02 -6.712652189806e-03 -6.916318115084e-03 -6.712399478537e-03 -6.713709596679e-03 -7.727153298218e-03
9.982500000000e-01 -1.099535272318e-02 -5.737573034822e-03 -5.921760208836e-03 -5.737344678092e-03 -5.738529716608e-03 -6.761300843302e-03
9.985000000000e-01 -9.424638433186e-03 -4.762471218828e-03 -4.927179035306e-03 -4.762267215841e-03 -4.763327164850e-03 -5.795431705549e-03
9.987500000000e-01 -7.853900888755e-03 -3.787349147062e-03 -3.932577028367e-03 -3.787169496494e-03 -3.788104338852e-03 -4.829548268145e-03
9.990000000000e-01 -6.283143965535e-03 -2.812209224810e-03 -2.937956651191e-03 -2.812053924617e-03 -2.812863653057e-03 -3.863652914310e-03
9.992500000000e-01 -4.712371539362e-03 -1.837053857348e-03 -1.943320352035e-03 -1.836922904275e-03 -1.837607493997e-03 -2.897748027295e-03
9.995000000000e-01 -3.141587485839e-03 -8.618854499493e-04 -9.486705759246e-04 -8.617788388898e-04 -8.623383084856e-04 -1.931835990376e-03
9.997500000000e-01 -1.570795680794e-03 1.132935925896e-04 4.599011853589e-05 1.133758726235e-04 1.129415009451e-04 -9.659191868426e-04


==> figures/amiri_plots/exact/porosity_profiles_dump_800000_tikz.dat <==
# zH phi_numerical phi_analytical
0.000000000000e+00 5.000533511443e-01 5.000000000000e-01
2.500000000000e-04 5.000268348045e-01 4.999762508901e-01
5.000000000000e-04 5.000002936964e-01 4.999525018389e-01
7.500000000000e-04 4.999737770965e-01 4.999287529048e-01
1.000000000000e-03 4.999473100901e-01 4.999050041465e-01
1.250000000000e-03 4.999208807862e-01 4.998812556226e-01
1.500000000000e-03 4.998944624382e-01 4.998575073918e-01
1.750000000000e-03 4.998680424573e-01 4.998337595124e-01
2.000000000000e-03 4.998416202070e-01 4.998100120433e-01
2.250000000000e-03 4.998151954751e-01 4.997862650430e-01
2.500000000000e-03 4.997887677101e-01 4.997625185700e-01
2.750000000000e-03 4.997623367344e-01 4.997387726830e-01
3.000000000000e-03 4.997359024413e-01 4.997150274405e-01
3.250000000000e-03 4.997094647787e-01 4.996912829012e-01
3.500000000000e-03 4.996830237294e-01 4.996675391236e-01
3.750000000000e-03 4.996565792997e-01 4.996437961663e-01
4.000000000000e-03 4.996301315090e-01 4.996200540879e-01
4.250000000000e-03 4.996036803879e-01 4.995963129470e-01
4.500000000000e-03 4.995772259738e-01 4.995725728022e-01
4.750000000000e-03 4.995507683100e-01 4.995488337120e-01
5.000000000000e-03 4.995243074439e-01 4.995250957350e-01
5.250000000000e-03 4.994978434266e-01 4.995013589298e-01
5.500000000000e-03 4.994713763113e-01 4.994776233549e-01
5.750000000000e-03 4.994449061537e-01 4.994538890689e-01
6.000000000000e-03 4.994184330107e-01 4.994301561304e-01
6.250000000000e-03 4.993919569406e-01 4.994064245980e-01
6.500000000000e-03 4.993654780028e-01 4.993826945301e-01
6.750000000000e-03 4.993389962575e-01 4.993589659854e-01
7.000000000000e-03 4.993125117657e-01 4.993352390223e-01
7.250000000000e-03 4.992860245889e-01 4.993115136995e-01
7.500000000000e-03 4.992595347893e-01 4.992877900755e-01
7.750000000000e-03 4.992330424294e-01 4.992640682088e-01
8.000000000000e-03 4.992065475723e-01 4.992403481579e-01
8.250000000000e-03 4.991800502813e-01 4.992166299814e-01
8.500000000000e-03 4.991535506200e-01 4.991929137377e-01
8.750000000000e-03 4.991270486524e-01 4.991691994855e-01
9.000000000000e-03 4.991005444427e-01 4.991454872832e-01
9.250000000000e-03 4.990740380550e-01 4.991217771893e-01
9.500000000000e-03 4.990475295541e-01 4.990980692623e-01
9.750000000000e-03 4.990210190046e-01 4.990743635608e-01
1.000000000000e-02 4.989945064712e-01 4.990506601432e-01
1.025000000000e-02 4.989679920191e-01 4.990269590679e-01
1.050000000000e-02 4.989414757131e-01 4.990032603936e-01
1.075000000000e-02 4.989149576186e-01 4.989795641786e-01
1.100000000000e-02 4.988884378008e-01 4.989558704815e-01
1.125000000000e-02 4.988619163249e-01 4.989321793606e-01
1.150000000000e-02 4.988353932566e-01 4.989084908744e-01
1.175000000000e-02 4.988088686612e-01 4.988848050815e-01
1.200000000000e-02 4.987823426043e-01 4.988611220402e-01
1.225000000000e-02 4.987558151515e-01 4.988374418090e-01
1.250000000000e-02 4.987292863686e-01 4.988137644462e-01
1.275000000000e-02 4.987027563213e-01 4.987900900104e-01
1.300000000000e-02 4.986762250754e-01 4.987664185599e-01
1.325000000000e-02 4.986496926966e-01 4.987427501531e-01
1.350000000000e-02 4.986231592510e-01 4.987190848485e-01
1.375000000000e-02 4.985966248044e-01 4.986954227044e-01
1.400000000000e-02 4.985700894229e-01 4.986717637793e-01
1.425000000000e-02 4.985435531724e-01 4.986481081314e-01
1.450000000000e-02 4.985170161191e-01 4.986244558192e-01
1.475000000000e-02 4.984904783290e-01 4.986008069010e-01
1.500000000000e-02 4.984639398683e-01 4.985771614351e-01
1.525000000000e-02 4.984374008032e-01 4.985535194800e-01
1.550000000000e-02 4.984108611999e-01 4.985298810940e-01
1.575000000000e-02 4.983843211246e-01 4.985062463353e-01
1.600000000000e-02 4.983577806438e-01 4.984826152622e-01
1.625000000000e-02 4.983312398237e-01 4.984589879332e-01
1.650000000000e-02 4.983046987307e-01 4.984353644065e-01
1.675000000000e-02 4.982781574312e-01 4.984117447404e-01
1.700000000000e-02 4.982516159916e-01 4.983881289931e-01
1.725000000000e-02 4.982250744785e-01 4.983645172229e-01
1.750000000000e-02 4.981985329584e-01 4.983409094882e-01
1.775000000000e-02 4.981719914978e-01 4.983173058471e-01
1.800000000000e-02 4.981454501634e-01 4.982937063579e-01
1.825000000000e-02 4.981189090216e-01 4.982701110787e-01
1.850000000000e-02 4.980923681393e-01 4.982465200679e-01
1.875000000000e-02 4.980658275830e-01 4.982229333837e-01
1.900000000000e-02 4.980392874196e-01 4.981993510842e-01
1.925000000000e-02 4.980127477157e-01 4.981757732276e-01
1.950000000000e-02 4.979862085382e-01 4.981521998721e-01
1.975000000000e-02 4.979596699539e-01 4.981286310758e-01
2.000000000000e-02 4.979331320297e-01 4.981050668970e-01
2.025000000000e-02 4.979065948324e-01 4.980815073937e-01
2.050000000000e-02 4.978800584289e-01 4.980579526242e-01
2.075000000000e-02 4.978535228863e-01 4.980344026464e-01
2.100000000000e-02 4.978269882715e-01 4.980108575186e-01
2.125000000000e-02 4.978004546515e-01 4.979873172987e-01
2.150000000000e-02 4.977739220933e-01 4.979637820450e-01
2.175000000000e-02 4.977473906642e-01 4.979402518154e-01
2.200000000000e-02 4.977208604311e-01 4.979167266681e-01
2.225000000000e-02 4.976943314612e-01 4.978932066610e-01
2.250000000000e-02 4.976678038217e-01 4.978696918522e-01
2.275000000000e-02 4.976412775798e-01 4.978461822998e-01
2.300000000000e-02 4.976147528028e-01 4.978226780616e-01
2.325000000000e-02 4.975882295578e-01 4.977991791958e-01
2.350000000000e-02 4.975617079123e-01 4.977756857603e-01
2.375000000000e-02 4.975351879335e-01 4.977521978131e-01
2.400000000000e-02 4.975086696888e-01 4.977287154121e-01
2.425000000000e-02 4.974821532455e-01 4.977052386153e-01
2.450000000000e-02 4.974556386712e-01 4.976817674806e-01
2.475000000000e-02 4.974291260332e-01 4.976583020659e-01
2.500000000000e-02 4.974026153991e-01 4.976348424291e-01
2.525000000000e-02 4.973761068362e-01 4.976113886281e-01
2.550000000000e-02 4.973496004122e-01 4.975879407207e-01
2.575000000000e-02 4.973230961947e-01 4.975644987649e-01
2.600000000000e-02 4.972965942512e-01 4.975410628184e-01
2.625000000000e-02 4.972700946493e-01 4.975176329391e-01
2.650000000000e-02 4.972435974567e-01 4.974942091848e-01
2.675000000000e-02 4.972171027411e-01 4.974707916133e-01
2.700000000000e-02 4.971906105702e-01 4.974473802823e-01
2.725000000000e-02 4.971641210116e-01 4.974239752497e-01
2.750000000000e-02 4.971376341333e-01 4.974005765732e-01
2.775000000000e-02 4.971111500028e-01 4.973771843105e-01
2.800000000000e-02 4.970846686882e-01 4.973537985193e-01
2.825000000000e-02 4.970581902572e-01 4.973304192574e-01
2.850000000000e-02 4.970317147776e-01 4.973070465824e-01
2.875000000000e-02 4.970052423174e-01 4.972836805520e-01
2.900000000000e-02 4.969787729446e-01 4.972603212238e-01
2.925000000000e-02 4.969523067269e-01 4.972369686555e-01
2.950000000000e-02 4.969258437325e-01 4.972136229047e-01
2.975000000000e-02 4.968993840294e-01 4.971902840291e-01
3.000000000000e-02 4.968729276854e-01 4.971669520861e-01
3.025000000000e-02 4.968464747688e-01 4.971436271334e-01
3.050000000000e-02 4.968200253476e-01 4.971203092285e-01
3.075000000000e-02 4.967935794898e-01 4.970969984290e-01
3.100000000000e-02 4.967671372636e-01 4.970736947923e-01
3.125000000000e-02 4.967406987372e-01 4.970503983760e-01
3.150000000000e-02 4.967142639788e-01 4.970271092376e-01
3.175000000000e-02 4.966878330565e-01 4.970038274344e-01
3.200000000000e-02 4.966614060386e-01 4.969805530240e-01
3.225000000000e-02 4.966349829932e-01 4.969572860638e-01
3.250000000000e-02 4.966085639888e-01 4.969340266112e-01
3.275000000000e-02 4.965821490936e-01 4.969107747236e-01
3.300000000000e-02 4.965557383759e-01 4.968875304583e-01
3.325000000000e-02 4.965293319040e-01 4.968642938728e-01
3.350000000000e-02 4.965029297464e-01 4.968410650243e-01
3.375000000000e-02 4.964765319714e-01 4.968178439701e-01
3.400000000000e-02 4.964501386474e-01 4.967946307676e-01
3.425000000000e-02 4.964237498429e-01 4.967714254741e-01
3.450000000000e-02 4.963973656263e-01 4.967482281467e-01
3.475000000000e-02 4.963709860661e-01 4.967250388427e-01
3.500000000000e-02 4.963446112309e-01 4.967018576194e-01
3.525000000000e-02 4.963182411891e-01 4.966786845339e-01
3.550000000000e-02 4.962918760093e-01 4.966555196435e-01
3.575000000000e-02 4.962655157600e-01 4.966323630052e-01
3.600000000000e-02 4.962391605099e-01 4.966092146762e-01
3.625000000000e-02 4.962128103276e-01 4.965860747136e-01
3.650000000000e-02 4.961864652816e-01 4.965629431746e-01
3.675000000000e-02 4.961601254408e-01 4.965398201162e-01
3.700000000000e-02 4.961337908736e-01 4.965167055954e-01
3.725000000000e-02 4.961074616488e-01 4.964935996693e-01
3.750000000000e-02 4.960811378352e-01 4.964705023949e-01
3.775000000000e-02 4.960548195015e-01 4.964474138291e-01
3.800000000000e-02 4.960285067163e-01 4.964243340291e-01
3.825000000000e-02 4.960021995486e-01 4.964012630516e-01
3.850000000000e-02 4.959758980671e-01 4.963782009536e-01
3.875000000000e-02 4.959496023405e-01 4.963551477921e-01
3.900000000000e-02 4.959233124378e-01 4.963321036239e-01
3.925000000000e-02 4.958970284278e-01 4.963090685059e-01
3.950000000000e-02 4.958707503793e-01 4.962860424948e-01
3.975000000000e-02 4.958444783613e-01 4.962630256476e-01
4.000000000000e-02 4.958182124426e-01 4.962400180210e-01
4.025000000000e-02 4.957919526922e-01 4.962170196718e-01
4.050000000000e-02 4.957656991790e-01 4.961940306567e-01
4.075000000000e-02 4.957394519720e-01 4.961710510325e-01
4.100000000000e-02 4.957132111402e-01 4.961480808558e-01
4.125000000000e-02 4.956869767525e-01 4.961251201833e-01
4.150000000000e-02 4.956607488780e-01 4.961021690718e-01
4.175000000000e-02 4.956345275856e-01 4.960792275777e-01
4.200000000000e-02 4.956083129445e-01 4.960562957577e-01
4.225000000000e-02 4.955821050237e-01 4.960333736685e-01
4.250000000000e-02 4.955559038922e-01 4.960104613665e-01
4.275000000000e-02 4.955297096193e-01 4.959875589083e-01
4.300000000000e-02 4.955035222739e-01 4.959646663504e-01
4.325000000000e-02 4.954773419252e-01 4.959417837493e-01
4.350000000000e-02 4.954511686423e-01 4.959189111614e-01
4.375000000000e-02 4.954250024945e-01 4.958960486432e-01
4.400000000000e-02 4.953988435508e-01 4.958731962511e-01
4.425000000000e-02 4.953726918805e-01 4.958503540415e-01
4.450000000000e-02 4.953465475527e-01 4.958275220707e-01
4.475000000000e-02 4.953204106368e-01 4.958047003951e-01
4.500000000000e-02 4.952942812018e-01 4.957818890709e-01
4.525000000000e-02 4.952681593171e-01 4.957590881546e-01
4.550000000000e-02 4.952420450519e-01 4.957362977022e-01
4.575000000000e-02 4.952159384755e-01 4.957135177702e-01
4.600000000000e-02 4.951898396572e-01 4.956907484146e-01
4.625000000000e-02 4.951637486662e-01 4.956679896916e-01
4.650000000000e-02 4.951376655719e-01 4.956452416575e-01
4.675000000000e-02 4.951115904436e-01 4.956225043683e-01
4.700000000000e-02 4.950855233506e-01 4.955997778801e-01
4.725000000000e-02 4.950594643623e-01 4.955770622490e-01
4.750000000000e-02 4.950334135480e-01 4.955543575311e-01
4.775000000000e-02 4.950073709772e-01 4.955316637824e-01
4.800000000000e-02 4.949813367192e-01 4.955089810588e-01
4.825000000000e-02 4.949553108434e-01 4.954863094164e-01
4.850000000000e-02 4.949292934192e-01 4.954636489111e-01
4.875000000000e-02 4.949032845160e-01 4.954409995988e-01
4.900000000000e-02 4.948772842033e-01 4.954183615353e-01
4.925000000000e-02 4.948512925504e-01 4.953957347766e-01
4.950000000000e-02 4.948253096270e-01 4.953731193785e-01
4.975000000000e-02 4.947993355023e-01 4.953505153967e-01
5.000000000000e-02 4.947733702459e-01 4.953279228870e-01
5.025000000000e-02 4.947474139273e-01 4.953053419053e-01
5.050000000000e-02 4.947214666160e-01 4.952827725072e-01
5.075000000000e-02 4.946955283813e-01 4.952602147483e-01
5.100000000000e-02 4.946695992930e-01 4.952376686844e-01
5.125000000000e-02 4.946436794205e-01 4.952151343711e-01
5.150000000000e-02 4.946177688332e-01 4.951926118639e-01
5.175000000000e-02 4.945918676008e-01 4.951701012185e-01
5.200000000000e-02 4.945659757928e-01 4.951476024904e-01
5.225000000000e-02 4.945400934787e-01 4.951251157351e-01
5.250000000000e-02 4.945142207282e-01 4.951026410081e-01
5.275000000000e-02 4.944883576107e-01 4.950801783649e-01
5.300000000000e-02 4.944625041959e-01 4.950577278608e-01
5.325000000000e-02 4.944366605533e-01 4.950352895512e-01
5.350000000000e-02 4.944108267525e-01 4.950128634917e-01
5.375000000000e-02 4.943850028632e-01 4.949904497373e-01
5.400000000000e-02 4.943591889549e-01 4.949680483436e-01
5.425000000000e-02 4.943333850972e-01 4.949456593657e-01
5.450000000000e-02 4.943075913597e-01 4.949232828588e-01
5.475000000000e-02 4.942818078122e-01 4.949009188783e-01
5.500000000000e-02 4.942560345241e-01 4.948785674792e-01
5.525000000000e-02 4.942302715652e-01 4.948562287168e-01
5.550000000000e-02 4.942045190050e-01 4.948339026461e-01
5.575000000000e-02 4.941787769133e-01 4.948115893222e-01
5.600000000000e-02 4.941530453597e-01 4.947892888002e-01
5.625000000000e-02 4.941273244137e-01 4.947670011352e-01
5.650000000000e-02 4.941016141452e-01 4.947447263820e-01
5.675000000000e-02 4.940759146237e-01 4.947224645957e-01
5.700000000000e-02 4.940502259188e-01 4.947002158312e-01
5.725000000000e-02 4.940245481004e-01 4.946779801434e-01
5.750000000000e-02 4.939988812380e-01 4.946557575872e-01
5.775000000000e-02 4.939732254014e-01 4.946335482173e-01
5.800000000000e-02 4.939475806601e-01 4.946113520886e-01
5.825000000000e-02 4.939219470840e-01 4.945891692559e-01
5.850000000000e-02 4.938963247426e-01 4.945669997738e-01
5.875000000000e-02 4.938707137057e-01 4.945448436972e-01
5.900000000000e-02 4.938451140429e-01 4.945227010806e-01
5.925000000000e-02 4.938195258240e-01 4.945005719787e-01
5.950000000000e-02 4.937939491186e-01 4.944784564461e-01
5.975000000000e-02 4.937683839965e-01 4.944563545373e-01
6.000000000000e-02 4.937428305273e-01 4.944342663070e-01
6.025000000000e-02 4.937172887807e-01 4.944121918095e-01
6.050000000000e-02 4.936917588264e-01 4.943901310994e-01
6.075000000000e-02 4.936662407342e-01 4.943680842311e-01
6.100000000000e-02 4.936407345737e-01 4.943460512590e-01
6.125000000000e-02 4.936152404146e-01 4.943240322374e-01
6.150000000000e-02 4.935897583266e-01 4.943020272207e-01
6.175000000000e-02 4.935642883795e-01 4.942800362632e-01
6.200000000000e-02 4.935388306429e-01 4.942580594192e-01
6.225000000000e-02 4.935133851865e-01 4.942360967428e-01
6.250000000000e-02 4.934879520800e-01 4.942141482883e-01
6.275000000000e-02 4.934625313931e-01 4.941922141098e-01
6.300000000000e-02 4.934371231955e-01 4.941702942614e-01
6.325000000000e-02 4.934117275569e-01 4.941483887972e-01
6.350000000000e-02 4.933863445470e-01 4.941264977713e-01
6.375000000000e-02 4.933609742355e-01 4.941046212377e-01
6.400000000000e-02 4.933356166921e-01 4.940827592504e-01
6.425000000000e-02 4.933102719863e-01 4.940609118632e-01
6.450000000000e-02 4.932849401880e-01 4.940390791302e-01
6.475000000000e-02 4.932596213668e-01 4.940172611051e-01
6.500000000000e-02 4.932343155924e-01 4.939954578419e-01
6.525000000000e-02 4.932090229344e-01 4.939736693943e-01
6.550000000000e-02 4.931837434626e-01 4.939518958160e-01
6.575000000000e-02 4.931584772464e-01 4.939301371609e-01
6.600000000000e-02 4.931332243558e-01 4.939083934825e-01
6.625000000000e-02 4.931079848602e-01 4.938866648345e-01
6.650000000000e-02 4.930827588293e-01 4.938649512706e-01
6.675000000000e-02 4.930575463328e-01 4.938432528444e-01
6.700000000000e-02 4.930323474403e-01 4.938215696093e-01
6.725000000000e-02 4.930071622215e-01 4.937999016188e-01
6.750000000000e-02 4.929819907459e-01 4.937782489265e-01
6.775000000000e-02 4.929568330832e-01 4.937566115857e-01
6.800000000000e-02 4.929316893030e-01 4.937349896499e-01
6.825000000000e-02 4.929065594749e-01 4.937133831723e-01
6.850000000000e-02 4.928814436686e-01 4.936917922064e-01
6.875000000000e-02 4.928563419535e-01 4.936702168053e-01
6.900000000000e-02 4.928312543994e-01 4.936486570224e-01
6.925000000000e-02 4.928061810757e-01 4.936271129107e-01
6.950000000000e-02 4.927811220521e-01 4.936055845235e-01
6.975000000000e-02 4.927560773981e-01 4.935840719140e-01
7.000000000000e-02 4.927310471832e-01 4.935625751350e-01
7.025000000000e-02 4.927060314771e-01 4.935410942398e-01
7.050000000000e-02 4.926810303492e-01 4.935196292813e-01
7.075000000000e-02 4.926560438692e-01 4.934981803124e-01
7.100000000000e-02 4.926310721064e-01 4.934767473862e-01
7.125000000000e-02 4.926061151305e-01 4.934553305554e-01
7.150000000000e-02 4.925811730109e-01 4.934339298730e-01
7.175000000000e-02 4.925562458171e-01 4.934125453916e-01
7.200000000000e-02 4.925313336187e-01 4.933911771642e-01
7.225000000000e-02 4.925064364850e-01 4.933698252434e-01
7.250000000000e-02 4.924815544855e-01 4.933484896818e-01
7.275000000000e-02 4.924566876897e-01 4.933271705322e-01
7.300000000000e-02 4.924318361670e-01 4.933058678472e-01
7.325000000000e-02 4.924069999869e-01 4.932845816793e-01
7.350000000000e-02 4.923821792188e-01 4.932633120809e-01
7.375000000000e-02 4.923573739320e-01 4.932420591047e-01
7.400000000000e-02 4.923325841960e-01 4.932208228031e-01
7.425000000000e-02 4.923078100801e-01 4.931996032284e-01
7.450000000000e-02 4.922830516537e-01 4.931784004330e-01
7.475000000000e-02 4.922583089862e-01 4.931572144692e-01
7.500000000000e-02 4.922335821469e-01 4.931360453893e-01
7.525000000000e-02 4.922088712052e-01 4.931148932455e-01
7.550000000000e-02 4.921841762303e-01 4.930937580901e-01
7.575000000000e-02 4.921594972916e-01 4.930726399751e-01
7.600000000000e-02 4.921348344583e-01 4.930515389527e-01
7.625000000000e-02 4.921101877997e-01 4.930304550749e-01
7.650000000000e-02 4.920855573851e-01 4.930093883938e-01
7.675000000000e-02 4.920609432837e-01 4.929883389613e-01
7.700000000000e-02 4.920363455647e-01 4.929673068294e-01
7.725000000000e-02 4.920117642974e-01 4.929462920499e-01
7.750000000000e-02 4.919871995510e-01 4.929252946748e-01
7.775000000000e-02 4.919626513946e-01 4.929043147558e-01
7.800000000000e-02 4.919381198974e-01 4.928833523448e-01
7.825000000000e-02 4.919136051286e-01 4.928624074933e-01
7.850000000000e-02 4.918891071573e-01 4.928414802531e-01
7.875000000000e-02 4.918646260526e-01 4.928205706759e-01
7.900000000000e-02 4.918401618835e-01 4.927996788132e-01
7.925000000000e-02 4.918157147193e-01 4.927788047166e-01
7.950000000000e-02 4.917912846289e-01 4.927579484376e-01
7.975000000000e-02 4.917668716814e-01 4.927371100276e-01
8.000000000000e-02 4.917424759459e-01 4.927162895380e-01
8.025000000000e-02 4.917180974913e-01 4.926954870203e-01
8.050000000000e-02 4.916937363866e-01 4.926747025258e-01
8.075000000000e-02 4.916693927008e-01 4.926539361057e-01
8.100000000000e-02 4.916450665029e-01 4.926331878113e-01
8.125000000000e-02 4.916207578617e-01 4.926124576937e-01
8.150000000000e-02 4.915964668463e-01 4.925917458042e-01
8.175000000000e-02 4.915721935255e-01 4.925710521938e-01
8.200000000000e-02 4.915479379681e-01 4.925503769136e-01
8.225000000000e-02 4.915237002431e-01 4.925297200147e-01
8.250000000000e-02 4.914994804193e-01 4.925090815478e-01
8.275000000000e-02 4.914752785654e-01 4.924884615641e-01
8.300000000000e-02 4.914510947503e-01 4.924678601144e-01
8.325000000000e-02 4.914269290427e-01 4.924472772494e-01
8.350000000000e-02 4.914027815114e-01 4.924267130201e-01
8.375000000000e-02 4.913786522251e-01 4.924061674771e-01
8.400000000000e-02 4.913545412526e-01 4.923856406711e-01
8.425000000000e-02 4.913304486624e-01 4.923651326528e-01
8.450000000000e-02 4.913063745233e-01 4.923446434727e-01
8.475000000000e-02 4.912823189039e-01 4.923241731815e-01
8.500000000000e-02 4.912582818728e-01 4.923037218297e-01
8.525000000000e-02 4.912342634986e-01 4.922832894676e-01
8.550000000000e-02 4.912102638499e-01 4.922628761457e-01
8.575000000000e-02 4.911862829951e-01 4.922424819145e-01
8.600000000000e-02 4.911623210029e-01 4.922221068241e-01
8.625000000000e-02 4.911383779417e-01 4.922017509249e-01
8.650000000000e-02 4.911144538800e-01 4.921814142672e-01
8.675000000000e-02 4.910905488862e-01 4.921610969010e-01
8.700000000000e-02 4.910666630288e-01 4.921407988765e-01
8.725000000000e-02 4.910427963761e-01 4.921205202438e-01
8.750000000000e-02 4.910189489965e-01 4.921002610530e-01
8.775000000000e-02 4.909951209584e-01 4.920800213539e-01
8.800000000000e-02 4.909713123300e-01 4.920598011967e-01
8.825000000000e-02 4.909475231796e-01 4.920396006311e-01
8.850000000000e-02 4.909237535756e-01 4.920194197069e-01
8.875000000000e-02 4.909000035861e-01 4.919992584741e-01
8.900000000000e-02 4.908762732794e-01 4.919791169823e-01
8.925000000000e-02 4.908525627236e-01 4.919589952812e-01
8.950000000000e-02 4.908288719868e-01 4.919388934205e-01
8.975000000000e-02 4.908052011372e-01 4.919188114498e-01
9.000000000000e-02 4.907815502430e-01 4.918987494186e-01
9.025000000000e-02 4.907579193721e-01 4.918787073765e-01
9.050000000000e-02 4.907343085925e-01 4.918586853728e-01
9.075000000000e-02 4.907107179724e-01 4.918386834570e-01
9.100000000000e-02 4.906871475796e-01 4.918187016785e-01
9.125000000000e-02 4.906635974822e-01 4.917987400865e-01
9.150000000000e-02 4.906400677480e-01 4.917787987303e-01
9.175000000000e-02 4.906165584449e-01 4.917588776591e-01
9.200000000000e-02 4.905930696408e-01 4.917389769220e-01
9.225000000000e-02 4.905696014035e-01 4.917190965682e-01
9.250000000000e-02 4.905461538007e-01 4.916992366467e-01
9.275000000000e-02 4.905227269004e-01 4.916793972065e-01
9.300000000000e-02 4.904993207701e-01 4.916595782966e-01
9.325000000000e-02 4.904759354776e-01 4.916397799658e-01
9.350000000000e-02 4.904525710906e-01 4.916200022630e-01
9.375000000000e-02 4.904292276766e-01 4.916002452371e-01
9.400000000000e-02 4.904059053034e-01 4.915805089367e-01
9.425000000000e-02 4.903826040384e-01 4.915607934105e-01
9.450000000000e-02 4.903593239492e-01 4.915410987073e-01
9.475000000000e-02 4.903360651033e-01 4.915214248756e-01
9.500000000000e-02 4.903128275681e-01 4.915017719639e-01
9.525000000000e-02 4.902896114112e-01 4.914821400207e-01
9.550000000000e-02 4.902664166998e-01 4.914625290945e-01
9.575000000000e-02 4.902432435014e-01 4.914429392337e-01
9.600000000000e-02 4.902200918832e-01 4.914233704866e-01
9.625000000000e-02 4.901969619127e-01 4.914038229014e-01
9.650000000000e-02 4.901738536570e-01 4.913842965265e-01
9.675000000000e-02 4.901507671833e-01 4.913647914100e-01
9.700000000000e-02 4.901277025589e-01 4.913453075999e-01
9.725000000000e-02 4.901046598509e-01 4.913258451445e-01
9.750000000000e-02 4.900816391264e-01 4.913064040917e-01
9.775000000000e-02 4.900586404525e-01 4.912869844895e-01
9.800000000000e-02 4.900356638962e-01 4.912675863857e-01
9.825000000000e-02 4.900127095246e-01 4.912482098283e-01
9.850000000000e-02 4.899897774045e-01 4.912288548651e-01
9.875000000000e-02 4.899668676030e-01 4.912095215439e-01
9.900000000000e-02 4.899439801869e-01 4.911902099122e-01
9.925000000000e-02 4.899211152230e-01 4.911709200179e-01
9.950000000000e-02 4.898982727782e-01 4.911516519084e-01
9.975000000000e-02 4.898754529193e-01 4.911324056313e-01
1.000000000000e-01 4.898526557129e-01 4.911131812342e-01
1.002500000000e-01 4.898298812259e-01 4.910939787644e-01
1.005000000000e-01 4.898071295247e-01 4.910747982693e-01
1.007500000000e-01 4.897844006761e-01 4.910556397962e-01
1.010000000000e-01 4.897616947466e-01 4.910365033925e-01
1.012500000000e-01 4.897390118027e-01 4.910173891053e-01
1.015000000000e-01 4.897163519110e-01 4.909982969819e-01
1.017500000000e-01 4.896937151379e-01 4.909792270692e-01
1.020000000000e-01 4.896711015497e-01 4.909601794144e-01
1.022500000000e-01 4.896485112130e-01 4.909411540644e-01
1.025000000000e-01 4.896259441939e-01 4.909221510662e-01
1.027500000000e-01 4.896034005588e-01 4.909031704668e-01
1.030000000000e-01 4.895808803739e-01 4.908842123128e-01
1.032500000000e-01 4.895583837054e-01 4.908652766512e-01
1.035000000000e-01 4.895359106194e-01 4.908463635286e-01
1.037500000000e-01 4.895134611822e-01 4.908274729916e-01
1.040000000000e-01 4.894910354597e-01 4.908086050870e-01
1.042500000000e-01 4.894686335179e-01 4.907897598612e-01
1.045000000000e-01 4.894462554229e-01 4.907709373608e-01
1.047500000000e-01 4.894239012406e-01 4.907521376322e-01
1.050000000000e-01 4.894015710368e-01 4.907333607217e-01
1.052500000000e-01 4.893792648774e-01 4.907146066758e-01
1.055000000000e-01 4.893569828283e-01 4.906958755406e-01
1.057500000000e-01 4.893347249551e-01 4.906771673624e-01
1.060000000000e-01 4.893124913236e-01 4.906584821874e-01
1.062500000000e-01 4.892902819994e-01 4.906398200617e-01
1.065000000000e-01 4.892680970481e-01 4.906211810313e-01
1.067500000000e-01 4.892459365354e-01 4.906025651422e-01
1.070000000000e-01 4.892238005267e-01 4.905839724403e-01
1.072500000000e-01 4.892016890875e-01 4.905654029716e-01
1.075000000000e-01 4.891796022833e-01 4.905468567817e-01
1.077500000000e-01 4.891575401793e-01 4.905283339166e-01
1.080000000000e-01 4.891355028410e-01 4.905098344218e-01
1.082500000000e-01 4.891134903336e-01 4.904913583431e-01
1.085000000000e-01 4.890915027224e-01 4.904729057261e-01
1.087500000000e-01 4.890695400725e-01 4.904544766161e-01
1.090000000000e-01 4.890476024491e-01 4.904360710588e-01
1.092500000000e-01 4.890256899172e-01 4.904176890996e-01
1.095000000000e-01 4.890038025419e-01 4.903993307838e-01
1.097500000000e-01 4.889819403882e-01 4.903809961566e-01
1.100000000000e-01 4.889601035210e-01 4.903626852634e-01
1.102500000000e-01 4.889382920052e-01 4.903443981493e-01
1.105000000000e-01 4.889165059057e-01 4.903261348594e-01
1.107500000000e-01 4.888947452871e-01 4.903078954389e-01
1.110000000000e-01 4.888730102143e-01 4.902896799326e-01
1.112500000000e-01 4.888513007519e-01 4.902714883856e-01
1.115000000000e-01 4.888296169645e-01 4.902533208428e-01
1.117500000000e-01 4.888079589168e-01 4.902351773488e-01
1.120000000000e-01 4.887863266732e-01 4.902170579487e-01
1.122500000000e-01 4.887647202982e-01 4.901989626869e-01
1.125000000000e-01 4.887431398562e-01 4.901808916083e-01
1.127500000000e-01 4.887215854117e-01 4.901628447573e-01
1.130000000000e-01 4.887000570288e-01 4.901448221785e-01
1.132500000000e-01 4.886785547718e-01 4.901268239164e-01
1.135000000000e-01 4.886570787050e-01 4.901088500154e-01
1.137500000000e-01 4.886356288925e-01 4.900909005198e-01
1.140000000000e-01 4.886142053983e-01 4.900729754739e-01
1.142500000000e-01 4.885928082866e-01 4.900550749220e-01
1.145000000000e-01 4.885714376213e-01 4.900371989081e-01
1.147500000000e-01 4.885500934662e-01 4.900193474765e-01
1.150000000000e-01 4.885287758854e-01 4.900015206712e-01
1.152500000000e-01 4.885074849425e-01 4.899837185361e-01
1.155000000000e-01 4.884862207014e-01 4.899659411152e-01
1.157500000000e-01 4.884649832257e-01 4.899481884524e-01
1.160000000000e-01 4.884437725792e-01 4.899304605914e-01
1.162500000000e-01 4.884225888252e-01 4.899127575760e-01
1.165000000000e-01 4.884014320275e-01 4.898950794498e-01
1.167500000000e-01 4.883803022494e-01 4.898774262565e-01
1.170000000000e-01 4.883591995544e-01 4.898597980397e-01
1.172500000000e-01 4.883381240059e-01 4.898421948428e-01
1.175000000000e-01 4.883170756670e-01 4.898246167093e-01
1.177500000000e-01 4.882960546011e-01 4.898070636826e-01
1.180000000000e-01 4.882750608712e-01 4.897895358059e-01
1.182500000000e-01 4.882540945407e-01 4.897720331225e-01
1.185000000000e-01 4.882331556723e-01 4.897545556756e-01
1.187500000000e-01 4.882122443293e-01 4.897371035083e-01
1.190000000000e-01 4.881913605745e-01 4.897196766636e-01
1.192500000000e-01 4.881705044707e-01 4.897022751847e-01
1.195000000000e-01 4.881496760808e-01 4.896848991144e-01
1.197500000000e-01 4.881288754676e-01 4.896675484955e-01
1.200000000000e-01 4.881081026936e-01 4.896502233710e-01
1.202500000000e-01 4.880873578217e-01 4.896329237835e-01
1.205000000000e-01 4.880666409142e-01 4.896156497757e-01
1.207500000000e-01 4.880459520337e-01 4.895984013903e-01
1.210000000000e-01 4.880252912427e-01 4.895811786698e-01
1.212500000000e-01 4.880046586035e-01 4.895639816567e-01
1.215000000000e-01 4.879840541784e-01 4.895468103934e-01
1.217500000000e-01 4.879634780297e-01 4.895296649224e-01
1.220000000000e-01 4.879429302195e-01 4.895125452858e-01
1.222500000000e-01 4.879224108100e-01 4.894954515261e-01
1.225000000000e-01 4.879019198633e-01 4.894783836852e-01
1.227500000000e-01 4.878814574413e-01 4.894613418054e-01
1.230000000000e-01 4.878610236059e-01 4.894443259286e-01
1.232500000000e-01 4.878406184190e-01 4.894273360970e-01
1.235000000000e-01 4.878202419425e-01 4.894103723523e-01
1.237500000000e-01 4.877998942379e-01 4.893934347365e-01
1.240000000000e-01 4.877795753670e-01 4.893765232914e-01
1.242500000000e-01 4.877592853915e-01 4.893596380586e-01
1.245000000000e-01 4.877390243727e-01 4.893427790798e-01
1.247500000000e-01 4.877187923721e-01 4.893259463967e-01
1.250000000000e-01 4.876985894513e-01 4.893091400508e-01
1.252500000000e-01 4.876784156714e-01 4.892923600835e-01
1.255000000000e-01 4.876582710938e-01 4.892756065362e-01
1.257500000000e-01 4.876381557796e-01 4.892588794503e-01
1.260000000000e-01 4.876180697899e-01 4.892421788670e-01
1.262500000000e-01 4.875980131859e-01 4.892255048276e-01
1.265000000000e-01 4.875779860284e-01 4.892088573732e-01
1.267500000000e-01 4.875579883784e-01 4.891922365449e-01
1.270000000000e-01 4.875380202968e-01 4.891756423836e-01
1.272500000000e-01 4.875180818443e-01 4.891590749304e-01
1.275000000000e-01 4.874981730816e-01 4.891425342261e-01
1.277500000000e-01 4.874782940693e-01 4.891260203115e-01
1.280000000000e-01 4.874584448681e-01 4.891095332273e-01
1.282500000000e-01 4.874386255383e-01 4.890930730143e-01
1.285000000000e-01 4.874188361405e-01 4.890766397131e-01
1.287500000000e-01 4.873990767350e-01 4.890602333642e-01
1.290000000000e-01 4.873793473819e-01 4.890438540080e-01
1.292500000000e-01 4.873596481417e-01 4.890275016851e-01
1.295000000000e-01 4.873399790743e-01 4.890111764357e-01
1.297500000000e-01 4.873203402398e-01 4.889948783001e-01
1.300000000000e-01 4.873007316983e-01 4.889786073186e-01
1.302500000000e-01 4.872811535096e-01 4.889623635313e-01
1.305000000000e-01 4.872616057336e-01 4.889461469782e-01
1.307500000000e-01 4.872420884300e-01 4.889299576994e-01
1.310000000000e-01 4.872226016585e-01 4.889137957349e-01
1.312500000000e-01 4.872031454788e-01 4.888976611244e-01
1.315000000000e-01 4.871837199503e-01 4.888815539079e-01
1.317500000000e-01 4.871643251326e-01 4.888654741250e-01
1.320000000000e-01 4.871449610850e-01 4.888494218155e-01
1.322500000000e-01 4.871256278669e-01 4.888333970189e-01
1.325000000000e-01 4.871063255375e-01 4.888173997748e-01
1.327500000000e-01 4.870870541559e-01 4.888014301227e-01
1.330000000000e-01 4.870678137812e-01 4.887854881019e-01
1.332500000000e-01 4.870486044725e-01 4.887695737518e-01
1.335000000000e-01 4.870294262886e-01 4.887536871117e-01
1.337500000000e-01 4.870102792885e-01 4.887378282207e-01
1.340000000000e-01 4.869911635309e-01 4.887219971180e-01
1.342500000000e-01 4.869720790744e-01 4.887061938427e-01
1.345000000000e-01 4.869530259778e-01 4.886904184337e-01
1.347500000000e-01 4.869340042996e-01 4.886746709300e-01
1.350000000000e-01 4.869150140982e-01 4.886589513704e-01
1.352500000000e-01 4.868960554320e-01 4.886432597937e-01
1.355000000000e-01 4.868771283593e-01 4.886275962386e-01
1.357500000000e-01 4.868582329383e-01 4.886119607438e-01
1.360000000000e-01 4.868393692273e-01 4.885963533479e-01
1.362500000000e-01 4.868205372841e-01 4.885807740893e-01
1.365000000000e-01 4.868017371669e-01 4.885652230066e-01
1.367500000000e-01 4.867829689336e-01 4.885497001380e-01
1.370000000000e-01 4.867642326419e-01 4.885342055219e-01
1.372500000000e-01 4.867455283496e-01 4.885187391965e-01
1.375000000000e-01 4.867268561144e-01 4.885033011999e-01
1.377500000000e-01 4.867082159937e-01 4.884878915704e-01
1.380000000000e-01 4.866896080453e-01 4.884725103458e-01
1.382500000000e-01 4.866710323263e-01 4.884571575641e-01
1.385000000000e-01 4.866524888943e-01 4.884418332633e-01
1.387500000000e-01 4.866339778063e-01 4.884265374811e-01
1.390000000000e-01 4.866154991197e-01 4.884112702552e-01
1.392500000000e-01 4.865970528914e-01 4.883960316234e-01
1.395000000000e-01 4.865786391784e-01 4.883808216233e-01
1.397500000000e-01 4.865602580378e-01 4.883656402923e-01
1.400000000000e-01 4.865419095262e-01 4.883504876679e-01
1.402500000000e-01 4.865235937004e-01 4.883353637875e-01
1.405000000000e-01 4.865053106172e-01 4.883202686885e-01
1.407500000000e-01 4.864870603330e-01 4.883052024081e-01
1.410000000000e-01 4.864688429044e-01 4.882901649834e-01
1.412500000000e-01 4.864506583878e-01 4.882751564515e-01
1.415000000000e-01 4.864325068394e-01 4.882601768496e-01
1.417500000000e-01 4.864143883155e-01 4.882452262145e-01
1.420000000000e-01 4.863963028722e-01 4.882303045831e-01
1.422500000000e-01 4.863782505657e-01 4.882154119923e-01
1.425000000000e-01 4.863602314518e-01 4.882005484787e-01
1.427500000000e-01 4.863422455864e-01 4.881857140792e-01
1.430000000000e-01 4.863242930254e-01 4.881709088302e-01
1.432500000000e-01 4.863063738244e-01 4.881561327683e-01
1.435000000000e-01 4.862884880391e-01 4.881413859300e-01
1.437500000000e-01 4.862706357249e-01 4.881266683517e-01
1.440000000000e-01 4.862528169374e-01 4.881119800696e-01
1.442500000000e-01 4.862350317318e-01 4.880973211200e-01
1.445000000000e-01 4.862172801634e-01 4.880826915391e-01
1.447500000000e-01 4.861995622874e-01 4.880680913630e-01
1.450000000000e-01 4.861818781589e-01 4.880535206277e-01
1.452500000000e-01 4.861642278329e-01 4.880389793691e-01
1.455000000000e-01 4.861466113642e-01 4.880244676231e-01
1.457500000000e-01 4.861290288076e-01 4.880099854256e-01
1.460000000000e-01 4.861114802180e-01 4.879955328123e-01
1.462500000000e-01 4.860939656498e-01 4.879811098188e-01
1.465000000000e-01 4.860764851577e-01 4.879667164807e-01
1.467500000000e-01 4.860590387960e-01 4.879523528335e-01
1.470000000000e-01 4.860416266192e-01 4.879380189127e-01
1.472500000000e-01 4.860242486814e-01 4.879237147536e-01
1.475000000000e-01 4.860069050369e-01 4.879094403916e-01
1.477500000000e-01 4.859895957397e-01 4.878951958618e-01
1.480000000000e-01 4.859723208438e-01 4.878809811995e-01
1.482500000000e-01 4.859550804030e-01 4.878667964396e-01
1.485000000000e-01 4.859378744712e-01 4.878526416172e-01
1.487500000000e-01 4.859207031020e-01 4.878385167671e-01
1.490000000000e-01 4.859035663491e-01 4.878244219244e-01
1.492500000000e-01 4.858864642659e-01 4.878103571236e-01
1.495000000000e-01 4.858693969059e-01 4.877963223996e-01
1.497500000000e-01 4.858523643224e-01 4.877823177870e-01
1.500000000000e-01 4.858353665685e-01 4.877683433202e-01
1.502500000000e-01 4.858184036975e-01 4.877543990339e-01
1.505000000000e-01 4.858014757623e-01 4.877404849624e-01
1.507500000000e-01 4.857845828158e-01 4.877266011400e-01
1.510000000000e-01 4.857677249110e-01 4.877127476010e-01
1.512500000000e-01 4.857509021005e-01 4.876989243795e-01
1.515000000000e-01 4.857341144370e-01 4.876851315098e-01
1.517500000000e-01 4.857173619729e-01 4.876713690257e-01
1.520000000000e-01 4.857006447609e-01 4.876576369614e-01
1.522500000000e-01 4.856839628531e-01 4.876439353506e-01
1.525000000000e-01 4.856673163019e-01 4.876302642271e-01
1.527500000000e-01 4.856507051594e-01 4.876166236248e-01
1.530000000000e-01 4.856341294776e-01 4.876030135772e-01
1.532500000000e-01 4.856175893086e-01 4.875894341179e-01
1.535000000000e-01 4.856010847041e-01 4.875758852804e-01
1.537500000000e-01 4.855846157158e-01 4.875623670983e-01
1.540000000000e-01 4.855681823955e-01 4.875488796047e-01
1.542500000000e-01 4.855517847947e-01 4.875354228331e-01
1.545000000000e-01 4.855354229649e-01 4.875219968165e-01
1.547500000000e-01 4.855190969573e-01 4.875086015882e-01
1.550000000000e-01 4.855028068233e-01 4.874952371812e-01
1.552500000000e-01 4.854865526140e-01 4.874819036284e-01
1.555000000000e-01 4.854703343803e-01 4.874686009628e-01
1.557500000000e-01 4.854541521734e-01 4.874553292172e-01
1.560000000000e-01 4.854380060439e-01 4.874420884243e-01
1.562500000000e-01 4.854218960427e-01 4.874288786168e-01
1.565000000000e-01 4.854058222204e-01 4.874156998273e-01
1.567500000000e-01 4.853897846275e-01 4.874025520883e-01
1.570000000000e-01 4.853737833144e-01 4.873894354323e-01
1.572500000000e-01 4.853578183315e-01 4.873763498915e-01
1.575000000000e-01 4.853418897289e-01 4.873632954984e-01
1.577500000000e-01 4.853259975569e-01 4.873502722851e-01
1.580000000000e-01 4.853101418653e-01 4.873372802837e-01
1.582500000000e-01 4.852943227040e-01 4.873243195264e-01
1.585000000000e-01 4.852785401229e-01 4.873113900450e-01
1.587500000000e-01 4.852627941716e-01 4.872984918715e-01
1.590000000000e-01 4.852470848997e-01 4.872856250377e-01
1.592500000000e-01 4.852314123567e-01 4.872727895753e-01
1.595000000000e-01 4.852157765918e-01 4.872599855161e-01
1.597500000000e-01 4.852001776545e-01 4.872472128916e-01
1.600000000000e-01 4.851846155937e-01 4.872344717334e-01
1.602500000000e-01 4.851690904586e-01 4.872217620728e-01
1.605000000000e-01 4.851536022979e-01 4.872090839412e-01
1.607500000000e-01 4.851381511605e-01 4.871964373700e-01
1.610000000000e-01 4.851227370945e-01 4.871838223903e-01
1.612500000000e-01 4.851073601482e-01 4.871712390332e-01
1.615000000000e-01 4.850920203677e-01 4.871586873298e-01
1.617500000000e-01 4.850767177988e-01 4.871461673111e-01
1.620000000000e-01 4.850614524813e-01 4.871336790079e-01
1.622500000000e-01 4.850462244452e-01 4.871212224511e-01
1.625000000000e-01 4.850310336987e-01 4.871087976714e-01
1.627500000000e-01 4.850158801498e-01 4.870964046995e-01
1.630000000000e-01 4.850007635659e-01 4.870840435659e-01
1.632500000000e-01 4.849856843226e-01 4.870717143011e-01
1.635000000000e-01 4.849706433922e-01 4.870594169356e-01
1.637500000000e-01 4.849556412456e-01 4.870471514997e-01
1.640000000000e-01 4.849406783259e-01 4.870349180237e-01
1.642500000000e-01 4.849257549076e-01 4.870227165377e-01
1.645000000000e-01 4.849108711111e-01 4.870105470719e-01
1.647500000000e-01 4.848960270351e-01 4.869984096562e-01
1.650000000000e-01 4.848812227339e-01 4.869863043207e-01
1.652500000000e-01 4.848664582542e-01 4.869742310952e-01
1.655000000000e-01 4.848517336245e-01 4.869621900095e-01
1.657500000000e-01 4.848370488703e-01 4.869501810933e-01
1.660000000000e-01 4.848224040087e-01 4.869382043762e-01
1.662500000000e-01 4.848077990555e-01 4.869262598878e-01
1.665000000000e-01 4.847932340224e-01 4.869143476575e-01
1.667500000000e-01 4.847787089205e-01 4.869024677148e-01
1.670000000000e-01 4.847642237588e-01 4.868906200890e-01
1.672500000000e-01 4.847497785465e-01 4.868788048092e-01
1.675000000000e-01 4.847353732915e-01 4.868670219047e-01
1.677500000000e-01 4.847210080020e-01 4.868552714045e-01
1.680000000000e-01 4.847066826859e-01 4.868435533377e-01
1.682500000000e-01 4.846923973512e-01 4.868318677330e-01
1.685000000000e-01 4.846781520062e-01 4.868202146194e-01
1.687500000000e-01 4.846639466593e-01 4.868085940256e-01
1.690000000000e-01 4.846497813196e-01 4.867970059803e-01
1.692500000000e-01 4.846356559963e-01 4.867854505121e-01
1.695000000000e-01 4.846215706993e-01 4.867739276494e-01
1.697500000000e-01 4.846075254390e-01 4.867624374208e-01
1.700000000000e-01 4.845935202261e-01 4.867509798546e-01
1.702500000000e-01 4.845795550723e-01 4.867395549789e-01
1.705000000000e-01 4.845656299893e-01 4.867281628222e-01
1.707500000000e-01 4.845517449899e-01 4.867168034123e-01
1.710000000000e-01 4.845379000872e-01 4.867054767774e-01
1.712500000000e-01 4.845240952947e-01 4.866941829455e-01
1.715000000000e-01 4.845103306269e-01 4.866829219443e-01
1.717500000000e-01 4.844966060984e-01 4.866716938017e-01
1.720000000000e-01 4.844829217245e-01 4.866604985453e-01
1.722500000000e-01 4.844692775212e-01 4.866493362029e-01
1.725000000000e-01 4.844556735048e-01 4.866382068019e-01
1.727500000000e-01 4.844421096920e-01 4.866271103697e-01
1.730000000000e-01 4.844285861004e-01 4.866160469339e-01
1.732500000000e-01 4.844151027476e-01 4.866050165216e-01
1.735000000000e-01 4.844016596520e-01 4.865940191601e-01
1.737500000000e-01 4.843882568322e-01 4.865830548766e-01
1.740000000000e-01 4.843748943075e-01 4.865721236980e-01
1.742500000000e-01 4.843615720975e-01 4.865612256514e-01
1.745000000000e-01 4.843482902220e-01 4.865503607636e-01
1.747500000000e-01 4.843350487016e-01 4.865395290615e-01
1.750000000000e-01 4.843218475569e-01 4.865287305717e-01
1.752500000000e-01 4.843086868092e-01 4.865179653209e-01
1.755000000000e-01 4.842955664799e-01 4.865072333358e-01
1.757500000000e-01 4.842824865908e-01 4.864965346427e-01
1.760000000000e-01 4.842694471642e-01 4.864858692680e-01
1.762500000000e-01 4.842564482225e-01 4.864752372382e-01
1.765000000000e-01 4.842434897886e-01 4.864646385793e-01
1.767500000000e-01 4.842305718855e-01 4.864540733176e-01
1.770000000000e-01 4.842176945366e-01 4.864435414791e-01
1.772500000000e-01 4.842048577657e-01 4.864330430898e-01
1.775000000000e-01 4.841920615967e-01 4.864225781757e-01
1.777500000000e-01 4.841793060537e-01 4.864121467625e-01
1.780000000000e-01 4.841665911613e-01 4.864017488759e-01
1.782500000000e-01 4.841539169440e-01 4.863913845417e-01
1.785000000000e-01 4.841412834270e-01 4.863810537855e-01
1.787500000000e-01 4.841286906351e-01 4.863707566326e-01
1.790000000000e-01 4.841161385940e-01 4.863604931085e-01
1.792500000000e-01 4.841036273290e-01 4.863502632385e-01
1.795000000000e-01 4.840911568659e-01 4.863400670479e-01
1.797500000000e-01 4.840787272308e-01 4.863299045618e-01
1.800000000000e-01 4.840663384496e-01 4.863197758054e-01
1.802500000000e-01 4.840539905488e-01 4.863096808035e-01
1.805000000000e-01 4.840416835547e-01 4.862996195811e-01
1.807500000000e-01 4.840294174940e-01 4.862895921631e-01
1.810000000000e-01 4.840171923934e-01 4.862795985741e-01
1.812500000000e-01 4.840050082799e-01 4.862696388388e-01
1.815000000000e-01 4.839928651805e-01 4.862597129819e-01
1.817500000000e-01 4.839807631223e-01 4.862498210277e-01
1.820000000000e-01 4.839687021328e-01 4.862399630007e-01
1.822500000000e-01 4.839566822393e-01 4.862301389253e-01
1.825000000000e-01 4.839447034694e-01 4.862203488256e-01
1.827500000000e-01 4.839327658506e-01 4.862105927259e-01
1.830000000000e-01 4.839208694109e-01 4.862008706501e-01
1.832500000000e-01 4.839090141779e-01 4.861911826223e-01
1.835000000000e-01 4.838972001798e-01 4.861815286664e-01
1.837500000000e-01 4.838854274444e-01 4.861719088062e-01
1.840000000000e-01 4.838736959998e-01 4.861623230655e-01
1.842500000000e-01 4.838620058744e-01 4.861527714678e-01
1.845000000000e-01 4.838503570963e-01 4.861432540368e-01
1.847500000000e-01 4.838387496939e-01 4.861337707960e-01
1.850000000000e-01 4.838271836956e-01 4.861243217687e-01
1.852500000000e-01 4.838156591297e-01 4.861149069782e-01
1.855000000000e-01 4.838041760249e-01 4.861055264478e-01
1.857500000000e-01 4.837927344096e-01 4.860961802007e-01
1.860000000000e-01 4.837813343125e-01 4.860868682598e-01
1.862500000000e-01 4.837699757622e-01 4.860775906483e-01
1.865000000000e-01 4.837586587874e-01 4.860683473888e-01
1.867500000000e-01 4.837473834168e-01 4.860591385044e-01
1.870000000000e-01 4.837361496792e-01 4.860499640176e-01
1.872500000000e-01 4.837249576034e-01 4.860408239512e-01
1.875000000000e-01 4.837138072181e-01 4.860317183277e-01
1.877500000000e-01 4.837026985522e-01 4.860226471695e-01
1.880000000000e-01 4.836916316345e-01 4.860136104990e-01
1.882500000000e-01 4.836806064938e-01 4.860046083385e-01
1.885000000000e-01 4.836696231592e-01 4.859956407103e-01
1.887500000000e-01 4.836586816593e-01 4.859867076365e-01
1.890000000000e-01 4.836477820232e-01 4.859778091390e-01
1.892500000000e-01 4.836369242797e-01 4.859689452399e-01
1.895000000000e-01 4.836261084576e-01 4.859601159611e-01
1.897500000000e-01 4.836153345860e-01 4.859513213243e-01
1.900000000000e-01 4.836046026936e-01 4.859425613511e-01
1.902500000000e-01 4.835939128093e-01 4.859338360634e-01
1.905000000000e-01 4.835832649620e-01 4.859251454825e-01
1.907500000000e-01 4.835726591805e-01 4.859164896298e-01
1.910000000000e-01 4.835620954936e-01 4.859078685269e-01
1.912500000000e-01 4.835515739303e-01 4.858992821949e-01
1.915000000000e-01 4.835410945191e-01 4.858907306550e-01
1.917500000000e-01 4.835306572891e-01 4.858822139283e-01
1.920000000000e-01 4.835202622687e-01 4.858737320358e-01
1.922500000000e-01 4.835099094869e-01 4.858652849986e-01
1.925000000000e-01 4.834995989723e-01 4.858568728373e-01
1.927500000000e-01 4.834893307534e-01 4.858484955728e-01
1.930000000000e-01 4.834791048590e-01 4.858401532257e-01
1.932500000000e-01 4.834689213176e-01 4.858318458166e-01
1.935000000000e-01 4.834587801577e-01 4.858235733660e-01
1.937500000000e-01 4.834486814080e-01 4.858153358944e-01
1.940000000000e-01 4.834386250967e-01 4.858071334220e-01
1.942500000000e-01 4.834286112525e-01 4.857989659691e-01
1.945000000000e-01 4.834186399035e-01 4.857908335558e-01
1.947500000000e-01 4.834087110782e-01 4.857827362023e-01
1.950000000000e-01 4.833988248048e-01 4.857746739284e-01
1.952500000000e-01 4.833889811115e-01 4.857666467541e-01
1.955000000000e-01 4.833791800266e-01 4.857586546992e-01
1.957500000000e-01 4.833694215781e-01 4.857506977834e-01
1.960000000000e-01 4.833597057941e-01 4.857427760263e-01
1.962500000000e-01 4.833500327026e-01 4.857348894475e-01
1.965000000000e-01 4.833404023315e-01 4.857270380665e-01
1.967500000000e-01 4.833308147087e-01 4.857192219026e-01
1.970000000000e-01 4.833212698621e-01 4.857114409750e-01
1.972500000000e-01 4.833117678194e-01 4.857036953031e-01
1.975000000000e-01 4.833023086083e-01 4.856959849059e-01
1.977500000000e-01 4.832928922564e-01 4.856883098024e-01
1.980000000000e-01 4.832835187912e-01 4.856806700116e-01
1.982500000000e-01 4.832741882403e-01 4.856730655523e-01
1.985000000000e-01 4.832649006311e-01 4.856654964433e-01
1.987500000000e-01 4.832556559908e-01 4.856579627033e-01
1.990000000000e-01 4.832464543469e-01 4.856504643508e-01
1.992500000000e-01 4.832372957264e-01 4.856430014043e-01
1.995000000000e-01 4.832281801564e-01 4.856355738824e-01
1.997500000000e-01 4.832191076641e-01 4.856281818032e-01
2.000000000000e-01 4.832100782764e-01 4.856208251851e-01
2.002500000000e-01 4.832010920201e-01 4.856135040461e-01
2.005000000000e-01 4.831921489221e-01 4.856062184044e-01
2.007500000000e-01 4.831832490091e-01 4.855989682779e-01
2.010000000000e-01 4.831743923076e-01 4.855917536845e-01
2.012500000000e-01 4.831655788444e-01 4.855845746421e-01
2.015000000000e-01 4.831568086457e-01 4.855774311683e-01
2.017500000000e-01 4.831480817380e-01 4.855703232807e-01
2.020000000000e-01 4.831393981476e-01 4.855632509969e-01
2.022500000000e-01 4.831307579007e-01 4.855562143344e-01
2.025000000000e-01 4.831221610234e-01 4.855492133105e-01
2.027500000000e-01 4.831136075416e-01 4.855422479424e-01
2.030000000000e-01 4.831050974814e-01 4.855353182474e-01
2.032500000000e-01 4.830966308686e-01 4.855284242426e-01
2.035000000000e-01 4.830882077288e-01 4.855215659450e-01
2.037500000000e-01 4.830798280878e-01 4.855147433714e-01
2.040000000000e-01 4.830714919710e-01 4.855079565388e-01
2.042500000000e-01 4.830631994040e-01 4.855012054639e-01
2.045000000000e-01 4.830549504121e-01 4.854944901632e-01
2.047500000000e-01 4.830467450205e-01 4.854878106535e-01
2.050000000000e-01 4.830385832544e-01 4.854811669512e-01
2.052500000000e-01 4.830304651388e-01 4.854745590727e-01
2.055000000000e-01 4.830223906988e-01 4.854679870342e-01
2.057500000000e-01 4.830143599591e-01 4.854614508521e-01
2.060000000000e-01 4.830063729444e-01 4.854549505423e-01
2.062500000000e-01 4.829984296796e-01 4.854484861211e-01
2.065000000000e-01 4.829905301890e-01 4.854420576042e-01
2.067500000000e-01 4.829826744971e-01 4.854356650076e-01
2.070000000000e-01 4.829748626282e-01 4.854293083471e-01
2.072500000000e-01 4.829670946066e-01 4.854229876383e-01
2.075000000000e-01 4.829593704564e-01 4.854167028968e-01
2.077500000000e-01 4.829516902015e-01 4.854104541382e-01
2.080000000000e-01 4.829440538660e-01 4.854042413778e-01
2.082500000000e-01 4.829364614734e-01 4.853980646310e-01
2.085000000000e-01 4.829289130476e-01 4.853919239130e-01
2.087500000000e-01 4.829214086121e-01 4.853858192390e-01
2.090000000000e-01 4.829139481904e-01 4.853797506241e-01
2.092500000000e-01 4.829065318057e-01 4.853737180831e-01
2.095000000000e-01 4.828991594813e-01 4.853677216311e-01
2.097500000000e-01 4.828918312404e-01 4.853617612827e-01
2.100000000000e-01 4.828845471059e-01 4.853558370527e-01
2.102500000000e-01 4.828773071006e-01 4.853499489558e-01
2.105000000000e-01 4.828701112475e-01 4.853440970064e-01
2.107500000000e-01 4.828629595690e-01 4.853382812190e-01
2.110000000000e-01 4.828558520878e-01 4.853325016079e-01
2.112500000000e-01 4.828487888263e-01 4.853267581874e-01
2.115000000000e-01 4.828417698067e-01 4.853210509717e-01
2.117500000000e-01 4.828347950512e-01 4.853153799748e-01
2.120000000000e-01 4.828278645820e-01 4.853097452108e-01
2.122500000000e-01 4.828209784208e-01 4.853041466935e-01
2.125000000000e-01 4.828141365896e-01 4.852985844368e-01
2.127500000000e-01 4.828073391101e-01 4.852930584543e-01
2.130000000000e-01 4.828005860038e-01 4.852875687598e-01
2.132500000000e-01 4.827938772921e-01 4.852821153667e-01
2.135000000000e-01 4.827872129964e-01 4.852766982885e-01
2.137500000000e-01 4.827805931380e-01 4.852713175387e-01
2.140000000000e-01 4.827740177378e-01 4.852659731303e-01
2.142500000000e-01 4.827674868168e-01 4.852606650768e-01
2.145000000000e-01 4.827610003959e-01 4.852553933910e-01
2.147500000000e-01 4.827545584958e-01 4.852501580862e-01
2.150000000000e-01 4.827481611371e-01 4.852449591751e-01
2.152500000000e-01 4.827418083402e-01 4.852397966706e-01
2.155000000000e-01 4.827355001254e-01 4.852346705854e-01
2.157500000000e-01 4.827292365129e-01 4.852295809322e-01
2.160000000000e-01 4.827230175228e-01 4.852245277235e-01
2.162500000000e-01 4.827168431751e-01 4.852195109719e-01
2.165000000000e-01 4.827107134896e-01 4.852145306897e-01
2.167500000000e-01 4.827046284860e-01 4.852095868891e-01
2.170000000000e-01 4.826985881837e-01 4.852046795824e-01
2.172500000000e-01 4.826925926023e-01 4.851998087816e-01
2.175000000000e-01 4.826866417610e-01 4.851949744989e-01
2.177500000000e-01 4.826807356791e-01 4.851901767461e-01
2.180000000000e-01 4.826748743755e-01 4.851854155351e-01
2.182500000000e-01 4.826690578691e-01 4.851806908776e-01
2.185000000000e-01 4.826632861787e-01 4.851760027853e-01
2.187500000000e-01 4.826575593230e-01 4.851713512697e-01
2.190000000000e-01 4.826518773204e-01 4.851667363423e-01
2.192500000000e-01 4.826462401893e-01 4.851621580145e-01
2.195000000000e-01 4.826406479480e-01 4.851576162976e-01
2.197500000000e-01 4.826351006146e-01 4.851531112028e-01
2.200000000000e-01 4.826295982070e-01 4.851486427413e-01
2.202500000000e-01 4.826241407431e-01 4.851442109240e-01
2.205000000000e-01 4.826187282406e-01 4.851398157619e-01
2.207500000000e-01 4.826133607169e-01 4.851354572658e-01
2.210000000000e-01 4.826080381897e-01 4.851311354465e-01
2.212500000000e-01 4.826027606761e-01 4.851268503146e-01
2.215000000000e-01 4.825975281933e-01 4.851226018808e-01
2.217500000000e-01 4.825923407583e-01 4.851183901554e-01
2.220000000000e-01 4.825871983881e-01 4.851142151490e-01
2.222500000000e-01 4.825821010993e-01 4.851100768717e-01
2.225000000000e-01 4.825770489085e-01 4.851059753338e-01
2.227500000000e-01 4.825720418323e-01 4.851019105455e-01
2.230000000000e-01 4.825670798870e-01 4.850978825167e-01
2.232500000000e-01 4.825621630887e-01 4.850938912575e-01
2.235000000000e-01 4.825572914534e-01 4.850899367775e-01
2.237500000000e-01 4.825524649972e-01 4.850860190867e-01
2.240000000000e-01 4.825476837358e-01 4.850821381946e-01
2.242500000000e-01 4.825429476848e-01 4.850782941109e-01
2.245000000000e-01 4.825382568596e-01 4.850744868450e-01
2.247500000000e-01 4.825336112758e-01 4.850707164063e-01
2.250000000000e-01 4.825290109483e-01 4.850669828041e-01
2.252500000000e-01 4.825244558924e-01 4.850632860477e-01
2.255000000000e-01 4.825199461230e-01 4.850596261461e-01
2.257500000000e-01 4.825154816548e-01 4.850560031084e-01
2.260000000000e-01 4.825110625025e-01 4.850524169436e-01
2.262500000000e-01 4.825066886806e-01 4.850488676604e-01
2.265000000000e-01 4.825023602034e-01 4.850453552676e-01
2.267500000000e-01 4.824980770852e-01 4.850418797740e-01
2.270000000000e-01 4.824938393400e-01 4.850384411880e-01
2.272500000000e-01 4.824896469818e-01 4.850350395182e-01
2.275000000000e-01 4.824855000243e-01 4.850316747729e-01
2.277500000000e-01 4.824813984812e-01 4.850283469605e-01
2.280000000000e-01 4.824773423661e-01 4.850250560892e-01
2.282500000000e-01 4.824733316921e-01 4.850218021670e-01
2.285000000000e-01 4.824693664726e-01 4.850185852021e-01
2.287500000000e-01 4.824654467206e-01 4.850154052023e-01
2.290000000000e-01 4.824615724490e-01 4.850122621755e-01
2.292500000000e-01 4.824577436706e-01 4.850091561294e-01
2.295000000000e-01 4.824539603981e-01 4.850060870718e-01
2.297500000000e-01 4.824502226439e-01 4.850030550102e-01
2.300000000000e-01 4.824465304203e-01 4.850000599520e-01
2.302500000000e-01 4.824428837396e-01 4.849971019047e-01
2.305000000000e-01 4.824392826137e-01 4.849941808756e-01
2.307500000000e-01 4.824357270547e-01 4.849912968718e-01
2.310000000000e-01 4.824322170742e-01 4.849884499005e-01
2.312500000000e-01 4.824287526838e-01 4.849856399687e-01
2.315000000000e-01 4.824253338950e-01 4.849828670834e-01
2.317500000000e-01 4.824219607192e-01 4.849801312513e-01
2.320000000000e-01 4.824186331674e-01 4.849774324793e-01
2.322500000000e-01 4.824153512507e-01 4.849747707739e-01
2.325000000000e-01 4.824121149800e-01 4.849721461419e-01
2.327500000000e-01 4.824089243659e-01 4.849695585895e-01
2.330000000000e-01 4.824057794191e-01 4.849670081233e-01
2.332500000000e-01 4.824026801500e-01 4.849644947495e-01
2.335000000000e-01 4.823996265688e-01 4.849620184743e-01
2.337500000000e-01 4.823966186856e-01 4.849595793038e-01
2.340000000000e-01 4.823936565106e-01 4.849571772441e-01
2.342500000000e-01 4.823907400534e-01 4.849548123010e-01
2.345000000000e-01 4.823878693237e-01 4.849524844805e-01
2.347500000000e-01 4.823850443312e-01 4.849501937882e-01
2.350000000000e-01 4.823822650851e-01 4.849479402298e-01
2.352500000000e-01 4.823795315947e-01 4.849457238108e-01
2.355000000000e-01 4.823768438690e-01 4.849435445368e-01
2.357500000000e-01 4.823742019171e-01 4.849414024131e-01
2.360000000000e-01 4.823716057477e-01 4.849392974450e-01
2.362500000000e-01 4.823690553694e-01 4.849372296377e-01
2.365000000000e-01 4.823665507906e-01 4.849351989962e-01
2.367500000000e-01 4.823640920199e-01 4.849332055257e-01
2.370000000000e-01 4.823616790652e-01 4.849312492310e-01
2.372500000000e-01 4.823593119346e-01 4.849293301169e-01
2.375000000000e-01 4.823569906361e-01 4.849274481882e-01
2.377500000000e-01 4.823547151773e-01 4.849256034495e-01
2.380000000000e-01 4.823524855659e-01 4.849237959054e-01
2.382500000000e-01 4.823503018091e-01 4.849220255604e-01
2.385000000000e-01 4.823481639144e-01 4.849202924187e-01
2.387500000000e-01 4.823460718888e-01 4.849185964847e-01
2.390000000000e-01 4.823440257394e-01 4.849169377626e-01
2.392500000000e-01 4.823420254728e-01 4.849153162565e-01
2.395000000000e-01 4.823400710959e-01 4.849137319703e-01
2.397500000000e-01 4.823381626150e-01 4.849121849079e-01
2.400000000000e-01 4.823363000367e-01 4.849106750733e-01
2.402500000000e-01 4.823344833670e-01 4.849092024700e-01
2.405000000000e-01 4.823327126120e-01 4.849077671018e-01
2.407500000000e-01 4.823309877777e-01 4.849063689722e-01
2.410000000000e-01 4.823293088698e-01 4.849050080846e-01
2.412500000000e-01 4.823276758940e-01 4.849036844425e-01
2.415000000000e-01 4.823260888555e-01 4.849023980489e-01
2.417500000000e-01 4.823245477598e-01 4.849011489072e-01
2.420000000000e-01 4.823230526120e-01 4.848999370204e-01
2.422500000000e-01 4.823216034171e-01 4.848987623916e-01
2.425000000000e-01 4.823202001799e-01 4.848976250235e-01
2.427500000000e-01 4.823188429052e-01 4.848965249190e-01
2.430000000000e-01 4.823175315973e-01 4.848954620809e-01
2.432500000000e-01 4.823162662608e-01 4.848944365117e-01
2.435000000000e-01 4.823150468999e-01 4.848934482139e-01
2.437500000000e-01 4.823138735185e-01 4.848924971901e-01
2.440000000000e-01 4.823127461207e-01 4.848915834426e-01
2.442500000000e-01 4.823116647103e-01 4.848907069736e-01
2.445000000000e-01 4.823106292907e-01 4.848898677852e-01
2.447500000000e-01 4.823096398655e-01 4.848890658796e-01
2.450000000000e-01 4.823086964381e-01 4.848883012587e-01
2.452500000000e-01 4.823077990114e-01 4.848875739245e-01
2.455000000000e-01 4.823069475887e-01 4.848868838786e-01
2.457500000000e-01 4.823061421726e-01 4.848862311229e-01
2.460000000000e-01 4.823053827658e-01 4.848856156589e-01
2.462500000000e-01 4.823046693711e-01 4.848850374881e-01
2.465000000000e-01 4.823040019906e-01 4.848844966120e-01
2.467500000000e-01 4.823033806267e-01 4.848839930319e-01
2.470000000000e-01 4.823028052814e-01 4.848835267490e-01
2.472500000000e-01 4.823022759566e-01 4.848830977645e-01
2.475000000000e-01 4.823017926541e-01 4.848827060795e-01
2.477500000000e-01 4.823013553756e-01 4.848823516949e-01
2.480000000000e-01 4.823009641225e-01 4.848820346116e-01
2.482500000000e-01 4.823006188961e-01 4.848817548304e-01
2.485000000000e-01 4.823003196975e-01 4.848815123519e-01
2.487500000000e-01 4.823000665278e-01 4.848813071768e-01
2.490000000000e-01 4.822998593877e-01 4.848811393056e-01
2.492500000000e-01 4.822996982781e-01 4.848810087387e-01
2.495000000000e-01 4.822995831994e-01 4.848809154764e-01
2.497500000000e-01 4.822995141521e-01 4.848808595189e-01
2.500000000000e-01 4.822994911362e-01 4.848808408664e-01
2.502500000000e-01 4.822995141521e-01 4.848808595189e-01
2.505000000000e-01 4.822995831994e-01 4.848809154764e-01
2.507500000000e-01 4.822996982781e-01 4.848810087387e-01
2.510000000000e-01 4.822998593877e-01 4.848811393056e-01
2.512500000000e-01 4.823000665277e-01 4.848813071768e-01
2.515000000000e-01 4.823003196975e-01 4.848815123519e-01
2.517500000000e-01 4.823006188960e-01 4.848817548304e-01
2.520000000000e-01 4.823009641225e-01 4.848820346116e-01
2.522500000000e-01 4.823013553756e-01 4.848823516949e-01
2.525000000000e-01 4.823017926541e-01 4.848827060795e-01
2.527500000000e-01 4.823022759566e-01 4.848830977645e-01
2.530000000000e-01 4.823028052813e-01 4.848835267490e-01
2.532500000000e-01 4.823033806266e-01 4.848839930319e-01
2.535000000000e-01 4.823040019906e-01 4.848844966120e-01
2.537500000000e-01 4.823046693711e-01 4.848850374881e-01
2.540000000000e-01 4.823053827658e-01 4.848856156589e-01
2.542500000000e-01 4.823061421726e-01 4.848862311229e-01
2.545000000000e-01 4.823069475886e-01 4.848868838786e-01
2.547500000000e-01 4.823077990114e-01 4.848875739245e-01
2.550000000000e-01 4.823086964381e-01 4.848883012587e-01
2.552500000000e-01 4.823096398655e-01 4.848890658796e-01
2.555000000000e-01 4.823106292907e-01 4.848898677852e-01
2.557500000000e-01 4.823116647103e-01 4.848907069736e-01
2.560000000000e-01 4.823127461207e-01 4.848915834426e-01
2.562500000000e-01 4.823138735185e-01 4.848924971901e-01
2.565000000000e-01 4.823150468999e-01 4.848934482139e-01
2.567500000000e-01 4.823162662608e-01 4.848944365117e-01
2.570000000000e-01 4.823175315973e-01 4.848954620809e-01
2.572500000000e-01 4.823188429052e-01 4.848965249190e-01
2.575000000000e-01 4.823202001799e-01 4.848976250235e-01
2.577500000000e-01 4.823216034171e-01 4.848987623916e-01
2.580000000000e-01 4.823230526120e-01 4.848999370204e-01
2.582500000000e-01 4.823245477598e-01 4.849011489072e-01
2.585000000000e-01 4.823260888555e-01 4.849023980489e-01
2.587500000000e-01 4.823276758939e-01 4.849036844425e-01
2.590000000000e-01 4.823293088698e-01 4.849050080846e-01
2.592500000000e-01 4.823309877777e-01 4.849063689722e-01
2.595000000000e-01 4.823327126120e-01 4.849077671018e-01
2.597500000000e-01 4.823344833670e-01 4.849092024700e-01
2.600000000000e-01 4.823363000367e-01 4.849106750733e-01
2.602500000000e-01 4.823381626150e-01 4.849121849079e-01
2.605000000000e-01 4.823400710959e-01 4.849137319703e-01
2.607500000000e-01 4.823420254728e-01 4.849153162565e-01
2.610000000000e-01 4.823440257394e-01 4.849169377626e-01
2.612500000000e-01 4.823460718888e-01 4.849185964847e-01
2.615000000000e-01 4.823481639144e-01 4.849202924187e-01
2.617500000000e-01 4.823503018091e-01 4.849220255604e-01
2.620000000000e-01 4.823524855658e-01 4.849237959054e-01
2.622500000000e-01 4.823547151773e-01 4.849256034495e-01
2.625000000000e-01 4.823569906361e-01 4.849274481882e-01
2.627500000000e-01 4.823593119347e-01 4.849293301169e-01
2.630000000000e-01 4.823616790652e-01 4.849312492310e-01
2.632500000000e-01 4.823640920199e-01 4.849332055257e-01
2.635000000000e-01 4.823665507907e-01 4.849351989962e-01
2.637500000000e-01 4.823690553694e-01 4.849372296377e-01
2.640000000000e-01 4.823716057477e-01 4.849392974450e-01
2.642500000000e-01 4.823742019171e-01 4.849414024131e-01
2.645000000000e-01 4.823768438690e-01 4.849435445368e-01
2.647500000000e-01 4.823795315947e-01 4.849457238108e-01
2.650000000000e-01 4.823822650851e-01 4.849479402298e-01
2.652500000000e-01 4.823850443312e-01 4.849501937882e-01
2.655000000000e-01 4.823878693237e-01 4.849524844805e-01
2.657500000000e-01 4.823907400534e-01 4.849548123010e-01
2.660000000000e-01 4.823936565106e-01 4.849571772441e-01
2.662500000000e-01 4.823966186857e-01 4.849595793038e-01
2.665000000000e-01 4.823996265688e-01 4.849620184743e-01
2.667500000000e-01 4.824026801500e-01 4.849644947495e-01
2.670000000000e-01 4.824057794191e-01 4.849670081233e-01
2.672500000000e-01 4.824089243659e-01 4.849695585895e-01
2.675000000000e-01 4.824121149800e-01 4.849721461419e-01
2.677500000000e-01 4.824153512507e-01 4.849747707739e-01
2.680000000000e-01 4.824186331674e-01 4.849774324793e-01
2.682500000000e-01 4.824219607192e-01 4.849801312513e-01
2.685000000000e-01 4.824253338951e-01 4.849828670834e-01
2.687500000000e-01 4.824287526838e-01 4.849856399687e-01
2.690000000000e-01 4.824322170742e-01 4.849884499005e-01
2.692500000000e-01 4.824357270547e-01 4.849912968718e-01
2.695000000000e-01 4.824392826137e-01 4.849941808756e-01
2.697500000000e-01 4.824428837396e-01 4.849971019047e-01
2.700000000000e-01 4.824465304203e-01 4.850000599520e-01
2.702500000000e-01 4.824502226439e-01 4.850030550102e-01
2.705000000000e-01 4.824539603981e-01 4.850060870718e-01
2.707500000000e-01 4.824577436706e-01 4.850091561294e-01
2.710000000000e-01 4.824615724490e-01 4.850122621755e-01
2.712500000000e-01 4.824654467206e-01 4.850154052023e-01
2.715000000000e-01 4.824693664726e-01 4.850185852021e-01
2.717500000000e-01 4.824733316921e-01 4.850218021670e-01
2.720000000000e-01 4.824773423660e-01 4.850250560892e-01
2.722500000000e-01 4.824813984812e-01 4.850283469605e-01
2.725000000000e-01 4.824855000243e-01 4.850316747729e-01
2.727500000000e-01 4.824896469818e-01 4.850350395182e-01
2.730000000000e-01 4.824938393400e-01 4.850384411880e-01
2.732500000000e-01 4.824980770852e-01 4.850418797740e-01
2.735000000000e-01 4.825023602035e-01 4.850453552676e-01
2.737500000000e-01 4.825066886806e-01 4.850488676604e-01
2.740000000000e-01 4.825110625025e-01 4.850524169436e-01
2.742500000000e-01 4.825154816548e-01 4.850560031084e-01
2.745000000000e-01 4.825199461230e-01 4.850596261461e-01
2.747500000000e-01 4.825244558925e-01 4.850632860477e-01
2.750000000000e-01 4.825290109483e-01 4.850669828041e-01
2.752500000000e-01 4.825336112758e-01 4.850707164063e-01
2.755000000000e-01 4.825382568596e-01 4.850744868450e-01
2.757500000000e-01 4.825429476848e-01 4.850782941109e-01
2.760000000000e-01 4.825476837358e-01 4.850821381946e-01
2.762500000000e-01 4.825524649972e-01 4.850860190867e-01
2.765000000000e-01 4.825572914534e-01 4.850899367775e-01
2.767500000000e-01 4.825621630887e-01 4.850938912575e-01
2.770000000000e-01 4.825670798870e-01 4.850978825167e-01
2.772500000000e-01 4.825720418323e-01 4.851019105455e-01
2.775000000000e-01 4.825770489086e-01 4.851059753338e-01
2.777500000000e-01 4.825821010993e-01 4.851100768717e-01
2.780000000000e-01 4.825871983881e-01 4.851142151490e-01
2.782500000000e-01 4.825923407584e-01 4.851183901554e-01
2.785000000000e-01 4.825975281933e-01 4.851226018808e-01
2.787500000000e-01 4.826027606761e-01 4.851268503146e-01
2.790000000000e-01 4.826080381897e-01 4.851311354465e-01
2.792500000000e-01 4.826133607170e-01 4.851354572658e-01
2.795000000000e-01 4.826187282406e-01 4.851398157619e-01
2.797500000000e-01 4.826241407431e-01 4.851442109240e-01
2.800000000000e-01 4.826295982070e-01 4.851486427413e-01
2.802500000000e-01 4.826351006146e-01 4.851531112028e-01
2.805000000000e-01 4.826406479480e-01 4.851576162976e-01
2.807500000000e-01 4.826462401893e-01 4.851621580145e-01
2.810000000000e-01 4.826518773204e-01 4.851667363423e-01
2.812500000000e-01 4.826575593230e-01 4.851713512697e-01
2.815000000000e-01 4.826632861787e-01 4.851760027853e-01
2.817500000000e-01 4.826690578691e-01 4.851806908776e-01
2.820000000000e-01 4.826748743755e-01 4.851854155351e-01
2.822500000000e-01 4.826807356791e-01 4.851901767461e-01
2.825000000000e-01 4.826866417610e-01 4.851949744989e-01
2.827500000000e-01 4.826925926023e-01 4.851998087816e-01
2.830000000000e-01 4.826985881837e-01 4.852046795824e-01
2.832500000000e-01 4.827046284860e-01 4.852095868891e-01
2.835000000000e-01 4.827107134896e-01 4.852145306897e-01
2.837500000000e-01 4.827168431751e-01 4.852195109719e-01
2.840000000000e-01 4.827230175228e-01 4.852245277235e-01
2.842500000000e-01 4.827292365129e-01 4.852295809322e-01
2.845000000000e-01 4.827355001253e-01 4.852346705854e-01
2.847500000000e-01 4.827418083401e-01 4.852397966706e-01
2.850000000000e-01 4.827481611371e-01 4.852449591751e-01
2.852500000000e-01 4.827545584958e-01 4.852501580862e-01
2.855000000000e-01 4.827610003959e-01 4.852553933910e-01
2.857500000000e-01 4.827674868168e-01 4.852606650768e-01
2.860000000000e-01 4.827740177378e-01 4.852659731303e-01
2.862500000000e-01 4.827805931380e-01 4.852713175387e-01
2.865000000000e-01 4.827872129964e-01 4.852766982885e-01
2.867500000000e-01 4.827938772921e-01 4.852821153667e-01
2.870000000000e-01 4.828005860038e-01 4.852875687598e-01
2.872500000000e-01 4.828073391101e-01 4.852930584543e-01
2.875000000000e-01 4.828141365897e-01 4.852985844368e-01
2.877500000000e-01 4.828209784208e-01 4.853041466935e-01
2.880000000000e-01 4.828278645820e-01 4.853097452108e-01
2.882500000000e-01 4.828347950513e-01 4.853153799748e-01
2.885000000000e-01 4.828417698067e-01 4.853210509717e-01
2.887500000000e-01 4.828487888263e-01 4.853267581874e-01
2.890000000000e-01 4.828558520878e-01 4.853325016079e-01
2.892500000000e-01 4.828629595690e-01 4.853382812190e-01
2.895000000000e-01 4.828701112475e-01 4.853440970064e-01
2.897500000000e-01 4.828773071006e-01 4.853499489558e-01
2.900000000000e-01 4.828845471059e-01 4.853558370527e-01
2.902500000000e-01 4.828918312404e-01 4.853617612827e-01
2.905000000000e-01 4.828991594813e-01 4.853677216311e-01
2.907500000000e-01 4.829065318057e-01 4.853737180831e-01
2.910000000000e-01 4.829139481904e-01 4.853797506241e-01
2.912500000000e-01 4.829214086121e-01 4.853858192390e-01
2.915000000000e-01 4.829289130476e-01 4.853919239130e-01
2.917500000000e-01 4.829364614734e-01 4.853980646310e-01
2.920000000000e-01 4.829440538659e-01 4.854042413778e-01
2.922500000000e-01 4.829516902015e-01 4.854104541382e-01
2.925000000000e-01 4.829593704564e-01 4.854167028968e-01
2.927500000000e-01 4.829670946066e-01 4.854229876383e-01
2.930000000000e-01 4.829748626282e-01 4.854293083471e-01
2.932500000000e-01 4.829826744971e-01 4.854356650076e-01
2.935000000000e-01 4.829905301890e-01 4.854420576042e-01
2.937500000000e-01 4.829984296796e-01 4.854484861211e-01
2.940000000000e-01 4.830063729444e-01 4.854549505423e-01
2.942500000000e-01 4.830143599590e-01 4.854614508521e-01
2.945000000000e-01 4.830223906988e-01 4.854679870342e-01
2.947500000000e-01 4.830304651388e-01 4.854745590727e-01
2.950000000000e-01 4.830385832544e-01 4.854811669512e-01
2.952500000000e-01 4.830467450205e-01 4.854878106535e-01
2.955000000000e-01 4.830549504121e-01 4.854944901632e-01
2.957500000000e-01 4.830631994040e-01 4.855012054639e-01
2.960000000000e-01 4.830714919710e-01 4.855079565388e-01
2.962500000000e-01 4.830798280878e-01 4.855147433714e-01
2.965000000000e-01 4.830882077288e-01 4.855215659450e-01
2.967500000000e-01 4.830966308686e-01 4.855284242426e-01
2.970000000000e-01 4.831050974814e-01 4.855353182474e-01
2.972500000000e-01 4.831136075416e-01 4.855422479424e-01
2.975000000000e-01 4.831221610234e-01 4.855492133105e-01
2.977500000000e-01 4.831307579007e-01 4.855562143344e-01
2.980000000000e-01 4.831393981476e-01 4.855632509969e-01
2.982500000000e-01 4.831480817380e-01 4.855703232807e-01
2.985000000000e-01 4.831568086457e-01 4.855774311683e-01
2.987500000000e-01 4.831655788444e-01 4.855845746421e-01
2.990000000000e-01 4.831743923077e-01 4.855917536845e-01
2.992500000000e-01 4.831832490091e-01 4.855989682779e-01
2.995000000000e-01 4.831921489221e-01 4.856062184044e-01
2.997500000000e-01 4.832010920201e-01 4.856135040461e-01
3.000000000000e-01 4.832100782764e-01 4.856208251851e-01
3.002500000000e-01 4.832191076641e-01 4.856281818032e-01
3.005000000000e-01 4.832281801564e-01 4.856355738824e-01
3.007500000000e-01 4.832372957263e-01 4.856430014043e-01
3.010000000000e-01 4.832464543468e-01 4.856504643508e-01
3.012500000000e-01 4.832556559908e-01 4.856579627033e-01
3.015000000000e-01 4.832649006310e-01 4.856654964433e-01
3.017500000000e-01 4.832741882403e-01 4.856730655523e-01
3.020000000000e-01 4.832835187912e-01 4.856806700116e-01
3.022500000000e-01 4.832928922564e-01 4.856883098024e-01
3.025000000000e-01 4.833023086083e-01 4.856959849059e-01
3.027500000000e-01 4.833117678194e-01 4.857036953031e-01
3.030000000000e-01 4.833212698621e-01 4.857114409750e-01
3.032500000000e-01 4.833308147087e-01 4.857192219026e-01
3.035000000000e-01 4.833404023315e-01 4.857270380665e-01
3.037500000000e-01 4.833500327026e-01 4.857348894475e-01
3.040000000000e-01 4.833597057941e-01 4.857427760263e-01
3.042500000000e-01 4.833694215781e-01 4.857506977834e-01
3.045000000000e-01 4.833791800266e-01 4.857586546992e-01
3.047500000000e-01 4.833889811115e-01 4.857666467541e-01
3.050000000000e-01 4.833988248048e-01 4.857746739284e-01
3.052500000000e-01 4.834087110782e-01 4.857827362023e-01
3.055000000000e-01 4.834186399035e-01 4.857908335558e-01
3.057500000000e-01 4.834286112525e-01 4.857989659691e-01
3.060000000000e-01 4.834386250968e-01 4.858071334220e-01
3.062500000000e-01 4.834486814080e-01 4.858153358944e-01
3.065000000000e-01 4.834587801577e-01 4.858235733660e-01
3.067500000000e-01 4.834689213176e-01 4.858318458166e-01
3.070000000000e-01 4.834791048590e-01 4.858401532257e-01
3.072500000000e-01 4.834893307534e-01 4.858484955728e-01
3.075000000000e-01 4.834995989722e-01 4.858568728373e-01
3.077500000000e-01 4.835099094869e-01 4.858652849986e-01
3.080000000000e-01 4.835202622687e-01 4.858737320358e-01
3.082500000000e-01 4.835306572891e-01 4.858822139283e-01
3.085000000000e-01 4.835410945192e-01 4.858907306550e-01
3.087500000000e-01 4.835515739303e-01 4.858992821949e-01
3.090000000000e-01 4.835620954936e-01 4.859078685269e-01
3.092500000000e-01 4.835726591805e-01 4.859164896298e-01
3.095000000000e-01 4.835832649620e-01 4.859251454825e-01
3.097500000000e-01 4.835939128093e-01 4.859338360634e-01
3.100000000000e-01 4.836046026936e-01 4.859425613511e-01
3.102500000000e-01 4.836153345860e-01 4.859513213243e-01
3.105000000000e-01 4.836261084577e-01 4.859601159611e-01
3.107500000000e-01 4.836369242797e-01 4.859689452399e-01
3.110000000000e-01 4.836477820232e-01 4.859778091390e-01
3.112500000000e-01 4.836586816594e-01 4.859867076365e-01
3.115000000000e-01 4.836696231592e-01 4.859956407103e-01
3.117500000000e-01 4.836806064939e-01 4.860046083385e-01
3.120000000000e-01 4.836916316345e-01 4.860136104990e-01
3.122500000000e-01 4.837026985522e-01 4.860226471695e-01
3.125000000000e-01 4.837138072181e-01 4.860317183277e-01
3.127500000000e-01 4.837249576034e-01 4.860408239512e-01
3.130000000000e-01 4.837361496793e-01 4.860499640176e-01
3.132500000000e-01 4.837473834169e-01 4.860591385044e-01
3.135000000000e-01 4.837586587874e-01 4.860683473888e-01
3.137500000000e-01 4.837699757622e-01 4.860775906483e-01
3.140000000000e-01 4.837813343125e-01 4.860868682598e-01
3.142500000000e-01 4.837927344096e-01 4.860961802007e-01
3.145000000000e-01 4.838041760249e-01 4.861055264478e-01
3.147500000000e-01 4.838156591297e-01 4.861149069782e-01
3.150000000000e-01 4.838271836956e-01 4.861243217687e-01
3.152500000000e-01 4.838387496939e-01 4.861337707960e-01
3.155000000000e-01 4.838503570964e-01 4.861432540368e-01
3.157500000000e-01 4.838620058744e-01 4.861527714678e-01
3.160000000000e-01 4.838736959999e-01 4.861623230655e-01
3.162500000000e-01 4.838854274444e-01 4.861719088062e-01
3.165000000000e-01 4.838972001798e-01 4.861815286664e-01
3.167500000000e-01 4.839090141780e-01 4.861911826223e-01
3.170000000000e-01 4.839208694109e-01 4.862008706501e-01
3.172500000000e-01 4.839327658506e-01 4.862105927259e-01
3.175000000000e-01 4.839447034694e-01 4.862203488256e-01
3.177500000000e-01 4.839566822393e-01 4.862301389253e-01
3.180000000000e-01 4.839687021328e-01 4.862399630007e-01
3.182500000000e-01 4.839807631223e-01 4.862498210277e-01
3.185000000000e-01 4.839928651805e-01 4.862597129819e-01
3.187500000000e-01 4.840050082799e-01 4.862696388388e-01
3.190000000000e-01 4.840171923934e-01 4.862795985741e-01
3.192500000000e-01 4.840294174940e-01 4.862895921631e-01
3.195000000000e-01 4.840416835547e-01 4.862996195811e-01
3.197500000000e-01 4.840539905488e-01 4.863096808035e-01
3.200000000000e-01 4.840663384496e-01 4.863197758054e-01
3.202500000000e-01 4.840787272308e-01 4.863299045618e-01
3.205000000000e-01 4.840911568659e-01 4.863400670479e-01
3.207500000000e-01 4.841036273290e-01 4.863502632385e-01
3.210000000000e-01 4.841161385940e-01 4.863604931085e-01
3.212500000000e-01 4.841286906351e-01 4.863707566326e-01
3.215000000000e-01 4.841412834269e-01 4.863810537855e-01
3.217500000000e-01 4.841539169440e-01 4.863913845417e-01
3.220000000000e-01 4.841665911613e-01 4.864017488759e-01
3.222500000000e-01 4.841793060537e-01 4.864121467625e-01
3.225000000000e-01 4.841920615967e-01 4.864225781757e-01
3.227500000000e-01 4.842048577657e-01 4.864330430898e-01
3.230000000000e-01 4.842176945366e-01 4.864435414791e-01
3.232500000000e-01 4.842305718855e-01 4.864540733176e-01
3.235000000000e-01 4.842434897886e-01 4.864646385793e-01
3.237500000000e-01 4.842564482225e-01 4.864752372382e-01
3.240000000000e-01 4.842694471642e-01 4.864858692680e-01
3.242500000000e-01 4.842824865908e-01 4.864965346427e-01
3.245000000000e-01 4.842955664799e-01 4.865072333358e-01
3.247500000000e-01 4.843086868092e-01 4.865179653209e-01
3.250000000000e-01 4.843218475569e-01 4.865287305717e-01
3.252500000000e-01 4.843350487016e-01 4.865395290615e-01
3.255000000000e-01 4.843482902220e-01 4.865503607636e-01
3.257500000000e-01 4.843615720975e-01 4.865612256514e-01
3.260000000000e-01 4.843748943075e-01 4.865721236980e-01
3.262500000000e-01 4.843882568322e-01 4.865830548766e-01
3.265000000000e-01 4.844016596520e-01 4.865940191601e-01
3.267500000000e-01 4.844151027476e-01 4.866050165216e-01
3.270000000000e-01 4.844285861004e-01 4.866160469339e-01
3.272500000000e-01 4.844421096920e-01 4.866271103697e-01
3.275000000000e-01 4.844556735048e-01 4.866382068019e-01
3.277500000000e-01 4.844692775212e-01 4.866493362029e-01
3.280000000000e-01 4.844829217245e-01 4.866604985453e-01
3.282500000000e-01 4.844966060984e-01 4.866716938017e-01
3.285000000000e-01 4.845103306269e-01 4.866829219443e-01
3.287500000000e-01 4.845240952947e-01 4.866941829455e-01
3.290000000000e-01 4.845379000871e-01 4.867054767774e-01
3.292500000000e-01 4.845517449899e-01 4.867168034123e-01
3.295000000000e-01 4.845656299893e-01 4.867281628222e-01
3.297500000000e-01 4.845795550723e-01 4.867395549789e-01
3.300000000000e-01 4.845935202261e-01 4.867509798546e-01
3.302500000000e-01 4.846075254390e-01 4.867624374208e-01
3.305000000000e-01 4.846215706994e-01 4.867739276494e-01
3.307500000000e-01 4.846356559963e-01 4.867854505121e-01
3.310000000000e-01 4.846497813196e-01 4.867970059803e-01
3.312500000000e-01 4.846639466593e-01 4.868085940256e-01
3.315000000000e-01 4.846781520062e-01 4.868202146194e-01
3.317500000000e-01 4.846923973512e-01 4.868318677330e-01
3.320000000000e-01 4.847066826859e-01 4.868435533377e-01
3.322500000000e-01 4.847210080020e-01 4.868552714045e-01
3.325000000000e-01 4.847353732915e-01 4.868670219047e-01
3.327500000000e-01 4.847497785465e-01 4.868788048092e-01
3.330000000000e-01 4.847642237588e-01 4.868906200890e-01
3.332500000000e-01 4.847787089205e-01 4.869024677148e-01
3.335000000000e-01 4.847932340224e-01 4.869143476575e-01
3.337500000000e-01 4.848077990555e-01 4.869262598878e-01
3.340000000000e-01 4.848224040087e-01 4.869382043762e-01
3.342500000000e-01 4.848370488703e-01 4.869501810933e-01
3.345000000000e-01 4.848517336244e-01 4.869621900095e-01
3.347500000000e-01 4.848664582542e-01 4.869742310952e-01
3.350000000000e-01 4.848812227339e-01 4.869863043207e-01
3.352500000000e-01 4.848960270351e-01 4.869984096562e-01
3.355000000000e-01 4.849108711111e-01 4.870105470719e-01
3.357500000000e-01 4.849257549076e-01 4.870227165377e-01
3.360000000000e-01 4.849406783259e-01 4.870349180237e-01
3.362500000000e-01 4.849556412456e-01 4.870471514997e-01
3.365000000000e-01 4.849706433922e-01 4.870594169356e-01
3.367500000000e-01 4.849856843226e-01 4.870717143011e-01
3.370000000000e-01 4.850007635659e-01 4.870840435659e-01
3.372500000000e-01 4.850158801498e-01 4.870964046995e-01
3.375000000000e-01 4.850310336987e-01 4.871087976714e-01
3.377500000000e-01 4.850462244452e-01 4.871212224511e-01
3.380000000000e-01 4.850614524813e-01 4.871336790079e-01
3.382500000000e-01 4.850767177988e-01 4.871461673111e-01
3.385000000000e-01 4.850920203677e-01 4.871586873298e-01
3.387500000000e-01 4.851073601482e-01 4.871712390332e-01
3.390000000000e-01 4.851227370945e-01 4.871838223903e-01
3.392500000000e-01 4.851381511605e-01 4.871964373700e-01
3.395000000000e-01 4.851536022979e-01 4.872090839412e-01
3.397500000000e-01 4.851690904586e-01 4.872217620728e-01
3.400000000000e-01 4.851846155937e-01 4.872344717334e-01
3.402500000000e-01 4.852001776545e-01 4.872472128916e-01
3.405000000000e-01 4.852157765919e-01 4.872599855161e-01
3.407500000000e-01 4.852314123567e-01 4.872727895753e-01
3.410000000000e-01 4.852470848998e-01 4.872856250377e-01
3.412500000000e-01 4.852627941717e-01 4.872984918715e-01
3.415000000000e-01 4.852785401229e-01 4.873113900450e-01
3.417500000000e-01 4.852943227040e-01 4.873243195264e-01
3.420000000000e-01 4.853101418653e-01 4.873372802837e-01
3.422500000000e-01 4.853259975569e-01 4.873502722851e-01
3.425000000000e-01 4.853418897289e-01 4.873632954984e-01
3.427500000000e-01 4.853578183315e-01 4.873763498915e-01
3.430000000000e-01 4.853737833144e-01 4.873894354323e-01
3.432500000000e-01 4.853897846275e-01 4.874025520883e-01
3.435000000000e-01 4.854058222205e-01 4.874156998273e-01
3.437500000000e-01 4.854218960428e-01 4.874288786168e-01
3.440000000000e-01 4.854380060440e-01 4.874420884243e-01
3.442500000000e-01 4.854541521734e-01 4.874553292172e-01
3.445000000000e-01 4.854703343804e-01 4.874686009628e-01
3.447500000000e-01 4.854865526140e-01 4.874819036284e-01
3.450000000000e-01 4.855028068233e-01 4.874952371812e-01
3.452500000000e-01 4.855190969573e-01 4.875086015882e-01
3.455000000000e-01 4.855354229649e-01 4.875219968165e-01
3.457500000000e-01 4.855517847948e-01 4.875354228331e-01
3.460000000000e-01 4.855681823956e-01 4.875488796047e-01
3.462500000000e-01 4.855846157158e-01 4.875623670983e-01
3.465000000000e-01 4.856010847041e-01 4.875758852804e-01
3.467500000000e-01 4.856175893086e-01 4.875894341179e-01
3.470000000000e-01 4.856341294777e-01 4.876030135772e-01
3.472500000000e-01 4.856507051594e-01 4.876166236248e-01
3.475000000000e-01 4.856673163019e-01 4.876302642271e-01
3.477500000000e-01 4.856839628531e-01 4.876439353506e-01
3.480000000000e-01 4.857006447609e-01 4.876576369614e-01
3.482500000000e-01 4.857173619730e-01 4.876713690257e-01
3.485000000000e-01 4.857341144370e-01 4.876851315098e-01
3.487500000000e-01 4.857509021005e-01 4.876989243795e-01
3.490000000000e-01 4.857677249110e-01 4.877127476010e-01
3.492500000000e-01 4.857845828158e-01 4.877266011400e-01
3.495000000000e-01 4.858014757623e-01 4.877404849624e-01
3.497500000000e-01 4.858184036975e-01 4.877543990339e-01
3.500000000000e-01 4.858353665685e-01 4.877683433202e-01
3.502500000000e-01 4.858523643224e-01 4.877823177870e-01
3.505000000000e-01 4.858693969059e-01 4.877963223996e-01
3.507500000000e-01 4.858864642659e-01 4.878103571236e-01
3.510000000000e-01 4.859035663491e-01 4.878244219244e-01
3.512500000000e-01 4.859207031020e-01 4.878385167671e-01
3.515000000000e-01 4.859378744712e-01 4.878526416172e-01
3.517500000000e-01 4.859550804030e-01 4.878667964396e-01
3.520000000000e-01 4.859723208438e-01 4.878809811995e-01
3.522500000000e-01 4.859895957397e-01 4.878951958618e-01
3.525000000000e-01 4.860069050369e-01 4.879094403916e-01
3.527500000000e-01 4.860242486814e-01 4.879237147536e-01
3.530000000000e-01 4.860416266192e-01 4.879380189127e-01
3.532500000000e-01 4.860590387960e-01 4.879523528335e-01
3.535000000000e-01 4.860764851577e-01 4.879667164807e-01
3.537500000000e-01 4.860939656498e-01 4.879811098188e-01
3.540000000000e-01 4.861114802180e-01 4.879955328123e-01
3.542500000000e-01 4.861290288076e-01 4.880099854256e-01
3.545000000000e-01 4.861466113642e-01 4.880244676231e-01
3.547500000000e-01 4.861642278329e-01 4.880389793691e-01
3.550000000000e-01 4.861818781589e-01 4.880535206277e-01
3.552500000000e-01 4.861995622874e-01 4.880680913630e-01
3.555000000000e-01 4.862172801634e-01 4.880826915391e-01
3.557500000000e-01 4.862350317318e-01 4.880973211200e-01
3.560000000000e-01 4.862528169373e-01 4.881119800696e-01
3.562500000000e-01 4.862706357249e-01 4.881266683517e-01
3.565000000000e-01 4.862884880390e-01 4.881413859300e-01
3.567500000000e-01 4.863063738244e-01 4.881561327683e-01
3.570000000000e-01 4.863242930254e-01 4.881709088302e-01
3.572500000000e-01 4.863422455864e-01 4.881857140792e-01
3.575000000000e-01 4.863602314517e-01 4.882005484787e-01
3.577500000000e-01 4.863782505656e-01 4.882154119923e-01
3.580000000000e-01 4.863963028722e-01 4.882303045831e-01
3.582500000000e-01 4.864143883155e-01 4.882452262145e-01
3.585000000000e-01 4.864325068394e-01 4.882601768496e-01
3.587500000000e-01 4.864506583877e-01 4.882751564515e-01
3.590000000000e-01 4.864688429044e-01 4.882901649834e-01
3.592500000000e-01 4.864870603330e-01 4.883052024081e-01
3.595000000000e-01 4.865053106172e-01 4.883202686885e-01
3.597500000000e-01 4.865235937004e-01 4.883353637875e-01
3.600000000000e-01 4.865419095262e-01 4.883504876679e-01
3.602500000000e-01 4.865602580378e-01 4.883656402923e-01
3.605000000000e-01 4.865786391784e-01 4.883808216233e-01
3.607500000000e-01 4.865970528914e-01 4.883960316234e-01
3.610000000000e-01 4.866154991197e-01 4.884112702552e-01
3.612500000000e-01 4.866339778063e-01 4.884265374811e-01
3.615000000000e-01 4.866524888943e-01 4.884418332633e-01
3.617500000000e-01 4.866710323263e-01 4.884571575641e-01
3.620000000000e-01 4.866896080453e-01 4.884725103458e-01
3.622500000000e-01 4.867082159938e-01 4.884878915704e-01
3.625000000000e-01 4.867268561144e-01 4.885033011999e-01
3.627500000000e-01 4.867455283496e-01 4.885187391965e-01
3.630000000000e-01 4.867642326419e-01 4.885342055219e-01
3.632500000000e-01 4.867829689336e-01 4.885497001380e-01
3.635000000000e-01 4.868017371670e-01 4.885652230066e-01
3.637500000000e-01 4.868205372842e-01 4.885807740893e-01
3.640000000000e-01 4.868393692273e-01 4.885963533479e-01
3.642500000000e-01 4.868582329384e-01 4.886119607438e-01
3.645000000000e-01 4.868771283593e-01 4.886275962386e-01
3.647500000000e-01 4.868960554320e-01 4.886432597937e-01
3.650000000000e-01 4.869150140982e-01 4.886589513704e-01
3.652500000000e-01 4.869340042996e-01 4.886746709300e-01
3.655000000000e-01 4.869530259779e-01 4.886904184337e-01
3.657500000000e-01 4.869720790745e-01 4.887061938427e-01
3.660000000000e-01 4.869911635309e-01 4.887219971180e-01
3.662500000000e-01 4.870102792885e-01 4.887378282207e-01
3.665000000000e-01 4.870294262886e-01 4.887536871117e-01
3.667500000000e-01 4.870486044725e-01 4.887695737518e-01
3.670000000000e-01 4.870678137812e-01 4.887854881019e-01
3.672500000000e-01 4.870870541559e-01 4.888014301227e-01
3.675000000000e-01 4.871063255375e-01 4.888173997748e-01
3.677500000000e-01 4.871256278669e-01 4.888333970189e-01
3.680000000000e-01 4.871449610851e-01 4.888494218155e-01
3.682500000000e-01 4.871643251326e-01 4.888654741250e-01
3.685000000000e-01 4.871837199504e-01 4.888815539079e-01
3.687500000000e-01 4.872031454788e-01 4.888976611244e-01
3.690000000000e-01 4.872226016585e-01 4.889137957349e-01
3.692500000000e-01 4.872420884300e-01 4.889299576994e-01
3.695000000000e-01 4.872616057336e-01 4.889461469782e-01
3.697500000000e-01 4.872811535096e-01 4.889623635313e-01
3.700000000000e-01 4.873007316983e-01 4.889786073186e-01
3.702500000000e-01 4.873203402399e-01 4.889948783001e-01
3.705000000000e-01 4.873399790743e-01 4.890111764357e-01
3.707500000000e-01 4.873596481417e-01 4.890275016851e-01
3.710000000000e-01 4.873793473819e-01 4.890438540080e-01
3.712500000000e-01 4.873990767350e-01 4.890602333642e-01
3.715000000000e-01 4.874188361405e-01 4.890766397131e-01
3.717500000000e-01 4.874386255383e-01 4.890930730143e-01
3.720000000000e-01 4.874584448681e-01 4.891095332273e-01
3.722500000000e-01 4.874782940693e-01 4.891260203115e-01
3.725000000000e-01 4.874981730816e-01 4.891425342261e-01
3.727500000000e-01 4.875180818443e-01 4.891590749304e-01
3.730000000000e-01 4.875380202968e-01 4.891756423836e-01
3.732500000000e-01 4.875579883784e-01 4.891922365449e-01
3.735000000000e-01 4.875779860284e-01 4.892088573732e-01
3.737500000000e-01 4.875980131859e-01 4.892255048276e-01
3.740000000000e-01 4.876180697899e-01 4.892421788670e-01
3.742500000000e-01 4.876381557796e-01 4.892588794503e-01
3.745000000000e-01 4.876582710938e-01 4.892756065362e-01
3.747500000000e-01 4.876784156714e-01 4.892923600835e-01
3.750000000000e-01 4.876985894513e-01 4.893091400508e-01
3.752500000000e-01 4.877187923722e-01 4.893259463967e-01
3.755000000000e-01 4.877390243727e-01 4.893427790798e-01
3.757500000000e-01 4.877592853915e-01 4.893596380586e-01
3.760000000000e-01 4.877795753671e-01 4.893765232914e-01
3.762500000000e-01 4.877998942379e-01 4.893934347365e-01
3.765000000000e-01 4.878202419425e-01 4.894103723523e-01
3.767500000000e-01 4.878406184190e-01 4.894273360970e-01
3.770000000000e-01 4.878610236059e-01 4.894443259286e-01
3.772500000000e-01 4.878814574413e-01 4.894613418054e-01
3.775000000000e-01 4.879019198633e-01 4.894783836852e-01
3.777500000000e-01 4.879224108100e-01 4.894954515261e-01
3.780000000000e-01 4.879429302195e-01 4.895125452858e-01
3.782500000000e-01 4.879634780297e-01 4.895296649224e-01
3.785000000000e-01 4.879840541784e-01 4.895468103934e-01
3.787500000000e-01 4.880046586034e-01 4.895639816567e-01
3.790000000000e-01 4.880252912427e-01 4.895811786698e-01
3.792500000000e-01 4.880459520337e-01 4.895984013903e-01
3.795000000000e-01 4.880666409142e-01 4.896156497757e-01
3.797500000000e-01 4.880873578217e-01 4.896329237835e-01
3.800000000000e-01 4.881081026936e-01 4.896502233710e-01
3.802500000000e-01 4.881288754676e-01 4.896675484955e-01
3.805000000000e-01 4.881496760808e-01 4.896848991144e-01
3.807500000000e-01 4.881705044707e-01 4.897022751847e-01
3.810000000000e-01 4.881913605745e-01 4.897196766636e-01
3.812500000000e-01 4.882122443293e-01 4.897371035083e-01
3.815000000000e-01 4.882331556724e-01 4.897545556756e-01
3.817500000000e-01 4.882540945407e-01 4.897720331225e-01
3.820000000000e-01 4.882750608713e-01 4.897895358059e-01
3.822500000000e-01 4.882960546011e-01 4.898070636826e-01
3.825000000000e-01 4.883170756670e-01 4.898246167093e-01
3.827500000000e-01 4.883381240059e-01 4.898421948428e-01
3.830000000000e-01 4.883591995545e-01 4.898597980397e-01
3.832500000000e-01 4.883803022495e-01 4.898774262565e-01
3.835000000000e-01 4.884014320275e-01 4.898950794498e-01
3.837500000000e-01 4.884225888253e-01 4.899127575760e-01
3.840000000000e-01 4.884437725792e-01 4.899304605914e-01
3.842500000000e-01 4.884649832258e-01 4.899481884524e-01
3.845000000000e-01 4.884862207014e-01 4.899659411152e-01
3.847500000000e-01 4.885074849425e-01 4.899837185361e-01
3.850000000000e-01 4.885287758854e-01 4.900015206712e-01
3.852500000000e-01 4.885500934662e-01 4.900193474765e-01
3.855000000000e-01 4.885714376213e-01 4.900371989081e-01
3.857500000000e-01 4.885928082866e-01 4.900550749220e-01
3.860000000000e-01 4.886142053983e-01 4.900729754739e-01
3.862500000000e-01 4.886356288925e-01 4.900909005198e-01
3.865000000000e-01 4.886570787050e-01 4.901088500154e-01
3.867500000000e-01 4.886785547718e-01 4.901268239164e-01
3.870000000000e-01 4.887000570288e-01 4.901448221785e-01
3.872500000000e-01 4.887215854117e-01 4.901628447573e-01
3.875000000000e-01 4.887431398563e-01 4.901808916083e-01
3.877500000000e-01 4.887647202982e-01 4.901989626869e-01
3.880000000000e-01 4.887863266732e-01 4.902170579487e-01
3.882500000000e-01 4.888079589168e-01 4.902351773488e-01
3.885000000000e-01 4.888296169645e-01 4.902533208428e-01
3.887500000000e-01 4.888513007519e-01 4.902714883856e-01
3.890000000000e-01 4.888730102143e-01 4.902896799326e-01
3.892500000000e-01 4.888947452871e-01 4.903078954389e-01
3.895000000000e-01 4.889165059057e-01 4.903261348594e-01
3.897500000000e-01 4.889382920052e-01 4.903443981493e-01
3.900000000000e-01 4.889601035210e-01 4.903626852634e-01
3.902500000000e-01 4.889819403882e-01 4.903809961566e-01
3.905000000000e-01 4.890038025419e-01 4.903993307838e-01
3.907500000000e-01 4.890256899172e-01 4.904176890996e-01
3.910000000000e-01 4.890476024491e-01 4.904360710588e-01
3.912500000000e-01 4.890695400725e-01 4.904544766161e-01
3.915000000000e-01 4.890915027224e-01 4.904729057261e-01
3.917500000000e-01 4.891134903336e-01 4.904913583431e-01
3.920000000000e-01 4.891355028410e-01 4.905098344218e-01
3.922500000000e-01 4.891575401793e-01 4.905283339166e-01
3.925000000000e-01 4.891796022833e-01 4.905468567817e-01
3.927500000000e-01 4.892016890875e-01 4.905654029716e-01
3.930000000000e-01 4.892238005267e-01 4.905839724403e-01
3.932500000000e-01 4.892459365354e-01 4.906025651422e-01
3.935000000000e-01 4.892680970482e-01 4.906211810313e-01
3.937500000000e-01 4.892902819994e-01 4.906398200617e-01
3.940000000000e-01 4.893124913236e-01 4.906584821874e-01
3.942500000000e-01 4.893347249551e-01 4.906771673624e-01
3.945000000000e-01 4.893569828283e-01 4.906958755406e-01
3.947500000000e-01 4.893792648774e-01 4.907146066758e-01
3.950000000000e-01 4.894015710368e-01 4.907333607217e-01
3.952500000000e-01 4.894239012406e-01 4.907521376322e-01
3.955000000000e-01 4.894462554229e-01 4.907709373608e-01
3.957500000000e-01 4.894686335179e-01 4.907897598612e-01
3.960000000000e-01 4.894910354597e-01 4.908086050870e-01
3.962500000000e-01 4.895134611822e-01 4.908274729916e-01
3.965000000000e-01 4.895359106194e-01 4.908463635286e-01
3.967500000000e-01 4.895583837054e-01 4.908652766512e-01
3.970000000000e-01 4.895808803739e-01 4.908842123128e-01
3.972500000000e-01 4.896034005588e-01 4.909031704668e-01
3.975000000000e-01 4.896259441939e-01 4.909221510662e-01
3.977500000000e-01 4.896485112130e-01 4.909411540644e-01
3.980000000000e-01 4.896711015497e-01 4.909601794144e-01
3.982500000000e-01 4.896937151379e-01 4.909792270692e-01
3.985000000000e-01 4.897163519110e-01 4.909982969819e-01
3.987500000000e-01 4.897390118027e-01 4.910173891053e-01
3.990000000000e-01 4.897616947466e-01 4.910365033925e-01
3.992500000000e-01 4.897844006761e-01 4.910556397962e-01
3.995000000000e-01 4.898071295247e-01 4.910747982693e-01
3.997500000000e-01 4.898298812259e-01 4.910939787644e-01
4.000000000000e-01 4.898526557130e-01 4.911131812342e-01
4.002500000000e-01 4.898754529193e-01 4.911324056313e-01
4.005000000000e-01 4.898982727783e-01 4.911516519084e-01
4.007500000000e-01 4.899211152230e-01 4.911709200179e-01
4.010000000000e-01 4.899439801869e-01 4.911902099122e-01
4.012500000000e-01 4.899668676030e-01 4.912095215439e-01
4.015000000000e-01 4.899897774045e-01 4.912288548651e-01
4.017500000000e-01 4.900127095246e-01 4.912482098283e-01
4.020000000000e-01 4.900356638962e-01 4.912675863857e-01
4.022500000000e-01 4.900586404525e-01 4.912869844895e-01
4.025000000000e-01 4.900816391264e-01 4.913064040917e-01
4.027500000000e-01 4.901046598509e-01 4.913258451445e-01
4.030000000000e-01 4.901277025589e-01 4.913453075999e-01
4.032500000000e-01 4.901507671833e-01 4.913647914100e-01
4.035000000000e-01 4.901738536570e-01 4.913842965265e-01
4.037500000000e-01 4.901969619127e-01 4.914038229014e-01
4.040000000000e-01 4.902200918832e-01 4.914233704866e-01
4.042500000000e-01 4.902432435014e-01 4.914429392337e-01
4.045000000000e-01 4.902664166998e-01 4.914625290945e-01
4.047500000000e-01 4.902896114111e-01 4.914821400207e-01
4.050000000000e-01 4.903128275681e-01 4.915017719639e-01
4.052500000000e-01 4.903360651033e-01 4.915214248756e-01
4.055000000000e-01 4.903593239492e-01 4.915410987073e-01
4.057500000000e-01 4.903826040384e-01 4.915607934105e-01
4.060000000000e-01 4.904059053034e-01 4.915805089367e-01
4.062500000000e-01 4.904292276766e-01 4.916002452371e-01
4.065000000000e-01 4.904525710906e-01 4.916200022630e-01
4.067500000000e-01 4.904759354776e-01 4.916397799658e-01
4.070000000000e-01 4.904993207701e-01 4.916595782966e-01
4.072500000000e-01 4.905227269004e-01 4.916793972065e-01
4.075000000000e-01 4.905461538007e-01 4.916992366467e-01
4.077500000000e-01 4.905696014034e-01 4.917190965682e-01
4.080000000000e-01 4.905930696408e-01 4.917389769220e-01
4.082500000000e-01 4.906165584449e-01 4.917588776591e-01
4.085000000000e-01 4.906400677480e-01 4.917787987303e-01
4.087500000000e-01 4.906635974822e-01 4.917987400865e-01
4.090000000000e-01 4.906871475796e-01 4.918187016785e-01
4.092500000000e-01 4.907107179724e-01 4.918386834570e-01
4.095000000000e-01 4.907343085925e-01 4.918586853728e-01
4.097500000000e-01 4.907579193721e-01 4.918787073765e-01
4.100000000000e-01 4.907815502430e-01 4.918987494186e-01
4.102500000000e-01 4.908052011372e-01 4.919188114498e-01
4.105000000000e-01 4.908288719868e-01 4.919388934205e-01
4.107500000000e-01 4.908525627236e-01 4.919589952812e-01
4.110000000000e-01 4.908762732794e-01 4.919791169823e-01
4.112500000000e-01 4.909000035861e-01 4.919992584741e-01
4.115000000000e-01 4.909237535756e-01 4.920194197069e-01
4.117500000000e-01 4.909475231797e-01 4.920396006311e-01
4.120000000000e-01 4.909713123300e-01 4.920598011967e-01
4.122500000000e-01 4.909951209584e-01 4.920800213539e-01
4.125000000000e-01 4.910189489965e-01 4.921002610530e-01
4.127500000000e-01 4.910427963761e-01 4.921205202438e-01
4.130000000000e-01 4.910666630288e-01 4.921407988765e-01
4.132500000000e-01 4.910905488862e-01 4.921610969010e-01
4.135000000000e-01 4.911144538800e-01 4.921814142672e-01
4.137500000000e-01 4.911383779417e-01 4.922017509249e-01
4.140000000000e-01 4.911623210029e-01 4.922221068241e-01
4.142500000000e-01 4.911862829951e-01 4.922424819145e-01
4.145000000000e-01 4.912102638499e-01 4.922628761457e-01
4.147500000000e-01 4.912342634986e-01 4.922832894676e-01
4.150000000000e-01 4.912582818728e-01 4.923037218297e-01
4.152500000000e-01 4.912823189039e-01 4.923241731815e-01
4.155000000000e-01 4.913063745233e-01 4.923446434727e-01
4.157500000000e-01 4.913304486624e-01 4.923651326528e-01
4.160000000000e-01 4.913545412525e-01 4.923856406711e-01
4.162500000000e-01 4.913786522251e-01 4.924061674771e-01
4.165000000000e-01 4.914027815114e-01 4.924267130201e-01
4.167500000000e-01 4.914269290427e-01 4.924472772494e-01
4.170000000000e-01 4.914510947502e-01 4.924678601144e-01
4.172500000000e-01 4.914752785654e-01 4.924884615641e-01
4.175000000000e-01 4.914994804193e-01 4.925090815478e-01
4.177500000000e-01 4.915237002431e-01 4.925297200147e-01
4.180000000000e-01 4.915479379681e-01 4.925503769136e-01
4.182500000000e-01 4.915721935255e-01 4.925710521938e-01
4.185000000000e-01 4.915964668463e-01 4.925917458042e-01
4.187500000000e-01 4.916207578618e-01 4.926124576937e-01
4.190000000000e-01 4.916450665029e-01 4.926331878113e-01
4.192500000000e-01 4.916693927008e-01 4.926539361057e-01
4.195000000000e-01 4.916937363866e-01 4.926747025258e-01
4.197500000000e-01 4.917180974913e-01 4.926954870203e-01
4.200000000000e-01 4.917424759459e-01 4.927162895380e-01
4.202500000000e-01 4.917668716815e-01 4.927371100276e-01
4.205000000000e-01 4.917912846289e-01 4.927579484376e-01
4.207500000000e-01 4.918157147193e-01 4.927788047166e-01
4.210000000000e-01 4.918401618836e-01 4.927996788132e-01
4.212500000000e-01 4.918646260526e-01 4.928205706759e-01
4.215000000000e-01 4.918891071573e-01 4.928414802531e-01
4.217500000000e-01 4.919136051286e-01 4.928624074933e-01
4.220000000000e-01 4.919381198975e-01 4.928833523448e-01
4.222500000000e-01 4.919626513946e-01 4.929043147558e-01
4.225000000000e-01 4.919871995510e-01 4.929252946748e-01
4.227500000000e-01 4.920117642974e-01 4.929462920499e-01
4.230000000000e-01 4.920363455647e-01 4.929673068294e-01
4.232500000000e-01 4.920609432837e-01 4.929883389613e-01
4.235000000000e-01 4.920855573851e-01 4.930093883938e-01
4.237500000000e-01 4.921101877997e-01 4.930304550749e-01
4.240000000000e-01 4.921348344583e-01 4.930515389527e-01
4.242500000000e-01 4.921594972916e-01 4.930726399751e-01
4.245000000000e-01 4.921841762303e-01 4.930937580901e-01
4.247500000000e-01 4.922088712052e-01 4.931148932455e-01
4.250000000000e-01 4.922335821470e-01 4.931360453893e-01
4.252500000000e-01 4.922583089862e-01 4.931572144692e-01
4.255000000000e-01 4.922830516537e-01 4.931784004330e-01
4.257500000000e-01 4.923078100801e-01 4.931996032284e-01
4.260000000000e-01 4.923325841960e-01 4.932208228031e-01
4.262500000000e-01 4.923573739320e-01 4.932420591047e-01
4.265000000000e-01 4.923821792188e-01 4.932633120809e-01
4.267500000000e-01 4.924069999869e-01 4.932845816793e-01
4.270000000000e-01 4.924318361670e-01 4.933058678472e-01
4.272500000000e-01 4.924566876897e-01 4.933271705322e-01
4.275000000000e-01 4.924815544855e-01 4.933484896818e-01
4.277500000000e-01 4.925064364850e-01 4.933698252434e-01
4.280000000000e-01 4.925313336187e-01 4.933911771642e-01
4.282500000000e-01 4.925562458171e-01 4.934125453916e-01
4.285000000000e-01 4.925811730109e-01 4.934339298730e-01
4.287500000000e-01 4.926061151305e-01 4.934553305554e-01
4.290000000000e-01 4.926310721064e-01 4.934767473862e-01
4.292500000000e-01 4.926560438692e-01 4.934981803124e-01
4.295000000000e-01 4.926810303492e-01 4.935196292813e-01
4.297500000000e-01 4.927060314771e-01 4.935410942398e-01
4.300000000000e-01 4.927310471832e-01 4.935625751350e-01
4.302500000000e-01 4.927560773981e-01 4.935840719140e-01
4.305000000000e-01 4.927811220521e-01 4.936055845235e-01
4.307500000000e-01 4.928061810757e-01 4.936271129107e-01
4.310000000000e-01 4.928312543994e-01 4.936486570224e-01
4.312500000000e-01 4.928563419535e-01 4.936702168053e-01
4.315000000000e-01 4.928814436686e-01 4.936917922064e-01
4.317500000000e-01 4.929065594749e-01 4.937133831723e-01
4.320000000000e-01 4.929316893030e-01 4.937349896499e-01
4.322500000000e-01 4.929568330832e-01 4.937566115857e-01
4.325000000000e-01 4.929819907459e-01 4.937782489265e-01
4.327500000000e-01 4.930071622215e-01 4.937999016188e-01
4.330000000000e-01 4.930323474403e-01 4.938215696093e-01
4.332500000000e-01 4.930575463328e-01 4.938432528444e-01
4.335000000000e-01 4.930827588293e-01 4.938649512706e-01
4.337500000000e-01 4.931079848602e-01 4.938866648345e-01
4.340000000000e-01 4.931332243558e-01 4.939083934825e-01
4.342500000000e-01 4.931584772465e-01 4.939301371609e-01
4.345000000000e-01 4.931837434626e-01 4.939518958160e-01
4.347500000000e-01 4.932090229345e-01 4.939736693943e-01
4.350000000000e-01 4.932343155925e-01 4.939954578419e-01
4.352500000000e-01 4.932596213669e-01 4.940172611051e-01
4.355000000000e-01 4.932849401881e-01 4.940390791302e-01
4.357500000000e-01 4.933102719864e-01 4.940609118632e-01
4.360000000000e-01 4.933356166921e-01 4.940827592504e-01
4.362500000000e-01 4.933609742356e-01 4.941046212377e-01
4.365000000000e-01 4.933863445471e-01 4.941264977713e-01
4.367500000000e-01 4.934117275570e-01 4.941483887972e-01
4.370000000000e-01 4.934371231955e-01 4.941702942614e-01
4.372500000000e-01 4.934625313931e-01 4.941922141098e-01
4.375000000000e-01 4.934879520800e-01 4.942141482883e-01
4.377500000000e-01 4.935133851865e-01 4.942360967428e-01
4.380000000000e-01 4.935388306429e-01 4.942580594192e-01
4.382500000000e-01 4.935642883795e-01 4.942800362632e-01
4.385000000000e-01 4.935897583266e-01 4.943020272207e-01
4.387500000000e-01 4.936152404146e-01 4.943240322374e-01
4.390000000000e-01 4.936407345737e-01 4.943460512590e-01
4.392500000000e-01 4.936662407342e-01 4.943680842311e-01
4.395000000000e-01 4.936917588264e-01 4.943901310994e-01
4.397500000000e-01 4.937172887806e-01 4.944121918095e-01
4.400000000000e-01 4.937428305272e-01 4.944342663070e-01
4.402500000000e-01 4.937683839964e-01 4.944563545373e-01
4.405000000000e-01 4.937939491186e-01 4.944784564461e-01
4.407500000000e-01 4.938195258240e-01 4.945005719787e-01
4.410000000000e-01 4.938451140429e-01 4.945227010806e-01
4.412500000000e-01 4.938707137056e-01 4.945448436972e-01
4.415000000000e-01 4.938963247426e-01 4.945669997738e-01
4.417500000000e-01 4.939219470839e-01 4.945891692559e-01
4.420000000000e-01 4.939475806601e-01 4.946113520886e-01
4.422500000000e-01 4.939732254014e-01 4.946335482173e-01
4.425000000000e-01 4.939988812380e-01 4.946557575872e-01
4.427500000000e-01 4.940245481004e-01 4.946779801434e-01
4.430000000000e-01 4.940502259188e-01 4.947002158312e-01
4.432500000000e-01 4.940759146236e-01 4.947224645957e-01
4.435000000000e-01 4.941016141452e-01 4.947447263820e-01
4.437500000000e-01 4.941273244137e-01 4.947670011352e-01
4.440000000000e-01 4.941530453597e-01 4.947892888002e-01
4.442500000000e-01 4.941787769133e-01 4.948115893222e-01
4.445000000000e-01 4.942045190051e-01 4.948339026461e-01
4.447500000000e-01 4.942302715652e-01 4.948562287168e-01
4.450000000000e-01 4.942560345241e-01 4.948785674792e-01
4.452500000000e-01 4.942818078122e-01 4.949009188783e-01
4.455000000000e-01 4.943075913598e-01 4.949232828588e-01
4.457500000000e-01 4.943333850972e-01 4.949456593657e-01
4.460000000000e-01 4.943591889549e-01 4.949680483436e-01
4.462500000000e-01 4.943850028632e-01 4.949904497373e-01
4.465000000000e-01 4.944108267526e-01 4.950128634917e-01
4.467500000000e-01 4.944366605533e-01 4.950352895512e-01
4.470000000000e-01 4.944625041959e-01 4.950577278608e-01
4.472500000000e-01 4.944883576107e-01 4.950801783649e-01
4.475000000000e-01 4.945142207282e-01 4.951026410081e-01
4.477500000000e-01 4.945400934788e-01 4.951251157351e-01
4.480000000000e-01 4.945659757928e-01 4.951476024904e-01
4.482500000000e-01 4.945918676008e-01 4.951701012185e-01
4.485000000000e-01 4.946177688332e-01 4.951926118639e-01
4.487500000000e-01 4.946436794205e-01 4.952151343711e-01
4.490000000000e-01 4.946695992930e-01 4.952376686844e-01
4.492500000000e-01 4.946955283814e-01 4.952602147483e-01
4.495000000000e-01 4.947214666160e-01 4.952827725072e-01
4.497500000000e-01 4.947474139273e-01 4.953053419053e-01
4.500000000000e-01 4.947733702459e-01 4.953279228870e-01
4.502500000000e-01 4.947993355023e-01 4.953505153967e-01
4.505000000000e-01 4.948253096270e-01 4.953731193785e-01
4.507500000000e-01 4.948512925505e-01 4.953957347766e-01
4.510000000000e-01 4.948772842033e-01 4.954183615353e-01
4.512500000000e-01 4.949032845160e-01 4.954409995988e-01
4.515000000000e-01 4.949292934192e-01 4.954636489111e-01
4.517500000000e-01 4.949553108434e-01 4.954863094164e-01
4.520000000000e-01 4.949813367192e-01 4.955089810588e-01
4.522500000000e-01 4.950073709773e-01 4.955316637824e-01
4.525000000000e-01 4.950334135481e-01 4.955543575311e-01
4.527500000000e-01 4.950594643623e-01 4.955770622490e-01
4.530000000000e-01 4.950855233506e-01 4.955997778801e-01
4.532500000000e-01 4.951115904436e-01 4.956225043683e-01
4.535000000000e-01 4.951376655719e-01 4.956452416575e-01
4.537500000000e-01 4.951637486662e-01 4.956679896916e-01
4.540000000000e-01 4.951898396572e-01 4.956907484146e-01
4.542500000000e-01 4.952159384755e-01 4.957135177702e-01
4.545000000000e-01 4.952420450520e-01 4.957362977022e-01
4.547500000000e-01 4.952681593171e-01 4.957590881546e-01
4.550000000000e-01 4.952942812018e-01 4.957818890709e-01
4.552500000000e-01 4.953204106368e-01 4.958047003951e-01
4.555000000000e-01 4.953465475528e-01 4.958275220707e-01
4.557500000000e-01 4.953726918805e-01 4.958503540415e-01
4.560000000000e-01 4.953988435508e-01 4.958731962511e-01
4.562500000000e-01 4.954250024945e-01 4.958960486432e-01
4.565000000000e-01 4.954511686423e-01 4.959189111614e-01
4.567500000000e-01 4.954773419252e-01 4.959417837493e-01
4.570000000000e-01 4.955035222739e-01 4.959646663504e-01
4.572500000000e-01 4.955297096193e-01 4.959875589083e-01
4.575000000000e-01 4.955559038922e-01 4.960104613665e-01
4.577500000000e-01 4.955821050237e-01 4.960333736685e-01
4.580000000000e-01 4.956083129445e-01 4.960562957577e-01
4.582500000000e-01 4.956345275856e-01 4.960792275777e-01
4.585000000000e-01 4.956607488780e-01 4.961021690718e-01
4.587500000000e-01 4.956869767525e-01 4.961251201833e-01
4.590000000000e-01 4.957132111402e-01 4.961480808558e-01
4.592500000000e-01 4.957394519721e-01 4.961710510325e-01
4.595000000000e-01 4.957656991791e-01 4.961940306567e-01
4.597500000000e-01 4.957919526922e-01 4.962170196718e-01
4.600000000000e-01 4.958182124426e-01 4.962400180210e-01
4.602500000000e-01 4.958444783613e-01 4.962630256476e-01
4.605000000000e-01 4.958707503793e-01 4.962860424948e-01
4.607500000000e-01 4.958970284278e-01 4.963090685059e-01
4.610000000000e-01 4.959233124378e-01 4.963321036239e-01
4.612500000000e-01 4.959496023405e-01 4.963551477921e-01
4.615000000000e-01 4.959758980671e-01 4.963782009536e-01
4.617500000000e-01 4.960021995486e-01 4.964012630516e-01
4.620000000000e-01 4.960285067163e-01 4.964243340291e-01
4.622500000000e-01 4.960548195015e-01 4.964474138291e-01
4.625000000000e-01 4.960811378352e-01 4.964705023949e-01
4.627500000000e-01 4.961074616489e-01 4.964935996693e-01
4.630000000000e-01 4.961337908736e-01 4.965167055954e-01
4.632500000000e-01 4.961601254408e-01 4.965398201162e-01
4.635000000000e-01 4.961864652817e-01 4.965629431746e-01
4.637500000000e-01 4.962128103276e-01 4.965860747136e-01
4.640000000000e-01 4.962391605099e-01 4.966092146762e-01
4.642500000000e-01 4.962655157600e-01 4.966323630052e-01
4.645000000000e-01 4.962918760093e-01 4.966555196435e-01
4.647500000000e-01 4.963182411891e-01 4.966786845339e-01
4.650000000000e-01 4.963446112309e-01 4.967018576194e-01
4.652500000000e-01 4.963709860661e-01 4.967250388427e-01
4.655000000000e-01 4.963973656263e-01 4.967482281467e-01
4.657500000000e-01 4.964237498429e-01 4.967714254741e-01
4.660000000000e-01 4.964501386474e-01 4.967946307676e-01
4.662500000000e-01 4.964765319714e-01 4.968178439701e-01
4.665000000000e-01 4.965029297464e-01 4.968410650243e-01
4.667500000000e-01 4.965293319040e-01 4.968642938728e-01
4.670000000000e-01 4.965557383759e-01 4.968875304583e-01
4.672500000000e-01 4.965821490936e-01 4.969107747236e-01
4.675000000000e-01 4.966085639888e-01 4.969340266112e-01
4.677500000000e-01 4.966349829932e-01 4.969572860638e-01
4.680000000000e-01 4.966614060386e-01 4.969805530240e-01
4.682500000000e-01 4.966878330565e-01 4.970038274344e-01
4.685000000000e-01 4.967142639788e-01 4.970271092376e-01
4.687500000000e-01 4.967406987373e-01 4.970503983760e-01
4.690000000000e-01 4.967671372636e-01 4.970736947923e-01
4.692500000000e-01 4.967935794898e-01 4.970969984290e-01
4.695000000000e-01 4.968200253476e-01 4.971203092285e-01
4.697500000000e-01 4.968464747688e-01 4.971436271334e-01
4.700000000000e-01 4.968729276854e-01 4.971669520861e-01
4.702500000000e-01 4.968993840294e-01 4.971902840291e-01
4.705000000000e-01 4.969258437325e-01 4.972136229047e-01
4.707500000000e-01 4.969523067270e-01 4.972369686555e-01
4.710000000000e-01 4.969787729446e-01 4.972603212238e-01
4.712500000000e-01 4.970052423175e-01 4.972836805520e-01
4.715000000000e-01 4.970317147776e-01 4.973070465824e-01
4.717500000000e-01 4.970581902572e-01 4.973304192574e-01
4.720000000000e-01 4.970846686882e-01 4.973537985193e-01
4.722500000000e-01 4.971111500029e-01 4.973771843105e-01
4.725000000000e-01 4.971376341333e-01 4.974005765732e-01
4.727500000000e-01 4.971641210116e-01 4.974239752497e-01
4.730000000000e-01 4.971906105702e-01 4.974473802823e-01
4.732500000000e-01 4.972171027411e-01 4.974707916133e-01
4.735000000000e-01 4.972435974567e-01 4.974942091848e-01
4.737500000000e-01 4.972700946493e-01 4.975176329391e-01
4.740000000000e-01 4.972965942512e-01 4.975410628184e-01
4.742500000000e-01 4.973230961947e-01 4.975644987649e-01
4.745000000000e-01 4.973496004122e-01 4.975879407207e-01
4.747500000000e-01 4.973761068362e-01 4.976113886281e-01
4.750000000000e-01 4.974026153990e-01 4.976348424291e-01
4.752500000000e-01 4.974291260332e-01 4.976583020659e-01
4.755000000000e-01 4.974556386712e-01 4.976817674806e-01
4.757500000000e-01 4.974821532455e-01 4.977052386153e-01
4.760000000000e-01 4.975086696888e-01 4.977287154121e-01
4.762500000000e-01 4.975351879335e-01 4.977521978131e-01
4.765000000000e-01 4.975617079123e-01 4.977756857603e-01
4.767500000000e-01 4.975882295578e-01 4.977991791958e-01
4.770000000000e-01 4.976147528027e-01 4.978226780616e-01
4.772500000000e-01 4.976412775798e-01 4.978461822998e-01
4.775000000000e-01 4.976678038217e-01 4.978696918522e-01
4.777500000000e-01 4.976943314612e-01 4.978932066610e-01
4.780000000000e-01 4.977208604310e-01 4.979167266681e-01
4.782500000000e-01 4.977473906641e-01 4.979402518154e-01
4.785000000000e-01 4.977739220933e-01 4.979637820450e-01
4.787500000000e-01 4.978004546514e-01 4.979873172987e-01
4.790000000000e-01 4.978269882714e-01 4.980108575186e-01
4.792500000000e-01 4.978535228863e-01 4.980344026464e-01
4.795000000000e-01 4.978800584289e-01 4.980579526242e-01
4.797500000000e-01 4.979065948324e-01 4.980815073937e-01
4.800000000000e-01 4.979331320297e-01 4.981050668970e-01
4.802500000000e-01 4.979596699539e-01 4.981286310758e-01
4.805000000000e-01 4.979862085382e-01 4.981521998721e-01
4.807500000000e-01 4.980127477157e-01 4.981757732276e-01
4.810000000000e-01 4.980392874196e-01 4.981993510842e-01
4.812500000000e-01 4.980658275830e-01 4.982229333837e-01
4.815000000000e-01 4.980923681393e-01 4.982465200679e-01
4.817500000000e-01 4.981189090216e-01 4.982701110787e-01
4.820000000000e-01 4.981454501633e-01 4.982937063579e-01
4.822500000000e-01 4.981719914978e-01 4.983173058471e-01
4.825000000000e-01 4.981985329584e-01 4.983409094882e-01
4.827500000000e-01 4.982250744785e-01 4.983645172229e-01
4.830000000000e-01 4.982516159916e-01 4.983881289931e-01
4.832500000000e-01 4.982781574312e-01 4.984117447404e-01
4.835000000000e-01 4.983046987307e-01 4.984353644065e-01
4.837500000000e-01 4.983312398237e-01 4.984589879332e-01
4.840000000000e-01 4.983577806438e-01 4.984826152622e-01
4.842500000000e-01 4.983843211247e-01 4.985062463353e-01
4.845000000000e-01 4.984108611999e-01 4.985298810940e-01
4.847500000000e-01 4.984374008032e-01 4.985535194800e-01
4.850000000000e-01 4.984639398683e-01 4.985771614351e-01
4.852500000000e-01 4.984904783290e-01 4.986008069010e-01
4.855000000000e-01 4.985170161191e-01 4.986244558192e-01
4.857500000000e-01 4.985435531724e-01 4.986481081314e-01
4.860000000000e-01 4.985700894229e-01 4.986717637793e-01
4.862500000000e-01 4.985966248044e-01 4.986954227044e-01
4.865000000000e-01 4.986231592510e-01 4.987190848485e-01
4.867500000000e-01 4.986496926966e-01 4.987427501531e-01
4.870000000000e-01 4.986762250754e-01 4.987664185599e-01
4.872500000000e-01 4.987027563213e-01 4.987900900104e-01
4.875000000000e-01 4.987292863686e-01 4.988137644462e-01
4.877500000000e-01 4.987558151515e-01 4.988374418090e-01
4.880000000000e-01 4.987823426043e-01 4.988611220402e-01
4.882500000000e-01 4.988088686612e-01 4.988848050815e-01
4.885000000000e-01 4.988353932566e-01 4.989084908744e-01
4.887500000000e-01 4.988619163249e-01 4.989321793606e-01
4.890000000000e-01 4.988884378008e-01 4.989558704815e-01
4.892500000000e-01 4.989149576186e-01 4.989795641786e-01
4.895000000000e-01 4.989414757131e-01 4.990032603936e-01
4.897500000000e-01 4.989679920191e-01 4.990269590679e-01
4.900000000000e-01 4.989945064713e-01 4.990506601432e-01
4.902500000000e-01 4.990210190046e-01 4.990743635608e-01
4.905000000000e-01 4.990475295541e-01 4.990980692623e-01
4.907500000000e-01 4.990740380551e-01 4.991217771893e-01
4.910000000000e-01 4.991005444427e-01 4.991454872832e-01
4.912500000000e-01 4.991270486525e-01 4.991691994855e-01
4.915000000000e-01 4.991535506201e-01 4.991929137377e-01
4.917500000000e-01 4.991800502813e-01 4.992166299814e-01
4.920000000000e-01 4.992065475723e-01 4.992403481579e-01
4.922500000000e-01 4.992330424294e-01 4.992640682088e-01
4.925000000000e-01 4.992595347893e-01 4.992877900755e-01
4.927500000000e-01 4.992860245889e-01 4.993115136995e-01
4.930000000000e-01 4.993125117657e-01 4.993352390223e-01
4.932500000000e-01 4.993389962575e-01 4.993589659854e-01
4.935000000000e-01 4.993654780028e-01 4.993826945301e-01
4.937500000000e-01 4.993919569406e-01 4.994064245980e-01
4.940000000000e-01 4.994184330107e-01 4.994301561304e-01
4.942500000000e-01 4.994449061537e-01 4.994538890689e-01
4.945000000000e-01 4.994713763113e-01 4.994776233549e-01
4.947500000000e-01 4.994978434265e-01 4.995013589298e-01
4.950000000000e-01 4.995243074439e-01 4.995250957350e-01
4.952500000000e-01 4.995507683099e-01 4.995488337120e-01
4.955000000000e-01 4.995772259738e-01 4.995725728022e-01
4.957500000000e-01 4.996036803879e-01 4.995963129470e-01
4.960000000000e-01 4.996301315090e-01 4.996200540879e-01
4.962500000000e-01 4.996565792997e-01 4.996437961663e-01
4.965000000000e-01 4.996830237294e-01 4.996675391236e-01
4.967500000000e-01 4.997094647788e-01 4.996912829012e-01
4.970000000000e-01 4.997359024413e-01 4.997150274405e-01
4.972500000000e-01 4.997623367344e-01 4.997387726830e-01
4.975000000000e-01 4.997887677101e-01 4.997625185700e-01
4.977500000000e-01 4.998151954752e-01 4.997862650430e-01
4.980000000000e-01 4.998416202071e-01 4.998100120433e-01
4.982500000000e-01 4.998680424574e-01 4.998337595124e-01
4.985000000000e-01 4.998944624382e-01 4.998575073918e-01
4.987500000000e-01 4.999208807862e-01 4.998812556226e-01
4.990000000000e-01 4.999473100901e-01 4.999050041465e-01
4.992500000000e-01 4.999737770965e-01 4.999287529048e-01
4.995000000000e-01 5.000002936964e-01 4.999525018389e-01
4.997500000000e-01 5.000268348045e-01 4.999762508901e-01
5.000000000000e-01 5.000533511443e-01 5.000000000000e-01
5.002500000000e-01 5.000798069121e-01 5.000237491099e-01
5.005000000000e-01 5.001062107062e-01 5.000474981611e-01
5.007500000000e-01 5.001325932483e-01 5.000712470952e-01
5.010000000000e-01 5.001589688318e-01 5.000949958535e-01
5.012500000000e-01 5.001853377733e-01 5.001187443774e-01
5.015000000000e-01 5.002117002603e-01 5.001424926082e-01
5.017500000000e-01 5.002380569182e-01 5.001662404876e-01
5.020000000000e-01 5.002644079325e-01 5.001899879567e-01
5.022500000000e-01 5.002907534186e-01 5.002137349570e-01
5.025000000000e-01 5.003170934362e-01 5.002374814300e-01
5.027500000000e-01 5.003434280067e-01 5.002612273170e-01
5.030000000000e-01 5.003697571274e-01 5.002849725595e-01
5.032500000000e-01 5.003960807818e-01 5.003087170988e-01
5.035000000000e-01 5.004223989419e-01 5.003324608764e-01
5.037500000000e-01 5.004487115727e-01 5.003562038337e-01
5.040000000000e-01 5.004750186330e-01 5.003799459121e-01
5.042500000000e-01 5.005013200776e-01 5.004036870530e-01
5.045000000000e-01 5.005276158577e-01 5.004274271978e-01
5.047500000000e-01 5.005539059220e-01 5.004511662880e-01
5.050000000000e-01 5.005801902171e-01 5.004749042650e-01
5.052500000000e-01 5.006064686882e-01 5.004986410702e-01
5.055000000000e-01 5.006327412793e-01 5.005223766451e-01
5.057500000000e-01 5.006590079332e-01 5.005461109311e-01
5.060000000000e-01 5.006852685920e-01 5.005698438696e-01
5.062500000000e-01 5.007115231973e-01 5.005935754020e-01
5.065000000000e-01 5.007377716898e-01 5.006173054699e-01
5.067500000000e-01 5.007640140100e-01 5.006410340146e-01
5.070000000000e-01 5.007902500979e-01 5.006647609777e-01
5.072500000000e-01 5.008164798931e-01 5.006884863005e-01
5.075000000000e-01 5.008427033350e-01 5.007122099245e-01
5.077500000000e-01 5.008689203628e-01 5.007359317912e-01
5.080000000000e-01 5.008951309155e-01 5.007596518421e-01
5.082500000000e-01 5.009213349319e-01 5.007833700186e-01
5.085000000000e-01 5.009475323506e-01 5.008070862623e-01
5.087500000000e-01 5.009737231104e-01 5.008308005145e-01
5.090000000000e-01 5.009999071496e-01 5.008545127168e-01
5.092500000000e-01 5.010260844067e-01 5.008782228107e-01
5.095000000000e-01 5.010522548202e-01 5.009019307377e-01
5.097500000000e-01 5.010784183284e-01 5.009256364392e-01
5.100000000000e-01 5.011045748697e-01 5.009493398568e-01
5.102500000000e-01 5.011307243824e-01 5.009730409321e-01
5.105000000000e-01 5.011568668049e-01 5.009967396064e-01
5.107500000000e-01 5.011830020756e-01 5.010204358214e-01
5.110000000000e-01 5.012091301327e-01 5.010441295185e-01
5.112500000000e-01 5.012352509148e-01 5.010678206394e-01
5.115000000000e-01 5.012613643602e-01 5.010915091256e-01
5.117500000000e-01 5.012874704073e-01 5.011151949185e-01
5.120000000000e-01 5.013135689946e-01 5.011388779598e-01
5.122500000000e-01 5.013396600606e-01 5.011625581910e-01
5.125000000000e-01 5.013657435439e-01 5.011862355538e-01
5.127500000000e-01 5.013918193830e-01 5.012099099896e-01
5.130000000000e-01 5.014178875165e-01 5.012335814401e-01
5.132500000000e-01 5.014439478831e-01 5.012572498469e-01
5.135000000000e-01 5.014700004215e-01 5.012809151515e-01
5.137500000000e-01 5.014960450704e-01 5.013045772956e-01
5.140000000000e-01 5.015220817686e-01 5.013282362207e-01
5.142500000000e-01 5.015481104550e-01 5.013518918686e-01
5.145000000000e-01 5.015741310683e-01 5.013755441808e-01
5.147500000000e-01 5.016001435476e-01 5.013991930990e-01
5.150000000000e-01 5.016261478317e-01 5.014228385649e-01
5.152500000000e-01 5.016521438598e-01 5.014464805200e-01
5.155000000000e-01 5.016781315709e-01 5.014701189060e-01
5.157500000000e-01 5.017041109041e-01 5.014937536647e-01
5.160000000000e-01 5.017300817986e-01 5.015173847378e-01
5.162500000000e-01 5.017560441935e-01 5.015410120668e-01
5.165000000000e-01 5.017819980283e-01 5.015646355935e-01
5.167500000000e-01 5.018079432421e-01 5.015882552596e-01
5.170000000000e-01 5.018338797743e-01 5.016118710069e-01
5.172500000000e-01 5.018598075644e-01 5.016354827771e-01
5.175000000000e-01 5.018857265519e-01 5.016590905118e-01
5.177500000000e-01 5.019116366762e-01 5.016826941529e-01
5.180000000000e-01 5.019375378770e-01 5.017062936421e-01
5.182500000000e-01 5.019634300939e-01 5.017298889213e-01
5.185000000000e-01 5.019893132665e-01 5.017534799321e-01
5.187500000000e-01 5.020151873345e-01 5.017770666163e-01
5.190000000000e-01 5.020410522378e-01 5.018006489158e-01
5.192500000000e-01 5.020669079162e-01 5.018242267724e-01
5.195000000000e-01 5.020927543096e-01 5.018478001279e-01
5.197500000000e-01 5.021185913580e-01 5.018713689242e-01
5.200000000000e-01 5.021444190012e-01 5.018949331030e-01
5.202500000000e-01 5.021702371794e-01 5.019184926063e-01
5.205000000000e-01 5.021960458327e-01 5.019420473758e-01
5.207500000000e-01 5.022218449012e-01 5.019655973536e-01
5.210000000000e-01 5.022476343251e-01 5.019891424814e-01
5.212500000000e-01 5.022734140446e-01 5.020126827013e-01
5.215000000000e-01 5.022991840002e-01 5.020362179550e-01
5.217500000000e-01 5.023249441322e-01 5.020597481846e-01
5.220000000000e-01 5.023506943809e-01 5.020832733319e-01
5.222500000000e-01 5.023764346868e-01 5.021067933390e-01
5.225000000000e-01 5.024021649906e-01 5.021303081478e-01
5.227500000000e-01 5.024278852326e-01 5.021538177002e-01
5.230000000000e-01 5.024535953537e-01 5.021773219384e-01
5.232500000000e-01 5.024792952945e-01 5.022008208042e-01
5.235000000000e-01 5.025049849957e-01 5.022243142397e-01
5.237500000000e-01 5.025306643981e-01 5.022478021869e-01
5.240000000000e-01 5.025563334426e-01 5.022712845879e-01
5.242500000000e-01 5.025819920701e-01 5.022947613847e-01
5.245000000000e-01 5.026076402215e-01 5.023182325194e-01
5.247500000000e-01 5.026332778378e-01 5.023416979341e-01
5.250000000000e-01 5.026589048602e-01 5.023651575709e-01
5.252500000000e-01 5.026845212298e-01 5.023886113719e-01
5.255000000000e-01 5.027101268877e-01 5.024120592793e-01
5.257500000000e-01 5.027357217751e-01 5.024355012351e-01
5.260000000000e-01 5.027613058334e-01 5.024589371816e-01
5.262500000000e-01 5.027868790040e-01 5.024823670609e-01
5.265000000000e-01 5.028124412281e-01 5.025057908152e-01
5.267500000000e-01 5.028379924473e-01 5.025292083867e-01
5.270000000000e-01 5.028635326030e-01 5.025526197177e-01
5.272500000000e-01 5.028890616370e-01 5.025760247503e-01
5.275000000000e-01 5.029145794906e-01 5.025994234268e-01
5.277500000000e-01 5.029400861058e-01 5.026228156895e-01
5.280000000000e-01 5.029655814241e-01 5.026462014807e-01
5.282500000000e-01 5.029910653873e-01 5.026695807426e-01
5.285000000000e-01 5.030165379374e-01 5.026929534176e-01
5.287500000000e-01 5.030419990162e-01 5.027163194480e-01
5.290000000000e-01 5.030674485657e-01 5.027396787762e-01
5.292500000000e-01 5.030928865279e-01 5.027630313445e-01
5.295000000000e-01 5.031183128448e-01 5.027863770953e-01
5.297500000000e-01 5.031437274587e-01 5.028097159709e-01
5.300000000000e-01 5.031691303116e-01 5.028330479139e-01
5.302500000000e-01 5.031945213459e-01 5.028563728666e-01
5.305000000000e-01 5.032199005037e-01 5.028796907715e-01
5.307500000000e-01 5.032452677276e-01 5.029030015710e-01
5.310000000000e-01 5.032706229598e-01 5.029263052077e-01
5.312500000000e-01 5.032959661428e-01 5.029496016240e-01
5.315000000000e-01 5.033212972193e-01 5.029728907624e-01
5.317500000000e-01 5.033466161317e-01 5.029961725656e-01
5.320000000000e-01 5.033719228227e-01 5.030194469760e-01
5.322500000000e-01 5.033972172350e-01 5.030427139362e-01
5.325000000000e-01 5.034224993114e-01 5.030659733888e-01
5.327500000000e-01 5.034477689946e-01 5.030892252764e-01
5.330000000000e-01 5.034730262275e-01 5.031124695417e-01
5.332500000000e-01 5.034982709531e-01 5.031357061272e-01
5.335000000000e-01 5.035235031144e-01 5.031589349757e-01
5.337500000000e-01 5.035487226543e-01 5.031821560299e-01
5.340000000000e-01 5.035739295160e-01 5.032053692324e-01
5.342500000000e-01 5.035991236427e-01 5.032285745259e-01
5.345000000000e-01 5.036243049775e-01 5.032517718533e-01
5.347500000000e-01 5.036494734637e-01 5.032749611573e-01
5.350000000000e-01 5.036746290448e-01 5.032981423806e-01
5.352500000000e-01 5.036997716639e-01 5.033213154661e-01
5.355000000000e-01 5.037249012647e-01 5.033444803565e-01
5.357500000000e-01 5.037500177906e-01 5.033676369948e-01
5.360000000000e-01 5.037751211851e-01 5.033907853238e-01
5.362500000000e-01 5.038002113920e-01 5.034139252864e-01
5.365000000000e-01 5.038252883548e-01 5.034370568254e-01
5.367500000000e-01 5.038503520173e-01 5.034601798838e-01
5.370000000000e-01 5.038754023234e-01 5.034832944046e-01
5.372500000000e-01 5.039004392169e-01 5.035064003307e-01
5.375000000000e-01 5.039254626416e-01 5.035294976051e-01
5.377500000000e-01 5.039504725416e-01 5.035525861709e-01
5.380000000000e-01 5.039754688609e-01 5.035756659709e-01
5.382500000000e-01 5.040004515436e-01 5.035987369484e-01
5.385000000000e-01 5.040254205339e-01 5.036217990464e-01
5.387500000000e-01 5.040503757760e-01 5.036448522079e-01
5.390000000000e-01 5.040753172140e-01 5.036678963761e-01
5.392500000000e-01 5.041002447925e-01 5.036909314941e-01
5.395000000000e-01 5.041251584557e-01 5.037139575052e-01
5.397500000000e-01 5.041500581481e-01 5.037369743524e-01
5.400000000000e-01 5.041749438142e-01 5.037599819790e-01
5.402500000000e-01 5.041998153987e-01 5.037829803282e-01
5.405000000000e-01 5.042246728460e-01 5.038059693433e-01
5.407500000000e-01 5.042495161010e-01 5.038289489675e-01
5.410000000000e-01 5.042743451083e-01 5.038519191442e-01
5.412500000000e-01 5.042991598127e-01 5.038748798167e-01
5.415000000000e-01 5.043239601592e-01 5.038978309282e-01
5.417500000000e-01 5.043487460927e-01 5.039207724223e-01
5.420000000000e-01 5.043735175581e-01 5.039437042423e-01
5.422500000000e-01 5.043982745005e-01 5.039666263315e-01
5.425000000000e-01 5.044230168650e-01 5.039895386335e-01
5.427500000000e-01 5.044477445968e-01 5.040124410917e-01
5.430000000000e-01 5.044724576411e-01 5.040353336496e-01
5.432500000000e-01 5.044971559432e-01 5.040582162507e-01
5.435000000000e-01 5.045218394484e-01 5.040810888386e-01
5.437500000000e-01 5.045465081022e-01 5.041039513568e-01
5.440000000000e-01 5.045711618500e-01 5.041268037489e-01
5.442500000000e-01 5.045958006374e-01 5.041496459585e-01
5.445000000000e-01 5.046204244099e-01 5.041724779293e-01
5.447500000000e-01 5.046450331133e-01 5.041952996049e-01
5.450000000000e-01 5.046696266931e-01 5.042181109291e-01
5.452500000000e-01 5.046942050953e-01 5.042409118454e-01
5.455000000000e-01 5.047187682656e-01 5.042637022978e-01
5.457500000000e-01 5.047433161499e-01 5.042864822298e-01
5.460000000000e-01 5.047678486943e-01 5.043092515854e-01
5.462500000000e-01 5.047923658446e-01 5.043320103084e-01
5.465000000000e-01 5.048168675471e-01 5.043547583425e-01
5.467500000000e-01 5.048413537478e-01 5.043774956317e-01
5.470000000000e-01 5.048658243929e-01 5.044002221199e-01
5.472500000000e-01 5.048902794287e-01 5.044229377510e-01
5.475000000000e-01 5.049147188016e-01 5.044456424689e-01
5.477500000000e-01 5.049391424579e-01 5.044683362176e-01
5.480000000000e-01 5.049635503440e-01 5.044910189412e-01
5.482500000000e-01 5.049879424066e-01 5.045136905836e-01
5.485000000000e-01 5.050123185921e-01 5.045363510889e-01
5.487500000000e-01 5.050366788472e-01 5.045590004012e-01
5.490000000000e-01 5.050610231186e-01 5.045816384647e-01
5.492500000000e-01 5.050853513531e-01 5.046042652234e-01
5.495000000000e-01 5.051096634974e-01 5.046268806215e-01
5.497500000000e-01 5.051339594985e-01 5.046494846033e-01
5.500000000000e-01 5.051582393033e-01 5.046720771130e-01
5.502500000000e-01 5.051825028588e-01 5.046946580947e-01
5.505000000000e-01 5.052067501121e-01 5.047172274928e-01
5.507500000000e-01 5.052309810103e-01 5.047397852517e-01
5.510000000000e-01 5.052551955006e-01 5.047623313156e-01
5.512500000000e-01 5.052793935303e-01 5.047848656289e-01
5.515000000000e-01 5.053035750466e-01 5.048073881361e-01
5.517500000000e-01 5.053277399971e-01 5.048298987815e-01
5.520000000000e-01 5.053518883290e-01 5.048523975096e-01
5.522500000000e-01 5.053760199899e-01 5.048748842649e-01
5.525000000000e-01 5.054001349274e-01 5.048973589919e-01
5.527500000000e-01 5.054242330892e-01 5.049198216351e-01
5.530000000000e-01 5.054483144228e-01 5.049422721392e-01
5.532500000000e-01 5.054723788762e-01 5.049647104488e-01
5.535000000000e-01 5.054964263970e-01 5.049871365083e-01
5.537500000000e-01 5.055204569331e-01 5.050095502627e-01
5.540000000000e-01 5.055444704327e-01 5.050319516564e-01
5.542500000000e-01 5.055684668435e-01 5.050543406343e-01
5.545000000000e-01 5.055924461137e-01 5.050767171412e-01
5.547500000000e-01 5.056164081915e-01 5.050990811217e-01
5.550000000000e-01 5.056403530249e-01 5.051214325208e-01
5.552500000000e-01 5.056642805624e-01 5.051437712832e-01
5.555000000000e-01 5.056881907522e-01 5.051660973539e-01
5.557500000000e-01 5.057120835427e-01 5.051884106778e-01
5.560000000000e-01 5.057359588824e-01 5.052107111998e-01
5.562500000000e-01 5.057598167197e-01 5.052329988648e-01
5.565000000000e-01 5.057836570033e-01 5.052552736180e-01
5.567500000000e-01 5.058074796818e-01 5.052775354043e-01
5.570000000000e-01 5.058312847039e-01 5.052997841688e-01
5.572500000000e-01 5.058550720183e-01 5.053220198566e-01
5.575000000000e-01 5.058788415740e-01 5.053442424128e-01
5.577500000000e-01 5.059025933197e-01 5.053664517827e-01
5.580000000000e-01 5.059263272045e-01 5.053886479114e-01
5.582500000000e-01 5.059500431774e-01 5.054108307441e-01
5.585000000000e-01 5.059737411874e-01 5.054330002262e-01
5.587500000000e-01 5.059974211838e-01 5.054551563028e-01
5.590000000000e-01 5.060210831156e-01 5.054772989194e-01
5.592500000000e-01 5.060447269324e-01 5.054994280213e-01
5.595000000000e-01 5.060683525832e-01 5.055215435539e-01
5.597500000000e-01 5.060919600176e-01 5.055436454627e-01
5.600000000000e-01 5.061155491851e-01 5.055657336930e-01
5.602500000000e-01 5.061391200351e-01 5.055878081905e-01
5.605000000000e-01 5.061626725173e-01 5.056098689006e-01
5.607500000000e-01 5.061862065813e-01 5.056319157689e-01
5.610000000000e-01 5.062097221769e-01 5.056539487410e-01
5.612500000000e-01 5.062332192538e-01 5.056759677626e-01
5.615000000000e-01 5.062566977620e-01 5.056979727793e-01
5.617500000000e-01 5.062801576513e-01 5.057199637368e-01
5.620000000000e-01 5.063035988717e-01 5.057419405808e-01
5.622500000000e-01 5.063270213732e-01 5.057639032572e-01
5.625000000000e-01 5.063504251061e-01 5.057858517117e-01
5.627500000000e-01 5.063738100204e-01 5.058077858902e-01
5.630000000000e-01 5.063971760664e-01 5.058297057386e-01
5.632500000000e-01 5.064205231944e-01 5.058516112028e-01
5.635000000000e-01 5.064438513549e-01 5.058735022287e-01
5.637500000000e-01 5.064671604981e-01 5.058953787623e-01
5.640000000000e-01 5.064904505746e-01 5.059172407496e-01
5.642500000000e-01 5.065137215351e-01 5.059390881368e-01
5.645000000000e-01 5.065369733301e-01 5.059609208698e-01
5.647500000000e-01 5.065602059103e-01 5.059827388949e-01
5.650000000000e-01 5.065834192265e-01 5.060045421581e-01
5.652500000000e-01 5.066066132295e-01 5.060263306057e-01
5.655000000000e-01 5.066297878703e-01 5.060481041840e-01
5.657500000000e-01 5.066529430996e-01 5.060698628391e-01
5.660000000000e-01 5.066760788687e-01 5.060916065175e-01
5.662500000000e-01 5.066991951286e-01 5.061133351655e-01
5.665000000000e-01 5.067222918303e-01 5.061350487294e-01
5.667500000000e-01 5.067453689252e-01 5.061567471556e-01
5.670000000000e-01 5.067684263646e-01 5.061784303907e-01
5.672500000000e-01 5.067914640997e-01 5.062000983812e-01
5.675000000000e-01 5.068144820820e-01 5.062217510735e-01
5.677500000000e-01 5.068374802629e-01 5.062433884143e-01
5.680000000000e-01 5.068604585941e-01 5.062650103501e-01
5.682500000000e-01 5.068834170271e-01 5.062866168277e-01
5.685000000000e-01 5.069063555136e-01 5.063082077936e-01
5.687500000000e-01 5.069292740053e-01 5.063297831947e-01
5.690000000000e-01 5.069521724541e-01 5.063513429776e-01
5.692500000000e-01 5.069750508118e-01 5.063728870893e-01
5.695000000000e-01 5.069979090303e-01 5.063944154765e-01
5.697500000000e-01 5.070207470617e-01 5.064159280860e-01
5.700000000000e-01 5.070435648580e-01 5.064374248650e-01
5.702500000000e-01 5.070663623714e-01 5.064589057602e-01
5.705000000000e-01 5.070891395540e-01 5.064803707187e-01
5.707500000000e-01 5.071118963582e-01 5.065018196876e-01
5.710000000000e-01 5.071346327362e-01 5.065232526138e-01
5.712500000000e-01 5.071573486405e-01 5.065446694446e-01
5.715000000000e-01 5.071800440235e-01 5.065660701270e-01
5.717500000000e-01 5.072027188377e-01 5.065874546084e-01
5.720000000000e-01 5.072253730357e-01 5.066088228358e-01
5.722500000000e-01 5.072480065703e-01 5.066301747566e-01
5.725000000000e-01 5.072706193941e-01 5.066515103182e-01
5.727500000000e-01 5.072932114599e-01 5.066728294678e-01
5.730000000000e-01 5.073157827206e-01 5.066941321528e-01
5.732500000000e-01 5.073383331291e-01 5.067154183207e-01
5.735000000000e-01 5.073608626384e-01 5.067366879191e-01
5.737500000000e-01 5.073833712015e-01 5.067579408953e-01
5.740000000000e-01 5.074058587717e-01 5.067791771969e-01
5.742500000000e-01 5.074283253019e-01 5.068003967716e-01
5.745000000000e-01 5.074507707456e-01 5.068215995670e-01
5.747500000000e-01 5.074731950561e-01 5.068427855308e-01
5.750000000000e-01 5.074955981867e-01 5.068639546107e-01
5.752500000000e-01 5.075179800908e-01 5.068851067545e-01
5.755000000000e-01 5.075403407221e-01 5.069062419099e-01
5.757500000000e-01 5.075626800341e-01 5.069273600249e-01
5.760000000000e-01 5.075849979804e-01 5.069484610473e-01
5.762500000000e-01 5.076072945148e-01 5.069695449251e-01
5.765000000000e-01 5.076295695911e-01 5.069906116062e-01
5.767500000000e-01 5.076518231630e-01 5.070116610387e-01
5.770000000000e-01 5.076740551846e-01 5.070326931706e-01
5.772500000000e-01 5.076962656098e-01 5.070537079501e-01
5.775000000000e-01 5.077184543927e-01 5.070747053252e-01
5.777500000000e-01 5.077406214874e-01 5.070956852442e-01
5.780000000000e-01 5.077627668481e-01 5.071166476552e-01
5.782500000000e-01 5.077848904290e-01 5.071375925067e-01
5.785000000000e-01 5.078069921844e-01 5.071585197469e-01
5.787500000000e-01 5.078290720687e-01 5.071794293241e-01
5.790000000000e-01 5.078511300365e-01 5.072003211868e-01
5.792500000000e-01 5.078731660422e-01 5.072211952834e-01
5.795000000000e-01 5.078951800403e-01 5.072420515624e-01
5.797500000000e-01 5.079171719856e-01 5.072628899724e-01
5.800000000000e-01 5.079391418328e-01 5.072837104620e-01
5.802500000000e-01 5.079610895366e-01 5.073045129797e-01
5.805000000000e-01 5.079830150519e-01 5.073252974742e-01
5.807500000000e-01 5.080049183337e-01 5.073460638943e-01
5.810000000000e-01 5.080267993368e-01 5.073668121887e-01
5.812500000000e-01 5.080486580165e-01 5.073875423063e-01
5.815000000000e-01 5.080704943277e-01 5.074082541958e-01
5.817500000000e-01 5.080923082257e-01 5.074289478062e-01
5.820000000000e-01 5.081140996658e-01 5.074496230864e-01
5.822500000000e-01 5.081358686032e-01 5.074702799853e-01
5.825000000000e-01 5.081576149933e-01 5.074909184522e-01
5.827500000000e-01 5.081793387917e-01 5.075115384359e-01
5.830000000000e-01 5.082010399538e-01 5.075321398856e-01
5.832500000000e-01 5.082227184352e-01 5.075527227506e-01
5.835000000000e-01 5.082443741916e-01 5.075732869799e-01
5.837500000000e-01 5.082660071787e-01 5.075938325229e-01
5.840000000000e-01 5.082876173523e-01 5.076143593289e-01
5.842500000000e-01 5.083092046682e-01 5.076348673472e-01
5.845000000000e-01 5.083307690824e-01 5.076553565273e-01
5.847500000000e-01 5.083523105509e-01 5.076758268185e-01
5.850000000000e-01 5.083738290297e-01 5.076962781703e-01
5.852500000000e-01 5.083953244750e-01 5.077167105324e-01
5.855000000000e-01 5.084167968430e-01 5.077371238543e-01
5.857500000000e-01 5.084382460898e-01 5.077575180855e-01
5.860000000000e-01 5.084596721720e-01 5.077778931759e-01
5.862500000000e-01 5.084810750458e-01 5.077982490751e-01
5.865000000000e-01 5.085024546677e-01 5.078185857328e-01
5.867500000000e-01 5.085238109942e-01 5.078389030990e-01
5.870000000000e-01 5.085451439820e-01 5.078592011235e-01
5.872500000000e-01 5.085664535877e-01 5.078794797562e-01
5.875000000000e-01 5.085877397681e-01 5.078997389470e-01
5.877500000000e-01 5.086090024799e-01 5.079199786461e-01
5.880000000000e-01 5.086302416801e-01 5.079401988033e-01
5.882500000000e-01 5.086514573255e-01 5.079603993689e-01
5.885000000000e-01 5.086726493732e-01 5.079805802931e-01
5.887500000000e-01 5.086938177802e-01 5.080007415259e-01
5.890000000000e-01 5.087149625037e-01 5.080208830177e-01
5.892500000000e-01 5.087360835009e-01 5.080410047188e-01
5.895000000000e-01 5.087571807291e-01 5.080611065795e-01
5.897500000000e-01 5.087782541456e-01 5.080811885502e-01
5.900000000000e-01 5.087993037078e-01 5.081012505814e-01
5.902500000000e-01 5.088203293732e-01 5.081212926235e-01
5.905000000000e-01 5.088413310993e-01 5.081413146272e-01
5.907500000000e-01 5.088623088438e-01 5.081613165430e-01
5.910000000000e-01 5.088832625643e-01 5.081812983215e-01
5.912500000000e-01 5.089041922186e-01 5.082012599135e-01
5.915000000000e-01 5.089250977646e-01 5.082212012697e-01
5.917500000000e-01 5.089459791600e-01 5.082411223409e-01
5.920000000000e-01 5.089668363628e-01 5.082610230780e-01
5.922500000000e-01 5.089876693311e-01 5.082809034318e-01
5.925000000000e-01 5.090084780230e-01 5.083007633533e-01
5.927500000000e-01 5.090292623966e-01 5.083206027935e-01
5.930000000000e-01 5.090500224101e-01 5.083404217034e-01
5.932500000000e-01 5.090707580218e-01 5.083602200342e-01
5.935000000000e-01 5.090914691901e-01 5.083799977370e-01
5.937500000000e-01 5.091121558733e-01 5.083997547629e-01
5.940000000000e-01 5.091328180301e-01 5.084194910633e-01
5.942500000000e-01 5.091534556190e-01 5.084392065895e-01
5.945000000000e-01 5.091740685985e-01 5.084589012927e-01
5.947500000000e-01 5.091946569274e-01 5.084785751244e-01
5.950000000000e-01 5.092152205645e-01 5.084982280361e-01
5.952500000000e-01 5.092357594686e-01 5.085178599793e-01
5.955000000000e-01 5.092562735986e-01 5.085374709055e-01
5.957500000000e-01 5.092767629134e-01 5.085570607663e-01
5.960000000000e-01 5.092972273722e-01 5.085766295134e-01
5.962500000000e-01 5.093176669339e-01 5.085961770986e-01
5.965000000000e-01 5.093380815579e-01 5.086157034735e-01
5.967500000000e-01 5.093584712032e-01 5.086352085900e-01
5.970000000000e-01 5.093788358293e-01 5.086546924001e-01
5.972500000000e-01 5.093991753955e-01 5.086741548555e-01
5.975000000000e-01 5.094194898613e-01 5.086935959083e-01
5.977500000000e-01 5.094397791861e-01 5.087130155105e-01
5.980000000000e-01 5.094600433296e-01 5.087324136143e-01
5.982500000000e-01 5.094802822514e-01 5.087517901717e-01
5.985000000000e-01 5.095004959113e-01 5.087711451349e-01
5.987500000000e-01 5.095206842689e-01 5.087904784561e-01
5.990000000000e-01 5.095408472842e-01 5.088097900878e-01
5.992500000000e-01 5.095609849171e-01 5.088290799821e-01
5.995000000000e-01 5.095810971276e-01 5.088483480916e-01
5.997500000000e-01 5.096011838757e-01 5.088675943687e-01
6.000000000000e-01 5.096212451216e-01 5.088868187658e-01
6.002500000000e-01 5.096412808254e-01 5.089060212356e-01
6.005000000000e-01 5.096612909475e-01 5.089252017307e-01
6.007500000000e-01 5.096812754481e-01 5.089443602038e-01
6.010000000000e-01 5.097012342877e-01 5.089634966075e-01
6.012500000000e-01 5.097211674267e-01 5.089826108947e-01
6.015000000000e-01 5.097410748256e-01 5.090017030181e-01
6.017500000000e-01 5.097609564452e-01 5.090207729308e-01
6.020000000000e-01 5.097808122459e-01 5.090398205856e-01
6.022500000000e-01 5.098006421887e-01 5.090588459356e-01
6.025000000000e-01 5.098204462342e-01 5.090778489338e-01
6.027500000000e-01 5.098402243434e-01 5.090968295332e-01
6.030000000000e-01 5.098599764772e-01 5.091157876872e-01
6.032500000000e-01 5.098797025966e-01 5.091347233488e-01
6.035000000000e-01 5.098994026627e-01 5.091536364714e-01
6.037500000000e-01 5.099190766367e-01 5.091725270084e-01
6.040000000000e-01 5.099387244797e-01 5.091913949130e-01
6.042500000000e-01 5.099583461531e-01 5.092102401388e-01
6.045000000000e-01 5.099779416183e-01 5.092290626392e-01
6.047500000000e-01 5.099975108365e-01 5.092478623678e-01
6.050000000000e-01 5.100170537694e-01 5.092666392783e-01
6.052500000000e-01 5.100365703785e-01 5.092853933242e-01
6.055000000000e-01 5.100560606254e-01 5.093041244594e-01
6.057500000000e-01 5.100755244718e-01 5.093228326376e-01
6.060000000000e-01 5.100949618795e-01 5.093415178126e-01
6.062500000000e-01 5.101143728103e-01 5.093601799383e-01
6.065000000000e-01 5.101337572261e-01 5.093788189687e-01
6.067500000000e-01 5.101531150888e-01 5.093974348578e-01
6.070000000000e-01 5.101724463606e-01 5.094160275597e-01
6.072500000000e-01 5.101917510036e-01 5.094345970284e-01
6.075000000000e-01 5.102110289798e-01 5.094531432183e-01
6.077500000000e-01 5.102302802516e-01 5.094716660834e-01
6.080000000000e-01 5.102495047812e-01 5.094901655782e-01
6.082500000000e-01 5.102687025310e-01 5.095086416569e-01
6.085000000000e-01 5.102878734636e-01 5.095270942739e-01
6.087500000000e-01 5.103070175413e-01 5.095455233839e-01
6.090000000000e-01 5.103261347268e-01 5.095639289412e-01
6.092500000000e-01 5.103452249827e-01 5.095823109004e-01
6.095000000000e-01 5.103642882718e-01 5.096006692162e-01
6.097500000000e-01 5.103833245569e-01 5.096190038434e-01
6.100000000000e-01 5.104023338007e-01 5.096373147366e-01
6.102500000000e-01 5.104213159663e-01 5.096556018507e-01
6.105000000000e-01 5.104402710166e-01 5.096738651406e-01
6.107500000000e-01 5.104591989147e-01 5.096921045611e-01
6.110000000000e-01 5.104780996237e-01 5.097103200674e-01
6.112500000000e-01 5.104969731068e-01 5.097285116144e-01
6.115000000000e-01 5.105158193273e-01 5.097466791572e-01
6.117500000000e-01 5.105346382486e-01 5.097648226512e-01
6.120000000000e-01 5.105534298340e-01 5.097829420513e-01
6.122500000000e-01 5.105721940469e-01 5.098010373131e-01
6.125000000000e-01 5.105909308511e-01 5.098191083917e-01
6.127500000000e-01 5.106096402100e-01 5.098371552427e-01
6.130000000000e-01 5.106283220873e-01 5.098551778215e-01
6.132500000000e-01 5.106469764467e-01 5.098731760836e-01
6.135000000000e-01 5.106656032522e-01 5.098911499846e-01
6.137500000000e-01 5.106842024676e-01 5.099090994802e-01
6.140000000000e-01 5.107027740568e-01 5.099270245261e-01
6.142500000000e-01 5.107213179839e-01 5.099449250780e-01
6.145000000000e-01 5.107398342129e-01 5.099628010919e-01
6.147500000000e-01 5.107583227080e-01 5.099806525235e-01
6.150000000000e-01 5.107767834334e-01 5.099984793288e-01
6.152500000000e-01 5.107952163534e-01 5.100162814639e-01
6.155000000000e-01 5.108136214325e-01 5.100340588848e-01
6.157500000000e-01 5.108319986349e-01 5.100518115476e-01
6.160000000000e-01 5.108503479253e-01 5.100695394086e-01
6.162500000000e-01 5.108686692681e-01 5.100872424240e-01
6.165000000000e-01 5.108869626280e-01 5.101049205502e-01
6.167500000000e-01 5.109052279698e-01 5.101225737435e-01
6.170000000000e-01 5.109234652582e-01 5.101402019603e-01
6.172500000000e-01 5.109416744580e-01 5.101578051572e-01
6.175000000000e-01 5.109598555341e-01 5.101753832907e-01
6.177500000000e-01 5.109780084516e-01 5.101929363174e-01
6.180000000000e-01 5.109961331754e-01 5.102104641941e-01
6.182500000000e-01 5.110142296708e-01 5.102279668775e-01
6.185000000000e-01 5.110322979028e-01 5.102454443244e-01
6.187500000000e-01 5.110503378367e-01 5.102628964917e-01
6.190000000000e-01 5.110683494379e-01 5.102803233364e-01
6.192500000000e-01 5.110863326717e-01 5.102977248153e-01
6.195000000000e-01 5.111042875036e-01 5.103151008856e-01
6.197500000000e-01 5.111222138991e-01 5.103324515045e-01
6.200000000000e-01 5.111401118238e-01 5.103497766290e-01
6.202500000000e-01 5.111579812434e-01 5.103670762165e-01
6.205000000000e-01 5.111758221236e-01 5.103843502243e-01
6.207500000000e-01 5.111936344302e-01 5.104015986097e-01
6.210000000000e-01 5.112114181290e-01 5.104188213302e-01
6.212500000000e-01 5.112291731861e-01 5.104360183433e-01
6.215000000000e-01 5.112468995673e-01 5.104531896066e-01
6.217500000000e-01 5.112645972389e-01 5.104703350776e-01
6.220000000000e-01 5.112822661669e-01 5.104874547142e-01
6.222500000000e-01 5.112999063174e-01 5.105045484739e-01
6.225000000000e-01 5.113175176569e-01 5.105216163148e-01
6.227500000000e-01 5.113351001517e-01 5.105386581946e-01
6.230000000000e-01 5.113526537681e-01 5.105556740714e-01
6.232500000000e-01 5.113701784727e-01 5.105726639030e-01
6.235000000000e-01 5.113876742320e-01 5.105896276477e-01
6.237500000000e-01 5.114051410126e-01 5.106065652635e-01
6.240000000000e-01 5.114225787812e-01 5.106234767086e-01
6.242500000000e-01 5.114399875046e-01 5.106403619414e-01
6.245000000000e-01 5.114573671495e-01 5.106572209202e-01
6.247500000000e-01 5.114747176830e-01 5.106740536033e-01
6.250000000000e-01 5.114920390718e-01 5.106908599492e-01
6.252500000000e-01 5.115093312832e-01 5.107076399165e-01
6.255000000000e-01 5.115265942841e-01 5.107243934638e-01
6.257500000000e-01 5.115438280418e-01 5.107411205497e-01
6.260000000000e-01 5.115610325234e-01 5.107578211330e-01
6.262500000000e-01 5.115782076963e-01 5.107744951724e-01
6.265000000000e-01 5.115953535279e-01 5.107911426268e-01
6.267500000000e-01 5.116124699855e-01 5.108077634551e-01
6.270000000000e-01 5.116295570368e-01 5.108243576164e-01
6.272500000000e-01 5.116466146491e-01 5.108409250696e-01
6.275000000000e-01 5.116636427904e-01 5.108574657739e-01
6.277500000000e-01 5.116806414281e-01 5.108739796885e-01
6.280000000000e-01 5.116976105302e-01 5.108904667727e-01
6.282500000000e-01 5.117145500643e-01 5.109069269857e-01
6.285000000000e-01 5.117314599986e-01 5.109233602869e-01
6.287500000000e-01 5.117483403009e-01 5.109397666358e-01
6.290000000000e-01 5.117651909394e-01 5.109561459920e-01
6.292500000000e-01 5.117820118820e-01 5.109724983149e-01
6.295000000000e-01 5.117988030971e-01 5.109888235643e-01
6.297500000000e-01 5.118155645529e-01 5.110051216999e-01
6.300000000000e-01 5.118322962176e-01 5.110213926814e-01
6.302500000000e-01 5.118489980598e-01 5.110376364687e-01
6.305000000000e-01 5.118656700478e-01 5.110538530218e-01
6.307500000000e-01 5.118823121503e-01 5.110700423006e-01
6.310000000000e-01 5.118989243357e-01 5.110862042651e-01
6.312500000000e-01 5.119155065728e-01 5.111023388756e-01
6.315000000000e-01 5.119320588303e-01 5.111184460921e-01
6.317500000000e-01 5.119485810770e-01 5.111345258750e-01
6.320000000000e-01 5.119650732818e-01 5.111505781845e-01
6.322500000000e-01 5.119815354136e-01 5.111666029811e-01
6.325000000000e-01 5.119979674414e-01 5.111826002252e-01
6.327500000000e-01 5.120143693343e-01 5.111985698773e-01
6.330000000000e-01 5.120307410615e-01 5.112145118981e-01
6.332500000000e-01 5.120470825921e-01 5.112304262482e-01
6.335000000000e-01 5.120633938955e-01 5.112463128883e-01
6.337500000000e-01 5.120796749410e-01 5.112621717793e-01
6.340000000000e-01 5.120959256980e-01 5.112780028820e-01
6.342500000000e-01 5.121121461359e-01 5.112938061573e-01
6.345000000000e-01 5.121283362244e-01 5.113095815663e-01
6.347500000000e-01 5.121444959331e-01 5.113253290700e-01
6.350000000000e-01 5.121606252317e-01 5.113410486296e-01
6.352500000000e-01 5.121767240899e-01 5.113567402063e-01
6.355000000000e-01 5.121927924775e-01 5.113724037614e-01
6.357500000000e-01 5.122088303644e-01 5.113880392562e-01
6.360000000000e-01 5.122248377207e-01 5.114036466521e-01
6.362500000000e-01 5.122408145163e-01 5.114192259107e-01
6.365000000000e-01 5.122567607213e-01 5.114347769934e-01
6.367500000000e-01 5.122726763059e-01 5.114502998620e-01
6.370000000000e-01 5.122885612403e-01 5.114657944781e-01
6.372500000000e-01 5.123044154949e-01 5.114812608035e-01
6.375000000000e-01 5.123202390400e-01 5.114966988001e-01
6.377500000000e-01 5.123360318460e-01 5.115121084296e-01
6.380000000000e-01 5.123517938835e-01 5.115274896542e-01
6.382500000000e-01 5.123675251230e-01 5.115428424359e-01
6.385000000000e-01 5.123832255351e-01 5.115581667367e-01
6.387500000000e-01 5.123988950907e-01 5.115734625189e-01
6.390000000000e-01 5.124145337604e-01 5.115887297448e-01
6.392500000000e-01 5.124301415150e-01 5.116039683766e-01
6.395000000000e-01 5.124457183257e-01 5.116191783767e-01
6.397500000000e-01 5.124612641632e-01 5.116343597077e-01
6.400000000000e-01 5.124767789986e-01 5.116495123321e-01
6.402500000000e-01 5.124922628032e-01 5.116646362125e-01
6.405000000000e-01 5.125077155479e-01 5.116797313115e-01
6.407500000000e-01 5.125231372042e-01 5.116947975919e-01
6.410000000000e-01 5.125385277433e-01 5.117098350166e-01
6.412500000000e-01 5.125538871367e-01 5.117248435485e-01
6.415000000000e-01 5.125692153557e-01 5.117398231504e-01
6.417500000000e-01 5.125845123719e-01 5.117547737855e-01
6.420000000000e-01 5.125997781569e-01 5.117696954169e-01
6.422500000000e-01 5.126150126824e-01 5.117845880077e-01
6.425000000000e-01 5.126302159200e-01 5.117994515213e-01
6.427500000000e-01 5.126453878417e-01 5.118142859208e-01
6.430000000000e-01 5.126605284191e-01 5.118290911698e-01
6.432500000000e-01 5.126756376244e-01 5.118438672317e-01
6.435000000000e-01 5.126907154294e-01 5.118586140700e-01
6.437500000000e-01 5.127057618063e-01 5.118733316483e-01
6.440000000000e-01 5.127207767272e-01 5.118880199304e-01
6.442500000000e-01 5.127357601643e-01 5.119026788800e-01
6.445000000000e-01 5.127507120898e-01 5.119173084609e-01
6.447500000000e-01 5.127656324761e-01 5.119319086370e-01
6.450000000000e-01 5.127805212957e-01 5.119464793723e-01
6.452500000000e-01 5.127953785209e-01 5.119610206309e-01
6.455000000000e-01 5.128102041243e-01 5.119755323769e-01
6.457500000000e-01 5.128249980786e-01 5.119900145744e-01
6.460000000000e-01 5.128397603564e-01 5.120044671877e-01
6.462500000000e-01 5.128544909304e-01 5.120188901812e-01
6.465000000000e-01 5.128691897736e-01 5.120332835193e-01
6.467500000000e-01 5.128838568586e-01 5.120476471665e-01
6.470000000000e-01 5.128984921586e-01 5.120619810873e-01
6.472500000000e-01 5.129130956465e-01 5.120762852464e-01
6.475000000000e-01 5.129276672954e-01 5.120905596084e-01
6.477500000000e-01 5.129422070784e-01 5.121048041382e-01
6.480000000000e-01 5.129567149688e-01 5.121190188005e-01
6.482500000000e-01 5.129711909399e-01 5.121332035604e-01
6.485000000000e-01 5.129856349650e-01 5.121473583828e-01
6.487500000000e-01 5.130000470175e-01 5.121614832329e-01
6.490000000000e-01 5.130144270710e-01 5.121755780756e-01
6.492500000000e-01 5.130287750989e-01 5.121896428764e-01
6.495000000000e-01 5.130430910750e-01 5.122036776004e-01
6.497500000000e-01 5.130573749728e-01 5.122176822130e-01
6.500000000000e-01 5.130716267662e-01 5.122316566798e-01
6.502500000000e-01 5.130858464290e-01 5.122456009661e-01
6.505000000000e-01 5.131000339351e-01 5.122595150376e-01
6.507500000000e-01 5.131141892584e-01 5.122733988600e-01
6.510000000000e-01 5.131283123730e-01 5.122872523990e-01
6.512500000000e-01 5.131424032530e-01 5.123010756205e-01
6.515000000000e-01 5.131564618725e-01 5.123148684902e-01
6.517500000000e-01 5.131704882058e-01 5.123286309743e-01
6.520000000000e-01 5.131844822272e-01 5.123423630386e-01
6.522500000000e-01 5.131984439110e-01 5.123560646494e-01
6.525000000000e-01 5.132123732316e-01 5.123697357729e-01
6.527500000000e-01 5.132262701637e-01 5.123833763752e-01
6.530000000000e-01 5.132401346816e-01 5.123969864228e-01
6.532500000000e-01 5.132539667602e-01 5.124105658821e-01
6.535000000000e-01 5.132677663740e-01 5.124241147196e-01
6.537500000000e-01 5.132815334980e-01 5.124376329017e-01
6.540000000000e-01 5.132952681068e-01 5.124511203953e-01
6.542500000000e-01 5.133089701754e-01 5.124645771669e-01
6.545000000000e-01 5.133226396787e-01 5.124780031835e-01
6.547500000000e-01 5.133362765919e-01 5.124913984118e-01
6.550000000000e-01 5.133498808901e-01 5.125047628188e-01
6.552500000000e-01 5.133634525483e-01 5.125180963716e-01
6.555000000000e-01 5.133769915419e-01 5.125313990372e-01
6.557500000000e-01 5.133904978461e-01 5.125446707828e-01
6.560000000000e-01 5.134039714363e-01 5.125579115757e-01
6.562500000000e-01 5.134174122881e-01 5.125711213832e-01
6.565000000000e-01 5.134308203768e-01 5.125843001727e-01
6.567500000000e-01 5.134441956781e-01 5.125974479117e-01
6.570000000000e-01 5.134575381676e-01 5.126105645677e-01
6.572500000000e-01 5.134708478210e-01 5.126236501085e-01
6.575000000000e-01 5.134841246141e-01 5.126367045016e-01
6.577500000000e-01 5.134973685229e-01 5.126497277149e-01
6.580000000000e-01 5.135105795230e-01 5.126627197163e-01
6.582500000000e-01 5.135237575907e-01 5.126756804736e-01
6.585000000000e-01 5.135369027018e-01 5.126886099550e-01
6.587500000000e-01 5.135500148326e-01 5.127015081285e-01
6.590000000000e-01 5.135630939591e-01 5.127143749623e-01
6.592500000000e-01 5.135761400577e-01 5.127272104247e-01
6.595000000000e-01 5.135891531047e-01 5.127400144839e-01
6.597500000000e-01 5.136021330765e-01 5.127527871084e-01
6.600000000000e-01 5.136150799495e-01 5.127655282666e-01
6.602500000000e-01 5.136279937002e-01 5.127782379272e-01
6.605000000000e-01 5.136408743052e-01 5.127909160588e-01
6.607500000000e-01 5.136537217412e-01 5.128035626300e-01
6.610000000000e-01 5.136665359849e-01 5.128161776097e-01
6.612500000000e-01 5.136793170130e-01 5.128287609668e-01
6.615000000000e-01 5.136920648025e-01 5.128413126702e-01
6.617500000000e-01 5.137047793303e-01 5.128538326889e-01
6.620000000000e-01 5.137174605733e-01 5.128663209921e-01
6.622500000000e-01 5.137301085086e-01 5.128787775489e-01
6.625000000000e-01 5.137427231133e-01 5.128912023286e-01
6.627500000000e-01 5.137553043647e-01 5.129035953005e-01
6.630000000000e-01 5.137678522399e-01 5.129159564341e-01
6.632500000000e-01 5.137803667163e-01 5.129282856989e-01
6.635000000000e-01 5.137928477713e-01 5.129405830644e-01
6.637500000000e-01 5.138052953823e-01 5.129528485003e-01
6.640000000000e-01 5.138177095269e-01 5.129650819763e-01
6.642500000000e-01 5.138300901826e-01 5.129772834623e-01
6.645000000000e-01 5.138424373272e-01 5.129894529281e-01
6.647500000000e-01 5.138547509382e-01 5.130015903438e-01
6.650000000000e-01 5.138670309937e-01 5.130136956793e-01
6.652500000000e-01 5.138792774712e-01 5.130257689048e-01
6.655000000000e-01 5.138914903489e-01 5.130378099905e-01
6.657500000000e-01 5.139036696048e-01 5.130498189067e-01
6.660000000000e-01 5.139158152167e-01 5.130617956238e-01
6.662500000000e-01 5.139279271630e-01 5.130737401122e-01
6.665000000000e-01 5.139400054217e-01 5.130856523425e-01
6.667500000000e-01 5.139520499712e-01 5.130975322852e-01
6.670000000000e-01 5.139640607897e-01 5.131093799110e-01
6.672500000000e-01 5.139760378557e-01 5.131211951908e-01
6.675000000000e-01 5.139879811476e-01 5.131329780953e-01
6.677500000000e-01 5.139998906439e-01 5.131447285955e-01
6.680000000000e-01 5.140117663233e-01 5.131564466623e-01
6.682500000000e-01 5.140236081644e-01 5.131681322670e-01
6.685000000000e-01 5.140354161459e-01 5.131797853806e-01
6.687500000000e-01 5.140471902466e-01 5.131914059744e-01
6.690000000000e-01 5.140589304453e-01 5.132029940197e-01
6.692500000000e-01 5.140706367211e-01 5.132145494879e-01
6.695000000000e-01 5.140823090528e-01 5.132260723506e-01
6.697500000000e-01 5.140939474196e-01 5.132375625792e-01
6.700000000000e-01 5.141055518006e-01 5.132490201454e-01
6.702500000000e-01 5.141171221749e-01 5.132604450211e-01
6.705000000000e-01 5.141286585218e-01 5.132718371778e-01
6.707500000000e-01 5.141401608207e-01 5.132831965877e-01
6.710000000000e-01 5.141516290509e-01 5.132945232226e-01
6.712500000000e-01 5.141630631919e-01 5.133058170545e-01
6.715000000000e-01 5.141744632233e-01 5.133170780557e-01
6.717500000000e-01 5.141858291245e-01 5.133283061983e-01
6.720000000000e-01 5.141971608754e-01 5.133395014547e-01
6.722500000000e-01 5.142084584555e-01 5.133506637971e-01
6.725000000000e-01 5.142197218447e-01 5.133617931981e-01
6.727500000000e-01 5.142309510228e-01 5.133728896303e-01
6.730000000000e-01 5.142421459698e-01 5.133839530661e-01
6.732500000000e-01 5.142533066657e-01 5.133949834784e-01
6.735000000000e-01 5.142644330905e-01 5.134059808399e-01
6.737500000000e-01 5.142755252243e-01 5.134169451234e-01
6.740000000000e-01 5.142865830473e-01 5.134278763020e-01
6.742500000000e-01 5.142976065398e-01 5.134387743486e-01
6.745000000000e-01 5.143085956821e-01 5.134496392364e-01
6.747500000000e-01 5.143195504546e-01 5.134604709385e-01
6.750000000000e-01 5.143304708378e-01 5.134712694283e-01
6.752500000000e-01 5.143413568121e-01 5.134820346791e-01
6.755000000000e-01 5.143522083581e-01 5.134927666642e-01
6.757500000000e-01 5.143630254566e-01 5.135034653573e-01
6.760000000000e-01 5.143738080882e-01 5.135141307320e-01
6.762500000000e-01 5.143845562337e-01 5.135247627618e-01
6.765000000000e-01 5.143952698739e-01 5.135353614207e-01
6.767500000000e-01 5.144059489899e-01 5.135459266824e-01
6.770000000000e-01 5.144165935625e-01 5.135564585209e-01
6.772500000000e-01 5.144272035728e-01 5.135669569102e-01
6.775000000000e-01 5.144377790019e-01 5.135774218243e-01
6.777500000000e-01 5.144483198311e-01 5.135878532375e-01
6.780000000000e-01 5.144588260415e-01 5.135982511241e-01
6.782500000000e-01 5.144692976145e-01 5.136086154583e-01
6.785000000000e-01 5.144797345315e-01 5.136189462145e-01
6.787500000000e-01 5.144901367739e-01 5.136292433674e-01
6.790000000000e-01 5.145005043232e-01 5.136395068915e-01
6.792500000000e-01 5.145108371610e-01 5.136497367615e-01
6.795000000000e-01 5.145211352690e-01 5.136599329521e-01
6.797500000000e-01 5.145313986288e-01 5.136700954382e-01
6.800000000000e-01 5.145416272223e-01 5.136802241946e-01
6.802500000000e-01 5.145518210313e-01 5.136903191965e-01
6.805000000000e-01 5.145619800377e-01 5.137003804189e-01
6.807500000000e-01 5.145721042234e-01 5.137104078369e-01
6.810000000000e-01 5.145821935706e-01 5.137204014259e-01
6.812500000000e-01 5.145922480612e-01 5.137303611612e-01
6.815000000000e-01 5.146022676776e-01 5.137402870181e-01
6.817500000000e-01 5.146122524020e-01 5.137501789723e-01
6.820000000000e-01 5.146222022165e-01 5.137600369993e-01
6.822500000000e-01 5.146321171037e-01 5.137698610747e-01
6.825000000000e-01 5.146419970460e-01 5.137796511744e-01
6.827500000000e-01 5.146518420258e-01 5.137894072741e-01
6.830000000000e-01 5.146616520258e-01 5.137991293499e-01
6.832500000000e-01 5.146714270285e-01 5.138088173777e-01
6.835000000000e-01 5.146811670167e-01 5.138184713336e-01
6.837500000000e-01 5.146908719731e-01 5.138280911938e-01
6.840000000000e-01 5.147005418807e-01 5.138376769345e-01
6.842500000000e-01 5.147101767222e-01 5.138472285322e-01
6.845000000000e-01 5.147197764806e-01 5.138567459632e-01
6.847500000000e-01 5.147293411390e-01 5.138662292040e-01
6.850000000000e-01 5.147388706805e-01 5.138756782313e-01
6.852500000000e-01 5.147483650882e-01 5.138850930218e-01
6.855000000000e-01 5.147578243454e-01 5.138944735522e-01
6.857500000000e-01 5.147672484353e-01 5.139038197993e-01
6.860000000000e-01 5.147766373414e-01 5.139131317402e-01
6.862500000000e-01 5.147859910470e-01 5.139224093517e-01
6.865000000000e-01 5.147953095356e-01 5.139316526112e-01
6.867500000000e-01 5.148045927908e-01 5.139408614956e-01
6.870000000000e-01 5.148138407963e-01 5.139500359824e-01
6.872500000000e-01 5.148230535357e-01 5.139591760488e-01
6.875000000000e-01 5.148322309927e-01 5.139682816723e-01
6.877500000000e-01 5.148413731512e-01 5.139773528305e-01
6.880000000000e-01 5.148504799951e-01 5.139863895010e-01
6.882500000000e-01 5.148595515084e-01 5.139953916615e-01
6.885000000000e-01 5.148685876749e-01 5.140043592897e-01
6.887500000000e-01 5.148775884789e-01 5.140132923635e-01
6.890000000000e-01 5.148865539045e-01 5.140221908610e-01
6.892500000000e-01 5.148954839358e-01 5.140310547601e-01
6.895000000000e-01 5.149043785572e-01 5.140398840389e-01
6.897500000000e-01 5.149132377531e-01 5.140486786757e-01
6.900000000000e-01 5.149220615077e-01 5.140574386489e-01
6.902500000000e-01 5.149308498057e-01 5.140661639366e-01
6.905000000000e-01 5.149396026315e-01 5.140748545175e-01
6.907500000000e-01 5.149483199698e-01 5.140835103702e-01
6.910000000000e-01 5.149570018052e-01 5.140921314731e-01
6.912500000000e-01 5.149656481224e-01 5.141007178051e-01
6.915000000000e-01 5.149742589064e-01 5.141092693450e-01
6.917500000000e-01 5.149828341419e-01 5.141177860717e-01
6.920000000000e-01 5.149913738139e-01 5.141262679642e-01
6.922500000000e-01 5.149998779073e-01 5.141347150014e-01
6.925000000000e-01 5.150083464073e-01 5.141431271627e-01
6.927500000000e-01 5.150167792990e-01 5.141515044272e-01
6.930000000000e-01 5.150251765676e-01 5.141598467743e-01
6.932500000000e-01 5.150335381983e-01 5.141681541834e-01
6.935000000000e-01 5.150418641765e-01 5.141764266340e-01
6.937500000000e-01 5.150501544876e-01 5.141846641056e-01
6.940000000000e-01 5.150584091169e-01 5.141928665780e-01
6.942500000000e-01 5.150666280502e-01 5.142010340309e-01
6.945000000000e-01 5.150748112729e-01 5.142091664442e-01
6.947500000000e-01 5.150829587706e-01 5.142172637977e-01
6.950000000000e-01 5.150910705292e-01 5.142253260716e-01
6.952500000000e-01 5.150991465345e-01 5.142333532459e-01
6.955000000000e-01 5.151071867721e-01 5.142413453008e-01
6.957500000000e-01 5.151151912281e-01 5.142493022166e-01
6.960000000000e-01 5.151231598885e-01 5.142572239737e-01
6.962500000000e-01 5.151310927393e-01 5.142651105525e-01
6.965000000000e-01 5.151389897666e-01 5.142729619335e-01
6.967500000000e-01 5.151468509566e-01 5.142807780974e-01
6.970000000000e-01 5.151546762956e-01 5.142885590250e-01
6.972500000000e-01 5.151624657698e-01 5.142963046969e-01
6.975000000000e-01 5.151702193656e-01 5.143040150941e-01
6.977500000000e-01 5.151779370695e-01 5.143116901976e-01
6.980000000000e-01 5.151856188680e-01 5.143193299884e-01
6.982500000000e-01 5.151932647475e-01 5.143269344477e-01
6.985000000000e-01 5.152008746949e-01 5.143345035567e-01
6.987500000000e-01 5.152084486967e-01 5.143420372967e-01
6.990000000000e-01 5.152159867398e-01 5.143495356492e-01
6.992500000000e-01 5.152234888109e-01 5.143569985957e-01
6.995000000000e-01 5.152309548971e-01 5.143644261176e-01
6.997500000000e-01 5.152383849851e-01 5.143718181968e-01
7.000000000000e-01 5.152457790621e-01 5.143791748149e-01
7.002500000000e-01 5.152531371151e-01 5.143864959539e-01
7.005000000000e-01 5.152604591313e-01 5.143937815956e-01
7.007500000000e-01 5.152677450980e-01 5.144010317221e-01
7.010000000000e-01 5.152749950023e-01 5.144082463155e-01
7.012500000000e-01 5.152822088317e-01 5.144154253579e-01
7.015000000000e-01 5.152893865736e-01 5.144225688317e-01
7.017500000000e-01 5.152965282155e-01 5.144296767193e-01
7.020000000000e-01 5.153036337448e-01 5.144367490031e-01
7.022500000000e-01 5.153107031493e-01 5.144437856656e-01
7.025000000000e-01 5.153177364166e-01 5.144507866895e-01
7.027500000000e-01 5.153247335344e-01 5.144577520576e-01
7.030000000000e-01 5.153316944905e-01 5.144646817526e-01
7.032500000000e-01 5.153386192729e-01 5.144715757574e-01
7.035000000000e-01 5.153455078694e-01 5.144784340550e-01
7.037500000000e-01 5.153523602681e-01 5.144852566286e-01
7.040000000000e-01 5.153591764570e-01 5.144920434612e-01
7.042500000000e-01 5.153659564242e-01 5.144987945361e-01
7.045000000000e-01 5.153727001580e-01 5.145055098368e-01
7.047500000000e-01 5.153794076466e-01 5.145121893465e-01
7.050000000000e-01 5.153860788783e-01 5.145188330488e-01
7.052500000000e-01 5.153927138416e-01 5.145254409273e-01
7.055000000000e-01 5.153993125249e-01 5.145320129658e-01
7.057500000000e-01 5.154058749167e-01 5.145385491479e-01
7.060000000000e-01 5.154124010055e-01 5.145450494577e-01
7.062500000000e-01 5.154188907801e-01 5.145515138789e-01
7.065000000000e-01 5.154253442292e-01 5.145579423958e-01
7.067500000000e-01 5.154317613415e-01 5.145643349924e-01
7.070000000000e-01 5.154381421060e-01 5.145706916529e-01
7.072500000000e-01 5.154444865114e-01 5.145770123617e-01
7.075000000000e-01 5.154507945468e-01 5.145832971032e-01
7.077500000000e-01 5.154570662012e-01 5.145895458618e-01
7.080000000000e-01 5.154633014637e-01 5.145957586222e-01
7.082500000000e-01 5.154695003236e-01 5.146019353690e-01
7.085000000000e-01 5.154756627699e-01 5.146080760870e-01
7.087500000000e-01 5.154817887921e-01 5.146141807610e-01
7.090000000000e-01 5.154878783795e-01 5.146202493759e-01
7.092500000000e-01 5.154939315215e-01 5.146262819169e-01
7.095000000000e-01 5.154999482076e-01 5.146322783689e-01
7.097500000000e-01 5.155059284275e-01 5.146382387173e-01
7.100000000000e-01 5.155118721706e-01 5.146441629473e-01
7.102500000000e-01 5.155177794267e-01 5.146500510442e-01
7.105000000000e-01 5.155236501855e-01 5.146559029936e-01
7.107500000000e-01 5.155294844369e-01 5.146617187810e-01
7.110000000000e-01 5.155352821707e-01 5.146674983921e-01
7.112500000000e-01 5.155410433770e-01 5.146732418126e-01
7.115000000000e-01 5.155467680456e-01 5.146789490283e-01
7.117500000000e-01 5.155524561667e-01 5.146846200252e-01
7.120000000000e-01 5.155581077305e-01 5.146902547892e-01
7.122500000000e-01 5.155637227270e-01 5.146958533065e-01
7.125000000000e-01 5.155693011467e-01 5.147014155632e-01
7.127500000000e-01 5.155748429798e-01 5.147069415457e-01
7.130000000000e-01 5.155803482167e-01 5.147124312402e-01
7.132500000000e-01 5.155858168479e-01 5.147178846333e-01
7.135000000000e-01 5.155912488640e-01 5.147233017115e-01
7.137500000000e-01 5.155966442555e-01 5.147286824613e-01
7.140000000000e-01 5.156020030130e-01 5.147340268697e-01
7.142500000000e-01 5.156073251274e-01 5.147393349232e-01
7.145000000000e-01 5.156126105893e-01 5.147446066090e-01
7.147500000000e-01 5.156178593897e-01 5.147498419138e-01
7.150000000000e-01 5.156230715195e-01 5.147550408249e-01
7.152500000000e-01 5.156282469696e-01 5.147602033294e-01
7.155000000000e-01 5.156333857311e-01 5.147653294146e-01
7.157500000000e-01 5.156384877950e-01 5.147704190678e-01
7.160000000000e-01 5.156435531527e-01 5.147754722765e-01
7.162500000000e-01 5.156485817953e-01 5.147804890281e-01
7.165000000000e-01 5.156535737141e-01 5.147854693103e-01
7.167500000000e-01 5.156585289004e-01 5.147904131109e-01
7.170000000000e-01 5.156634473458e-01 5.147953204176e-01
7.172500000000e-01 5.156683290418e-01 5.148001912184e-01
7.175000000000e-01 5.156731739798e-01 5.148050255011e-01
7.177500000000e-01 5.156779821515e-01 5.148098232539e-01
7.180000000000e-01 5.156827535486e-01 5.148145844649e-01
7.182500000000e-01 5.156874881628e-01 5.148193091224e-01
7.185000000000e-01 5.156921859861e-01 5.148239972147e-01
7.187500000000e-01 5.156968470102e-01 5.148286487303e-01
7.190000000000e-01 5.157014712271e-01 5.148332636577e-01
7.192500000000e-01 5.157060586288e-01 5.148378419855e-01
7.195000000000e-01 5.157106092075e-01 5.148423837024e-01
7.197500000000e-01 5.157151229552e-01 5.148468887972e-01
7.200000000000e-01 5.157195998641e-01 5.148513572587e-01
7.202500000000e-01 5.157240399266e-01 5.148557890760e-01
7.205000000000e-01 5.157284431349e-01 5.148601842381e-01
7.207500000000e-01 5.157328094815e-01 5.148645427342e-01
7.210000000000e-01 5.157371389588e-01 5.148688645535e-01
7.212500000000e-01 5.157414315593e-01 5.148731496854e-01
7.215000000000e-01 5.157456872757e-01 5.148773981192e-01
7.217500000000e-01 5.157499061006e-01 5.148816098446e-01
7.220000000000e-01 5.157540880268e-01 5.148857848510e-01
7.222500000000e-01 5.157582330469e-01 5.148899231283e-01
7.225000000000e-01 5.157623411539e-01 5.148940246662e-01
7.227500000000e-01 5.157664123407e-01 5.148980894545e-01
7.230000000000e-01 5.157704466003e-01 5.149021174833e-01
7.232500000000e-01 5.157744439257e-01 5.149061087425e-01
7.235000000000e-01 5.157784043099e-01 5.149100632225e-01
7.237500000000e-01 5.157823277463e-01 5.149139809133e-01
7.240000000000e-01 5.157862142280e-01 5.149178618054e-01
7.242500000000e-01 5.157900637483e-01 5.149217058891e-01
7.245000000000e-01 5.157938763006e-01 5.149255131550e-01
7.247500000000e-01 5.157976518783e-01 5.149292835937e-01
7.250000000000e-01 5.158013904749e-01 5.149330171959e-01
7.252500000000e-01 5.158050920840e-01 5.149367139523e-01
7.255000000000e-01 5.158087566992e-01 5.149403738539e-01
7.257500000000e-01 5.158123843142e-01 5.149439968916e-01
7.260000000000e-01 5.158159749227e-01 5.149475830564e-01
7.262500000000e-01 5.158195285186e-01 5.149511323396e-01
7.265000000000e-01 5.158230450957e-01 5.149546447324e-01
7.267500000000e-01 5.158265246480e-01 5.149581202260e-01
7.270000000000e-01 5.158299671694e-01 5.149615588120e-01
7.272500000000e-01 5.158333726541e-01 5.149649604818e-01
7.275000000000e-01 5.158367410962e-01 5.149683252271e-01
7.277500000000e-01 5.158400724899e-01 5.149716530395e-01
7.280000000000e-01 5.158433668295e-01 5.149749439108e-01
7.282500000000e-01 5.158466241092e-01 5.149781978330e-01
7.285000000000e-01 5.158498443236e-01 5.149814147979e-01
7.287500000000e-01 5.158530274670e-01 5.149845947977e-01
7.290000000000e-01 5.158561735339e-01 5.149877378245e-01
7.292500000000e-01 5.158592825190e-01 5.149908438706e-01
7.295000000000e-01 5.158623544169e-01 5.149939129282e-01
7.297500000000e-01 5.158653892223e-01 5.149969449898e-01
7.300000000000e-01 5.158683869300e-01 5.149999400480e-01
7.302500000000e-01 5.158713475348e-01 5.150028980953e-01
7.305000000000e-01 5.158742710317e-01 5.150058191244e-01
7.307500000000e-01 5.158771574156e-01 5.150087031282e-01
7.310000000000e-01 5.158800066816e-01 5.150115500995e-01
7.312500000000e-01 5.158828188247e-01 5.150143600313e-01
7.315000000000e-01 5.158855938402e-01 5.150171329166e-01
7.317500000000e-01 5.158883317232e-01 5.150198687487e-01
7.320000000000e-01 5.158910324690e-01 5.150225675207e-01
7.322500000000e-01 5.158936960730e-01 5.150252292261e-01
7.325000000000e-01 5.158963225307e-01 5.150278538581e-01
7.327500000000e-01 5.158989118374e-01 5.150304414105e-01
7.330000000000e-01 5.159014639888e-01 5.150329918767e-01
7.332500000000e-01 5.159039789805e-01 5.150355052505e-01
7.335000000000e-01 5.159064568081e-01 5.150379815257e-01
7.337500000000e-01 5.159088974674e-01 5.150404206962e-01
7.340000000000e-01 5.159113009542e-01 5.150428227559e-01
7.342500000000e-01 5.159136672643e-01 5.150451876990e-01
7.345000000000e-01 5.159159963937e-01 5.150475155195e-01
7.347500000000e-01 5.159182883385e-01 5.150498062118e-01
7.350000000000e-01 5.159205430945e-01 5.150520597702e-01
7.352500000000e-01 5.159227606581e-01 5.150542761892e-01
7.355000000000e-01 5.159249410253e-01 5.150564554632e-01
7.357500000000e-01 5.159270841925e-01 5.150585975869e-01
7.360000000000e-01 5.159291901559e-01 5.150607025550e-01
7.362500000000e-01 5.159312589119e-01 5.150627703623e-01
7.365000000000e-01 5.159332904570e-01 5.150648010038e-01
7.367500000000e-01 5.159352847877e-01 5.150667944743e-01
7.370000000000e-01 5.159372419006e-01 5.150687507690e-01
7.372500000000e-01 5.159391617922e-01 5.150706698831e-01
7.375000000000e-01 5.159410444594e-01 5.150725518118e-01
7.377500000000e-01 5.159428898988e-01 5.150743965505e-01
7.380000000000e-01 5.159446981073e-01 5.150762040946e-01
7.382500000000e-01 5.159464690818e-01 5.150779744396e-01
7.385000000000e-01 5.159482028193e-01 5.150797075813e-01
7.387500000000e-01 5.159498993167e-01 5.150814035153e-01
7.390000000000e-01 5.159515585712e-01 5.150830622374e-01
7.392500000000e-01 5.159531805799e-01 5.150846837435e-01
7.395000000000e-01 5.159547653401e-01 5.150862680297e-01
7.397500000000e-01 5.159563128489e-01 5.150878150921e-01
7.400000000000e-01 5.159578231038e-01 5.150893249267e-01
7.402500000000e-01 5.159592961022e-01 5.150907975300e-01
7.405000000000e-01 5.159607318415e-01 5.150922328982e-01
7.407500000000e-01 5.159621303193e-01 5.150936310278e-01
7.410000000000e-01 5.159634915332e-01 5.150949919154e-01
7.412500000000e-01 5.159648154807e-01 5.150963155575e-01
7.415000000000e-01 5.159661021598e-01 5.150976019511e-01
7.417500000000e-01 5.159673515681e-01 5.150988510928e-01
7.420000000000e-01 5.159685637035e-01 5.151000629796e-01
7.422500000000e-01 5.159697385640e-01 5.151012376084e-01
7.425000000000e-01 5.159708761474e-01 5.151023749765e-01
7.427500000000e-01 5.159719764519e-01 5.151034750810e-01
7.430000000000e-01 5.159730394756e-01 5.151045379191e-01
7.432500000000e-01 5.159740652167e-01 5.151055634883e-01
7.435000000000e-01 5.159750536733e-01 5.151065517861e-01
7.437500000000e-01 5.159760048438e-01 5.151075028099e-01
7.440000000000e-01 5.159769187266e-01 5.151084165574e-01
7.442500000000e-01 5.159777953200e-01 5.151092930264e-01
7.445000000000e-01 5.159786346227e-01 5.151101322148e-01
7.447500000000e-01 5.159794366331e-01 5.151109341204e-01
7.450000000000e-01 5.159802013499e-01 5.151116987413e-01
7.452500000000e-01 5.159809287717e-01 5.151124260755e-01
7.455000000000e-01 5.159816188974e-01 5.151131161214e-01
7.457500000000e-01 5.159822717257e-01 5.151137688771e-01
7.460000000000e-01 5.159828872555e-01 5.151143843411e-01
7.462500000000e-01 5.159834654857e-01 5.151149625119e-01
7.465000000000e-01 5.159840064155e-01 5.151155033880e-01
7.467500000000e-01 5.159845100437e-01 5.151160069681e-01
7.470000000000e-01 5.159849763696e-01 5.151164732510e-01
7.472500000000e-01 5.159854053924e-01 5.151169022355e-01
7.475000000000e-01 5.159857971113e-01 5.151172939205e-01
7.477500000000e-01 5.159861515257e-01 5.151176483051e-01
7.480000000000e-01 5.159864686350e-01 5.151179653884e-01
7.482500000000e-01 5.159867484385e-01 5.151182451696e-01
7.485000000000e-01 5.159869909359e-01 5.151184876481e-01
7.487500000000e-01 5.159871961267e-01 5.151186928232e-01
7.490000000000e-01 5.159873640105e-01 5.151188606944e-01
7.492500000000e-01 5.159874945872e-01 5.151189912613e-01
7.495000000000e-01 5.159875878564e-01 5.151190845236e-01
7.497500000000e-01 5.159876438179e-01 5.151191404811e-01
7.500000000000e-01 5.159876624718e-01 5.151191591336e-01
7.502500000000e-01 5.159876438179e-01 5.151191404811e-01
7.505000000000e-01 5.159875878563e-01 5.151190845236e-01
7.507500000000e-01 5.159874945872e-01 5.151189912613e-01
7.510000000000e-01 5.159873640105e-01 5.151188606944e-01
7.512500000000e-01 5.159871961267e-01 5.151186928232e-01
7.515000000000e-01 5.159869909359e-01 5.151184876481e-01
7.517500000000e-01 5.159867484385e-01 5.151182451696e-01
7.520000000000e-01 5.159864686350e-01 5.151179653884e-01
7.522500000000e-01 5.159861515257e-01 5.151176483051e-01
7.525000000000e-01 5.159857971113e-01 5.151172939205e-01
7.527500000000e-01 5.159854053924e-01 5.151169022355e-01
7.530000000000e-01 5.159849763696e-01 5.151164732510e-01
7.532500000000e-01 5.159845100437e-01 5.151160069681e-01
7.535000000000e-01 5.159840064154e-01 5.151155033880e-01
7.537500000000e-01 5.159834654857e-01 5.151149625119e-01
7.540000000000e-01 5.159828872555e-01 5.151143843411e-01
7.542500000000e-01 5.159822717257e-01 5.151137688771e-01
7.545000000000e-01 5.159816188974e-01 5.151131161214e-01
7.547500000000e-01 5.159809287717e-01 5.151124260755e-01
7.550000000000e-01 5.159802013499e-01 5.151116987413e-01
7.552500000000e-01 5.159794366331e-01 5.151109341204e-01
7.555000000000e-01 5.159786346227e-01 5.151101322148e-01
7.557500000000e-01 5.159777953200e-01 5.151092930264e-01
7.560000000000e-01 5.159769187266e-01 5.151084165574e-01
7.562500000000e-01 5.159760048438e-01 5.151075028099e-01
7.565000000000e-01 5.159750536733e-01 5.151065517861e-01
7.567500000000e-01 5.159740652167e-01 5.151055634883e-01
7.570000000000e-01 5.159730394756e-01 5.151045379191e-01
7.572500000000e-01 5.159719764519e-01 5.151034750810e-01
7.575000000000e-01 5.159708761474e-01 5.151023749765e-01
7.577500000000e-01 5.159697385640e-01 5.151012376084e-01
7.580000000000e-01 5.159685637035e-01 5.151000629796e-01
7.582500000000e-01 5.159673515681e-01 5.150988510928e-01
7.585000000000e-01 5.159661021598e-01 5.150976019511e-01
7.587500000000e-01 5.159648154808e-01 5.150963155575e-01
7.590000000000e-01 5.159634915332e-01 5.150949919154e-01
7.592500000000e-01 5.159621303193e-01 5.150936310278e-01
7.595000000000e-01 5.159607318416e-01 5.150922328982e-01
7.597500000000e-01 5.159592961022e-01 5.150907975300e-01
7.600000000000e-01 5.159578231039e-01 5.150893249267e-01
7.602500000000e-01 5.159563128489e-01 5.150878150921e-01
7.605000000000e-01 5.159547653401e-01 5.150862680297e-01
7.607500000000e-01 5.159531805799e-01 5.150846837435e-01
7.610000000000e-01 5.159515585712e-01 5.150830622374e-01
7.612500000000e-01 5.159498993167e-01 5.150814035153e-01
7.615000000000e-01 5.159482028193e-01 5.150797075813e-01
7.617500000000e-01 5.159464690818e-01 5.150779744396e-01
7.620000000000e-01 5.159446981073e-01 5.150762040946e-01
7.622500000000e-01 5.159428898988e-01 5.150743965505e-01
7.625000000000e-01 5.159410444594e-01 5.150725518118e-01
7.627500000000e-01 5.159391617922e-01 5.150706698831e-01
7.630000000000e-01 5.159372419006e-01 5.150687507690e-01
7.632500000000e-01 5.159352847877e-01 5.150667944743e-01
7.635000000000e-01 5.159332904570e-01 5.150648010038e-01
7.637500000000e-01 5.159312589119e-01 5.150627703623e-01
7.640000000000e-01 5.159291901559e-01 5.150607025550e-01
7.642500000000e-01 5.159270841925e-01 5.150585975869e-01
7.645000000000e-01 5.159249410253e-01 5.150564554632e-01
7.647500000000e-01 5.159227606581e-01 5.150542761892e-01
7.650000000000e-01 5.159205430946e-01 5.150520597702e-01
7.652500000000e-01 5.159182883385e-01 5.150498062118e-01
7.655000000000e-01 5.159159963937e-01 5.150475155195e-01
7.657500000000e-01 5.159136672643e-01 5.150451876990e-01
7.660000000000e-01 5.159113009542e-01 5.150428227559e-01
7.662500000000e-01 5.159088974674e-01 5.150404206962e-01
7.665000000000e-01 5.159064568081e-01 5.150379815257e-01
7.667500000000e-01 5.159039789805e-01 5.150355052505e-01
7.670000000000e-01 5.159014639888e-01 5.150329918767e-01
7.672500000000e-01 5.158989118374e-01 5.150304414105e-01
7.675000000000e-01 5.158963225307e-01 5.150278538581e-01
7.677500000000e-01 5.158936960730e-01 5.150252292261e-01
7.680000000000e-01 5.158910324690e-01 5.150225675207e-01
7.682500000000e-01 5.158883317232e-01 5.150198687487e-01
7.685000000000e-01 5.158855938402e-01 5.150171329166e-01
7.687500000000e-01 5.158828188247e-01 5.150143600313e-01
7.690000000000e-01 5.158800066816e-01 5.150115500995e-01
7.692500000000e-01 5.158771574157e-01 5.150087031282e-01
7.695000000000e-01 5.158742710317e-01 5.150058191244e-01
7.697500000000e-01 5.158713475349e-01 5.150028980953e-01
7.700000000000e-01 5.158683869300e-01 5.149999400480e-01
7.702500000000e-01 5.158653892223e-01 5.149969449898e-01
7.705000000000e-01 5.158623544169e-01 5.149939129282e-01
7.707500000000e-01 5.158592825190e-01 5.149908438706e-01
7.710000000000e-01 5.158561735339e-01 5.149877378245e-01
7.712500000000e-01 5.158530274670e-01 5.149845947977e-01
7.715000000000e-01 5.158498443236e-01 5.149814147979e-01
7.717500000000e-01 5.158466241093e-01 5.149781978330e-01
7.720000000000e-01 5.158433668295e-01 5.149749439108e-01
7.722500000000e-01 5.158400724900e-01 5.149716530395e-01
7.725000000000e-01 5.158367410963e-01 5.149683252271e-01
7.727500000000e-01 5.158333726542e-01 5.149649604818e-01
7.730000000000e-01 5.158299671694e-01 5.149615588120e-01
7.732500000000e-01 5.158265246480e-01 5.149581202260e-01
7.735000000000e-01 5.158230450957e-01 5.149546447324e-01
7.737500000000e-01 5.158195285186e-01 5.149511323396e-01
7.740000000000e-01 5.158159749227e-01 5.149475830564e-01
7.742500000000e-01 5.158123843142e-01 5.149439968916e-01
7.745000000000e-01 5.158087566992e-01 5.149403738539e-01
7.747500000000e-01 5.158050920840e-01 5.149367139523e-01
7.750000000000e-01 5.158013904749e-01 5.149330171959e-01
7.752500000000e-01 5.157976518783e-01 5.149292835937e-01
7.755000000000e-01 5.157938763006e-01 5.149255131550e-01
7.757500000000e-01 5.157900637483e-01 5.149217058891e-01
7.760000000000e-01 5.157862142280e-01 5.149178618054e-01
7.762500000000e-01 5.157823277463e-01 5.149139809133e-01
7.765000000000e-01 5.157784043100e-01 5.149100632225e-01
7.767500000000e-01 5.157744439257e-01 5.149061087425e-01
7.770000000000e-01 5.157704466003e-01 5.149021174833e-01
7.772500000000e-01 5.157664123407e-01 5.148980894545e-01
7.775000000000e-01 5.157623411539e-01 5.148940246662e-01
7.777500000000e-01 5.157582330469e-01 5.148899231283e-01
7.780000000000e-01 5.157540880268e-01 5.148857848510e-01
7.782500000000e-01 5.157499061006e-01 5.148816098446e-01
7.785000000000e-01 5.157456872757e-01 5.148773981192e-01
7.787500000000e-01 5.157414315593e-01 5.148731496854e-01
7.790000000000e-01 5.157371389588e-01 5.148688645535e-01
7.792500000000e-01 5.157328094814e-01 5.148645427342e-01
7.795000000000e-01 5.157284431349e-01 5.148601842381e-01
7.797500000000e-01 5.157240399266e-01 5.148557890760e-01
7.800000000000e-01 5.157195998641e-01 5.148513572587e-01
7.802500000000e-01 5.157151229552e-01 5.148468887972e-01
7.805000000000e-01 5.157106092075e-01 5.148423837024e-01
7.807500000000e-01 5.157060586288e-01 5.148378419855e-01
7.810000000000e-01 5.157014712271e-01 5.148332636577e-01
7.812500000000e-01 5.156968470102e-01 5.148286487303e-01
7.815000000000e-01 5.156921859861e-01 5.148239972147e-01
7.817500000000e-01 5.156874881628e-01 5.148193091224e-01
7.820000000000e-01 5.156827535486e-01 5.148145844649e-01
7.822500000000e-01 5.156779821515e-01 5.148098232539e-01
7.825000000000e-01 5.156731739798e-01 5.148050255011e-01
7.827500000000e-01 5.156683290418e-01 5.148001912184e-01
7.830000000000e-01 5.156634473459e-01 5.147953204176e-01
7.832500000000e-01 5.156585289005e-01 5.147904131109e-01
7.835000000000e-01 5.156535737141e-01 5.147854693103e-01
7.837500000000e-01 5.156485817953e-01 5.147804890281e-01
7.840000000000e-01 5.156435531527e-01 5.147754722765e-01
7.842500000000e-01 5.156384877951e-01 5.147704190678e-01
7.845000000000e-01 5.156333857311e-01 5.147653294146e-01
7.847500000000e-01 5.156282469696e-01 5.147602033294e-01
7.850000000000e-01 5.156230715195e-01 5.147550408249e-01
7.852500000000e-01 5.156178593897e-01 5.147498419138e-01
7.855000000000e-01 5.156126105893e-01 5.147446066090e-01
7.857500000000e-01 5.156073251274e-01 5.147393349232e-01
7.860000000000e-01 5.156020030130e-01 5.147340268697e-01
7.862500000000e-01 5.155966442555e-01 5.147286824613e-01
7.865000000000e-01 5.155912488640e-01 5.147233017115e-01
7.867500000000e-01 5.155858168479e-01 5.147178846333e-01
7.870000000000e-01 5.155803482167e-01 5.147124312402e-01
7.872500000000e-01 5.155748429798e-01 5.147069415457e-01
7.875000000000e-01 5.155693011467e-01 5.147014155632e-01
7.877500000000e-01 5.155637227270e-01 5.146958533065e-01
7.880000000000e-01 5.155581077305e-01 5.146902547892e-01
7.882500000000e-01 5.155524561667e-01 5.146846200252e-01
7.885000000000e-01 5.155467680456e-01 5.146789490283e-01
7.887500000000e-01 5.155410433770e-01 5.146732418126e-01
7.890000000000e-01 5.155352821708e-01 5.146674983921e-01
7.892500000000e-01 5.155294844369e-01 5.146617187810e-01
7.895000000000e-01 5.155236501855e-01 5.146559029936e-01
7.897500000000e-01 5.155177794267e-01 5.146500510442e-01
7.900000000000e-01 5.155118721706e-01 5.146441629473e-01
7.902500000000e-01 5.155059284275e-01 5.146382387173e-01
7.905000000000e-01 5.154999482077e-01 5.146322783689e-01
7.907500000000e-01 5.154939315215e-01 5.146262819169e-01
7.910000000000e-01 5.154878783795e-01 5.146202493759e-01
7.912500000000e-01 5.154817887921e-01 5.146141807610e-01
7.915000000000e-01 5.154756627699e-01 5.146080760870e-01
7.917500000000e-01 5.154695003236e-01 5.146019353690e-01
7.920000000000e-01 5.154633014637e-01 5.145957586222e-01
7.922500000000e-01 5.154570662012e-01 5.145895458618e-01
7.925000000000e-01 5.154507945468e-01 5.145832971032e-01
7.927500000000e-01 5.154444865114e-01 5.145770123617e-01
7.930000000000e-01 5.154381421060e-01 5.145706916529e-01
7.932500000000e-01 5.154317613415e-01 5.145643349924e-01
7.935000000000e-01 5.154253442292e-01 5.145579423958e-01
7.937500000000e-01 5.154188907801e-01 5.145515138789e-01
7.940000000000e-01 5.154124010055e-01 5.145450494577e-01
7.942500000000e-01 5.154058749166e-01 5.145385491479e-01
7.945000000000e-01 5.153993125249e-01 5.145320129658e-01
7.947500000000e-01 5.153927138416e-01 5.145254409273e-01
7.950000000000e-01 5.153860788783e-01 5.145188330488e-01
7.952500000000e-01 5.153794076466e-01 5.145121893465e-01
7.955000000000e-01 5.153727001580e-01 5.145055098368e-01
7.957500000000e-01 5.153659564242e-01 5.144987945361e-01
7.960000000000e-01 5.153591764570e-01 5.144920434612e-01
7.962500000000e-01 5.153523602681e-01 5.144852566286e-01
7.965000000000e-01 5.153455078694e-01 5.144784340550e-01
7.967500000000e-01 5.153386192729e-01 5.144715757574e-01
7.970000000000e-01 5.153316944905e-01 5.144646817526e-01
7.972500000000e-01 5.153247335344e-01 5.144577520576e-01
7.975000000000e-01 5.153177364166e-01 5.144507866895e-01
7.977500000000e-01 5.153107031493e-01 5.144437856656e-01
7.980000000000e-01 5.153036337449e-01 5.144367490031e-01
7.982500000000e-01 5.152965282155e-01 5.144296767193e-01
7.985000000000e-01 5.152893865737e-01 5.144225688317e-01
7.987500000000e-01 5.152822088318e-01 5.144154253579e-01
7.990000000000e-01 5.152749950023e-01 5.144082463155e-01
7.992500000000e-01 5.152677450980e-01 5.144010317221e-01
7.995000000000e-01 5.152604591313e-01 5.143937815956e-01
7.997500000000e-01 5.152531371151e-01 5.143864959539e-01
8.000000000000e-01 5.152457790621e-01 5.143791748149e-01
8.002500000000e-01 5.152383849851e-01 5.143718181968e-01
8.005000000000e-01 5.152309548971e-01 5.143644261176e-01
8.007500000000e-01 5.152234888110e-01 5.143569985957e-01
8.010000000000e-01 5.152159867398e-01 5.143495356492e-01
8.012500000000e-01 5.152084486967e-01 5.143420372967e-01
8.015000000000e-01 5.152008746949e-01 5.143345035567e-01
8.017500000000e-01 5.151932647475e-01 5.143269344477e-01
8.020000000000e-01 5.151856188680e-01 5.143193299884e-01
8.022500000000e-01 5.151779370695e-01 5.143116901976e-01
8.025000000000e-01 5.151702193656e-01 5.143040150941e-01
8.027500000000e-01 5.151624657698e-01 5.142963046969e-01
8.030000000000e-01 5.151546762956e-01 5.142885590250e-01
8.032500000000e-01 5.151468509566e-01 5.142807780974e-01
8.035000000000e-01 5.151389897666e-01 5.142729619335e-01
8.037500000000e-01 5.151310927393e-01 5.142651105525e-01
8.040000000000e-01 5.151231598885e-01 5.142572239737e-01
8.042500000000e-01 5.151151912281e-01 5.142493022166e-01
8.045000000000e-01 5.151071867721e-01 5.142413453008e-01
8.047500000000e-01 5.150991465344e-01 5.142333532459e-01
8.050000000000e-01 5.150910705292e-01 5.142253260716e-01
8.052500000000e-01 5.150829587707e-01 5.142172637977e-01
8.055000000000e-01 5.150748112729e-01 5.142091664442e-01
8.057500000000e-01 5.150666280502e-01 5.142010340309e-01
8.060000000000e-01 5.150584091170e-01 5.141928665780e-01
8.062500000000e-01 5.150501544876e-01 5.141846641056e-01
8.065000000000e-01 5.150418641765e-01 5.141764266340e-01
8.067500000000e-01 5.150335381983e-01 5.141681541834e-01
8.070000000000e-01 5.150251765676e-01 5.141598467743e-01
8.072500000000e-01 5.150167792990e-01 5.141515044272e-01
8.075000000000e-01 5.150083464073e-01 5.141431271627e-01
8.077500000000e-01 5.149998779073e-01 5.141347150014e-01
8.080000000000e-01 5.149913738139e-01 5.141262679642e-01
8.082500000000e-01 5.149828341419e-01 5.141177860717e-01
8.085000000000e-01 5.149742589064e-01 5.141092693450e-01
8.087500000000e-01 5.149656481224e-01 5.141007178051e-01
8.090000000000e-01 5.149570018052e-01 5.140921314731e-01
8.092500000000e-01 5.149483199698e-01 5.140835103702e-01
8.095000000000e-01 5.149396026315e-01 5.140748545175e-01
8.097500000000e-01 5.149308498057e-01 5.140661639366e-01
8.100000000000e-01 5.149220615077e-01 5.140574386489e-01
8.102500000000e-01 5.149132377530e-01 5.140486786757e-01
8.105000000000e-01 5.149043785572e-01 5.140398840389e-01
8.107500000000e-01 5.148954839358e-01 5.140310547601e-01
8.110000000000e-01 5.148865539044e-01 5.140221908610e-01
8.112500000000e-01 5.148775884789e-01 5.140132923635e-01
8.115000000000e-01 5.148685876749e-01 5.140043592897e-01
8.117500000000e-01 5.148595515083e-01 5.139953916615e-01
8.120000000000e-01 5.148504799951e-01 5.139863895010e-01
8.122500000000e-01 5.148413731512e-01 5.139773528305e-01
8.125000000000e-01 5.148322309927e-01 5.139682816723e-01
8.127500000000e-01 5.148230535357e-01 5.139591760488e-01
8.130000000000e-01 5.148138407963e-01 5.139500359824e-01
8.132500000000e-01 5.148045927909e-01 5.139408614956e-01
8.135000000000e-01 5.147953095356e-01 5.139316526112e-01
8.137500000000e-01 5.147859910470e-01 5.139224093517e-01
8.140000000000e-01 5.147766373414e-01 5.139131317402e-01
8.142500000000e-01 5.147672484353e-01 5.139038197993e-01
8.145000000000e-01 5.147578243454e-01 5.138944735522e-01
8.147500000000e-01 5.147483650882e-01 5.138850930218e-01
8.150000000000e-01 5.147388706805e-01 5.138756782313e-01
8.152500000000e-01 5.147293411390e-01 5.138662292040e-01
8.155000000000e-01 5.147197764806e-01 5.138567459632e-01
8.157500000000e-01 5.147101767222e-01 5.138472285322e-01
8.160000000000e-01 5.147005418807e-01 5.138376769345e-01
8.162500000000e-01 5.146908719732e-01 5.138280911938e-01
8.165000000000e-01 5.146811670167e-01 5.138184713336e-01
8.167500000000e-01 5.146714270285e-01 5.138088173777e-01
8.170000000000e-01 5.146616520258e-01 5.137991293499e-01
8.172500000000e-01 5.146518420258e-01 5.137894072741e-01
8.175000000000e-01 5.146419970460e-01 5.137796511744e-01
8.177500000000e-01 5.146321171037e-01 5.137698610747e-01
8.180000000000e-01 5.146222022165e-01 5.137600369993e-01
8.182500000000e-01 5.146122524020e-01 5.137501789723e-01
8.185000000000e-01 5.146022676776e-01 5.137402870181e-01
8.187500000000e-01 5.145922480612e-01 5.137303611612e-01
8.190000000000e-01 5.145821935706e-01 5.137204014259e-01
8.192500000000e-01 5.145721042234e-01 5.137104078369e-01
8.195000000000e-01 5.145619800377e-01 5.137003804189e-01
8.197500000000e-01 5.145518210313e-01 5.136903191965e-01
8.200000000000e-01 5.145416272223e-01 5.136802241946e-01
8.202500000000e-01 5.145313986288e-01 5.136700954382e-01
8.205000000000e-01 5.145211352690e-01 5.136599329521e-01
8.207500000000e-01 5.145108371610e-01 5.136497367615e-01
8.210000000000e-01 5.145005043232e-01 5.136395068915e-01
8.212500000000e-01 5.144901367739e-01 5.136292433674e-01
8.215000000000e-01 5.144797345315e-01 5.136189462145e-01
8.217500000000e-01 5.144692976145e-01 5.136086154583e-01
8.220000000000e-01 5.144588260415e-01 5.135982511241e-01
8.222500000000e-01 5.144483198311e-01 5.135878532375e-01
8.225000000000e-01 5.144377790019e-01 5.135774218243e-01
8.227500000000e-01 5.144272035728e-01 5.135669569102e-01
8.230000000000e-01 5.144165935624e-01 5.135564585209e-01
8.232500000000e-01 5.144059489898e-01 5.135459266824e-01
8.235000000000e-01 5.143952698739e-01 5.135353614207e-01
8.237500000000e-01 5.143845562337e-01 5.135247627618e-01
8.240000000000e-01 5.143738080882e-01 5.135141307320e-01
8.242500000000e-01 5.143630254566e-01 5.135034653573e-01
8.245000000000e-01 5.143522083581e-01 5.134927666642e-01
8.247500000000e-01 5.143413568121e-01 5.134820346791e-01
8.250000000000e-01 5.143304708378e-01 5.134712694283e-01
8.252500000000e-01 5.143195504546e-01 5.134604709385e-01
8.255000000000e-01 5.143085956821e-01 5.134496392364e-01
8.257500000000e-01 5.142976065398e-01 5.134387743486e-01
8.260000000000e-01 5.142865830473e-01 5.134278763020e-01
8.262500000000e-01 5.142755252243e-01 5.134169451234e-01
8.265000000000e-01 5.142644330905e-01 5.134059808399e-01
8.267500000000e-01 5.142533066657e-01 5.133949834784e-01
8.270000000000e-01 5.142421459699e-01 5.133839530661e-01
8.272500000000e-01 5.142309510228e-01 5.133728896303e-01
8.275000000000e-01 5.142197218447e-01 5.133617931981e-01
8.277500000000e-01 5.142084584555e-01 5.133506637971e-01
8.280000000000e-01 5.141971608754e-01 5.133395014547e-01
8.282500000000e-01 5.141858291245e-01 5.133283061983e-01
8.285000000000e-01 5.141744632233e-01 5.133170780557e-01
8.287500000000e-01 5.141630631919e-01 5.133058170545e-01
8.290000000000e-01 5.141516290509e-01 5.132945232226e-01
8.292500000000e-01 5.141401608207e-01 5.132831965877e-01
8.295000000000e-01 5.141286585218e-01 5.132718371778e-01
8.297500000000e-01 5.141171221749e-01 5.132604450211e-01
8.300000000000e-01 5.141055518006e-01 5.132490201454e-01
8.302500000000e-01 5.140939474196e-01 5.132375625792e-01
8.305000000000e-01 5.140823090528e-01 5.132260723506e-01
8.307500000000e-01 5.140706367211e-01 5.132145494879e-01
8.310000000000e-01 5.140589304453e-01 5.132029940197e-01
8.312500000000e-01 5.140471902466e-01 5.131914059744e-01
8.315000000000e-01 5.140354161459e-01 5.131797853806e-01
8.317500000000e-01 5.140236081644e-01 5.131681322670e-01
8.320000000000e-01 5.140117663233e-01 5.131564466623e-01
8.322500000000e-01 5.139998906439e-01 5.131447285955e-01
8.325000000000e-01 5.139879811476e-01 5.131329780953e-01
8.327500000000e-01 5.139760378557e-01 5.131211951908e-01
8.330000000000e-01 5.139640607897e-01 5.131093799110e-01
8.332500000000e-01 5.139520499712e-01 5.130975322852e-01
8.335000000000e-01 5.139400054217e-01 5.130856523425e-01
8.337500000000e-01 5.139279271630e-01 5.130737401122e-01
8.340000000000e-01 5.139158152167e-01 5.130617956238e-01
8.342500000000e-01 5.139036696048e-01 5.130498189067e-01
8.345000000000e-01 5.138914903490e-01 5.130378099905e-01
8.347500000000e-01 5.138792774712e-01 5.130257689048e-01
8.350000000000e-01 5.138670309936e-01 5.130136956793e-01
8.352500000000e-01 5.138547509382e-01 5.130015903438e-01
8.355000000000e-01 5.138424373272e-01 5.129894529281e-01
8.357500000000e-01 5.138300901826e-01 5.129772834623e-01
8.360000000000e-01 5.138177095269e-01 5.129650819763e-01
8.362500000000e-01 5.138052953823e-01 5.129528485003e-01
8.365000000000e-01 5.137928477713e-01 5.129405830644e-01
8.367500000000e-01 5.137803667163e-01 5.129282856989e-01
8.370000000000e-01 5.137678522399e-01 5.129159564341e-01
8.372500000000e-01 5.137553043647e-01 5.129035953005e-01
8.375000000000e-01 5.137427231133e-01 5.128912023286e-01
8.377500000000e-01 5.137301085086e-01 5.128787775489e-01
8.380000000000e-01 5.137174605733e-01 5.128663209921e-01
8.382500000000e-01 5.137047793303e-01 5.128538326889e-01
8.385000000000e-01 5.136920648025e-01 5.128413126702e-01
8.387500000000e-01 5.136793170130e-01 5.128287609668e-01
8.390000000000e-01 5.136665359849e-01 5.128161776097e-01
8.392500000000e-01 5.136537217412e-01 5.128035626300e-01
8.395000000000e-01 5.136408743052e-01 5.127909160588e-01
8.397500000000e-01 5.136279937002e-01 5.127782379272e-01
8.400000000000e-01 5.136150799495e-01 5.127655282666e-01
8.402500000000e-01 5.136021330765e-01 5.127527871084e-01
8.405000000000e-01 5.135891531047e-01 5.127400144839e-01
8.407500000000e-01 5.135761400577e-01 5.127272104247e-01
8.410000000000e-01 5.135630939591e-01 5.127143749623e-01
8.412500000000e-01 5.135500148326e-01 5.127015081285e-01
8.415000000000e-01 5.135369027018e-01 5.126886099550e-01
8.417500000000e-01 5.135237575907e-01 5.126756804736e-01
8.420000000000e-01 5.135105795230e-01 5.126627197163e-01
8.422500000000e-01 5.134973685229e-01 5.126497277149e-01
8.425000000000e-01 5.134841246142e-01 5.126367045016e-01
8.427500000000e-01 5.134708478210e-01 5.126236501085e-01
8.430000000000e-01 5.134575381676e-01 5.126105645677e-01
8.432500000000e-01 5.134441956781e-01 5.125974479117e-01
8.435000000000e-01 5.134308203768e-01 5.125843001727e-01
8.437500000000e-01 5.134174122881e-01 5.125711213832e-01
8.440000000000e-01 5.134039714363e-01 5.125579115757e-01
8.442500000000e-01 5.133904978461e-01 5.125446707828e-01
8.445000000000e-01 5.133769915418e-01 5.125313990372e-01
8.447500000000e-01 5.133634525483e-01 5.125180963716e-01
8.450000000000e-01 5.133498808901e-01 5.125047628188e-01
8.452500000000e-01 5.133362765919e-01 5.124913984118e-01
8.455000000000e-01 5.133226396787e-01 5.124780031835e-01
8.457500000000e-01 5.133089701754e-01 5.124645771669e-01
8.460000000000e-01 5.132952681068e-01 5.124511203953e-01
8.462500000000e-01 5.132815334980e-01 5.124376329017e-01
8.465000000000e-01 5.132677663741e-01 5.124241147196e-01
8.467500000000e-01 5.132539667602e-01 5.124105658821e-01
8.470000000000e-01 5.132401346816e-01 5.123969864228e-01
8.472500000000e-01 5.132262701637e-01 5.123833763752e-01
8.475000000000e-01 5.132123732316e-01 5.123697357729e-01
8.477500000000e-01 5.131984439110e-01 5.123560646494e-01
8.480000000000e-01 5.131844822272e-01 5.123423630386e-01
8.482500000000e-01 5.131704882058e-01 5.123286309743e-01
8.485000000000e-01 5.131564618725e-01 5.123148684902e-01
8.487500000000e-01 5.131424032530e-01 5.123010756205e-01
8.490000000000e-01 5.131283123730e-01 5.122872523990e-01
8.492500000000e-01 5.131141892584e-01 5.122733988600e-01
8.495000000000e-01 5.131000339351e-01 5.122595150376e-01
8.497500000000e-01 5.130858464290e-01 5.122456009661e-01
8.500000000000e-01 5.130716267662e-01 5.122316566798e-01
8.502500000000e-01 5.130573749728e-01 5.122176822130e-01
8.505000000000e-01 5.130430910750e-01 5.122036776004e-01
8.507500000000e-01 5.130287750989e-01 5.121896428764e-01
8.510000000000e-01 5.130144270710e-01 5.121755780756e-01
8.512500000000e-01 5.130000470175e-01 5.121614832329e-01
8.515000000000e-01 5.129856349650e-01 5.121473583828e-01
8.517500000000e-01 5.129711909399e-01 5.121332035604e-01
8.520000000000e-01 5.129567149688e-01 5.121190188005e-01
8.522500000000e-01 5.129422070784e-01 5.121048041382e-01
8.525000000000e-01 5.129276672954e-01 5.120905596084e-01
8.527500000000e-01 5.129130956465e-01 5.120762852464e-01
8.530000000000e-01 5.128984921586e-01 5.120619810873e-01
8.532500000000e-01 5.128838568586e-01 5.120476471665e-01
8.535000000000e-01 5.128691897735e-01 5.120332835193e-01
8.537500000000e-01 5.128544909304e-01 5.120188901812e-01
8.540000000000e-01 5.128397603564e-01 5.120044671877e-01
8.542500000000e-01 5.128249980786e-01 5.119900145744e-01
8.545000000000e-01 5.128102041243e-01 5.119755323769e-01
8.547500000000e-01 5.127953785209e-01 5.119610206309e-01
8.550000000000e-01 5.127805212957e-01 5.119464793723e-01
8.552500000000e-01 5.127656324761e-01 5.119319086370e-01
8.555000000000e-01 5.127507120898e-01 5.119173084609e-01
8.557500000000e-01 5.127357601643e-01 5.119026788800e-01
8.560000000000e-01 5.127207767272e-01 5.118880199304e-01
8.562500000000e-01 5.127057618063e-01 5.118733316483e-01
8.565000000000e-01 5.126907154295e-01 5.118586140700e-01
8.567500000000e-01 5.126756376244e-01 5.118438672317e-01
8.570000000000e-01 5.126605284191e-01 5.118290911698e-01
8.572500000000e-01 5.126453878417e-01 5.118142859208e-01
8.575000000000e-01 5.126302159200e-01 5.117994515213e-01
8.577500000000e-01 5.126150126824e-01 5.117845880077e-01
8.580000000000e-01 5.125997781569e-01 5.117696954169e-01
8.582500000000e-01 5.125845123719e-01 5.117547737855e-01
8.585000000000e-01 5.125692153557e-01 5.117398231504e-01
8.587500000000e-01 5.125538871367e-01 5.117248435485e-01
8.590000000000e-01 5.125385277433e-01 5.117098350166e-01
8.592500000000e-01 5.125231372042e-01 5.116947975919e-01
8.595000000000e-01 5.125077155479e-01 5.116797313115e-01
8.597500000000e-01 5.124922628032e-01 5.116646362125e-01
8.600000000000e-01 5.124767789986e-01 5.116495123321e-01
8.602500000000e-01 5.124612641632e-01 5.116343597077e-01
8.605000000000e-01 5.124457183257e-01 5.116191783767e-01
8.607500000000e-01 5.124301415151e-01 5.116039683766e-01
8.610000000000e-01 5.124145337604e-01 5.115887297448e-01
8.612500000000e-01 5.123988950907e-01 5.115734625189e-01
8.615000000000e-01 5.123832255351e-01 5.115581667367e-01
8.617500000000e-01 5.123675251230e-01 5.115428424359e-01
8.620000000000e-01 5.123517938835e-01 5.115274896542e-01
8.622500000000e-01 5.123360318460e-01 5.115121084296e-01
8.625000000000e-01 5.123202390400e-01 5.114966988001e-01
8.627500000000e-01 5.123044154949e-01 5.114812608035e-01
8.630000000000e-01 5.122885612403e-01 5.114657944781e-01
8.632500000000e-01 5.122726763059e-01 5.114502998620e-01
8.635000000000e-01 5.122567607213e-01 5.114347769934e-01
8.637500000000e-01 5.122408145162e-01 5.114192259107e-01
8.640000000000e-01 5.122248377207e-01 5.114036466521e-01
8.642500000000e-01 5.122088303644e-01 5.113880392562e-01
8.645000000000e-01 5.121927924775e-01 5.113724037614e-01
8.647500000000e-01 5.121767240898e-01 5.113567402063e-01
8.650000000000e-01 5.121606252317e-01 5.113410486296e-01
8.652500000000e-01 5.121444959331e-01 5.113253290700e-01
8.655000000000e-01 5.121283362244e-01 5.113095815663e-01
8.657500000000e-01 5.121121461359e-01 5.112938061573e-01
8.660000000000e-01 5.120959256979e-01 5.112780028820e-01
8.662500000000e-01 5.120796749410e-01 5.112621717793e-01
8.665000000000e-01 5.120633938955e-01 5.112463128883e-01
8.667500000000e-01 5.120470825921e-01 5.112304262482e-01
8.670000000000e-01 5.120307410615e-01 5.112145118981e-01
8.672500000000e-01 5.120143693343e-01 5.111985698773e-01
8.675000000000e-01 5.119979674414e-01 5.111826002252e-01
8.677500000000e-01 5.119815354136e-01 5.111666029811e-01
8.680000000000e-01 5.119650732818e-01 5.111505781845e-01
8.682500000000e-01 5.119485810770e-01 5.111345258750e-01
8.685000000000e-01 5.119320588303e-01 5.111184460921e-01
8.687500000000e-01 5.119155065728e-01 5.111023388756e-01
8.690000000000e-01 5.118989243357e-01 5.110862042651e-01
8.692500000000e-01 5.118823121503e-01 5.110700423006e-01
8.695000000000e-01 5.118656700478e-01 5.110538530218e-01
8.697500000000e-01 5.118489980598e-01 5.110376364687e-01
8.700000000000e-01 5.118322962176e-01 5.110213926814e-01
8.702500000000e-01 5.118155645529e-01 5.110051216999e-01
8.705000000000e-01 5.117988030971e-01 5.109888235643e-01
8.707500000000e-01 5.117820118820e-01 5.109724983149e-01
8.710000000000e-01 5.117651909393e-01 5.109561459920e-01
8.712500000000e-01 5.117483403009e-01 5.109397666358e-01
8.715000000000e-01 5.117314599986e-01 5.109233602869e-01
8.717500000000e-01 5.117145500643e-01 5.109069269857e-01
8.720000000000e-01 5.116976105301e-01 5.108904667727e-01
8.722500000000e-01 5.116806414281e-01 5.108739796885e-01
8.725000000000e-01 5.116636427904e-01 5.108574657739e-01
8.727500000000e-01 5.116466146492e-01 5.108409250696e-01
8.730000000000e-01 5.116295570368e-01 5.108243576164e-01
8.732500000000e-01 5.116124699855e-01 5.108077634551e-01
8.735000000000e-01 5.115953535279e-01 5.107911426268e-01
8.737500000000e-01 5.115782076963e-01 5.107744951724e-01
8.740000000000e-01 5.115610325234e-01 5.107578211330e-01
8.742500000000e-01 5.115438280418e-01 5.107411205497e-01
8.745000000000e-01 5.115265942841e-01 5.107243934638e-01
8.747500000000e-01 5.115093312832e-01 5.107076399165e-01
8.750000000000e-01 5.114920390718e-01 5.106908599492e-01
8.752500000000e-01 5.114747176829e-01 5.106740536033e-01
8.755000000000e-01 5.114573671495e-01 5.106572209202e-01
8.757500000000e-01 5.114399875045e-01 5.106403619414e-01
8.760000000000e-01 5.114225787812e-01 5.106234767086e-01
8.762500000000e-01 5.114051410126e-01 5.106065652635e-01
8.765000000000e-01 5.113876742320e-01 5.105896276477e-01
8.767500000000e-01 5.113701784727e-01 5.105726639030e-01
8.770000000000e-01 5.113526537681e-01 5.105556740714e-01
8.772500000000e-01 5.113351001517e-01 5.105386581946e-01
8.775000000000e-01 5.113175176569e-01 5.105216163148e-01
8.777500000000e-01 5.112999063174e-01 5.105045484739e-01
8.780000000000e-01 5.112822661668e-01 5.104874547142e-01
8.782500000000e-01 5.112645972389e-01 5.104703350776e-01
8.785000000000e-01 5.112468995673e-01 5.104531896066e-01
8.787500000000e-01 5.112291731861e-01 5.104360183433e-01
8.790000000000e-01 5.112114181290e-01 5.104188213302e-01
8.792500000000e-01 5.111936344302e-01 5.104015986097e-01
8.795000000000e-01 5.111758221236e-01 5.103843502243e-01
8.797500000000e-01 5.111579812434e-01 5.103670762165e-01
8.800000000000e-01 5.111401118238e-01 5.103497766290e-01
8.802500000000e-01 5.111222138991e-01 5.103324515045e-01
8.805000000000e-01 5.111042875036e-01 5.103151008856e-01
8.807500000000e-01 5.110863326717e-01 5.102977248153e-01
8.810000000000e-01 5.110683494379e-01 5.102803233364e-01
8.812500000000e-01 5.110503378367e-01 5.102628964917e-01
8.815000000000e-01 5.110322979028e-01 5.102454443244e-01
8.817500000000e-01 5.110142296708e-01 5.102279668775e-01
8.820000000000e-01 5.109961331755e-01 5.102104641941e-01
8.822500000000e-01 5.109780084516e-01 5.101929363174e-01
8.825000000000e-01 5.109598555341e-01 5.101753832907e-01
8.827500000000e-01 5.109416744580e-01 5.101578051572e-01
8.830000000000e-01 5.109234652582e-01 5.101402019603e-01
8.832500000000e-01 5.109052279698e-01 5.101225737435e-01
8.835000000000e-01 5.108869626280e-01 5.101049205502e-01
8.837500000000e-01 5.108686692681e-01 5.100872424240e-01
8.840000000000e-01 5.108503479253e-01 5.100695394086e-01
8.842500000000e-01 5.108319986349e-01 5.100518115476e-01
8.845000000000e-01 5.108136214325e-01 5.100340588848e-01
8.847500000000e-01 5.107952163534e-01 5.100162814639e-01
8.850000000000e-01 5.107767834334e-01 5.099984793288e-01
8.852500000000e-01 5.107583227080e-01 5.099806525235e-01
8.855000000000e-01 5.107398342129e-01 5.099628010919e-01
8.857500000000e-01 5.107213179839e-01 5.099449250780e-01
8.860000000000e-01 5.107027740568e-01 5.099270245261e-01
8.862500000000e-01 5.106842024676e-01 5.099090994802e-01
8.865000000000e-01 5.106656032523e-01 5.098911499846e-01
8.867500000000e-01 5.106469764468e-01 5.098731760836e-01
8.870000000000e-01 5.106283220873e-01 5.098551778215e-01
8.872500000000e-01 5.106096402100e-01 5.098371552427e-01
8.875000000000e-01 5.105909308511e-01 5.098191083917e-01
8.877500000000e-01 5.105721940470e-01 5.098010373131e-01
8.880000000000e-01 5.105534298340e-01 5.097829420513e-01
8.882500000000e-01 5.105346382486e-01 5.097648226512e-01
8.885000000000e-01 5.105158193274e-01 5.097466791572e-01
8.887500000000e-01 5.104969731069e-01 5.097285116144e-01
8.890000000000e-01 5.104780996237e-01 5.097103200674e-01
8.892500000000e-01 5.104591989147e-01 5.096921045611e-01
8.895000000000e-01 5.104402710166e-01 5.096738651406e-01
8.897500000000e-01 5.104213159663e-01 5.096556018507e-01
8.900000000000e-01 5.104023338007e-01 5.096373147366e-01
8.902500000000e-01 5.103833245569e-01 5.096190038434e-01
8.905000000000e-01 5.103642882719e-01 5.096006692162e-01
8.907500000000e-01 5.103452249828e-01 5.095823109004e-01
8.910000000000e-01 5.103261347268e-01 5.095639289412e-01
8.912500000000e-01 5.103070175413e-01 5.095455233839e-01
8.915000000000e-01 5.102878734636e-01 5.095270942739e-01
8.917500000000e-01 5.102687025310e-01 5.095086416569e-01
8.920000000000e-01 5.102495047812e-01 5.094901655782e-01
8.922500000000e-01 5.102302802516e-01 5.094716660834e-01
8.925000000000e-01 5.102110289798e-01 5.094531432183e-01
8.927500000000e-01 5.101917510036e-01 5.094345970284e-01
8.930000000000e-01 5.101724463606e-01 5.094160275597e-01
8.932500000000e-01 5.101531150888e-01 5.093974348578e-01
8.935000000000e-01 5.101337572261e-01 5.093788189687e-01
8.937500000000e-01 5.101143728103e-01 5.093601799383e-01
8.940000000000e-01 5.100949618795e-01 5.093415178126e-01
8.942500000000e-01 5.100755244718e-01 5.093228326376e-01
8.945000000000e-01 5.100560606254e-01 5.093041244594e-01
8.947500000000e-01 5.100365703785e-01 5.092853933242e-01
8.950000000000e-01 5.100170537694e-01 5.092666392783e-01
8.952500000000e-01 5.099975108365e-01 5.092478623678e-01
8.955000000000e-01 5.099779416183e-01 5.092290626392e-01
8.957500000000e-01 5.099583461532e-01 5.092102401388e-01
8.960000000000e-01 5.099387244797e-01 5.091913949130e-01
8.962500000000e-01 5.099190766367e-01 5.091725270084e-01
8.965000000000e-01 5.098994026627e-01 5.091536364714e-01
8.967500000000e-01 5.098797025966e-01 5.091347233488e-01
8.970000000000e-01 5.098599764772e-01 5.091157876872e-01
8.972500000000e-01 5.098402243434e-01 5.090968295332e-01
8.975000000000e-01 5.098204462342e-01 5.090778489338e-01
8.977500000000e-01 5.098006421887e-01 5.090588459356e-01
8.980000000000e-01 5.097808122459e-01 5.090398205856e-01
8.982500000000e-01 5.097609564452e-01 5.090207729308e-01
8.985000000000e-01 5.097410748257e-01 5.090017030181e-01
8.987500000000e-01 5.097211674267e-01 5.089826108947e-01
8.990000000000e-01 5.097012342877e-01 5.089634966075e-01
8.992500000000e-01 5.096812754481e-01 5.089443602038e-01
8.995000000000e-01 5.096612909475e-01 5.089252017307e-01
8.997500000000e-01 5.096412808254e-01 5.089060212356e-01
9.000000000000e-01 5.096212451216e-01 5.088868187658e-01
9.002500000000e-01 5.096011838757e-01 5.088675943687e-01
9.005000000000e-01 5.095810971276e-01 5.088483480916e-01
9.007500000000e-01 5.095609849171e-01 5.088290799821e-01
9.010000000000e-01 5.095408472842e-01 5.088097900878e-01
9.012500000000e-01 5.095206842689e-01 5.087904784561e-01
9.015000000000e-01 5.095004959113e-01 5.087711451349e-01
9.017500000000e-01 5.094802822515e-01 5.087517901717e-01
9.020000000000e-01 5.094600433297e-01 5.087324136143e-01
9.022500000000e-01 5.094397791862e-01 5.087130155105e-01
9.025000000000e-01 5.094194898613e-01 5.086935959083e-01
9.027500000000e-01 5.093991753955e-01 5.086741548555e-01
9.030000000000e-01 5.093788358293e-01 5.086546924001e-01
9.032500000000e-01 5.093584712032e-01 5.086352085900e-01
9.035000000000e-01 5.093380815579e-01 5.086157034735e-01
9.037500000000e-01 5.093176669339e-01 5.085961770986e-01
9.040000000000e-01 5.092972273722e-01 5.085766295134e-01
9.042500000000e-01 5.092767629134e-01 5.085570607663e-01
9.045000000000e-01 5.092562735986e-01 5.085374709055e-01
9.047500000000e-01 5.092357594686e-01 5.085178599793e-01
9.050000000000e-01 5.092152205645e-01 5.084982280361e-01
9.052500000000e-01 5.091946569274e-01 5.084785751244e-01
9.055000000000e-01 5.091740685985e-01 5.084589012927e-01
9.057500000000e-01 5.091534556190e-01 5.084392065895e-01
9.060000000000e-01 5.091328180301e-01 5.084194910633e-01
9.062500000000e-01 5.091121558733e-01 5.083997547629e-01
9.065000000000e-01 5.090914691900e-01 5.083799977370e-01
9.067500000000e-01 5.090707580217e-01 5.083602200342e-01
9.070000000000e-01 5.090500224100e-01 5.083404217034e-01
9.072500000000e-01 5.090292623965e-01 5.083206027935e-01
9.075000000000e-01 5.090084780230e-01 5.083007633533e-01
9.077500000000e-01 5.089876693311e-01 5.082809034318e-01
9.080000000000e-01 5.089668363628e-01 5.082610230780e-01
9.082500000000e-01 5.089459791600e-01 5.082411223409e-01
9.085000000000e-01 5.089250977645e-01 5.082212012697e-01
9.087500000000e-01 5.089041922186e-01 5.082012599135e-01
9.090000000000e-01 5.088832625643e-01 5.081812983215e-01
9.092500000000e-01 5.088623088438e-01 5.081613165430e-01
9.095000000000e-01 5.088413310993e-01 5.081413146272e-01
9.097500000000e-01 5.088203293732e-01 5.081212926235e-01
9.100000000000e-01 5.087993037078e-01 5.081012505814e-01
9.102500000000e-01 5.087782541456e-01 5.080811885502e-01
9.105000000000e-01 5.087571807291e-01 5.080611065795e-01
9.107500000000e-01 5.087360835010e-01 5.080410047188e-01
9.110000000000e-01 5.087149625038e-01 5.080208830177e-01
9.112500000000e-01 5.086938177802e-01 5.080007415259e-01
9.115000000000e-01 5.086726493732e-01 5.079805802931e-01
9.117500000000e-01 5.086514573255e-01 5.079603993689e-01
9.120000000000e-01 5.086302416801e-01 5.079401988033e-01
9.122500000000e-01 5.086090024799e-01 5.079199786461e-01
9.125000000000e-01 5.085877397681e-01 5.078997389470e-01
9.127500000000e-01 5.085664535877e-01 5.078794797562e-01
9.130000000000e-01 5.085451439820e-01 5.078592011235e-01
9.132500000000e-01 5.085238109942e-01 5.078389030990e-01
9.135000000000e-01 5.085024546676e-01 5.078185857328e-01
9.137500000000e-01 5.084810750457e-01 5.077982490751e-01
9.140000000000e-01 5.084596721720e-01 5.077778931759e-01
9.142500000000e-01 5.084382460898e-01 5.077575180855e-01
9.145000000000e-01 5.084167968430e-01 5.077371238543e-01
9.147500000000e-01 5.083953244750e-01 5.077167105324e-01
9.150000000000e-01 5.083738290297e-01 5.076962781703e-01
9.152500000000e-01 5.083523105509e-01 5.076758268185e-01
9.155000000000e-01 5.083307690824e-01 5.076553565273e-01
9.157500000000e-01 5.083092046682e-01 5.076348673472e-01
9.160000000000e-01 5.082876173522e-01 5.076143593289e-01
9.162500000000e-01 5.082660071787e-01 5.075938325229e-01
9.165000000000e-01 5.082443741916e-01 5.075732869799e-01
9.167500000000e-01 5.082227184352e-01 5.075527227506e-01
9.170000000000e-01 5.082010399538e-01 5.075321398856e-01
9.172500000000e-01 5.081793387917e-01 5.075115384359e-01
9.175000000000e-01 5.081576149933e-01 5.074909184522e-01
9.177500000000e-01 5.081358686032e-01 5.074702799853e-01
9.180000000000e-01 5.081140996658e-01 5.074496230864e-01
9.182500000000e-01 5.080923082257e-01 5.074289478062e-01
9.185000000000e-01 5.080704943277e-01 5.074082541958e-01
9.187500000000e-01 5.080486580165e-01 5.073875423063e-01
9.190000000000e-01 5.080267993368e-01 5.073668121887e-01
9.192500000000e-01 5.080049183337e-01 5.073460638943e-01
9.195000000000e-01 5.079830150519e-01 5.073252974742e-01
9.197500000000e-01 5.079610895366e-01 5.073045129797e-01
9.200000000000e-01 5.079391418328e-01 5.072837104620e-01
9.202500000000e-01 5.079171719856e-01 5.072628899724e-01
9.205000000000e-01 5.078951800403e-01 5.072420515624e-01
9.207500000000e-01 5.078731660422e-01 5.072211952834e-01
9.210000000000e-01 5.078511300365e-01 5.072003211868e-01
9.212500000000e-01 5.078290720688e-01 5.071794293241e-01
9.215000000000e-01 5.078069921844e-01 5.071585197469e-01
9.217500000000e-01 5.077848904289e-01 5.071375925067e-01
9.220000000000e-01 5.077627668481e-01 5.071166476552e-01
9.222500000000e-01 5.077406214874e-01 5.070956852442e-01
9.225000000000e-01 5.077184543927e-01 5.070747053252e-01
9.227500000000e-01 5.076962656099e-01 5.070537079501e-01
9.230000000000e-01 5.076740551846e-01 5.070326931706e-01
9.232500000000e-01 5.076518231630e-01 5.070116610387e-01
9.235000000000e-01 5.076295695911e-01 5.069906116062e-01
9.237500000000e-01 5.076072945148e-01 5.069695449251e-01
9.240000000000e-01 5.075849979804e-01 5.069484610473e-01
9.242500000000e-01 5.075626800341e-01 5.069273600249e-01
9.245000000000e-01 5.075403407221e-01 5.069062419099e-01
9.247500000000e-01 5.075179800908e-01 5.068851067545e-01
9.250000000000e-01 5.074955981866e-01 5.068639546107e-01
9.252500000000e-01 5.074731950561e-01 5.068427855308e-01
9.255000000000e-01 5.074507707456e-01 5.068215995670e-01
9.257500000000e-01 5.074283253019e-01 5.068003967716e-01
9.260000000000e-01 5.074058587716e-01 5.067791771969e-01
9.262500000000e-01 5.073833712015e-01 5.067579408953e-01
9.265000000000e-01 5.073608626384e-01 5.067366879191e-01
9.267500000000e-01 5.073383331291e-01 5.067154183207e-01
9.270000000000e-01 5.073157827206e-01 5.066941321528e-01
9.272500000000e-01 5.072932114599e-01 5.066728294678e-01
9.275000000000e-01 5.072706193941e-01 5.066515103182e-01
9.277500000000e-01 5.072480065703e-01 5.066301747566e-01
9.280000000000e-01 5.072253730358e-01 5.066088228358e-01
9.282500000000e-01 5.072027188377e-01 5.065874546084e-01
9.285000000000e-01 5.071800440235e-01 5.065660701270e-01
9.287500000000e-01 5.071573486405e-01 5.065446694446e-01
9.290000000000e-01 5.071346327363e-01 5.065232526138e-01
9.292500000000e-01 5.071118963582e-01 5.065018196876e-01
9.295000000000e-01 5.070891395541e-01 5.064803707187e-01
9.297500000000e-01 5.070663623714e-01 5.064589057602e-01
9.300000000000e-01 5.070435648581e-01 5.064374248650e-01
9.302500000000e-01 5.070207470617e-01 5.064159280860e-01
9.305000000000e-01 5.069979090303e-01 5.063944154765e-01
9.307500000000e-01 5.069750508118e-01 5.063728870893e-01
9.310000000000e-01 5.069521724541e-01 5.063513429776e-01
9.312500000000e-01 5.069292740053e-01 5.063297831947e-01
9.315000000000e-01 5.069063555136e-01 5.063082077936e-01
9.317500000000e-01 5.068834170271e-01 5.062866168277e-01
9.320000000000e-01 5.068604585941e-01 5.062650103501e-01
9.322500000000e-01 5.068374802629e-01 5.062433884143e-01
9.325000000000e-01 5.068144820820e-01 5.062217510735e-01
9.327500000000e-01 5.067914640997e-01 5.062000983812e-01
9.330000000000e-01 5.067684263646e-01 5.061784303907e-01
9.332500000000e-01 5.067453689252e-01 5.061567471556e-01
9.335000000000e-01 5.067222918303e-01 5.061350487294e-01
9.337500000000e-01 5.066991951285e-01 5.061133351655e-01
9.340000000000e-01 5.066760788687e-01 5.060916065175e-01
9.342500000000e-01 5.066529430996e-01 5.060698628391e-01
9.345000000000e-01 5.066297878703e-01 5.060481041840e-01
9.347500000000e-01 5.066066132295e-01 5.060263306057e-01
9.350000000000e-01 5.065834192265e-01 5.060045421581e-01
9.352500000000e-01 5.065602059103e-01 5.059827388949e-01
9.355000000000e-01 5.065369733301e-01 5.059609208698e-01
9.357500000000e-01 5.065137215351e-01 5.059390881368e-01
9.360000000000e-01 5.064904505747e-01 5.059172407496e-01
9.362500000000e-01 5.064671604981e-01 5.058953787623e-01
9.365000000000e-01 5.064438513548e-01 5.058735022287e-01
9.367500000000e-01 5.064205231944e-01 5.058516112028e-01
9.370000000000e-01 5.063971760664e-01 5.058297057386e-01
9.372500000000e-01 5.063738100204e-01 5.058077858902e-01
9.375000000000e-01 5.063504251061e-01 5.057858517117e-01
9.377500000000e-01 5.063270213732e-01 5.057639032572e-01
9.380000000000e-01 5.063035988716e-01 5.057419405808e-01
9.382500000000e-01 5.062801576513e-01 5.057199637368e-01
9.385000000000e-01 5.062566977620e-01 5.056979727793e-01
9.387500000000e-01 5.062332192538e-01 5.056759677626e-01
9.390000000000e-01 5.062097221769e-01 5.056539487410e-01
9.392500000000e-01 5.061862065813e-01 5.056319157689e-01
9.395000000000e-01 5.061626725173e-01 5.056098689006e-01
9.397500000000e-01 5.061391200351e-01 5.055878081905e-01
9.400000000000e-01 5.061155491851e-01 5.055657336930e-01
9.402500000000e-01 5.060919600176e-01 5.055436454627e-01
9.405000000000e-01 5.060683525832e-01 5.055215435539e-01
9.407500000000e-01 5.060447269323e-01 5.054994280213e-01
9.410000000000e-01 5.060210831156e-01 5.054772989194e-01
9.412500000000e-01 5.059974211837e-01 5.054551563028e-01
9.415000000000e-01 5.059737411874e-01 5.054330002262e-01
9.417500000000e-01 5.059500431774e-01 5.054108307441e-01
9.420000000000e-01 5.059263272045e-01 5.053886479114e-01
9.422500000000e-01 5.059025933197e-01 5.053664517827e-01
9.425000000000e-01 5.058788415739e-01 5.053442424128e-01
9.427500000000e-01 5.058550720183e-01 5.053220198566e-01
9.430000000000e-01 5.058312847039e-01 5.052997841688e-01
9.432500000000e-01 5.058074796818e-01 5.052775354043e-01
9.435000000000e-01 5.057836570033e-01 5.052552736180e-01
9.437500000000e-01 5.057598167197e-01 5.052329988648e-01
9.440000000000e-01 5.057359588824e-01 5.052107111998e-01
9.442500000000e-01 5.057120835427e-01 5.051884106778e-01
9.445000000000e-01 5.056881907522e-01 5.051660973539e-01
9.447500000000e-01 5.056642805624e-01 5.051437712832e-01
9.450000000000e-01 5.056403530249e-01 5.051214325208e-01
9.452500000000e-01 5.056164081914e-01 5.050990811217e-01
9.455000000000e-01 5.055924461137e-01 5.050767171412e-01
9.457500000000e-01 5.055684668435e-01 5.050543406343e-01
9.460000000000e-01 5.055444704327e-01 5.050319516564e-01
9.462500000000e-01 5.055204569332e-01 5.050095502627e-01
9.465000000000e-01 5.054964263970e-01 5.049871365083e-01
9.467500000000e-01 5.054723788762e-01 5.049647104488e-01
9.470000000000e-01 5.054483144228e-01 5.049422721392e-01
9.472500000000e-01 5.054242330892e-01 5.049198216351e-01
9.475000000000e-01 5.054001349274e-01 5.048973589919e-01
9.477500000000e-01 5.053760199899e-01 5.048748842649e-01
9.480000000000e-01 5.053518883290e-01 5.048523975096e-01
9.482500000000e-01 5.053277399971e-01 5.048298987815e-01
9.485000000000e-01 5.053035750467e-01 5.048073881361e-01
9.487500000000e-01 5.052793935303e-01 5.047848656289e-01
9.490000000000e-01 5.052551955006e-01 5.047623313156e-01
9.492500000000e-01 5.052309810103e-01 5.047397852517e-01
9.495000000000e-01 5.052067501121e-01 5.047172274928e-01
9.497500000000e-01 5.051825028588e-01 5.046946580947e-01
9.500000000000e-01 5.051582393033e-01 5.046720771130e-01
9.502500000000e-01 5.051339594985e-01 5.046494846033e-01
9.505000000000e-01 5.051096634974e-01 5.046268806215e-01
9.507500000000e-01 5.050853513531e-01 5.046042652234e-01
9.510000000000e-01 5.050610231186e-01 5.045816384647e-01
9.512500000000e-01 5.050366788472e-01 5.045590004012e-01
9.515000000000e-01 5.050123185921e-01 5.045363510889e-01
9.517500000000e-01 5.049879424066e-01 5.045136905836e-01
9.520000000000e-01 5.049635503440e-01 5.044910189412e-01
9.522500000000e-01 5.049391424579e-01 5.044683362176e-01
9.525000000000e-01 5.049147188016e-01 5.044456424689e-01
9.527500000000e-01 5.048902794287e-01 5.044229377510e-01
9.530000000000e-01 5.048658243929e-01 5.044002221199e-01
9.532500000000e-01 5.048413537477e-01 5.043774956317e-01
9.535000000000e-01 5.048168675471e-01 5.043547583425e-01
9.537500000000e-01 5.047923658446e-01 5.043320103084e-01
9.540000000000e-01 5.047678486943e-01 5.043092515854e-01
9.542500000000e-01 5.047433161499e-01 5.042864822298e-01
9.545000000000e-01 5.047187682656e-01 5.042637022978e-01
9.547500000000e-01 5.046942050953e-01 5.042409118454e-01
9.550000000000e-01 5.046696266931e-01 5.042181109291e-01
9.552500000000e-01 5.046450331133e-01 5.041952996049e-01
9.555000000000e-01 5.046204244099e-01 5.041724779293e-01
9.557500000000e-01 5.045958006374e-01 5.041496459585e-01
9.560000000000e-01 5.045711618500e-01 5.041268037489e-01
9.562500000000e-01 5.045465081022e-01 5.041039513568e-01
9.565000000000e-01 5.045218394484e-01 5.040810888386e-01
9.567500000000e-01 5.044971559432e-01 5.040582162507e-01
9.570000000000e-01 5.044724576411e-01 5.040353336496e-01
9.572500000000e-01 5.044477445968e-01 5.040124410917e-01
9.575000000000e-01 5.044230168650e-01 5.039895386335e-01
9.577500000000e-01 5.043982745005e-01 5.039666263315e-01
9.580000000000e-01 5.043735175581e-01 5.039437042423e-01
9.582500000000e-01 5.043487460927e-01 5.039207724223e-01
9.585000000000e-01 5.043239601592e-01 5.038978309282e-01
9.587500000000e-01 5.042991598127e-01 5.038748798167e-01
9.590000000000e-01 5.042743451083e-01 5.038519191442e-01
9.592500000000e-01 5.042495161010e-01 5.038289489675e-01
9.595000000000e-01 5.042246728460e-01 5.038059693433e-01
9.597500000000e-01 5.041998153987e-01 5.037829803282e-01
9.600000000000e-01 5.041749438143e-01 5.037599819790e-01
9.602500000000e-01 5.041500581481e-01 5.037369743524e-01
9.605000000000e-01 5.041251584557e-01 5.037139575052e-01
9.607500000000e-01 5.041002447925e-01 5.036909314941e-01
9.610000000000e-01 5.040753172141e-01 5.036678963761e-01
9.612500000000e-01 5.040503757760e-01 5.036448522079e-01
9.615000000000e-01 5.040254205339e-01 5.036217990464e-01
9.617500000000e-01 5.040004515436e-01 5.035987369484e-01
9.620000000000e-01 5.039754688609e-01 5.035756659709e-01
9.622500000000e-01 5.039504725416e-01 5.035525861709e-01
9.625000000000e-01 5.039254626416e-01 5.035294976051e-01
9.627500000000e-01 5.039004392168e-01 5.035064003307e-01
9.630000000000e-01 5.038754023234e-01 5.034832944046e-01
9.632500000000e-01 5.038503520173e-01 5.034601798838e-01
9.635000000000e-01 5.038252883548e-01 5.034370568254e-01
9.637500000000e-01 5.038002113919e-01 5.034139252864e-01
9.640000000000e-01 5.037751211851e-01 5.033907853238e-01
9.642500000000e-01 5.037500177905e-01 5.033676369948e-01
9.645000000000e-01 5.037249012647e-01 5.033444803565e-01
9.647500000000e-01 5.036997716639e-01 5.033213154661e-01
9.650000000000e-01 5.036746290447e-01 5.032981423806e-01
9.652500000000e-01 5.036494734637e-01 5.032749611573e-01
9.655000000000e-01 5.036243049775e-01 5.032517718533e-01
9.657500000000e-01 5.035991236426e-01 5.032285745259e-01
9.660000000000e-01 5.035739295160e-01 5.032053692324e-01
9.662500000000e-01 5.035487226542e-01 5.031821560299e-01
9.665000000000e-01 5.035235031143e-01 5.031589349757e-01
9.667500000000e-01 5.034982709531e-01 5.031357061272e-01
9.670000000000e-01 5.034730262275e-01 5.031124695417e-01
9.672500000000e-01 5.034477689945e-01 5.030892252764e-01
9.675000000000e-01 5.034224993113e-01 5.030659733888e-01
9.677500000000e-01 5.033972172350e-01 5.030427139362e-01
9.680000000000e-01 5.033719228227e-01 5.030194469760e-01
9.682500000000e-01 5.033466161317e-01 5.029961725656e-01
9.685000000000e-01 5.033212972193e-01 5.029728907624e-01
9.687500000000e-01 5.032959661428e-01 5.029496016240e-01
9.690000000000e-01 5.032706229598e-01 5.029263052077e-01
9.692500000000e-01 5.032452677275e-01 5.029030015710e-01
9.695000000000e-01 5.032199005037e-01 5.028796907715e-01
9.697500000000e-01 5.031945213459e-01 5.028563728666e-01
9.700000000000e-01 5.031691303116e-01 5.028330479139e-01
9.702500000000e-01 5.031437274587e-01 5.028097159709e-01
9.705000000000e-01 5.031183128448e-01 5.027863770953e-01
9.707500000000e-01 5.030928865279e-01 5.027630313445e-01
9.710000000000e-01 5.030674485657e-01 5.027396787762e-01
9.712500000000e-01 5.030419990162e-01 5.027163194480e-01
9.715000000000e-01 5.030165379374e-01 5.026929534176e-01
9.717500000000e-01 5.029910653873e-01 5.026695807426e-01
9.720000000000e-01 5.029655814241e-01 5.026462014807e-01
9.722500000000e-01 5.029400861057e-01 5.026228156895e-01
9.725000000000e-01 5.029145794906e-01 5.025994234268e-01
9.727500000000e-01 5.028890616370e-01 5.025760247503e-01
9.730000000000e-01 5.028635326030e-01 5.025526197177e-01
9.732500000000e-01 5.028379924473e-01 5.025292083867e-01
9.735000000000e-01 5.028124412281e-01 5.025057908152e-01
9.737500000000e-01 5.027868790040e-01 5.024823670609e-01
9.740000000000e-01 5.027613058334e-01 5.024589371816e-01
9.742500000000e-01 5.027357217751e-01 5.024355012351e-01
9.745000000000e-01 5.027101268877e-01 5.024120592793e-01
9.747500000000e-01 5.026845212298e-01 5.023886113719e-01
9.750000000000e-01 5.026589048602e-01 5.023651575709e-01
9.752500000000e-01 5.026332778378e-01 5.023416979341e-01
9.755000000000e-01 5.026076402215e-01 5.023182325194e-01
9.757500000000e-01 5.025819920700e-01 5.022947613847e-01
9.760000000000e-01 5.025563334426e-01 5.022712845879e-01
9.762500000000e-01 5.025306643981e-01 5.022478021869e-01
9.765000000000e-01 5.025049849957e-01 5.022243142397e-01
9.767500000000e-01 5.024792952945e-01 5.022008208042e-01
9.770000000000e-01 5.024535953537e-01 5.021773219384e-01
9.772500000000e-01 5.024278852326e-01 5.021538177002e-01
9.775000000000e-01 5.024021649906e-01 5.021303081478e-01
9.777500000000e-01 5.023764346868e-01 5.021067933390e-01
9.780000000000e-01 5.023506943809e-01 5.020832733319e-01
9.782500000000e-01 5.023249441322e-01 5.020597481846e-01
9.785000000000e-01 5.022991840002e-01 5.020362179550e-01
9.787500000000e-01 5.022734140447e-01 5.020126827013e-01
9.790000000000e-01 5.022476343251e-01 5.019891424814e-01
9.792500000000e-01 5.022218449012e-01 5.019655973536e-01
9.795000000000e-01 5.021960458327e-01 5.019420473758e-01
9.797500000000e-01 5.021702371794e-01 5.019184926063e-01
9.800000000000e-01 5.021444190012e-01 5.018949331030e-01
9.802500000000e-01 5.021185913580e-01 5.018713689242e-01
9.805000000000e-01 5.020927543097e-01 5.018478001279e-01
9.807500000000e-01 5.020669079163e-01 5.018242267724e-01
9.810000000000e-01 5.020410522378e-01 5.018006489158e-01
9.812500000000e-01 5.020151873345e-01 5.017770666163e-01
9.815000000000e-01 5.019893132665e-01 5.017534799321e-01
9.817500000000e-01 5.019634300939e-01 5.017298889213e-01
9.820000000000e-01 5.019375378770e-01 5.017062936421e-01
9.822500000000e-01 5.019116366763e-01 5.016826941529e-01
9.825000000000e-01 5.018857265519e-01 5.016590905118e-01
9.827500000000e-01 5.018598075645e-01 5.016354827771e-01
9.830000000000e-01 5.018338797743e-01 5.016118710069e-01
9.832500000000e-01 5.018079432421e-01 5.015882552596e-01
9.835000000000e-01 5.017819980283e-01 5.015646355935e-01
9.837500000000e-01 5.017560441935e-01 5.015410120668e-01
9.840000000000e-01 5.017300817986e-01 5.015173847378e-01
9.842500000000e-01 5.017041109041e-01 5.014937536647e-01
9.845000000000e-01 5.016781315709e-01 5.014701189060e-01
9.847500000000e-01 5.016521438598e-01 5.014464805200e-01
9.850000000000e-01 5.016261478318e-01 5.014228385649e-01
9.852500000000e-01 5.016001435476e-01 5.013991930990e-01
9.855000000000e-01 5.015741310683e-01 5.013755441808e-01
9.857500000000e-01 5.015481104550e-01 5.013518918686e-01
9.860000000000e-01 5.015220817686e-01 5.013282362207e-01
9.862500000000e-01 5.014960450704e-01 5.013045772956e-01
9.865000000000e-01 5.014700004215e-01 5.012809151515e-01
9.867500000000e-01 5.014439478831e-01 5.012572498469e-01
9.870000000000e-01 5.014178875165e-01 5.012335814401e-01
9.872500000000e-01 5.013918193830e-01 5.012099099896e-01
9.875000000000e-01 5.013657435439e-01 5.011862355538e-01
9.877500000000e-01 5.013396600606e-01 5.011625581910e-01
9.880000000000e-01 5.013135689946e-01 5.011388779598e-01
9.882500000000e-01 5.012874704073e-01 5.011151949185e-01
9.885000000000e-01 5.012613643602e-01 5.010915091256e-01
9.887500000000e-01 5.012352509148e-01 5.010678206394e-01
9.890000000000e-01 5.012091301327e-01 5.010441295185e-01
9.892500000000e-01 5.011830020755e-01 5.010204358214e-01
9.895000000000e-01 5.011568668049e-01 5.009967396064e-01
9.897500000000e-01 5.011307243824e-01 5.009730409321e-01
9.900000000000e-01 5.011045748697e-01 5.009493398568e-01
9.902500000000e-01 5.010784183284e-01 5.009256364392e-01
9.905000000000e-01 5.010522548202e-01 5.009019307377e-01
9.907500000000e-01 5.010260844067e-01 5.008782228107e-01
9.910000000000e-01 5.009999071496e-01 5.008545127168e-01
9.912500000000e-01 5.009737231104e-01 5.008308005145e-01
9.915000000000e-01 5.009475323506e-01 5.008070862623e-01
9.917500000000e-01 5.009213349319e-01 5.007833700186e-01
9.920000000000e-01 5.008951309155e-01 5.007596518421e-01
9.922500000000e-01 5.008689203628e-01 5.007359317912e-01
9.925000000000e-01 5.008427033350e-01 5.007122099245e-01
9.927500000000e-01 5.008164798931e-01 5.006884863005e-01
9.930000000000e-01 5.007902500979e-01 5.006647609777e-01
9.932500000000e-01 5.007640140100e-01 5.006410340146e-01
9.935000000000e-01 5.007377716898e-01 5.006173054699e-01
9.937500000000e-01 5.007115231973e-01 5.005935754020e-01
9.940000000000e-01 5.006852685920e-01 5.005698438696e-01
9.942500000000e-01 5.006590079331e-01 5.005461109311e-01
9.945000000000e-01 5.006327412792e-01 5.005223766451e-01
9.947500000000e-01 5.006064686882e-01 5.004986410702e-01
9.950000000000e-01 5.005801902171e-01 5.004749042650e-01
9.952500000000e-01 5.005539059219e-01 5.004511662880e-01
9.955000000000e-01 5.005276158577e-01 5.004274271978e-01
9.957500000000e-01 5.005013200776e-01 5.004036870530e-01
9.960000000000e-01 5.004750186330e-01 5.003799459121e-01
9.962500000000e-01 5.004487115727e-01 5.003562038337e-01
9.965000000000e-01 5.004223989419e-01 5.003324608764e-01
9.967500000000e-01 5.003960807817e-01 5.003087170988e-01
9.970000000000e-01 5.003697571273e-01 5.002849725595e-01
9.972500000000e-01 5.003434280067e-01 5.002612273170e-01
9.975000000000e-01 5.003170934362e-01 5.002374814300e-01
9.977500000000e-01 5.002907534186e-01 5.002137349570e-01
9.980000000000e-01 5.002644079325e-01 5.001899879567e-01
9.982500000000e-01 5.002380569181e-01 5.001662404876e-01
9.985000000000e-01 5.002117002603e-01 5.001424926082e-01
9.987500000000e-01 5.001853377732e-01 5.001187443774e-01
9.990000000000e-01 5.001589688318e-01 5.000949958535e-01
9.992500000000e-01 5.001325932483e-01 5.000712470952e-01
9.995000000000e-01 5.001062107062e-01 5.000474981611e-01
9.997500000000e-01 5.000798069121e-01 5.000237491099e-01


==> figures/amiri_plots/exact/porosity_profiles_dump_800000_tikz_old.dat <==
# zH phi_numerical phi_analytical
0.000000000000e+00 5.000387074319e-01 5.000000000000e-01
2.500000000000e-04 5.000162467091e-01 4.999762508901e-01
5.000000000000e-04 4.999937426228e-01 4.999525018389e-01
7.500000000000e-04 4.999713194708e-01 4.999287529048e-01
1.000000000000e-03 4.999489887842e-01 4.999050041465e-01
1.250000000000e-03 4.999266709731e-01 4.998812556226e-01
1.500000000000e-03 4.999043421615e-01 4.998575073918e-01
1.750000000000e-03 4.998820095181e-01 4.998337595124e-01
2.000000000000e-03 4.998596734191e-01 4.998100120433e-01
2.250000000000e-03 4.998373344304e-01 4.997862650430e-01
2.500000000000e-03 4.998149920044e-01 4.997625185700e-01
2.750000000000e-03 4.997926465529e-01 4.997387726830e-01
3.000000000000e-03 4.997702978546e-01 4.997150274405e-01
3.250000000000e-03 4.997479461499e-01 4.996912829012e-01
3.500000000000e-03 4.997255913555e-01 4.996675391236e-01
3.750000000000e-03 4.997032336196e-01 4.996437961663e-01
4.000000000000e-03 4.996808729263e-01 4.996200540879e-01
4.250000000000e-03 4.996585093767e-01 4.995963129470e-01
4.500000000000e-03 4.996361429893e-01 4.995725728022e-01
4.750000000000e-03 4.996137738421e-01 4.995488337120e-01
5.000000000000e-03 4.995914019710e-01 4.995250957350e-01
5.250000000000e-03 4.995690274437e-01 4.995013589298e-01
5.500000000000e-03 4.995466503043e-01 4.994776233549e-01
5.750000000000e-03 4.995242706162e-01 4.994538890689e-01
6.000000000000e-03 4.995018884271e-01 4.994301561304e-01
6.250000000000e-03 4.994795037982e-01 4.994064245980e-01
6.500000000000e-03 4.994571167792e-01 4.993826945301e-01
6.750000000000e-03 4.994347274298e-01 4.993589659854e-01
7.000000000000e-03 4.994123358009e-01 4.993352390223e-01
7.250000000000e-03 4.993899419509e-01 4.993115136995e-01
7.500000000000e-03 4.993675459323e-01 4.992877900755e-01
7.750000000000e-03 4.993451478021e-01 4.992640682088e-01
8.000000000000e-03 4.993227476139e-01 4.992403481579e-01
8.250000000000e-03 4.993003454240e-01 4.992166299814e-01
8.500000000000e-03 4.992779412868e-01 4.991929137377e-01
8.750000000000e-03 4.992555352580e-01 4.991691994855e-01
9.000000000000e-03 4.992331273923e-01 4.991454872832e-01
9.250000000000e-03 4.992107177454e-01 4.991217771893e-01
9.500000000000e-03 4.991883063724e-01 4.990980692623e-01
9.750000000000e-03 4.991658933286e-01 4.990743635608e-01
1.000000000000e-02 4.991434786693e-01 4.990506601432e-01
1.025000000000e-02 4.991210624499e-01 4.990269590679e-01
1.050000000000e-02 4.990986447258e-01 4.990032603936e-01
1.075000000000e-02 4.990762255525e-01 4.989795641786e-01
1.100000000000e-02 4.990538049853e-01 4.989558704815e-01
1.125000000000e-02 4.990313830798e-01 4.989321793606e-01
1.150000000000e-02 4.990089598915e-01 4.989084908744e-01
1.175000000000e-02 4.989865354760e-01 4.988848050815e-01
1.200000000000e-02 4.989641098888e-01 4.988611220402e-01
1.225000000000e-02 4.989416831855e-01 4.988374418090e-01
1.250000000000e-02 4.989192554219e-01 4.988137644462e-01
1.275000000000e-02 4.988968266535e-01 4.987900900104e-01
1.300000000000e-02 4.988743969360e-01 4.987664185599e-01
1.325000000000e-02 4.988519663253e-01 4.987427501531e-01
1.350000000000e-02 4.988295348770e-01 4.987190848485e-01
1.375000000000e-02 4.988071026469e-01 4.986954227044e-01
1.400000000000e-02 4.987846696910e-01 4.986717637793e-01
1.425000000000e-02 4.987622360650e-01 4.986481081314e-01
1.450000000000e-02 4.987398018248e-01 4.986244558192e-01
1.475000000000e-02 4.987173670263e-01 4.986008069010e-01
1.500000000000e-02 4.986949317255e-01 4.985771614351e-01
1.525000000000e-02 4.986724959784e-01 4.985535194800e-01
1.550000000000e-02 4.986500598409e-01 4.985298810940e-01
1.575000000000e-02 4.986276233691e-01 4.985062463353e-01
1.600000000000e-02 4.986051866190e-01 4.984826152622e-01
1.625000000000e-02 4.985827496467e-01 4.984589879332e-01
1.650000000000e-02 4.985603125085e-01 4.984353644065e-01
1.675000000000e-02 4.985378752603e-01 4.984117447404e-01
1.700000000000e-02 4.985154379583e-01 4.983881289931e-01
1.725000000000e-02 4.984930006589e-01 4.983645172229e-01
1.750000000000e-02 4.984705634181e-01 4.983409094882e-01
1.775000000000e-02 4.984481262923e-01 4.983173058471e-01
1.800000000000e-02 4.984256893378e-01 4.982937063579e-01
1.825000000000e-02 4.984032526109e-01 4.982701110787e-01
1.850000000000e-02 4.983808161678e-01 4.982465200679e-01
1.875000000000e-02 4.983583800651e-01 4.982229333837e-01
1.900000000000e-02 4.983359443590e-01 4.981993510842e-01
1.925000000000e-02 4.983135091060e-01 4.981757732276e-01
1.950000000000e-02 4.982910743627e-01 4.981521998721e-01
1.975000000000e-02 4.982686401853e-01 4.981286310758e-01
2.000000000000e-02 4.982462066305e-01 4.981050668970e-01
2.025000000000e-02 4.982237737548e-01 4.980815073937e-01
2.050000000000e-02 4.982013416148e-01 4.980579526242e-01
2.075000000000e-02 4.981789102670e-01 4.980344026464e-01
2.100000000000e-02 4.981564797680e-01 4.980108575186e-01
2.125000000000e-02 4.981340501745e-01 4.979873172987e-01
2.150000000000e-02 4.981116215432e-01 4.979637820450e-01
2.175000000000e-02 4.980891939307e-01 4.979402518154e-01
2.200000000000e-02 4.980667673938e-01 4.979167266681e-01
2.225000000000e-02 4.980443419892e-01 4.978932066610e-01
2.250000000000e-02 4.980219177737e-01 4.978696918522e-01
2.275000000000e-02 4.979994948041e-01 4.978461822998e-01
2.300000000000e-02 4.979770731371e-01 4.978226780616e-01
2.325000000000e-02 4.979546528297e-01 4.977991791958e-01
2.350000000000e-02 4.979322339387e-01 4.977756857603e-01
2.375000000000e-02 4.979098165210e-01 4.977521978131e-01
2.400000000000e-02 4.978874006336e-01 4.977287154121e-01
2.425000000000e-02 4.978649863333e-01 4.977052386153e-01
2.450000000000e-02 4.978425736771e-01 4.976817674806e-01
2.475000000000e-02 4.978201627221e-01 4.976583020659e-01
2.500000000000e-02 4.977977535252e-01 4.976348424291e-01
2.525000000000e-02 4.977753461436e-01 4.976113886281e-01
2.550000000000e-02 4.977529406341e-01 4.975879407207e-01
2.575000000000e-02 4.977305370540e-01 4.975644987649e-01
2.600000000000e-02 4.977081354604e-01 4.975410628184e-01
2.625000000000e-02 4.976857359103e-01 4.975176329391e-01
2.650000000000e-02 4.976633384610e-01 4.974942091848e-01
2.675000000000e-02 4.976409431697e-01 4.974707916133e-01
2.700000000000e-02 4.976185500934e-01 4.974473802823e-01
2.725000000000e-02 4.975961592896e-01 4.974239752497e-01
2.750000000000e-02 4.975737708153e-01 4.974005765732e-01
2.775000000000e-02 4.975513847279e-01 4.973771843105e-01
2.800000000000e-02 4.975290010847e-01 4.973537985193e-01
2.825000000000e-02 4.975066199430e-01 4.973304192574e-01
2.850000000000e-02 4.974842413601e-01 4.973070465824e-01
2.875000000000e-02 4.974618653935e-01 4.972836805520e-01
2.900000000000e-02 4.974394921004e-01 4.972603212238e-01
2.925000000000e-02 4.974171215383e-01 4.972369686555e-01
2.950000000000e-02 4.973947537646e-01 4.972136229047e-01
2.975000000000e-02 4.973723888368e-01 4.971902840291e-01
3.000000000000e-02 4.973500268123e-01 4.971669520861e-01
3.025000000000e-02 4.973276677486e-01 4.971436271334e-01
3.050000000000e-02 4.973053117033e-01 4.971203092285e-01
3.075000000000e-02 4.972829587338e-01 4.970969984290e-01
3.100000000000e-02 4.972606088977e-01 4.970736947923e-01
3.125000000000e-02 4.972382622526e-01 4.970503983760e-01
3.150000000000e-02 4.972159188561e-01 4.970271092376e-01
3.175000000000e-02 4.971935787657e-01 4.970038274344e-01
3.200000000000e-02 4.971712420392e-01 4.969805530240e-01
3.225000000000e-02 4.971489087342e-01 4.969572860638e-01
3.250000000000e-02 4.971265789083e-01 4.969340266112e-01
3.275000000000e-02 4.971042526192e-01 4.969107747236e-01
3.300000000000e-02 4.970819299247e-01 4.968875304583e-01
3.325000000000e-02 4.970596108825e-01 4.968642938728e-01
3.350000000000e-02 4.970372955503e-01 4.968410650243e-01
3.375000000000e-02 4.970149839858e-01 4.968178439701e-01
3.400000000000e-02 4.969926762470e-01 4.967946307676e-01
3.425000000000e-02 4.969703723915e-01 4.967714254741e-01
3.450000000000e-02 4.969480724772e-01 4.967482281467e-01
3.475000000000e-02 4.969257765620e-01 4.967250388427e-01
3.500000000000e-02 4.969034847037e-01 4.967018576194e-01
3.525000000000e-02 4.968811969601e-01 4.966786845339e-01
3.550000000000e-02 4.968589133893e-01 4.966555196435e-01
3.575000000000e-02 4.968366340490e-01 4.966323630052e-01
3.600000000000e-02 4.968143589973e-01 4.966092146762e-01
3.625000000000e-02 4.967920882920e-01 4.965860747136e-01
3.650000000000e-02 4.967698219912e-01 4.965629431746e-01
3.675000000000e-02 4.967475601527e-01 4.965398201162e-01
3.700000000000e-02 4.967253028347e-01 4.965167055954e-01
3.725000000000e-02 4.967030500951e-01 4.964935996693e-01
3.750000000000e-02 4.966808019919e-01 4.964705023949e-01
3.775000000000e-02 4.966585585833e-01 4.964474138291e-01
3.800000000000e-02 4.966363199272e-01 4.964243340291e-01
3.825000000000e-02 4.966140860818e-01 4.964012630516e-01
3.850000000000e-02 4.965918571051e-01 4.963782009536e-01
3.875000000000e-02 4.965696330553e-01 4.963551477921e-01
3.900000000000e-02 4.965474139905e-01 4.963321036239e-01
3.925000000000e-02 4.965251999687e-01 4.963090685059e-01
3.950000000000e-02 4.965029910483e-01 4.962860424948e-01
3.975000000000e-02 4.964807872873e-01 4.962630256476e-01
4.000000000000e-02 4.964585887439e-01 4.962400180210e-01
4.025000000000e-02 4.964363954764e-01 4.962170196718e-01
4.050000000000e-02 4.964142075429e-01 4.961940306567e-01
4.075000000000e-02 4.963920250017e-01 4.961710510325e-01
4.100000000000e-02 4.963698479110e-01 4.961480808558e-01
4.125000000000e-02 4.963476763292e-01 4.961251201833e-01
4.150000000000e-02 4.963255103144e-01 4.961021690718e-01
4.175000000000e-02 4.963033499249e-01 4.960792275777e-01
4.200000000000e-02 4.962811952191e-01 4.960562957577e-01
4.225000000000e-02 4.962590462552e-01 4.960333736685e-01
4.250000000000e-02 4.962369030916e-01 4.960104613665e-01
4.275000000000e-02 4.962147657866e-01 4.959875589083e-01
4.300000000000e-02 4.961926343986e-01 4.959646663504e-01
4.325000000000e-02 4.961705089859e-01 4.959417837493e-01
4.350000000000e-02 4.961483896070e-01 4.959189111614e-01
4.375000000000e-02 4.961262763201e-01 4.958960486432e-01
4.400000000000e-02 4.961041691837e-01 4.958731962511e-01
4.425000000000e-02 4.960820682563e-01 4.958503540415e-01
4.450000000000e-02 4.960599735962e-01 4.958275220707e-01
4.475000000000e-02 4.960378852618e-01 4.958047003951e-01
4.500000000000e-02 4.960158033117e-01 4.957818890709e-01
4.525000000000e-02 4.959937278043e-01 4.957590881546e-01
4.550000000000e-02 4.959716587980e-01 4.957362977022e-01
4.575000000000e-02 4.959495963514e-01 4.957135177702e-01
4.600000000000e-02 4.959275405228e-01 4.956907484146e-01
4.625000000000e-02 4.959054913709e-01 4.956679896916e-01
4.650000000000e-02 4.958834489541e-01 4.956452416575e-01
4.675000000000e-02 4.958614133310e-01 4.956225043683e-01
4.700000000000e-02 4.958393845601e-01 4.955997778801e-01
4.725000000000e-02 4.958173626999e-01 4.955770622490e-01
4.750000000000e-02 4.957953478090e-01 4.955543575311e-01
4.775000000000e-02 4.957733399460e-01 4.955316637824e-01
4.800000000000e-02 4.957513391693e-01 4.955089810588e-01
4.825000000000e-02 4.957293455377e-01 4.954863094164e-01
4.850000000000e-02 4.957073591096e-01 4.954636489111e-01
4.875000000000e-02 4.956853799438e-01 4.954409995988e-01
4.900000000000e-02 4.956634080987e-01 4.954183615353e-01
4.925000000000e-02 4.956414436331e-01 4.953957347766e-01
4.950000000000e-02 4.956194866055e-01 4.953731193785e-01
4.975000000000e-02 4.955975370745e-01 4.953505153967e-01
5.000000000000e-02 4.955755950989e-01 4.953279228870e-01
5.025000000000e-02 4.955536607372e-01 4.953053419053e-01
5.050000000000e-02 4.955317340482e-01 4.952827725072e-01
5.075000000000e-02 4.955098150904e-01 4.952602147483e-01
5.100000000000e-02 4.954879039225e-01 4.952376686844e-01
5.125000000000e-02 4.954660006033e-01 4.952151343711e-01
5.150000000000e-02 4.954441051913e-01 4.951926118639e-01
5.175000000000e-02 4.954222177454e-01 4.951701012185e-01
5.200000000000e-02 4.954003383241e-01 4.951476024904e-01
5.225000000000e-02 4.953784669862e-01 4.951251157351e-01
5.250000000000e-02 4.953566037904e-01 4.951026410081e-01
5.275000000000e-02 4.953347487955e-01 4.950801783649e-01
5.300000000000e-02 4.953129020600e-01 4.950577278608e-01
5.325000000000e-02 4.952910636428e-01 4.950352895512e-01
5.350000000000e-02 4.952692336026e-01 4.950128634917e-01
5.375000000000e-02 4.952474119982e-01 4.949904497373e-01
5.400000000000e-02 4.952255988882e-01 4.949680483436e-01
5.425000000000e-02 4.952037943314e-01 4.949456593657e-01
5.450000000000e-02 4.951819983866e-01 4.949232828588e-01
5.475000000000e-02 4.951602111126e-01 4.949009188783e-01
5.500000000000e-02 4.951384325680e-01 4.948785674792e-01
5.525000000000e-02 4.951166628116e-01 4.948562287168e-01
5.550000000000e-02 4.950949019023e-01 4.948339026461e-01
5.575000000000e-02 4.950731498987e-01 4.948115893222e-01
5.600000000000e-02 4.950514068598e-01 4.947892888002e-01
5.625000000000e-02 4.950296728441e-01 4.947670011352e-01
5.650000000000e-02 4.950079479106e-01 4.947447263820e-01
5.675000000000e-02 4.949862321180e-01 4.947224645957e-01
5.700000000000e-02 4.949645255251e-01 4.947002158312e-01
5.725000000000e-02 4.949428281907e-01 4.946779801434e-01
5.750000000000e-02 4.949211401735e-01 4.946557575872e-01
5.775000000000e-02 4.948994615324e-01 4.946335482173e-01
5.800000000000e-02 4.948777923262e-01 4.946113520886e-01
5.825000000000e-02 4.948561326137e-01 4.945891692559e-01
5.850000000000e-02 4.948344824536e-01 4.945669997738e-01
5.875000000000e-02 4.948128419048e-01 4.945448436972e-01
5.900000000000e-02 4.947912110261e-01 4.945227010806e-01
5.925000000000e-02 4.947695898763e-01 4.945005719787e-01
5.950000000000e-02 4.947479785141e-01 4.944784564461e-01
5.975000000000e-02 4.947263769984e-01 4.944563545373e-01
6.000000000000e-02 4.947047853880e-01 4.944342663070e-01
6.025000000000e-02 4.946832037417e-01 4.944121918095e-01
6.050000000000e-02 4.946616321184e-01 4.943901310994e-01
6.075000000000e-02 4.946400705767e-01 4.943680842311e-01
6.100000000000e-02 4.946185191756e-01 4.943460512590e-01
6.125000000000e-02 4.945969779738e-01 4.943240322374e-01
6.150000000000e-02 4.945754470302e-01 4.943020272207e-01
6.175000000000e-02 4.945539264034e-01 4.942800362632e-01
6.200000000000e-02 4.945324161524e-01 4.942580594192e-01
6.225000000000e-02 4.945109163360e-01 4.942360967428e-01
6.250000000000e-02 4.944894270129e-01 4.942141482883e-01
6.275000000000e-02 4.944679482420e-01 4.941922141098e-01
6.300000000000e-02 4.944464800820e-01 4.941702942614e-01
6.325000000000e-02 4.944250225917e-01 4.941483887972e-01
6.350000000000e-02 4.944035758299e-01 4.941264977713e-01
6.375000000000e-02 4.943821398555e-01 4.941046212377e-01
6.400000000000e-02 4.943607147272e-01 4.940827592504e-01
6.425000000000e-02 4.943393005038e-01 4.940609118632e-01
6.450000000000e-02 4.943178972441e-01 4.940390791302e-01
6.475000000000e-02 4.942965050068e-01 4.940172611051e-01
6.500000000000e-02 4.942751238507e-01 4.939954578419e-01
6.525000000000e-02 4.942537538347e-01 4.939736693943e-01
6.550000000000e-02 4.942323950175e-01 4.939518958160e-01
6.575000000000e-02 4.942110474577e-01 4.939301371609e-01
6.600000000000e-02 4.941897112143e-01 4.939083934825e-01
6.625000000000e-02 4.941683863460e-01 4.938866648345e-01
6.650000000000e-02 4.941470729114e-01 4.938649512706e-01
6.675000000000e-02 4.941257709694e-01 4.938432528444e-01
6.700000000000e-02 4.941044805787e-01 4.938215696093e-01
6.725000000000e-02 4.940832017980e-01 4.937999016188e-01
6.750000000000e-02 4.940619346862e-01 4.937782489265e-01
6.775000000000e-02 4.940406793018e-01 4.937566115857e-01
6.800000000000e-02 4.940194357036e-01 4.937349896499e-01
6.825000000000e-02 4.939982039503e-01 4.937133831723e-01
6.850000000000e-02 4.939769841007e-01 4.936917922064e-01
6.875000000000e-02 4.939557762134e-01 4.936702168053e-01
6.900000000000e-02 4.939345803471e-01 4.936486570224e-01
6.925000000000e-02 4.939133965606e-01 4.936271129107e-01
6.950000000000e-02 4.938922249124e-01 4.936055845235e-01
6.975000000000e-02 4.938710654614e-01 4.935840719140e-01
7.000000000000e-02 4.938499182660e-01 4.935625751350e-01
7.025000000000e-02 4.938287833851e-01 4.935410942398e-01
7.050000000000e-02 4.938076608773e-01 4.935196292813e-01
7.075000000000e-02 4.937865508012e-01 4.934981803124e-01
7.100000000000e-02 4.937654532153e-01 4.934767473862e-01
7.125000000000e-02 4.937443681785e-01 4.934553305554e-01
7.150000000000e-02 4.937232957492e-01 4.934339298730e-01
7.175000000000e-02 4.937022359861e-01 4.934125453916e-01
7.200000000000e-02 4.936811889479e-01 4.933911771642e-01
7.225000000000e-02 4.936601546930e-01 4.933698252434e-01
7.250000000000e-02 4.936391332800e-01 4.933484896818e-01
7.275000000000e-02 4.936181247676e-01 4.933271705322e-01
7.300000000000e-02 4.935971292143e-01 4.933058678472e-01
7.325000000000e-02 4.935761466787e-01 4.932845816793e-01
7.350000000000e-02 4.935551772192e-01 4.932633120809e-01
7.375000000000e-02 4.935342208944e-01 4.932420591047e-01
7.400000000000e-02 4.935132777629e-01 4.932208228031e-01
7.425000000000e-02 4.934923478832e-01 4.931996032284e-01
7.450000000000e-02 4.934714313137e-01 4.931784004330e-01
7.475000000000e-02 4.934505281130e-01 4.931572144692e-01
7.500000000000e-02 4.934296383394e-01 4.931360453893e-01
7.525000000000e-02 4.934087620516e-01 4.931148932455e-01
7.550000000000e-02 4.933878993079e-01 4.930937580901e-01
7.575000000000e-02 4.933670501668e-01 4.930726399751e-01
7.600000000000e-02 4.933462146866e-01 4.930515389527e-01
7.625000000000e-02 4.933253929259e-01 4.930304550749e-01
7.650000000000e-02 4.933045849431e-01 4.930093883938e-01
7.675000000000e-02 4.932837907964e-01 4.929883389613e-01
7.700000000000e-02 4.932630105443e-01 4.929673068294e-01
7.725000000000e-02 4.932422442452e-01 4.929462920499e-01
7.750000000000e-02 4.932214919574e-01 4.929252946748e-01
7.775000000000e-02 4.932007537393e-01 4.929043147558e-01
7.800000000000e-02 4.931800296491e-01 4.928833523448e-01
7.825000000000e-02 4.931593197452e-01 4.928624074933e-01
7.850000000000e-02 4.931386240859e-01 4.928414802531e-01
7.875000000000e-02 4.931179427294e-01 4.928205706759e-01
7.900000000000e-02 4.930972757340e-01 4.927996788132e-01
7.925000000000e-02 4.930766231580e-01 4.927788047166e-01
7.950000000000e-02 4.930559850596e-01 4.927579484376e-01
7.975000000000e-02 4.930353614970e-01 4.927371100276e-01
8.000000000000e-02 4.930147525284e-01 4.927162895380e-01
8.025000000000e-02 4.929941582121e-01 4.926954870203e-01
8.050000000000e-02 4.929735786061e-01 4.926747025258e-01
8.075000000000e-02 4.929530137686e-01 4.926539361057e-01
8.100000000000e-02 4.929324637578e-01 4.926331878113e-01
8.125000000000e-02 4.929119286319e-01 4.926124576937e-01
8.150000000000e-02 4.928914084488e-01 4.925917458042e-01
8.175000000000e-02 4.928709032667e-01 4.925710521938e-01
8.200000000000e-02 4.928504131436e-01 4.925503769136e-01
8.225000000000e-02 4.928299381377e-01 4.925297200147e-01
8.250000000000e-02 4.928094783069e-01 4.925090815478e-01
8.275000000000e-02 4.927890337093e-01 4.924884615641e-01
8.300000000000e-02 4.927686044028e-01 4.924678601144e-01
8.325000000000e-02 4.927481904455e-01 4.924472772494e-01
8.350000000000e-02 4.927277918953e-01 4.924267130201e-01
8.375000000000e-02 4.927074088101e-01 4.924061674771e-01
8.400000000000e-02 4.926870412479e-01 4.923856406711e-01
8.425000000000e-02 4.926666892665e-01 4.923651326528e-01
8.450000000000e-02 4.926463529239e-01 4.923446434727e-01
8.475000000000e-02 4.926260322779e-01 4.923241731815e-01
8.500000000000e-02 4.926057273864e-01 4.923037218297e-01
8.525000000000e-02 4.925854383072e-01 4.922832894676e-01
8.550000000000e-02 4.925651650981e-01 4.922628761457e-01
8.575000000000e-02 4.925449078168e-01 4.922424819145e-01
8.600000000000e-02 4.925246665212e-01 4.922221068241e-01
8.625000000000e-02 4.925044412689e-01 4.922017509249e-01
8.650000000000e-02 4.924842321178e-01 4.921814142672e-01
8.675000000000e-02 4.924640391255e-01 4.921610969010e-01
8.700000000000e-02 4.924438623496e-01 4.921407988765e-01
8.725000000000e-02 4.924237018478e-01 4.921205202438e-01
8.750000000000e-02 4.924035576779e-01 4.921002610530e-01
8.775000000000e-02 4.923834298973e-01 4.920800213539e-01
8.800000000000e-02 4.923633185637e-01 4.920598011967e-01
8.825000000000e-02 4.923432237346e-01 4.920396006311e-01
8.850000000000e-02 4.923231454675e-01 4.920194197069e-01
8.875000000000e-02 4.923030838201e-01 4.919992584741e-01
8.900000000000e-02 4.922830388497e-01 4.919791169823e-01
8.925000000000e-02 4.922630106139e-01 4.919589952812e-01
8.950000000000e-02 4.922429991702e-01 4.919388934205e-01
8.975000000000e-02 4.922230045758e-01 4.919188114498e-01
9.000000000000e-02 4.922030268883e-01 4.918987494186e-01
9.025000000000e-02 4.921830661649e-01 4.918787073765e-01
9.050000000000e-02 4.921631224632e-01 4.918586853728e-01
9.075000000000e-02 4.921431958403e-01 4.918386834570e-01
9.100000000000e-02 4.921232863536e-01 4.918187016785e-01
9.125000000000e-02 4.921033940603e-01 4.917987400865e-01
9.150000000000e-02 4.920835190177e-01 4.917787987303e-01
9.175000000000e-02 4.920636612831e-01 4.917588776591e-01
9.200000000000e-02 4.920438209136e-01 4.917389769220e-01
9.225000000000e-02 4.920239979664e-01 4.917190965682e-01
9.250000000000e-02 4.920041924986e-01 4.916992366467e-01
9.275000000000e-02 4.919844045673e-01 4.916793972065e-01
9.300000000000e-02 4.919646342297e-01 4.916595782966e-01
9.325000000000e-02 4.919448815428e-01 4.916397799658e-01
9.350000000000e-02 4.919251465637e-01 4.916200022630e-01
9.375000000000e-02 4.919054293492e-01 4.916002452371e-01
9.400000000000e-02 4.918857299566e-01 4.915805089367e-01
9.425000000000e-02 4.918660484426e-01 4.915607934105e-01
9.450000000000e-02 4.918463848642e-01 4.915410987073e-01
9.475000000000e-02 4.918267392783e-01 4.915214248756e-01
9.500000000000e-02 4.918071117417e-01 4.915017719639e-01
9.525000000000e-02 4.917875023114e-01 4.914821400207e-01
9.550000000000e-02 4.917679110441e-01 4.914625290945e-01
9.575000000000e-02 4.917483379965e-01 4.914429392337e-01
9.600000000000e-02 4.917287832255e-01 4.914233704866e-01
9.625000000000e-02 4.917092467878e-01 4.914038229014e-01
9.650000000000e-02 4.916897287399e-01 4.913842965265e-01
9.675000000000e-02 4.916702291387e-01 4.913647914100e-01
9.700000000000e-02 4.916507480407e-01 4.913453075999e-01
9.725000000000e-02 4.916312855026e-01 4.913258451445e-01
9.750000000000e-02 4.916118415808e-01 4.913064040917e-01
9.775000000000e-02 4.915924163319e-01 4.912869844895e-01
9.800000000000e-02 4.915730098124e-01 4.912675863857e-01
9.825000000000e-02 4.915536220789e-01 4.912482098283e-01
9.850000000000e-02 4.915342531877e-01 4.912288548651e-01
9.875000000000e-02 4.915149031952e-01 4.912095215439e-01
9.900000000000e-02 4.914955721579e-01 4.911902099122e-01
9.925000000000e-02 4.914762601320e-01 4.911709200179e-01
9.950000000000e-02 4.914569671739e-01 4.911516519084e-01
9.975000000000e-02 4.914376933398e-01 4.911324056313e-01
1.000000000000e-01 4.914184386860e-01 4.911131812342e-01
1.002500000000e-01 4.913992032687e-01 4.910939787644e-01
1.005000000000e-01 4.913799871441e-01 4.910747982693e-01
1.007500000000e-01 4.913607903682e-01 4.910556397962e-01
1.010000000000e-01 4.913416129973e-01 4.910365033925e-01
1.012500000000e-01 4.913224550874e-01 4.910173891053e-01
1.015000000000e-01 4.913033166945e-01 4.909982969819e-01
1.017500000000e-01 4.912841978747e-01 4.909792270692e-01
1.020000000000e-01 4.912650986838e-01 4.909601794144e-01
1.022500000000e-01 4.912460191779e-01 4.909411540644e-01
1.025000000000e-01 4.912269594128e-01 4.909221510662e-01
1.027500000000e-01 4.912079194444e-01 4.909031704668e-01
1.030000000000e-01 4.911888993285e-01 4.908842123128e-01
1.032500000000e-01 4.911698991209e-01 4.908652766512e-01
1.035000000000e-01 4.911509188774e-01 4.908463635286e-01
1.037500000000e-01 4.911319586536e-01 4.908274729916e-01
1.040000000000e-01 4.911130185053e-01 4.908086050870e-01
1.042500000000e-01 4.910940984881e-01 4.907897598612e-01
1.045000000000e-01 4.910751986576e-01 4.907709373608e-01
1.047500000000e-01 4.910563190693e-01 4.907521376322e-01
1.050000000000e-01 4.910374597789e-01 4.907333607217e-01
1.052500000000e-01 4.910186208417e-01 4.907146066758e-01
1.055000000000e-01 4.909998023132e-01 4.906958755406e-01
1.057500000000e-01 4.909810042489e-01 4.906771673624e-01
1.060000000000e-01 4.909622267041e-01 4.906584821874e-01
1.062500000000e-01 4.909434697342e-01 4.906398200617e-01
1.065000000000e-01 4.909247333944e-01 4.906211810313e-01
1.067500000000e-01 4.909060177401e-01 4.906025651422e-01
1.070000000000e-01 4.908873228263e-01 4.905839724403e-01
1.072500000000e-01 4.908686487084e-01 4.905654029716e-01
1.075000000000e-01 4.908499954414e-01 4.905468567817e-01
1.077500000000e-01 4.908313630805e-01 4.905283339166e-01
1.080000000000e-01 4.908127516806e-01 4.905098344218e-01
1.082500000000e-01 4.907941612969e-01 4.904913583431e-01
1.085000000000e-01 4.907755919842e-01 4.904729057261e-01
1.087500000000e-01 4.907570437976e-01 4.904544766161e-01
1.090000000000e-01 4.907385167918e-01 4.904360710588e-01
1.092500000000e-01 4.907200110219e-01 4.904176890996e-01
1.095000000000e-01 4.907015265425e-01 4.903993307838e-01
1.097500000000e-01 4.906830634084e-01 4.903809961566e-01
1.100000000000e-01 4.906646216744e-01 4.903626852634e-01
1.102500000000e-01 4.906462013951e-01 4.903443981493e-01
1.105000000000e-01 4.906278026252e-01 4.903261348594e-01
1.107500000000e-01 4.906094254192e-01 4.903078954389e-01
1.110000000000e-01 4.905910698318e-01 4.902896799326e-01
1.112500000000e-01 4.905727359174e-01 4.902714883856e-01
1.115000000000e-01 4.905544237305e-01 4.902533208428e-01
1.117500000000e-01 4.905361333254e-01 4.902351773488e-01
1.120000000000e-01 4.905178647567e-01 4.902170579487e-01
1.122500000000e-01 4.904996180786e-01 4.901989626869e-01
1.125000000000e-01 4.904813933453e-01 4.901808916083e-01
1.127500000000e-01 4.904631906112e-01 4.901628447573e-01
1.130000000000e-01 4.904450099305e-01 4.901448221785e-01
1.132500000000e-01 4.904268513572e-01 4.901268239164e-01
1.135000000000e-01 4.904087149455e-01 4.901088500154e-01
1.137500000000e-01 4.903906007494e-01 4.900909005198e-01
1.140000000000e-01 4.903725088230e-01 4.900729754739e-01
1.142500000000e-01 4.903544392202e-01 4.900550749220e-01
1.145000000000e-01 4.903363919950e-01 4.900371989081e-01
1.147500000000e-01 4.903183672012e-01 4.900193474765e-01
1.150000000000e-01 4.903003648926e-01 4.900015206712e-01
1.152500000000e-01 4.902823851230e-01 4.899837185361e-01
1.155000000000e-01 4.902644279461e-01 4.899659411152e-01
1.157500000000e-01 4.902464934157e-01 4.899481884524e-01
1.160000000000e-01 4.902285815854e-01 4.899304605914e-01
1.162500000000e-01 4.902106925087e-01 4.899127575760e-01
1.165000000000e-01 4.901928262391e-01 4.898950794498e-01
1.167500000000e-01 4.901749828303e-01 4.898774262565e-01
1.170000000000e-01 4.901571623355e-01 4.898597980397e-01
1.172500000000e-01 4.901393648083e-01 4.898421948428e-01
1.175000000000e-01 4.901215903019e-01 4.898246167093e-01
1.177500000000e-01 4.901038388696e-01 4.898070636826e-01
1.180000000000e-01 4.900861105647e-01 4.897895358059e-01
1.182500000000e-01 4.900684054404e-01 4.897720331225e-01
1.185000000000e-01 4.900507235498e-01 4.897545556756e-01
1.187500000000e-01 4.900330649459e-01 4.897371035083e-01
1.190000000000e-01 4.900154296820e-01 4.897196766636e-01
1.192500000000e-01 4.899978178108e-01 4.897022751847e-01
1.195000000000e-01 4.899802293854e-01 4.896848991144e-01
1.197500000000e-01 4.899626644587e-01 4.896675484955e-01
1.200000000000e-01 4.899451230834e-01 4.896502233710e-01
1.202500000000e-01 4.899276053124e-01 4.896329237835e-01
1.205000000000e-01 4.899101111984e-01 4.896156497757e-01
1.207500000000e-01 4.898926407941e-01 4.895984013903e-01
1.210000000000e-01 4.898751941521e-01 4.895811786698e-01
1.212500000000e-01 4.898577713249e-01 4.895639816567e-01
1.215000000000e-01 4.898403723652e-01 4.895468103934e-01
1.217500000000e-01 4.898229973253e-01 4.895296649224e-01
1.220000000000e-01 4.898056462576e-01 4.895125452858e-01
1.222500000000e-01 4.897883192146e-01 4.894954515261e-01
1.225000000000e-01 4.897710162485e-01 4.894783836852e-01
1.227500000000e-01 4.897537374116e-01 4.894613418054e-01
1.230000000000e-01 4.897364827561e-01 4.894443259286e-01
1.232500000000e-01 4.897192523340e-01 4.894273360970e-01
1.235000000000e-01 4.897020461976e-01 4.894103723523e-01
1.237500000000e-01 4.896848643988e-01 4.893934347365e-01
1.240000000000e-01 4.896677069896e-01 4.893765232914e-01
1.242500000000e-01 4.896505740219e-01 4.893596380586e-01
1.245000000000e-01 4.896334655477e-01 4.893427790798e-01
1.247500000000e-01 4.896163816186e-01 4.893259463967e-01
1.250000000000e-01 4.895993222864e-01 4.893091400508e-01
1.252500000000e-01 4.895822876029e-01 4.892923600835e-01
1.255000000000e-01 4.895652776197e-01 4.892756065362e-01
1.257500000000e-01 4.895482923883e-01 4.892588794503e-01
1.260000000000e-01 4.895313319603e-01 4.892421788670e-01
1.262500000000e-01 4.895143963871e-01 4.892255048276e-01
1.265000000000e-01 4.894974857202e-01 4.892088573732e-01
1.267500000000e-01 4.894806000109e-01 4.891922365449e-01
1.270000000000e-01 4.894637393105e-01 4.891756423836e-01
1.272500000000e-01 4.894469036702e-01 4.891590749304e-01
1.275000000000e-01 4.894300931412e-01 4.891425342261e-01
1.277500000000e-01 4.894133077746e-01 4.891260203115e-01
1.280000000000e-01 4.893965476215e-01 4.891095332273e-01
1.282500000000e-01 4.893798127328e-01 4.890930730143e-01
1.285000000000e-01 4.893631031595e-01 4.890766397131e-01
1.287500000000e-01 4.893464189526e-01 4.890602333642e-01
1.290000000000e-01 4.893297601627e-01 4.890438540080e-01
1.292500000000e-01 4.893131268407e-01 4.890275016851e-01
1.295000000000e-01 4.892965190372e-01 4.890111764357e-01
1.297500000000e-01 4.892799368029e-01 4.889948783001e-01
1.300000000000e-01 4.892633801884e-01 4.889786073186e-01
1.302500000000e-01 4.892468492441e-01 4.889623635313e-01
1.305000000000e-01 4.892303440206e-01 4.889461469782e-01
1.307500000000e-01 4.892138645682e-01 4.889299576994e-01
1.310000000000e-01 4.891974109372e-01 4.889137957349e-01
1.312500000000e-01 4.891809831779e-01 4.888976611244e-01
1.315000000000e-01 4.891645813406e-01 4.888815539079e-01
1.317500000000e-01 4.891482054753e-01 4.888654741250e-01
1.320000000000e-01 4.891318556321e-01 4.888494218155e-01
1.322500000000e-01 4.891155318611e-01 4.888333970189e-01
1.325000000000e-01 4.890992342121e-01 4.888173997748e-01
1.327500000000e-01 4.890829627352e-01 4.888014301227e-01
1.330000000000e-01 4.890667174801e-01 4.887854881019e-01
1.332500000000e-01 4.890504984965e-01 4.887695737518e-01
1.335000000000e-01 4.890343058342e-01 4.887536871117e-01
1.337500000000e-01 4.890181395428e-01 4.887378282207e-01
1.340000000000e-01 4.890019996719e-01 4.887219971180e-01
1.342500000000e-01 4.889858862709e-01 4.887061938427e-01
1.345000000000e-01 4.889697993894e-01 4.886904184337e-01
1.347500000000e-01 4.889537390766e-01 4.886746709300e-01
1.350000000000e-01 4.889377053819e-01 4.886589513704e-01
1.352500000000e-01 4.889216983546e-01 4.886432597937e-01
1.355000000000e-01 4.889057180437e-01 4.886275962386e-01
1.357500000000e-01 4.888897644984e-01 4.886119607438e-01
1.360000000000e-01 4.888738377678e-01 4.885963533479e-01
1.362500000000e-01 4.888579379008e-01 4.885807740893e-01
1.365000000000e-01 4.888420649463e-01 4.885652230066e-01
1.367500000000e-01 4.888262189532e-01 4.885497001380e-01
1.370000000000e-01 4.888103999703e-01 4.885342055219e-01
1.372500000000e-01 4.887946080462e-01 4.885187391965e-01
1.375000000000e-01 4.887788432296e-01 4.885033011999e-01
1.377500000000e-01 4.887631055690e-01 4.884878915704e-01
1.380000000000e-01 4.887473951130e-01 4.884725103458e-01
1.382500000000e-01 4.887317119100e-01 4.884571575641e-01
1.385000000000e-01 4.887160560084e-01 4.884418332633e-01
1.387500000000e-01 4.887004274564e-01 4.884265374811e-01
1.390000000000e-01 4.886848263022e-01 4.884112702552e-01
1.392500000000e-01 4.886692525942e-01 4.883960316234e-01
1.395000000000e-01 4.886537063802e-01 4.883808216233e-01
1.397500000000e-01 4.886381877083e-01 4.883656402923e-01
1.400000000000e-01 4.886226966265e-01 4.883504876679e-01
1.402500000000e-01 4.886072331827e-01 4.883353637875e-01
1.405000000000e-01 4.885917974247e-01 4.883202686885e-01
1.407500000000e-01 4.885763894001e-01 4.883052024081e-01
1.410000000000e-01 4.885610091567e-01 4.882901649834e-01
1.412500000000e-01 4.885456567421e-01 4.882751564515e-01
1.415000000000e-01 4.885303322037e-01 4.882601768496e-01
1.417500000000e-01 4.885150355891e-01 4.882452262145e-01
1.420000000000e-01 4.884997669455e-01 4.882303045831e-01
1.422500000000e-01 4.884845263203e-01 4.882154119923e-01
1.425000000000e-01 4.884693137608e-01 4.882005484787e-01
1.427500000000e-01 4.884541293141e-01 4.881857140792e-01
1.430000000000e-01 4.884389730273e-01 4.881709088302e-01
1.432500000000e-01 4.884238449473e-01 4.881561327683e-01
1.435000000000e-01 4.884087451212e-01 4.881413859300e-01
1.437500000000e-01 4.883936735958e-01 4.881266683517e-01
1.440000000000e-01 4.883786304180e-01 4.881119800696e-01
1.442500000000e-01 4.883636156343e-01 4.880973211200e-01
1.445000000000e-01 4.883486292915e-01 4.880826915391e-01
1.447500000000e-01 4.883336714361e-01 4.880680913630e-01
1.450000000000e-01 4.883187421146e-01 4.880535206277e-01
1.452500000000e-01 4.883038413735e-01 4.880389793691e-01
1.455000000000e-01 4.882889692591e-01 4.880244676231e-01
1.457500000000e-01 4.882741258177e-01 4.880099854256e-01
1.460000000000e-01 4.882593110954e-01 4.879955328123e-01
1.462500000000e-01 4.882445251384e-01 4.879811098188e-01
1.465000000000e-01 4.882297679928e-01 4.879667164807e-01
1.467500000000e-01 4.882150397044e-01 4.879523528335e-01
1.470000000000e-01 4.882003403192e-01 4.879380189127e-01
1.472500000000e-01 4.881856698831e-01 4.879237147536e-01
1.475000000000e-01 4.881710284416e-01 4.879094403916e-01
1.477500000000e-01 4.881564160406e-01 4.878951958618e-01
1.480000000000e-01 4.881418327255e-01 4.878809811995e-01
1.482500000000e-01 4.881272785420e-01 4.878667964396e-01
1.485000000000e-01 4.881127535353e-01 4.878526416172e-01
1.487500000000e-01 4.880982577509e-01 4.878385167671e-01
1.490000000000e-01 4.880837912341e-01 4.878244219244e-01
1.492500000000e-01 4.880693540300e-01 4.878103571236e-01
1.495000000000e-01 4.880549461837e-01 4.877963223996e-01
1.497500000000e-01 4.880405677404e-01 4.877823177870e-01
1.500000000000e-01 4.880262187448e-01 4.877683433202e-01
1.502500000000e-01 4.880118992420e-01 4.877543990339e-01
1.505000000000e-01 4.879976092767e-01 4.877404849624e-01
1.507500000000e-01 4.879833488936e-01 4.877266011400e-01
1.510000000000e-01 4.879691181374e-01 4.877127476010e-01
1.512500000000e-01 4.879549170527e-01 4.876989243795e-01
1.515000000000e-01 4.879407456838e-01 4.876851315098e-01
1.517500000000e-01 4.879266040753e-01 4.876713690257e-01
1.520000000000e-01 4.879124922714e-01 4.876576369614e-01
1.522500000000e-01 4.878984103163e-01 4.876439353506e-01
1.525000000000e-01 4.878843582543e-01 4.876302642271e-01
1.527500000000e-01 4.878703361293e-01 4.876166236248e-01
1.530000000000e-01 4.878563439855e-01 4.876030135772e-01
1.532500000000e-01 4.878423818666e-01 4.875894341179e-01
1.535000000000e-01 4.878284498166e-01 4.875758852804e-01
1.537500000000e-01 4.878145478791e-01 4.875623670983e-01
1.540000000000e-01 4.878006760978e-01 4.875488796047e-01
1.542500000000e-01 4.877868345164e-01 4.875354228331e-01
1.545000000000e-01 4.877730231782e-01 4.875219968165e-01
1.547500000000e-01 4.877592421268e-01 4.875086015882e-01
1.550000000000e-01 4.877454914054e-01 4.874952371812e-01
1.552500000000e-01 4.877317710573e-01 4.874819036284e-01
1.555000000000e-01 4.877180811257e-01 4.874686009628e-01
1.557500000000e-01 4.877044216536e-01 4.874553292172e-01
1.560000000000e-01 4.876907926840e-01 4.874420884243e-01
1.562500000000e-01 4.876771942599e-01 4.874288786168e-01
1.565000000000e-01 4.876636264241e-01 4.874156998273e-01
1.567500000000e-01 4.876500892192e-01 4.874025520883e-01
1.570000000000e-01 4.876365826881e-01 4.873894354323e-01
1.572500000000e-01 4.876231068731e-01 4.873763498915e-01
1.575000000000e-01 4.876096618169e-01 4.873632954984e-01
1.577500000000e-01 4.875962475619e-01 4.873502722851e-01
1.580000000000e-01 4.875828641502e-01 4.873372802837e-01
1.582500000000e-01 4.875695116242e-01 4.873243195264e-01
1.585000000000e-01 4.875561900261e-01 4.873113900450e-01
1.587500000000e-01 4.875428993977e-01 4.872984918715e-01
1.590000000000e-01 4.875296397813e-01 4.872856250377e-01
1.592500000000e-01 4.875164112185e-01 4.872727895753e-01
1.595000000000e-01 4.875032137512e-01 4.872599855161e-01
1.597500000000e-01 4.874900474211e-01 4.872472128916e-01
1.600000000000e-01 4.874769122699e-01 4.872344717334e-01
1.602500000000e-01 4.874638083390e-01 4.872217620728e-01
1.605000000000e-01 4.874507356699e-01 4.872090839412e-01
1.607500000000e-01 4.874376943040e-01 4.871964373700e-01
1.610000000000e-01 4.874246842825e-01 4.871838223903e-01
1.612500000000e-01 4.874117056466e-01 4.871712390332e-01
1.615000000000e-01 4.873987584374e-01 4.871586873298e-01
1.617500000000e-01 4.873858426958e-01 4.871461673111e-01
1.620000000000e-01 4.873729584629e-01 4.871336790079e-01
1.622500000000e-01 4.873601057794e-01 4.871212224511e-01
1.625000000000e-01 4.873472846861e-01 4.871087976714e-01
1.627500000000e-01 4.873344952236e-01 4.870964046995e-01
1.630000000000e-01 4.873217374324e-01 4.870840435659e-01
1.632500000000e-01 4.873090113530e-01 4.870717143011e-01
1.635000000000e-01 4.872963170257e-01 4.870594169356e-01
1.637500000000e-01 4.872836544910e-01 4.870471514997e-01
1.640000000000e-01 4.872710237889e-01 4.870349180237e-01
1.642500000000e-01 4.872584249595e-01 4.870227165377e-01
1.645000000000e-01 4.872458580429e-01 4.870105470719e-01
1.647500000000e-01 4.872333230790e-01 4.869984096562e-01
1.650000000000e-01 4.872208201076e-01 4.869863043207e-01
1.652500000000e-01 4.872083491684e-01 4.869742310952e-01
1.655000000000e-01 4.871959103011e-01 4.869621900095e-01
1.657500000000e-01 4.871835035451e-01 4.869501810933e-01
1.660000000000e-01 4.871711289401e-01 4.869382043762e-01
1.662500000000e-01 4.871587865253e-01 4.869262598878e-01
1.665000000000e-01 4.871464763400e-01 4.869143476575e-01
1.667500000000e-01 4.871341984233e-01 4.869024677148e-01
1.670000000000e-01 4.871219528144e-01 4.868906200890e-01
1.672500000000e-01 4.871097395523e-01 4.868788048092e-01
1.675000000000e-01 4.870975586758e-01 4.868670219047e-01
1.677500000000e-01 4.870854102238e-01 4.868552714045e-01
1.680000000000e-01 4.870732942350e-01 4.868435533377e-01
1.682500000000e-01 4.870612107479e-01 4.868318677330e-01
1.685000000000e-01 4.870491598011e-01 4.868202146194e-01
1.687500000000e-01 4.870371414330e-01 4.868085940256e-01
1.690000000000e-01 4.870251556820e-01 4.867970059803e-01
1.692500000000e-01 4.870132025863e-01 4.867854505121e-01
1.695000000000e-01 4.870012821840e-01 4.867739276494e-01
1.697500000000e-01 4.869893945131e-01 4.867624374208e-01
1.700000000000e-01 4.869775396117e-01 4.867509798546e-01
1.702500000000e-01 4.869657175175e-01 4.867395549789e-01
1.705000000000e-01 4.869539282684e-01 4.867281628222e-01
1.707500000000e-01 4.869421719020e-01 4.867168034123e-01
1.710000000000e-01 4.869304484557e-01 4.867054767774e-01
1.712500000000e-01 4.869187579672e-01 4.866941829455e-01
1.715000000000e-01 4.869071004739e-01 4.866829219443e-01
1.717500000000e-01 4.868954760128e-01 4.866716938017e-01
1.720000000000e-01 4.868838846214e-01 4.866604985453e-01
1.722500000000e-01 4.868723263365e-01 4.866493362029e-01
1.725000000000e-01 4.868608011952e-01 4.866382068019e-01
1.727500000000e-01 4.868493092345e-01 4.866271103697e-01
1.730000000000e-01 4.868378504910e-01 4.866160469339e-01
1.732500000000e-01 4.868264250014e-01 4.866050165216e-01
1.735000000000e-01 4.868150328024e-01 4.865940191601e-01
1.737500000000e-01 4.868036739305e-01 4.865830548766e-01
1.740000000000e-01 4.867923484220e-01 4.865721236980e-01
1.742500000000e-01 4.867810563132e-01 4.865612256514e-01
1.745000000000e-01 4.867697976403e-01 4.865503607636e-01
1.747500000000e-01 4.867585724395e-01 4.865395290615e-01
1.750000000000e-01 4.867473807467e-01 4.865287305717e-01
1.752500000000e-01 4.867362225978e-01 4.865179653209e-01
1.755000000000e-01 4.867250980286e-01 4.865072333358e-01
1.757500000000e-01 4.867140070747e-01 4.864965346427e-01
1.760000000000e-01 4.867029497719e-01 4.864858692680e-01
1.762500000000e-01 4.866919261556e-01 4.864752372382e-01
1.765000000000e-01 4.866809362612e-01 4.864646385793e-01
1.767500000000e-01 4.866699801240e-01 4.864540733176e-01
1.770000000000e-01 4.866590577791e-01 4.864435414791e-01
1.772500000000e-01 4.866481692618e-01 4.864330430898e-01
1.775000000000e-01 4.866373146069e-01 4.864225781757e-01
1.777500000000e-01 4.866264938493e-01 4.864121467625e-01
1.780000000000e-01 4.866157070239e-01 4.864017488759e-01
1.782500000000e-01 4.866049541654e-01 4.863913845417e-01
1.785000000000e-01 4.865942353082e-01 4.863810537855e-01
1.787500000000e-01 4.865835504870e-01 4.863707566326e-01
1.790000000000e-01 4.865728997360e-01 4.863604931085e-01
1.792500000000e-01 4.865622830896e-01 4.863502632385e-01
1.795000000000e-01 4.865517005818e-01 4.863400670479e-01
1.797500000000e-01 4.865411522470e-01 4.863299045618e-01
1.800000000000e-01 4.865306381188e-01 4.863197758054e-01
1.802500000000e-01 4.865201582314e-01 4.863096808035e-01
1.805000000000e-01 4.865097126183e-01 4.862996195811e-01
1.807500000000e-01 4.864993013133e-01 4.862895921631e-01
1.810000000000e-01 4.864889243499e-01 4.862795985741e-01
1.812500000000e-01 4.864785817615e-01 4.862696388388e-01
1.815000000000e-01 4.864682735816e-01 4.862597129819e-01
1.817500000000e-01 4.864579998433e-01 4.862498210277e-01
1.820000000000e-01 4.864477605799e-01 4.862399630007e-01
1.822500000000e-01 4.864375558242e-01 4.862301389253e-01
1.825000000000e-01 4.864273856093e-01 4.862203488256e-01
1.827500000000e-01 4.864172499680e-01 4.862105927259e-01
1.830000000000e-01 4.864071489330e-01 4.862008706501e-01
1.832500000000e-01 4.863970825368e-01 4.861911826223e-01
1.835000000000e-01 4.863870508122e-01 4.861815286664e-01
1.837500000000e-01 4.863770537913e-01 4.861719088062e-01
1.840000000000e-01 4.863670915065e-01 4.861623230655e-01
1.842500000000e-01 4.863571639901e-01 4.861527714678e-01
1.845000000000e-01 4.863472712741e-01 4.861432540368e-01
1.847500000000e-01 4.863374133904e-01 4.861337707960e-01
1.850000000000e-01 4.863275903709e-01 4.861243217687e-01
1.852500000000e-01 4.863178022475e-01 4.861149069782e-01
1.855000000000e-01 4.863080490517e-01 4.861055264478e-01
1.857500000000e-01 4.862983308152e-01 4.860961802007e-01
1.860000000000e-01 4.862886475693e-01 4.860868682598e-01
1.862500000000e-01 4.862789993454e-01 4.860775906483e-01
1.865000000000e-01 4.862693861747e-01 4.860683473888e-01
1.867500000000e-01 4.862598080883e-01 4.860591385044e-01
1.870000000000e-01 4.862502651173e-01 4.860499640176e-01
1.872500000000e-01 4.862407572926e-01 4.860408239512e-01
1.875000000000e-01 4.862312846449e-01 4.860317183277e-01
1.877500000000e-01 4.862218472051e-01 4.860226471695e-01
1.880000000000e-01 4.862124450035e-01 4.860136104990e-01
1.882500000000e-01 4.862030780707e-01 4.860046083385e-01
1.885000000000e-01 4.861937464370e-01 4.859956407103e-01
1.887500000000e-01 4.861844501328e-01 4.859867076365e-01
1.890000000000e-01 4.861751891882e-01 4.859778091390e-01
1.892500000000e-01 4.861659636331e-01 4.859689452399e-01
1.895000000000e-01 4.861567734976e-01 4.859601159611e-01
1.897500000000e-01 4.861476188114e-01 4.859513213243e-01
1.900000000000e-01 4.861384996042e-01 4.859425613511e-01
1.902500000000e-01 4.861294159057e-01 4.859338360634e-01
1.905000000000e-01 4.861203677453e-01 4.859251454825e-01
1.907500000000e-01 4.861113551525e-01 4.859164896298e-01
1.910000000000e-01 4.861023781564e-01 4.859078685269e-01
1.912500000000e-01 4.860934367862e-01 4.858992821949e-01
1.915000000000e-01 4.860845310710e-01 4.858907306550e-01
1.917500000000e-01 4.860756610396e-01 4.858822139283e-01
1.920000000000e-01 4.860668267211e-01 4.858737320358e-01
1.922500000000e-01 4.860580281439e-01 4.858652849986e-01
1.925000000000e-01 4.860492653368e-01 4.858568728373e-01
1.927500000000e-01 4.860405383282e-01 4.858484955728e-01
1.930000000000e-01 4.860318471466e-01 4.858401532257e-01
1.932500000000e-01 4.860231918201e-01 4.858318458166e-01
1.935000000000e-01 4.860145723769e-01 4.858235733660e-01
1.937500000000e-01 4.860059888451e-01 4.858153358944e-01
1.940000000000e-01 4.859974412525e-01 4.858071334220e-01
1.942500000000e-01 4.859889296271e-01 4.857989659691e-01
1.945000000000e-01 4.859804539965e-01 4.857908335558e-01
1.947500000000e-01 4.859720143884e-01 4.857827362023e-01
1.950000000000e-01 4.859636108300e-01 4.857746739284e-01
1.952500000000e-01 4.859552433490e-01 4.857666467541e-01
1.955000000000e-01 4.859469119724e-01 4.857586546992e-01
1.957500000000e-01 4.859386167275e-01 4.857506977834e-01
1.960000000000e-01 4.859303576413e-01 4.857427760263e-01
1.962500000000e-01 4.859221347407e-01 4.857348894475e-01
1.965000000000e-01 4.859139480524e-01 4.857270380665e-01
1.967500000000e-01 4.859057976032e-01 4.857192219026e-01
1.970000000000e-01 4.858976834197e-01 4.857114409750e-01
1.972500000000e-01 4.858896055282e-01 4.857036953031e-01
1.975000000000e-01 4.858815639552e-01 4.856959849059e-01
1.977500000000e-01 4.858735587268e-01 4.856883098024e-01
1.980000000000e-01 4.858655898692e-01 4.856806700116e-01
1.982500000000e-01 4.858576574084e-01 4.856730655523e-01
1.985000000000e-01 4.858497613703e-01 4.856654964433e-01
1.987500000000e-01 4.858419017806e-01 4.856579627033e-01
1.990000000000e-01 4.858340786650e-01 4.856504643508e-01
1.992500000000e-01 4.858262920490e-01 4.856430014043e-01
1.995000000000e-01 4.858185419580e-01 4.856355738824e-01
1.997500000000e-01 4.858108284175e-01 4.856281818032e-01
2.000000000000e-01 4.858031514525e-01 4.856208251851e-01
2.002500000000e-01 4.857955110881e-01 4.856135040461e-01
2.005000000000e-01 4.857879073493e-01 4.856062184044e-01
2.007500000000e-01 4.857803402609e-01 4.855989682779e-01
2.010000000000e-01 4.857728098477e-01 4.855917536845e-01
2.012500000000e-01 4.857653161343e-01 4.855845746421e-01
2.015000000000e-01 4.857578591451e-01 4.855774311683e-01
2.017500000000e-01 4.857504389046e-01 4.855703232807e-01
2.020000000000e-01 4.857430554370e-01 4.855632509969e-01
2.022500000000e-01 4.857357087665e-01 4.855562143344e-01
2.025000000000e-01 4.857283989171e-01 4.855492133105e-01
2.027500000000e-01 4.857211259126e-01 4.855422479424e-01
2.030000000000e-01 4.857138897770e-01 4.855353182474e-01
2.032500000000e-01 4.857066905338e-01 4.855284242426e-01
2.035000000000e-01 4.856995282067e-01 4.855215659450e-01
2.037500000000e-01 4.856924028190e-01 4.855147433714e-01
2.040000000000e-01 4.856853143941e-01 4.855079565388e-01
2.042500000000e-01 4.856782629553e-01 4.855012054639e-01
2.045000000000e-01 4.856712485255e-01 4.854944901632e-01
2.047500000000e-01 4.856642711279e-01 4.854878106535e-01
2.050000000000e-01 4.856573307851e-01 4.854811669512e-01
2.052500000000e-01 4.856504275200e-01 4.854745590727e-01
2.055000000000e-01 4.856435613551e-01 4.854679870342e-01
2.057500000000e-01 4.856367323130e-01 4.854614508521e-01
2.060000000000e-01 4.856299404161e-01 4.854549505423e-01
2.062500000000e-01 4.856231856865e-01 4.854484861211e-01
2.065000000000e-01 4.856164681465e-01 4.854420576042e-01
2.067500000000e-01 4.856097878181e-01 4.854356650076e-01
2.070000000000e-01 4.856031447231e-01 4.854293083471e-01
2.072500000000e-01 4.855965388833e-01 4.854229876383e-01
2.075000000000e-01 4.855899703205e-01 4.854167028968e-01
2.077500000000e-01 4.855834390562e-01 4.854104541382e-01
2.080000000000e-01 4.855769451117e-01 4.854042413778e-01
2.082500000000e-01 4.855704885084e-01 4.853980646310e-01
2.085000000000e-01 4.855640692675e-01 4.853919239130e-01
2.087500000000e-01 4.855576874100e-01 4.853858192390e-01
2.090000000000e-01 4.855513429569e-01 4.853797506241e-01
2.092500000000e-01 4.855450359290e-01 4.853737180831e-01
2.095000000000e-01 4.855387663470e-01 4.853677216311e-01
2.097500000000e-01 4.855325342315e-01 4.853617612827e-01
2.100000000000e-01 4.855263396029e-01 4.853558370527e-01
2.102500000000e-01 4.855201824816e-01 4.853499489558e-01
2.105000000000e-01 4.855140628879e-01 4.853440970064e-01
2.107500000000e-01 4.855079808417e-01 4.853382812190e-01
2.110000000000e-01 4.855019363632e-01 4.853325016079e-01
2.112500000000e-01 4.854959294721e-01 4.853267581874e-01
2.115000000000e-01 4.854899601882e-01 4.853210509717e-01
2.117500000000e-01 4.854840285311e-01 4.853153799748e-01
2.120000000000e-01 4.854781345203e-01 4.853097452108e-01
2.122500000000e-01 4.854722781752e-01 4.853041466935e-01
2.125000000000e-01 4.854664595150e-01 4.852985844368e-01
2.127500000000e-01 4.854606785588e-01 4.852930584543e-01
2.130000000000e-01 4.854549353257e-01 4.852875687598e-01
2.132500000000e-01 4.854492298346e-01 4.852821153667e-01
2.135000000000e-01 4.854435621042e-01 4.852766982885e-01
2.137500000000e-01 4.854379321531e-01 4.852713175387e-01
2.140000000000e-01 4.854323399999e-01 4.852659731303e-01
2.142500000000e-01 4.854267856629e-01 4.852606650768e-01
2.145000000000e-01 4.854212691605e-01 4.852553933910e-01
2.147500000000e-01 4.854157905108e-01 4.852501580862e-01
2.150000000000e-01 4.854103497318e-01 4.852449591751e-01
2.152500000000e-01 4.854049468414e-01 4.852397966706e-01
2.155000000000e-01 4.853995818574e-01 4.852346705854e-01
2.157500000000e-01 4.853942547975e-01 4.852295809322e-01
2.160000000000e-01 4.853889656792e-01 4.852245277235e-01
2.162500000000e-01 4.853837145200e-01 4.852195109719e-01
2.165000000000e-01 4.853785013370e-01 4.852145306897e-01
2.167500000000e-01 4.853733261475e-01 4.852095868891e-01
2.170000000000e-01 4.853681889686e-01 4.852046795824e-01
2.172500000000e-01 4.853630898170e-01 4.851998087816e-01
2.175000000000e-01 4.853580287097e-01 4.851949744989e-01
2.177500000000e-01 4.853530056634e-01 4.851901767461e-01
2.180000000000e-01 4.853480206945e-01 4.851854155351e-01
2.182500000000e-01 4.853430738195e-01 4.851806908776e-01
2.185000000000e-01 4.853381650546e-01 4.851760027853e-01
2.187500000000e-01 4.853332944162e-01 4.851713512697e-01
2.190000000000e-01 4.853284619201e-01 4.851667363423e-01
2.192500000000e-01 4.853236675824e-01 4.851621580145e-01
2.195000000000e-01 4.853189114188e-01 4.851576162976e-01
2.197500000000e-01 4.853141934451e-01 4.851531112028e-01
2.200000000000e-01 4.853095136767e-01 4.851486427413e-01
2.202500000000e-01 4.853048721292e-01 4.851442109240e-01
2.205000000000e-01 4.853002688178e-01 4.851398157619e-01
2.207500000000e-01 4.852957037577e-01 4.851354572658e-01
2.210000000000e-01 4.852911769640e-01 4.851311354465e-01
2.212500000000e-01 4.852866884515e-01 4.851268503146e-01
2.215000000000e-01 4.852822382352e-01 4.851226018808e-01
2.217500000000e-01 4.852778263296e-01 4.851183901554e-01
2.220000000000e-01 4.852734527494e-01 4.851142151490e-01
2.222500000000e-01 4.852691175089e-01 4.851100768717e-01
2.225000000000e-01 4.852648206225e-01 4.851059753338e-01
2.227500000000e-01 4.852605621044e-01 4.851019105455e-01
2.230000000000e-01 4.852563419686e-01 4.850978825167e-01
2.232500000000e-01 4.852521602290e-01 4.850938912575e-01
2.235000000000e-01 4.852480168995e-01 4.850899367775e-01
2.237500000000e-01 4.852439119937e-01 4.850860190867e-01
2.240000000000e-01 4.852398455251e-01 4.850821381946e-01
2.242500000000e-01 4.852358175073e-01 4.850782941109e-01
2.245000000000e-01 4.852318279535e-01 4.850744868450e-01
2.247500000000e-01 4.852278768768e-01 4.850707164063e-01
2.250000000000e-01 4.852239642904e-01 4.850669828041e-01
2.252500000000e-01 4.852200902071e-01 4.850632860477e-01
2.255000000000e-01 4.852162546397e-01 4.850596261461e-01
2.257500000000e-01 4.852124576010e-01 4.850560031084e-01
2.260000000000e-01 4.852086991034e-01 4.850524169436e-01
2.262500000000e-01 4.852049791594e-01 4.850488676604e-01
2.265000000000e-01 4.852012977812e-01 4.850453552676e-01
2.267500000000e-01 4.851976549811e-01 4.850418797740e-01
2.270000000000e-01 4.851940507710e-01 4.850384411880e-01
2.272500000000e-01 4.851904851629e-01 4.850350395182e-01
2.275000000000e-01 4.851869581686e-01 4.850316747729e-01
2.277500000000e-01 4.851834697997e-01 4.850283469605e-01
2.280000000000e-01 4.851800200677e-01 4.850250560892e-01
2.282500000000e-01 4.851766089840e-01 4.850218021670e-01
2.285000000000e-01 4.851732365600e-01 4.850185852021e-01
2.287500000000e-01 4.851699028067e-01 4.850154052023e-01
2.290000000000e-01 4.851666077353e-01 4.850122621755e-01
2.292500000000e-01 4.851633513565e-01 4.850091561294e-01
2.295000000000e-01 4.851601336812e-01 4.850060870718e-01
2.297500000000e-01 4.851569547200e-01 4.850030550102e-01
2.300000000000e-01 4.851538144833e-01 4.850000599520e-01
2.302500000000e-01 4.851507129817e-01 4.849971019047e-01
2.305000000000e-01 4.851476502253e-01 4.849941808756e-01
2.307500000000e-01 4.851446262243e-01 4.849912968718e-01
2.310000000000e-01 4.851416409887e-01 4.849884499005e-01
2.312500000000e-01 4.851386945283e-01 4.849856399687e-01
2.315000000000e-01 4.851357868530e-01 4.849828670834e-01
2.317500000000e-01 4.851329179722e-01 4.849801312513e-01
2.320000000000e-01 4.851300878956e-01 4.849774324793e-01
2.322500000000e-01 4.851272966325e-01 4.849747707739e-01
2.325000000000e-01 4.851245441920e-01 4.849721461419e-01
2.327500000000e-01 4.851218305834e-01 4.849695585895e-01
2.330000000000e-01 4.851191558156e-01 4.849670081233e-01
2.332500000000e-01 4.851165198974e-01 4.849644947495e-01
2.335000000000e-01 4.851139228376e-01 4.849620184743e-01
2.337500000000e-01 4.851113646448e-01 4.849595793038e-01
2.340000000000e-01 4.851088453274e-01 4.849571772441e-01
2.342500000000e-01 4.851063648938e-01 4.849548123010e-01
2.345000000000e-01 4.851039233522e-01 4.849524844805e-01
2.347500000000e-01 4.851015207107e-01 4.849501937882e-01
2.350000000000e-01 4.850991569771e-01 4.849479402298e-01
2.352500000000e-01 4.850968321594e-01 4.849457238108e-01
2.355000000000e-01 4.850945462653e-01 4.849435445368e-01
2.357500000000e-01 4.850922993023e-01 4.849414024131e-01
2.360000000000e-01 4.850900912778e-01 4.849392974450e-01
2.362500000000e-01 4.850879221992e-01 4.849372296377e-01
2.365000000000e-01 4.850857920736e-01 4.849351989962e-01
2.367500000000e-01 4.850837009081e-01 4.849332055257e-01
2.370000000000e-01 4.850816487097e-01 4.849312492310e-01
2.372500000000e-01 4.850796354850e-01 4.849293301169e-01
2.375000000000e-01 4.850776612409e-01 4.849274481882e-01
2.377500000000e-01 4.850757259838e-01 4.849256034495e-01
2.380000000000e-01 4.850738297201e-01 4.849237959054e-01
2.382500000000e-01 4.850719724561e-01 4.849220255604e-01
2.385000000000e-01 4.850701541980e-01 4.849202924187e-01
2.387500000000e-01 4.850683749518e-01 4.849185964847e-01
2.390000000000e-01 4.850666347234e-01 4.849169377626e-01
2.392500000000e-01 4.850649335185e-01 4.849153162565e-01
2.395000000000e-01 4.850632713428e-01 4.849137319703e-01
2.397500000000e-01 4.850616482018e-01 4.849121849079e-01
2.400000000000e-01 4.850600641008e-01 4.849106750733e-01
2.402500000000e-01 4.850585190452e-01 4.849092024700e-01
2.405000000000e-01 4.850570130400e-01 4.849077671018e-01
2.407500000000e-01 4.850555460902e-01 4.849063689722e-01
2.410000000000e-01 4.850541182007e-01 4.849050080846e-01
2.412500000000e-01 4.850527293762e-01 4.849036844425e-01
2.415000000000e-01 4.850513796213e-01 4.849023980489e-01
2.417500000000e-01 4.850500689405e-01 4.849011489072e-01
2.420000000000e-01 4.850487973382e-01 4.848999370204e-01
2.422500000000e-01 4.850475648185e-01 4.848987623916e-01
2.425000000000e-01 4.850463713855e-01 4.848976250235e-01
2.427500000000e-01 4.850452170433e-01 4.848965249190e-01
2.430000000000e-01 4.850441017955e-01 4.848954620809e-01
2.432500000000e-01 4.850430256459e-01 4.848944365117e-01
2.435000000000e-01 4.850419885981e-01 4.848934482139e-01
2.437500000000e-01 4.850409906555e-01 4.848924971901e-01
2.440000000000e-01 4.850400318214e-01 4.848915834426e-01
2.442500000000e-01 4.850391120991e-01 4.848907069736e-01
2.445000000000e-01 4.850382314914e-01 4.848898677852e-01
2.447500000000e-01 4.850373900014e-01 4.848890658796e-01
2.450000000000e-01 4.850365876319e-01 4.848883012587e-01
2.452500000000e-01 4.850358243855e-01 4.848875739245e-01
2.455000000000e-01 4.850351002648e-01 4.848868838786e-01
2.457500000000e-01 4.850344152720e-01 4.848862311229e-01
2.460000000000e-01 4.850337694096e-01 4.848856156589e-01
2.462500000000e-01 4.850331626796e-01 4.848850374881e-01
2.465000000000e-01 4.850325950841e-01 4.848844966120e-01
2.467500000000e-01 4.850320666249e-01 4.848839930319e-01
2.470000000000e-01 4.850315773038e-01 4.848835267490e-01
2.472500000000e-01 4.850311271225e-01 4.848830977645e-01
2.475000000000e-01 4.850307160823e-01 4.848827060795e-01
2.477500000000e-01 4.850303441848e-01 4.848823516949e-01
2.480000000000e-01 4.850300114310e-01 4.848820346116e-01
2.482500000000e-01 4.850297178221e-01 4.848817548304e-01
2.485000000000e-01 4.850294633591e-01 4.848815123519e-01
2.487500000000e-01 4.850292480429e-01 4.848813071768e-01
2.490000000000e-01 4.850290718740e-01 4.848811393056e-01
2.492500000000e-01 4.850289348533e-01 4.848810087387e-01
2.495000000000e-01 4.850288369809e-01 4.848809154764e-01
2.497500000000e-01 4.850287782574e-01 4.848808595189e-01
2.500000000000e-01 4.850287586829e-01 4.848808408664e-01
2.502500000000e-01 4.850287782574e-01 4.848808595189e-01
2.505000000000e-01 4.850288369809e-01 4.848809154764e-01
2.507500000000e-01 4.850289348533e-01 4.848810087387e-01
2.510000000000e-01 4.850290718741e-01 4.848811393056e-01
2.512500000000e-01 4.850292480429e-01 4.848813071768e-01
2.515000000000e-01 4.850294633591e-01 4.848815123519e-01
2.517500000000e-01 4.850297178221e-01 4.848817548304e-01
2.520000000000e-01 4.850300114310e-01 4.848820346116e-01
2.522500000000e-01 4.850303441848e-01 4.848823516949e-01
2.525000000000e-01 4.850307160823e-01 4.848827060795e-01
2.527500000000e-01 4.850311271225e-01 4.848830977645e-01
2.530000000000e-01 4.850315773038e-01 4.848835267490e-01
2.532500000000e-01 4.850320666249e-01 4.848839930319e-01
2.535000000000e-01 4.850325950841e-01 4.848844966120e-01
2.537500000000e-01 4.850331626796e-01 4.848850374881e-01
2.540000000000e-01 4.850337694096e-01 4.848856156589e-01
2.542500000000e-01 4.850344152720e-01 4.848862311229e-01
2.545000000000e-01 4.850351002648e-01 4.848868838786e-01
2.547500000000e-01 4.850358243855e-01 4.848875739245e-01
2.550000000000e-01 4.850365876319e-01 4.848883012587e-01
2.552500000000e-01 4.850373900015e-01 4.848890658796e-01
2.555000000000e-01 4.850382314914e-01 4.848898677852e-01
2.557500000000e-01 4.850391120991e-01 4.848907069736e-01
2.560000000000e-01 4.850400318215e-01 4.848915834426e-01
2.562500000000e-01 4.850409906555e-01 4.848924971901e-01
2.565000000000e-01 4.850419885981e-01 4.848934482139e-01
2.567500000000e-01 4.850430256459e-01 4.848944365117e-01
2.570000000000e-01 4.850441017955e-01 4.848954620809e-01
2.572500000000e-01 4.850452170433e-01 4.848965249190e-01
2.575000000000e-01 4.850463713855e-01 4.848976250235e-01
2.577500000000e-01 4.850475648185e-01 4.848987623916e-01
2.580000000000e-01 4.850487973382e-01 4.848999370204e-01
2.582500000000e-01 4.850500689406e-01 4.849011489072e-01
2.585000000000e-01 4.850513796213e-01 4.849023980489e-01
2.587500000000e-01 4.850527293762e-01 4.849036844425e-01
2.590000000000e-01 4.850541182007e-01 4.849050080846e-01
2.592500000000e-01 4.850555460902e-01 4.849063689722e-01
2.595000000000e-01 4.850570130400e-01 4.849077671018e-01
2.597500000000e-01 4.850585190452e-01 4.849092024700e-01
2.600000000000e-01 4.850600641008e-01 4.849106750733e-01
2.602500000000e-01 4.850616482017e-01 4.849121849079e-01
2.605000000000e-01 4.850632713427e-01 4.849137319703e-01
2.607500000000e-01 4.850649335184e-01 4.849153162565e-01
2.610000000000e-01 4.850666347233e-01 4.849169377626e-01
2.612500000000e-01 4.850683749518e-01 4.849185964847e-01
2.615000000000e-01 4.850701541980e-01 4.849202924187e-01
2.617500000000e-01 4.850719724561e-01 4.849220255604e-01
2.620000000000e-01 4.850738297201e-01 4.849237959054e-01
2.622500000000e-01 4.850757259838e-01 4.849256034495e-01
2.625000000000e-01 4.850776612409e-01 4.849274481882e-01
2.627500000000e-01 4.850796354850e-01 4.849293301169e-01
2.630000000000e-01 4.850816487097e-01 4.849312492310e-01
2.632500000000e-01 4.850837009081e-01 4.849332055257e-01
2.635000000000e-01 4.850857920736e-01 4.849351989962e-01
2.637500000000e-01 4.850879221992e-01 4.849372296377e-01
2.640000000000e-01 4.850900912778e-01 4.849392974450e-01
2.642500000000e-01 4.850922993023e-01 4.849414024131e-01
2.645000000000e-01 4.850945462653e-01 4.849435445368e-01
2.647500000000e-01 4.850968321595e-01 4.849457238108e-01
2.650000000000e-01 4.850991569772e-01 4.849479402298e-01
2.652500000000e-01 4.851015207107e-01 4.849501937882e-01
2.655000000000e-01 4.851039233522e-01 4.849524844805e-01
2.657500000000e-01 4.851063648938e-01 4.849548123010e-01
2.660000000000e-01 4.851088453274e-01 4.849571772441e-01
2.662500000000e-01 4.851113646448e-01 4.849595793038e-01
2.665000000000e-01 4.851139228377e-01 4.849620184743e-01
2.667500000000e-01 4.851165198974e-01 4.849644947495e-01
2.670000000000e-01 4.851191558156e-01 4.849670081233e-01
2.672500000000e-01 4.851218305834e-01 4.849695585895e-01
2.675000000000e-01 4.851245441920e-01 4.849721461419e-01
2.677500000000e-01 4.851272966325e-01 4.849747707739e-01
2.680000000000e-01 4.851300878956e-01 4.849774324793e-01
2.682500000000e-01 4.851329179722e-01 4.849801312513e-01
2.685000000000e-01 4.851357868530e-01 4.849828670834e-01
2.687500000000e-01 4.851386945284e-01 4.849856399687e-01
2.690000000000e-01 4.851416409887e-01 4.849884499005e-01
2.692500000000e-01 4.851446262243e-01 4.849912968718e-01
2.695000000000e-01 4.851476502253e-01 4.849941808756e-01
2.697500000000e-01 4.851507129817e-01 4.849971019047e-01
2.700000000000e-01 4.851538144833e-01 4.850000599520e-01
2.702500000000e-01 4.851569547200e-01 4.850030550102e-01
2.705000000000e-01 4.851601336812e-01 4.850060870718e-01
2.707500000000e-01 4.851633513565e-01 4.850091561294e-01
2.710000000000e-01 4.851666077353e-01 4.850122621755e-01
2.712500000000e-01 4.851699028067e-01 4.850154052023e-01
2.715000000000e-01 4.851732365600e-01 4.850185852021e-01
2.717500000000e-01 4.851766089840e-01 4.850218021670e-01
2.720000000000e-01 4.851800200676e-01 4.850250560892e-01
2.722500000000e-01 4.851834697996e-01 4.850283469605e-01
2.725000000000e-01 4.851869581686e-01 4.850316747729e-01
2.727500000000e-01 4.851904851629e-01 4.850350395182e-01
2.730000000000e-01 4.851940507710e-01 4.850384411880e-01
2.732500000000e-01 4.851976549811e-01 4.850418797740e-01
2.735000000000e-01 4.852012977812e-01 4.850453552676e-01
2.737500000000e-01 4.852049791594e-01 4.850488676604e-01
2.740000000000e-01 4.852086991034e-01 4.850524169436e-01
2.742500000000e-01 4.852124576010e-01 4.850560031084e-01
2.745000000000e-01 4.852162546397e-01 4.850596261461e-01
2.747500000000e-01 4.852200902071e-01 4.850632860477e-01
2.750000000000e-01 4.852239642904e-01 4.850669828041e-01
2.752500000000e-01 4.852278768768e-01 4.850707164063e-01
2.755000000000e-01 4.852318279535e-01 4.850744868450e-01
2.757500000000e-01 4.852358175073e-01 4.850782941109e-01
2.760000000000e-01 4.852398455252e-01 4.850821381946e-01
2.762500000000e-01 4.852439119937e-01 4.850860190867e-01
2.765000000000e-01 4.852480168995e-01 4.850899367775e-01
2.767500000000e-01 4.852521602290e-01 4.850938912575e-01
2.770000000000e-01 4.852563419686e-01 4.850978825167e-01
2.772500000000e-01 4.852605621044e-01 4.851019105455e-01
2.775000000000e-01 4.852648206225e-01 4.851059753338e-01
2.777500000000e-01 4.852691175089e-01 4.851100768717e-01
2.780000000000e-01 4.852734527494e-01 4.851142151490e-01
2.782500000000e-01 4.852778263296e-01 4.851183901554e-01
2.785000000000e-01 4.852822382352e-01 4.851226018808e-01
2.787500000000e-01 4.852866884515e-01 4.851268503146e-01
2.790000000000e-01 4.852911769640e-01 4.851311354465e-01
2.792500000000e-01 4.852957037577e-01 4.851354572658e-01
2.795000000000e-01 4.853002688178e-01 4.851398157619e-01
2.797500000000e-01 4.853048721292e-01 4.851442109240e-01
2.800000000000e-01 4.853095136767e-01 4.851486427413e-01
2.802500000000e-01 4.853141934451e-01 4.851531112028e-01
2.805000000000e-01 4.853189114188e-01 4.851576162976e-01
2.807500000000e-01 4.853236675824e-01 4.851621580145e-01
2.810000000000e-01 4.853284619201e-01 4.851667363423e-01
2.812500000000e-01 4.853332944161e-01 4.851713512697e-01
2.815000000000e-01 4.853381650546e-01 4.851760027853e-01
2.817500000000e-01 4.853430738195e-01 4.851806908776e-01
2.820000000000e-01 4.853480206945e-01 4.851854155351e-01
2.822500000000e-01 4.853530056634e-01 4.851901767461e-01
2.825000000000e-01 4.853580287098e-01 4.851949744989e-01
2.827500000000e-01 4.853630898170e-01 4.851998087816e-01
2.830000000000e-01 4.853681889686e-01 4.852046795824e-01
2.832500000000e-01 4.853733261475e-01 4.852095868891e-01
2.835000000000e-01 4.853785013370e-01 4.852145306897e-01
2.837500000000e-01 4.853837145200e-01 4.852195109719e-01
2.840000000000e-01 4.853889656793e-01 4.852245277235e-01
2.842500000000e-01 4.853942547976e-01 4.852295809322e-01
2.845000000000e-01 4.853995818574e-01 4.852346705854e-01
2.847500000000e-01 4.854049468414e-01 4.852397966706e-01
2.850000000000e-01 4.854103497318e-01 4.852449591751e-01
2.852500000000e-01 4.854157905108e-01 4.852501580862e-01
2.855000000000e-01 4.854212691605e-01 4.852553933910e-01
2.857500000000e-01 4.854267856629e-01 4.852606650768e-01
2.860000000000e-01 4.854323399999e-01 4.852659731303e-01
2.862500000000e-01 4.854379321531e-01 4.852713175387e-01
2.865000000000e-01 4.854435621042e-01 4.852766982885e-01
2.867500000000e-01 4.854492298346e-01 4.852821153667e-01
2.870000000000e-01 4.854549353257e-01 4.852875687598e-01
2.872500000000e-01 4.854606785588e-01 4.852930584543e-01
2.875000000000e-01 4.854664595150e-01 4.852985844368e-01
2.877500000000e-01 4.854722781752e-01 4.853041466935e-01
2.880000000000e-01 4.854781345203e-01 4.853097452108e-01
2.882500000000e-01 4.854840285311e-01 4.853153799748e-01
2.885000000000e-01 4.854899601882e-01 4.853210509717e-01
2.887500000000e-01 4.854959294721e-01 4.853267581874e-01
2.890000000000e-01 4.855019363632e-01 4.853325016079e-01
2.892500000000e-01 4.855079808417e-01 4.853382812190e-01
2.895000000000e-01 4.855140628879e-01 4.853440970064e-01
2.897500000000e-01 4.855201824816e-01 4.853499489558e-01
2.900000000000e-01 4.855263396029e-01 4.853558370527e-01
2.902500000000e-01 4.855325342314e-01 4.853617612827e-01
2.905000000000e-01 4.855387663470e-01 4.853677216311e-01
2.907500000000e-01 4.855450359290e-01 4.853737180831e-01
2.910000000000e-01 4.855513429569e-01 4.853797506241e-01
2.912500000000e-01 4.855576874100e-01 4.853858192390e-01
2.915000000000e-01 4.855640692675e-01 4.853919239130e-01
2.917500000000e-01 4.855704885084e-01 4.853980646310e-01
2.920000000000e-01 4.855769451117e-01 4.854042413778e-01
2.922500000000e-01 4.855834390562e-01 4.854104541382e-01
2.925000000000e-01 4.855899703205e-01 4.854167028968e-01
2.927500000000e-01 4.855965388833e-01 4.854229876383e-01
2.930000000000e-01 4.856031447231e-01 4.854293083471e-01
2.932500000000e-01 4.856097878181e-01 4.854356650076e-01
2.935000000000e-01 4.856164681465e-01 4.854420576042e-01
2.937500000000e-01 4.856231856865e-01 4.854484861211e-01
2.940000000000e-01 4.856299404161e-01 4.854549505423e-01
2.942500000000e-01 4.856367323130e-01 4.854614508521e-01
2.945000000000e-01 4.856435613551e-01 4.854679870342e-01
2.947500000000e-01 4.856504275200e-01 4.854745590727e-01
2.950000000000e-01 4.856573307851e-01 4.854811669512e-01
2.952500000000e-01 4.856642711279e-01 4.854878106535e-01
2.955000000000e-01 4.856712485256e-01 4.854944901632e-01
2.957500000000e-01 4.856782629553e-01 4.855012054639e-01
2.960000000000e-01 4.856853143942e-01 4.855079565388e-01
2.962500000000e-01 4.856924028190e-01 4.855147433714e-01
2.965000000000e-01 4.856995282067e-01 4.855215659450e-01
2.967500000000e-01 4.857066905338e-01 4.855284242426e-01
2.970000000000e-01 4.857138897770e-01 4.855353182474e-01
2.972500000000e-01 4.857211259126e-01 4.855422479424e-01
2.975000000000e-01 4.857283989171e-01 4.855492133105e-01
2.977500000000e-01 4.857357087665e-01 4.855562143344e-01
2.980000000000e-01 4.857430554370e-01 4.855632509969e-01
2.982500000000e-01 4.857504389046e-01 4.855703232807e-01
2.985000000000e-01 4.857578591451e-01 4.855774311683e-01
2.987500000000e-01 4.857653161343e-01 4.855845746421e-01
2.990000000000e-01 4.857728098477e-01 4.855917536845e-01
2.992500000000e-01 4.857803402609e-01 4.855989682779e-01
2.995000000000e-01 4.857879073493e-01 4.856062184044e-01
2.997500000000e-01 4.857955110881e-01 4.856135040461e-01
3.000000000000e-01 4.858031514525e-01 4.856208251851e-01
3.002500000000e-01 4.858108284175e-01 4.856281818032e-01
3.005000000000e-01 4.858185419581e-01 4.856355738824e-01
3.007500000000e-01 4.858262920490e-01 4.856430014043e-01
3.010000000000e-01 4.858340786650e-01 4.856504643508e-01
3.012500000000e-01 4.858419017806e-01 4.856579627033e-01
3.015000000000e-01 4.858497613703e-01 4.856654964433e-01
3.017500000000e-01 4.858576574084e-01 4.856730655523e-01
3.020000000000e-01 4.858655898693e-01 4.856806700116e-01
3.022500000000e-01 4.858735587268e-01 4.856883098024e-01
3.025000000000e-01 4.858815639552e-01 4.856959849059e-01
3.027500000000e-01 4.858896055282e-01 4.857036953031e-01
3.030000000000e-01 4.858976834197e-01 4.857114409750e-01
3.032500000000e-01 4.859057976032e-01 4.857192219026e-01
3.035000000000e-01 4.859139480524e-01 4.857270380665e-01
3.037500000000e-01 4.859221347407e-01 4.857348894475e-01
3.040000000000e-01 4.859303576413e-01 4.857427760263e-01
3.042500000000e-01 4.859386167275e-01 4.857506977834e-01
3.045000000000e-01 4.859469119725e-01 4.857586546992e-01
3.047500000000e-01 4.859552433490e-01 4.857666467541e-01
3.050000000000e-01 4.859636108301e-01 4.857746739284e-01
3.052500000000e-01 4.859720143883e-01 4.857827362023e-01
3.055000000000e-01 4.859804539965e-01 4.857908335558e-01
3.057500000000e-01 4.859889296271e-01 4.857989659691e-01
3.060000000000e-01 4.859974412525e-01 4.858071334220e-01
3.062500000000e-01 4.860059888451e-01 4.858153358944e-01
3.065000000000e-01 4.860145723769e-01 4.858235733660e-01
3.067500000000e-01 4.860231918201e-01 4.858318458166e-01
3.070000000000e-01 4.860318471466e-01 4.858401532257e-01
3.072500000000e-01 4.860405383282e-01 4.858484955728e-01
3.075000000000e-01 4.860492653368e-01 4.858568728373e-01
3.077500000000e-01 4.860580281439e-01 4.858652849986e-01
3.080000000000e-01 4.860668267211e-01 4.858737320358e-01
3.082500000000e-01 4.860756610397e-01 4.858822139283e-01
3.085000000000e-01 4.860845310710e-01 4.858907306550e-01
3.087500000000e-01 4.860934367862e-01 4.858992821949e-01
3.090000000000e-01 4.861023781564e-01 4.859078685269e-01
3.092500000000e-01 4.861113551525e-01 4.859164896298e-01
3.095000000000e-01 4.861203677453e-01 4.859251454825e-01
3.097500000000e-01 4.861294159057e-01 4.859338360634e-01
3.100000000000e-01 4.861384996042e-01 4.859425613511e-01
3.102500000000e-01 4.861476188114e-01 4.859513213243e-01
3.105000000000e-01 4.861567734976e-01 4.859601159611e-01
3.107500000000e-01 4.861659636331e-01 4.859689452399e-01
3.110000000000e-01 4.861751891882e-01 4.859778091390e-01
3.112500000000e-01 4.861844501328e-01 4.859867076365e-01
3.115000000000e-01 4.861937464370e-01 4.859956407103e-01
3.117500000000e-01 4.862030780707e-01 4.860046083385e-01
3.120000000000e-01 4.862124450034e-01 4.860136104990e-01
3.122500000000e-01 4.862218472050e-01 4.860226471695e-01
3.125000000000e-01 4.862312846450e-01 4.860317183277e-01
3.127500000000e-01 4.862407572926e-01 4.860408239512e-01
3.130000000000e-01 4.862502651174e-01 4.860499640176e-01
3.132500000000e-01 4.862598080883e-01 4.860591385044e-01
3.135000000000e-01 4.862693861747e-01 4.860683473888e-01
3.137500000000e-01 4.862789993454e-01 4.860775906483e-01
3.140000000000e-01 4.862886475693e-01 4.860868682598e-01
3.142500000000e-01 4.862983308152e-01 4.860961802007e-01
3.145000000000e-01 4.863080490517e-01 4.861055264478e-01
3.147500000000e-01 4.863178022475e-01 4.861149069782e-01
3.150000000000e-01 4.863275903709e-01 4.861243217687e-01
3.152500000000e-01 4.863374133903e-01 4.861337707960e-01
3.155000000000e-01 4.863472712740e-01 4.861432540368e-01
3.157500000000e-01 4.863571639901e-01 4.861527714678e-01
3.160000000000e-01 4.863670915065e-01 4.861623230655e-01
3.162500000000e-01 4.863770537913e-01 4.861719088062e-01
3.165000000000e-01 4.863870508121e-01 4.861815286664e-01
3.167500000000e-01 4.863970825368e-01 4.861911826223e-01
3.170000000000e-01 4.864071489329e-01 4.862008706501e-01
3.172500000000e-01 4.864172499679e-01 4.862105927259e-01
3.175000000000e-01 4.864273856093e-01 4.862203488256e-01
3.177500000000e-01 4.864375558242e-01 4.862301389253e-01
3.180000000000e-01 4.864477605798e-01 4.862399630007e-01
3.182500000000e-01 4.864579998433e-01 4.862498210277e-01
3.185000000000e-01 4.864682735816e-01 4.862597129819e-01
3.187500000000e-01 4.864785817615e-01 4.862696388388e-01
3.190000000000e-01 4.864889243499e-01 4.862795985741e-01
3.192500000000e-01 4.864993013133e-01 4.862895921631e-01
3.195000000000e-01 4.865097126183e-01 4.862996195811e-01
3.197500000000e-01 4.865201582313e-01 4.863096808035e-01
3.200000000000e-01 4.865306381188e-01 4.863197758054e-01
3.202500000000e-01 4.865411522470e-01 4.863299045618e-01
3.205000000000e-01 4.865517005818e-01 4.863400670479e-01
3.207500000000e-01 4.865622830896e-01 4.863502632385e-01
3.210000000000e-01 4.865728997360e-01 4.863604931085e-01
3.212500000000e-01 4.865835504870e-01 4.863707566326e-01
3.215000000000e-01 4.865942353082e-01 4.863810537855e-01
3.217500000000e-01 4.866049541654e-01 4.863913845417e-01
3.220000000000e-01 4.866157070239e-01 4.864017488759e-01
3.222500000000e-01 4.866264938493e-01 4.864121467625e-01
3.225000000000e-01 4.866373146069e-01 4.864225781757e-01
3.227500000000e-01 4.866481692618e-01 4.864330430898e-01
3.230000000000e-01 4.866590577792e-01 4.864435414791e-01
3.232500000000e-01 4.866699801240e-01 4.864540733176e-01
3.235000000000e-01 4.866809362612e-01 4.864646385793e-01
3.237500000000e-01 4.866919261556e-01 4.864752372382e-01
3.240000000000e-01 4.867029497720e-01 4.864858692680e-01
3.242500000000e-01 4.867140070747e-01 4.864965346427e-01
3.245000000000e-01 4.867250980286e-01 4.865072333358e-01
3.247500000000e-01 4.867362225978e-01 4.865179653209e-01
3.250000000000e-01 4.867473807467e-01 4.865287305717e-01
3.252500000000e-01 4.867585724395e-01 4.865395290615e-01
3.255000000000e-01 4.867697976403e-01 4.865503607636e-01
3.257500000000e-01 4.867810563132e-01 4.865612256514e-01
3.260000000000e-01 4.867923484220e-01 4.865721236980e-01
3.262500000000e-01 4.868036739305e-01 4.865830548766e-01
3.265000000000e-01 4.868150328025e-01 4.865940191601e-01
3.267500000000e-01 4.868264250015e-01 4.866050165216e-01
3.270000000000e-01 4.868378504910e-01 4.866160469339e-01
3.272500000000e-01 4.868493092345e-01 4.866271103697e-01
3.275000000000e-01 4.868608011952e-01 4.866382068019e-01
3.277500000000e-01 4.868723263365e-01 4.866493362029e-01
3.280000000000e-01 4.868838846214e-01 4.866604985453e-01
3.282500000000e-01 4.868954760129e-01 4.866716938017e-01
3.285000000000e-01 4.869071004739e-01 4.866829219443e-01
3.287500000000e-01 4.869187579673e-01 4.866941829455e-01
3.290000000000e-01 4.869304484557e-01 4.867054767774e-01
3.292500000000e-01 4.869421719019e-01 4.867168034123e-01
3.295000000000e-01 4.869539282684e-01 4.867281628222e-01
3.297500000000e-01 4.869657175175e-01 4.867395549789e-01
3.300000000000e-01 4.869775396117e-01 4.867509798546e-01
3.302500000000e-01 4.869893945131e-01 4.867624374208e-01
3.305000000000e-01 4.870012821840e-01 4.867739276494e-01
3.307500000000e-01 4.870132025863e-01 4.867854505121e-01
3.310000000000e-01 4.870251556820e-01 4.867970059803e-01
3.312500000000e-01 4.870371414330e-01 4.868085940256e-01
3.315000000000e-01 4.870491598011e-01 4.868202146194e-01
3.317500000000e-01 4.870612107479e-01 4.868318677330e-01
3.320000000000e-01 4.870732942350e-01 4.868435533377e-01
3.322500000000e-01 4.870854102239e-01 4.868552714045e-01
3.325000000000e-01 4.870975586759e-01 4.868670219047e-01
3.327500000000e-01 4.871097395524e-01 4.868788048092e-01
3.330000000000e-01 4.871219528145e-01 4.868906200890e-01
3.332500000000e-01 4.871341984233e-01 4.869024677148e-01
3.335000000000e-01 4.871464763400e-01 4.869143476575e-01
3.337500000000e-01 4.871587865253e-01 4.869262598878e-01
3.340000000000e-01 4.871711289401e-01 4.869382043762e-01
3.342500000000e-01 4.871835035452e-01 4.869501810933e-01
3.345000000000e-01 4.871959103011e-01 4.869621900095e-01
3.347500000000e-01 4.872083491684e-01 4.869742310952e-01
3.350000000000e-01 4.872208201076e-01 4.869863043207e-01
3.352500000000e-01 4.872333230791e-01 4.869984096562e-01
3.355000000000e-01 4.872458580430e-01 4.870105470719e-01
3.357500000000e-01 4.872584249596e-01 4.870227165377e-01
3.360000000000e-01 4.872710237889e-01 4.870349180237e-01
3.362500000000e-01 4.872836544910e-01 4.870471514997e-01
3.365000000000e-01 4.872963170258e-01 4.870594169356e-01
3.367500000000e-01 4.873090113530e-01 4.870717143011e-01
3.370000000000e-01 4.873217374324e-01 4.870840435659e-01
3.372500000000e-01 4.873344952236e-01 4.870964046995e-01
3.375000000000e-01 4.873472846861e-01 4.871087976714e-01
3.377500000000e-01 4.873601057794e-01 4.871212224511e-01
3.380000000000e-01 4.873729584629e-01 4.871336790079e-01
3.382500000000e-01 4.873858426958e-01 4.871461673111e-01
3.385000000000e-01 4.873987584374e-01 4.871586873298e-01
3.387500000000e-01 4.874117056466e-01 4.871712390332e-01
3.390000000000e-01 4.874246842825e-01 4.871838223903e-01
3.392500000000e-01 4.874376943040e-01 4.871964373700e-01
3.395000000000e-01 4.874507356699e-01 4.872090839412e-01
3.397500000000e-01 4.874638083390e-01 4.872217620728e-01
3.400000000000e-01 4.874769122699e-01 4.872344717334e-01
3.402500000000e-01 4.874900474211e-01 4.872472128916e-01
3.405000000000e-01 4.875032137512e-01 4.872599855161e-01
3.407500000000e-01 4.875164112185e-01 4.872727895753e-01
3.410000000000e-01 4.875296397812e-01 4.872856250377e-01
3.412500000000e-01 4.875428993977e-01 4.872984918715e-01
3.415000000000e-01 4.875561900260e-01 4.873113900450e-01
3.417500000000e-01 4.875695116242e-01 4.873243195264e-01
3.420000000000e-01 4.875828641502e-01 4.873372802837e-01
3.422500000000e-01 4.875962475619e-01 4.873502722851e-01
3.425000000000e-01 4.876096618169e-01 4.873632954984e-01
3.427500000000e-01 4.876231068732e-01 4.873763498915e-01
3.430000000000e-01 4.876365826881e-01 4.873894354323e-01
3.432500000000e-01 4.876500892192e-01 4.874025520883e-01
3.435000000000e-01 4.876636264240e-01 4.874156998273e-01
3.437500000000e-01 4.876771942599e-01 4.874288786168e-01
3.440000000000e-01 4.876907926840e-01 4.874420884243e-01
3.442500000000e-01 4.877044216535e-01 4.874553292172e-01
3.445000000000e-01 4.877180811256e-01 4.874686009628e-01
3.447500000000e-01 4.877317710573e-01 4.874819036284e-01
3.450000000000e-01 4.877454914054e-01 4.874952371812e-01
3.452500000000e-01 4.877592421268e-01 4.875086015882e-01
3.455000000000e-01 4.877730231782e-01 4.875219968165e-01
3.457500000000e-01 4.877868345163e-01 4.875354228331e-01
3.460000000000e-01 4.878006760978e-01 4.875488796047e-01
3.462500000000e-01 4.878145478791e-01 4.875623670983e-01
3.465000000000e-01 4.878284498166e-01 4.875758852804e-01
3.467500000000e-01 4.878423818666e-01 4.875894341179e-01
3.470000000000e-01 4.878563439855e-01 4.876030135772e-01
3.472500000000e-01 4.878703361294e-01 4.876166236248e-01
3.475000000000e-01 4.878843582543e-01 4.876302642271e-01
3.477500000000e-01 4.878984103163e-01 4.876439353506e-01
3.480000000000e-01 4.879124922714e-01 4.876576369614e-01
3.482500000000e-01 4.879266040753e-01 4.876713690257e-01
3.485000000000e-01 4.879407456838e-01 4.876851315098e-01
3.487500000000e-01 4.879549170527e-01 4.876989243795e-01
3.490000000000e-01 4.879691181375e-01 4.877127476010e-01
3.492500000000e-01 4.879833488936e-01 4.877266011400e-01
3.495000000000e-01 4.879976092767e-01 4.877404849624e-01
3.497500000000e-01 4.880118992420e-01 4.877543990339e-01
3.500000000000e-01 4.880262187448e-01 4.877683433202e-01
3.502500000000e-01 4.880405677404e-01 4.877823177870e-01
3.505000000000e-01 4.880549461837e-01 4.877963223996e-01
3.507500000000e-01 4.880693540300e-01 4.878103571236e-01
3.510000000000e-01 4.880837912341e-01 4.878244219244e-01
3.512500000000e-01 4.880982577509e-01 4.878385167671e-01
3.515000000000e-01 4.881127535353e-01 4.878526416172e-01
3.517500000000e-01 4.881272785420e-01 4.878667964396e-01
3.520000000000e-01 4.881418327256e-01 4.878809811995e-01
3.522500000000e-01 4.881564160406e-01 4.878951958618e-01
3.525000000000e-01 4.881710284416e-01 4.879094403916e-01
3.527500000000e-01 4.881856698831e-01 4.879237147536e-01
3.530000000000e-01 4.882003403192e-01 4.879380189127e-01
3.532500000000e-01 4.882150397044e-01 4.879523528335e-01
3.535000000000e-01 4.882297679928e-01 4.879667164807e-01
3.537500000000e-01 4.882445251384e-01 4.879811098188e-01
3.540000000000e-01 4.882593110954e-01 4.879955328123e-01
3.542500000000e-01 4.882741258177e-01 4.880099854256e-01
3.545000000000e-01 4.882889692591e-01 4.880244676231e-01
3.547500000000e-01 4.883038413735e-01 4.880389793691e-01
3.550000000000e-01 4.883187421146e-01 4.880535206277e-01
3.552500000000e-01 4.883336714361e-01 4.880680913630e-01
3.555000000000e-01 4.883486292915e-01 4.880826915391e-01
3.557500000000e-01 4.883636156343e-01 4.880973211200e-01
3.560000000000e-01 4.883786304180e-01 4.881119800696e-01
3.562500000000e-01 4.883936735958e-01 4.881266683517e-01
3.565000000000e-01 4.884087451212e-01 4.881413859300e-01
3.567500000000e-01 4.884238449473e-01 4.881561327683e-01
3.570000000000e-01 4.884389730273e-01 4.881709088302e-01
3.572500000000e-01 4.884541293141e-01 4.881857140792e-01
3.575000000000e-01 4.884693137608e-01 4.882005484787e-01
3.577500000000e-01 4.884845263204e-01 4.882154119923e-01
3.580000000000e-01 4.884997669455e-01 4.882303045831e-01
3.582500000000e-01 4.885150355891e-01 4.882452262145e-01
3.585000000000e-01 4.885303322037e-01 4.882601768496e-01
3.587500000000e-01 4.885456567421e-01 4.882751564515e-01
3.590000000000e-01 4.885610091567e-01 4.882901649834e-01
3.592500000000e-01 4.885763894001e-01 4.883052024081e-01
3.595000000000e-01 4.885917974247e-01 4.883202686885e-01
3.597500000000e-01 4.886072331827e-01 4.883353637875e-01
3.600000000000e-01 4.886226966265e-01 4.883504876679e-01
3.602500000000e-01 4.886381877083e-01 4.883656402923e-01
3.605000000000e-01 4.886537063802e-01 4.883808216233e-01
3.607500000000e-01 4.886692525941e-01 4.883960316234e-01
3.610000000000e-01 4.886848263022e-01 4.884112702552e-01
3.612500000000e-01 4.887004274564e-01 4.884265374811e-01
3.615000000000e-01 4.887160560084e-01 4.884418332633e-01
3.617500000000e-01 4.887317119100e-01 4.884571575641e-01
3.620000000000e-01 4.887473951131e-01 4.884725103458e-01
3.622500000000e-01 4.887631055690e-01 4.884878915704e-01
3.625000000000e-01 4.887788432296e-01 4.885033011999e-01
3.627500000000e-01 4.887946080462e-01 4.885187391965e-01
3.630000000000e-01 4.888103999703e-01 4.885342055219e-01
3.632500000000e-01 4.888262189533e-01 4.885497001380e-01
3.635000000000e-01 4.888420649463e-01 4.885652230066e-01
3.637500000000e-01 4.888579379008e-01 4.885807740893e-01
3.640000000000e-01 4.888738377678e-01 4.885963533479e-01
3.642500000000e-01 4.888897644984e-01 4.886119607438e-01
3.645000000000e-01 4.889057180437e-01 4.886275962386e-01
3.647500000000e-01 4.889216983545e-01 4.886432597937e-01
3.650000000000e-01 4.889377053819e-01 4.886589513704e-01
3.652500000000e-01 4.889537390766e-01 4.886746709300e-01
3.655000000000e-01 4.889697993894e-01 4.886904184337e-01
3.657500000000e-01 4.889858862709e-01 4.887061938427e-01
3.660000000000e-01 4.890019996719e-01 4.887219971180e-01
3.662500000000e-01 4.890181395428e-01 4.887378282207e-01
3.665000000000e-01 4.890343058342e-01 4.887536871117e-01
3.667500000000e-01 4.890504984965e-01 4.887695737518e-01
3.670000000000e-01 4.890667174801e-01 4.887854881019e-01
3.672500000000e-01 4.890829627352e-01 4.888014301227e-01
3.675000000000e-01 4.890992342121e-01 4.888173997748e-01
3.677500000000e-01 4.891155318611e-01 4.888333970189e-01
3.680000000000e-01 4.891318556321e-01 4.888494218155e-01
3.682500000000e-01 4.891482054752e-01 4.888654741250e-01
3.685000000000e-01 4.891645813405e-01 4.888815539079e-01
3.687500000000e-01 4.891809831779e-01 4.888976611244e-01
3.690000000000e-01 4.891974109372e-01 4.889137957349e-01
3.692500000000e-01 4.892138645682e-01 4.889299576994e-01
3.695000000000e-01 4.892303440206e-01 4.889461469782e-01
3.697500000000e-01 4.892468492441e-01 4.889623635313e-01
3.700000000000e-01 4.892633801884e-01 4.889786073186e-01
3.702500000000e-01 4.892799368029e-01 4.889948783001e-01
3.705000000000e-01 4.892965190372e-01 4.890111764357e-01
3.707500000000e-01 4.893131268407e-01 4.890275016851e-01
3.710000000000e-01 4.893297601627e-01 4.890438540080e-01
3.712500000000e-01 4.893464189526e-01 4.890602333642e-01
3.715000000000e-01 4.893631031596e-01 4.890766397131e-01
3.717500000000e-01 4.893798127328e-01 4.890930730143e-01
3.720000000000e-01 4.893965476215e-01 4.891095332273e-01
3.722500000000e-01 4.894133077746e-01 4.891260203115e-01
3.725000000000e-01 4.894300931412e-01 4.891425342261e-01
3.727500000000e-01 4.894469036702e-01 4.891590749304e-01
3.730000000000e-01 4.894637393105e-01 4.891756423836e-01
3.732500000000e-01 4.894806000109e-01 4.891922365449e-01
3.735000000000e-01 4.894974857202e-01 4.892088573732e-01
3.737500000000e-01 4.895143963871e-01 4.892255048276e-01
3.740000000000e-01 4.895313319603e-01 4.892421788670e-01
3.742500000000e-01 4.895482923883e-01 4.892588794503e-01
3.745000000000e-01 4.895652776197e-01 4.892756065362e-01
3.747500000000e-01 4.895822876029e-01 4.892923600835e-01
3.750000000000e-01 4.895993222864e-01 4.893091400508e-01
3.752500000000e-01 4.896163816186e-01 4.893259463967e-01
3.755000000000e-01 4.896334655477e-01 4.893427790798e-01
3.757500000000e-01 4.896505740220e-01 4.893596380586e-01
3.760000000000e-01 4.896677069896e-01 4.893765232914e-01
3.762500000000e-01 4.896848643988e-01 4.893934347365e-01
3.765000000000e-01 4.897020461976e-01 4.894103723523e-01
3.767500000000e-01 4.897192523341e-01 4.894273360970e-01
3.770000000000e-01 4.897364827561e-01 4.894443259286e-01
3.772500000000e-01 4.897537374116e-01 4.894613418054e-01
3.775000000000e-01 4.897710162485e-01 4.894783836852e-01
3.777500000000e-01 4.897883192146e-01 4.894954515261e-01
3.780000000000e-01 4.898056462576e-01 4.895125452858e-01
3.782500000000e-01 4.898229973253e-01 4.895296649224e-01
3.785000000000e-01 4.898403723652e-01 4.895468103934e-01
3.787500000000e-01 4.898577713249e-01 4.895639816567e-01
3.790000000000e-01 4.898751941521e-01 4.895811786698e-01
3.792500000000e-01 4.898926407941e-01 4.895984013903e-01
3.795000000000e-01 4.899101111985e-01 4.896156497757e-01
3.797500000000e-01 4.899276053124e-01 4.896329237835e-01
3.800000000000e-01 4.899451230834e-01 4.896502233710e-01
3.802500000000e-01 4.899626644587e-01 4.896675484955e-01
3.805000000000e-01 4.899802293854e-01 4.896848991144e-01
3.807500000000e-01 4.899978178108e-01 4.897022751847e-01
3.810000000000e-01 4.900154296820e-01 4.897196766636e-01
3.812500000000e-01 4.900330649459e-01 4.897371035083e-01
3.815000000000e-01 4.900507235498e-01 4.897545556756e-01
3.817500000000e-01 4.900684054404e-01 4.897720331225e-01
3.820000000000e-01 4.900861105647e-01 4.897895358059e-01
3.822500000000e-01 4.901038388696e-01 4.898070636826e-01
3.825000000000e-01 4.901215903019e-01 4.898246167093e-01
3.827500000000e-01 4.901393648083e-01 4.898421948428e-01
3.830000000000e-01 4.901571623355e-01 4.898597980397e-01
3.832500000000e-01 4.901749828303e-01 4.898774262565e-01
3.835000000000e-01 4.901928262391e-01 4.898950794498e-01
3.837500000000e-01 4.902106925086e-01 4.899127575760e-01
3.840000000000e-01 4.902285815854e-01 4.899304605914e-01
3.842500000000e-01 4.902464934157e-01 4.899481884524e-01
3.845000000000e-01 4.902644279461e-01 4.899659411152e-01
3.847500000000e-01 4.902823851230e-01 4.899837185361e-01
3.850000000000e-01 4.903003648926e-01 4.900015206712e-01
3.852500000000e-01 4.903183672012e-01 4.900193474765e-01
3.855000000000e-01 4.903363919950e-01 4.900371989081e-01
3.857500000000e-01 4.903544392203e-01 4.900550749220e-01
3.860000000000e-01 4.903725088230e-01 4.900729754739e-01
3.862500000000e-01 4.903906007495e-01 4.900909005198e-01
3.865000000000e-01 4.904087149455e-01 4.901088500154e-01
3.867500000000e-01 4.904268513572e-01 4.901268239164e-01
3.870000000000e-01 4.904450099305e-01 4.901448221785e-01
3.872500000000e-01 4.904631906113e-01 4.901628447573e-01
3.875000000000e-01 4.904813933454e-01 4.901808916083e-01
3.877500000000e-01 4.904996180786e-01 4.901989626869e-01
3.880000000000e-01 4.905178647567e-01 4.902170579487e-01
3.882500000000e-01 4.905361333255e-01 4.902351773488e-01
3.885000000000e-01 4.905544237305e-01 4.902533208428e-01
3.887500000000e-01 4.905727359174e-01 4.902714883856e-01
3.890000000000e-01 4.905910698318e-01 4.902896799326e-01
3.892500000000e-01 4.906094254192e-01 4.903078954389e-01
3.895000000000e-01 4.906278026252e-01 4.903261348594e-01
3.897500000000e-01 4.906462013951e-01 4.903443981493e-01
3.900000000000e-01 4.906646216744e-01 4.903626852634e-01
3.902500000000e-01 4.906830634084e-01 4.903809961566e-01
3.905000000000e-01 4.907015265425e-01 4.903993307838e-01
3.907500000000e-01 4.907200110219e-01 4.904176890996e-01
3.910000000000e-01 4.907385167919e-01 4.904360710588e-01
3.912500000000e-01 4.907570437976e-01 4.904544766161e-01
3.915000000000e-01 4.907755919843e-01 4.904729057261e-01
3.917500000000e-01 4.907941612969e-01 4.904913583431e-01
3.920000000000e-01 4.908127516806e-01 4.905098344218e-01
3.922500000000e-01 4.908313630805e-01 4.905283339166e-01
3.925000000000e-01 4.908499954414e-01 4.905468567817e-01
3.927500000000e-01 4.908686487084e-01 4.905654029716e-01
3.930000000000e-01 4.908873228264e-01 4.905839724403e-01
3.932500000000e-01 4.909060177401e-01 4.906025651422e-01
3.935000000000e-01 4.909247333945e-01 4.906211810313e-01
3.937500000000e-01 4.909434697342e-01 4.906398200617e-01
3.940000000000e-01 4.909622267042e-01 4.906584821874e-01
3.942500000000e-01 4.909810042489e-01 4.906771673624e-01
3.945000000000e-01 4.909998023132e-01 4.906958755406e-01
3.947500000000e-01 4.910186208417e-01 4.907146066758e-01
3.950000000000e-01 4.910374597789e-01 4.907333607217e-01
3.952500000000e-01 4.910563190693e-01 4.907521376322e-01
3.955000000000e-01 4.910751986576e-01 4.907709373608e-01
3.957500000000e-01 4.910940984881e-01 4.907897598612e-01
3.960000000000e-01 4.911130185053e-01 4.908086050870e-01
3.962500000000e-01 4.911319586536e-01 4.908274729916e-01
3.965000000000e-01 4.911509188774e-01 4.908463635286e-01
3.967500000000e-01 4.911698991209e-01 4.908652766512e-01
3.970000000000e-01 4.911888993285e-01 4.908842123128e-01
3.972500000000e-01 4.912079194444e-01 4.909031704668e-01
3.975000000000e-01 4.912269594128e-01 4.909221510662e-01
3.977500000000e-01 4.912460191779e-01 4.909411540644e-01
3.980000000000e-01 4.912650986838e-01 4.909601794144e-01
3.982500000000e-01 4.912841978747e-01 4.909792270692e-01
3.985000000000e-01 4.913033166945e-01 4.909982969819e-01
3.987500000000e-01 4.913224550874e-01 4.910173891053e-01
3.990000000000e-01 4.913416129973e-01 4.910365033925e-01
3.992500000000e-01 4.913607903682e-01 4.910556397962e-01
3.995000000000e-01 4.913799871440e-01 4.910747982693e-01
3.997500000000e-01 4.913992032687e-01 4.910939787644e-01
4.000000000000e-01 4.914184386860e-01 4.911131812342e-01
4.002500000000e-01 4.914376933398e-01 4.911324056313e-01
4.005000000000e-01 4.914569671739e-01 4.911516519084e-01
4.007500000000e-01 4.914762601320e-01 4.911709200179e-01
4.010000000000e-01 4.914955721579e-01 4.911902099122e-01
4.012500000000e-01 4.915149031953e-01 4.912095215439e-01
4.015000000000e-01 4.915342531877e-01 4.912288548651e-01
4.017500000000e-01 4.915536220789e-01 4.912482098283e-01
4.020000000000e-01 4.915730098125e-01 4.912675863857e-01
4.022500000000e-01 4.915924163319e-01 4.912869844895e-01
4.025000000000e-01 4.916118415808e-01 4.913064040917e-01
4.027500000000e-01 4.916312855025e-01 4.913258451445e-01
4.030000000000e-01 4.916507480407e-01 4.913453075999e-01
4.032500000000e-01 4.916702291387e-01 4.913647914100e-01
4.035000000000e-01 4.916897287399e-01 4.913842965265e-01
4.037500000000e-01 4.917092467877e-01 4.914038229014e-01
4.040000000000e-01 4.917287832255e-01 4.914233704866e-01
4.042500000000e-01 4.917483379965e-01 4.914429392337e-01
4.045000000000e-01 4.917679110441e-01 4.914625290945e-01
4.047500000000e-01 4.917875023114e-01 4.914821400207e-01
4.050000000000e-01 4.918071117418e-01 4.915017719639e-01
4.052500000000e-01 4.918267392783e-01 4.915214248756e-01
4.055000000000e-01 4.918463848642e-01 4.915410987073e-01
4.057500000000e-01 4.918660484426e-01 4.915607934105e-01
4.060000000000e-01 4.918857299566e-01 4.915805089367e-01
4.062500000000e-01 4.919054293492e-01 4.916002452371e-01
4.065000000000e-01 4.919251465636e-01 4.916200022630e-01
4.067500000000e-01 4.919448815428e-01 4.916397799658e-01
4.070000000000e-01 4.919646342297e-01 4.916595782966e-01
4.072500000000e-01 4.919844045673e-01 4.916793972065e-01
4.075000000000e-01 4.920041924985e-01 4.916992366467e-01
4.077500000000e-01 4.920239979664e-01 4.917190965682e-01
4.080000000000e-01 4.920438209136e-01 4.917389769220e-01
4.082500000000e-01 4.920636612831e-01 4.917588776591e-01
4.085000000000e-01 4.920835190177e-01 4.917787987303e-01
4.087500000000e-01 4.921033940603e-01 4.917987400865e-01
4.090000000000e-01 4.921232863536e-01 4.918187016785e-01
4.092500000000e-01 4.921431958403e-01 4.918386834570e-01
4.095000000000e-01 4.921631224632e-01 4.918586853728e-01
4.097500000000e-01 4.921830661649e-01 4.918787073765e-01
4.100000000000e-01 4.922030268883e-01 4.918987494186e-01
4.102500000000e-01 4.922230045758e-01 4.919188114498e-01
4.105000000000e-01 4.922429991702e-01 4.919388934205e-01
4.107500000000e-01 4.922630106140e-01 4.919589952812e-01
4.110000000000e-01 4.922830388497e-01 4.919791169823e-01
4.112500000000e-01 4.923030838201e-01 4.919992584741e-01
4.115000000000e-01 4.923231454675e-01 4.920194197069e-01
4.117500000000e-01 4.923432237346e-01 4.920396006311e-01
4.120000000000e-01 4.923633185637e-01 4.920598011967e-01
4.122500000000e-01 4.923834298973e-01 4.920800213539e-01
4.125000000000e-01 4.924035576779e-01 4.921002610530e-01
4.127500000000e-01 4.924237018478e-01 4.921205202438e-01
4.130000000000e-01 4.924438623496e-01 4.921407988765e-01
4.132500000000e-01 4.924640391254e-01 4.921610969010e-01
4.135000000000e-01 4.924842321178e-01 4.921814142672e-01
4.137500000000e-01 4.925044412689e-01 4.922017509249e-01
4.140000000000e-01 4.925246665212e-01 4.922221068241e-01
4.142500000000e-01 4.925449078168e-01 4.922424819145e-01
4.145000000000e-01 4.925651650981e-01 4.922628761457e-01
4.147500000000e-01 4.925854383072e-01 4.922832894676e-01
4.150000000000e-01 4.926057273864e-01 4.923037218297e-01
4.152500000000e-01 4.926260322779e-01 4.923241731815e-01
4.155000000000e-01 4.926463529239e-01 4.923446434727e-01
4.157500000000e-01 4.926666892665e-01 4.923651326528e-01
4.160000000000e-01 4.926870412479e-01 4.923856406711e-01
4.162500000000e-01 4.927074088101e-01 4.924061674771e-01
4.165000000000e-01 4.927277918953e-01 4.924267130201e-01
4.167500000000e-01 4.927481904455e-01 4.924472772494e-01
4.170000000000e-01 4.927686044028e-01 4.924678601144e-01
4.172500000000e-01 4.927890337093e-01 4.924884615641e-01
4.175000000000e-01 4.928094783069e-01 4.925090815478e-01
4.177500000000e-01 4.928299381377e-01 4.925297200147e-01
4.180000000000e-01 4.928504131436e-01 4.925503769136e-01
4.182500000000e-01 4.928709032667e-01 4.925710521938e-01
4.185000000000e-01 4.928914084488e-01 4.925917458042e-01
4.187500000000e-01 4.929119286318e-01 4.926124576937e-01
4.190000000000e-01 4.929324637578e-01 4.926331878113e-01
4.192500000000e-01 4.929530137686e-01 4.926539361057e-01
4.195000000000e-01 4.929735786061e-01 4.926747025258e-01
4.197500000000e-01 4.929941582121e-01 4.926954870203e-01
4.200000000000e-01 4.930147525284e-01 4.927162895380e-01
4.202500000000e-01 4.930353614970e-01 4.927371100276e-01
4.205000000000e-01 4.930559850596e-01 4.927579484376e-01
4.207500000000e-01 4.930766231580e-01 4.927788047166e-01
4.210000000000e-01 4.930972757340e-01 4.927996788132e-01
4.212500000000e-01 4.931179427294e-01 4.928205706759e-01
4.215000000000e-01 4.931386240858e-01 4.928414802531e-01
4.217500000000e-01 4.931593197452e-01 4.928624074933e-01
4.220000000000e-01 4.931800296491e-01 4.928833523448e-01
4.222500000000e-01 4.932007537393e-01 4.929043147558e-01
4.225000000000e-01 4.932214919575e-01 4.929252946748e-01
4.227500000000e-01 4.932422442453e-01 4.929462920499e-01
4.230000000000e-01 4.932630105444e-01 4.929673068294e-01
4.232500000000e-01 4.932837907964e-01 4.929883389613e-01
4.235000000000e-01 4.933045849431e-01 4.930093883938e-01
4.237500000000e-01 4.933253929260e-01 4.930304550749e-01
4.240000000000e-01 4.933462146867e-01 4.930515389527e-01
4.242500000000e-01 4.933670501668e-01 4.930726399751e-01
4.245000000000e-01 4.933878993079e-01 4.930937580901e-01
4.247500000000e-01 4.934087620516e-01 4.931148932455e-01
4.250000000000e-01 4.934296383394e-01 4.931360453893e-01
4.252500000000e-01 4.934505281130e-01 4.931572144692e-01
4.255000000000e-01 4.934714313137e-01 4.931784004330e-01
4.257500000000e-01 4.934923478832e-01 4.931996032284e-01
4.260000000000e-01 4.935132777630e-01 4.932208228031e-01
4.262500000000e-01 4.935342208945e-01 4.932420591047e-01
4.265000000000e-01 4.935551772192e-01 4.932633120809e-01
4.267500000000e-01 4.935761466787e-01 4.932845816793e-01
4.270000000000e-01 4.935971292143e-01 4.933058678472e-01
4.272500000000e-01 4.936181247676e-01 4.933271705322e-01
4.275000000000e-01 4.936391332800e-01 4.933484896818e-01
4.277500000000e-01 4.936601546930e-01 4.933698252434e-01
4.280000000000e-01 4.936811889479e-01 4.933911771642e-01
4.282500000000e-01 4.937022359861e-01 4.934125453916e-01
4.285000000000e-01 4.937232957492e-01 4.934339298730e-01
4.287500000000e-01 4.937443681785e-01 4.934553305554e-01
4.290000000000e-01 4.937654532153e-01 4.934767473862e-01
4.292500000000e-01 4.937865508011e-01 4.934981803124e-01
4.295000000000e-01 4.938076608773e-01 4.935196292813e-01
4.297500000000e-01 4.938287833851e-01 4.935410942398e-01
4.300000000000e-01 4.938499182660e-01 4.935625751350e-01
4.302500000000e-01 4.938710654614e-01 4.935840719140e-01
4.305000000000e-01 4.938922249124e-01 4.936055845235e-01
4.307500000000e-01 4.939133965606e-01 4.936271129107e-01
4.310000000000e-01 4.939345803471e-01 4.936486570224e-01
4.312500000000e-01 4.939557762134e-01 4.936702168053e-01
4.315000000000e-01 4.939769841007e-01 4.936917922064e-01
4.317500000000e-01 4.939982039503e-01 4.937133831723e-01
4.320000000000e-01 4.940194357036e-01 4.937349896499e-01
4.322500000000e-01 4.940406793017e-01 4.937566115857e-01
4.325000000000e-01 4.940619346861e-01 4.937782489265e-01
4.327500000000e-01 4.940832017980e-01 4.937999016188e-01
4.330000000000e-01 4.941044805787e-01 4.938215696093e-01
4.332500000000e-01 4.941257709694e-01 4.938432528444e-01
4.335000000000e-01 4.941470729114e-01 4.938649512706e-01
4.337500000000e-01 4.941683863460e-01 4.938866648345e-01
4.340000000000e-01 4.941897112143e-01 4.939083934825e-01
4.342500000000e-01 4.942110474578e-01 4.939301371609e-01
4.345000000000e-01 4.942323950175e-01 4.939518958160e-01
4.347500000000e-01 4.942537538347e-01 4.939736693943e-01
4.350000000000e-01 4.942751238507e-01 4.939954578419e-01
4.352500000000e-01 4.942965050068e-01 4.940172611051e-01
4.355000000000e-01 4.943178972441e-01 4.940390791302e-01
4.357500000000e-01 4.943393005038e-01 4.940609118632e-01
4.360000000000e-01 4.943607147272e-01 4.940827592504e-01
4.362500000000e-01 4.943821398555e-01 4.941046212377e-01
4.365000000000e-01 4.944035758299e-01 4.941264977713e-01
4.367500000000e-01 4.944250225917e-01 4.941483887972e-01
4.370000000000e-01 4.944464800819e-01 4.941702942614e-01
4.372500000000e-01 4.944679482420e-01 4.941922141098e-01
4.375000000000e-01 4.944894270129e-01 4.942141482883e-01
4.377500000000e-01 4.945109163360e-01 4.942360967428e-01
4.380000000000e-01 4.945324161524e-01 4.942580594192e-01
4.382500000000e-01 4.945539264034e-01 4.942800362632e-01
4.385000000000e-01 4.945754470301e-01 4.943020272207e-01
4.387500000000e-01 4.945969779738e-01 4.943240322374e-01
4.390000000000e-01 4.946185191756e-01 4.943460512590e-01
4.392500000000e-01 4.946400705767e-01 4.943680842311e-01
4.395000000000e-01 4.946616321184e-01 4.943901310994e-01
4.397500000000e-01 4.946832037417e-01 4.944121918095e-01
4.400000000000e-01 4.947047853880e-01 4.944342663070e-01
4.402500000000e-01 4.947263769984e-01 4.944563545373e-01
4.405000000000e-01 4.947479785141e-01 4.944784564461e-01
4.407500000000e-01 4.947695898762e-01 4.945005719787e-01
4.410000000000e-01 4.947912110261e-01 4.945227010806e-01
4.412500000000e-01 4.948128419048e-01 4.945448436972e-01
4.415000000000e-01 4.948344824536e-01 4.945669997738e-01
4.417500000000e-01 4.948561326136e-01 4.945891692559e-01
4.420000000000e-01 4.948777923262e-01 4.946113520886e-01
4.422500000000e-01 4.948994615324e-01 4.946335482173e-01
4.425000000000e-01 4.949211401735e-01 4.946557575872e-01
4.427500000000e-01 4.949428281906e-01 4.946779801434e-01
4.430000000000e-01 4.949645255250e-01 4.947002158312e-01
4.432500000000e-01 4.949862321179e-01 4.947224645957e-01
4.435000000000e-01 4.950079479106e-01 4.947447263820e-01
4.437500000000e-01 4.950296728441e-01 4.947670011352e-01
4.440000000000e-01 4.950514068597e-01 4.947892888002e-01
4.442500000000e-01 4.950731498987e-01 4.948115893222e-01
4.445000000000e-01 4.950949019023e-01 4.948339026461e-01
4.447500000000e-01 4.951166628116e-01 4.948562287168e-01
4.450000000000e-01 4.951384325679e-01 4.948785674792e-01
4.452500000000e-01 4.951602111125e-01 4.949009188783e-01
4.455000000000e-01 4.951819983866e-01 4.949232828588e-01
4.457500000000e-01 4.952037943314e-01 4.949456593657e-01
4.460000000000e-01 4.952255988882e-01 4.949680483436e-01
4.462500000000e-01 4.952474119982e-01 4.949904497373e-01
4.465000000000e-01 4.952692336027e-01 4.950128634917e-01
4.467500000000e-01 4.952910636428e-01 4.950352895512e-01
4.470000000000e-01 4.953129020600e-01 4.950577278608e-01
4.472500000000e-01 4.953347487954e-01 4.950801783649e-01
4.475000000000e-01 4.953566037904e-01 4.951026410081e-01
4.477500000000e-01 4.953784669862e-01 4.951251157351e-01
4.480000000000e-01 4.954003383241e-01 4.951476024904e-01
4.482500000000e-01 4.954222177454e-01 4.951701012185e-01
4.485000000000e-01 4.954441051913e-01 4.951926118639e-01
4.487500000000e-01 4.954660006033e-01 4.952151343711e-01
4.490000000000e-01 4.954879039225e-01 4.952376686844e-01
4.492500000000e-01 4.955098150904e-01 4.952602147483e-01
4.495000000000e-01 4.955317340482e-01 4.952827725072e-01
4.497500000000e-01 4.955536607372e-01 4.953053419053e-01
4.500000000000e-01 4.955755950989e-01 4.953279228870e-01
4.502500000000e-01 4.955975370745e-01 4.953505153967e-01
4.505000000000e-01 4.956194866055e-01 4.953731193785e-01
4.507500000000e-01 4.956414436331e-01 4.953957347766e-01
4.510000000000e-01 4.956634080987e-01 4.954183615353e-01
4.512500000000e-01 4.956853799438e-01 4.954409995988e-01
4.515000000000e-01 4.957073591096e-01 4.954636489111e-01
4.517500000000e-01 4.957293455377e-01 4.954863094164e-01
4.520000000000e-01 4.957513391693e-01 4.955089810588e-01
4.522500000000e-01 4.957733399459e-01 4.955316637824e-01
4.525000000000e-01 4.957953478090e-01 4.955543575311e-01
4.527500000000e-01 4.958173626999e-01 4.955770622490e-01
4.530000000000e-01 4.958393845601e-01 4.955997778801e-01
4.532500000000e-01 4.958614133310e-01 4.956225043683e-01
4.535000000000e-01 4.958834489541e-01 4.956452416575e-01
4.537500000000e-01 4.959054913709e-01 4.956679896916e-01
4.540000000000e-01 4.959275405228e-01 4.956907484146e-01
4.542500000000e-01 4.959495963514e-01 4.957135177702e-01
4.545000000000e-01 4.959716587980e-01 4.957362977022e-01
4.547500000000e-01 4.959937278043e-01 4.957590881546e-01
4.550000000000e-01 4.960158033117e-01 4.957818890709e-01
4.552500000000e-01 4.960378852619e-01 4.958047003951e-01
4.555000000000e-01 4.960599735962e-01 4.958275220707e-01
4.557500000000e-01 4.960820682563e-01 4.958503540415e-01
4.560000000000e-01 4.961041691838e-01 4.958731962511e-01
4.562500000000e-01 4.961262763201e-01 4.958960486432e-01
4.565000000000e-01 4.961483896070e-01 4.959189111614e-01
4.567500000000e-01 4.961705089859e-01 4.959417837493e-01
4.570000000000e-01 4.961926343986e-01 4.959646663504e-01
4.572500000000e-01 4.962147657866e-01 4.959875589083e-01
4.575000000000e-01 4.962369030916e-01 4.960104613665e-01
4.577500000000e-01 4.962590462552e-01 4.960333736685e-01
4.580000000000e-01 4.962811952191e-01 4.960562957577e-01
4.582500000000e-01 4.963033499249e-01 4.960792275777e-01
4.585000000000e-01 4.963255103144e-01 4.961021690718e-01
4.587500000000e-01 4.963476763292e-01 4.961251201833e-01
4.590000000000e-01 4.963698479111e-01 4.961480808558e-01
4.592500000000e-01 4.963920250017e-01 4.961710510325e-01
4.595000000000e-01 4.964142075429e-01 4.961940306567e-01
4.597500000000e-01 4.964363954764e-01 4.962170196718e-01
4.600000000000e-01 4.964585887439e-01 4.962400180210e-01
4.602500000000e-01 4.964807872873e-01 4.962630256476e-01
4.605000000000e-01 4.965029910483e-01 4.962860424948e-01
4.607500000000e-01 4.965251999687e-01 4.963090685059e-01
4.610000000000e-01 4.965474139904e-01 4.963321036239e-01
4.612500000000e-01 4.965696330553e-01 4.963551477921e-01
4.615000000000e-01 4.965918571051e-01 4.963782009536e-01
4.617500000000e-01 4.966140860818e-01 4.964012630516e-01
4.620000000000e-01 4.966363199272e-01 4.964243340291e-01
4.622500000000e-01 4.966585585833e-01 4.964474138291e-01
4.625000000000e-01 4.966808019919e-01 4.964705023949e-01
4.627500000000e-01 4.967030500951e-01 4.964935996693e-01
4.630000000000e-01 4.967253028347e-01 4.965167055954e-01
4.632500000000e-01 4.967475601527e-01 4.965398201162e-01
4.635000000000e-01 4.967698219911e-01 4.965629431746e-01
4.637500000000e-01 4.967920882920e-01 4.965860747136e-01
4.640000000000e-01 4.968143589972e-01 4.966092146762e-01
4.642500000000e-01 4.968366340490e-01 4.966323630052e-01
4.645000000000e-01 4.968589133893e-01 4.966555196435e-01
4.647500000000e-01 4.968811969601e-01 4.966786845339e-01
4.650000000000e-01 4.969034847037e-01 4.967018576194e-01
4.652500000000e-01 4.969257765620e-01 4.967250388427e-01
4.655000000000e-01 4.969480724772e-01 4.967482281467e-01
4.657500000000e-01 4.969703723915e-01 4.967714254741e-01
4.660000000000e-01 4.969926762469e-01 4.967946307676e-01
4.662500000000e-01 4.970149839858e-01 4.968178439701e-01
4.665000000000e-01 4.970372955502e-01 4.968410650243e-01
4.667500000000e-01 4.970596108824e-01 4.968642938728e-01
4.670000000000e-01 4.970819299247e-01 4.968875304583e-01
4.672500000000e-01 4.971042526192e-01 4.969107747236e-01
4.675000000000e-01 4.971265789083e-01 4.969340266112e-01
4.677500000000e-01 4.971489087342e-01 4.969572860638e-01
4.680000000000e-01 4.971712420392e-01 4.969805530240e-01
4.682500000000e-01 4.971935787657e-01 4.970038274344e-01
4.685000000000e-01 4.972159188561e-01 4.970271092376e-01
4.687500000000e-01 4.972382622526e-01 4.970503983760e-01
4.690000000000e-01 4.972606088977e-01 4.970736947923e-01
4.692500000000e-01 4.972829587338e-01 4.970969984290e-01
4.695000000000e-01 4.973053117033e-01 4.971203092285e-01
4.697500000000e-01 4.973276677486e-01 4.971436271334e-01
4.700000000000e-01 4.973500268123e-01 4.971669520861e-01
4.702500000000e-01 4.973723888368e-01 4.971902840291e-01
4.705000000000e-01 4.973947537646e-01 4.972136229047e-01
4.707500000000e-01 4.974171215383e-01 4.972369686555e-01
4.710000000000e-01 4.974394921004e-01 4.972603212238e-01
4.712500000000e-01 4.974618653935e-01 4.972836805520e-01
4.715000000000e-01 4.974842413602e-01 4.973070465824e-01
4.717500000000e-01 4.975066199430e-01 4.973304192574e-01
4.720000000000e-01 4.975290010847e-01 4.973537985193e-01
4.722500000000e-01 4.975513847279e-01 4.973771843105e-01
4.725000000000e-01 4.975737708153e-01 4.974005765732e-01
4.727500000000e-01 4.975961592895e-01 4.974239752497e-01
4.730000000000e-01 4.976185500934e-01 4.974473802823e-01
4.732500000000e-01 4.976409431697e-01 4.974707916133e-01
4.735000000000e-01 4.976633384610e-01 4.974942091848e-01
4.737500000000e-01 4.976857359103e-01 4.975176329391e-01
4.740000000000e-01 4.977081354604e-01 4.975410628184e-01
4.742500000000e-01 4.977305370540e-01 4.975644987649e-01
4.745000000000e-01 4.977529406341e-01 4.975879407207e-01
4.747500000000e-01 4.977753461435e-01 4.976113886281e-01
4.750000000000e-01 4.977977535252e-01 4.976348424291e-01
4.752500000000e-01 4.978201627221e-01 4.976583020659e-01
4.755000000000e-01 4.978425736771e-01 4.976817674806e-01
4.757500000000e-01 4.978649863333e-01 4.977052386153e-01
4.760000000000e-01 4.978874006336e-01 4.977287154121e-01
4.762500000000e-01 4.979098165210e-01 4.977521978131e-01
4.765000000000e-01 4.979322339387e-01 4.977756857603e-01
4.767500000000e-01 4.979546528297e-01 4.977991791958e-01
4.770000000000e-01 4.979770731371e-01 4.978226780616e-01
4.772500000000e-01 4.979994948040e-01 4.978461822998e-01
4.775000000000e-01 4.980219177737e-01 4.978696918522e-01
4.777500000000e-01 4.980443419892e-01 4.978932066610e-01
4.780000000000e-01 4.980667673938e-01 4.979167266681e-01
4.782500000000e-01 4.980891939307e-01 4.979402518154e-01
4.785000000000e-01 4.981116215432e-01 4.979637820450e-01
4.787500000000e-01 4.981340501745e-01 4.979873172987e-01
4.790000000000e-01 4.981564797680e-01 4.980108575186e-01
4.792500000000e-01 4.981789102669e-01 4.980344026464e-01
4.795000000000e-01 4.982013416147e-01 4.980579526242e-01
4.797500000000e-01 4.982237737548e-01 4.980815073937e-01
4.800000000000e-01 4.982462066305e-01 4.981050668970e-01
4.802500000000e-01 4.982686401853e-01 4.981286310758e-01
4.805000000000e-01 4.982910743626e-01 4.981521998721e-01
4.807500000000e-01 4.983135091060e-01 4.981757732276e-01
4.810000000000e-01 4.983359443590e-01 4.981993510842e-01
4.812500000000e-01 4.983583800651e-01 4.982229333837e-01
4.815000000000e-01 4.983808161678e-01 4.982465200679e-01
4.817500000000e-01 4.984032526109e-01 4.982701110787e-01
4.820000000000e-01 4.984256893378e-01 4.982937063579e-01
4.822500000000e-01 4.984481262923e-01 4.983173058471e-01
4.825000000000e-01 4.984705634181e-01 4.983409094882e-01
4.827500000000e-01 4.984930006589e-01 4.983645172229e-01
4.830000000000e-01 4.985154379583e-01 4.983881289931e-01
4.832500000000e-01 4.985378752602e-01 4.984117447404e-01
4.835000000000e-01 4.985603125084e-01 4.984353644065e-01
4.837500000000e-01 4.985827496468e-01 4.984589879332e-01
4.840000000000e-01 4.986051866190e-01 4.984826152622e-01
4.842500000000e-01 4.986276233691e-01 4.985062463353e-01
4.845000000000e-01 4.986500598409e-01 4.985298810940e-01
4.847500000000e-01 4.986724959784e-01 4.985535194800e-01
4.850000000000e-01 4.986949317255e-01 4.985771614351e-01
4.852500000000e-01 4.987173670263e-01 4.986008069010e-01
4.855000000000e-01 4.987398018248e-01 4.986244558192e-01
4.857500000000e-01 4.987622360650e-01 4.986481081314e-01
4.860000000000e-01 4.987846696910e-01 4.986717637793e-01
4.862500000000e-01 4.988071026469e-01 4.986954227044e-01
4.865000000000e-01 4.988295348770e-01 4.987190848485e-01
4.867500000000e-01 4.988519663253e-01 4.987427501531e-01
4.870000000000e-01 4.988743969360e-01 4.987664185599e-01
4.872500000000e-01 4.988968266535e-01 4.987900900104e-01
4.875000000000e-01 4.989192554219e-01 4.988137644462e-01
4.877500000000e-01 4.989416831855e-01 4.988374418090e-01
4.880000000000e-01 4.989641098888e-01 4.988611220402e-01
4.882500000000e-01 4.989865354760e-01 4.988848050815e-01
4.885000000000e-01 4.990089598915e-01 4.989084908744e-01
4.887500000000e-01 4.990313830798e-01 4.989321793606e-01
4.890000000000e-01 4.990538049853e-01 4.989558704815e-01
4.892500000000e-01 4.990762255525e-01 4.989795641786e-01
4.895000000000e-01 4.990986447258e-01 4.990032603936e-01
4.897500000000e-01 4.991210624499e-01 4.990269590679e-01
4.900000000000e-01 4.991434786693e-01 4.990506601432e-01
4.902500000000e-01 4.991658933286e-01 4.990743635608e-01
4.905000000000e-01 4.991883063724e-01 4.990980692623e-01
4.907500000000e-01 4.992107177455e-01 4.991217771893e-01
4.910000000000e-01 4.992331273923e-01 4.991454872832e-01
4.912500000000e-01 4.992555352580e-01 4.991691994855e-01
4.915000000000e-01 4.992779412868e-01 4.991929137377e-01
4.917500000000e-01 4.993003454241e-01 4.992166299814e-01
4.920000000000e-01 4.993227476139e-01 4.992403481579e-01
4.922500000000e-01 4.993451478021e-01 4.992640682088e-01
4.925000000000e-01 4.993675459322e-01 4.992877900755e-01
4.927500000000e-01 4.993899419509e-01 4.993115136995e-01
4.930000000000e-01 4.994123358009e-01 4.993352390223e-01
4.932500000000e-01 4.994347274298e-01 4.993589659854e-01
4.935000000000e-01 4.994571167793e-01 4.993826945301e-01
4.937500000000e-01 4.994795037983e-01 4.994064245980e-01
4.940000000000e-01 4.995018884271e-01 4.994301561304e-01
4.942500000000e-01 4.995242706162e-01 4.994538890689e-01
4.945000000000e-01 4.995466503043e-01 4.994776233549e-01
4.947500000000e-01 4.995690274437e-01 4.995013589298e-01
4.950000000000e-01 4.995914019710e-01 4.995250957350e-01
4.952500000000e-01 4.996137738421e-01 4.995488337120e-01
4.955000000000e-01 4.996361429893e-01 4.995725728022e-01
4.957500000000e-01 4.996585093768e-01 4.995963129470e-01
4.960000000000e-01 4.996808729263e-01 4.996200540879e-01
4.962500000000e-01 4.997032336196e-01 4.996437961663e-01
4.965000000000e-01 4.997255913555e-01 4.996675391236e-01
4.967500000000e-01 4.997479461499e-01 4.996912829012e-01
4.970000000000e-01 4.997702978547e-01 4.997150274405e-01
4.972500000000e-01 4.997926465529e-01 4.997387726830e-01
4.975000000000e-01 4.998149920044e-01 4.997625185700e-01
4.977500000000e-01 4.998373344304e-01 4.997862650430e-01
4.980000000000e-01 4.998596734191e-01 4.998100120433e-01
4.982500000000e-01 4.998820095181e-01 4.998337595124e-01
4.985000000000e-01 4.999043421615e-01 4.998575073918e-01
4.987500000000e-01 4.999266709731e-01 4.998812556226e-01
4.990000000000e-01 4.999489887842e-01 4.999050041465e-01
4.992500000000e-01 4.999713194708e-01 4.999287529048e-01
4.995000000000e-01 4.999937426228e-01 4.999525018389e-01
4.997500000000e-01 5.000162467092e-01 4.999762508901e-01
5.000000000000e-01 5.000387074319e-01 5.000000000000e-01
5.002500000000e-01 5.000610592927e-01 5.000237491099e-01
5.005000000000e-01 5.000833533106e-01 5.000474981611e-01
5.007500000000e-01 5.001056489653e-01 5.000712470952e-01
5.010000000000e-01 5.001279454432e-01 5.000949958535e-01
5.012500000000e-01 5.001502367752e-01 5.001187443774e-01
5.015000000000e-01 5.001725243654e-01 5.001424926082e-01
5.017500000000e-01 5.001948074974e-01 5.001662404876e-01
5.020000000000e-01 5.002170867095e-01 5.001899879567e-01
5.022500000000e-01 5.002393615534e-01 5.002137349570e-01
5.025000000000e-01 5.002616322701e-01 5.002374814300e-01
5.027500000000e-01 5.002838986037e-01 5.002612273170e-01
5.030000000000e-01 5.003061606486e-01 5.002849725595e-01
5.032500000000e-01 5.003284182501e-01 5.003087170988e-01
5.035000000000e-01 5.003506714302e-01 5.003324608764e-01
5.037500000000e-01 5.003729200849e-01 5.003562038337e-01
5.040000000000e-01 5.003951641993e-01 5.003799459121e-01
5.042500000000e-01 5.004174036945e-01 5.004036870530e-01
5.045000000000e-01 5.004396385368e-01 5.004274271978e-01
5.047500000000e-01 5.004618686590e-01 5.004511662880e-01
5.050000000000e-01 5.004840940186e-01 5.004749042650e-01
5.052500000000e-01 5.005063145535e-01 5.004986410702e-01
5.055000000000e-01 5.005285302177e-01 5.005223766451e-01
5.057500000000e-01 5.005507409516e-01 5.005461109311e-01
5.060000000000e-01 5.005729467074e-01 5.005698438696e-01
5.062500000000e-01 5.005951474271e-01 5.005935754020e-01
5.065000000000e-01 5.006173430615e-01 5.006173054699e-01
5.067500000000e-01 5.006395335544e-01 5.006410340146e-01
5.070000000000e-01 5.006617188553e-01 5.006647609777e-01
5.072500000000e-01 5.006838989091e-01 5.006884863005e-01
5.075000000000e-01 5.007060736645e-01 5.007122099245e-01
5.077500000000e-01 5.007282430675e-01 5.007359317912e-01
5.080000000000e-01 5.007504070659e-01 5.007596518421e-01
5.082500000000e-01 5.007725656064e-01 5.007833700186e-01
5.085000000000e-01 5.007947186368e-01 5.008070862623e-01
5.087500000000e-01 5.008168661038e-01 5.008308005145e-01
5.090000000000e-01 5.008390079551e-01 5.008545127168e-01
5.092500000000e-01 5.008611441378e-01 5.008782228107e-01
5.095000000000e-01 5.008832745996e-01 5.009019307377e-01
5.097500000000e-01 5.009053992876e-01 5.009256364392e-01
5.100000000000e-01 5.009275181496e-01 5.009493398568e-01
5.102500000000e-01 5.009496311329e-01 5.009730409321e-01
5.105000000000e-01 5.009717381852e-01 5.009967396064e-01
5.107500000000e-01 5.009938392540e-01 5.010204358214e-01
5.110000000000e-01 5.010159342870e-01 5.010441295185e-01
5.112500000000e-01 5.010380232320e-01 5.010678206394e-01
5.115000000000e-01 5.010601060365e-01 5.010915091256e-01
5.117500000000e-01 5.010821826485e-01 5.011151949185e-01
5.120000000000e-01 5.011042530158e-01 5.011388779598e-01
5.122500000000e-01 5.011263170860e-01 5.011625581910e-01
5.125000000000e-01 5.011483748073e-01 5.011862355538e-01
5.127500000000e-01 5.011704261276e-01 5.012099099896e-01
5.130000000000e-01 5.011924709947e-01 5.012335814401e-01
5.132500000000e-01 5.012145093567e-01 5.012572498469e-01
5.135000000000e-01 5.012365411618e-01 5.012809151515e-01
5.137500000000e-01 5.012585663580e-01 5.013045772956e-01
5.140000000000e-01 5.012805848934e-01 5.013282362207e-01
5.142500000000e-01 5.013025967164e-01 5.013518918686e-01
5.145000000000e-01 5.013246017750e-01 5.013755441808e-01
5.147500000000e-01 5.013466000175e-01 5.013991930990e-01
5.150000000000e-01 5.013685913924e-01 5.014228385649e-01
5.152500000000e-01 5.013905758480e-01 5.014464805200e-01
5.155000000000e-01 5.014125533326e-01 5.014701189060e-01
5.157500000000e-01 5.014345237947e-01 5.014937536647e-01
5.160000000000e-01 5.014564871828e-01 5.015173847378e-01
5.162500000000e-01 5.014784434455e-01 5.015410120668e-01
5.165000000000e-01 5.015003925312e-01 5.015646355935e-01
5.167500000000e-01 5.015223343888e-01 5.015882552596e-01
5.170000000000e-01 5.015442689667e-01 5.016118710069e-01
5.172500000000e-01 5.015661962137e-01 5.016354827771e-01
5.175000000000e-01 5.015881160786e-01 5.016590905118e-01
5.177500000000e-01 5.016100285102e-01 5.016826941529e-01
5.180000000000e-01 5.016319334572e-01 5.017062936421e-01
5.182500000000e-01 5.016538308687e-01 5.017298889213e-01
5.185000000000e-01 5.016757206934e-01 5.017534799321e-01
5.187500000000e-01 5.016976028803e-01 5.017770666163e-01
5.190000000000e-01 5.017194773786e-01 5.018006489158e-01
5.192500000000e-01 5.017413441372e-01 5.018242267724e-01
5.195000000000e-01 5.017632031052e-01 5.018478001279e-01
5.197500000000e-01 5.017850542318e-01 5.018713689242e-01
5.200000000000e-01 5.018068974662e-01 5.018949331030e-01
5.202500000000e-01 5.018287327575e-01 5.019184926063e-01
5.205000000000e-01 5.018505600551e-01 5.019420473758e-01
5.207500000000e-01 5.018723793084e-01 5.019655973536e-01
5.210000000000e-01 5.018941904665e-01 5.019891424814e-01
5.212500000000e-01 5.019159934791e-01 5.020126827013e-01
5.215000000000e-01 5.019377882955e-01 5.020362179550e-01
5.217500000000e-01 5.019595748652e-01 5.020597481846e-01
5.220000000000e-01 5.019813531378e-01 5.020832733319e-01
5.222500000000e-01 5.020031230629e-01 5.021067933390e-01
5.225000000000e-01 5.020248845900e-01 5.021303081478e-01
5.227500000000e-01 5.020466376689e-01 5.021538177002e-01
5.230000000000e-01 5.020683822493e-01 5.021773219384e-01
5.232500000000e-01 5.020901182810e-01 5.022008208042e-01
5.235000000000e-01 5.021118457137e-01 5.022243142397e-01
5.237500000000e-01 5.021335644974e-01 5.022478021869e-01
5.240000000000e-01 5.021552745820e-01 5.022712845879e-01
5.242500000000e-01 5.021769759174e-01 5.022947613847e-01
5.245000000000e-01 5.021986684535e-01 5.023182325194e-01
5.247500000000e-01 5.022203521405e-01 5.023416979341e-01
5.250000000000e-01 5.022420269284e-01 5.023651575709e-01
5.252500000000e-01 5.022636927674e-01 5.023886113719e-01
5.255000000000e-01 5.022853496077e-01 5.024120592793e-01
5.257500000000e-01 5.023069973994e-01 5.024355012351e-01
5.260000000000e-01 5.023286360928e-01 5.024589371816e-01
5.262500000000e-01 5.023502656384e-01 5.024823670609e-01
5.265000000000e-01 5.023718859863e-01 5.025057908152e-01
5.267500000000e-01 5.023934970871e-01 5.025292083867e-01
5.270000000000e-01 5.024150988911e-01 5.025526197177e-01
5.272500000000e-01 5.024366913490e-01 5.025760247503e-01
5.275000000000e-01 5.024582744113e-01 5.025994234268e-01
5.277500000000e-01 5.024798480285e-01 5.026228156895e-01
5.280000000000e-01 5.025014121512e-01 5.026462014807e-01
5.282500000000e-01 5.025229667303e-01 5.026695807426e-01
5.285000000000e-01 5.025445117164e-01 5.026929534176e-01
5.287500000000e-01 5.025660470603e-01 5.027163194480e-01
5.290000000000e-01 5.025875727128e-01 5.027396787762e-01
5.292500000000e-01 5.026090886249e-01 5.027630313445e-01
5.295000000000e-01 5.026305947474e-01 5.027863770953e-01
5.297500000000e-01 5.026520910313e-01 5.028097159709e-01
5.300000000000e-01 5.026735774276e-01 5.028330479139e-01
5.302500000000e-01 5.026950538875e-01 5.028563728666e-01
5.305000000000e-01 5.027165203619e-01 5.028796907715e-01
5.307500000000e-01 5.027379768022e-01 5.029030015710e-01
5.310000000000e-01 5.027594231594e-01 5.029263052077e-01
5.312500000000e-01 5.027808593849e-01 5.029496016240e-01
5.315000000000e-01 5.028022854299e-01 5.029728907624e-01
5.317500000000e-01 5.028237012459e-01 5.029961725656e-01
5.320000000000e-01 5.028451067841e-01 5.030194469760e-01
5.322500000000e-01 5.028665019961e-01 5.030427139362e-01
5.325000000000e-01 5.028878868334e-01 5.030659733888e-01
5.327500000000e-01 5.029092612475e-01 5.030892252764e-01
5.330000000000e-01 5.029306251900e-01 5.031124695417e-01
5.332500000000e-01 5.029519786125e-01 5.031357061272e-01
5.335000000000e-01 5.029733214667e-01 5.031589349757e-01
5.337500000000e-01 5.029946537044e-01 5.031821560299e-01
5.340000000000e-01 5.030159752773e-01 5.032053692324e-01
5.342500000000e-01 5.030372861374e-01 5.032285745259e-01
5.345000000000e-01 5.030585862363e-01 5.032517718533e-01
5.347500000000e-01 5.030798755262e-01 5.032749611573e-01
5.350000000000e-01 5.031011539590e-01 5.032981423806e-01
5.352500000000e-01 5.031224214866e-01 5.033213154661e-01
5.355000000000e-01 5.031436780613e-01 5.033444803565e-01
5.357500000000e-01 5.031649236350e-01 5.033676369948e-01
5.360000000000e-01 5.031861581601e-01 5.033907853238e-01
5.362500000000e-01 5.032073815886e-01 5.034139252864e-01
5.365000000000e-01 5.032285938730e-01 5.034370568254e-01
5.367500000000e-01 5.032497949655e-01 5.034601798838e-01
5.370000000000e-01 5.032709848184e-01 5.034832944046e-01
5.372500000000e-01 5.032921633842e-01 5.035064003307e-01
5.375000000000e-01 5.033133306154e-01 5.035294976051e-01
5.377500000000e-01 5.033344864645e-01 5.035525861709e-01
5.380000000000e-01 5.033556308841e-01 5.035756659709e-01
5.382500000000e-01 5.033767638268e-01 5.035987369484e-01
5.385000000000e-01 5.033978852451e-01 5.036217990464e-01
5.387500000000e-01 5.034189950920e-01 5.036448522079e-01
5.390000000000e-01 5.034400933201e-01 5.036678963761e-01
5.392500000000e-01 5.034611798823e-01 5.036909314941e-01
5.395000000000e-01 5.034822547313e-01 5.037139575052e-01
5.397500000000e-01 5.035033178202e-01 5.037369743524e-01
5.400000000000e-01 5.035243691019e-01 5.037599819790e-01
5.402500000000e-01 5.035454085295e-01 5.037829803282e-01
5.405000000000e-01 5.035664360559e-01 5.038059693433e-01
5.407500000000e-01 5.035874516343e-01 5.038289489675e-01
5.410000000000e-01 5.036084552179e-01 5.038519191442e-01
5.412500000000e-01 5.036294467599e-01 5.038748798167e-01
5.415000000000e-01 5.036504262135e-01 5.038978309282e-01
5.417500000000e-01 5.036713935321e-01 5.039207724223e-01
5.420000000000e-01 5.036923486690e-01 5.039437042423e-01
5.422500000000e-01 5.037132915777e-01 5.039666263315e-01
5.425000000000e-01 5.037342222117e-01 5.039895386335e-01
5.427500000000e-01 5.037551405244e-01 5.040124410917e-01
5.430000000000e-01 5.037760464693e-01 5.040353336496e-01
5.432500000000e-01 5.037969400003e-01 5.040582162507e-01
5.435000000000e-01 5.038178210708e-01 5.040810888386e-01
5.437500000000e-01 5.038386896347e-01 5.041039513568e-01
5.440000000000e-01 5.038595456457e-01 5.041268037489e-01
5.442500000000e-01 5.038803890576e-01 5.041496459585e-01
5.445000000000e-01 5.039012198244e-01 5.041724779293e-01
5.447500000000e-01 5.039220378998e-01 5.041952996049e-01
5.450000000000e-01 5.039428432380e-01 5.042181109291e-01
5.452500000000e-01 5.039636357929e-01 5.042409118454e-01
5.455000000000e-01 5.039844155186e-01 5.042637022978e-01
5.457500000000e-01 5.040051823693e-01 5.042864822298e-01
5.460000000000e-01 5.040259362991e-01 5.043092515854e-01
5.462500000000e-01 5.040466772623e-01 5.043320103084e-01
5.465000000000e-01 5.040674052131e-01 5.043547583425e-01
5.467500000000e-01 5.040881201059e-01 5.043774956317e-01
5.470000000000e-01 5.041088218951e-01 5.044002221199e-01
5.472500000000e-01 5.041295105351e-01 5.044229377510e-01
5.475000000000e-01 5.041501859804e-01 5.044456424689e-01
5.477500000000e-01 5.041708481856e-01 5.044683362176e-01
5.480000000000e-01 5.041914971051e-01 5.044910189412e-01
5.482500000000e-01 5.042121326938e-01 5.045136905836e-01
5.485000000000e-01 5.042327549062e-01 5.045363510889e-01
5.487500000000e-01 5.042533636972e-01 5.045590004012e-01
5.490000000000e-01 5.042739590215e-01 5.045816384647e-01
5.492500000000e-01 5.042945408340e-01 5.046042652234e-01
5.495000000000e-01 5.043151090896e-01 5.046268806215e-01
5.497500000000e-01 5.043356637432e-01 5.046494846033e-01
5.500000000000e-01 5.043562047499e-01 5.046720771130e-01
5.502500000000e-01 5.043767320647e-01 5.046946580947e-01
5.505000000000e-01 5.043972456428e-01 5.047172274928e-01
5.507500000000e-01 5.044177454392e-01 5.047397852517e-01
5.510000000000e-01 5.044382314093e-01 5.047623313156e-01
5.512500000000e-01 5.044587035082e-01 5.047848656289e-01
5.515000000000e-01 5.044791616913e-01 5.048073881361e-01
5.517500000000e-01 5.044996059141e-01 5.048298987815e-01
5.520000000000e-01 5.045200361318e-01 5.048523975096e-01
5.522500000000e-01 5.045404523001e-01 5.048748842649e-01
5.525000000000e-01 5.045608543743e-01 5.048973589919e-01
5.527500000000e-01 5.045812423102e-01 5.049198216351e-01
5.530000000000e-01 5.046016160633e-01 5.049422721392e-01
5.532500000000e-01 5.046219755894e-01 5.049647104488e-01
5.535000000000e-01 5.046423208441e-01 5.049871365083e-01
5.537500000000e-01 5.046626517833e-01 5.050095502627e-01
5.540000000000e-01 5.046829683629e-01 5.050319516564e-01
5.542500000000e-01 5.047032705387e-01 5.050543406343e-01
5.545000000000e-01 5.047235582667e-01 5.050767171412e-01
5.547500000000e-01 5.047438315028e-01 5.050990811217e-01
5.550000000000e-01 5.047640902032e-01 5.051214325208e-01
5.552500000000e-01 5.047843343240e-01 5.051437712832e-01
5.555000000000e-01 5.048045638214e-01 5.051660973539e-01
5.557500000000e-01 5.048247786515e-01 5.051884106778e-01
5.560000000000e-01 5.048449787706e-01 5.052107111998e-01
5.562500000000e-01 5.048651641350e-01 5.052329988648e-01
5.565000000000e-01 5.048853347012e-01 5.052552736180e-01
5.567500000000e-01 5.049054904256e-01 5.052775354043e-01
5.570000000000e-01 5.049256312647e-01 5.052997841688e-01
5.572500000000e-01 5.049457571749e-01 5.053220198566e-01
5.575000000000e-01 5.049658681129e-01 5.053442424128e-01
5.577500000000e-01 5.049859640354e-01 5.053664517827e-01
5.580000000000e-01 5.050060448990e-01 5.053886479114e-01
5.582500000000e-01 5.050261106605e-01 5.054108307441e-01
5.585000000000e-01 5.050461612766e-01 5.054330002262e-01
5.587500000000e-01 5.050661967044e-01 5.054551563028e-01
5.590000000000e-01 5.050862169006e-01 5.054772989194e-01
5.592500000000e-01 5.051062218223e-01 5.054994280213e-01
5.595000000000e-01 5.051262114264e-01 5.055215435539e-01
5.597500000000e-01 5.051461856701e-01 5.055436454627e-01
5.600000000000e-01 5.051661445105e-01 5.055657336930e-01
5.602500000000e-01 5.051860879047e-01 5.055878081905e-01
5.605000000000e-01 5.052060158100e-01 5.056098689006e-01
5.607500000000e-01 5.052259281837e-01 5.056319157689e-01
5.610000000000e-01 5.052458249832e-01 5.056539487410e-01
5.612500000000e-01 5.052657061657e-01 5.056759677626e-01
5.615000000000e-01 5.052855716889e-01 5.056979727793e-01
5.617500000000e-01 5.053054215102e-01 5.057199637368e-01
5.620000000000e-01 5.053252555871e-01 5.057419405808e-01
5.622500000000e-01 5.053450738773e-01 5.057639032572e-01
5.625000000000e-01 5.053648763384e-01 5.057858517117e-01
5.627500000000e-01 5.053846629282e-01 5.058077858902e-01
5.630000000000e-01 5.054044336045e-01 5.058297057386e-01
5.632500000000e-01 5.054241883251e-01 5.058516112028e-01
5.635000000000e-01 5.054439270478e-01 5.058735022287e-01
5.637500000000e-01 5.054636497307e-01 5.058953787623e-01
5.640000000000e-01 5.054833563317e-01 5.059172407496e-01
5.642500000000e-01 5.055030468088e-01 5.059390881368e-01
5.645000000000e-01 5.055227211202e-01 5.059609208698e-01
5.647500000000e-01 5.055423792240e-01 5.059827388949e-01
5.650000000000e-01 5.055620210785e-01 5.060045421581e-01
5.652500000000e-01 5.055816466419e-01 5.060263306057e-01
5.655000000000e-01 5.056012558726e-01 5.060481041840e-01
5.657500000000e-01 5.056208487289e-01 5.060698628391e-01
5.660000000000e-01 5.056404251692e-01 5.060916065175e-01
5.662500000000e-01 5.056599851521e-01 5.061133351655e-01
5.665000000000e-01 5.056795286361e-01 5.061350487294e-01
5.667500000000e-01 5.056990555797e-01 5.061567471556e-01
5.670000000000e-01 5.057185659417e-01 5.061784303907e-01
5.672500000000e-01 5.057380596807e-01 5.062000983812e-01
5.675000000000e-01 5.057575367556e-01 5.062217510735e-01
5.677500000000e-01 5.057769971251e-01 5.062433884143e-01
5.680000000000e-01 5.057964407480e-01 5.062650103501e-01
5.682500000000e-01 5.058158675834e-01 5.062866168277e-01
5.685000000000e-01 5.058352775903e-01 5.063082077936e-01
5.687500000000e-01 5.058546707275e-01 5.063297831947e-01
5.690000000000e-01 5.058740469544e-01 5.063513429776e-01
5.692500000000e-01 5.058934062299e-01 5.063728870893e-01
5.695000000000e-01 5.059127485133e-01 5.063944154765e-01
5.697500000000e-01 5.059320737638e-01 5.064159280860e-01
5.700000000000e-01 5.059513819409e-01 5.064374248650e-01
5.702500000000e-01 5.059706730038e-01 5.064589057602e-01
5.705000000000e-01 5.059899469119e-01 5.064803707187e-01
5.707500000000e-01 5.060092036248e-01 5.065018196876e-01
5.710000000000e-01 5.060284431020e-01 5.065232526138e-01
5.712500000000e-01 5.060476653030e-01 5.065446694446e-01
5.715000000000e-01 5.060668701876e-01 5.065660701270e-01
5.717500000000e-01 5.060860577153e-01 5.065874546084e-01
5.720000000000e-01 5.061052278461e-01 5.066088228358e-01
5.722500000000e-01 5.061243805396e-01 5.066301747566e-01
5.725000000000e-01 5.061435157558e-01 5.066515103182e-01
5.727500000000e-01 5.061626334545e-01 5.066728294678e-01
5.730000000000e-01 5.061817335959e-01 5.066941321528e-01
5.732500000000e-01 5.062008161398e-01 5.067154183207e-01
5.735000000000e-01 5.062198810463e-01 5.067366879191e-01
5.737500000000e-01 5.062389282758e-01 5.067579408953e-01
5.740000000000e-01 5.062579577882e-01 5.067791771969e-01
5.742500000000e-01 5.062769695440e-01 5.068003967716e-01
5.745000000000e-01 5.062959635033e-01 5.068215995670e-01
5.747500000000e-01 5.063149396266e-01 5.068427855308e-01
5.750000000000e-01 5.063338978744e-01 5.068639546107e-01
5.752500000000e-01 5.063528382070e-01 5.068851067545e-01
5.755000000000e-01 5.063717605850e-01 5.069062419099e-01
5.757500000000e-01 5.063906649690e-01 5.069273600249e-01
5.760000000000e-01 5.064095513196e-01 5.069484610473e-01
5.762500000000e-01 5.064284195977e-01 5.069695449251e-01
5.765000000000e-01 5.064472697638e-01 5.069906116062e-01
5.767500000000e-01 5.064661017789e-01 5.070116610387e-01
5.770000000000e-01 5.064849156038e-01 5.070326931706e-01
5.772500000000e-01 5.065037111994e-01 5.070537079501e-01
5.775000000000e-01 5.065224885267e-01 5.070747053252e-01
5.777500000000e-01 5.065412475468e-01 5.070956852442e-01
5.780000000000e-01 5.065599882208e-01 5.071166476552e-01
5.782500000000e-01 5.065787105098e-01 5.071375925067e-01
5.785000000000e-01 5.065974143750e-01 5.071585197469e-01
5.787500000000e-01 5.066160997777e-01 5.071794293241e-01
5.790000000000e-01 5.066347666792e-01 5.072003211868e-01
5.792500000000e-01 5.066534150409e-01 5.072211952834e-01
5.795000000000e-01 5.066720448242e-01 5.072420515624e-01
5.797500000000e-01 5.066906559906e-01 5.072628899724e-01
5.800000000000e-01 5.067092485016e-01 5.072837104620e-01
5.802500000000e-01 5.067278223189e-01 5.073045129797e-01
5.805000000000e-01 5.067463774041e-01 5.073252974742e-01
5.807500000000e-01 5.067649137190e-01 5.073460638943e-01
5.810000000000e-01 5.067834312253e-01 5.073668121887e-01
5.812500000000e-01 5.068019298847e-01 5.073875423063e-01
5.815000000000e-01 5.068204096593e-01 5.074082541958e-01
5.817500000000e-01 5.068388705110e-01 5.074289478062e-01
5.820000000000e-01 5.068573124017e-01 5.074496230864e-01
5.822500000000e-01 5.068757352935e-01 5.074702799853e-01
5.825000000000e-01 5.068941391485e-01 5.074909184522e-01
5.827500000000e-01 5.069125239290e-01 5.075115384359e-01
5.830000000000e-01 5.069308895970e-01 5.075321398856e-01
5.832500000000e-01 5.069492361149e-01 5.075527227506e-01
5.835000000000e-01 5.069675634450e-01 5.075732869799e-01
5.837500000000e-01 5.069858715498e-01 5.075938325229e-01
5.840000000000e-01 5.070041603916e-01 5.076143593289e-01
5.842500000000e-01 5.070224299330e-01 5.076348673472e-01
5.845000000000e-01 5.070406801366e-01 5.076553565273e-01
5.847500000000e-01 5.070589109648e-01 5.076758268185e-01
5.850000000000e-01 5.070771223806e-01 5.076962781703e-01
5.852500000000e-01 5.070953143464e-01 5.077167105324e-01
5.855000000000e-01 5.071134868253e-01 5.077371238543e-01
5.857500000000e-01 5.071316397799e-01 5.077575180855e-01
5.860000000000e-01 5.071497731733e-01 5.077778931759e-01
5.862500000000e-01 5.071678869683e-01 5.077982490751e-01
5.865000000000e-01 5.071859811280e-01 5.078185857328e-01
5.867500000000e-01 5.072040556155e-01 5.078389030990e-01
5.870000000000e-01 5.072221103938e-01 5.078592011235e-01
5.872500000000e-01 5.072401454263e-01 5.078794797562e-01
5.875000000000e-01 5.072581606760e-01 5.078997389470e-01
5.877500000000e-01 5.072761561064e-01 5.079199786461e-01
5.880000000000e-01 5.072941316807e-01 5.079401988033e-01
5.882500000000e-01 5.073120873625e-01 5.079603993689e-01
5.885000000000e-01 5.073300231151e-01 5.079805802931e-01
5.887500000000e-01 5.073479389021e-01 5.080007415259e-01
5.890000000000e-01 5.073658346871e-01 5.080208830177e-01
5.892500000000e-01 5.073837104337e-01 5.080410047188e-01
5.895000000000e-01 5.074015661057e-01 5.080611065795e-01
5.897500000000e-01 5.074194016667e-01 5.080811885502e-01
5.900000000000e-01 5.074372170806e-01 5.081012505814e-01
5.902500000000e-01 5.074550123114e-01 5.081212926235e-01
5.905000000000e-01 5.074727873228e-01 5.081413146272e-01
5.907500000000e-01 5.074905420788e-01 5.081613165430e-01
5.910000000000e-01 5.075082765437e-01 5.081812983215e-01
5.912500000000e-01 5.075259906813e-01 5.082012599135e-01
5.915000000000e-01 5.075436844559e-01 5.082212012697e-01
5.917500000000e-01 5.075613578317e-01 5.082411223409e-01
5.920000000000e-01 5.075790107730e-01 5.082610230780e-01
5.922500000000e-01 5.075966432441e-01 5.082809034318e-01
5.925000000000e-01 5.076142552094e-01 5.083007633533e-01
5.927500000000e-01 5.076318466332e-01 5.083206027935e-01
5.930000000000e-01 5.076494174802e-01 5.083404217034e-01
5.932500000000e-01 5.076669677149e-01 5.083602200342e-01
5.935000000000e-01 5.076844973019e-01 5.083799977370e-01
5.937500000000e-01 5.077020062059e-01 5.083997547629e-01
5.940000000000e-01 5.077194943915e-01 5.084194910633e-01
5.942500000000e-01 5.077369618236e-01 5.084392065895e-01
5.945000000000e-01 5.077544084671e-01 5.084589012927e-01
5.947500000000e-01 5.077718342868e-01 5.084785751244e-01
5.950000000000e-01 5.077892392476e-01 5.084982280361e-01
5.952500000000e-01 5.078066233147e-01 5.085178599793e-01
5.955000000000e-01 5.078239864530e-01 5.085374709055e-01
5.957500000000e-01 5.078413286278e-01 5.085570607663e-01
5.960000000000e-01 5.078586498041e-01 5.085766295134e-01
5.962500000000e-01 5.078759499472e-01 5.085961770986e-01
5.965000000000e-01 5.078932290225e-01 5.086157034735e-01
5.967500000000e-01 5.079104869953e-01 5.086352085900e-01
5.970000000000e-01 5.079277238310e-01 5.086546924001e-01
5.972500000000e-01 5.079449394951e-01 5.086741548555e-01
5.975000000000e-01 5.079621339531e-01 5.086935959083e-01
5.977500000000e-01 5.079793071706e-01 5.087130155105e-01
5.980000000000e-01 5.079964591133e-01 5.087324136143e-01
5.982500000000e-01 5.080135897468e-01 5.087517901717e-01
5.985000000000e-01 5.080306990369e-01 5.087711451349e-01
5.987500000000e-01 5.080477869495e-01 5.087904784561e-01
5.990000000000e-01 5.080648534504e-01 5.088097900878e-01
5.992500000000e-01 5.080818985056e-01 5.088290799821e-01
5.995000000000e-01 5.080989220810e-01 5.088483480916e-01
5.997500000000e-01 5.081159241427e-01 5.088675943687e-01
6.000000000000e-01 5.081329046568e-01 5.088868187658e-01
6.002500000000e-01 5.081498635894e-01 5.089060212356e-01
6.005000000000e-01 5.081668009069e-01 5.089252017307e-01
6.007500000000e-01 5.081837165754e-01 5.089443602038e-01
6.010000000000e-01 5.082006105613e-01 5.089634966075e-01
6.012500000000e-01 5.082174828310e-01 5.089826108947e-01
6.015000000000e-01 5.082343333509e-01 5.090017030181e-01
6.017500000000e-01 5.082511620876e-01 5.090207729308e-01
6.020000000000e-01 5.082679690076e-01 5.090398205856e-01
6.022500000000e-01 5.082847540776e-01 5.090588459356e-01
6.025000000000e-01 5.083015172642e-01 5.090778489338e-01
6.027500000000e-01 5.083182585342e-01 5.090968295332e-01
6.030000000000e-01 5.083349778543e-01 5.091157876872e-01
6.032500000000e-01 5.083516751915e-01 5.091347233488e-01
6.035000000000e-01 5.083683505126e-01 5.091536364714e-01
6.037500000000e-01 5.083850037846e-01 5.091725270084e-01
6.040000000000e-01 5.084016349746e-01 5.091913949130e-01
6.042500000000e-01 5.084182440495e-01 5.092102401388e-01
6.045000000000e-01 5.084348309767e-01 5.092290626392e-01
6.047500000000e-01 5.084513957232e-01 5.092478623678e-01
6.050000000000e-01 5.084679382563e-01 5.092666392783e-01
6.052500000000e-01 5.084844585434e-01 5.092853933242e-01
6.055000000000e-01 5.085009565517e-01 5.093041244594e-01
6.057500000000e-01 5.085174322489e-01 5.093228326376e-01
6.060000000000e-01 5.085338856023e-01 5.093415178126e-01
6.062500000000e-01 5.085503165794e-01 5.093601799383e-01
6.065000000000e-01 5.085667251480e-01 5.093788189687e-01
6.067500000000e-01 5.085831112756e-01 5.093974348578e-01
6.070000000000e-01 5.085994749300e-01 5.094160275597e-01
6.072500000000e-01 5.086158160789e-01 5.094345970284e-01
6.075000000000e-01 5.086321346903e-01 5.094531432183e-01
6.077500000000e-01 5.086484307319e-01 5.094716660834e-01
6.080000000000e-01 5.086647041718e-01 5.094901655782e-01
6.082500000000e-01 5.086809549779e-01 5.095086416569e-01
6.085000000000e-01 5.086971831183e-01 5.095270942739e-01
6.087500000000e-01 5.087133885612e-01 5.095455233839e-01
6.090000000000e-01 5.087295712747e-01 5.095639289412e-01
6.092500000000e-01 5.087457312270e-01 5.095823109004e-01
6.095000000000e-01 5.087618683865e-01 5.096006692162e-01
6.097500000000e-01 5.087779827215e-01 5.096190038434e-01
6.100000000000e-01 5.087940742005e-01 5.096373147366e-01
6.102500000000e-01 5.088101427918e-01 5.096556018507e-01
6.105000000000e-01 5.088261884641e-01 5.096738651406e-01
6.107500000000e-01 5.088422111859e-01 5.096921045611e-01
6.110000000000e-01 5.088582109259e-01 5.097103200674e-01
6.112500000000e-01 5.088741876527e-01 5.097285116144e-01
6.115000000000e-01 5.088901413352e-01 5.097466791572e-01
6.117500000000e-01 5.089060719421e-01 5.097648226512e-01
6.120000000000e-01 5.089219794423e-01 5.097829420513e-01
6.122500000000e-01 5.089378638048e-01 5.098010373131e-01
6.125000000000e-01 5.089537249986e-01 5.098191083917e-01
6.127500000000e-01 5.089695629927e-01 5.098371552427e-01
6.130000000000e-01 5.089853777561e-01 5.098551778215e-01
6.132500000000e-01 5.090011692581e-01 5.098731760836e-01
6.135000000000e-01 5.090169374680e-01 5.098911499846e-01
6.137500000000e-01 5.090326823549e-01 5.099090994802e-01
6.140000000000e-01 5.090484038882e-01 5.099270245261e-01
6.142500000000e-01 5.090641020373e-01 5.099449250780e-01
6.145000000000e-01 5.090797767717e-01 5.099628010919e-01
6.147500000000e-01 5.090954280609e-01 5.099806525235e-01
6.150000000000e-01 5.091110558745e-01 5.099984793288e-01
6.152500000000e-01 5.091266601820e-01 5.100162814639e-01
6.155000000000e-01 5.091422409533e-01 5.100340588848e-01
6.157500000000e-01 5.091577981579e-01 5.100518115476e-01
6.160000000000e-01 5.091733317657e-01 5.100695394086e-01
6.162500000000e-01 5.091888417466e-01 5.100872424240e-01
6.165000000000e-01 5.092043280705e-01 5.101049205502e-01
6.167500000000e-01 5.092197907074e-01 5.101225737435e-01
6.170000000000e-01 5.092352296273e-01 5.101402019603e-01
6.172500000000e-01 5.092506448002e-01 5.101578051572e-01
6.175000000000e-01 5.092660361964e-01 5.101753832907e-01
6.177500000000e-01 5.092814037861e-01 5.101929363174e-01
6.180000000000e-01 5.092967475395e-01 5.102104641941e-01
6.182500000000e-01 5.093120674269e-01 5.102279668775e-01
6.185000000000e-01 5.093273634187e-01 5.102454443244e-01
6.187500000000e-01 5.093426354854e-01 5.102628964917e-01
6.190000000000e-01 5.093578835974e-01 5.102803233364e-01
6.192500000000e-01 5.093731077254e-01 5.102977248153e-01
6.195000000000e-01 5.093883078399e-01 5.103151008856e-01
6.197500000000e-01 5.094034839115e-01 5.103324515045e-01
6.200000000000e-01 5.094186359111e-01 5.103497766290e-01
6.202500000000e-01 5.094337638094e-01 5.103670762165e-01
6.205000000000e-01 5.094488675772e-01 5.103843502243e-01
6.207500000000e-01 5.094639471855e-01 5.104015986097e-01
6.210000000000e-01 5.094790026052e-01 5.104188213302e-01
6.212500000000e-01 5.094940338073e-01 5.104360183433e-01
6.215000000000e-01 5.095090407629e-01 5.104531896066e-01
6.217500000000e-01 5.095240234432e-01 5.104703350776e-01
6.220000000000e-01 5.095389818193e-01 5.104874547142e-01
6.222500000000e-01 5.095539158625e-01 5.105045484739e-01
6.225000000000e-01 5.095688255440e-01 5.105216163148e-01
6.227500000000e-01 5.095837108353e-01 5.105386581946e-01
6.230000000000e-01 5.095985717078e-01 5.105556740714e-01
6.232500000000e-01 5.096134081329e-01 5.105726639030e-01
6.235000000000e-01 5.096282200822e-01 5.105896276477e-01
6.237500000000e-01 5.096430075273e-01 5.106065652635e-01
6.240000000000e-01 5.096577704398e-01 5.106234767086e-01
6.242500000000e-01 5.096725087915e-01 5.106403619414e-01
6.245000000000e-01 5.096872225541e-01 5.106572209202e-01
6.247500000000e-01 5.097019116994e-01 5.106740536033e-01
6.250000000000e-01 5.097165761994e-01 5.106908599492e-01
6.252500000000e-01 5.097312160259e-01 5.107076399165e-01
6.255000000000e-01 5.097458311511e-01 5.107243934638e-01
6.257500000000e-01 5.097604215468e-01 5.107411205497e-01
6.260000000000e-01 5.097749871853e-01 5.107578211330e-01
6.262500000000e-01 5.097895280388e-01 5.107744951724e-01
6.265000000000e-01 5.098040440794e-01 5.107911426268e-01
6.267500000000e-01 5.098185352794e-01 5.108077634551e-01
6.270000000000e-01 5.098330016113e-01 5.108243576164e-01
6.272500000000e-01 5.098474430473e-01 5.108409250696e-01
6.275000000000e-01 5.098618595601e-01 5.108574657739e-01
6.277500000000e-01 5.098762511220e-01 5.108739796885e-01
6.280000000000e-01 5.098906177057e-01 5.108904667727e-01
6.282500000000e-01 5.099049592838e-01 5.109069269857e-01
6.285000000000e-01 5.099192758290e-01 5.109233602869e-01
6.287500000000e-01 5.099335673140e-01 5.109397666358e-01
6.290000000000e-01 5.099478337117e-01 5.109561459920e-01
6.292500000000e-01 5.099620749950e-01 5.109724983149e-01
6.295000000000e-01 5.099762911367e-01 5.109888235643e-01
6.297500000000e-01 5.099904821098e-01 5.110051216999e-01
6.300000000000e-01 5.100046478875e-01 5.110213926814e-01
6.302500000000e-01 5.100187884427e-01 5.110376364687e-01
6.305000000000e-01 5.100329037487e-01 5.110538530218e-01
6.307500000000e-01 5.100469937786e-01 5.110700423006e-01
6.310000000000e-01 5.100610585058e-01 5.110862042651e-01
6.312500000000e-01 5.100750979035e-01 5.111023388756e-01
6.315000000000e-01 5.100891119452e-01 5.111184460921e-01
6.317500000000e-01 5.101031006043e-01 5.111345258750e-01
6.320000000000e-01 5.101170638543e-01 5.111505781845e-01
6.322500000000e-01 5.101310016688e-01 5.111666029811e-01
6.325000000000e-01 5.101449140213e-01 5.111826002252e-01
6.327500000000e-01 5.101588008856e-01 5.111985698773e-01
6.330000000000e-01 5.101726622354e-01 5.112145118981e-01
6.332500000000e-01 5.101864980445e-01 5.112304262482e-01
6.335000000000e-01 5.102003082867e-01 5.112463128883e-01
6.337500000000e-01 5.102140929361e-01 5.112621717793e-01
6.340000000000e-01 5.102278519664e-01 5.112780028820e-01
6.342500000000e-01 5.102415853517e-01 5.112938061573e-01
6.345000000000e-01 5.102552930662e-01 5.113095815663e-01
6.347500000000e-01 5.102689750839e-01 5.113253290700e-01
6.350000000000e-01 5.102826313791e-01 5.113410486296e-01
6.352500000000e-01 5.102962619260e-01 5.113567402063e-01
6.355000000000e-01 5.103098666990e-01 5.113724037614e-01
6.357500000000e-01 5.103234456723e-01 5.113880392562e-01
6.360000000000e-01 5.103369988205e-01 5.114036466521e-01
6.362500000000e-01 5.103505261180e-01 5.114192259107e-01
6.365000000000e-01 5.103640275393e-01 5.114347769934e-01
6.367500000000e-01 5.103775030591e-01 5.114502998620e-01
6.370000000000e-01 5.103909526520e-01 5.114657944781e-01
6.372500000000e-01 5.104043762927e-01 5.114812608035e-01
6.375000000000e-01 5.104177739561e-01 5.114966988001e-01
6.377500000000e-01 5.104311456169e-01 5.115121084296e-01
6.380000000000e-01 5.104444912500e-01 5.115274896542e-01
6.382500000000e-01 5.104578108304e-01 5.115428424359e-01
6.385000000000e-01 5.104711043330e-01 5.115581667367e-01
6.387500000000e-01 5.104843717330e-01 5.115734625189e-01
6.390000000000e-01 5.104976130055e-01 5.115887297448e-01
6.392500000000e-01 5.105108281256e-01 5.116039683766e-01
6.395000000000e-01 5.105240170686e-01 5.116191783767e-01
6.397500000000e-01 5.105371798097e-01 5.116343597077e-01
6.400000000000e-01 5.105503163244e-01 5.116495123321e-01
6.402500000000e-01 5.105634265880e-01 5.116646362125e-01
6.405000000000e-01 5.105765105760e-01 5.116797313115e-01
6.407500000000e-01 5.105895682639e-01 5.116947975919e-01
6.410000000000e-01 5.106025996273e-01 5.117098350166e-01
6.412500000000e-01 5.106156046419e-01 5.117248435485e-01
6.415000000000e-01 5.106285832832e-01 5.117398231504e-01
6.417500000000e-01 5.106415355272e-01 5.117547737855e-01
6.420000000000e-01 5.106544613496e-01 5.117696954169e-01
6.422500000000e-01 5.106673607262e-01 5.117845880077e-01
6.425000000000e-01 5.106802336330e-01 5.117994515213e-01
6.427500000000e-01 5.106930800460e-01 5.118142859208e-01
6.430000000000e-01 5.107058999412e-01 5.118290911698e-01
6.432500000000e-01 5.107186932947e-01 5.118438672317e-01
6.435000000000e-01 5.107314600827e-01 5.118586140700e-01
6.437500000000e-01 5.107442002814e-01 5.118733316483e-01
6.440000000000e-01 5.107569138670e-01 5.118880199304e-01
6.442500000000e-01 5.107696008159e-01 5.119026788800e-01
6.445000000000e-01 5.107822611045e-01 5.119173084609e-01
6.447500000000e-01 5.107948947093e-01 5.119319086370e-01
6.450000000000e-01 5.108075016066e-01 5.119464793723e-01
6.452500000000e-01 5.108200817731e-01 5.119610206309e-01
6.455000000000e-01 5.108326351854e-01 5.119755323769e-01
6.457500000000e-01 5.108451618202e-01 5.119900145744e-01
6.460000000000e-01 5.108576616542e-01 5.120044671877e-01
6.462500000000e-01 5.108701346641e-01 5.120188901812e-01
6.465000000000e-01 5.108825808269e-01 5.120332835193e-01
6.467500000000e-01 5.108950001195e-01 5.120476471665e-01
6.470000000000e-01 5.109073925187e-01 5.120619810873e-01
6.472500000000e-01 5.109197580016e-01 5.120762852464e-01
6.475000000000e-01 5.109320965454e-01 5.120905596084e-01
6.477500000000e-01 5.109444081271e-01 5.121048041382e-01
6.480000000000e-01 5.109566927239e-01 5.121190188005e-01
6.482500000000e-01 5.109689503130e-01 5.121332035604e-01
6.485000000000e-01 5.109811808718e-01 5.121473583828e-01
6.487500000000e-01 5.109933843777e-01 5.121614832329e-01
6.490000000000e-01 5.110055608080e-01 5.121755780756e-01
6.492500000000e-01 5.110177101402e-01 5.121896428764e-01
6.495000000000e-01 5.110298323519e-01 5.122036776004e-01
6.497500000000e-01 5.110419274207e-01 5.122176822130e-01
6.500000000000e-01 5.110539953242e-01 5.122316566798e-01
6.502500000000e-01 5.110660360401e-01 5.122456009661e-01
6.505000000000e-01 5.110780495462e-01 5.122595150376e-01
6.507500000000e-01 5.110900358202e-01 5.122733988600e-01
6.510000000000e-01 5.111019948402e-01 5.122872523990e-01
6.512500000000e-01 5.111139265840e-01 5.123010756205e-01
6.515000000000e-01 5.111258310295e-01 5.123148684902e-01
6.517500000000e-01 5.111377081550e-01 5.123286309743e-01
6.520000000000e-01 5.111495579384e-01 5.123423630386e-01
6.522500000000e-01 5.111613803579e-01 5.123560646494e-01
6.525000000000e-01 5.111731753918e-01 5.123697357729e-01
6.527500000000e-01 5.111849430183e-01 5.123833763752e-01
6.530000000000e-01 5.111966832158e-01 5.123969864228e-01
6.532500000000e-01 5.112083959627e-01 5.124105658821e-01
6.535000000000e-01 5.112200812374e-01 5.124241147196e-01
6.537500000000e-01 5.112317390184e-01 5.124376329017e-01
6.540000000000e-01 5.112433692843e-01 5.124511203953e-01
6.542500000000e-01 5.112549720137e-01 5.124645771669e-01
6.545000000000e-01 5.112665471853e-01 5.124780031835e-01
6.547500000000e-01 5.112780947778e-01 5.124913984118e-01
6.550000000000e-01 5.112896147701e-01 5.125047628188e-01
6.552500000000e-01 5.113011071410e-01 5.125180963716e-01
6.555000000000e-01 5.113125718693e-01 5.125313990372e-01
6.557500000000e-01 5.113240089341e-01 5.125446707828e-01
6.560000000000e-01 5.113354183143e-01 5.125579115757e-01
6.562500000000e-01 5.113467999892e-01 5.125711213832e-01
6.565000000000e-01 5.113581539377e-01 5.125843001727e-01
6.567500000000e-01 5.113694801391e-01 5.125974479117e-01
6.570000000000e-01 5.113807785726e-01 5.126105645677e-01
6.572500000000e-01 5.113920492176e-01 5.126236501085e-01
6.575000000000e-01 5.114032920534e-01 5.126367045016e-01
6.577500000000e-01 5.114145070594e-01 5.126497277149e-01
6.580000000000e-01 5.114256942152e-01 5.126627197163e-01
6.582500000000e-01 5.114368535002e-01 5.126756804736e-01
6.585000000000e-01 5.114479848941e-01 5.126886099550e-01
6.587500000000e-01 5.114590883764e-01 5.127015081285e-01
6.590000000000e-01 5.114701639270e-01 5.127143749623e-01
6.592500000000e-01 5.114812115255e-01 5.127272104247e-01
6.595000000000e-01 5.114922311519e-01 5.127400144839e-01
6.597500000000e-01 5.115032227859e-01 5.127527871084e-01
6.600000000000e-01 5.115141864075e-01 5.127655282666e-01
6.602500000000e-01 5.115251219967e-01 5.127782379272e-01
6.605000000000e-01 5.115360295336e-01 5.127909160588e-01
6.607500000000e-01 5.115469089982e-01 5.128035626300e-01
6.610000000000e-01 5.115577603707e-01 5.128161776097e-01
6.612500000000e-01 5.115685836314e-01 5.128287609668e-01
6.615000000000e-01 5.115793787605e-01 5.128413126702e-01
6.617500000000e-01 5.115901457384e-01 5.128538326889e-01
6.620000000000e-01 5.116008845454e-01 5.128663209921e-01
6.622500000000e-01 5.116115951620e-01 5.128787775489e-01
6.625000000000e-01 5.116222775687e-01 5.128912023286e-01
6.627500000000e-01 5.116329317461e-01 5.129035953005e-01
6.630000000000e-01 5.116435576748e-01 5.129159564341e-01
6.632500000000e-01 5.116541553354e-01 5.129282856989e-01
6.635000000000e-01 5.116647247087e-01 5.129405830644e-01
6.637500000000e-01 5.116752657755e-01 5.129528485003e-01
6.640000000000e-01 5.116857785166e-01 5.129650819763e-01
6.642500000000e-01 5.116962629130e-01 5.129772834623e-01
6.645000000000e-01 5.117067189455e-01 5.129894529281e-01
6.647500000000e-01 5.117171465953e-01 5.130015903438e-01
6.650000000000e-01 5.117275458433e-01 5.130136956793e-01
6.652500000000e-01 5.117379166708e-01 5.130257689048e-01
6.655000000000e-01 5.117482590589e-01 5.130378099905e-01
6.657500000000e-01 5.117585729888e-01 5.130498189067e-01
6.660000000000e-01 5.117688584419e-01 5.130617956238e-01
6.662500000000e-01 5.117791153994e-01 5.130737401122e-01
6.665000000000e-01 5.117893438429e-01 5.130856523425e-01
6.667500000000e-01 5.117995437538e-01 5.130975322852e-01
6.670000000000e-01 5.118097151136e-01 5.131093799110e-01
6.672500000000e-01 5.118198579039e-01 5.131211951908e-01
6.675000000000e-01 5.118299721064e-01 5.131329780953e-01
6.677500000000e-01 5.118400577027e-01 5.131447285955e-01
6.680000000000e-01 5.118501146746e-01 5.131564466623e-01
6.682500000000e-01 5.118601430039e-01 5.131681322670e-01
6.685000000000e-01 5.118701426725e-01 5.131797853806e-01
6.687500000000e-01 5.118801136623e-01 5.131914059744e-01
6.690000000000e-01 5.118900559553e-01 5.132029940197e-01
6.692500000000e-01 5.118999695335e-01 5.132145494879e-01
6.695000000000e-01 5.119098543790e-01 5.132260723506e-01
6.697500000000e-01 5.119197104740e-01 5.132375625792e-01
6.700000000000e-01 5.119295378007e-01 5.132490201454e-01
6.702500000000e-01 5.119393363413e-01 5.132604450211e-01
6.705000000000e-01 5.119491060782e-01 5.132718371778e-01
6.707500000000e-01 5.119588469938e-01 5.132831965877e-01
6.710000000000e-01 5.119685590704e-01 5.132945232226e-01
6.712500000000e-01 5.119782422906e-01 5.133058170545e-01
6.715000000000e-01 5.119878966369e-01 5.133170780557e-01
6.717500000000e-01 5.119975220920e-01 5.133283061983e-01
6.720000000000e-01 5.120071186384e-01 5.133395014547e-01
6.722500000000e-01 5.120166862588e-01 5.133506637971e-01
6.725000000000e-01 5.120262249362e-01 5.133617931981e-01
6.727500000000e-01 5.120357346533e-01 5.133728896303e-01
6.730000000000e-01 5.120452153930e-01 5.133839530661e-01
6.732500000000e-01 5.120546671382e-01 5.133949834784e-01
6.735000000000e-01 5.120640898720e-01 5.134059808399e-01
6.737500000000e-01 5.120734835773e-01 5.134169451234e-01
6.740000000000e-01 5.120828482374e-01 5.134278763020e-01
6.742500000000e-01 5.120921838353e-01 5.134387743486e-01
6.745000000000e-01 5.121014903543e-01 5.134496392364e-01
6.747500000000e-01 5.121107677777e-01 5.134604709385e-01
6.750000000000e-01 5.121200160888e-01 5.134712694283e-01
6.752500000000e-01 5.121292352711e-01 5.134820346791e-01
6.755000000000e-01 5.121384253079e-01 5.134927666642e-01
6.757500000000e-01 5.121475861828e-01 5.135034653573e-01
6.760000000000e-01 5.121567178793e-01 5.135141307320e-01
6.762500000000e-01 5.121658203811e-01 5.135247627618e-01
6.765000000000e-01 5.121748936718e-01 5.135353614207e-01
6.767500000000e-01 5.121839377352e-01 5.135459266824e-01
6.770000000000e-01 5.121929525550e-01 5.135564585209e-01
6.772500000000e-01 5.122019381151e-01 5.135669569102e-01
6.775000000000e-01 5.122108943995e-01 5.135774218243e-01
6.777500000000e-01 5.122198213920e-01 5.135878532375e-01
6.780000000000e-01 5.122287190767e-01 5.135982511241e-01
6.782500000000e-01 5.122375874376e-01 5.136086154583e-01
6.785000000000e-01 5.122464264590e-01 5.136189462145e-01
6.787500000000e-01 5.122552361249e-01 5.136292433674e-01
6.790000000000e-01 5.122640164196e-01 5.136395068915e-01
6.792500000000e-01 5.122727673274e-01 5.136497367615e-01
6.795000000000e-01 5.122814888326e-01 5.136599329521e-01
6.797500000000e-01 5.122901809197e-01 5.136700954382e-01
6.800000000000e-01 5.122988435731e-01 5.136802241946e-01
6.802500000000e-01 5.123074767774e-01 5.136903191965e-01
6.805000000000e-01 5.123160805171e-01 5.137003804189e-01
6.807500000000e-01 5.123246547769e-01 5.137104078369e-01
6.810000000000e-01 5.123331995414e-01 5.137204014259e-01
6.812500000000e-01 5.123417147954e-01 5.137303611612e-01
6.815000000000e-01 5.123502005238e-01 5.137402870181e-01
6.817500000000e-01 5.123586567112e-01 5.137501789723e-01
6.820000000000e-01 5.123670833428e-01 5.137600369993e-01
6.822500000000e-01 5.123754804033e-01 5.137698610747e-01
6.825000000000e-01 5.123838478780e-01 5.137796511744e-01
6.827500000000e-01 5.123921857518e-01 5.137894072741e-01
6.830000000000e-01 5.124004940099e-01 5.137991293499e-01
6.832500000000e-01 5.124087726375e-01 5.138088173777e-01
6.835000000000e-01 5.124170216198e-01 5.138184713336e-01
6.837500000000e-01 5.124252409422e-01 5.138280911938e-01
6.840000000000e-01 5.124334305900e-01 5.138376769345e-01
6.842500000000e-01 5.124415905486e-01 5.138472285322e-01
6.845000000000e-01 5.124497208035e-01 5.138567459632e-01
6.847500000000e-01 5.124578213402e-01 5.138662292040e-01
6.850000000000e-01 5.124658921444e-01 5.138756782313e-01
6.852500000000e-01 5.124739332016e-01 5.138850930218e-01
6.855000000000e-01 5.124819444976e-01 5.138944735522e-01
6.857500000000e-01 5.124899260182e-01 5.139038197993e-01
6.860000000000e-01 5.124978777490e-01 5.139131317402e-01
6.862500000000e-01 5.125057996761e-01 5.139224093517e-01
6.865000000000e-01 5.125136917852e-01 5.139316526112e-01
6.867500000000e-01 5.125215540625e-01 5.139408614956e-01
6.870000000000e-01 5.125293864940e-01 5.139500359824e-01
6.872500000000e-01 5.125371890657e-01 5.139591760488e-01
6.875000000000e-01 5.125449617638e-01 5.139682816723e-01
6.877500000000e-01 5.125527045744e-01 5.139773528305e-01
6.880000000000e-01 5.125604174839e-01 5.139863895010e-01
6.882500000000e-01 5.125681004785e-01 5.139953916615e-01
6.885000000000e-01 5.125757535447e-01 5.140043592897e-01
6.887500000000e-01 5.125833766689e-01 5.140132923635e-01
6.890000000000e-01 5.125909698375e-01 5.140221908610e-01
6.892500000000e-01 5.125985330371e-01 5.140310547601e-01
6.895000000000e-01 5.126060662542e-01 5.140398840389e-01
6.897500000000e-01 5.126135694756e-01 5.140486786757e-01
6.900000000000e-01 5.126210426880e-01 5.140574386489e-01
6.902500000000e-01 5.126284858780e-01 5.140661639366e-01
6.905000000000e-01 5.126358990325e-01 5.140748545175e-01
6.907500000000e-01 5.126432821384e-01 5.140835103702e-01
6.910000000000e-01 5.126506351827e-01 5.140921314731e-01
6.912500000000e-01 5.126579581523e-01 5.141007178051e-01
6.915000000000e-01 5.126652510342e-01 5.141092693450e-01
6.917500000000e-01 5.126725138155e-01 5.141177860717e-01
6.920000000000e-01 5.126797464835e-01 5.141262679642e-01
6.922500000000e-01 5.126869490253e-01 5.141347150014e-01
6.925000000000e-01 5.126941214281e-01 5.141431271627e-01
6.927500000000e-01 5.127012636793e-01 5.141515044272e-01
6.930000000000e-01 5.127083757664e-01 5.141598467743e-01
6.932500000000e-01 5.127154576766e-01 5.141681541834e-01
6.935000000000e-01 5.127225093975e-01 5.141764266340e-01
6.937500000000e-01 5.127295309166e-01 5.141846641056e-01
6.940000000000e-01 5.127365222216e-01 5.141928665780e-01
6.942500000000e-01 5.127434833001e-01 5.142010340309e-01
6.945000000000e-01 5.127504141398e-01 5.142091664442e-01
6.947500000000e-01 5.127573147284e-01 5.142172637977e-01
6.950000000000e-01 5.127641850538e-01 5.142253260716e-01
6.952500000000e-01 5.127710251039e-01 5.142333532459e-01
6.955000000000e-01 5.127778348666e-01 5.142413453008e-01
6.957500000000e-01 5.127846143299e-01 5.142493022166e-01
6.960000000000e-01 5.127913634818e-01 5.142572239737e-01
6.962500000000e-01 5.127980823105e-01 5.142651105525e-01
6.965000000000e-01 5.128047708040e-01 5.142729619335e-01
6.967500000000e-01 5.128114289507e-01 5.142807780974e-01
6.970000000000e-01 5.128180567387e-01 5.142885590250e-01
6.972500000000e-01 5.128246541564e-01 5.142963046969e-01
6.975000000000e-01 5.128312211922e-01 5.143040150941e-01
6.977500000000e-01 5.128377578345e-01 5.143116901976e-01
6.980000000000e-01 5.128442640717e-01 5.143193299884e-01
6.982500000000e-01 5.128507398926e-01 5.143269344477e-01
6.985000000000e-01 5.128571852856e-01 5.143345035567e-01
6.987500000000e-01 5.128636002393e-01 5.143420372967e-01
6.990000000000e-01 5.128699847426e-01 5.143495356492e-01
6.992500000000e-01 5.128763387842e-01 5.143569985957e-01
6.995000000000e-01 5.128826623528e-01 5.143644261176e-01
6.997500000000e-01 5.128889554374e-01 5.143718181968e-01
7.000000000000e-01 5.128952180269e-01 5.143791748149e-01
7.002500000000e-01 5.129014501104e-01 5.143864959539e-01
7.005000000000e-01 5.129076516768e-01 5.143937815956e-01
7.007500000000e-01 5.129138227152e-01 5.144010317221e-01
7.010000000000e-01 5.129199632148e-01 5.144082463155e-01
7.012500000000e-01 5.129260731649e-01 5.144154253579e-01
7.015000000000e-01 5.129321525546e-01 5.144225688317e-01
7.017500000000e-01 5.129382013733e-01 5.144296767193e-01
7.020000000000e-01 5.129442196105e-01 5.144367490031e-01
7.022500000000e-01 5.129502072554e-01 5.144437856656e-01
7.025000000000e-01 5.129561642976e-01 5.144507866895e-01
7.027500000000e-01 5.129620907267e-01 5.144577520576e-01
7.030000000000e-01 5.129679865322e-01 5.144646817526e-01
7.032500000000e-01 5.129738517039e-01 5.144715757574e-01
7.035000000000e-01 5.129796862313e-01 5.144784340550e-01
7.037500000000e-01 5.129854901043e-01 5.144852566286e-01
7.040000000000e-01 5.129912633127e-01 5.144920434612e-01
7.042500000000e-01 5.129970058464e-01 5.144987945361e-01
7.045000000000e-01 5.130027176953e-01 5.145055098368e-01
7.047500000000e-01 5.130083988494e-01 5.145121893465e-01
7.050000000000e-01 5.130140492987e-01 5.145188330488e-01
7.052500000000e-01 5.130196690334e-01 5.145254409273e-01
7.055000000000e-01 5.130252580435e-01 5.145320129658e-01
7.057500000000e-01 5.130308163194e-01 5.145385491479e-01
7.060000000000e-01 5.130363438512e-01 5.145450494577e-01
7.062500000000e-01 5.130418406293e-01 5.145515138789e-01
7.065000000000e-01 5.130473066441e-01 5.145579423958e-01
7.067500000000e-01 5.130527418859e-01 5.145643349924e-01
7.070000000000e-01 5.130581463453e-01 5.145706916529e-01
7.072500000000e-01 5.130635200128e-01 5.145770123617e-01
7.075000000000e-01 5.130688628790e-01 5.145832971032e-01
7.077500000000e-01 5.130741749346e-01 5.145895458618e-01
7.080000000000e-01 5.130794561702e-01 5.145957586222e-01
7.082500000000e-01 5.130847065766e-01 5.146019353690e-01
7.085000000000e-01 5.130899261447e-01 5.146080760870e-01
7.087500000000e-01 5.130951148653e-01 5.146141807610e-01
7.090000000000e-01 5.131002727294e-01 5.146202493759e-01
7.092500000000e-01 5.131053997278e-01 5.146262819169e-01
7.095000000000e-01 5.131104958518e-01 5.146322783689e-01
7.097500000000e-01 5.131155610923e-01 5.146382387173e-01
7.100000000000e-01 5.131205954404e-01 5.146441629473e-01
7.102500000000e-01 5.131255988875e-01 5.146500510442e-01
7.105000000000e-01 5.131305714247e-01 5.146559029936e-01
7.107500000000e-01 5.131355130434e-01 5.146617187810e-01
7.110000000000e-01 5.131404237350e-01 5.146674983921e-01
7.112500000000e-01 5.131453034909e-01 5.146732418126e-01
7.115000000000e-01 5.131501523025e-01 5.146789490283e-01
7.117500000000e-01 5.131549701614e-01 5.146846200252e-01
7.120000000000e-01 5.131597570591e-01 5.146902547892e-01
7.122500000000e-01 5.131645129873e-01 5.146958533065e-01
7.125000000000e-01 5.131692379378e-01 5.147014155632e-01
7.127500000000e-01 5.131739319022e-01 5.147069415457e-01
7.130000000000e-01 5.131785948725e-01 5.147124312402e-01
7.132500000000e-01 5.131832268403e-01 5.147178846333e-01
7.135000000000e-01 5.131878277978e-01 5.147233017115e-01
7.137500000000e-01 5.131923977367e-01 5.147286824613e-01
7.140000000000e-01 5.131969366493e-01 5.147340268697e-01
7.142500000000e-01 5.132014445275e-01 5.147393349232e-01
7.145000000000e-01 5.132059213635e-01 5.147446066090e-01
7.147500000000e-01 5.132103671494e-01 5.147498419138e-01
7.150000000000e-01 5.132147818777e-01 5.147550408249e-01
7.152500000000e-01 5.132191655405e-01 5.147602033294e-01
7.155000000000e-01 5.132235181302e-01 5.147653294146e-01
7.157500000000e-01 5.132278396392e-01 5.147704190678e-01
7.160000000000e-01 5.132321300600e-01 5.147754722765e-01
7.162500000000e-01 5.132363893852e-01 5.147804890281e-01
7.165000000000e-01 5.132406176072e-01 5.147854693103e-01
7.167500000000e-01 5.132448147188e-01 5.147904131109e-01
7.170000000000e-01 5.132489807126e-01 5.147953204176e-01
7.172500000000e-01 5.132531155815e-01 5.148001912184e-01
7.175000000000e-01 5.132572193181e-01 5.148050255011e-01
7.177500000000e-01 5.132612919153e-01 5.148098232539e-01
7.180000000000e-01 5.132653333661e-01 5.148145844649e-01
7.182500000000e-01 5.132693436634e-01 5.148193091224e-01
7.185000000000e-01 5.132733228002e-01 5.148239972147e-01
7.187500000000e-01 5.132772707696e-01 5.148286487303e-01
7.190000000000e-01 5.132811875648e-01 5.148332636577e-01
7.192500000000e-01 5.132850731789e-01 5.148378419855e-01
7.195000000000e-01 5.132889276051e-01 5.148423837024e-01
7.197500000000e-01 5.132927508368e-01 5.148468887972e-01
7.200000000000e-01 5.132965428674e-01 5.148513572587e-01
7.202500000000e-01 5.133003036902e-01 5.148557890760e-01
7.205000000000e-01 5.133040332986e-01 5.148601842381e-01
7.207500000000e-01 5.133077316863e-01 5.148645427342e-01
7.210000000000e-01 5.133113988467e-01 5.148688645535e-01
7.212500000000e-01 5.133150347735e-01 5.148731496854e-01
7.215000000000e-01 5.133186394604e-01 5.148773981192e-01
7.217500000000e-01 5.133222129011e-01 5.148816098446e-01
7.220000000000e-01 5.133257550894e-01 5.148857848510e-01
7.222500000000e-01 5.133292660192e-01 5.148899231283e-01
7.225000000000e-01 5.133327456843e-01 5.148940246662e-01
7.227500000000e-01 5.133361940787e-01 5.148980894545e-01
7.230000000000e-01 5.133396111964e-01 5.149021174833e-01
7.232500000000e-01 5.133429970315e-01 5.149061087425e-01
7.235000000000e-01 5.133463515781e-01 5.149100632225e-01
7.237500000000e-01 5.133496748303e-01 5.149139809133e-01
7.240000000000e-01 5.133529667825e-01 5.149178618054e-01
7.242500000000e-01 5.133562274288e-01 5.149217058891e-01
7.245000000000e-01 5.133594567637e-01 5.149255131550e-01
7.247500000000e-01 5.133626547815e-01 5.149292835937e-01
7.250000000000e-01 5.133658214767e-01 5.149330171959e-01
7.252500000000e-01 5.133689568437e-01 5.149367139523e-01
7.255000000000e-01 5.133720608771e-01 5.149403738539e-01
7.257500000000e-01 5.133751335716e-01 5.149439968916e-01
7.260000000000e-01 5.133781749218e-01 5.149475830564e-01
7.262500000000e-01 5.133811849225e-01 5.149511323396e-01
7.265000000000e-01 5.133841635683e-01 5.149546447324e-01
7.267500000000e-01 5.133871108543e-01 5.149581202260e-01
7.270000000000e-01 5.133900267751e-01 5.149615588120e-01
7.272500000000e-01 5.133929113258e-01 5.149649604818e-01
7.275000000000e-01 5.133957645014e-01 5.149683252271e-01
7.277500000000e-01 5.133985862969e-01 5.149716530395e-01
7.280000000000e-01 5.134013767075e-01 5.149749439108e-01
7.282500000000e-01 5.134041357282e-01 5.149781978330e-01
7.285000000000e-01 5.134068633544e-01 5.149814147979e-01
7.287500000000e-01 5.134095595812e-01 5.149845947977e-01
7.290000000000e-01 5.134122244040e-01 5.149877378245e-01
7.292500000000e-01 5.134148578183e-01 5.149908438706e-01
7.295000000000e-01 5.134174598193e-01 5.149939129282e-01
7.297500000000e-01 5.134200304027e-01 5.149969449898e-01
7.300000000000e-01 5.134225695639e-01 5.149999400480e-01
7.302500000000e-01 5.134250772986e-01 5.150028980953e-01
7.305000000000e-01 5.134275536024e-01 5.150058191244e-01
7.307500000000e-01 5.134299984710e-01 5.150087031282e-01
7.310000000000e-01 5.134324119003e-01 5.150115500995e-01
7.312500000000e-01 5.134347938859e-01 5.150143600313e-01
7.315000000000e-01 5.134371444238e-01 5.150171329166e-01
7.317500000000e-01 5.134394635099e-01 5.150198687487e-01
7.320000000000e-01 5.134417511402e-01 5.150225675207e-01
7.322500000000e-01 5.134440073107e-01 5.150252292261e-01
7.325000000000e-01 5.134462320175e-01 5.150278538581e-01
7.327500000000e-01 5.134484252569e-01 5.150304414105e-01
7.330000000000e-01 5.134505870249e-01 5.150329918767e-01
7.332500000000e-01 5.134527173178e-01 5.150355052505e-01
7.335000000000e-01 5.134548161320e-01 5.150379815257e-01
7.337500000000e-01 5.134568834637e-01 5.150404206962e-01
7.340000000000e-01 5.134589193095e-01 5.150428227559e-01
7.342500000000e-01 5.134609236658e-01 5.150451876990e-01
7.345000000000e-01 5.134628965291e-01 5.150475155195e-01
7.347500000000e-01 5.134648378961e-01 5.150498062118e-01
7.350000000000e-01 5.134667477633e-01 5.150520597702e-01
7.352500000000e-01 5.134686261274e-01 5.150542761892e-01
7.355000000000e-01 5.134704729853e-01 5.150564554632e-01
7.357500000000e-01 5.134722883336e-01 5.150585975869e-01
7.360000000000e-01 5.134740721693e-01 5.150607025550e-01
7.362500000000e-01 5.134758244893e-01 5.150627703623e-01
7.365000000000e-01 5.134775452906e-01 5.150648010038e-01
7.367500000000e-01 5.134792345701e-01 5.150667944743e-01
7.370000000000e-01 5.134808923250e-01 5.150687507690e-01
7.372500000000e-01 5.134825185523e-01 5.150706698831e-01
7.375000000000e-01 5.134841132493e-01 5.150725518118e-01
7.377500000000e-01 5.134856764132e-01 5.150743965505e-01
7.380000000000e-01 5.134872080413e-01 5.150762040946e-01
7.382500000000e-01 5.134887081309e-01 5.150779744396e-01
7.385000000000e-01 5.134901766795e-01 5.150797075813e-01
7.387500000000e-01 5.134916136846e-01 5.150814035153e-01
7.390000000000e-01 5.134930191435e-01 5.150830622374e-01
7.392500000000e-01 5.134943930540e-01 5.150846837435e-01
7.395000000000e-01 5.134957354135e-01 5.150862680297e-01
7.397500000000e-01 5.134970462199e-01 5.150878150921e-01
7.400000000000e-01 5.134983254708e-01 5.150893249267e-01
7.402500000000e-01 5.134995731640e-01 5.150907975300e-01
7.405000000000e-01 5.135007892974e-01 5.150922328982e-01
7.407500000000e-01 5.135019738689e-01 5.150936310278e-01
7.410000000000e-01 5.135031268763e-01 5.150949919154e-01
7.412500000000e-01 5.135042483178e-01 5.150963155575e-01
7.415000000000e-01 5.135053381914e-01 5.150976019511e-01
7.417500000000e-01 5.135063964952e-01 5.150988510928e-01
7.420000000000e-01 5.135074232273e-01 5.151000629796e-01
7.422500000000e-01 5.135084183860e-01 5.151012376084e-01
7.425000000000e-01 5.135093819696e-01 5.151023749765e-01
7.427500000000e-01 5.135103139764e-01 5.151034750810e-01
7.430000000000e-01 5.135112144048e-01 5.151045379191e-01
7.432500000000e-01 5.135120832532e-01 5.151055634883e-01
7.435000000000e-01 5.135129205202e-01 5.151065517861e-01
7.437500000000e-01 5.135137262043e-01 5.151075028099e-01
7.440000000000e-01 5.135145003040e-01 5.151084165574e-01
7.442500000000e-01 5.135152428182e-01 5.151092930264e-01
7.445000000000e-01 5.135159537453e-01 5.151101322148e-01
7.447500000000e-01 5.135166330844e-01 5.151109341204e-01
7.450000000000e-01 5.135172808341e-01 5.151116987413e-01
7.452500000000e-01 5.135178969933e-01 5.151124260755e-01
7.455000000000e-01 5.135184815611e-01 5.151131161214e-01
7.457500000000e-01 5.135190345363e-01 5.151137688771e-01
7.460000000000e-01 5.135195559181e-01 5.151143843411e-01
7.462500000000e-01 5.135200457054e-01 5.151149625119e-01
7.465000000000e-01 5.135205038976e-01 5.151155033880e-01
7.467500000000e-01 5.135209304937e-01 5.151160069681e-01
7.470000000000e-01 5.135213254931e-01 5.151164732510e-01
7.472500000000e-01 5.135216888950e-01 5.151169022355e-01
7.475000000000e-01 5.135220206989e-01 5.151172939205e-01
7.477500000000e-01 5.135223209041e-01 5.151176483051e-01
7.480000000000e-01 5.135225895102e-01 5.151179653884e-01
7.482500000000e-01 5.135228265166e-01 5.151182451696e-01
7.485000000000e-01 5.135230319231e-01 5.151184876481e-01
7.487500000000e-01 5.135232057291e-01 5.151186928232e-01
7.490000000000e-01 5.135233479344e-01 5.151188606944e-01
7.492500000000e-01 5.135234585388e-01 5.151189912613e-01
7.495000000000e-01 5.135235375421e-01 5.151190845236e-01
7.497500000000e-01 5.135235849442e-01 5.151191404811e-01
7.500000000000e-01 5.135236007449e-01 5.151191591336e-01
7.502500000000e-01 5.135235849442e-01 5.151191404811e-01
7.505000000000e-01 5.135235375421e-01 5.151190845236e-01
7.507500000000e-01 5.135234585389e-01 5.151189912613e-01
7.510000000000e-01 5.135233479344e-01 5.151188606944e-01
7.512500000000e-01 5.135232057291e-01 5.151186928232e-01
7.515000000000e-01 5.135230319231e-01 5.151184876481e-01
7.517500000000e-01 5.135228265166e-01 5.151182451696e-01
7.520000000000e-01 5.135225895102e-01 5.151179653884e-01
7.522500000000e-01 5.135223209041e-01 5.151176483051e-01
7.525000000000e-01 5.135220206989e-01 5.151172939205e-01
7.527500000000e-01 5.135216888950e-01 5.151169022355e-01
7.530000000000e-01 5.135213254931e-01 5.151164732510e-01
7.532500000000e-01 5.135209304937e-01 5.151160069681e-01
7.535000000000e-01 5.135205038976e-01 5.151155033880e-01
7.537500000000e-01 5.135200457055e-01 5.151149625119e-01
7.540000000000e-01 5.135195559181e-01 5.151143843411e-01
7.542500000000e-01 5.135190345363e-01 5.151137688771e-01
7.545000000000e-01 5.135184815611e-01 5.151131161214e-01
7.547500000000e-01 5.135178969934e-01 5.151124260755e-01
7.550000000000e-01 5.135172808341e-01 5.151116987413e-01
7.552500000000e-01 5.135166330844e-01 5.151109341204e-01
7.555000000000e-01 5.135159537453e-01 5.151101322148e-01
7.557500000000e-01 5.135152428182e-01 5.151092930264e-01
7.560000000000e-01 5.135145003040e-01 5.151084165574e-01
7.562500000000e-01 5.135137262043e-01 5.151075028099e-01
7.565000000000e-01 5.135129205202e-01 5.151065517861e-01
7.567500000000e-01 5.135120832532e-01 5.151055634883e-01
7.570000000000e-01 5.135112144048e-01 5.151045379191e-01
7.572500000000e-01 5.135103139764e-01 5.151034750810e-01
7.575000000000e-01 5.135093819696e-01 5.151023749765e-01
7.577500000000e-01 5.135084183860e-01 5.151012376084e-01
7.580000000000e-01 5.135074232273e-01 5.151000629796e-01
7.582500000000e-01 5.135063964951e-01 5.150988510928e-01
7.585000000000e-01 5.135053381913e-01 5.150976019511e-01
7.587500000000e-01 5.135042483178e-01 5.150963155575e-01
7.590000000000e-01 5.135031268763e-01 5.150949919154e-01
7.592500000000e-01 5.135019738688e-01 5.150936310278e-01
7.595000000000e-01 5.135007892974e-01 5.150922328982e-01
7.597500000000e-01 5.134995731640e-01 5.150907975300e-01
7.600000000000e-01 5.134983254708e-01 5.150893249267e-01
7.602500000000e-01 5.134970462199e-01 5.150878150921e-01
7.605000000000e-01 5.134957354135e-01 5.150862680297e-01
7.607500000000e-01 5.134943930539e-01 5.150846837435e-01
7.610000000000e-01 5.134930191435e-01 5.150830622374e-01
7.612500000000e-01 5.134916136845e-01 5.150814035153e-01
7.615000000000e-01 5.134901766795e-01 5.150797075813e-01
7.617500000000e-01 5.134887081309e-01 5.150779744396e-01
7.620000000000e-01 5.134872080413e-01 5.150762040946e-01
7.622500000000e-01 5.134856764132e-01 5.150743965505e-01
7.625000000000e-01 5.134841132493e-01 5.150725518118e-01
7.627500000000e-01 5.134825185523e-01 5.150706698831e-01
7.630000000000e-01 5.134808923249e-01 5.150687507690e-01
7.632500000000e-01 5.134792345701e-01 5.150667944743e-01
7.635000000000e-01 5.134775452906e-01 5.150648010038e-01
7.637500000000e-01 5.134758244893e-01 5.150627703623e-01
7.640000000000e-01 5.134740721693e-01 5.150607025550e-01
7.642500000000e-01 5.134722883336e-01 5.150585975869e-01
7.645000000000e-01 5.134704729853e-01 5.150564554632e-01
7.647500000000e-01 5.134686261274e-01 5.150542761892e-01
7.650000000000e-01 5.134667477633e-01 5.150520597702e-01
7.652500000000e-01 5.134648378961e-01 5.150498062118e-01
7.655000000000e-01 5.134628965291e-01 5.150475155195e-01
7.657500000000e-01 5.134609236658e-01 5.150451876990e-01
7.660000000000e-01 5.134589193095e-01 5.150428227559e-01
7.662500000000e-01 5.134568834637e-01 5.150404206962e-01
7.665000000000e-01 5.134548161320e-01 5.150379815257e-01
7.667500000000e-01 5.134527173178e-01 5.150355052505e-01
7.670000000000e-01 5.134505870249e-01 5.150329918767e-01
7.672500000000e-01 5.134484252569e-01 5.150304414105e-01
7.675000000000e-01 5.134462320175e-01 5.150278538581e-01
7.677500000000e-01 5.134440073107e-01 5.150252292261e-01
7.680000000000e-01 5.134417511402e-01 5.150225675207e-01
7.682500000000e-01 5.134394635099e-01 5.150198687487e-01
7.685000000000e-01 5.134371444238e-01 5.150171329166e-01
7.687500000000e-01 5.134347938859e-01 5.150143600313e-01
7.690000000000e-01 5.134324119003e-01 5.150115500995e-01
7.692500000000e-01 5.134299984710e-01 5.150087031282e-01
7.695000000000e-01 5.134275536024e-01 5.150058191244e-01
7.697500000000e-01 5.134250772986e-01 5.150028980953e-01
7.700000000000e-01 5.134225695639e-01 5.149999400480e-01
7.702500000000e-01 5.134200304027e-01 5.149969449898e-01
7.705000000000e-01 5.134174598193e-01 5.149939129282e-01
7.707500000000e-01 5.134148578183e-01 5.149908438706e-01
7.710000000000e-01 5.134122244040e-01 5.149877378245e-01
7.712500000000e-01 5.134095595812e-01 5.149845947977e-01
7.715000000000e-01 5.134068633544e-01 5.149814147979e-01
7.717500000000e-01 5.134041357282e-01 5.149781978330e-01
7.720000000000e-01 5.134013767075e-01 5.149749439108e-01
7.722500000000e-01 5.133985862969e-01 5.149716530395e-01
7.725000000000e-01 5.133957645014e-01 5.149683252271e-01
7.727500000000e-01 5.133929113258e-01 5.149649604818e-01
7.730000000000e-01 5.133900267751e-01 5.149615588120e-01
7.732500000000e-01 5.133871108542e-01 5.149581202260e-01
7.735000000000e-01 5.133841635684e-01 5.149546447324e-01
7.737500000000e-01 5.133811849225e-01 5.149511323396e-01
7.740000000000e-01 5.133781749218e-01 5.149475830564e-01
7.742500000000e-01 5.133751335716e-01 5.149439968916e-01
7.745000000000e-01 5.133720608771e-01 5.149403738539e-01
7.747500000000e-01 5.133689568437e-01 5.149367139523e-01
7.750000000000e-01 5.133658214766e-01 5.149330171959e-01
7.752500000000e-01 5.133626547815e-01 5.149292835937e-01
7.755000000000e-01 5.133594567637e-01 5.149255131550e-01
7.757500000000e-01 5.133562274288e-01 5.149217058891e-01
7.760000000000e-01 5.133529667825e-01 5.149178618054e-01
7.762500000000e-01 5.133496748303e-01 5.149139809133e-01
7.765000000000e-01 5.133463515781e-01 5.149100632225e-01
7.767500000000e-01 5.133429970315e-01 5.149061087425e-01
7.770000000000e-01 5.133396111964e-01 5.149021174833e-01
7.772500000000e-01 5.133361940787e-01 5.148980894545e-01
7.775000000000e-01 5.133327456843e-01 5.148940246662e-01
7.777500000000e-01 5.133292660192e-01 5.148899231283e-01
7.780000000000e-01 5.133257550894e-01 5.148857848510e-01
7.782500000000e-01 5.133222129011e-01 5.148816098446e-01
7.785000000000e-01 5.133186394604e-01 5.148773981192e-01
7.787500000000e-01 5.133150347735e-01 5.148731496854e-01
7.790000000000e-01 5.133113988467e-01 5.148688645535e-01
7.792500000000e-01 5.133077316863e-01 5.148645427342e-01
7.795000000000e-01 5.133040332987e-01 5.148601842381e-01
7.797500000000e-01 5.133003036902e-01 5.148557890760e-01
7.800000000000e-01 5.132965428674e-01 5.148513572587e-01
7.802500000000e-01 5.132927508369e-01 5.148468887972e-01
7.805000000000e-01 5.132889276052e-01 5.148423837024e-01
7.807500000000e-01 5.132850731789e-01 5.148378419855e-01
7.810000000000e-01 5.132811875648e-01 5.148332636577e-01
7.812500000000e-01 5.132772707696e-01 5.148286487303e-01
7.815000000000e-01 5.132733228002e-01 5.148239972147e-01
7.817500000000e-01 5.132693436633e-01 5.148193091224e-01
7.820000000000e-01 5.132653333661e-01 5.148145844649e-01
7.822500000000e-01 5.132612919153e-01 5.148098232539e-01
7.825000000000e-01 5.132572193181e-01 5.148050255011e-01
7.827500000000e-01 5.132531155815e-01 5.148001912184e-01
7.830000000000e-01 5.132489807127e-01 5.147953204176e-01
7.832500000000e-01 5.132448147189e-01 5.147904131109e-01
7.835000000000e-01 5.132406176073e-01 5.147854693103e-01
7.837500000000e-01 5.132363893852e-01 5.147804890281e-01
7.840000000000e-01 5.132321300600e-01 5.147754722765e-01
7.842500000000e-01 5.132278396392e-01 5.147704190678e-01
7.845000000000e-01 5.132235181302e-01 5.147653294146e-01
7.847500000000e-01 5.132191655405e-01 5.147602033294e-01
7.850000000000e-01 5.132147818777e-01 5.147550408249e-01
7.852500000000e-01 5.132103671495e-01 5.147498419138e-01
7.855000000000e-01 5.132059213635e-01 5.147446066090e-01
7.857500000000e-01 5.132014445275e-01 5.147393349232e-01
7.860000000000e-01 5.131969366493e-01 5.147340268697e-01
7.862500000000e-01 5.131923977367e-01 5.147286824613e-01
7.865000000000e-01 5.131878277977e-01 5.147233017115e-01
7.867500000000e-01 5.131832268403e-01 5.147178846333e-01
7.870000000000e-01 5.131785948724e-01 5.147124312402e-01
7.872500000000e-01 5.131739319022e-01 5.147069415457e-01
7.875000000000e-01 5.131692379378e-01 5.147014155632e-01
7.877500000000e-01 5.131645129873e-01 5.146958533065e-01
7.880000000000e-01 5.131597570591e-01 5.146902547892e-01
7.882500000000e-01 5.131549701613e-01 5.146846200252e-01
7.885000000000e-01 5.131501523025e-01 5.146789490283e-01
7.887500000000e-01 5.131453034909e-01 5.146732418126e-01
7.890000000000e-01 5.131404237351e-01 5.146674983921e-01
7.892500000000e-01 5.131355130435e-01 5.146617187810e-01
7.895000000000e-01 5.131305714248e-01 5.146559029936e-01
7.897500000000e-01 5.131255988875e-01 5.146500510442e-01
7.900000000000e-01 5.131205954404e-01 5.146441629473e-01
7.902500000000e-01 5.131155610923e-01 5.146382387173e-01
7.905000000000e-01 5.131104958518e-01 5.146322783689e-01
7.907500000000e-01 5.131053997279e-01 5.146262819169e-01
7.910000000000e-01 5.131002727294e-01 5.146202493759e-01
7.912500000000e-01 5.130951148653e-01 5.146141807610e-01
7.915000000000e-01 5.130899261447e-01 5.146080760870e-01
7.917500000000e-01 5.130847065767e-01 5.146019353690e-01
7.920000000000e-01 5.130794561702e-01 5.145957586222e-01
7.922500000000e-01 5.130741749346e-01 5.145895458618e-01
7.925000000000e-01 5.130688628790e-01 5.145832971032e-01
7.927500000000e-01 5.130635200128e-01 5.145770123617e-01
7.930000000000e-01 5.130581463453e-01 5.145706916529e-01
7.932500000000e-01 5.130527418859e-01 5.145643349924e-01
7.935000000000e-01 5.130473066441e-01 5.145579423958e-01
7.937500000000e-01 5.130418406293e-01 5.145515138789e-01
7.940000000000e-01 5.130363438512e-01 5.145450494577e-01
7.942500000000e-01 5.130308163194e-01 5.145385491479e-01
7.945000000000e-01 5.130252580436e-01 5.145320129658e-01
7.947500000000e-01 5.130196690334e-01 5.145254409273e-01
7.950000000000e-01 5.130140492988e-01 5.145188330488e-01
7.952500000000e-01 5.130083988494e-01 5.145121893465e-01
7.955000000000e-01 5.130027176953e-01 5.145055098368e-01
7.957500000000e-01 5.129970058464e-01 5.144987945361e-01
7.960000000000e-01 5.129912633127e-01 5.144920434612e-01
7.962500000000e-01 5.129854901043e-01 5.144852566286e-01
7.965000000000e-01 5.129796862313e-01 5.144784340550e-01
7.967500000000e-01 5.129738517038e-01 5.144715757574e-01
7.970000000000e-01 5.129679865322e-01 5.144646817526e-01
7.972500000000e-01 5.129620907267e-01 5.144577520576e-01
7.975000000000e-01 5.129561642976e-01 5.144507866895e-01
7.977500000000e-01 5.129502072554e-01 5.144437856656e-01
7.980000000000e-01 5.129442196105e-01 5.144367490031e-01
7.982500000000e-01 5.129382013734e-01 5.144296767193e-01
7.985000000000e-01 5.129321525546e-01 5.144225688317e-01
7.987500000000e-01 5.129260731649e-01 5.144154253579e-01
7.990000000000e-01 5.129199632148e-01 5.144082463155e-01
7.992500000000e-01 5.129138227152e-01 5.144010317221e-01
7.995000000000e-01 5.129076516767e-01 5.143937815956e-01
7.997500000000e-01 5.129014501104e-01 5.143864959539e-01
8.000000000000e-01 5.128952180269e-01 5.143791748149e-01
8.002500000000e-01 5.128889554374e-01 5.143718181968e-01
8.005000000000e-01 5.128826623528e-01 5.143644261176e-01
8.007500000000e-01 5.128763387841e-01 5.143569985957e-01
8.010000000000e-01 5.128699847426e-01 5.143495356492e-01
8.012500000000e-01 5.128636002393e-01 5.143420372967e-01
8.015000000000e-01 5.128571852855e-01 5.143345035567e-01
8.017500000000e-01 5.128507398926e-01 5.143269344477e-01
8.020000000000e-01 5.128442640718e-01 5.143193299884e-01
8.022500000000e-01 5.128377578345e-01 5.143116901976e-01
8.025000000000e-01 5.128312211922e-01 5.143040150941e-01
8.027500000000e-01 5.128246541564e-01 5.142963046969e-01
8.030000000000e-01 5.128180567387e-01 5.142885590250e-01
8.032500000000e-01 5.128114289507e-01 5.142807780974e-01
8.035000000000e-01 5.128047708040e-01 5.142729619335e-01
8.037500000000e-01 5.127980823105e-01 5.142651105525e-01
8.040000000000e-01 5.127913634818e-01 5.142572239737e-01
8.042500000000e-01 5.127846143299e-01 5.142493022166e-01
8.045000000000e-01 5.127778348666e-01 5.142413453008e-01
8.047500000000e-01 5.127710251039e-01 5.142333532459e-01
8.050000000000e-01 5.127641850538e-01 5.142253260716e-01
8.052500000000e-01 5.127573147284e-01 5.142172637977e-01
8.055000000000e-01 5.127504141398e-01 5.142091664442e-01
8.057500000000e-01 5.127434833001e-01 5.142010340309e-01
8.060000000000e-01 5.127365222216e-01 5.141928665780e-01
8.062500000000e-01 5.127295309167e-01 5.141846641056e-01
8.065000000000e-01 5.127225093975e-01 5.141764266340e-01
8.067500000000e-01 5.127154576766e-01 5.141681541834e-01
8.070000000000e-01 5.127083757664e-01 5.141598467743e-01
8.072500000000e-01 5.127012636794e-01 5.141515044272e-01
8.075000000000e-01 5.126941214281e-01 5.141431271627e-01
8.077500000000e-01 5.126869490253e-01 5.141347150014e-01
8.080000000000e-01 5.126797464835e-01 5.141262679642e-01
8.082500000000e-01 5.126725138156e-01 5.141177860717e-01
8.085000000000e-01 5.126652510342e-01 5.141092693450e-01
8.087500000000e-01 5.126579581523e-01 5.141007178051e-01
8.090000000000e-01 5.126506351827e-01 5.140921314731e-01
8.092500000000e-01 5.126432821385e-01 5.140835103702e-01
8.095000000000e-01 5.126358990325e-01 5.140748545175e-01
8.097500000000e-01 5.126284858780e-01 5.140661639366e-01
8.100000000000e-01 5.126210426880e-01 5.140574386489e-01
8.102500000000e-01 5.126135694756e-01 5.140486786757e-01
8.105000000000e-01 5.126060662542e-01 5.140398840389e-01
8.107500000000e-01 5.125985330371e-01 5.140310547601e-01
8.110000000000e-01 5.125909698375e-01 5.140221908610e-01
8.112500000000e-01 5.125833766689e-01 5.140132923635e-01
8.115000000000e-01 5.125757535447e-01 5.140043592897e-01
8.117500000000e-01 5.125681004785e-01 5.139953916615e-01
8.120000000000e-01 5.125604174839e-01 5.139863895010e-01
8.122500000000e-01 5.125527045744e-01 5.139773528305e-01
8.125000000000e-01 5.125449617637e-01 5.139682816723e-01
8.127500000000e-01 5.125371890657e-01 5.139591760488e-01
8.130000000000e-01 5.125293864940e-01 5.139500359824e-01
8.132500000000e-01 5.125215540626e-01 5.139408614956e-01
8.135000000000e-01 5.125136917852e-01 5.139316526112e-01
8.137500000000e-01 5.125057996761e-01 5.139224093517e-01
8.140000000000e-01 5.124978777490e-01 5.139131317402e-01
8.142500000000e-01 5.124899260181e-01 5.139038197993e-01
8.145000000000e-01 5.124819444976e-01 5.138944735522e-01
8.147500000000e-01 5.124739332016e-01 5.138850930218e-01
8.150000000000e-01 5.124658921443e-01 5.138756782313e-01
8.152500000000e-01 5.124578213402e-01 5.138662292040e-01
8.155000000000e-01 5.124497208035e-01 5.138567459632e-01
8.157500000000e-01 5.124415905485e-01 5.138472285322e-01
8.160000000000e-01 5.124334305899e-01 5.138376769345e-01
8.162500000000e-01 5.124252409421e-01 5.138280911938e-01
8.165000000000e-01 5.124170216198e-01 5.138184713336e-01
8.167500000000e-01 5.124087726375e-01 5.138088173777e-01
8.170000000000e-01 5.124004940099e-01 5.137991293499e-01
8.172500000000e-01 5.123921857518e-01 5.137894072741e-01
8.175000000000e-01 5.123838478780e-01 5.137796511744e-01
8.177500000000e-01 5.123754804034e-01 5.137698610747e-01
8.180000000000e-01 5.123670833428e-01 5.137600369993e-01
8.182500000000e-01 5.123586567112e-01 5.137501789723e-01
8.185000000000e-01 5.123502005238e-01 5.137402870181e-01
8.187500000000e-01 5.123417147955e-01 5.137303611612e-01
8.190000000000e-01 5.123331995415e-01 5.137204014259e-01
8.192500000000e-01 5.123246547769e-01 5.137104078369e-01
8.195000000000e-01 5.123160805171e-01 5.137003804189e-01
8.197500000000e-01 5.123074767774e-01 5.136903191965e-01
8.200000000000e-01 5.122988435732e-01 5.136802241946e-01
8.202500000000e-01 5.122901809197e-01 5.136700954382e-01
8.205000000000e-01 5.122814888326e-01 5.136599329521e-01
8.207500000000e-01 5.122727673274e-01 5.136497367615e-01
8.210000000000e-01 5.122640164196e-01 5.136395068915e-01
8.212500000000e-01 5.122552361249e-01 5.136292433674e-01
8.215000000000e-01 5.122464264590e-01 5.136189462145e-01
8.217500000000e-01 5.122375874377e-01 5.136086154583e-01
8.220000000000e-01 5.122287190767e-01 5.135982511241e-01
8.222500000000e-01 5.122198213920e-01 5.135878532375e-01
8.225000000000e-01 5.122108943995e-01 5.135774218243e-01
8.227500000000e-01 5.122019381151e-01 5.135669569102e-01
8.230000000000e-01 5.121929525550e-01 5.135564585209e-01
8.232500000000e-01 5.121839377351e-01 5.135459266824e-01
8.235000000000e-01 5.121748936718e-01 5.135353614207e-01
8.237500000000e-01 5.121658203810e-01 5.135247627618e-01
8.240000000000e-01 5.121567178793e-01 5.135141307320e-01
8.242500000000e-01 5.121475861828e-01 5.135034653573e-01
8.245000000000e-01 5.121384253079e-01 5.134927666642e-01
8.247500000000e-01 5.121292352711e-01 5.134820346791e-01
8.250000000000e-01 5.121200160889e-01 5.134712694283e-01
8.252500000000e-01 5.121107677777e-01 5.134604709385e-01
8.255000000000e-01 5.121014903543e-01 5.134496392364e-01
8.257500000000e-01 5.120921838353e-01 5.134387743486e-01
8.260000000000e-01 5.120828482374e-01 5.134278763020e-01
8.262500000000e-01 5.120734835773e-01 5.134169451234e-01
8.265000000000e-01 5.120640898720e-01 5.134059808399e-01
8.267500000000e-01 5.120546671382e-01 5.133949834784e-01
8.270000000000e-01 5.120452153930e-01 5.133839530661e-01
8.272500000000e-01 5.120357346533e-01 5.133728896303e-01
8.275000000000e-01 5.120262249362e-01 5.133617931981e-01
8.277500000000e-01 5.120166862588e-01 5.133506637971e-01
8.280000000000e-01 5.120071186383e-01 5.133395014547e-01
8.282500000000e-01 5.119975220919e-01 5.133283061983e-01
8.285000000000e-01 5.119878966369e-01 5.133170780557e-01
8.287500000000e-01 5.119782422906e-01 5.133058170545e-01
8.290000000000e-01 5.119685590704e-01 5.132945232226e-01
8.292500000000e-01 5.119588469938e-01 5.132831965877e-01
8.295000000000e-01 5.119491060782e-01 5.132718371778e-01
8.297500000000e-01 5.119393363413e-01 5.132604450211e-01
8.300000000000e-01 5.119295378007e-01 5.132490201454e-01
8.302500000000e-01 5.119197104740e-01 5.132375625792e-01
8.305000000000e-01 5.119098543790e-01 5.132260723506e-01
8.307500000000e-01 5.118999695335e-01 5.132145494879e-01
8.310000000000e-01 5.118900559553e-01 5.132029940197e-01
8.312500000000e-01 5.118801136623e-01 5.131914059744e-01
8.315000000000e-01 5.118701426725e-01 5.131797853806e-01
8.317500000000e-01 5.118601430039e-01 5.131681322670e-01
8.320000000000e-01 5.118501146746e-01 5.131564466623e-01
8.322500000000e-01 5.118400577027e-01 5.131447285955e-01
8.325000000000e-01 5.118299721064e-01 5.131329780953e-01
8.327500000000e-01 5.118198579039e-01 5.131211951908e-01
8.330000000000e-01 5.118097151136e-01 5.131093799110e-01
8.332500000000e-01 5.117995437538e-01 5.130975322852e-01
8.335000000000e-01 5.117893438429e-01 5.130856523425e-01
8.337500000000e-01 5.117791153994e-01 5.130737401122e-01
8.340000000000e-01 5.117688584419e-01 5.130617956238e-01
8.342500000000e-01 5.117585729888e-01 5.130498189067e-01
8.345000000000e-01 5.117482590589e-01 5.130378099905e-01
8.347500000000e-01 5.117379166708e-01 5.130257689048e-01
8.350000000000e-01 5.117275458434e-01 5.130136956793e-01
8.352500000000e-01 5.117171465953e-01 5.130015903438e-01
8.355000000000e-01 5.117067189455e-01 5.129894529281e-01
8.357500000000e-01 5.116962629130e-01 5.129772834623e-01
8.360000000000e-01 5.116857785166e-01 5.129650819763e-01
8.362500000000e-01 5.116752657755e-01 5.129528485003e-01
8.365000000000e-01 5.116647247087e-01 5.129405830644e-01
8.367500000000e-01 5.116541553354e-01 5.129282856989e-01
8.370000000000e-01 5.116435576748e-01 5.129159564341e-01
8.372500000000e-01 5.116329317461e-01 5.129035953005e-01
8.375000000000e-01 5.116222775687e-01 5.128912023286e-01
8.377500000000e-01 5.116115951620e-01 5.128787775489e-01
8.380000000000e-01 5.116008845454e-01 5.128663209921e-01
8.382500000000e-01 5.115901457384e-01 5.128538326889e-01
8.385000000000e-01 5.115793787605e-01 5.128413126702e-01
8.387500000000e-01 5.115685836314e-01 5.128287609668e-01
8.390000000000e-01 5.115577603707e-01 5.128161776097e-01
8.392500000000e-01 5.115469089982e-01 5.128035626300e-01
8.395000000000e-01 5.115360295335e-01 5.127909160588e-01
8.397500000000e-01 5.115251219967e-01 5.127782379272e-01
8.400000000000e-01 5.115141864075e-01 5.127655282666e-01
8.402500000000e-01 5.115032227859e-01 5.127527871084e-01
8.405000000000e-01 5.114922311519e-01 5.127400144839e-01
8.407500000000e-01 5.114812115255e-01 5.127272104247e-01
8.410000000000e-01 5.114701639270e-01 5.127143749623e-01
8.412500000000e-01 5.114590883764e-01 5.127015081285e-01
8.415000000000e-01 5.114479848941e-01 5.126886099550e-01
8.417500000000e-01 5.114368535002e-01 5.126756804736e-01
8.420000000000e-01 5.114256942152e-01 5.126627197163e-01
8.422500000000e-01 5.114145070595e-01 5.126497277149e-01
8.425000000000e-01 5.114032920534e-01 5.126367045016e-01
8.427500000000e-01 5.113920492176e-01 5.126236501085e-01
8.430000000000e-01 5.113807785726e-01 5.126105645677e-01
8.432500000000e-01 5.113694801391e-01 5.125974479117e-01
8.435000000000e-01 5.113581539377e-01 5.125843001727e-01
8.437500000000e-01 5.113467999892e-01 5.125711213832e-01
8.440000000000e-01 5.113354183144e-01 5.125579115757e-01
8.442500000000e-01 5.113240089341e-01 5.125446707828e-01
8.445000000000e-01 5.113125718693e-01 5.125313990372e-01
8.447500000000e-01 5.113011071410e-01 5.125180963716e-01
8.450000000000e-01 5.112896147701e-01 5.125047628188e-01
8.452500000000e-01 5.112780947779e-01 5.124913984118e-01
8.455000000000e-01 5.112665471853e-01 5.124780031835e-01
8.457500000000e-01 5.112549720137e-01 5.124645771669e-01
8.460000000000e-01 5.112433692843e-01 5.124511203953e-01
8.462500000000e-01 5.112317390184e-01 5.124376329017e-01
8.465000000000e-01 5.112200812374e-01 5.124241147196e-01
8.467500000000e-01 5.112083959627e-01 5.124105658821e-01
8.470000000000e-01 5.111966832158e-01 5.123969864228e-01
8.472500000000e-01 5.111849430183e-01 5.123833763752e-01
8.475000000000e-01 5.111731753918e-01 5.123697357729e-01
8.477500000000e-01 5.111613803579e-01 5.123560646494e-01
8.480000000000e-01 5.111495579384e-01 5.123423630386e-01
8.482500000000e-01 5.111377081550e-01 5.123286309743e-01
8.485000000000e-01 5.111258310295e-01 5.123148684902e-01
8.487500000000e-01 5.111139265840e-01 5.123010756205e-01
8.490000000000e-01 5.111019948402e-01 5.122872523990e-01
8.492500000000e-01 5.110900358203e-01 5.122733988600e-01
8.495000000000e-01 5.110780495462e-01 5.122595150376e-01
8.497500000000e-01 5.110660360401e-01 5.122456009661e-01
8.500000000000e-01 5.110539953242e-01 5.122316566798e-01
8.502500000000e-01 5.110419274207e-01 5.122176822130e-01
8.505000000000e-01 5.110298323520e-01 5.122036776004e-01
8.507500000000e-01 5.110177101403e-01 5.121896428764e-01
8.510000000000e-01 5.110055608080e-01 5.121755780756e-01
8.512500000000e-01 5.109933843777e-01 5.121614832329e-01
8.515000000000e-01 5.109811808718e-01 5.121473583828e-01
8.517500000000e-01 5.109689503130e-01 5.121332035604e-01
8.520000000000e-01 5.109566927239e-01 5.121190188005e-01
8.522500000000e-01 5.109444081271e-01 5.121048041382e-01
8.525000000000e-01 5.109320965454e-01 5.120905596084e-01
8.527500000000e-01 5.109197580017e-01 5.120762852464e-01
8.530000000000e-01 5.109073925187e-01 5.120619810873e-01
8.532500000000e-01 5.108950001195e-01 5.120476471665e-01
8.535000000000e-01 5.108825808269e-01 5.120332835193e-01
8.537500000000e-01 5.108701346641e-01 5.120188901812e-01
8.540000000000e-01 5.108576616541e-01 5.120044671877e-01
8.542500000000e-01 5.108451618202e-01 5.119900145744e-01
8.545000000000e-01 5.108326351854e-01 5.119755323769e-01
8.547500000000e-01 5.108200817731e-01 5.119610206309e-01
8.550000000000e-01 5.108075016066e-01 5.119464793723e-01
8.552500000000e-01 5.107948947093e-01 5.119319086370e-01
8.555000000000e-01 5.107822611046e-01 5.119173084609e-01
8.557500000000e-01 5.107696008160e-01 5.119026788800e-01
8.560000000000e-01 5.107569138670e-01 5.118880199304e-01
8.562500000000e-01 5.107442002814e-01 5.118733316483e-01
8.565000000000e-01 5.107314600827e-01 5.118586140700e-01
8.567500000000e-01 5.107186932947e-01 5.118438672317e-01
8.570000000000e-01 5.107058999412e-01 5.118290911698e-01
8.572500000000e-01 5.106930800460e-01 5.118142859208e-01
8.575000000000e-01 5.106802336330e-01 5.117994515213e-01
8.577500000000e-01 5.106673607262e-01 5.117845880077e-01
8.580000000000e-01 5.106544613496e-01 5.117696954169e-01
8.582500000000e-01 5.106415355272e-01 5.117547737855e-01
8.585000000000e-01 5.106285832833e-01 5.117398231504e-01
8.587500000000e-01 5.106156046419e-01 5.117248435485e-01
8.590000000000e-01 5.106025996273e-01 5.117098350166e-01
8.592500000000e-01 5.105895682639e-01 5.116947975919e-01
8.595000000000e-01 5.105765105761e-01 5.116797313115e-01
8.597500000000e-01 5.105634265881e-01 5.116646362125e-01
8.600000000000e-01 5.105503163245e-01 5.116495123321e-01
8.602500000000e-01 5.105371798098e-01 5.116343597077e-01
8.605000000000e-01 5.105240170686e-01 5.116191783767e-01
8.607500000000e-01 5.105108281256e-01 5.116039683766e-01
8.610000000000e-01 5.104976130055e-01 5.115887297448e-01
8.612500000000e-01 5.104843717330e-01 5.115734625189e-01
8.615000000000e-01 5.104711043330e-01 5.115581667367e-01
8.617500000000e-01 5.104578108304e-01 5.115428424359e-01
8.620000000000e-01 5.104444912500e-01 5.115274896542e-01
8.622500000000e-01 5.104311456169e-01 5.115121084296e-01
8.625000000000e-01 5.104177739561e-01 5.114966988001e-01
8.627500000000e-01 5.104043762927e-01 5.114812608035e-01
8.630000000000e-01 5.103909526520e-01 5.114657944781e-01
8.632500000000e-01 5.103775030591e-01 5.114502998620e-01
8.635000000000e-01 5.103640275393e-01 5.114347769934e-01
8.637500000000e-01 5.103505261180e-01 5.114192259107e-01
8.640000000000e-01 5.103369988205e-01 5.114036466521e-01
8.642500000000e-01 5.103234456723e-01 5.113880392562e-01
8.645000000000e-01 5.103098666990e-01 5.113724037614e-01
8.647500000000e-01 5.102962619260e-01 5.113567402063e-01
8.650000000000e-01 5.102826313791e-01 5.113410486296e-01
8.652500000000e-01 5.102689750839e-01 5.113253290700e-01
8.655000000000e-01 5.102552930662e-01 5.113095815663e-01
8.657500000000e-01 5.102415853517e-01 5.112938061573e-01
8.660000000000e-01 5.102278519664e-01 5.112780028820e-01
8.662500000000e-01 5.102140929360e-01 5.112621717793e-01
8.665000000000e-01 5.102003082868e-01 5.112463128883e-01
8.667500000000e-01 5.101864980445e-01 5.112304262482e-01
8.670000000000e-01 5.101726622354e-01 5.112145118981e-01
8.672500000000e-01 5.101588008856e-01 5.111985698773e-01
8.675000000000e-01 5.101449140213e-01 5.111826002252e-01
8.677500000000e-01 5.101310016688e-01 5.111666029811e-01
8.680000000000e-01 5.101170638543e-01 5.111505781845e-01
8.682500000000e-01 5.101031006043e-01 5.111345258750e-01
8.685000000000e-01 5.100891119453e-01 5.111184460921e-01
8.687500000000e-01 5.100750979036e-01 5.111023388756e-01
8.690000000000e-01 5.100610585058e-01 5.110862042651e-01
8.692500000000e-01 5.100469937786e-01 5.110700423006e-01
8.695000000000e-01 5.100329037487e-01 5.110538530218e-01
8.697500000000e-01 5.100187884427e-01 5.110376364687e-01
8.700000000000e-01 5.100046478875e-01 5.110213926814e-01
8.702500000000e-01 5.099904821098e-01 5.110051216999e-01
8.705000000000e-01 5.099762911367e-01 5.109888235643e-01
8.707500000000e-01 5.099620749949e-01 5.109724983149e-01
8.710000000000e-01 5.099478337117e-01 5.109561459920e-01
8.712500000000e-01 5.099335673140e-01 5.109397666358e-01
8.715000000000e-01 5.099192758289e-01 5.109233602869e-01
8.717500000000e-01 5.099049592838e-01 5.109069269857e-01
8.720000000000e-01 5.098906177057e-01 5.108904667727e-01
8.722500000000e-01 5.098762511220e-01 5.108739796885e-01
8.725000000000e-01 5.098618595601e-01 5.108574657739e-01
8.727500000000e-01 5.098474430473e-01 5.108409250696e-01
8.730000000000e-01 5.098330016112e-01 5.108243576164e-01
8.732500000000e-01 5.098185352794e-01 5.108077634551e-01
8.735000000000e-01 5.098040440794e-01 5.107911426268e-01
8.737500000000e-01 5.097895280388e-01 5.107744951724e-01
8.740000000000e-01 5.097749871853e-01 5.107578211330e-01
8.742500000000e-01 5.097604215468e-01 5.107411205497e-01
8.745000000000e-01 5.097458311510e-01 5.107243934638e-01
8.747500000000e-01 5.097312160259e-01 5.107076399165e-01
8.750000000000e-01 5.097165761994e-01 5.106908599492e-01
8.752500000000e-01 5.097019116994e-01 5.106740536033e-01
8.755000000000e-01 5.096872225541e-01 5.106572209202e-01
8.757500000000e-01 5.096725087915e-01 5.106403619414e-01
8.760000000000e-01 5.096577704398e-01 5.106234767086e-01
8.762500000000e-01 5.096430075273e-01 5.106065652635e-01
8.765000000000e-01 5.096282200822e-01 5.105896276477e-01
8.767500000000e-01 5.096134081329e-01 5.105726639030e-01
8.770000000000e-01 5.095985717078e-01 5.105556740714e-01
8.772500000000e-01 5.095837108353e-01 5.105386581946e-01
8.775000000000e-01 5.095688255440e-01 5.105216163148e-01
8.777500000000e-01 5.095539158625e-01 5.105045484739e-01
8.780000000000e-01 5.095389818193e-01 5.104874547142e-01
8.782500000000e-01 5.095240234432e-01 5.104703350776e-01
8.785000000000e-01 5.095090407629e-01 5.104531896066e-01
8.787500000000e-01 5.094940338073e-01 5.104360183433e-01
8.790000000000e-01 5.094790026052e-01 5.104188213302e-01
8.792500000000e-01 5.094639471855e-01 5.104015986097e-01
8.795000000000e-01 5.094488675772e-01 5.103843502243e-01
8.797500000000e-01 5.094337638094e-01 5.103670762165e-01
8.800000000000e-01 5.094186359111e-01 5.103497766290e-01
8.802500000000e-01 5.094034839115e-01 5.103324515045e-01
8.805000000000e-01 5.093883078398e-01 5.103151008856e-01
8.807500000000e-01 5.093731077254e-01 5.102977248153e-01
8.810000000000e-01 5.093578835974e-01 5.102803233364e-01
8.812500000000e-01 5.093426354854e-01 5.102628964917e-01
8.815000000000e-01 5.093273634187e-01 5.102454443244e-01
8.817500000000e-01 5.093120674269e-01 5.102279668775e-01
8.820000000000e-01 5.092967475394e-01 5.102104641941e-01
8.822500000000e-01 5.092814037861e-01 5.101929363174e-01
8.825000000000e-01 5.092660361964e-01 5.101753832907e-01
8.827500000000e-01 5.092506448002e-01 5.101578051572e-01
8.830000000000e-01 5.092352296273e-01 5.101402019603e-01
8.832500000000e-01 5.092197907074e-01 5.101225737435e-01
8.835000000000e-01 5.092043280705e-01 5.101049205502e-01
8.837500000000e-01 5.091888417466e-01 5.100872424240e-01
8.840000000000e-01 5.091733317657e-01 5.100695394086e-01
8.842500000000e-01 5.091577981579e-01 5.100518115476e-01
8.845000000000e-01 5.091422409532e-01 5.100340588848e-01
8.847500000000e-01 5.091266601820e-01 5.100162814639e-01
8.850000000000e-01 5.091110558745e-01 5.099984793288e-01
8.852500000000e-01 5.090954280610e-01 5.099806525235e-01
8.855000000000e-01 5.090797767718e-01 5.099628010919e-01
8.857500000000e-01 5.090641020373e-01 5.099449250780e-01
8.860000000000e-01 5.090484038882e-01 5.099270245261e-01
8.862500000000e-01 5.090326823548e-01 5.099090994802e-01
8.865000000000e-01 5.090169374679e-01 5.098911499846e-01
8.867500000000e-01 5.090011692581e-01 5.098731760836e-01
8.870000000000e-01 5.089853777561e-01 5.098551778215e-01
8.872500000000e-01 5.089695629926e-01 5.098371552427e-01
8.875000000000e-01 5.089537249986e-01 5.098191083917e-01
8.877500000000e-01 5.089378638048e-01 5.098010373131e-01
8.880000000000e-01 5.089219794424e-01 5.097829420513e-01
8.882500000000e-01 5.089060719421e-01 5.097648226512e-01
8.885000000000e-01 5.088901413352e-01 5.097466791572e-01
8.887500000000e-01 5.088741876527e-01 5.097285116144e-01
8.890000000000e-01 5.088582109259e-01 5.097103200674e-01
8.892500000000e-01 5.088422111859e-01 5.096921045611e-01
8.895000000000e-01 5.088261884641e-01 5.096738651406e-01
8.897500000000e-01 5.088101427918e-01 5.096556018507e-01
8.900000000000e-01 5.087940742005e-01 5.096373147366e-01
8.902500000000e-01 5.087779827215e-01 5.096190038434e-01
8.905000000000e-01 5.087618683865e-01 5.096006692162e-01
8.907500000000e-01 5.087457312270e-01 5.095823109004e-01
8.910000000000e-01 5.087295712747e-01 5.095639289412e-01
8.912500000000e-01 5.087133885612e-01 5.095455233839e-01
8.915000000000e-01 5.086971831183e-01 5.095270942739e-01
8.917500000000e-01 5.086809549779e-01 5.095086416569e-01
8.920000000000e-01 5.086647041718e-01 5.094901655782e-01
8.922500000000e-01 5.086484307319e-01 5.094716660834e-01
8.925000000000e-01 5.086321346903e-01 5.094531432183e-01
8.927500000000e-01 5.086158160790e-01 5.094345970284e-01
8.930000000000e-01 5.085994749300e-01 5.094160275597e-01
8.932500000000e-01 5.085831112757e-01 5.093974348578e-01
8.935000000000e-01 5.085667251480e-01 5.093788189687e-01
8.937500000000e-01 5.085503165795e-01 5.093601799383e-01
8.940000000000e-01 5.085338856023e-01 5.093415178126e-01
8.942500000000e-01 5.085174322489e-01 5.093228326376e-01
8.945000000000e-01 5.085009565518e-01 5.093041244594e-01
8.947500000000e-01 5.084844585434e-01 5.092853933242e-01
8.950000000000e-01 5.084679382563e-01 5.092666392783e-01
8.952500000000e-01 5.084513957232e-01 5.092478623678e-01
8.955000000000e-01 5.084348309767e-01 5.092290626392e-01
8.957500000000e-01 5.084182440495e-01 5.092102401388e-01
8.960000000000e-01 5.084016349745e-01 5.091913949130e-01
8.962500000000e-01 5.083850037846e-01 5.091725270084e-01
8.965000000000e-01 5.083683505126e-01 5.091536364714e-01
8.967500000000e-01 5.083516751915e-01 5.091347233488e-01
8.970000000000e-01 5.083349778543e-01 5.091157876872e-01
8.972500000000e-01 5.083182585342e-01 5.090968295332e-01
8.975000000000e-01 5.083015172642e-01 5.090778489338e-01
8.977500000000e-01 5.082847540776e-01 5.090588459356e-01
8.980000000000e-01 5.082679690077e-01 5.090398205856e-01
8.982500000000e-01 5.082511620876e-01 5.090207729308e-01
8.985000000000e-01 5.082343333509e-01 5.090017030181e-01
8.987500000000e-01 5.082174828310e-01 5.089826108947e-01
8.990000000000e-01 5.082006105613e-01 5.089634966075e-01
8.992500000000e-01 5.081837165754e-01 5.089443602038e-01
8.995000000000e-01 5.081668009069e-01 5.089252017307e-01
8.997500000000e-01 5.081498635894e-01 5.089060212356e-01
9.000000000000e-01 5.081329046568e-01 5.088868187658e-01
9.002500000000e-01 5.081159241427e-01 5.088675943687e-01
9.005000000000e-01 5.080989220810e-01 5.088483480916e-01
9.007500000000e-01 5.080818985056e-01 5.088290799821e-01
9.010000000000e-01 5.080648534505e-01 5.088097900878e-01
9.012500000000e-01 5.080477869496e-01 5.087904784561e-01
9.015000000000e-01 5.080306990370e-01 5.087711451349e-01
9.017500000000e-01 5.080135897468e-01 5.087517901717e-01
9.020000000000e-01 5.079964591133e-01 5.087324136143e-01
9.022500000000e-01 5.079793071706e-01 5.087130155105e-01
9.025000000000e-01 5.079621339531e-01 5.086935959083e-01
9.027500000000e-01 5.079449394951e-01 5.086741548555e-01
9.030000000000e-01 5.079277238310e-01 5.086546924001e-01
9.032500000000e-01 5.079104869953e-01 5.086352085900e-01
9.035000000000e-01 5.078932290225e-01 5.086157034735e-01
9.037500000000e-01 5.078759499472e-01 5.085961770986e-01
9.040000000000e-01 5.078586498041e-01 5.085766295134e-01
9.042500000000e-01 5.078413286277e-01 5.085570607663e-01
9.045000000000e-01 5.078239864530e-01 5.085374709055e-01
9.047500000000e-01 5.078066233147e-01 5.085178599793e-01
9.050000000000e-01 5.077892392476e-01 5.084982280361e-01
9.052500000000e-01 5.077718342867e-01 5.084785751244e-01
9.055000000000e-01 5.077544084671e-01 5.084589012927e-01
9.057500000000e-01 5.077369618236e-01 5.084392065895e-01
9.060000000000e-01 5.077194943915e-01 5.084194910633e-01
9.062500000000e-01 5.077020062058e-01 5.083997547629e-01
9.065000000000e-01 5.076844973019e-01 5.083799977370e-01
9.067500000000e-01 5.076669677149e-01 5.083602200342e-01
9.070000000000e-01 5.076494174803e-01 5.083404217034e-01
9.072500000000e-01 5.076318466332e-01 5.083206027935e-01
9.075000000000e-01 5.076142552093e-01 5.083007633533e-01
9.077500000000e-01 5.075966432441e-01 5.082809034318e-01
9.080000000000e-01 5.075790107730e-01 5.082610230780e-01
9.082500000000e-01 5.075613578317e-01 5.082411223409e-01
9.085000000000e-01 5.075436844559e-01 5.082212012697e-01
9.087500000000e-01 5.075259906813e-01 5.082012599135e-01
9.090000000000e-01 5.075082765437e-01 5.081812983215e-01
9.092500000000e-01 5.074905420788e-01 5.081613165430e-01
9.095000000000e-01 5.074727873227e-01 5.081413146272e-01
9.097500000000e-01 5.074550123113e-01 5.081212926235e-01
9.100000000000e-01 5.074372170806e-01 5.081012505814e-01
9.102500000000e-01 5.074194016667e-01 5.080811885502e-01
9.105000000000e-01 5.074015661057e-01 5.080611065795e-01
9.107500000000e-01 5.073837104337e-01 5.080410047188e-01
9.110000000000e-01 5.073658346871e-01 5.080208830177e-01
9.112500000000e-01 5.073479389021e-01 5.080007415259e-01
9.115000000000e-01 5.073300231151e-01 5.079805802931e-01
9.117500000000e-01 5.073120873625e-01 5.079603993689e-01
9.120000000000e-01 5.072941316807e-01 5.079401988033e-01
9.122500000000e-01 5.072761561064e-01 5.079199786461e-01
9.125000000000e-01 5.072581606760e-01 5.078997389470e-01
9.127500000000e-01 5.072401454263e-01 5.078794797562e-01
9.130000000000e-01 5.072221103938e-01 5.078592011235e-01
9.132500000000e-01 5.072040556155e-01 5.078389030990e-01
9.135000000000e-01 5.071859811280e-01 5.078185857328e-01
9.137500000000e-01 5.071678869683e-01 5.077982490751e-01
9.140000000000e-01 5.071497731733e-01 5.077778931759e-01
9.142500000000e-01 5.071316397799e-01 5.077575180855e-01
9.145000000000e-01 5.071134868253e-01 5.077371238543e-01
9.147500000000e-01 5.070953143464e-01 5.077167105324e-01
9.150000000000e-01 5.070771223806e-01 5.076962781703e-01
9.152500000000e-01 5.070589109648e-01 5.076758268185e-01
9.155000000000e-01 5.070406801365e-01 5.076553565273e-01
9.157500000000e-01 5.070224299330e-01 5.076348673472e-01
9.160000000000e-01 5.070041603916e-01 5.076143593289e-01
9.162500000000e-01 5.069858715498e-01 5.075938325229e-01
9.165000000000e-01 5.069675634451e-01 5.075732869799e-01
9.167500000000e-01 5.069492361149e-01 5.075527227506e-01
9.170000000000e-01 5.069308895970e-01 5.075321398856e-01
9.172500000000e-01 5.069125239290e-01 5.075115384359e-01
9.175000000000e-01 5.068941391486e-01 5.074909184522e-01
9.177500000000e-01 5.068757352935e-01 5.074702799853e-01
9.180000000000e-01 5.068573124017e-01 5.074496230864e-01
9.182500000000e-01 5.068388705110e-01 5.074289478062e-01
9.185000000000e-01 5.068204096593e-01 5.074082541958e-01
9.187500000000e-01 5.068019298847e-01 5.073875423063e-01
9.190000000000e-01 5.067834312253e-01 5.073668121887e-01
9.192500000000e-01 5.067649137190e-01 5.073460638943e-01
9.195000000000e-01 5.067463774042e-01 5.073252974742e-01
9.197500000000e-01 5.067278223189e-01 5.073045129797e-01
9.200000000000e-01 5.067092485016e-01 5.072837104620e-01
9.202500000000e-01 5.066906559906e-01 5.072628899724e-01
9.205000000000e-01 5.066720448242e-01 5.072420515624e-01
9.207500000000e-01 5.066534150409e-01 5.072211952834e-01
9.210000000000e-01 5.066347666792e-01 5.072003211868e-01
9.212500000000e-01 5.066160997777e-01 5.071794293241e-01
9.215000000000e-01 5.065974143751e-01 5.071585197469e-01
9.217500000000e-01 5.065787105098e-01 5.071375925067e-01
9.220000000000e-01 5.065599882209e-01 5.071166476552e-01
9.222500000000e-01 5.065412475469e-01 5.070956852442e-01
9.225000000000e-01 5.065224885268e-01 5.070747053252e-01
9.227500000000e-01 5.065037111995e-01 5.070537079501e-01
9.230000000000e-01 5.064849156038e-01 5.070326931706e-01
9.232500000000e-01 5.064661017789e-01 5.070116610387e-01
9.235000000000e-01 5.064472697638e-01 5.069906116062e-01
9.237500000000e-01 5.064284195977e-01 5.069695449251e-01
9.240000000000e-01 5.064095513196e-01 5.069484610473e-01
9.242500000000e-01 5.063906649690e-01 5.069273600249e-01
9.245000000000e-01 5.063717605850e-01 5.069062419099e-01
9.247500000000e-01 5.063528382070e-01 5.068851067545e-01
9.250000000000e-01 5.063338978744e-01 5.068639546107e-01
9.252500000000e-01 5.063149396266e-01 5.068427855308e-01
9.255000000000e-01 5.062959635033e-01 5.068215995670e-01
9.257500000000e-01 5.062769695440e-01 5.068003967716e-01
9.260000000000e-01 5.062579577883e-01 5.067791771969e-01
9.262500000000e-01 5.062389282758e-01 5.067579408953e-01
9.265000000000e-01 5.062198810464e-01 5.067366879191e-01
9.267500000000e-01 5.062008161398e-01 5.067154183207e-01
9.270000000000e-01 5.061817335958e-01 5.066941321528e-01
9.272500000000e-01 5.061626334545e-01 5.066728294678e-01
9.275000000000e-01 5.061435157558e-01 5.066515103182e-01
9.277500000000e-01 5.061243805396e-01 5.066301747566e-01
9.280000000000e-01 5.061052278460e-01 5.066088228358e-01
9.282500000000e-01 5.060860577153e-01 5.065874546084e-01
9.285000000000e-01 5.060668701876e-01 5.065660701270e-01
9.287500000000e-01 5.060476653030e-01 5.065446694446e-01
9.290000000000e-01 5.060284431020e-01 5.065232526138e-01
9.292500000000e-01 5.060092036248e-01 5.065018196876e-01
9.295000000000e-01 5.059899469119e-01 5.064803707187e-01
9.297500000000e-01 5.059706730038e-01 5.064589057602e-01
9.300000000000e-01 5.059513819409e-01 5.064374248650e-01
9.302500000000e-01 5.059320737639e-01 5.064159280860e-01
9.305000000000e-01 5.059127485133e-01 5.063944154765e-01
9.307500000000e-01 5.058934062299e-01 5.063728870893e-01
9.310000000000e-01 5.058740469544e-01 5.063513429776e-01
9.312500000000e-01 5.058546707276e-01 5.063297831947e-01
9.315000000000e-01 5.058352775903e-01 5.063082077936e-01
9.317500000000e-01 5.058158675835e-01 5.062866168277e-01
9.320000000000e-01 5.057964407481e-01 5.062650103501e-01
9.322500000000e-01 5.057769971251e-01 5.062433884143e-01
9.325000000000e-01 5.057575367556e-01 5.062217510735e-01
9.327500000000e-01 5.057380596807e-01 5.062000983812e-01
9.330000000000e-01 5.057185659417e-01 5.061784303907e-01
9.332500000000e-01 5.056990555797e-01 5.061567471556e-01
9.335000000000e-01 5.056795286360e-01 5.061350487294e-01
9.337500000000e-01 5.056599851521e-01 5.061133351655e-01
9.340000000000e-01 5.056404251692e-01 5.060916065175e-01
9.342500000000e-01 5.056208487289e-01 5.060698628391e-01
9.345000000000e-01 5.056012558726e-01 5.060481041840e-01
9.347500000000e-01 5.055816466419e-01 5.060263306057e-01
9.350000000000e-01 5.055620210785e-01 5.060045421581e-01
9.352500000000e-01 5.055423792240e-01 5.059827388949e-01
9.355000000000e-01 5.055227211202e-01 5.059609208698e-01
9.357500000000e-01 5.055030468088e-01 5.059390881368e-01
9.360000000000e-01 5.054833563316e-01 5.059172407496e-01
9.362500000000e-01 5.054636497307e-01 5.058953787623e-01
9.365000000000e-01 5.054439270478e-01 5.058735022287e-01
9.367500000000e-01 5.054241883251e-01 5.058516112028e-01
9.370000000000e-01 5.054044336045e-01 5.058297057386e-01
9.372500000000e-01 5.053846629282e-01 5.058077858902e-01
9.375000000000e-01 5.053648763384e-01 5.057858517117e-01
9.377500000000e-01 5.053450738772e-01 5.057639032572e-01
9.380000000000e-01 5.053252555870e-01 5.057419405808e-01
9.382500000000e-01 5.053054215101e-01 5.057199637368e-01
9.385000000000e-01 5.052855716889e-01 5.056979727793e-01
9.387500000000e-01 5.052657061657e-01 5.056759677626e-01
9.390000000000e-01 5.052458249831e-01 5.056539487410e-01
9.392500000000e-01 5.052259281837e-01 5.056319157689e-01
9.395000000000e-01 5.052060158100e-01 5.056098689006e-01
9.397500000000e-01 5.051860879047e-01 5.055878081905e-01
9.400000000000e-01 5.051661445105e-01 5.055657336930e-01
9.402500000000e-01 5.051461856701e-01 5.055436454627e-01
9.405000000000e-01 5.051262114264e-01 5.055215435539e-01
9.407500000000e-01 5.051062218223e-01 5.054994280213e-01
9.410000000000e-01 5.050862169006e-01 5.054772989194e-01
9.412500000000e-01 5.050661967044e-01 5.054551563028e-01
9.415000000000e-01 5.050461612766e-01 5.054330002262e-01
9.417500000000e-01 5.050261106604e-01 5.054108307441e-01
9.420000000000e-01 5.050060448990e-01 5.053886479114e-01
9.422500000000e-01 5.049859640354e-01 5.053664517827e-01
9.425000000000e-01 5.049658681129e-01 5.053442424128e-01
9.427500000000e-01 5.049457571749e-01 5.053220198566e-01
9.430000000000e-01 5.049256312647e-01 5.052997841688e-01
9.432500000000e-01 5.049054904256e-01 5.052775354043e-01
9.435000000000e-01 5.048853347012e-01 5.052552736180e-01
9.437500000000e-01 5.048651641350e-01 5.052329988648e-01
9.440000000000e-01 5.048449787706e-01 5.052107111998e-01
9.442500000000e-01 5.048247786515e-01 5.051884106778e-01
9.445000000000e-01 5.048045638214e-01 5.051660973539e-01
9.447500000000e-01 5.047843343241e-01 5.051437712832e-01
9.450000000000e-01 5.047640902033e-01 5.051214325208e-01
9.452500000000e-01 5.047438315029e-01 5.050990811217e-01
9.455000000000e-01 5.047235582667e-01 5.050767171412e-01
9.457500000000e-01 5.047032705387e-01 5.050543406343e-01
9.460000000000e-01 5.046829683630e-01 5.050319516564e-01
9.462500000000e-01 5.046626517834e-01 5.050095502627e-01
9.465000000000e-01 5.046423208442e-01 5.049871365083e-01
9.467500000000e-01 5.046219755894e-01 5.049647104488e-01
9.470000000000e-01 5.046016160633e-01 5.049422721392e-01
9.472500000000e-01 5.045812423102e-01 5.049198216351e-01
9.475000000000e-01 5.045608543743e-01 5.048973589919e-01
9.477500000000e-01 5.045404523001e-01 5.048748842649e-01
9.480000000000e-01 5.045200361318e-01 5.048523975096e-01
9.482500000000e-01 5.044996059141e-01 5.048298987815e-01
9.485000000000e-01 5.044791616914e-01 5.048073881361e-01
9.487500000000e-01 5.044587035082e-01 5.047848656289e-01
9.490000000000e-01 5.044382314093e-01 5.047623313156e-01
9.492500000000e-01 5.044177454392e-01 5.047397852517e-01
9.495000000000e-01 5.043972456428e-01 5.047172274928e-01
9.497500000000e-01 5.043767320647e-01 5.046946580947e-01
9.500000000000e-01 5.043562047499e-01 5.046720771130e-01
9.502500000000e-01 5.043356637433e-01 5.046494846033e-01
9.505000000000e-01 5.043151090896e-01 5.046268806215e-01
9.507500000000e-01 5.042945408340e-01 5.046042652234e-01
9.510000000000e-01 5.042739590215e-01 5.045816384647e-01
9.512500000000e-01 5.042533636972e-01 5.045590004012e-01
9.515000000000e-01 5.042327549062e-01 5.045363510889e-01
9.517500000000e-01 5.042121326938e-01 5.045136905836e-01
9.520000000000e-01 5.041914971051e-01 5.044910189412e-01
9.522500000000e-01 5.041708481855e-01 5.044683362176e-01
9.525000000000e-01 5.041501859804e-01 5.044456424689e-01
9.527500000000e-01 5.041295105351e-01 5.044229377510e-01
9.530000000000e-01 5.041088218951e-01 5.044002221199e-01
9.532500000000e-01 5.040881201060e-01 5.043774956317e-01
9.535000000000e-01 5.040674052131e-01 5.043547583425e-01
9.537500000000e-01 5.040466772623e-01 5.043320103084e-01
9.540000000000e-01 5.040259362992e-01 5.043092515854e-01
9.542500000000e-01 5.040051823693e-01 5.042864822298e-01
9.545000000000e-01 5.039844155187e-01 5.042637022978e-01
9.547500000000e-01 5.039636357929e-01 5.042409118454e-01
9.550000000000e-01 5.039428432380e-01 5.042181109291e-01
9.552500000000e-01 5.039220378998e-01 5.041952996049e-01
9.555000000000e-01 5.039012198244e-01 5.041724779293e-01
9.557500000000e-01 5.038803890576e-01 5.041496459585e-01
9.560000000000e-01 5.038595456457e-01 5.041268037489e-01
9.562500000000e-01 5.038386896347e-01 5.041039513568e-01
9.565000000000e-01 5.038178210709e-01 5.040810888386e-01
9.567500000000e-01 5.037969400003e-01 5.040582162507e-01
9.570000000000e-01 5.037760464694e-01 5.040353336496e-01
9.572500000000e-01 5.037551405244e-01 5.040124410917e-01
9.575000000000e-01 5.037342222117e-01 5.039895386335e-01
9.577500000000e-01 5.037132915777e-01 5.039666263315e-01
9.580000000000e-01 5.036923486690e-01 5.039437042423e-01
9.582500000000e-01 5.036713935321e-01 5.039207724223e-01
9.585000000000e-01 5.036504262135e-01 5.038978309282e-01
9.587500000000e-01 5.036294467598e-01 5.038748798167e-01
9.590000000000e-01 5.036084552179e-01 5.038519191442e-01
9.592500000000e-01 5.035874516343e-01 5.038289489675e-01
9.595000000000e-01 5.035664360559e-01 5.038059693433e-01
9.597500000000e-01 5.035454085295e-01 5.037829803282e-01
9.600000000000e-01 5.035243691020e-01 5.037599819790e-01
9.602500000000e-01 5.035033178202e-01 5.037369743524e-01
9.605000000000e-01 5.034822547313e-01 5.037139575052e-01
9.607500000000e-01 5.034611798823e-01 5.036909314941e-01
9.610000000000e-01 5.034400933201e-01 5.036678963761e-01
9.612500000000e-01 5.034189950920e-01 5.036448522079e-01
9.615000000000e-01 5.033978852452e-01 5.036217990464e-01
9.617500000000e-01 5.033767638268e-01 5.035987369484e-01
9.620000000000e-01 5.033556308841e-01 5.035756659709e-01
9.622500000000e-01 5.033344864646e-01 5.035525861709e-01
9.625000000000e-01 5.033133306155e-01 5.035294976051e-01
9.627500000000e-01 5.032921633843e-01 5.035064003307e-01
9.630000000000e-01 5.032709848184e-01 5.034832944046e-01
9.632500000000e-01 5.032497949655e-01 5.034601798838e-01
9.635000000000e-01 5.032285938730e-01 5.034370568254e-01
9.637500000000e-01 5.032073815887e-01 5.034139252864e-01
9.640000000000e-01 5.031861581601e-01 5.033907853238e-01
9.642500000000e-01 5.031649236351e-01 5.033676369948e-01
9.645000000000e-01 5.031436780613e-01 5.033444803565e-01
9.647500000000e-01 5.031224214867e-01 5.033213154661e-01
9.650000000000e-01 5.031011539590e-01 5.032981423806e-01
9.652500000000e-01 5.030798755262e-01 5.032749611573e-01
9.655000000000e-01 5.030585862363e-01 5.032517718533e-01
9.657500000000e-01 5.030372861374e-01 5.032285745259e-01
9.660000000000e-01 5.030159752773e-01 5.032053692324e-01
9.662500000000e-01 5.029946537044e-01 5.031821560299e-01
9.665000000000e-01 5.029733214667e-01 5.031589349757e-01
9.667500000000e-01 5.029519786125e-01 5.031357061272e-01
9.670000000000e-01 5.029306251900e-01 5.031124695417e-01
9.672500000000e-01 5.029092612475e-01 5.030892252764e-01
9.675000000000e-01 5.028878868334e-01 5.030659733888e-01
9.677500000000e-01 5.028665019962e-01 5.030427139362e-01
9.680000000000e-01 5.028451067841e-01 5.030194469760e-01
9.682500000000e-01 5.028237012459e-01 5.029961725656e-01
9.685000000000e-01 5.028022854299e-01 5.029728907624e-01
9.687500000000e-01 5.027808593849e-01 5.029496016240e-01
9.690000000000e-01 5.027594231594e-01 5.029263052077e-01
9.692500000000e-01 5.027379768022e-01 5.029030015710e-01
9.695000000000e-01 5.027165203619e-01 5.028796907715e-01
9.697500000000e-01 5.026950538874e-01 5.028563728666e-01
9.700000000000e-01 5.026735774276e-01 5.028330479139e-01
9.702500000000e-01 5.026520910313e-01 5.028097159709e-01
9.705000000000e-01 5.026305947473e-01 5.027863770953e-01
9.707500000000e-01 5.026090886249e-01 5.027630313445e-01
9.710000000000e-01 5.025875727128e-01 5.027396787762e-01
9.712500000000e-01 5.025660470603e-01 5.027163194480e-01
9.715000000000e-01 5.025445117164e-01 5.026929534176e-01
9.717500000000e-01 5.025229667303e-01 5.026695807426e-01
9.720000000000e-01 5.025014121513e-01 5.026462014807e-01
9.722500000000e-01 5.024798480285e-01 5.026228156895e-01
9.725000000000e-01 5.024582744113e-01 5.025994234268e-01
9.727500000000e-01 5.024366913491e-01 5.025760247503e-01
9.730000000000e-01 5.024150988912e-01 5.025526197177e-01
9.732500000000e-01 5.023934970871e-01 5.025292083867e-01
9.735000000000e-01 5.023718859863e-01 5.025057908152e-01
9.737500000000e-01 5.023502656384e-01 5.024823670609e-01
9.740000000000e-01 5.023286360928e-01 5.024589371816e-01
9.742500000000e-01 5.023069973994e-01 5.024355012351e-01
9.745000000000e-01 5.022853496077e-01 5.024120592793e-01
9.747500000000e-01 5.022636927675e-01 5.023886113719e-01
9.750000000000e-01 5.022420269285e-01 5.023651575709e-01
9.752500000000e-01 5.022203521405e-01 5.023416979341e-01
9.755000000000e-01 5.021986684535e-01 5.023182325194e-01
9.757500000000e-01 5.021769759174e-01 5.022947613847e-01
9.760000000000e-01 5.021552745820e-01 5.022712845879e-01
9.762500000000e-01 5.021335644975e-01 5.022478021869e-01
9.765000000000e-01 5.021118457138e-01 5.022243142397e-01
9.767500000000e-01 5.020901182810e-01 5.022008208042e-01
9.770000000000e-01 5.020683822493e-01 5.021773219384e-01
9.772500000000e-01 5.020466376689e-01 5.021538177002e-01
9.775000000000e-01 5.020248845900e-01 5.021303081478e-01
9.777500000000e-01 5.020031230629e-01 5.021067933390e-01
9.780000000000e-01 5.019813531378e-01 5.020832733319e-01
9.782500000000e-01 5.019595748652e-01 5.020597481846e-01
9.785000000000e-01 5.019377882955e-01 5.020362179550e-01
9.787500000000e-01 5.019159934791e-01 5.020126827013e-01
9.790000000000e-01 5.018941904666e-01 5.019891424814e-01
9.792500000000e-01 5.018723793084e-01 5.019655973536e-01
9.795000000000e-01 5.018505600552e-01 5.019420473758e-01
9.797500000000e-01 5.018287327575e-01 5.019184926063e-01
9.800000000000e-01 5.018068974662e-01 5.018949331030e-01
9.802500000000e-01 5.017850542318e-01 5.018713689242e-01
9.805000000000e-01 5.017632031052e-01 5.018478001279e-01
9.807500000000e-01 5.017413441372e-01 5.018242267724e-01
9.810000000000e-01 5.017194773786e-01 5.018006489158e-01
9.812500000000e-01 5.016976028804e-01 5.017770666163e-01
9.815000000000e-01 5.016757206934e-01 5.017534799321e-01
9.817500000000e-01 5.016538308687e-01 5.017298889213e-01
9.820000000000e-01 5.016319334573e-01 5.017062936421e-01
9.822500000000e-01 5.016100285102e-01 5.016826941529e-01
9.825000000000e-01 5.015881160787e-01 5.016590905118e-01
9.827500000000e-01 5.015661962138e-01 5.016354827771e-01
9.830000000000e-01 5.015442689667e-01 5.016118710069e-01
9.832500000000e-01 5.015223343888e-01 5.015882552596e-01
9.835000000000e-01 5.015003925313e-01 5.015646355935e-01
9.837500000000e-01 5.014784434455e-01 5.015410120668e-01
9.840000000000e-01 5.014564871828e-01 5.015173847378e-01
9.842500000000e-01 5.014345237947e-01 5.014937536647e-01
9.845000000000e-01 5.014125533326e-01 5.014701189060e-01
9.847500000000e-01 5.013905758480e-01 5.014464805200e-01
9.850000000000e-01 5.013685913924e-01 5.014228385649e-01
9.852500000000e-01 5.013466000175e-01 5.013991930990e-01
9.855000000000e-01 5.013246017750e-01 5.013755441808e-01
9.857500000000e-01 5.013025967164e-01 5.013518918686e-01
9.860000000000e-01 5.012805848934e-01 5.013282362207e-01
9.862500000000e-01 5.012585663580e-01 5.013045772956e-01
9.865000000000e-01 5.012365411618e-01 5.012809151515e-01
9.867500000000e-01 5.012145093568e-01 5.012572498469e-01
9.870000000000e-01 5.011924709947e-01 5.012335814401e-01
9.872500000000e-01 5.011704261275e-01 5.012099099896e-01
9.875000000000e-01 5.011483748073e-01 5.011862355538e-01
9.877500000000e-01 5.011263170861e-01 5.011625581910e-01
9.880000000000e-01 5.011042530158e-01 5.011388779598e-01
9.882500000000e-01 5.010821826485e-01 5.011151949185e-01
9.885000000000e-01 5.010601060365e-01 5.010915091256e-01
9.887500000000e-01 5.010380232320e-01 5.010678206394e-01
9.890000000000e-01 5.010159342870e-01 5.010441295185e-01
9.892500000000e-01 5.009938392540e-01 5.010204358214e-01
9.895000000000e-01 5.009717381852e-01 5.009967396064e-01
9.897500000000e-01 5.009496311329e-01 5.009730409321e-01
9.900000000000e-01 5.009275181496e-01 5.009493398568e-01
9.902500000000e-01 5.009053992876e-01 5.009256364392e-01
9.905000000000e-01 5.008832745996e-01 5.009019307377e-01
9.907500000000e-01 5.008611441378e-01 5.008782228107e-01
9.910000000000e-01 5.008390079551e-01 5.008545127168e-01
9.912500000000e-01 5.008168661038e-01 5.008308005145e-01
9.915000000000e-01 5.007947186368e-01 5.008070862623e-01
9.917500000000e-01 5.007725656065e-01 5.007833700186e-01
9.920000000000e-01 5.007504070660e-01 5.007596518421e-01
9.922500000000e-01 5.007282430675e-01 5.007359317912e-01
9.925000000000e-01 5.007060736646e-01 5.007122099245e-01
9.927500000000e-01 5.006838989091e-01 5.006884863005e-01
9.930000000000e-01 5.006617188553e-01 5.006647609777e-01
9.932500000000e-01 5.006395335544e-01 5.006410340146e-01
9.935000000000e-01 5.006173430615e-01 5.006173054699e-01
9.937500000000e-01 5.005951474271e-01 5.005935754020e-01
9.940000000000e-01 5.005729467074e-01 5.005698438696e-01
9.942500000000e-01 5.005507409517e-01 5.005461109311e-01
9.945000000000e-01 5.005285302178e-01 5.005223766451e-01
9.947500000000e-01 5.005063145535e-01 5.004986410702e-01
9.950000000000e-01 5.004840940186e-01 5.004749042650e-01
9.952500000000e-01 5.004618686590e-01 5.004511662880e-01
9.955000000000e-01 5.004396385368e-01 5.004274271978e-01
9.957500000000e-01 5.004174036945e-01 5.004036870530e-01
9.960000000000e-01 5.003951641993e-01 5.003799459121e-01
9.962500000000e-01 5.003729200849e-01 5.003562038337e-01
9.965000000000e-01 5.003506714301e-01 5.003324608764e-01
9.967500000000e-01 5.003284182501e-01 5.003087170988e-01
9.970000000000e-01 5.003061606486e-01 5.002849725595e-01
9.972500000000e-01 5.002838986037e-01 5.002612273170e-01
9.975000000000e-01 5.002616322701e-01 5.002374814300e-01
9.977500000000e-01 5.002393615534e-01 5.002137349570e-01
9.980000000000e-01 5.002170867095e-01 5.001899879567e-01
9.982500000000e-01 5.001948074974e-01 5.001662404876e-01
9.985000000000e-01 5.001725243654e-01 5.001424926082e-01
9.987500000000e-01 5.001502367751e-01 5.001187443774e-01
9.990000000000e-01 5.001279454432e-01 5.000949958535e-01
9.992500000000e-01 5.001056489653e-01 5.000712470952e-01
9.995000000000e-01 5.000833533106e-01 5.000474981611e-01
9.997500000000e-01 5.000610592927e-01 5.000237491099e-01


==> figures/amiri_plots/modified/active_c_T_modified.tikz <==
\begin{tikzpicture}[font=\sffamily\sansmath]

\begin{axis}[
width=\figurewidth,
height=\figureheight,
scale only axis,
xmin=0,
xmax=1,
ymin=-1.05,
ymax=1.05,
xlabel={$z^*/H^*$},
ylabel={$c$ and $\theta$},
axis line style={black},
tick align=inside,
tick pos=both,
xtick={0,0.2,0.4,0.6,0.8,1.0},
ytick={-1.0,-0.5,0,0.5,1.0},
xticklabels={$0$,$0.2$,$0.4$,$0.6$,$0.8$,$1.0$},
yticklabels={$-1.0$,$-0.5$,$0$,$0.5$,$1.0$},
tick label style={
    font=\fontsize{11}{8}\selectfont\sffamily\sansmath
},
label style={
    font=\fontsize{13}{8}\selectfont\sffamily\sansmath
},
legend style={
    font=\fontsize{8.7}{8}\selectfont\sffamily\sansmath,
    anchor=south west,
    at={(0.03,0.03)},
    draw=black,
    fill=white,
    inner sep=1.5pt,
    row sep=0pt
},
legend cell align=left,
clip=true,
]

% theta all dump 20000
\addplot[
orange,
solid,
line width=1.05pt,
mark=o,
mark repeat=80,
mark size=2.4pt,
mark options={solid, draw=orange, fill=white, line width=0.65pt}
]
table[x index=0,y index=2] {figures/amiri_plots/modified/interface_equilibrium_dump_20000_tikz.dat};
\addlegendentry{$\overline{\theta}$};

% c liquid mean dump 18000
\addplot[
blue,
dotted,
line width=1.00pt,
mark=diamond,
mark repeat=80,
mark size=2.4pt,
mark options={solid, draw=blue, fill=white, line width=0.65pt}
]
table[x index=0,y index=3] {figures/amiri_plots/modified/interface_equilibrium_dump_20000_tikz.dat};
\addlegendentry{$\overline{c}$};

% theta interface dump 18000
\addplot[
green!60!black,
solid,
line width=1.05pt,
mark=triangle,
mark repeat=80,
mark size=2.6pt,
mark options={solid, draw=green!60!black, fill=green!60!black, line width=0.55pt}
]
table[x index=0,y index=4] {figures/amiri_plots/modified/interface_equilibrium_dump_20000_tikz.dat};
\addlegendentry{$\overline{\theta}_{\mathrm{interf}}$};

% c interface dump 18000
\addplot[
red,
dash pattern=on 4pt off 2pt,
line width=1.05pt,
mark=x,
mark repeat=80,
mark size=2.8pt,
mark options={solid, draw=red, line width=0.65pt}
]
table[x index=0,y index=5] {figures/amiri_plots/modified/interface_equilibrium_dump_20000_tikz.dat};
\addlegendentry{$\overline{c}_{\mathrm{interf}}$};

% theta analytic modo 2
\addplot[
cyan!70!blue,
solid,
line width=1.10pt,
mark=square,
mark repeat=80,
mark size=2.2pt,
mark options={solid, draw=cyan!70!blue, fill=white, line width=0.65pt}
]
table[x index=0,y index=6] {figures/amiri_plots/modified/interface_equilibrium_dump_20000_tikz.dat};
\addlegendentry{$\theta_{\mathrm{analytic}}$};

% quadratino sul picco
\coordinate (zoomA) at (axis cs:0.235,0.59);
\coordinate (zoomB) at (axis cs:0.265,0.66);
\coordinate (zoomC) at (axis cs:0.235,0.66);
\coordinate (zoomD) at (axis cs:0.265,0.59);

\draw[black, line width=0.2pt]
(axis cs:0.235,0.59) rectangle (axis cs:0.265,0.66);

\end{axis}

% -------------------------------------------------------------------------
% Zoom inset sul picco, senza labels né numeri sugli assi
% -------------------------------------------------------------------------
\begin{axis}[
    at={(rel axis cs:0.95,0.92)},
    anchor=north east,
    width=0.38\figurewidth,
    height=0.34\figureheight,
    scale only axis,
xmin=0.235,
xmax=0.265,
ymin=0.605,
ymax=0.655,
    grid=major,
    axis background/.style={fill=white},
    axis line style={black},
    tick align=inside,
    tick pos=both,
    xtick=\empty,
    ytick=\empty,
    xlabel={},
    ylabel={},
    clip=true,
]

\addplot[
orange,
solid,
line width=1.05pt,
mark=o,
mark repeat=5,
mark size=2.4pt,
mark options={solid, draw=orange, fill=white, line width=0.65pt}
]
table[
x index=0,
y index=2,
restrict x to domain=0.235:0.265,
each nth point=1
] {figures/amiri_plots/modified/interface_equilibrium_dump_20000_tikz.dat};

\addplot[
blue,
dotted,
line width=1.00pt,
mark=diamond,
mark repeat=5,
mark size=2.4pt,
mark options={solid, draw=blue, fill=white, line width=0.65pt}
]
table[
x index=0,
y index=3,
restrict x to domain=0.235:0.265,
each nth point=1
] {figures/amiri_plots/modified/interface_equilibrium_dump_20000_tikz.dat};

\addplot[
green!60!black,
solid,
line width=1.05pt,
mark=triangle,
mark repeat=5,
mark size=2.6pt,
mark options={solid, draw=green!60!black, fill=green!60!black, line width=0.55pt}
]
table[
x index=0,
y index=4,
restrict x to domain=0.235:0.265,
each nth point=1
] {figures/amiri_plots/modified/interface_equilibrium_dump_20000_tikz.dat};


\addplot[
red,
dash pattern=on 4pt off 2pt,
line width=1.05pt,
mark=x,
mark repeat=5,
mark size=2.8pt,
mark options={solid, draw=red, line width=0.65pt}
]
table[
x index=0,
y index=5,
restrict x to domain=0.235:0.265,
each nth point=1
] {figures/amiri_plots/modified/interface_equilibrium_dump_20000_tikz.dat};

\addplot[
cyan!70!blue,
solid,
line width=1.10pt,
mark=square,
mark repeat=5,
mark size=2.2pt,
mark options={solid, draw=cyan!70!blue, fill=white, line width=0.65pt}
]
table[
x index=0,
y index=6,
restrict x to domain=0.235:0.265,
each nth point=1
] {figures/amiri_plots/modified/interface_equilibrium_dump_20000_tikz.dat};

% angoli del riquadro zoom
\coordinate (insetSW) at (rel axis cs:0,0);
\coordinate (insetNW) at (rel axis cs:0,1);

\end{axis}

% linee oblique di connessione
\draw[black, line width=0.1pt] (zoomB) -- (insetNW);
\draw[black, line width=0.1pt] (zoomD) -- (insetSW);

\end{tikzpicture}

==> figures/amiri_plots/modified/interface_equilibrium_dump_20000_tikz.dat <==
# zH theta_all_dump00000 theta_all c_liquid_mean theta_interface c_interface theta_analytic_modo2
0.000000000000e+00 1.110223024625e-14 1.172323423287e-03 1.102438913058e-03 1.170479627799e-03 1.155202958826e-03 0.000000000000e+00
1.250000000000e-03 7.853900888743e-03 6.116294514719e-03 6.166798176311e-03 6.117558639551e-03 6.129815658036e-03 4.839930291353e-03
2.500000000000e-03 1.570731731177e-02 1.106012368488e-02 1.123075544166e-02 1.106447068444e-02 1.110358235072e-02 9.679562033007e-03
3.750000000000e-03 2.355976483358e-02 1.600350227015e-02 1.629399338244e-02 1.601089360068e-02 1.607613591639e-02 1.451859669368e-02
5.000000000000e-03 3.141075907815e-02 2.094612635435e-02 2.135626701154e-02 2.095654166534e-02 2.104766264181e-02 1.935673577892e-02
6.250000000000e-03 3.925981575910e-02 2.588769182946e-02 2.641727386598e-02 2.590112264869e-02 2.601797662575e-02 2.419368084952e-02
7.500000000000e-03 4.710645070967e-02 3.082789377411e-02 3.147670498194e-02 3.084433454921e-02 3.098673537401e-02 2.902913353992e-02
8.750000000000e-03 5.495017991238e-02 3.576642731193e-02 3.653425245159e-02 3.578587421280e-02 3.595363863461e-02 3.386279557663e-02
1.000000000000e-02 6.279051952934e-02 4.070298765928e-02 4.158960730738e-02 4.072543800482e-02 4.091838523158e-02 3.869436879660e-02
1.125000000000e-02 7.062698593120e-02 4.563727011036e-02 4.664245976123e-02 4.566272181419e-02 4.588067071724e-02 4.352355516563e-02
1.250000000000e-02 7.845909572786e-02 5.056897006832e-02 5.169249991433e-02 5.059742136653e-02 5.084019041956e-02 4.835005679676e-02
1.375000000000e-02 8.628636579795e-02 5.549778306487e-02 5.673941758684e-02 5.552923234686e-02 5.579663923348e-02 5.317357596865e-02
1.500000000000e-02 9.410831331853e-02 6.042340478763e-02 6.178290263629e-02 6.045785048201e-02 6.074971187734e-02 5.799381514390e-02
1.625000000000e-02 1.019244557950e-01 6.534553110403e-02 6.682264478607e-02 6.538297160015e-02 6.569910307383e-02 6.281047698745e-02
1.750000000000e-02 1.097343110911e-01 7.026385807179e-02 7.185833376781e-02 7.030429167241e-02 7.064450762688e-02 6.762326438492e-02
1.875000000000e-02 1.175373974578e-01 7.517808195075e-02 7.688965945370e-02 7.522150684487e-02 7.558562048694e-02 7.243188046091e-02
2.000000000000e-02 1.253332335643e-01 8.008789922290e-02 8.191631181691e-02 8.013431346687e-02 8.052213679848e-02 7.723602859733e-02
2.125000000000e-02 1.331213385265e-01 8.499300661279e-02 8.693798104144e-02 8.504240811600e-02 8.545375193830e-02 8.203541245169e-02
2.250000000000e-02 1.409012319376e-01 8.989310110629e-02 9.195435752237e-02 8.994548762091e-02 9.038016154664e-02 8.682973597539e-02
2.375000000000e-02 1.486724338969e-01 9.478787996924e-02 9.696513191418e-02 9.484324908284e-02 9.530106155576e-02 9.161870343196e-02
2.500000000000e-02 1.564344650402e-01 9.967704076619e-02 1.019699951550e-01 9.973538989649e-02 1.002161482147e-01 9.640201941535e-02
2.625000000000e-02 1.641868465689e-01 1.045602813791e-01 1.069686384964e-01 1.046216077696e-01 1.051251181133e-01 1.011793888681e-01
2.750000000000e-02 1.719291002794e-01 1.094373000259e-01 1.119607535292e-01 1.095016007433e-01 1.100276682042e-01 1.059505170995e-01
2.875000000000e-02 1.796607485932e-01 1.143077952794e-01 1.169460322091e-01 1.143750672109e-01 1.149234958248e-01 1.107151098040e-01
3.000000000000e-02 1.873813145857e-01 1.191714660859e-01 1.219241668806e-01 1.192417059378e-01 1.198122987175e-01 1.154728730790e-01
3.125000000000e-02 1.950903220161e-01 1.240280117836e-01 1.268948503011e-01 1.241012160798e-01 1.246937750508e-01 1.202235134432e-01
3.250000000000e-02 2.027872953565e-01 1.288771321216e-01 1.318577756631e-01 1.289532972023e-01 1.295676234383e-01 1.249667378548e-01
3.375000000000e-02 2.104717598213e-01 1.337185272783e-01 1.368126366167e-01 1.337976492994e-01 1.344335429596e-01 1.297022537294e-01
3.500000000000e-02 2.181432413966e-01 1.385518978803e-01 1.417591272917e-01 1.386339728127e-01 1.392912331788e-01 1.344297689581e-01
3.625000000000e-02 2.258012668691e-01 1.433769450209e-01 1.466969423181e-01 1.434619686497e-01 1.441403941644e-01 1.391489919253e-01
3.750000000000e-02 2.334453638559e-01 1.481933702786e-01 1.516257768479e-01 1.482813382030e-01 1.489807265085e-01 1.438596315273e-01
3.875000000000e-02 2.410750608331e-01 1.530008757357e-01 1.565453265754e-01 1.530917833688e-01 1.538119313454e-01 1.485613971896e-01
4.000000000000e-02 2.486898871649e-01 1.577991639973e-01 1.614552877574e-01 1.578930065654e-01 1.586337103711e-01 1.532539988851e-01
4.125000000000e-02 2.562893731330e-01 1.625879382092e-01 1.663553572338e-01 1.626847107521e-01 1.634457658620e-01 1.579371471521e-01
4.250000000000e-02 2.638730499653e-01 1.673669020771e-01 1.712452324471e-01 1.674665994477e-01 1.682478006935e-01 1.626105531119e-01
4.375000000000e-02 2.714404498651e-01 1.721357598846e-01 1.761246114625e-01 1.722383767490e-01 1.730395183590e-01 1.672739284868e-01
4.500000000000e-02 2.789911060392e-01 1.768942165120e-01 1.809931929871e-01 1.769997473493e-01 1.778206229881e-01 1.719269856178e-01
4.625000000000e-02 2.865245527278e-01 1.816419774545e-01 1.858506763898e-01 1.817504165573e-01 1.825908193659e-01 1.765694374826e-01
4.750000000000e-02 2.940403252323e-01 1.863787488410e-01 1.906967617201e-01 1.864900903149e-01 1.873498129508e-01 1.812009977127e-01
4.875000000000e-02 3.015379599445e-01 1.911042374523e-01 1.955311497277e-01 1.912184752161e-01 1.920973098935e-01 1.858213806117e-01
5.000000000000e-02 3.090169943750e-01 1.958181507392e-01 2.003535418814e-01 1.959352785255e-01 1.968330170548e-01 1.904303011727e-01
5.125000000000e-02 3.164769671815e-01 2.005201968414e-01 2.051636403878e-01 2.006402081961e-01 2.015566420247e-01 1.950274750958e-01
5.250000000000e-02 3.239174181981e-01 2.052100846055e-01 2.099611482106e-01 2.053329728884e-01 2.062678931401e-01 1.996126188054e-01
5.375000000000e-02 3.313378884626e-01 2.098875236032e-01 2.147457690893e-01 2.100132819879e-01 2.109664795032e-01 2.041854494685e-01
5.500000000000e-02 3.387379202453e-01 2.145522241497e-01 2.195172075577e-01 2.146808456240e-01 2.156521110000e-01 2.087456850113e-01
5.625000000000e-02 3.461170570775e-01 2.192038973220e-01 2.242751689624e-01 2.193353746881e-01 2.203244983179e-01 2.132930441370e-01
5.750000000000e-02 3.534748437793e-01 2.238422549768e-01 2.290193594820e-01 2.239765808511e-01 2.249833529641e-01 2.178272463430e-01
5.875000000000e-02 3.608108264876e-01 2.284670097686e-01 2.337494861448e-01 2.286041765829e-01 2.296283872836e-01 2.223480119383e-01
6.000000000000e-02 3.681245526846e-01 2.330778751683e-01 2.384652568475e-01 2.332178751691e-01 2.342593144773e-01 2.268550620610e-01
6.125000000000e-02 3.754155712252e-01 2.376745654806e-01 2.431663803739e-01 2.378173907298e-01 2.388758486196e-01 2.313481186948e-01
6.250000000000e-02 3.826834323651e-01 2.422567958624e-01 2.478525664125e-01 2.424024382378e-01 2.434777046765e-01 2.358269046869e-01
6.375000000000e-02 3.899276877882e-01 2.468242823406e-01 2.525235255752e-01 2.469727335359e-01 2.480645985234e-01 2.402911437647e-01
6.500000000000e-02 3.971478906348e-01 2.513767418301e-01 2.571789694151e-01 2.515279933555e-01 2.526362469628e-01 2.447405605529e-01
6.625000000000e-02 4.043435955287e-01 2.559138921517e-01 2.618186104449e-01 2.560679353337e-01 2.571923677421e-01 2.491748805905e-01
6.750000000000e-02 4.115143586051e-01 2.604354520496e-01 2.664421621548e-01 2.605922780322e-01 2.617326795710e-01 2.535938303477e-01
6.875000000000e-02 4.186597375374e-01 2.649411412096e-01 2.710493390301e-01 2.651007409540e-01 2.662569021395e-01 2.579971372429e-01
7.000000000000e-02 4.257792915650e-01 2.694306802767e-01 2.756398565696e-01 2.695930445620e-01 2.707647561349e-01 2.623845296595e-01
7.125000000000e-02 4.328725815203e-01 2.739037908725e-01 2.802134313031e-01 2.740689102960e-01 2.752559632600e-01 2.667557369623e-01
7.250000000000e-02 4.399391698560e-01 2.783601956131e-01 2.847697808092e-01 2.785280605908e-01 2.797302462496e-01 2.711104895147e-01
7.375000000000e-02 4.469786206711e-01 2.827996181267e-01 2.893086237331e-01 2.829702188936e-01 2.841873288886e-01 2.754485186951e-01
7.500000000000e-02 4.539904997396e-01 2.872217830708e-01 2.938296798039e-01 2.873951096815e-01 2.886269360291e-01 2.797695569133e-01
7.625000000000e-02 4.609743745354e-01 2.916264161500e-01 2.983326698526e-01 2.918024584791e-01 2.930487936073e-01 2.840733376275e-01
7.750000000000e-02 4.679298142606e-01 2.960132441331e-01 3.028173158292e-01 2.961919918757e-01 2.974526286612e-01 2.883595953601e-01
7.875000000000e-02 4.748563898706e-01 3.003819948708e-01 3.072833408203e-01 3.005634375429e-01 3.018381693471e-01 2.926280657145e-01
8.000000000000e-02 4.817536741017e-01 3.047323973125e-01 3.117304690665e-01 3.049165242516e-01 3.062051449573e-01 2.968784853915e-01
8.125000000000e-02 4.886212414970e-01 3.090641815240e-01 3.161584259796e-01 3.092509818895e-01 3.105532859363e-01 3.011105922050e-01
8.250000000000e-02 4.954586684324e-01 3.133770787044e-01 3.205669381596e-01 3.135665414782e-01 3.148823238986e-01 3.053241250989e-01
8.375000000000e-02 5.022655331433e-01 3.176708212031e-01 3.249557334122e-01 3.178629351904e-01 3.191919916446e-01 3.095188241625e-01
8.500000000000e-02 5.090414157503e-01 3.219451425372e-01 3.293245407658e-01 3.221398963666e-01 3.234820231781e-01 3.136944306471e-01
8.625000000000e-02 5.157858982850e-01 3.261997774080e-01 3.336730904881e-01 3.263971595324e-01 3.277521537226e-01 3.178506869816e-01
8.750000000000e-02 5.224985647159e-01 3.304344617184e-01 3.380011141036e-01 3.306344604153e-01 3.320021197381e-01 3.219873367885e-01
8.875000000000e-02 5.291790009742e-01 3.346489325895e-01 3.423083444100e-01 3.348515359619e-01 3.362316589375e-01 3.261041248998e-01
9.000000000000e-02 5.358267949789e-01 3.388429283770e-01 3.465945154952e-01 3.390481243539e-01 3.404405103032e-01 3.302007973725e-01
9.125000000000e-02 5.424415366632e-01 3.430161886887e-01 3.508593627539e-01 3.432239650258e-01 3.446284141035e-01 3.342771015047e-01
9.250000000000e-02 5.490228179982e-01 3.471684544006e-01 3.551026229042e-01 3.473787986805e-01 3.487951119087e-01 3.383327858507e-01
9.375000000000e-02 5.555702330196e-01 3.512994676733e-01 3.593240340043e-01 3.515123673069e-01 3.529403466079e-01 3.423676002368e-01
9.500000000000e-02 5.620833778521e-01 3.554089719691e-01 3.635233354688e-01 3.556244141957e-01 3.570638624245e-01 3.463812957766e-01
9.625000000000e-02 5.685618507342e-01 3.594967120679e-01 3.677002680849e-01 3.597146839561e-01 3.611654049327e-01 3.503736248864e-01
9.750000000000e-02 5.750052520433e-01 3.635624340838e-01 3.718545740292e-01 3.637829225321e-01 3.652447210737e-01 3.543443413007e-01
9.875000000000e-02 5.814131843198e-01 3.676058854812e-01 3.759859968835e-01 3.678288772187e-01 3.693015591709e-01 3.582932000869e-01
1.000000000000e-01 5.877852522925e-01 3.716268150911e-01 3.800942816511e-01 3.718522966785e-01 3.733356689467e-01 3.622199576608e-01
1.012500000000e-01 5.941210629020e-01 3.756249731272e-01 3.841791747727e-01 3.758529309572e-01 3.773468015376e-01 3.661243718015e-01
1.025000000000e-01 6.004202253259e-01 3.796001112021e-01 3.882404241425e-01 3.798305315003e-01 3.813347095102e-01 3.700062016663e-01
1.037500000000e-01 6.066823510020e-01 3.835519823429e-01 3.922777791241e-01 3.837848511684e-01 3.852991468767e-01 3.738652078057e-01
1.050000000000e-01 6.129070536530e-01 3.874803410072e-01 3.962909905664e-01 3.877156442537e-01 3.892398691105e-01 3.777011521781e-01
1.062500000000e-01 6.190939493099e-01 3.913849430993e-01 4.002798108188e-01 3.916226664957e-01 3.931566331615e-01 3.815137981643e-01
1.075000000000e-01 6.252426563357e-01 3.952655459852e-01 4.042439937473e-01 3.955056750963e-01 3.970491974718e-01 3.853029105823e-01
1.087500000000e-01 6.313527954494e-01 3.991219085090e-01 4.081832947499e-01 3.993644287365e-01 4.009173219905e-01 3.890682557018e-01
1.100000000000e-01 6.374239897487e-01 4.029537910078e-01 4.120974707719e-01 4.031986875910e-01 4.047607681892e-01 3.928096012587e-01
1.112500000000e-01 6.434558647338e-01 4.067609553274e-01 4.159862803215e-01 4.070082133444e-01 4.085792990770e-01 3.965267164690e-01
1.125000000000e-01 6.494480483302e-01 4.105431648380e-01 4.198494834847e-01 4.107927692057e-01 4.123726792157e-01 4.002193720437e-01
1.137500000000e-01 6.554001709118e-01 4.143001844488e-01 4.236868419406e-01 4.145521199249e-01 4.161406747341e-01 4.038873402023e-01
1.150000000000e-01 6.613118653236e-01 4.180317806239e-01 4.274981189765e-01 4.182860318069e-01 4.198830533436e-01 4.075303946872e-01
1.162500000000e-01 6.671827669046e-01 4.217377213970e-01 4.312830795028e-01 4.219942727275e-01 4.235995843525e-01 4.111483107778e-01
1.175000000000e-01 6.730125135098e-01 4.254177763865e-01 4.350414900675e-01 4.256766121480e-01 4.272900386803e-01 4.147408653039e-01
1.187500000000e-01 6.788007455330e-01 4.290717168104e-01 4.387731188715e-01 4.293328211302e-01 4.309541888732e-01 4.183078366599e-01
1.200000000000e-01 6.845471059287e-01 4.326993155013e-01 4.424777357826e-01 4.329626723514e-01 4.345918091173e-01 4.218490048180e-01
1.212500000000e-01 6.902512402344e-01 4.363003469210e-01 4.461551123501e-01 4.365659401190e-01 4.382026752538e-01 4.253641513425e-01
1.225000000000e-01 6.959127965924e-01 4.398745871751e-01 4.498050218191e-01 4.401424003852e-01 4.417865647928e-01 4.288530594024e-01
1.237500000000e-01 7.015314257708e-01 4.434218140276e-01 4.534272391447e-01 4.436918307615e-01 4.453432569275e-01 4.323155137856e-01
1.250000000000e-01 7.071067811866e-01 4.469418069156e-01 4.570215410052e-01 4.472140105332e-01 4.488725325482e-01 4.357513009115e-01
1.262500000000e-01 7.126385189252e-01 4.504343469632e-01 4.605877058162e-01 4.507087206736e-01 4.523741742558e-01 4.391602088446e-01
1.275000000000e-01 7.181262977632e-01 4.538992169962e-01 4.641255137435e-01 4.541757438583e-01 4.558479663757e-01 4.425420273073e-01
1.287500000000e-01 7.235697791885e-01 4.573362015558e-01 4.676347467158e-01 4.576148644794e-01 4.592936949714e-01 4.458965476933e-01
1.300000000000e-01 7.289686274214e-01 4.607450869132e-01 4.711151884366e-01 4.610258686592e-01 4.627111478575e-01 4.492235630798e-01
1.312500000000e-01 7.343225094356e-01 4.641256610831e-01 4.745666243955e-01 4.644085442642e-01 4.661001146126e-01 4.525228682410e-01
1.325000000000e-01 7.396310949786e-01 4.674777138378e-01 4.779888418781e-01 4.677626809188e-01 4.694603865929e-01 4.557942596600e-01
1.337500000000e-01 7.448940565916e-01 4.708010367209e-01 4.813816299752e-01 4.710880700181e-01 4.727917569428e-01 4.590375355422e-01
1.350000000000e-01 7.501110696305e-01 4.740954230609e-01 4.847447795878e-01 4.743845047417e-01 4.760940206093e-01 4.622524958269e-01
1.362500000000e-01 7.552818122852e-01 4.773606679848e-01 4.880780834367e-01 4.776517800660e-01 4.793669743497e-01 4.654389422002e-01
1.375000000000e-01 7.604059656001e-01 4.805965684312e-01 4.913813360463e-01 4.808896927764e-01 4.826104167449e-01 4.685966781072e-01
1.387500000000e-01 7.654832134931e-01 4.838029231642e-01 4.946543337904e-01 4.840980414790e-01 4.858241482040e-01 4.717255087637e-01
1.400000000000e-01 7.705132427758e-01 4.869795327853e-01 4.978968747700e-01 4.872766266100e-01 4.890079709700e-01 4.748252411689e-01
1.412500000000e-01 7.754957431723e-01 4.901261997486e-01 5.011087590546e-01 4.904252504454e-01 4.921616891201e-01 4.778956841166e-01
1.425000000000e-01 7.804304073384e-01 4.932427283763e-01 5.042897882404e-01 4.935437171042e-01 4.952851085443e-01 4.809366482074e-01
1.437500000000e-01 7.853169308807e-01 4.963289248705e-01 5.074397660823e-01 4.966318325515e-01 4.983780369348e-01 4.839479458603e-01
1.450000000000e-01 7.901550123757e-01 4.993845973244e-01 5.105584977937e-01 4.996894045818e-01 5.014402836512e-01 4.869293913243e-01
1.462500000000e-01 7.949443533875e-01 5.024095557340e-01 5.136457904410e-01 5.027162428060e-01 5.044716596099e-01 4.898808006898e-01
1.475000000000e-01 7.996846584871e-01 5.054036120076e-01 5.167014521378e-01 5.057121585795e-01 5.074719769995e-01 4.928019919000e-01
1.487500000000e-01 8.043756352701e-01 5.083665799749e-01 5.197252917220e-01 5.086769648827e-01 5.104410465011e-01 4.956927847620e-01
1.500000000000e-01 8.090169943749e-01 5.112982754106e-01 5.227171181343e-01 5.116104762726e-01 5.133786790066e-01 4.985530009581e-01
1.512500000000e-01 8.136084495008e-01 5.141985159849e-01 5.256767376205e-01 5.145125080698e-01 5.162846644855e-01 5.013824640567e-01
1.525000000000e-01 8.181497174250e-01 5.170671212006e-01 5.286039504873e-01 5.173828750969e-01 5.191586884933e-01 5.041809995233e-01
1.537500000000e-01 8.226405180209e-01 5.199039137601e-01 5.314985267541e-01 5.202214038476e-01 5.220005184108e-01 5.069484347308e-01
1.550000000000e-01 8.270805742746e-01 5.227087198582e-01 5.343603837769e-01 5.230279357149e-01 5.248102732330e-01 5.096845989710e-01
1.562500000000e-01 8.314696123025e-01 5.254813665291e-01 5.371894564548e-01 5.258023042793e-01 5.275880426370e-01 5.123893234643e-01
1.575000000000e-01 8.358073613683e-01 5.282216817606e-01 5.399855277232e-01 5.285443386342e-01 5.303336030620e-01 5.150624413706e-01
1.587500000000e-01 8.400935538989e-01 5.309294943526e-01 5.427484060369e-01 5.312538620888e-01 5.330466257535e-01 5.177037877993e-01
1.600000000000e-01 8.443279255020e-01 5.336046348741e-01 5.454779107356e-01 5.339307002913e-01 5.357268859217e-01 5.203131998197e-01
1.612500000000e-01 8.485102149815e-01 5.362469360589e-01 5.481738677453e-01 5.365746836732e-01 5.383742059273e-01 5.228905164711e-01
1.625000000000e-01 8.526401643541e-01 5.388562326358e-01 5.508361067448e-01 5.391856451755e-01 5.409884124070e-01 5.254355787724e-01
1.637500000000e-01 8.567175188651e-01 5.414323613904e-01 5.534644607497e-01 5.417634204930e-01 5.435693403546e-01 5.279482297322e-01
1.650000000000e-01 8.607420270039e-01 5.439751611553e-01 5.560587659328e-01 5.443078476574e-01 5.461168278123e-01 5.304283143584e-01
1.662500000000e-01 8.647134405201e-01 5.464844728291e-01 5.586188606949e-01 5.468187670057e-01 5.486307160517e-01 5.328756796675e-01
1.675000000000e-01 8.686315144381e-01 5.489601393823e-01 5.611445861002e-01 5.492960210771e-01 5.511108488051e-01 5.352901746947e-01
1.687500000000e-01 8.724960070728e-01 5.514020058679e-01 5.636357849960e-01 5.517394545939e-01 5.535570722490e-01 5.376716505025e-01
1.700000000000e-01 8.763066800439e-01 5.538099194334e-01 5.660923027681e-01 5.541489144337e-01 5.559692348169e-01 5.400199601901e-01
1.712500000000e-01 8.800632982912e-01 5.561837293333e-01 5.685139868560e-01 5.565242496261e-01 5.583471871838e-01 5.423349589030e-01
1.725000000000e-01 8.837656300887e-01 5.585232869413e-01 5.709006870044e-01 5.588653113478e-01 5.606907822123e-01 5.446165038409e-01
1.737500000000e-01 8.874134470593e-01 5.608284457602e-01 5.732522551591e-01 5.611719529265e-01 5.629998749484e-01 5.468644542675e-01
1.750000000000e-01 8.910065241883e-01 5.630990614322e-01 5.755685455039e-01 5.634440298440e-01 5.652743226043e-01 5.490786715186e-01
1.762500000000e-01 8.945446398380e-01 5.653349917482e-01 5.778494144494e-01 5.656813997427e-01 5.675139845620e-01 5.512590190108e-01
1.775000000000e-01 8.980275757607e-01 5.675360966576e-01 5.800947206391e-01 5.678839224325e-01 5.697187223694e-01 5.534053622501e-01
1.787500000000e-01 9.014551171123e-01 5.697022382779e-01 5.823043249505e-01 5.700514598982e-01 5.718883997472e-01 5.555175688399e-01
1.800000000000e-01 9.048270524660e-01 5.718332809039e-01 5.844780905001e-01 5.721838763077e-01 5.740228825914e-01 5.575955084893e-01
1.812500000000e-01 9.081431738251e-01 5.739290910169e-01 5.866158826476e-01 5.742810380201e-01 5.761220389802e-01 5.596390530213e-01
1.825000000000e-01 9.114032766354e-01 5.759895372939e-01 5.887175690010e-01 5.763428135943e-01 5.781857391796e-01 5.616480763803e-01
1.837500000000e-01 9.146071597986e-01 5.780144906162e-01 5.907830194220e-01 5.783690737966e-01 5.802138556506e-01 5.636224546404e-01
1.850000000000e-01 9.177546256840e-01 5.800038240784e-01 5.928121060318e-01 5.803596916102e-01 5.822062630560e-01 5.655620660125e-01
1.862500000000e-01 9.208454801410e-01 5.819574129968e-01 5.948047032168e-01 5.823145422427e-01 5.841628382669e-01 5.674667908524e-01
1.875000000000e-01 9.238795325113e-01 5.838751349178e-01 5.967606876342e-01 5.842335031342e-01 5.860834603704e-01 5.693365116676e-01
1.887500000000e-01 9.268565956401e-01 5.857568696264e-01 5.986799382186e-01 5.861164539662e-01 5.879680106765e-01 5.711711131250e-01
1.900000000000e-01 9.297764858882e-01 5.876024991539e-01 6.005623361878e-01 5.879632766688e-01 5.898163727249e-01 5.729704820577e-01
1.912500000000e-01 9.326390231431e-01 5.894119077863e-01 6.024077650486e-01 5.897738554288e-01 5.916284322920e-01 5.747345074721e-01
1.925000000000e-01 9.354440308299e-01 5.911849820719e-01 6.042161106034e-01 5.915480766978e-01 5.934040773979e-01 5.764630805548e-01
1.937500000000e-01 9.381913359225e-01 5.929216108288e-01 6.059872609557e-01 5.932858291992e-01 5.951431983132e-01 5.781560946794e-01
1.950000000000e-01 9.408807689542e-01 5.946216851526e-01 6.077211065167e-01 5.949870039361e-01 5.968456875657e-01 5.798134454126e-01
1.962500000000e-01 9.435121640282e-01 5.962850984237e-01 6.094175400106e-01 5.966514941982e-01 5.985114399465e-01 5.814350305214e-01
1.975000000000e-01 9.460853588275e-01 5.979117463144e-01 6.110764564814e-01 5.982791955695e-01 6.001403525170e-01 5.830207499787e-01
1.987500000000e-01 9.486001946255e-01 5.995015267959e-01 6.126977532979e-01 5.998700059349e-01 6.017323246151e-01 5.845705059699e-01
2.000000000000e-01 9.510565162951e-01 6.010543401456e-01 6.142813301600e-01 6.014238254870e-01 6.032872578611e-01 5.860842028987e-01
2.012500000000e-01 9.534541723190e-01 6.025700889531e-01 6.158270891041e-01 6.029405567331e-01 6.048050561640e-01 5.875617473931e-01
2.025000000000e-01 9.557930147984e-01 6.040486781273e-01 6.173349345092e-01 6.044201045018e-01 6.062856257274e-01 5.890030483113e-01
2.037500000000e-01 9.580728994623e-01 6.054900149026e-01 6.188047731016e-01 6.058623759489e-01 6.077288750551e-01 5.904080167471e-01
2.050000000000e-01 9.602936856769e-01 6.068940088453e-01 6.202365139611e-01 6.072672805642e-01 6.091347149571e-01 5.917765660352e-01
2.062500000000e-01 9.624552364537e-01 6.082605718593e-01 6.216300685260e-01 6.086347301772e-01 6.105030585549e-01 5.931086117573e-01
2.075000000000e-01 9.645574184578e-01 6.095896181927e-01 6.229853505980e-01 6.099646389635e-01 6.118338212867e-01 5.944040717464e-01
2.087500000000e-01 9.666001020169e-01 6.108810644429e-01 6.243022763480e-01 6.112569234500e-01 6.131269209130e-01 5.956628660925e-01
2.100000000000e-01 9.685831611286e-01 6.121348295627e-01 6.255807643201e-01 6.125115025208e-01 6.143822775216e-01 5.968849171472e-01
2.112500000000e-01 9.705064734685e-01 6.133508348654e-01 6.268207354374e-01 6.137282974229e-01 6.155998135321e-01 5.980701495286e-01
2.125000000000e-01 9.723699203976e-01 6.145290040306e-01 6.280221130061e-01 6.149072317709e-01 6.167794537016e-01 5.992184901260e-01
2.137500000000e-01 9.741733869699e-01 6.156692631085e-01 6.291848227202e-01 6.160482315530e-01 6.179211251285e-01 6.003298681044e-01
2.150000000000e-01 9.759167619388e-01 6.167715405260e-01 6.303087926661e-01 6.171512251351e-01 6.190247572576e-01 6.014042149087e-01
2.162500000000e-01 9.775999377648e-01 6.178357670905e-01 6.313939533269e-01 6.182161432662e-01 6.200902818841e-01 6.024414642682e-01
2.175000000000e-01 9.792228106217e-01 6.188618759952e-01 6.324402375864e-01 6.192429190830e-01 6.211176331581e-01 6.034415522004e-01
2.187500000000e-01 9.807852804032e-01 6.198498028234e-01 6.334475807336e-01 6.202314881140e-01 6.221067475885e-01 6.044044170152e-01
2.200000000000e-01 9.822872507287e-01 6.207994855528e-01 6.344159204659e-01 6.211817882846e-01 6.230575640473e-01 6.053299993185e-01
2.212500000000e-01 9.837286289496e-01 6.217108645597e-01 6.353451968935e-01 6.220937599205e-01 6.239700237728e-01 6.062182420162e-01
2.225000000000e-01 9.851093261547e-01 6.225838826231e-01 6.362353525431e-01 6.229673457521e-01 6.248440703739e-01 6.070690903171e-01
2.237500000000e-01 9.864292571765e-01 6.234184849286e-01 6.370863323608e-01 6.238024909186e-01 6.256796498331e-01 6.078824917370e-01
2.250000000000e-01 9.876883405951e-01 6.242146190718e-01 6.378980837159e-01 6.245991429713e-01 6.264767105101e-01 6.086583961014e-01
2.262500000000e-01 9.888864987445e-01 6.249722350623e-01 6.386705564041e-01 6.253572518771e-01 6.272352031451e-01 6.093967555489e-01
2.275000000000e-01 9.900236577166e-01 6.256912853265e-01 6.394037026505e-01 6.260767700223e-01 6.279550808616e-01 6.100975245340e-01
2.287500000000e-01 9.910997473660e-01 6.263717247115e-01 6.400974771123e-01 6.267576522154e-01 6.286362991695e-01 6.107606598300e-01
2.300000000000e-01 9.921147013145e-01 6.270135104875e-01 6.407518368821e-01 6.273998556907e-01 6.292788159678e-01 6.113861205315e-01
2.312500000000e-01 9.930684569549e-01 6.276166023511e-01 6.413667414901e-01 6.280033401102e-01 6.298825915474e-01 6.119738680573e-01
2.325000000000e-01 9.939609554552e-01 6.281809624279e-01 6.419421529067e-01 6.285680675675e-01 6.304475885932e-01 6.125238661522e-01
2.337500000000e-01 9.947921417617e-01 6.287065552748e-01 6.424780355447e-01 6.290940025895e-01 6.309737721867e-01 6.130360808898e-01
2.350000000000e-01 9.955619646031e-01 6.291933478829e-01 6.429743562621e-01 6.295811121390e-01 6.314611098084e-01 6.135104806743e-01
2.362500000000e-01 9.962703764929e-01 6.296413096794e-01 6.434310843631e-01 6.300293656174e-01 6.319095713390e-01 6.139470362424e-01
2.375000000000e-01 9.969173337331e-01 6.300504125297e-01 6.438481916010e-01 6.304387348660e-01 6.323191290623e-01 6.143457206654e-01
2.387500000000e-01 9.975027964163e-01 6.304206307392e-01 6.442256521794e-01 6.308091941686e-01 6.326897576662e-01 6.147065093505e-01
2.400000000000e-01 9.980267284283e-01 6.307519410554e-01 6.445634427537e-01 6.311407202527e-01 6.330214342445e-01 6.150293800426e-01
2.412500000000e-01 9.984890974505e-01 6.310443226690e-01 6.448615424331e-01 6.314332922915e-01 6.333141382985e-01 6.153143128254e-01
2.425000000000e-01 9.988898749619e-01 6.312977572156e-01 6.451199327812e-01 6.316868919049e-01 6.335678517379e-01 6.155612901231e-01
2.437500000000e-01 9.992290362407e-01 6.315122287770e-01 6.453385978177e-01 6.319015031612e-01 6.337825588825e-01 6.157702967009e-01
2.450000000000e-01 9.995065603658e-01 6.316877238821e-01 6.455175240189e-01 6.320771125776e-01 6.339582464623e-01 6.159413196662e-01
2.462500000000e-01 9.997224302180e-01 6.318242315077e-01 6.456567003192e-01 6.322137091217e-01 6.340949036194e-01 6.160743484695e-01
2.475000000000e-01 9.998766324816e-01 6.319217430795e-01 6.457561181108e-01 6.323112842121e-01 6.341925219077e-01 6.161693749051e-01
2.487500000000e-01 9.999691576448e-01 6.319802524727e-01 6.458157712454e-01 6.323698317184e-01 6.342510952941e-01 6.162263931112e-01
2.500000000000e-01 1.000000000000e+00 6.319997560121e-01 6.458356560335e-01 6.323893479626e-01 6.342706201584e-01 6.162453995707e-01
2.512500000000e-01 9.999691576448e-01 6.319802524727e-01 6.458157712454e-01 6.323698317184e-01 6.342510952941e-01 6.162263931112e-01
2.525000000000e-01 9.998766324816e-01 6.319217430795e-01 6.457561181108e-01 6.323112842121e-01 6.341925219077e-01 6.161693749051e-01
2.537500000000e-01 9.997224302180e-01 6.318242315077e-01 6.456567003192e-01 6.322137091217e-01 6.340949036194e-01 6.160743484695e-01
2.550000000000e-01 9.995065603658e-01 6.316877238821e-01 6.455175240189e-01 6.320771125776e-01 6.339582464623e-01 6.159413196662e-01
2.562500000000e-01 9.992290362407e-01 6.315122287770e-01 6.453385978177e-01 6.319015031611e-01 6.337825588825e-01 6.157702967009e-01
2.575000000000e-01 9.988898749619e-01 6.312977572156e-01 6.451199327812e-01 6.316868919049e-01 6.335678517379e-01 6.155612901231e-01
2.587500000000e-01 9.984890974505e-01 6.310443226689e-01 6.448615424331e-01 6.314332922915e-01 6.333141382985e-01 6.153143128254e-01
2.600000000000e-01 9.980267284283e-01 6.307519410554e-01 6.445634427537e-01 6.311407202528e-01 6.330214342445e-01 6.150293800426e-01
2.612500000000e-01 9.975027964163e-01 6.304206307392e-01 6.442256521793e-01 6.308091941686e-01 6.326897576662e-01 6.147065093505e-01
2.625000000000e-01 9.969173337331e-01 6.300504125297e-01 6.438481916010e-01 6.304387348660e-01 6.323191290623e-01 6.143457206654e-01
2.637500000000e-01 9.962703764929e-01 6.296413096794e-01 6.434310843631e-01 6.300293656174e-01 6.319095713390e-01 6.139470362424e-01
2.650000000000e-01 9.955619646031e-01 6.291933478829e-01 6.429743562621e-01 6.295811121390e-01 6.314611098084e-01 6.135104806743e-01
2.662500000000e-01 9.947921417617e-01 6.287065552748e-01 6.424780355447e-01 6.290940025895e-01 6.309737721868e-01 6.130360808898e-01
2.675000000000e-01 9.939609554552e-01 6.281809624279e-01 6.419421529067e-01 6.285680675675e-01 6.304475885932e-01 6.125238661522e-01
2.687500000000e-01 9.930684569549e-01 6.276166023512e-01 6.413667414901e-01 6.280033401103e-01 6.298825915474e-01 6.119738680573e-01
2.700000000000e-01 9.921147013145e-01 6.270135104875e-01 6.407518368821e-01 6.273998556907e-01 6.292788159678e-01 6.113861205315e-01
2.712500000000e-01 9.910997473660e-01 6.263717247115e-01 6.400974771123e-01 6.267576522154e-01 6.286362991695e-01 6.107606598300e-01
2.725000000000e-01 9.900236577166e-01 6.256912853265e-01 6.394037026505e-01 6.260767700223e-01 6.279550808616e-01 6.100975245340e-01
2.737500000000e-01 9.888864987445e-01 6.249722350623e-01 6.386705564041e-01 6.253572518771e-01 6.272352031451e-01 6.093967555489e-01
2.750000000000e-01 9.876883405951e-01 6.242146190718e-01 6.378980837159e-01 6.245991429713e-01 6.264767105101e-01 6.086583961014e-01
2.762500000000e-01 9.864292571765e-01 6.234184849286e-01 6.370863323608e-01 6.238024909186e-01 6.256796498331e-01 6.078824917370e-01
2.775000000000e-01 9.851093261547e-01 6.225838826231e-01 6.362353525431e-01 6.229673457521e-01 6.248440703739e-01 6.070690903171e-01
2.787500000000e-01 9.837286289496e-01 6.217108645597e-01 6.353451968935e-01 6.220937599204e-01 6.239700237728e-01 6.062182420162e-01
2.800000000000e-01 9.822872507287e-01 6.207994855528e-01 6.344159204658e-01 6.211817882846e-01 6.230575640473e-01 6.053299993185e-01
2.812500000000e-01 9.807852804032e-01 6.198498028234e-01 6.334475807336e-01 6.202314881140e-01 6.221067475885e-01 6.044044170152e-01
2.825000000000e-01 9.792228106217e-01 6.188618759952e-01 6.324402375864e-01 6.192429190830e-01 6.211176331581e-01 6.034415522004e-01
2.837500000000e-01 9.775999377648e-01 6.178357670905e-01 6.313939533269e-01 6.182161432662e-01 6.200902818841e-01 6.024414642682e-01
2.850000000000e-01 9.759167619388e-01 6.167715405260e-01 6.303087926661e-01 6.171512251351e-01 6.190247572576e-01 6.014042149087e-01
2.862500000000e-01 9.741733869699e-01 6.156692631085e-01 6.291848227202e-01 6.160482315530e-01 6.179211251285e-01 6.003298681044e-01
2.875000000000e-01 9.723699203976e-01 6.145290040305e-01 6.280221130061e-01 6.149072317709e-01 6.167794537016e-01 5.992184901260e-01
2.887500000000e-01 9.705064734685e-01 6.133508348654e-01 6.268207354374e-01 6.137282974229e-01 6.155998135321e-01 5.980701495286e-01
2.900000000000e-01 9.685831611286e-01 6.121348295627e-01 6.255807643201e-01 6.125115025209e-01 6.143822775216e-01 5.968849171472e-01
2.912500000000e-01 9.666001020169e-01 6.108810644429e-01 6.243022763480e-01 6.112569234500e-01 6.131269209131e-01 5.956628660925e-01
2.925000000000e-01 9.645574184578e-01 6.095896181927e-01 6.229853505980e-01 6.099646389635e-01 6.118338212867e-01 5.944040717464e-01
2.937500000000e-01 9.624552364537e-01 6.082605718593e-01 6.216300685260e-01 6.086347301772e-01 6.105030585549e-01 5.931086117573e-01
2.950000000000e-01 9.602936856769e-01 6.068940088453e-01 6.202365139611e-01 6.072672805642e-01 6.091347149571e-01 5.917765660352e-01
2.962500000000e-01 9.580728994623e-01 6.054900149026e-01 6.188047731016e-01 6.058623759489e-01 6.077288750551e-01 5.904080167471e-01
2.975000000000e-01 9.557930147984e-01 6.040486781273e-01 6.173349345092e-01 6.044201045018e-01 6.062856257274e-01 5.890030483113e-01
2.987500000000e-01 9.534541723190e-01 6.025700889531e-01 6.158270891041e-01 6.029405567331e-01 6.048050561640e-01 5.875617473931e-01
3.000000000000e-01 9.510565162951e-01 6.010543401456e-01 6.142813301600e-01 6.014238254870e-01 6.032872578611e-01 5.860842028987e-01
3.012500000000e-01 9.486001946255e-01 5.995015267960e-01 6.126977532979e-01 5.998700059349e-01 6.017323246151e-01 5.845705059699e-01
3.025000000000e-01 9.460853588275e-01 5.979117463144e-01 6.110764564814e-01 5.982791955695e-01 6.001403525170e-01 5.830207499787e-01
3.037500000000e-01 9.435121640282e-01 5.962850984237e-01 6.094175400106e-01 5.966514941982e-01 5.985114399465e-01 5.814350305214e-01
3.050000000000e-01 9.408807689542e-01 5.946216851526e-01 6.077211065166e-01 5.949870039361e-01 5.968456875657e-01 5.798134454126e-01
3.062500000000e-01 9.381913359225e-01 5.929216108288e-01 6.059872609557e-01 5.932858291992e-01 5.951431983132e-01 5.781560946794e-01
3.075000000000e-01 9.354440308299e-01 5.911849820719e-01 6.042161106034e-01 5.915480766979e-01 5.934040773979e-01 5.764630805548e-01
3.087500000000e-01 9.326390231431e-01 5.894119077863e-01 6.024077650486e-01 5.897738554288e-01 5.916284322919e-01 5.747345074721e-01
3.100000000000e-01 9.297764858882e-01 5.876024991539e-01 6.005623361878e-01 5.879632766688e-01 5.898163727249e-01 5.729704820577e-01
3.112500000000e-01 9.268565956401e-01 5.857568696264e-01 5.986799382186e-01 5.861164539662e-01 5.879680106765e-01 5.711711131250e-01
3.125000000000e-01 9.238795325113e-01 5.838751349178e-01 5.967606876342e-01 5.842335031342e-01 5.860834603704e-01 5.693365116676e-01
3.137500000000e-01 9.208454801410e-01 5.819574129968e-01 5.948047032168e-01 5.823145422426e-01 5.841628382669e-01 5.674667908524e-01
3.150000000000e-01 9.177546256840e-01 5.800038240784e-01 5.928121060318e-01 5.803596916102e-01 5.822062630560e-01 5.655620660125e-01
3.162500000000e-01 9.146071597986e-01 5.780144906162e-01 5.907830194220e-01 5.783690737966e-01 5.802138556506e-01 5.636224546404e-01
3.175000000000e-01 9.114032766354e-01 5.759895372939e-01 5.887175690010e-01 5.763428135943e-01 5.781857391796e-01 5.616480763803e-01
3.187500000000e-01 9.081431738251e-01 5.739290910169e-01 5.866158826476e-01 5.742810380201e-01 5.761220389801e-01 5.596390530213e-01
3.200000000000e-01 9.048270524660e-01 5.718332809039e-01 5.844780905001e-01 5.721838763077e-01 5.740228825914e-01 5.575955084893e-01
3.212500000000e-01 9.014551171123e-01 5.697022382779e-01 5.823043249505e-01 5.700514598982e-01 5.718883997472e-01 5.555175688399e-01
3.225000000000e-01 8.980275757607e-01 5.675360966576e-01 5.800947206391e-01 5.678839224325e-01 5.697187223694e-01 5.534053622501e-01
3.237500000000e-01 8.945446398380e-01 5.653349917482e-01 5.778494144494e-01 5.656813997427e-01 5.675139845620e-01 5.512590190108e-01
3.250000000000e-01 8.910065241883e-01 5.630990614322e-01 5.755685455039e-01 5.634440298440e-01 5.652743226043e-01 5.490786715186e-01
3.262500000000e-01 8.874134470593e-01 5.608284457602e-01 5.732522551591e-01 5.611719529265e-01 5.629998749484e-01 5.468644542675e-01
3.275000000000e-01 8.837656300887e-01 5.585232869413e-01 5.709006870043e-01 5.588653113478e-01 5.606907822123e-01 5.446165038409e-01
3.287500000000e-01 8.800632982912e-01 5.561837293333e-01 5.685139868560e-01 5.565242496260e-01 5.583471871838e-01 5.423349589030e-01
3.300000000000e-01 8.763066800439e-01 5.538099194334e-01 5.660923027681e-01 5.541489144337e-01 5.559692348169e-01 5.400199601901e-01
3.312500000000e-01 8.724960070728e-01 5.514020058679e-01 5.636357849960e-01 5.517394545938e-01 5.535570722489e-01 5.376716505025e-01
3.325000000000e-01 8.686315144381e-01 5.489601393823e-01 5.611445861002e-01 5.492960210771e-01 5.511108488050e-01 5.352901746947e-01
3.337500000000e-01 8.647134405201e-01 5.464844728291e-01 5.586188606949e-01 5.468187670057e-01 5.486307160517e-01 5.328756796675e-01
3.350000000000e-01 8.607420270039e-01 5.439751611553e-01 5.560587659328e-01 5.443078476573e-01 5.461168278123e-01 5.304283143584e-01
3.362500000000e-01 8.567175188651e-01 5.414323613904e-01 5.534644607497e-01 5.417634204929e-01 5.435693403545e-01 5.279482297322e-01
3.375000000000e-01 8.526401643541e-01 5.388562326358e-01 5.508361067448e-01 5.391856451755e-01 5.409884124070e-01 5.254355787724e-01
3.387500000000e-01 8.485102149815e-01 5.362469360589e-01 5.481738677453e-01 5.365746836732e-01 5.383742059273e-01 5.228905164711e-01
3.400000000000e-01 8.443279255020e-01 5.336046348741e-01 5.454779107356e-01 5.339307002913e-01 5.357268859217e-01 5.203131998197e-01
3.412500000000e-01 8.400935538989e-01 5.309294943526e-01 5.427484060369e-01 5.312538620888e-01 5.330466257535e-01 5.177037877993e-01
3.425000000000e-01 8.358073613683e-01 5.282216817606e-01 5.399855277232e-01 5.285443386342e-01 5.303336030620e-01 5.150624413706e-01
3.437500000000e-01 8.314696123025e-01 5.254813665291e-01 5.371894564548e-01 5.258023042793e-01 5.275880426370e-01 5.123893234643e-01
3.450000000000e-01 8.270805742746e-01 5.227087198582e-01 5.343603837769e-01 5.230279357149e-01 5.248102732330e-01 5.096845989710e-01
3.462500000000e-01 8.226405180209e-01 5.199039137601e-01 5.314985267541e-01 5.202214038476e-01 5.220005184108e-01 5.069484347308e-01
3.475000000000e-01 8.181497174250e-01 5.170671212005e-01 5.286039504873e-01 5.173828750969e-01 5.191586884933e-01 5.041809995233e-01
3.487500000000e-01 8.136084495008e-01 5.141985159849e-01 5.256767376205e-01 5.145125080698e-01 5.162846644855e-01 5.013824640567e-01
3.500000000000e-01 8.090169943749e-01 5.112982754106e-01 5.227171181343e-01 5.116104762726e-01 5.133786790066e-01 4.985530009581e-01
3.512500000000e-01 8.043756352701e-01 5.083665799749e-01 5.197252917220e-01 5.086769648827e-01 5.104410465011e-01 4.956927847620e-01
3.525000000000e-01 7.996846584871e-01 5.054036120076e-01 5.167014521378e-01 5.057121585795e-01 5.074719769995e-01 4.928019919000e-01
3.537500000000e-01 7.949443533875e-01 5.024095557340e-01 5.136457904410e-01 5.027162428060e-01 5.044716596099e-01 4.898808006898e-01
3.550000000000e-01 7.901550123757e-01 4.993845973244e-01 5.105584977937e-01 4.996894045818e-01 5.014402836512e-01 4.869293913243e-01
3.562500000000e-01 7.853169308807e-01 4.963289248705e-01 5.074397660823e-01 4.966318325516e-01 4.983780369348e-01 4.839479458603e-01
3.575000000000e-01 7.804304073384e-01 4.932427283763e-01 5.042897882404e-01 4.935437171042e-01 4.952851085443e-01 4.809366482074e-01
3.587500000000e-01 7.754957431723e-01 4.901261997486e-01 5.011087590546e-01 4.904252504454e-01 4.921616891201e-01 4.778956841166e-01
3.600000000000e-01 7.705132427758e-01 4.869795327853e-01 4.978968747700e-01 4.872766266100e-01 4.890079709700e-01 4.748252411689e-01
3.612500000000e-01 7.654832134931e-01 4.838029231642e-01 4.946543337904e-01 4.840980414790e-01 4.858241482040e-01 4.717255087637e-01
3.625000000000e-01 7.604059656001e-01 4.805965684312e-01 4.913813360463e-01 4.808896927764e-01 4.826104167449e-01 4.685966781072e-01
3.637500000000e-01 7.552818122852e-01 4.773606679848e-01 4.880780834366e-01 4.776517800660e-01 4.793669743497e-01 4.654389422002e-01
3.650000000000e-01 7.501110696305e-01 4.740954230609e-01 4.847447795878e-01 4.743845047416e-01 4.760940206093e-01 4.622524958269e-01
3.662500000000e-01 7.448940565916e-01 4.708010367209e-01 4.813816299752e-01 4.710880700181e-01 4.727917569428e-01 4.590375355422e-01
3.675000000000e-01 7.396310949786e-01 4.674777138378e-01 4.779888418780e-01 4.677626809188e-01 4.694603865929e-01 4.557942596600e-01
3.687500000000e-01 7.343225094356e-01 4.641256610831e-01 4.745666243955e-01 4.644085442643e-01 4.661001146126e-01 4.525228682410e-01
3.700000000000e-01 7.289686274214e-01 4.607450869132e-01 4.711151884366e-01 4.610258686592e-01 4.627111478575e-01 4.492235630798e-01
3.712500000000e-01 7.235697791885e-01 4.573362015558e-01 4.676347467158e-01 4.576148644794e-01 4.592936949714e-01 4.458965476933e-01
3.725000000000e-01 7.181262977632e-01 4.538992169962e-01 4.641255137435e-01 4.541757438582e-01 4.558479663757e-01 4.425420273073e-01
3.737500000000e-01 7.126385189252e-01 4.504343469632e-01 4.605877058162e-01 4.507087206736e-01 4.523741742557e-01 4.391602088446e-01
3.750000000000e-01 7.071067811866e-01 4.469418069156e-01 4.570215410052e-01 4.472140105332e-01 4.488725325482e-01 4.357513009115e-01
3.762500000000e-01 7.015314257708e-01 4.434218140276e-01 4.534272391447e-01 4.436918307615e-01 4.453432569275e-01 4.323155137856e-01
3.775000000000e-01 6.959127965924e-01 4.398745871751e-01 4.498050218192e-01 4.401424003852e-01 4.417865647928e-01 4.288530594024e-01
3.787500000000e-01 6.902512402344e-01 4.363003469210e-01 4.461551123501e-01 4.365659401190e-01 4.382026752538e-01 4.253641513425e-01
3.800000000000e-01 6.845471059287e-01 4.326993155013e-01 4.424777357826e-01 4.329626723514e-01 4.345918091173e-01 4.218490048180e-01
3.812500000000e-01 6.788007455330e-01 4.290717168104e-01 4.387731188715e-01 4.293328211302e-01 4.309541888732e-01 4.183078366599e-01
3.825000000000e-01 6.730125135098e-01 4.254177763865e-01 4.350414900675e-01 4.256766121480e-01 4.272900386803e-01 4.147408653039e-01
3.837500000000e-01 6.671827669046e-01 4.217377213970e-01 4.312830795028e-01 4.219942727275e-01 4.235995843524e-01 4.111483107778e-01
3.850000000000e-01 6.613118653236e-01 4.180317806239e-01 4.274981189765e-01 4.182860318069e-01 4.198830533436e-01 4.075303946872e-01
3.862500000000e-01 6.554001709118e-01 4.143001844488e-01 4.236868419406e-01 4.145521199249e-01 4.161406747341e-01 4.038873402023e-01
3.875000000000e-01 6.494480483302e-01 4.105431648379e-01 4.198494834847e-01 4.107927692057e-01 4.123726792156e-01 4.002193720437e-01
3.887500000000e-01 6.434558647338e-01 4.067609553274e-01 4.159862803215e-01 4.070082133443e-01 4.085792990770e-01 3.965267164690e-01
3.900000000000e-01 6.374239897487e-01 4.029537910078e-01 4.120974707719e-01 4.031986875910e-01 4.047607681892e-01 3.928096012587e-01
3.912500000000e-01 6.313527954494e-01 3.991219085090e-01 4.081832947499e-01 3.993644287365e-01 4.009173219905e-01 3.890682557018e-01
3.925000000000e-01 6.252426563357e-01 3.952655459852e-01 4.042439937473e-01 3.955056750963e-01 3.970491974718e-01 3.853029105823e-01
3.937500000000e-01 6.190939493099e-01 3.913849430993e-01 4.002798108188e-01 3.916226664957e-01 3.931566331615e-01 3.815137981643e-01
3.950000000000e-01 6.129070536530e-01 3.874803410072e-01 3.962909905664e-01 3.877156442537e-01 3.892398691105e-01 3.777011521781e-01
3.962500000000e-01 6.066823510020e-01 3.835519823428e-01 3.922777791241e-01 3.837848511684e-01 3.852991468767e-01 3.738652078057e-01
3.975000000000e-01 6.004202253259e-01 3.796001112021e-01 3.882404241425e-01 3.798305315003e-01 3.813347095102e-01 3.700062016663e-01
3.987500000000e-01 5.941210629020e-01 3.756249731272e-01 3.841791747726e-01 3.758529309572e-01 3.773468015376e-01 3.661243718015e-01
4.000000000000e-01 5.877852522925e-01 3.716268150911e-01 3.800942816511e-01 3.718522966785e-01 3.733356689467e-01 3.622199576608e-01
4.012500000000e-01 5.814131843198e-01 3.676058854812e-01 3.759859968835e-01 3.678288772187e-01 3.693015591709e-01 3.582932000869e-01
4.025000000000e-01 5.750052520433e-01 3.635624340838e-01 3.718545740292e-01 3.637829225321e-01 3.652447210737e-01 3.543443413007e-01
4.037500000000e-01 5.685618507342e-01 3.594967120679e-01 3.677002680849e-01 3.597146839561e-01 3.611654049327e-01 3.503736248864e-01
4.050000000000e-01 5.620833778521e-01 3.554089719691e-01 3.635233354688e-01 3.556244141957e-01 3.570638624245e-01 3.463812957766e-01
4.062500000000e-01 5.555702330196e-01 3.512994676733e-01 3.593240340043e-01 3.515123673069e-01 3.529403466079e-01 3.423676002368e-01
4.075000000000e-01 5.490228179982e-01 3.471684544006e-01 3.551026229042e-01 3.473787986805e-01 3.487951119087e-01 3.383327858507e-01
4.087500000000e-01 5.424415366632e-01 3.430161886887e-01 3.508593627539e-01 3.432239650258e-01 3.446284141035e-01 3.342771015047e-01
4.100000000000e-01 5.358267949789e-01 3.388429283770e-01 3.465945154952e-01 3.390481243539e-01 3.404405103032e-01 3.302007973725e-01
4.112500000000e-01 5.291790009742e-01 3.346489325894e-01 3.423083444100e-01 3.348515359619e-01 3.362316589375e-01 3.261041248998e-01
4.125000000000e-01 5.224985647159e-01 3.304344617184e-01 3.380011141036e-01 3.306344604153e-01 3.320021197381e-01 3.219873367885e-01
4.137500000000e-01 5.157858982850e-01 3.261997774080e-01 3.336730904881e-01 3.263971595324e-01 3.277521537226e-01 3.178506869816e-01
4.150000000000e-01 5.090414157503e-01 3.219451425372e-01 3.293245407658e-01 3.221398963665e-01 3.234820231781e-01 3.136944306471e-01
4.162500000000e-01 5.022655331433e-01 3.176708212031e-01 3.249557334122e-01 3.178629351904e-01 3.191919916446e-01 3.095188241625e-01
4.175000000000e-01 4.954586684324e-01 3.133770787044e-01 3.205669381596e-01 3.135665414782e-01 3.148823238986e-01 3.053241250989e-01
4.187500000000e-01 4.886212414970e-01 3.090641815240e-01 3.161584259796e-01 3.092509818895e-01 3.105532859363e-01 3.011105922050e-01
4.200000000000e-01 4.817536741017e-01 3.047323973125e-01 3.117304690666e-01 3.049165242515e-01 3.062051449573e-01 2.968784853915e-01
4.212500000000e-01 4.748563898706e-01 3.003819948708e-01 3.072833408203e-01 3.005634375429e-01 3.018381693471e-01 2.926280657145e-01
4.225000000000e-01 4.679298142606e-01 2.960132441331e-01 3.028173158292e-01 2.961919918757e-01 2.974526286612e-01 2.883595953601e-01
4.237500000000e-01 4.609743745354e-01 2.916264161500e-01 2.983326698526e-01 2.918024584791e-01 2.930487936073e-01 2.840733376275e-01
4.250000000000e-01 4.539904997396e-01 2.872217830708e-01 2.938296798039e-01 2.873951096815e-01 2.886269360291e-01 2.797695569133e-01
4.262500000000e-01 4.469786206711e-01 2.827996181267e-01 2.893086237331e-01 2.829702188936e-01 2.841873288886e-01 2.754485186951e-01
4.275000000000e-01 4.399391698560e-01 2.783601956131e-01 2.847697808093e-01 2.785280605908e-01 2.797302462496e-01 2.711104895147e-01
4.287500000000e-01 4.328725815203e-01 2.739037908725e-01 2.802134313031e-01 2.740689102960e-01 2.752559632600e-01 2.667557369623e-01
4.300000000000e-01 4.257792915650e-01 2.694306802767e-01 2.756398565696e-01 2.695930445620e-01 2.707647561349e-01 2.623845296595e-01
4.312500000000e-01 4.186597375374e-01 2.649411412096e-01 2.710493390301e-01 2.651007409540e-01 2.662569021395e-01 2.579971372429e-01
4.325000000000e-01 4.115143586051e-01 2.604354520496e-01 2.664421621548e-01 2.605922780322e-01 2.617326795710e-01 2.535938303477e-01
4.337500000000e-01 4.043435955287e-01 2.559138921517e-01 2.618186104449e-01 2.560679353337e-01 2.571923677421e-01 2.491748805905e-01
4.350000000000e-01 3.971478906348e-01 2.513767418301e-01 2.571789694151e-01 2.515279933555e-01 2.526362469628e-01 2.447405605529e-01
4.362500000000e-01 3.899276877882e-01 2.468242823406e-01 2.525235255751e-01 2.469727335359e-01 2.480645985234e-01 2.402911437647e-01
4.375000000000e-01 3.826834323651e-01 2.422567958624e-01 2.478525664125e-01 2.424024382378e-01 2.434777046765e-01 2.358269046869e-01
4.387500000000e-01 3.754155712252e-01 2.376745654806e-01 2.431663803739e-01 2.378173907298e-01 2.388758486196e-01 2.313481186948e-01
4.400000000000e-01 3.681245526846e-01 2.330778751683e-01 2.384652568475e-01 2.332178751690e-01 2.342593144773e-01 2.268550620610e-01
4.412500000000e-01 3.608108264876e-01 2.284670097686e-01 2.337494861448e-01 2.286041765829e-01 2.296283872836e-01 2.223480119383e-01
4.425000000000e-01 3.534748437793e-01 2.238422549768e-01 2.290193594820e-01 2.239765808511e-01 2.249833529641e-01 2.178272463430e-01
4.437500000000e-01 3.461170570775e-01 2.192038973220e-01 2.242751689624e-01 2.193353746880e-01 2.203244983179e-01 2.132930441370e-01
4.450000000000e-01 3.387379202453e-01 2.145522241497e-01 2.195172075577e-01 2.146808456240e-01 2.156521110000e-01 2.087456850113e-01
4.462500000000e-01 3.313378884626e-01 2.098875236032e-01 2.147457690893e-01 2.100132819879e-01 2.109664795032e-01 2.041854494685e-01
4.475000000000e-01 3.239174181981e-01 2.052100846055e-01 2.099611482106e-01 2.053329728884e-01 2.062678931401e-01 1.996126188054e-01
4.487500000000e-01 3.164769671815e-01 2.005201968414e-01 2.051636403878e-01 2.006402081961e-01 2.015566420247e-01 1.950274750958e-01
4.500000000000e-01 3.090169943750e-01 1.958181507392e-01 2.003535418814e-01 1.959352785255e-01 1.968330170548e-01 1.904303011727e-01
4.512500000000e-01 3.015379599445e-01 1.911042374522e-01 1.955311497278e-01 1.912184752161e-01 1.920973098935e-01 1.858213806117e-01
4.525000000000e-01 2.940403252323e-01 1.863787488410e-01 1.906967617201e-01 1.864900903148e-01 1.873498129508e-01 1.812009977127e-01
4.537500000000e-01 2.865245527278e-01 1.816419774545e-01 1.858506763898e-01 1.817504165573e-01 1.825908193659e-01 1.765694374826e-01
4.550000000000e-01 2.789911060392e-01 1.768942165120e-01 1.809931929871e-01 1.769997473493e-01 1.778206229881e-01 1.719269856178e-01
4.562500000000e-01 2.714404498651e-01 1.721357598846e-01 1.761246114625e-01 1.722383767489e-01 1.730395183590e-01 1.672739284868e-01
4.575000000000e-01 2.638730499653e-01 1.673669020771e-01 1.712452324471e-01 1.674665994477e-01 1.682478006935e-01 1.626105531119e-01
4.587500000000e-01 2.562893731330e-01 1.625879382092e-01 1.663553572338e-01 1.626847107521e-01 1.634457658620e-01 1.579371471521e-01
4.600000000000e-01 2.486898871649e-01 1.577991639973e-01 1.614552877574e-01 1.578930065654e-01 1.586337103711e-01 1.532539988851e-01
4.612500000000e-01 2.410750608331e-01 1.530008757357e-01 1.565453265754e-01 1.530917833688e-01 1.538119313454e-01 1.485613971896e-01
4.625000000000e-01 2.334453638559e-01 1.481933702786e-01 1.516257768479e-01 1.482813382030e-01 1.489807265085e-01 1.438596315273e-01
4.637500000000e-01 2.258012668691e-01 1.433769450209e-01 1.466969423181e-01 1.434619686497e-01 1.441403941644e-01 1.391489919253e-01
4.650000000000e-01 2.181432413966e-01 1.385518978804e-01 1.417591272917e-01 1.386339728127e-01 1.392912331788e-01 1.344297689581e-01
4.662500000000e-01 2.104717598213e-01 1.337185272783e-01 1.368126366168e-01 1.337976492995e-01 1.344335429596e-01 1.297022537294e-01
4.675000000000e-01 2.027872953565e-01 1.288771321216e-01 1.318577756631e-01 1.289532972023e-01 1.295676234383e-01 1.249667378548e-01
4.687500000000e-01 1.950903220161e-01 1.240280117836e-01 1.268948503011e-01 1.241012160798e-01 1.246937750508e-01 1.202235134432e-01
4.700000000000e-01 1.873813145857e-01 1.191714660859e-01 1.219241668806e-01 1.192417059378e-01 1.198122987175e-01 1.154728730790e-01
4.712500000000e-01 1.796607485932e-01 1.143077952794e-01 1.169460322091e-01 1.143750672109e-01 1.149234958248e-01 1.107151098040e-01
4.725000000000e-01 1.719291002794e-01 1.094373000259e-01 1.119607535292e-01 1.095016007433e-01 1.100276682043e-01 1.059505170995e-01
4.737500000000e-01 1.641868465689e-01 1.045602813791e-01 1.069686384965e-01 1.046216077696e-01 1.051251181133e-01 1.011793888681e-01
4.750000000000e-01 1.564344650402e-01 9.967704076619e-02 1.019699951551e-01 9.973538989649e-02 1.002161482147e-01 9.640201941535e-02
4.762500000000e-01 1.486724338969e-01 9.478787996925e-02 9.696513191419e-02 9.484324908287e-02 9.530106155578e-02 9.161870343196e-02
4.775000000000e-01 1.409012319376e-01 8.989310110629e-02 9.195435752238e-02 8.994548762091e-02 9.038016154666e-02 8.682973597539e-02
4.787500000000e-01 1.331213385265e-01 8.499300661280e-02 8.693798104145e-02 8.504240811600e-02 8.545375193831e-02 8.203541245169e-02
4.800000000000e-01 1.253332335643e-01 8.008789922291e-02 8.191631181691e-02 8.013431346690e-02 8.052213679849e-02 7.723602859733e-02
4.812500000000e-01 1.175373974578e-01 7.517808195076e-02 7.688965945370e-02 7.522150684489e-02 7.558562048696e-02 7.243188046091e-02
4.825000000000e-01 1.097343110911e-01 7.026385807181e-02 7.185833376781e-02 7.030429167241e-02 7.064450762689e-02 6.762326438492e-02
4.837500000000e-01 1.019244557950e-01 6.534553110406e-02 6.682264478607e-02 6.538297160017e-02 6.569910307383e-02 6.281047698745e-02
4.850000000000e-01 9.410831331853e-02 6.042340478766e-02 6.178290263629e-02 6.045785048201e-02 6.074971187735e-02 5.799381514390e-02
4.862500000000e-01 8.628636579795e-02 5.549778306489e-02 5.673941758684e-02 5.552923234691e-02 5.579663923349e-02 5.317357596865e-02
4.875000000000e-01 7.845909572786e-02 5.056897006834e-02 5.169249991433e-02 5.059742136657e-02 5.084019041958e-02 4.835005679676e-02
4.887500000000e-01 7.062698593120e-02 4.563727011039e-02 4.664245976122e-02 4.566272181425e-02 4.588067071727e-02 4.352355516563e-02
4.900000000000e-01 6.279051952934e-02 4.070298765931e-02 4.158960730737e-02 4.072543800484e-02 4.091838523159e-02 3.869436879660e-02
4.912500000000e-01 5.495017991238e-02 3.576642731194e-02 3.653425245159e-02 3.578587421280e-02 3.595363863462e-02 3.386279557663e-02
4.925000000000e-01 4.710645070967e-02 3.082789377413e-02 3.147670498194e-02 3.084433454921e-02 3.098673537401e-02 2.902913353992e-02
4.937500000000e-01 3.925981575910e-02 2.588769182947e-02 2.641727386599e-02 2.590112264869e-02 2.601797662576e-02 2.419368084952e-02
4.950000000000e-01 3.141075907815e-02 2.094612635436e-02 2.135626701155e-02 2.095654166536e-02 2.104766264183e-02 1.935673577892e-02
4.962500000000e-01 2.355976483358e-02 1.600350227016e-02 1.629399338245e-02 1.601089360068e-02 1.607613591640e-02 1.451859669368e-02
4.975000000000e-01 1.570731731177e-02 1.106012368489e-02 1.123075544166e-02 1.106447068444e-02 1.110358235074e-02 9.679562033007e-03
4.987500000000e-01 7.853900888743e-03 6.116294514743e-03 6.166798176316e-03 6.117558639573e-03 6.129815658050e-03 4.839930291353e-03
5.000000000000e-01 1.110223024625e-14 1.172323423311e-03 1.102438913064e-03 1.170479627821e-03 1.155202958839e-03 -1.981996369617e-16
5.012500000000e-01 -7.853900888755e-03 -3.771476194883e-03 -3.961826109943e-03 -3.776404740907e-03 -3.818982993154e-03 -4.839930291353e-03
5.025000000000e-01 -1.570731731187e-02 -8.714794852941e-03 -9.025633738180e-03 -8.722764792268e-03 -8.792161233470e-03 -9.679562033007e-03
5.037500000000e-01 -2.355976483367e-02 -1.365732876280e-02 -1.408875400380e-02 -1.366831519035e-02 -1.376455937150e-02 -1.451859669368e-02
5.050000000000e-01 -3.141075907813e-02 -1.859877432336e-02 -1.915088673874e-02 -1.861276654970e-02 -1.873605184401e-02 -1.935673577892e-02
5.062500000000e-01 -3.925981575910e-02 -2.353882690737e-02 -2.421172244968e-02 -2.355581710133e-02 -2.370627788981e-02 -2.419368084952e-02
5.075000000000e-01 -4.710645070968e-02 -2.847718200718e-02 -2.927095393893e-02 -2.849716404234e-02 -2.867493896943e-02 -2.902913353992e-02
5.087500000000e-01 -5.495017991240e-02 -3.341353530374e-02 -3.432827268323e-02 -3.343650438513e-02 -3.364173691238e-02 -3.386279557663e-02
5.100000000000e-01 -6.279051952935e-02 -3.834758260935e-02 -3.938336914565e-02 -3.837353460323e-02 -3.860636718339e-02 -3.869436879660e-02
5.112500000000e-01 -7.062698593119e-02 -4.327901990790e-02 -4.443593350374e-02 -4.330795104389e-02 -4.356852523334e-02 -4.352355516563e-02
5.125000000000e-01 -7.845909572788e-02 -4.820754337527e-02 -4.948565577289e-02 -4.823945006966e-02 -4.852790608934e-02 -4.835005679676e-02
5.137500000000e-01 -8.628636579796e-02 -5.313284940415e-02 -5.453222578129e-02 -5.316772813709e-02 -5.348420449282e-02 -5.317357596865e-02
5.150000000000e-01 -9.410831331851e-02 -5.805463462946e-02 -5.957533340450e-02 -5.809248186123e-02 -5.843711516266e-02 -5.799381514390e-02
5.162500000000e-01 -1.019244557950e-01 -6.297259593993e-02 -6.461466834327e-02 -6.301340805933e-02 -6.338633287667e-02 -6.281047698745e-02
5.175000000000e-01 -1.097343110910e-01 -6.788643048797e-02 -6.964992053303e-02 -6.793020378343e-02 -6.833155253646e-02 -6.762326438492e-02
5.187500000000e-01 -1.175373974578e-01 -7.279583570920e-02 -7.468077993790e-02 -7.284256634885e-02 -7.327246922164e-02 -7.243188046091e-02
5.200000000000e-01 -1.253332335643e-01 -7.770050934290e-02 -7.970693674600e-02 -7.775019335988e-02 -7.820877822798e-02 -7.723602859733e-02
5.212500000000e-01 -1.331213385265e-01 -8.260014945051e-02 -8.472808133376e-02 -8.265278273232e-02 -8.314017510125e-02 -8.203541245169e-02
5.225000000000e-01 -1.409012319376e-01 -8.749445443389e-02 -8.974390432885e-02 -8.755003271497e-02 -8.806635566468e-02 -8.682973597539e-02
5.237500000000e-01 -1.486724338970e-01 -9.238312305373e-02 -9.475409662986e-02 -9.244164191013e-02 -9.298701604575e-02 -9.161870343196e-02
5.250000000000e-01 -1.564344650402e-01 -9.726585444782e-02 -9.975834943830e-02 -9.732730929354e-02 -9.790185269899e-02 -9.640201941535e-02
5.262500000000e-01 -1.641868465689e-01 -1.021423481494e-01 -1.047563542840e-01 -1.022067342335e-01 -1.028105624293e-01 -1.011793888681e-01
5.275000000000e-01 -1.719291002794e-01 -1.070123041053e-01 -1.097478030513e-01 -1.070796165100e-01 -1.077128424130e-01 -1.059505170995e-01
5.287500000000e-01 -1.796607485932e-01 -1.118754226945e-01 -1.147323880030e-01 -1.119456563338e-01 -1.126083902186e-01 -1.107151098040e-01
5.300000000000e-01 -1.873813145858e-01 -1.167314047459e-01 -1.197098018045e-01 -1.168045543648e-01 -1.174969038275e-01 -1.154728730790e-01
5.312500000000e-01 -1.950903220161e-01 -1.215799515569e-01 -1.246797375464e-01 -1.216560117303e-01 -1.223780816538e-01 -1.202235134432e-01
5.325000000000e-01 -2.027872953565e-01 -1.264207649114e-01 -1.296418887667e-01 -1.264997300441e-01 -1.272516225637e-01 -1.249667378548e-01
5.337500000000e-01 -2.104717598213e-01 -1.312535470978e-01 -1.345959494729e-01 -1.313354114242e-01 -1.321172258954e-01 -1.297022537294e-01
5.350000000000e-01 -2.181432413965e-01 -1.360780009276e-01 -1.395416141630e-01 -1.361627585112e-01 -1.369745914779e-01 -1.344297689581e-01
5.362500000000e-01 -2.258012668691e-01 -1.408938297528e-01 -1.444785778467e-01 -1.409814744869e-01 -1.418234196506e-01 -1.391489919253e-01
5.375000000000e-01 -2.334453638560e-01 -1.457007374846e-01 -1.494065360659e-01 -1.457912630919e-01 -1.466634112819e-01 -1.438596315273e-01
5.387500000000e-01 -2.410750608331e-01 -1.504984286107e-01 -1.543251849151e-01 -1.505918286439e-01 -1.514942677881e-01 -1.485613971896e-01
5.400000000000e-01 -2.486898871649e-01 -1.552866082141e-01 -1.592342210615e-01 -1.553828760560e-01 -1.563156911524e-01 -1.532539988851e-01
5.412500000000e-01 -2.562893731330e-01 -1.600649819902e-01 -1.641333417644e-01 -1.601641108543e-01 -1.611273839434e-01 -1.579371471521e-01
5.425000000000e-01 -2.638730499653e-01 -1.648332562654e-01 -1.690222448958e-01 -1.649352391959e-01 -1.659290493338e-01 -1.626105531119e-01
5.437500000000e-01 -2.714404498651e-01 -1.695911380144e-01 -1.739006289589e-01 -1.696959678870e-01 -1.707203911187e-01 -1.672739284868e-01
5.450000000000e-01 -2.789911060393e-01 -1.743383348782e-01 -1.787681931079e-01 -1.744460044004e-01 -1.755011137346e-01 -1.719269856178e-01
5.462500000000e-01 -2.865245527278e-01 -1.790745551821e-01 -1.836246371672e-01 -1.791850568938e-01 -1.802709222770e-01 -1.765694374826e-01
5.475000000000e-01 -2.940403252323e-01 -1.837995079528e-01 -1.884696616503e-01 -1.839128342269e-01 -1.850295225195e-01 -1.812009977127e-01
5.487500000000e-01 -3.015379599445e-01 -1.885129029368e-01 -1.933029677786e-01 -1.886290459795e-01 -1.897766209316e-01 -1.858213806117e-01
5.500000000000e-01 -3.090169943750e-01 -1.932144506175e-01 -1.981242575005e-01 -1.933334024690e-01 -1.945119246970e-01 -1.904303011727e-01
5.512500000000e-01 -3.164769671817e-01 -1.979038622327e-01 -2.029332335101e-01 -1.980256147680e-01 -1.992351417320e-01 -1.950274750958e-01
5.525000000000e-01 -3.239174181982e-01 -2.025808497926e-01 -2.077295992655e-01 -2.027053947219e-01 -2.039459807031e-01 -1.996126188054e-01
5.537500000000e-01 -3.313378884626e-01 -2.072451260969e-01 -2.125130590076e-01 -2.073724549662e-01 -2.086441510456e-01 -2.041854494685e-01
5.550000000000e-01 -3.387379202453e-01 -2.118964047521e-01 -2.172833177784e-01 -2.120265089439e-01 -2.133293629810e-01 -2.087456850113e-01
5.562500000000e-01 -3.461170570775e-01 -2.165344001892e-01 -2.220400814396e-01 -2.166672709231e-01 -2.180013275355e-01 -2.132930441370e-01
5.575000000000e-01 -3.534748437793e-01 -2.211588276807e-01 -2.267830566905e-01 -2.212944560143e-01 -2.226597565574e-01 -2.178272463430e-01
5.587500000000e-01 -3.608108264876e-01 -2.257694033579e-01 -2.315119510865e-01 -2.259077801872e-01 -2.273043627353e-01 -2.223480119383e-01
5.600000000000e-01 -3.681245526846e-01 -2.303658442281e-01 -2.362264730572e-01 -2.305069602884e-01 -2.319348596154e-01 -2.268550620610e-01
5.612500000000e-01 -3.754155712253e-01 -2.349478681920e-01 -2.409263319243e-01 -2.350917140583e-01 -2.365509616195e-01 -2.313481186948e-01
5.625000000000e-01 -3.826834323651e-01 -2.395151940600e-01 -2.456112379197e-01 -2.396617601481e-01 -2.411523840625e-01 -2.358269046869e-01
5.637500000000e-01 -3.899276877882e-01 -2.440675415702e-01 -2.502809022035e-01 -2.442168181370e-01 -2.457388431702e-01 -2.402911437647e-01
5.650000000000e-01 -3.971478906348e-01 -2.486046314044e-01 -2.549350368816e-01 -2.487566085491e-01 -2.503100560964e-01 -2.447405605529e-01
5.662500000000e-01 -4.043435955287e-01 -2.531261852055e-01 -2.595733550237e-01 -2.532808528700e-01 -2.548657409408e-01 -2.491748805905e-01
5.675000000000e-01 -4.115143586051e-01 -2.576319255944e-01 -2.641955706810e-01 -2.577892735640e-01 -2.594056167659e-01 -2.535938303477e-01
5.687500000000e-01 -4.186597375374e-01 -2.621215761864e-01 -2.688013989037e-01 -2.622815940908e-01 -2.639294036147e-01 -2.579971372429e-01
5.700000000000e-01 -4.257792915651e-01 -2.665948616078e-01 -2.733905557587e-01 -2.667575389217e-01 -2.684368225278e-01 -2.623845296595e-01
5.712500000000e-01 -4.328725815204e-01 -2.710515075131e-01 -2.779627583469e-01 -2.712168335569e-01 -2.729275955608e-01 -2.667557369623e-01
5.725000000000e-01 -4.399391698559e-01 -2.754912406009e-01 -2.825177248209e-01 -2.756592045418e-01 -2.774014458010e-01 -2.711104895147e-01
5.737500000000e-01 -4.469786206711e-01 -2.799137886308e-01 -2.870551744023e-01 -2.800843794832e-01 -2.818580973847e-01 -2.754485186951e-01
5.750000000000e-01 -4.539904997396e-01 -2.843188804395e-01 -2.915748273988e-01 -2.844920870661e-01 -2.862972755145e-01 -2.797695569133e-01
5.762500000000e-01 -4.609743745355e-01 -2.887062459574e-01 -2.960764052215e-01 -2.888820570697e-01 -2.907187064756e-01 -2.840733376275e-01
5.775000000000e-01 -4.679298142606e-01 -2.930756162248e-01 -3.005596304022e-01 -2.932540203841e-01 -2.951221176531e-01 -2.883595953601e-01
5.787500000000e-01 -4.748563898706e-01 -2.974267234079e-01 -3.050242266103e-01 -2.976077090261e-01 -2.995072375487e-01 -2.926280657145e-01
5.800000000000e-01 -4.817536741018e-01 -3.017593008150e-01 -3.094699186697e-01 -3.019428561555e-01 -3.038737957973e-01 -2.968784853915e-01
5.812500000000e-01 -4.886212414970e-01 -3.060730829129e-01 -3.138964325762e-01 -3.062591960910e-01 -3.082215231838e-01 -3.011105922050e-01
5.825000000000e-01 -4.954586684324e-01 -3.103678053424e-01 -3.183034955137e-01 -3.105564643267e-01 -3.125501516594e-01 -3.053241250989e-01
5.837500000000e-01 -5.022655331434e-01 -3.146432049341e-01 -3.226908358714e-01 -3.148343975472e-01 -3.168594143584e-01 -3.095188241625e-01
5.850000000000e-01 -5.090414157504e-01 -3.188990197250e-01 -3.270581832603e-01 -3.190927336438e-01 -3.211490456144e-01 -3.136944306471e-01
5.862500000000e-01 -5.157858982850e-01 -3.231349889733e-01 -3.314052685299e-01 -3.233312117307e-01 -3.254187809769e-01 -3.178506869816e-01
5.875000000000e-01 -5.224985647160e-01 -3.273508531748e-01 -3.357318237849e-01 -3.275495721599e-01 -3.296683572273e-01 -3.219873367885e-01
5.887500000000e-01 -5.291790009742e-01 -3.315463540778e-01 -3.400375824011e-01 -3.317475565371e-01 -3.338975123949e-01 -3.261041248998e-01
5.900000000000e-01 -5.358267949790e-01 -3.357212346992e-01 -3.443222790425e-01 -3.359249077375e-01 -3.381059857737e-01 -3.302007973725e-01
5.912500000000e-01 -5.424415366631e-01 -3.398752393398e-01 -3.485856496771e-01 -3.400813699206e-01 -3.422935179378e-01 -3.342771015047e-01
5.925000000000e-01 -5.490228179982e-01 -3.440081135993e-01 -3.528274315931e-01 -3.442166885464e-01 -3.464598507574e-01 -3.383327858507e-01
5.937500000000e-01 -5.555702330196e-01 -3.481196043919e-01 -3.570473634154e-01 -3.483306103895e-01 -3.506047274152e-01 -3.423676002368e-01
5.950000000000e-01 -5.620833778522e-01 -3.522094599612e-01 -3.612451851212e-01 -3.524228835557e-01 -3.547278924213e-01 -3.463812957766e-01
5.962500000000e-01 -5.685618507343e-01 -3.562774298956e-01 -3.654206380563e-01 -3.564932574957e-01 -3.588290916297e-01 -3.503736248864e-01
5.975000000000e-01 -5.750052520433e-01 -3.603232651432e-01 -3.695734649507e-01 -3.605414830212e-01 -3.629080722536e-01 -3.543443413007e-01
5.987500000000e-01 -5.814131843198e-01 -3.643467180265e-01 -3.737034099347e-01 -3.645673123191e-01 -3.669645828808e-01 -3.582932000869e-01
6.000000000000e-01 -5.877852522925e-01 -3.683475422575e-01 -3.778102185542e-01 -3.685704989666e-01 -3.709983734892e-01 -3.622199576608e-01
6.012500000000e-01 -5.941210629020e-01 -3.723254929522e-01 -3.818936377865e-01 -3.725507979463e-01 -3.750091954624e-01 -3.661243718015e-01
6.025000000000e-01 -6.004202253259e-01 -3.762803266456e-01 -3.859534160561e-01 -3.765079656601e-01 -3.789968016046e-01 -3.700062016663e-01
6.037500000000e-01 -6.066823510020e-01 -3.802118013059e-01 -3.899893032494e-01 -3.804417599444e-01 -3.829609461561e-01 -3.738652078057e-01
6.050000000000e-01 -6.129070536530e-01 -3.841196763492e-01 -3.940010507308e-01 -3.843519400844e-01 -3.869013848080e-01 -3.777011521781e-01
6.062500000000e-01 -6.190939493099e-01 -3.880037126537e-01 -3.979884113575e-01 -3.882382668283e-01 -3.908178747177e-01 -3.815137981643e-01
6.075000000000e-01 -6.252426563358e-01 -3.918636725743e-01 -4.019511394946e-01 -3.921005024018e-01 -3.947101745232e-01 -3.853029105823e-01
6.087500000000e-01 -6.313527954494e-01 -3.956993199565e-01 -4.058889910306e-01 -3.959384105225e-01 -3.985780443585e-01 -3.890682557018e-01
6.100000000000e-01 -6.374239897487e-01 -3.995104201507e-01 -4.098017233918e-01 -3.997517564134e-01 -4.024212458679e-01 -3.928096012587e-01
6.112500000000e-01 -6.434558647338e-01 -4.032967400259e-01 -4.136890955574e-01 -4.035403068176e-01 -4.062395422208e-01 -3.965267164690e-01
6.125000000000e-01 -6.494480483302e-01 -4.070580479841e-01 -4.175508680745e-01 -4.073038300118e-01 -4.100326981261e-01 -4.002193720437e-01
6.137500000000e-01 -6.554001709118e-01 -4.107941139737e-01 -4.213868030722e-01 -4.110420958200e-01 -4.138004798467e-01 -4.038873402023e-01
6.150000000000e-01 -6.613118653236e-01 -4.145047095037e-01 -4.251966642767e-01 -4.147548756280e-01 -4.175426552140e-01 -4.075303946872e-01
6.162500000000e-01 -6.671827669046e-01 -4.181896076566e-01 -4.289802170254e-01 -4.184419423961e-01 -4.212589936418e-01 -4.111483107778e-01
6.175000000000e-01 -6.730125135098e-01 -4.218485831027e-01 -4.327372282817e-01 -4.221030706733e-01 -4.249492661406e-01 -4.147408653039e-01
6.187500000000e-01 -6.788007455330e-01 -4.254814121131e-01 -4.364674666486e-01 -4.257380366102e-01 -4.286132453317e-01 -4.183078366599e-01
6.200000000000e-01 -6.845471059287e-01 -4.290878725731e-01 -4.401707023835e-01 -4.293466179728e-01 -4.322507054609e-01 -4.218490048180e-01
6.212500000000e-01 -6.902512402344e-01 -4.326677439955e-01 -4.438467074117e-01 -4.329285941558e-01 -4.358614224127e-01 -4.253641513425e-01
6.225000000000e-01 -6.959127965924e-01 -4.362208075337e-01 -4.474952553411e-01 -4.364837461951e-01 -4.394451737237e-01 -4.288530594024e-01
6.237500000000e-01 -7.015314257708e-01 -4.397468459948e-01 -4.511161214750e-01 -4.400118567815e-01 -4.430017385963e-01 -4.323155137856e-01
6.250000000000e-01 -7.071067811865e-01 -4.432456438524e-01 -4.547090828269e-01 -4.435127102732e-01 -4.465308979124e-01 -4.357513009115e-01
6.262500000000e-01 -7.126385189252e-01 -4.467169872595e-01 -4.582739181335e-01 -4.469860927092e-01 -4.500324342465e-01 -4.391602088446e-01
6.275000000000e-01 -7.181262977632e-01 -4.501606640614e-01 -4.618104078681e-01 -4.504317918212e-01 -4.535061318792e-01 -4.425420273073e-01
6.287500000000e-01 -7.235697791885e-01 -4.535764638079e-01 -4.653183342548e-01 -4.538495970470e-01 -4.569517768106e-01 -4.458965476933e-01
6.300000000000e-01 -7.289686274214e-01 -4.569641777664e-01 -4.687974812810e-01 -4.572392995425e-01 -4.603691567729e-01 -4.492235630798e-01
6.312500000000e-01 -7.343225094356e-01 -4.603235989336e-01 -4.722476347109e-01 -4.606006921945e-01 -4.637580612439e-01 -4.525228682410e-01
6.325000000000e-01 -7.396310949786e-01 -4.636545220485e-01 -4.756685820987e-01 -4.639335696326e-01 -4.671182814595e-01 -4.557942596600e-01
6.337500000000e-01 -7.448940565916e-01 -4.669567436042e-01 -4.790601128014e-01 -4.672377282420e-01 -4.704496104268e-01 -4.590375355422e-01
6.350000000000e-01 -7.501110696304e-01 -4.702300618602e-01 -4.824220179919e-01 -4.705129661749e-01 -4.737518429364e-01 -4.622524958269e-01
6.362500000000e-01 -7.552818122852e-01 -4.734742768540e-01 -4.857540906714e-01 -4.737590833630e-01 -4.770247755752e-01 -4.654389422002e-01
6.375000000000e-01 -7.604059656001e-01 -4.766891904135e-01 -4.890561256824e-01 -4.769758815290e-01 -4.802682067389e-01 -4.685966781072e-01
6.387500000000e-01 -7.654832134931e-01 -4.798746061686e-01 -4.923279197209e-01 -4.801631641990e-01 -4.834819366441e-01 -4.717255087637e-01
6.400000000000e-01 -7.705132427758e-01 -4.830303295625e-01 -4.955692713492e-01 -4.833207367132e-01 -4.866657673406e-01 -4.748252411689e-01
6.412500000000e-01 -7.754957431723e-01 -4.861561678638e-01 -4.987799810079e-01 -4.864484062384e-01 -4.898195027237e-01 -4.778956841166e-01
6.425000000000e-01 -7.804304073384e-01 -4.892519301774e-01 -5.019598510280e-01 -4.895459817789e-01 -4.929429485457e-01 -4.809366482074e-01
6.437500000000e-01 -7.853169308807e-01 -4.923174274564e-01 -5.051086856433e-01 -4.926132741880e-01 -4.960359124284e-01 -4.839479458603e-01
6.450000000000e-01 -7.901550123757e-01 -4.953524725129e-01 -5.082262910021e-01 -4.956500961792e-01 -4.990982038743e-01 -4.869293913243e-01
6.462500000000e-01 -7.949443533875e-01 -4.983568800291e-01 -5.113124751792e-01 -4.986562623371e-01 -5.021296342787e-01 -4.898808006898e-01
6.475000000000e-01 -7.996846584871e-01 -5.013304665686e-01 -5.143670481874e-01 -5.016315891289e-01 -5.051300169408e-01 -4.928019919000e-01
6.487500000000e-01 -8.043756352701e-01 -5.042730505868e-01 -5.173898219893e-01 -5.045758949145e-01 -5.080991670755e-01 -4.956927847620e-01
6.500000000000e-01 -8.090169943749e-01 -5.071844524423e-01 -5.203806105084e-01 -5.074889999583e-01 -5.110369018242e-01 -4.985530009581e-01
6.512500000000e-01 -8.136084495008e-01 -5.100644944069e-01 -5.233392296410e-01 -5.103707264388e-01 -5.139430402667e-01 -5.013824640567e-01
6.525000000000e-01 -8.181497174250e-01 -5.129130006765e-01 -5.262654972671e-01 -5.132208984597e-01 -5.168174034314e-01 -5.041809995233e-01
6.537500000000e-01 -8.226405180208e-01 -5.157297973815e-01 -5.291592332614e-01 -5.160393420605e-01 -5.196598143068e-01 -5.069484347308e-01
6.550000000000e-01 -8.270805742746e-01 -5.185147125968e-01 -5.320202595047e-01 -5.188258852261e-01 -5.224700978522e-01 -5.096845989710e-01
6.562500000000e-01 -8.314696123025e-01 -5.212675763526e-01 -5.348483998941e-01 -5.215803578977e-01 -5.252480810083e-01 -5.123893234643e-01
6.575000000000e-01 -8.358073613683e-01 -5.239882206435e-01 -5.376434803543e-01 -5.243025919825e-01 -5.279935927076e-01 -5.150624413706e-01
6.587500000000e-01 -8.400935538989e-01 -5.266764794396e-01 -5.404053288483e-01 -5.269924213634e-01 -5.307064638854e-01 -5.177037877993e-01
6.600000000000e-01 -8.443279255020e-01 -5.293321886954e-01 -5.431337753871e-01 -5.296496819097e-01 -5.333865274894e-01 -5.203131998197e-01
6.612500000000e-01 -8.485102149815e-01 -5.319551863597e-01 -5.458286520410e-01 -5.322742114858e-01 -5.360336184904e-01 -5.228905164711e-01
6.625000000000e-01 -8.526401643541e-01 -5.345453123858e-01 -5.484897929491e-01 -5.348658499613e-01 -5.386475738923e-01 -5.254355787724e-01
6.637500000000e-01 -8.567175188651e-01 -5.371024087400e-01 -5.511170343299e-01 -5.374244392205e-01 -5.412282327418e-01 -5.279482297322e-01
6.650000000000e-01 -8.607420270039e-01 -5.396263194116e-01 -5.537102144910e-01 -5.399498231718e-01 -5.437754361384e-01 -5.304283143584e-01
6.662500000000e-01 -8.647134405202e-01 -5.421168904222e-01 -5.562691738390e-01 -5.424418477563e-01 -5.462890272440e-01 -5.328756796675e-01
6.675000000000e-01 -8.686315144381e-01 -5.445739698341e-01 -5.587937548893e-01 -5.449003609579e-01 -5.487688512928e-01 -5.352901746947e-01
6.687500000000e-01 -8.724960070728e-01 -5.469974077602e-01 -5.612838022757e-01 -5.473252128114e-01 -5.512147556002e-01 -5.376716505025e-01
6.700000000000e-01 -8.763066800439e-01 -5.493870563720e-01 -5.637391627595e-01 -5.497162554119e-01 -5.536265895724e-01 -5.400199601901e-01
6.712500000000e-01 -8.800632982911e-01 -5.517427699091e-01 -5.661596852396e-01 -5.520733429232e-01 -5.560042047157e-01 -5.423349589030e-01
6.725000000000e-01 -8.837656300887e-01 -5.540644046870e-01 -5.685452207607e-01 -5.543963315867e-01 -5.583474546452e-01 -5.446165038409e-01
6.737500000000e-01 -8.874134470592e-01 -5.563518191063e-01 -5.708956225234e-01 -5.566850797297e-01 -5.606561950942e-01 -5.468644542675e-01
6.750000000000e-01 -8.910065241883e-01 -5.586048736609e-01 -5.732107458921e-01 -5.589394477738e-01 -5.629302839225e-01 -5.490786715186e-01
6.762500000000e-01 -8.945446398380e-01 -5.608234309459e-01 -5.754904484048e-01 -5.611592982431e-01 -5.651695811253e-01 -5.512590190108e-01
6.775000000000e-01 -8.980275757607e-01 -5.630073556659e-01 -5.777345897810e-01 -5.633444957726e-01 -5.673739488419e-01 -5.534053622501e-01
6.787500000000e-01 -9.014551171123e-01 -5.651565146431e-01 -5.799430319307e-01 -5.654949071157e-01 -5.695432513636e-01 -5.555175688399e-01
6.800000000000e-01 -9.048270524660e-01 -5.672707768253e-01 -5.821156389624e-01 -5.676104011524e-01 -5.716773551427e-01 -5.575955084893e-01
6.812500000000e-01 -9.081431738251e-01 -5.693500132929e-01 -5.842522771919e-01 -5.696908488969e-01 -5.737761287998e-01 -5.596390530213e-01
6.825000000000e-01 -9.114032766355e-01 -5.713940972675e-01 -5.863528151498e-01 -5.717361235055e-01 -5.758394431326e-01 -5.616480763803e-01
6.837500000000e-01 -9.146071597987e-01 -5.734029041186e-01 -5.884171235902e-01 -5.737461002835e-01 -5.778671711231e-01 -5.636224546404e-01
6.850000000000e-01 -9.177546256840e-01 -5.753763113713e-01 -5.904450754979e-01 -5.757206566930e-01 -5.798591879457e-01 -5.655620660125e-01
6.862500000000e-01 -9.208454801411e-01 -5.773141987137e-01 -5.924365460964e-01 -5.776596723602e-01 -5.818153709748e-01 -5.674667908524e-01
6.875000000000e-01 -9.238795325113e-01 -5.792164480034e-01 -5.943914128558e-01 -5.795630290820e-01 -5.837355997923e-01 -5.693365116676e-01
6.887500000000e-01 -9.268565956401e-01 -5.810829432750e-01 -5.963095554995e-01 -5.814306108335e-01 -5.856197561945e-01 -5.711711131250e-01
6.900000000000e-01 -9.297764858883e-01 -5.829135707467e-01 -5.981908560124e-01 -5.832623037747e-01 -5.874677242000e-01 -5.729704820577e-01
6.912500000000e-01 -9.326390231432e-01 -5.847082188272e-01 -6.000351986474e-01 -5.850579962567e-01 -5.892793900561e-01 -5.747345074721e-01
6.925000000000e-01 -9.354440308298e-01 -5.864667781221e-01 -6.018424699326e-01 -5.868175788292e-01 -5.910546422461e-01 -5.764630805548e-01
6.937500000000e-01 -9.381913359225e-01 -5.881891414401e-01 -6.036125586785e-01 -5.885409442461e-01 -5.927933714961e-01 -5.781560946794e-01
6.950000000000e-01 -9.408807689543e-01 -5.898752038001e-01 -6.053453559844e-01 -5.902279874722e-01 -5.944954707814e-01 -5.798134454126e-01
6.962500000000e-01 -9.435121640282e-01 -5.915248624365e-01 -6.070407552451e-01 -5.918786056896e-01 -5.961608353333e-01 -5.814350305214e-01
6.975000000000e-01 -9.460853588275e-01 -5.931380168058e-01 -6.086986521574e-01 -5.934926983033e-01 -5.977893626452e-01 -5.830207499787e-01
6.987500000000e-01 -9.486001946255e-01 -5.947145685922e-01 -6.103189447267e-01 -5.950701669473e-01 -5.993809524791e-01 -5.845705059699e-01
7.000000000000e-01 -9.510565162951e-01 -5.962544217139e-01 -6.119015332726e-01 -5.966109154903e-01 -6.009355068715e-01 -5.860842028987e-01
7.012500000000e-01 -9.534541723191e-01 -5.977574823281e-01 -6.134463204357e-01 -5.981148500420e-01 -6.024529301394e-01 -5.875617473931e-01
7.025000000000e-01 -9.557930147984e-01 -5.992236588368e-01 -6.149532111827e-01 -5.995818789576e-01 -6.039331288864e-01 -5.890030483113e-01
7.037500000000e-01 -9.580728994623e-01 -6.006528618925e-01 -6.164221128131e-01 -6.010119128438e-01 -6.053760120078e-01 -5.904080167471e-01
7.050000000000e-01 -9.602936856769e-01 -6.020450044030e-01 -6.178529349639e-01 -6.024048645640e-01 -6.067814906966e-01 -5.917765660352e-01
7.062500000000e-01 -9.624552364536e-01 -6.034000015368e-01 -6.192455896158e-01 -6.037606492433e-01 -6.081494784490e-01 -5.931086117573e-01
7.075000000000e-01 -9.645574184578e-01 -6.047177707278e-01 -6.205999910981e-01 -6.050791842739e-01 -6.094798910691e-01 -5.944040717464e-01
7.087500000000e-01 -9.666001020169e-01 -6.059982316807e-01 -6.219160560941e-01 -6.063603893192e-01 -6.107726466746e-01 -5.956628660925e-01
7.100000000000e-01 -9.685831611286e-01 -6.072413063751e-01 -6.231937036462e-01 -6.076041863193e-01 -6.120276657014e-01 -5.968849171472e-01
7.112500000000e-01 -9.705064734686e-01 -6.084469190705e-01 -6.244328551607e-01 -6.088104994950e-01 -6.132448709088e-01 -5.980701495286e-01
7.125000000000e-01 -9.723699203977e-01 -6.096149963106e-01 -6.256334344127e-01 -6.099792553528e-01 -6.144241873837e-01 -5.992184901260e-01
7.137500000000e-01 -9.741733869699e-01 -6.107454669277e-01 -6.267953675506e-01 -6.111103826886e-01 -6.155655425457e-01 -6.003298681044e-01
7.150000000000e-01 -9.759167619387e-01 -6.118382620469e-01 -6.279185831005e-01 -6.122038125924e-01 -6.166688661510e-01 -6.014042149087e-01
7.162500000000e-01 -9.775999377648e-01 -6.128933150899e-01 -6.290030119709e-01 -6.132594784523e-01 -6.177340902971e-01 -6.024414642682e-01
7.175000000000e-01 -9.792228106218e-01 -6.139105617793e-01 -6.300485874566e-01 -6.142773159580e-01 -6.187611494267e-01 -6.034415522004e-01
7.187500000000e-01 -9.807852804032e-01 -6.148899401420e-01 -6.310552452427e-01 -6.152572631051e-01 -6.197499803317e-01 -6.044044170152e-01
7.200000000000e-01 -9.822872507287e-01 -6.158313905133e-01 -6.320229234087e-01 -6.161992601984e-01 -6.207005221572e-01 -6.053299993185e-01
7.212500000000e-01 -9.837286289496e-01 -6.167348555399e-01 -6.329515624322e-01 -6.171032498556e-01 -6.216127164048e-01 -6.062182420162e-01
7.225000000000e-01 -9.851093261548e-01 -6.176002801836e-01 -6.338411051925e-01 -6.179691770105e-01 -6.224865069367e-01 -6.070690903171e-01
7.237500000000e-01 -9.864292571765e-01 -6.184276117245e-01 -6.346914969741e-01 -6.187969889164e-01 -6.233218399788e-01 -6.078824917370e-01
7.250000000000e-01 -9.876883405951e-01 -6.192167997639e-01 -6.355026854699e-01 -6.195866351492e-01 -6.241186641239e-01 -6.086583961014e-01
7.262500000000e-01 -9.888864987445e-01 -6.199677962277e-01 -6.362746207844e-01 -6.203380676102e-01 -6.248769303350e-01 -6.093967555489e-01
7.275000000000e-01 -9.900236577166e-01 -6.206805553686e-01 -6.370072554369e-01 -6.210512405291e-01 -6.255965919482e-01 -6.100975245340e-01
7.287500000000e-01 -9.910997473660e-01 -6.213550337694e-01 -6.377005443644e-01 -6.217261104664e-01 -6.262776046756e-01 -6.107606598300e-01
7.300000000000e-01 -9.921147013145e-01 -6.219911903450e-01 -6.383544449238e-01 -6.223626363165e-01 -6.269199266080e-01 -6.113861205315e-01
7.312500000000e-01 -9.930684569550e-01 -6.225889863454e-01 -6.389689168953e-01 -6.229607793095e-01 -6.275235182172e-01 -6.119738680573e-01
7.325000000000e-01 -9.939609554552e-01 -6.231483853575e-01 -6.395439224842e-01 -6.235205030139e-01 -6.280883423587e-01 -6.125238661522e-01
7.337500000000e-01 -9.947921417618e-01 -6.236693533074e-01 -6.400794263235e-01 -6.240417733386e-01 -6.286143642738e-01 -6.130360808898e-01
7.350000000000e-01 -9.955619646030e-01 -6.241518584625e-01 -6.405753954759e-01 -6.245245585349e-01 -6.291015515920e-01 -6.135104806743e-01
7.362500000000e-01 -9.962703764929e-01 -6.245958714332e-01 -6.410317994361e-01 -6.249688291983e-01 -6.295498743323e-01 -6.139470362424e-01
7.375000000000e-01 -9.969173337331e-01 -6.250013651748e-01 -6.414486101321e-01 -6.253745582704e-01 -6.299593049059e-01 -6.143457206654e-01
7.387500000000e-01 -9.975027964162e-01 -6.253683149888e-01 -6.418258019274e-01 -6.257417210403e-01 -6.303298181172e-01 -6.147065093505e-01
7.400000000000e-01 -9.980267284283e-01 -6.256966985248e-01 -6.421633516224e-01 -6.260702951461e-01 -6.306613911655e-01 -6.150293800426e-01
7.412500000000e-01 -9.984890974506e-01 -6.259864957815e-01 -6.424612384558e-01 -6.263602605764e-01 -6.309540036466e-01 -6.153143128254e-01
7.425000000000e-01 -9.988898749619e-01 -6.262376891077e-01 -6.427194441056e-01 -6.266115996712e-01 -6.312076375537e-01 -6.155612901231e-01
7.437500000000e-01 -9.992290362408e-01 -6.264502632038e-01 -6.429379526909e-01 -6.268242971231e-01 -6.314222772789e-01 -6.157702967009e-01
7.450000000000e-01 -9.995065603658e-01 -6.266242051225e-01 -6.431167507719e-01 -6.269983399781e-01 -6.315979096138e-01 -6.159413196662e-01
7.462500000000e-01 -9.997224302180e-01 -6.267595042694e-01 -6.432558273517e-01 -6.271337176367e-01 -6.317345237505e-01 -6.160743484695e-01
7.475000000000e-01 -9.998766324816e-01 -6.268561524038e-01 -6.433551738763e-01 -6.272304218538e-01 -6.318321112820e-01 -6.161693749051e-01
7.487500000000e-01 -9.999691576448e-01 -6.269141436392e-01 -6.434147842353e-01 -6.272884467400e-01 -6.318906662031e-01 -6.162263931112e-01
7.500000000000e-01 -1.000000000000e+00 -6.269334744434e-01 -6.434346547624e-01 -6.273077887614e-01 -6.319101849105e-01 -6.162453995707e-01
7.512500000000e-01 -9.999691576448e-01 -6.269141436392e-01 -6.434147842353e-01 -6.272884467400e-01 -6.318906662031e-01 -6.162263931112e-01
7.525000000000e-01 -9.998766324816e-01 -6.268561524038e-01 -6.433551738763e-01 -6.272304218538e-01 -6.318321112820e-01 -6.161693749051e-01
7.537500000000e-01 -9.997224302180e-01 -6.267595042694e-01 -6.432558273517e-01 -6.271337176367e-01 -6.317345237505e-01 -6.160743484695e-01
7.550000000000e-01 -9.995065603658e-01 -6.266242051225e-01 -6.431167507719e-01 -6.269983399781e-01 -6.315979096138e-01 -6.159413196662e-01
7.562500000000e-01 -9.992290362408e-01 -6.264502632038e-01 -6.429379526909e-01 -6.268242971231e-01 -6.314222772789e-01 -6.157702967009e-01
7.575000000000e-01 -9.988898749619e-01 -6.262376891077e-01 -6.427194441056e-01 -6.266115996712e-01 -6.312076375537e-01 -6.155612901231e-01
7.587500000000e-01 -9.984890974506e-01 -6.259864957815e-01 -6.424612384558e-01 -6.263602605764e-01 -6.309540036466e-01 -6.153143128254e-01
7.600000000000e-01 -9.980267284283e-01 -6.256966985248e-01 -6.421633516224e-01 -6.260702951461e-01 -6.306613911655e-01 -6.150293800426e-01
7.612500000000e-01 -9.975027964162e-01 -6.253683149888e-01 -6.418258019274e-01 -6.257417210403e-01 -6.303298181172e-01 -6.147065093505e-01
7.625000000000e-01 -9.969173337331e-01 -6.250013651748e-01 -6.414486101321e-01 -6.253745582704e-01 -6.299593049059e-01 -6.143457206654e-01
7.637500000000e-01 -9.962703764929e-01 -6.245958714332e-01 -6.410317994361e-01 -6.249688291983e-01 -6.295498743323e-01 -6.139470362424e-01
7.650000000000e-01 -9.955619646030e-01 -6.241518584625e-01 -6.405753954759e-01 -6.245245585349e-01 -6.291015515920e-01 -6.135104806743e-01
7.662500000000e-01 -9.947921417618e-01 -6.236693533074e-01 -6.400794263235e-01 -6.240417733386e-01 -6.286143642738e-01 -6.130360808898e-01
7.675000000000e-01 -9.939609554552e-01 -6.231483853575e-01 -6.395439224842e-01 -6.235205030139e-01 -6.280883423586e-01 -6.125238661522e-01
7.687500000000e-01 -9.930684569550e-01 -6.225889863454e-01 -6.389689168953e-01 -6.229607793095e-01 -6.275235182172e-01 -6.119738680573e-01
7.700000000000e-01 -9.921147013145e-01 -6.219911903450e-01 -6.383544449238e-01 -6.223626363164e-01 -6.269199266080e-01 -6.113861205315e-01
7.712500000000e-01 -9.910997473660e-01 -6.213550337694e-01 -6.377005443644e-01 -6.217261104664e-01 -6.262776046756e-01 -6.107606598300e-01
7.725000000000e-01 -9.900236577166e-01 -6.206805553686e-01 -6.370072554370e-01 -6.210512405290e-01 -6.255965919482e-01 -6.100975245340e-01
7.737500000000e-01 -9.888864987445e-01 -6.199677962277e-01 -6.362746207844e-01 -6.203380676102e-01 -6.248769303350e-01 -6.093967555489e-01
7.750000000000e-01 -9.876883405951e-01 -6.192167997639e-01 -6.355026854699e-01 -6.195866351492e-01 -6.241186641239e-01 -6.086583961014e-01
7.762500000000e-01 -9.864292571765e-01 -6.184276117245e-01 -6.346914969741e-01 -6.187969889164e-01 -6.233218399788e-01 -6.078824917370e-01
7.775000000000e-01 -9.851093261548e-01 -6.176002801836e-01 -6.338411051925e-01 -6.179691770105e-01 -6.224865069367e-01 -6.070690903171e-01
7.787500000000e-01 -9.837286289496e-01 -6.167348555399e-01 -6.329515624322e-01 -6.171032498556e-01 -6.216127164048e-01 -6.062182420162e-01
7.800000000000e-01 -9.822872507287e-01 -6.158313905133e-01 -6.320229234087e-01 -6.161992601984e-01 -6.207005221572e-01 -6.053299993185e-01
7.812500000000e-01 -9.807852804032e-01 -6.148899401420e-01 -6.310552452427e-01 -6.152572631051e-01 -6.197499803317e-01 -6.044044170152e-01
7.825000000000e-01 -9.792228106218e-01 -6.139105617792e-01 -6.300485874566e-01 -6.142773159580e-01 -6.187611494267e-01 -6.034415522004e-01
7.837500000000e-01 -9.775999377648e-01 -6.128933150899e-01 -6.290030119709e-01 -6.132594784523e-01 -6.177340902971e-01 -6.024414642682e-01
7.850000000000e-01 -9.759167619387e-01 -6.118382620469e-01 -6.279185831005e-01 -6.122038125924e-01 -6.166688661510e-01 -6.014042149087e-01
7.862500000000e-01 -9.741733869699e-01 -6.107454669277e-01 -6.267953675506e-01 -6.111103826886e-01 -6.155655425457e-01 -6.003298681044e-01
7.875000000000e-01 -9.723699203977e-01 -6.096149963106e-01 -6.256334344127e-01 -6.099792553528e-01 -6.144241873837e-01 -5.992184901260e-01
7.887500000000e-01 -9.705064734686e-01 -6.084469190705e-01 -6.244328551607e-01 -6.088104994950e-01 -6.132448709088e-01 -5.980701495286e-01
7.900000000000e-01 -9.685831611286e-01 -6.072413063751e-01 -6.231937036462e-01 -6.076041863193e-01 -6.120276657014e-01 -5.968849171472e-01
7.912500000000e-01 -9.666001020169e-01 -6.059982316807e-01 -6.219160560941e-01 -6.063603893192e-01 -6.107726466746e-01 -5.956628660925e-01
7.925000000000e-01 -9.645574184578e-01 -6.047177707278e-01 -6.205999910981e-01 -6.050791842739e-01 -6.094798910691e-01 -5.944040717464e-01
7.937500000000e-01 -9.624552364536e-01 -6.034000015368e-01 -6.192455896158e-01 -6.037606492433e-01 -6.081494784490e-01 -5.931086117573e-01
7.950000000000e-01 -9.602936856769e-01 -6.020450044030e-01 -6.178529349639e-01 -6.024048645639e-01 -6.067814906966e-01 -5.917765660352e-01
7.962500000000e-01 -9.580728994623e-01 -6.006528618925e-01 -6.164221128131e-01 -6.010119128438e-01 -6.053760120078e-01 -5.904080167471e-01
7.975000000000e-01 -9.557930147984e-01 -5.992236588368e-01 -6.149532111828e-01 -5.995818789576e-01 -6.039331288864e-01 -5.890030483113e-01
7.987500000000e-01 -9.534541723191e-01 -5.977574823281e-01 -6.134463204357e-01 -5.981148500420e-01 -6.024529301395e-01 -5.875617473931e-01
8.000000000000e-01 -9.510565162951e-01 -5.962544217139e-01 -6.119015332726e-01 -5.966109154903e-01 -6.009355068715e-01 -5.860842028987e-01
8.012500000000e-01 -9.486001946255e-01 -5.947145685922e-01 -6.103189447267e-01 -5.950701669473e-01 -5.993809524791e-01 -5.845705059699e-01
8.025000000000e-01 -9.460853588275e-01 -5.931380168057e-01 -6.086986521574e-01 -5.934926983033e-01 -5.977893626452e-01 -5.830207499787e-01
8.037500000000e-01 -9.435121640282e-01 -5.915248624365e-01 -6.070407552451e-01 -5.918786056896e-01 -5.961608353333e-01 -5.814350305214e-01
8.050000000000e-01 -9.408807689543e-01 -5.898752038001e-01 -6.053453559844e-01 -5.902279874722e-01 -5.944954707814e-01 -5.798134454126e-01
8.062500000000e-01 -9.381913359225e-01 -5.881891414401e-01 -6.036125586785e-01 -5.885409442461e-01 -5.927933714961e-01 -5.781560946794e-01
8.075000000000e-01 -9.354440308298e-01 -5.864667781220e-01 -6.018424699326e-01 -5.868175788291e-01 -5.910546422461e-01 -5.764630805548e-01
8.087500000000e-01 -9.326390231432e-01 -5.847082188272e-01 -6.000351986474e-01 -5.850579962567e-01 -5.892793900560e-01 -5.747345074721e-01
8.100000000000e-01 -9.297764858883e-01 -5.829135707467e-01 -5.981908560124e-01 -5.832623037747e-01 -5.874677242000e-01 -5.729704820577e-01
8.112500000000e-01 -9.268565956401e-01 -5.810829432749e-01 -5.963095554995e-01 -5.814306108335e-01 -5.856197561945e-01 -5.711711131250e-01
8.125000000000e-01 -9.238795325113e-01 -5.792164480034e-01 -5.943914128557e-01 -5.795630290820e-01 -5.837355997923e-01 -5.693365116676e-01
8.137500000000e-01 -9.208454801411e-01 -5.773141987137e-01 -5.924365460964e-01 -5.776596723602e-01 -5.818153709748e-01 -5.674667908524e-01
8.150000000000e-01 -9.177546256840e-01 -5.753763113713e-01 -5.904450754978e-01 -5.757206566930e-01 -5.798591879457e-01 -5.655620660125e-01
8.162500000000e-01 -9.146071597987e-01 -5.734029041186e-01 -5.884171235902e-01 -5.737461002835e-01 -5.778671711230e-01 -5.636224546404e-01
8.175000000000e-01 -9.114032766355e-01 -5.713940972674e-01 -5.863528151498e-01 -5.717361235055e-01 -5.758394431326e-01 -5.616480763803e-01
8.187500000000e-01 -9.081431738251e-01 -5.693500132929e-01 -5.842522771918e-01 -5.696908488969e-01 -5.737761287998e-01 -5.596390530213e-01
8.200000000000e-01 -9.048270524660e-01 -5.672707768252e-01 -5.821156389624e-01 -5.676104011524e-01 -5.716773551427e-01 -5.575955084893e-01
8.212500000000e-01 -9.014551171123e-01 -5.651565146431e-01 -5.799430319306e-01 -5.654949071157e-01 -5.695432513636e-01 -5.555175688399e-01
8.225000000000e-01 -8.980275757607e-01 -5.630073556659e-01 -5.777345897810e-01 -5.633444957726e-01 -5.673739488419e-01 -5.534053622501e-01
8.237500000000e-01 -8.945446398380e-01 -5.608234309459e-01 -5.754904484048e-01 -5.611592982431e-01 -5.651695811253e-01 -5.512590190108e-01
8.250000000000e-01 -8.910065241883e-01 -5.586048736609e-01 -5.732107458921e-01 -5.589394477738e-01 -5.629302839225e-01 -5.490786715186e-01
8.262500000000e-01 -8.874134470592e-01 -5.563518191063e-01 -5.708956225233e-01 -5.566850797297e-01 -5.606561950942e-01 -5.468644542675e-01
8.275000000000e-01 -8.837656300887e-01 -5.540644046869e-01 -5.685452207607e-01 -5.543963315867e-01 -5.583474546452e-01 -5.446165038409e-01
8.287500000000e-01 -8.800632982911e-01 -5.517427699090e-01 -5.661596852395e-01 -5.520733429232e-01 -5.560042047157e-01 -5.423349589030e-01
8.300000000000e-01 -8.763066800439e-01 -5.493870563720e-01 -5.637391627595e-01 -5.497162554118e-01 -5.536265895724e-01 -5.400199601901e-01
8.312500000000e-01 -8.724960070728e-01 -5.469974077602e-01 -5.612838022756e-01 -5.473252128114e-01 -5.512147556002e-01 -5.376716505025e-01
8.325000000000e-01 -8.686315144381e-01 -5.445739698341e-01 -5.587937548893e-01 -5.449003609579e-01 -5.487688512928e-01 -5.352901746947e-01
8.337500000000e-01 -8.647134405202e-01 -5.421168904222e-01 -5.562691738390e-01 -5.424418477563e-01 -5.462890272440e-01 -5.328756796675e-01
8.350000000000e-01 -8.607420270039e-01 -5.396263194116e-01 -5.537102144910e-01 -5.399498231718e-01 -5.437754361383e-01 -5.304283143584e-01
8.362500000000e-01 -8.567175188651e-01 -5.371024087399e-01 -5.511170343299e-01 -5.374244392205e-01 -5.412282327418e-01 -5.279482297322e-01
8.375000000000e-01 -8.526401643541e-01 -5.345453123858e-01 -5.484897929491e-01 -5.348658499613e-01 -5.386475738923e-01 -5.254355787724e-01
8.387500000000e-01 -8.485102149815e-01 -5.319551863597e-01 -5.458286520409e-01 -5.322742114857e-01 -5.360336184904e-01 -5.228905164711e-01
8.400000000000e-01 -8.443279255020e-01 -5.293321886954e-01 -5.431337753871e-01 -5.296496819097e-01 -5.333865274894e-01 -5.203131998197e-01
8.412500000000e-01 -8.400935538989e-01 -5.266764794396e-01 -5.404053288482e-01 -5.269924213634e-01 -5.307064638853e-01 -5.177037877993e-01
8.425000000000e-01 -8.358073613683e-01 -5.239882206435e-01 -5.376434803543e-01 -5.243025919824e-01 -5.279935927076e-01 -5.150624413706e-01
8.437500000000e-01 -8.314696123025e-01 -5.212675763525e-01 -5.348483998940e-01 -5.215803578977e-01 -5.252480810082e-01 -5.123893234643e-01
8.450000000000e-01 -8.270805742746e-01 -5.185147125968e-01 -5.320202595046e-01 -5.188258852261e-01 -5.224700978522e-01 -5.096845989710e-01
8.462500000000e-01 -8.226405180208e-01 -5.157297973815e-01 -5.291592332614e-01 -5.160393420605e-01 -5.196598143068e-01 -5.069484347308e-01
8.475000000000e-01 -8.181497174250e-01 -5.129130006765e-01 -5.262654972671e-01 -5.132208984597e-01 -5.168174034314e-01 -5.041809995233e-01
8.487500000000e-01 -8.136084495008e-01 -5.100644944069e-01 -5.233392296410e-01 -5.103707264388e-01 -5.139430402667e-01 -5.013824640567e-01
8.500000000000e-01 -8.090169943749e-01 -5.071844524423e-01 -5.203806105084e-01 -5.074889999583e-01 -5.110369018242e-01 -4.985530009581e-01
8.512500000000e-01 -8.043756352701e-01 -5.042730505868e-01 -5.173898219892e-01 -5.045758949145e-01 -5.080991670754e-01 -4.956927847620e-01
8.525000000000e-01 -7.996846584871e-01 -5.013304665686e-01 -5.143670481874e-01 -5.016315891288e-01 -5.051300169408e-01 -4.928019919000e-01
8.537500000000e-01 -7.949443533875e-01 -4.983568800291e-01 -5.113124751792e-01 -4.986562623371e-01 -5.021296342787e-01 -4.898808006898e-01
8.550000000000e-01 -7.901550123757e-01 -4.953524725129e-01 -5.082262910021e-01 -4.956500961792e-01 -4.990982038743e-01 -4.869293913243e-01
8.562500000000e-01 -7.853169308807e-01 -4.923174274564e-01 -5.051086856433e-01 -4.926132741880e-01 -4.960359124283e-01 -4.839479458603e-01
8.575000000000e-01 -7.804304073384e-01 -4.892519301774e-01 -5.019598510279e-01 -4.895459817789e-01 -4.929429485457e-01 -4.809366482074e-01
8.587500000000e-01 -7.754957431723e-01 -4.861561678637e-01 -4.987799810078e-01 -4.864484062384e-01 -4.898195027237e-01 -4.778956841166e-01
8.600000000000e-01 -7.705132427758e-01 -4.830303295625e-01 -4.955692713492e-01 -4.833207367132e-01 -4.866657673406e-01 -4.748252411689e-01
8.612500000000e-01 -7.654832134931e-01 -4.798746061686e-01 -4.923279197209e-01 -4.801631641989e-01 -4.834819366441e-01 -4.717255087637e-01
8.625000000000e-01 -7.604059656001e-01 -4.766891904135e-01 -4.890561256823e-01 -4.769758815290e-01 -4.802682067389e-01 -4.685966781072e-01
8.637500000000e-01 -7.552818122852e-01 -4.734742768540e-01 -4.857540906714e-01 -4.737590833629e-01 -4.770247755752e-01 -4.654389422002e-01
8.650000000000e-01 -7.501110696304e-01 -4.702300618602e-01 -4.824220179919e-01 -4.705129661749e-01 -4.737518429364e-01 -4.622524958269e-01
8.662500000000e-01 -7.448940565916e-01 -4.669567436042e-01 -4.790601128014e-01 -4.672377282420e-01 -4.704496104268e-01 -4.590375355422e-01
8.675000000000e-01 -7.396310949786e-01 -4.636545220485e-01 -4.756685820987e-01 -4.639335696326e-01 -4.671182814595e-01 -4.557942596600e-01
8.687500000000e-01 -7.343225094356e-01 -4.603235989336e-01 -4.722476347109e-01 -4.606006921945e-01 -4.637580612439e-01 -4.525228682410e-01
8.700000000000e-01 -7.289686274214e-01 -4.569641777664e-01 -4.687974812810e-01 -4.572392995425e-01 -4.603691567729e-01 -4.492235630798e-01
8.712500000000e-01 -7.235697791885e-01 -4.535764638079e-01 -4.653183342548e-01 -4.538495970470e-01 -4.569517768106e-01 -4.458965476933e-01
8.725000000000e-01 -7.181262977632e-01 -4.501606640614e-01 -4.618104078681e-01 -4.504317918212e-01 -4.535061318792e-01 -4.425420273073e-01
8.737500000000e-01 -7.126385189252e-01 -4.467169872595e-01 -4.582739181334e-01 -4.469860927092e-01 -4.500324342465e-01 -4.391602088446e-01
8.750000000000e-01 -7.071067811865e-01 -4.432456438524e-01 -4.547090828269e-01 -4.435127102732e-01 -4.465308979124e-01 -4.357513009115e-01
8.762500000000e-01 -7.015314257708e-01 -4.397468459948e-01 -4.511161214750e-01 -4.400118567814e-01 -4.430017385963e-01 -4.323155137856e-01
8.775000000000e-01 -6.959127965924e-01 -4.362208075337e-01 -4.474952553410e-01 -4.364837461951e-01 -4.394451737237e-01 -4.288530594024e-01
8.787500000000e-01 -6.902512402344e-01 -4.326677439955e-01 -4.438467074117e-01 -4.329285941558e-01 -4.358614224127e-01 -4.253641513425e-01
8.800000000000e-01 -6.845471059287e-01 -4.290878725731e-01 -4.401707023834e-01 -4.293466179728e-01 -4.322507054609e-01 -4.218490048180e-01
8.812500000000e-01 -6.788007455330e-01 -4.254814121131e-01 -4.364674666486e-01 -4.257380366101e-01 -4.286132453316e-01 -4.183078366599e-01
8.825000000000e-01 -6.730125135098e-01 -4.218485831027e-01 -4.327372282817e-01 -4.221030706732e-01 -4.249492661406e-01 -4.147408653039e-01
8.837500000000e-01 -6.671827669047e-01 -4.181896076566e-01 -4.289802170254e-01 -4.184419423961e-01 -4.212589936418e-01 -4.111483107778e-01
8.850000000000e-01 -6.613118653236e-01 -4.145047095036e-01 -4.251966642767e-01 -4.147548756280e-01 -4.175426552140e-01 -4.075303946872e-01
8.862500000000e-01 -6.554001709118e-01 -4.107941139737e-01 -4.213868030722e-01 -4.110420958200e-01 -4.138004798467e-01 -4.038873402023e-01
8.875000000000e-01 -6.494480483302e-01 -4.070580479840e-01 -4.175508680745e-01 -4.073038300117e-01 -4.100326981261e-01 -4.002193720437e-01
8.887500000000e-01 -6.434558647338e-01 -4.032967400258e-01 -4.136890955574e-01 -4.035403068176e-01 -4.062395422208e-01 -3.965267164690e-01
8.900000000000e-01 -6.374239897487e-01 -3.995104201506e-01 -4.098017233918e-01 -3.997517564134e-01 -4.024212458679e-01 -3.928096012587e-01
8.912500000000e-01 -6.313527954494e-01 -3.956993199565e-01 -4.058889910306e-01 -3.959384105225e-01 -3.985780443585e-01 -3.890682557018e-01
8.925000000000e-01 -6.252426563358e-01 -3.918636725743e-01 -4.019511394946e-01 -3.921005024018e-01 -3.947101745232e-01 -3.853029105823e-01
8.937500000000e-01 -6.190939493099e-01 -3.880037126537e-01 -3.979884113575e-01 -3.882382668282e-01 -3.908178747177e-01 -3.815137981643e-01
8.950000000000e-01 -6.129070536530e-01 -3.841196763492e-01 -3.940010507308e-01 -3.843519400844e-01 -3.869013848080e-01 -3.777011521781e-01
8.962500000000e-01 -6.066823510020e-01 -3.802118013059e-01 -3.899893032494e-01 -3.804417599444e-01 -3.829609461561e-01 -3.738652078057e-01
8.975000000000e-01 -6.004202253259e-01 -3.762803266456e-01 -3.859534160561e-01 -3.765079656601e-01 -3.789968016046e-01 -3.700062016663e-01
8.987500000000e-01 -5.941210629020e-01 -3.723254929522e-01 -3.818936377865e-01 -3.725507979462e-01 -3.750091954624e-01 -3.661243718015e-01
9.000000000000e-01 -5.877852522925e-01 -3.683475422575e-01 -3.778102185542e-01 -3.685704989666e-01 -3.709983734892e-01 -3.622199576608e-01
9.012500000000e-01 -5.814131843198e-01 -3.643467180265e-01 -3.737034099347e-01 -3.645673123190e-01 -3.669645828807e-01 -3.582932000869e-01
9.025000000000e-01 -5.750052520433e-01 -3.603232651432e-01 -3.695734649507e-01 -3.605414830212e-01 -3.629080722536e-01 -3.543443413007e-01
9.037500000000e-01 -5.685618507343e-01 -3.562774298956e-01 -3.654206380562e-01 -3.564932574957e-01 -3.588290916297e-01 -3.503736248864e-01
9.050000000000e-01 -5.620833778522e-01 -3.522094599612e-01 -3.612451851212e-01 -3.524228835557e-01 -3.547278924213e-01 -3.463812957766e-01
9.062500000000e-01 -5.555702330196e-01 -3.481196043918e-01 -3.570473634153e-01 -3.483306103895e-01 -3.506047274151e-01 -3.423676002368e-01
9.075000000000e-01 -5.490228179982e-01 -3.440081135993e-01 -3.528274315931e-01 -3.442166885463e-01 -3.464598507574e-01 -3.383327858507e-01
9.087500000000e-01 -5.424415366631e-01 -3.398752393398e-01 -3.485856496771e-01 -3.400813699206e-01 -3.422935179378e-01 -3.342771015047e-01
9.100000000000e-01 -5.358267949790e-01 -3.357212346992e-01 -3.443222790425e-01 -3.359249077375e-01 -3.381059857737e-01 -3.302007973725e-01
9.112500000000e-01 -5.291790009742e-01 -3.315463540777e-01 -3.400375824011e-01 -3.317475565371e-01 -3.338975123949e-01 -3.261041248998e-01
9.125000000000e-01 -5.224985647160e-01 -3.273508531747e-01 -3.357318237848e-01 -3.275495721599e-01 -3.296683572272e-01 -3.219873367885e-01
9.137500000000e-01 -5.157858982850e-01 -3.231349889733e-01 -3.314052685299e-01 -3.233312117307e-01 -3.254187809769e-01 -3.178506869816e-01
9.150000000000e-01 -5.090414157504e-01 -3.188990197250e-01 -3.270581832602e-01 -3.190927336438e-01 -3.211490456144e-01 -3.136944306471e-01
9.162500000000e-01 -5.022655331434e-01 -3.146432049341e-01 -3.226908358713e-01 -3.148343975471e-01 -3.168594143583e-01 -3.095188241625e-01
9.175000000000e-01 -4.954586684324e-01 -3.103678053423e-01 -3.183034955137e-01 -3.105564643267e-01 -3.125501516593e-01 -3.053241250989e-01
9.187500000000e-01 -4.886212414970e-01 -3.060730829129e-01 -3.138964325762e-01 -3.062591960910e-01 -3.082215231837e-01 -3.011105922050e-01
9.200000000000e-01 -4.817536741018e-01 -3.017593008150e-01 -3.094699186697e-01 -3.019428561554e-01 -3.038737957973e-01 -2.968784853915e-01
9.212500000000e-01 -4.748563898706e-01 -2.974267234078e-01 -3.050242266102e-01 -2.976077090261e-01 -2.995072375487e-01 -2.926280657145e-01
9.225000000000e-01 -4.679298142606e-01 -2.930756162248e-01 -3.005596304021e-01 -2.932540203841e-01 -2.951221176531e-01 -2.883595953601e-01
9.237500000000e-01 -4.609743745355e-01 -2.887062459574e-01 -2.960764052214e-01 -2.888820570697e-01 -2.907187064756e-01 -2.840733376275e-01
9.250000000000e-01 -4.539904997396e-01 -2.843188804395e-01 -2.915748273987e-01 -2.844920870660e-01 -2.862972755145e-01 -2.797695569133e-01
9.262500000000e-01 -4.469786206711e-01 -2.799137886307e-01 -2.870551744023e-01 -2.800843794832e-01 -2.818580973847e-01 -2.754485186951e-01
9.275000000000e-01 -4.399391698559e-01 -2.754912406009e-01 -2.825177248209e-01 -2.756592045418e-01 -2.774014458009e-01 -2.711104895147e-01
9.287500000000e-01 -4.328725815204e-01 -2.710515075131e-01 -2.779627583468e-01 -2.712168335569e-01 -2.729275955608e-01 -2.667557369623e-01
9.300000000000e-01 -4.257792915651e-01 -2.665948616078e-01 -2.733905557586e-01 -2.667575389217e-01 -2.684368225278e-01 -2.623845296595e-01
9.312500000000e-01 -4.186597375374e-01 -2.621215761863e-01 -2.688013989037e-01 -2.622815940907e-01 -2.639294036146e-01 -2.579971372429e-01
9.325000000000e-01 -4.115143586051e-01 -2.576319255944e-01 -2.641955706810e-01 -2.577892735640e-01 -2.594056167658e-01 -2.535938303477e-01
9.337500000000e-01 -4.043435955287e-01 -2.531261852055e-01 -2.595733550237e-01 -2.532808528700e-01 -2.548657409407e-01 -2.491748805905e-01
9.350000000000e-01 -3.971478906348e-01 -2.486046314043e-01 -2.549350368816e-01 -2.487566085491e-01 -2.503100560964e-01 -2.447405605529e-01
9.362500000000e-01 -3.899276877882e-01 -2.440675415701e-01 -2.502809022035e-01 -2.442168181370e-01 -2.457388431702e-01 -2.402911437647e-01
9.375000000000e-01 -3.826834323651e-01 -2.395151940600e-01 -2.456112379197e-01 -2.396617601481e-01 -2.411523840625e-01 -2.358269046869e-01
9.387500000000e-01 -3.754155712253e-01 -2.349478681919e-01 -2.409263319243e-01 -2.350917140583e-01 -2.365509616194e-01 -2.313481186948e-01
9.400000000000e-01 -3.681245526846e-01 -2.303658442281e-01 -2.362264730572e-01 -2.305069602884e-01 -2.319348596154e-01 -2.268550620610e-01
9.412500000000e-01 -3.608108264876e-01 -2.257694033578e-01 -2.315119510865e-01 -2.259077801872e-01 -2.273043627353e-01 -2.223480119383e-01
9.425000000000e-01 -3.534748437793e-01 -2.211588276807e-01 -2.267830566905e-01 -2.212944560142e-01 -2.226597565574e-01 -2.178272463430e-01
9.437500000000e-01 -3.461170570775e-01 -2.165344001892e-01 -2.220400814396e-01 -2.166672709231e-01 -2.180013275355e-01 -2.132930441370e-01
9.450000000000e-01 -3.387379202453e-01 -2.118964047521e-01 -2.172833177784e-01 -2.120265089438e-01 -2.133293629810e-01 -2.087456850113e-01
9.462500000000e-01 -3.313378884626e-01 -2.072451260969e-01 -2.125130590076e-01 -2.073724549661e-01 -2.086441510455e-01 -2.041854494685e-01
9.475000000000e-01 -3.239174181982e-01 -2.025808497926e-01 -2.077295992655e-01 -2.027053947219e-01 -2.039459807031e-01 -1.996126188054e-01
9.487500000000e-01 -3.164769671817e-01 -1.979038622327e-01 -2.029332335101e-01 -1.980256147680e-01 -1.992351417320e-01 -1.950274750958e-01
9.500000000000e-01 -3.090169943750e-01 -1.932144506174e-01 -1.981242575005e-01 -1.933334024690e-01 -1.945119246970e-01 -1.904303011727e-01
9.512500000000e-01 -3.015379599445e-01 -1.885129029368e-01 -1.933029677785e-01 -1.886290459794e-01 -1.897766209316e-01 -1.858213806117e-01
9.525000000000e-01 -2.940403252323e-01 -1.837995079528e-01 -1.884696616502e-01 -1.839128342269e-01 -1.850295225195e-01 -1.812009977127e-01
9.537500000000e-01 -2.865245527278e-01 -1.790745551820e-01 -1.836246371672e-01 -1.791850568938e-01 -1.802709222770e-01 -1.765694374826e-01
9.550000000000e-01 -2.789911060393e-01 -1.743383348782e-01 -1.787681931079e-01 -1.744460044004e-01 -1.755011137346e-01 -1.719269856178e-01
9.562500000000e-01 -2.714404498651e-01 -1.695911380143e-01 -1.739006289589e-01 -1.696959678869e-01 -1.707203911187e-01 -1.672739284868e-01
9.575000000000e-01 -2.638730499653e-01 -1.648332562654e-01 -1.690222448958e-01 -1.649352391959e-01 -1.659290493338e-01 -1.626105531119e-01
9.587500000000e-01 -2.562893731330e-01 -1.600649819902e-01 -1.641333417644e-01 -1.601641108543e-01 -1.611273839434e-01 -1.579371471521e-01
9.600000000000e-01 -2.486898871649e-01 -1.552866082140e-01 -1.592342210615e-01 -1.553828760560e-01 -1.563156911524e-01 -1.532539988851e-01
9.612500000000e-01 -2.410750608331e-01 -1.504984286107e-01 -1.543251849151e-01 -1.505918286439e-01 -1.514942677881e-01 -1.485613971896e-01
9.625000000000e-01 -2.334453638560e-01 -1.457007374845e-01 -1.494065360659e-01 -1.457912630919e-01 -1.466634112819e-01 -1.438596315273e-01
9.637500000000e-01 -2.258012668691e-01 -1.408938297528e-01 -1.444785778467e-01 -1.409814744869e-01 -1.418234196506e-01 -1.391489919253e-01
9.650000000000e-01 -2.181432413965e-01 -1.360780009276e-01 -1.395416141630e-01 -1.361627585112e-01 -1.369745914779e-01 -1.344297689581e-01
9.662500000000e-01 -2.104717598213e-01 -1.312535470978e-01 -1.345959494729e-01 -1.313354114242e-01 -1.321172258954e-01 -1.297022537294e-01
9.675000000000e-01 -2.027872953565e-01 -1.264207649114e-01 -1.296418887667e-01 -1.264997300441e-01 -1.272516225637e-01 -1.249667378548e-01
9.687500000000e-01 -1.950903220162e-01 -1.215799515569e-01 -1.246797375464e-01 -1.216560117303e-01 -1.223780816538e-01 -1.202235134432e-01
9.700000000000e-01 -1.873813145858e-01 -1.167314047459e-01 -1.197098018045e-01 -1.168045543648e-01 -1.174969038275e-01 -1.154728730790e-01
9.712500000000e-01 -1.796607485932e-01 -1.118754226945e-01 -1.147323880030e-01 -1.119456563338e-01 -1.126083902186e-01 -1.107151098040e-01
9.725000000000e-01 -1.719291002794e-01 -1.070123041053e-01 -1.097478030513e-01 -1.070796165100e-01 -1.077128424130e-01 -1.059505170995e-01
9.737500000000e-01 -1.641868465689e-01 -1.021423481494e-01 -1.047563542840e-01 -1.022067342335e-01 -1.028105624293e-01 -1.011793888681e-01
9.750000000000e-01 -1.564344650402e-01 -9.726585444782e-02 -9.975834943829e-02 -9.732730929354e-02 -9.790185269898e-02 -9.640201941535e-02
9.762500000000e-01 -1.486724338970e-01 -9.238312305372e-02 -9.475409662985e-02 -9.244164191012e-02 -9.298701604575e-02 -9.161870343196e-02
9.775000000000e-01 -1.409012319376e-01 -8.749445443389e-02 -8.974390432884e-02 -8.755003271497e-02 -8.806635566467e-02 -8.682973597538e-02
9.787500000000e-01 -1.331213385265e-01 -8.260014945050e-02 -8.472808133375e-02 -8.265278273232e-02 -8.314017510126e-02 -8.203541245169e-02
9.800000000000e-01 -1.253332335643e-01 -7.770050934289e-02 -7.970693674599e-02 -7.775019335988e-02 -7.820877822799e-02 -7.723602859733e-02
9.812500000000e-01 -1.175373974578e-01 -7.279583570919e-02 -7.468077993789e-02 -7.284256634885e-02 -7.327246922164e-02 -7.243188046091e-02
9.825000000000e-01 -1.097343110910e-01 -6.788643048797e-02 -6.964992053302e-02 -6.793020378343e-02 -6.833155253646e-02 -6.762326438492e-02
9.837500000000e-01 -1.019244557950e-01 -6.297259593992e-02 -6.461466834326e-02 -6.301340805933e-02 -6.338633287667e-02 -6.281047698745e-02
9.850000000000e-01 -9.410831331851e-02 -5.805463462945e-02 -5.957533340450e-02 -5.809248186120e-02 -5.843711516265e-02 -5.799381514390e-02
9.862500000000e-01 -8.628636579796e-02 -5.313284940415e-02 -5.453222578129e-02 -5.316772813708e-02 -5.348420449282e-02 -5.317357596865e-02
9.875000000000e-01 -7.845909572788e-02 -4.820754337527e-02 -4.948565577289e-02 -4.823945006966e-02 -4.852790608935e-02 -4.835005679676e-02
9.887500000000e-01 -7.062698593119e-02 -4.327901990790e-02 -4.443593350374e-02 -4.330795104389e-02 -4.356852523335e-02 -4.352355516563e-02
9.900000000000e-01 -6.279051952935e-02 -3.834758260935e-02 -3.938336914564e-02 -3.837353460326e-02 -3.860636718339e-02 -3.869436879660e-02
9.912500000000e-01 -5.495017991240e-02 -3.341353530374e-02 -3.432827268322e-02 -3.343650438512e-02 -3.364173691238e-02 -3.386279557663e-02
9.925000000000e-01 -4.710645070968e-02 -2.847718200719e-02 -2.927095393892e-02 -2.849716404237e-02 -2.867493896943e-02 -2.902913353992e-02
9.937500000000e-01 -3.925981575910e-02 -2.353882690738e-02 -2.421172244967e-02 -2.355581710132e-02 -2.370627788981e-02 -2.419368084952e-02
9.950000000000e-01 -3.141075907813e-02 -1.859877432337e-02 -1.915088673874e-02 -1.861276654972e-02 -1.873605184401e-02 -1.935673577892e-02
9.962500000000e-01 -2.355976483367e-02 -1.365732876281e-02 -1.408875400381e-02 -1.366831519036e-02 -1.376455937150e-02 -1.451859669368e-02
9.975000000000e-01 -1.570731731187e-02 -8.714794852949e-03 -9.025633738183e-03 -8.722764792268e-03 -8.792161233477e-03 -9.679562033007e-03
9.987500000000e-01 -7.853900888755e-03 -3.771476194897e-03 -3.961826109950e-03 -3.776404740929e-03 -3.818982993163e-03 -4.839930291353e-03


==> figures/amiri_plots/modified/interface_equilibrium_dump_20000_tikz_old.dat <==
# zH theta_all_dump00000 theta_all c_liquid_mean theta_interface c_interface theta_analytic_modo2
0.000000000000e+00 1.110223024625e-14 1.004024827416e-03 9.563455511281e-04 1.002791686266e-03 9.981702887418e-04 0.000000000000e+00
1.250000000000e-03 7.853900888743e-03 5.867381167838e-03 5.924412214859e-03 5.868797576958e-03 5.874065492316e-03 4.839930291353e-03
2.500000000000e-03 1.570731731177e-02 1.073057018469e-02 1.089223616107e-02 1.073461137437e-02 1.074940329614e-02 9.679562033007e-03
3.750000000000e-03 2.355976483358e-02 1.559329025001e-02 1.585953281415e-02 1.559992900393e-02 1.562393814056e-02 1.451859669368e-02
5.000000000000e-03 3.141075907815e-02 2.045524265543e-02 2.082603350370e-02 2.046446789197e-02 2.049766513045e-02 1.935673577892e-02
6.250000000000e-03 3.925981575910e-02 2.531612781443e-02 2.579143490259e-02 2.532793445744e-02 2.537033208011e-02 2.419368084952e-02
7.500000000000e-03 4.710645070967e-02 3.017564576685e-02 3.075543364176e-02 3.019003020026e-02 3.024162464902e-02 2.902913353992e-02
8.750000000000e-03 5.495017991238e-02 3.503349667051e-02 3.571772621535e-02 3.505045648469e-02 3.511124599061e-02 3.386279557663e-02
1.000000000000e-02 6.279051952934e-02 3.988938075092e-02 4.067800821976e-02 3.990891420000e-02 3.997889746903e-02 3.869436879660e-02
1.125000000000e-02 7.062698593120e-02 4.474299832375e-02 4.563597476675e-02 4.476510400426e-02 4.484427954366e-02 4.352355516563e-02
1.250000000000e-02 7.845909572786e-02 4.959404981684e-02 5.059132102860e-02 4.961872648832e-02 4.970709248375e-02 4.835005679676e-02
1.375000000000e-02 8.628636579795e-02 5.444223578887e-02 5.554374194895e-02 5.446948226551e-02 5.456703648569e-02 5.317357596865e-02
1.500000000000e-02 9.410831331853e-02 5.928725695628e-02 6.049293266859e-02 5.931707203282e-02 5.942381176796e-02 5.799381514390e-02
1.625000000000e-02 1.019244557950e-01 6.412881421552e-02 6.543858818080e-02 6.416119661623e-02 6.427711865103e-02 6.281047698745e-02
1.750000000000e-02 1.097343110911e-01 6.896660865294e-02 7.038040362391e-02 6.900155700271e-02 6.912665759579e-02 6.762326438492e-02
1.875000000000e-02 1.175373974578e-01 7.380034155944e-02 7.531807424614e-02 7.383785436781e-02 7.397212923923e-02 7.243188046091e-02
2.000000000000e-02 1.253332335643e-01 7.862971445108e-02 8.025129545313e-02 7.866979009987e-02 7.881323442145e-02 7.723602859733e-02
2.125000000000e-02 1.331213385265e-01 8.345442908835e-02 8.517976285273e-02 8.349706582291e-02 8.364967421191e-02 8.203541245169e-02
2.250000000000e-02 1.409012319376e-01 8.827418749454e-02 9.010317227280e-02 8.831938341731e-02 8.848114993080e-02 8.682973597539e-02
2.375000000000e-02 1.486724338969e-01 9.308869197417e-02 9.502121979307e-02 9.313644504030e-02 9.330736317163e-02 9.161870343196e-02
2.500000000000e-02 1.564344650402e-01 9.789764513146e-02 9.993360176790e-02 9.794795314546e-02 9.812801582073e-02 9.640201941535e-02
2.625000000000e-02 1.641868465689e-01 1.027007498888e-01 1.048400148501e-01 1.027536105021e-01 1.029428100778e-01 1.011793888681e-01
2.750000000000e-02 1.719291002794e-01 1.074977095049e-01 1.097401560140e-01 1.075531202140e-01 1.077514484753e-01 1.059505170995e-01
2.875000000000e-02 1.796607485932e-01 1.122882275935e-01 1.146337225769e-01 1.123461857389e-01 1.125536338972e-01 1.107151098040e-01
3.000000000000e-02 1.873813145857e-01 1.170720081416e-01 1.195204122212e-01 1.171325109064e-01 1.173490695987e-01 1.154728730790e-01
3.125000000000e-02 1.950903220161e-01 1.218487555278e-01 1.243999230148e-01 1.219117999371e-01 1.221374592245e-01 1.202235134432e-01
3.250000000000e-02 2.027872953565e-01 1.266181745405e-01 1.292719534324e-01 1.266837574609e-01 1.269185068278e-01 1.249667378548e-01
3.375000000000e-02 2.104717598213e-01 1.313799703966e-01 1.341362023751e-01 1.314480885355e-01 1.316919168888e-01 1.297022537294e-01
3.500000000000e-02 2.181432413966e-01 1.361338487593e-01 1.389923691913e-01 1.362044986646e-01 1.364573943333e-01 1.344297689581e-01
3.625000000000e-02 2.258012668691e-01 1.408795157570e-01 1.438401536959e-01 1.409526938171e-01 1.412146445512e-01 1.391489919253e-01
3.750000000000e-02 2.334453638559e-01 1.456166780011e-01 1.486792561904e-01 1.456923804443e-01 1.459633734150e-01 1.438596315273e-01
3.875000000000e-02 2.410750608331e-01 1.503450426043e-01 1.535093774819e-01 1.504232654989e-01 1.507032872984e-01 1.485613971896e-01
4.000000000000e-02 2.486898871649e-01 1.550643171991e-01 1.583302189031e-01 1.551450564532e-01 1.554340930941e-01 1.532539988851e-01
4.125000000000e-02 2.562893731330e-01 1.597742099557e-01 1.631414823310e-01 1.598574613174e-01 1.601554982329e-01 1.579371471521e-01
4.250000000000e-02 2.638730499653e-01 1.644744296003e-01 1.679428702059e-01 1.645601886576e-01 1.648672107013e-01 1.626105531119e-01
4.375000000000e-02 2.714404498651e-01 1.691646854335e-01 1.727340855509e-01 1.692529476139e-01 1.695689390603e-01 1.672739284868e-01
4.500000000000e-02 2.789911060392e-01 1.738446873478e-01 1.775148319905e-01 1.739354479191e-01 1.742603924630e-01 1.719269856178e-01
4.625000000000e-02 2.865245527278e-01 1.785141458463e-01 1.822848137691e-01 1.786073999162e-01 1.789412806736e-01 1.765694374826e-01
4.750000000000e-02 2.940403252323e-01 1.831727720606e-01 1.870437357705e-01 1.832685145766e-01 1.836113140847e-01 1.812009977127e-01
4.875000000000e-02 3.015379599445e-01 1.878202777685e-01 1.917913035356e-01 1.879185035188e-01 1.882702037360e-01 1.858213806117e-01
5.000000000000e-02 3.090169943750e-01 1.924563754124e-01 1.965272232818e-01 1.925570790253e-01 1.929176613322e-01 1.904303011727e-01
5.125000000000e-02 3.164769671815e-01 1.970807781172e-01 2.012512019212e-01 1.971839540614e-01 1.975533992609e-01 1.950274750958e-01
5.250000000000e-02 3.239174181981e-01 2.016931997080e-01 2.059629470788e-01 2.017988422931e-01 2.021771306107e-01 1.996126188054e-01
5.375000000000e-02 3.313378884626e-01 2.062933547281e-01 2.106621671114e-01 2.064014581046e-01 2.067885691892e-01 2.041854494685e-01
5.500000000000e-02 3.387379202453e-01 2.108809584570e-01 2.153485711256e-01 2.109915166162e-01 2.113874295408e-01 2.087456850113e-01
5.625000000000e-02 3.461170570775e-01 2.154557269281e-01 2.200218689963e-01 2.155687337028e-01 2.159734269647e-01 2.132930441370e-01
5.750000000000e-02 3.534748437793e-01 2.200173769462e-01 2.246817713846e-01 2.201328260107e-01 2.205462775326e-01 2.178272463430e-01
5.875000000000e-02 3.608108264876e-01 2.245656261058e-01 2.293279897565e-01 2.246835109760e-01 2.251056981067e-01 2.223480119383e-01
6.000000000000e-02 3.681245526846e-01 2.291001928081e-01 2.339602364005e-01 2.292205068422e-01 2.296514063570e-01 2.268550620610e-01
6.125000000000e-02 3.754155712252e-01 2.336207962793e-01 2.385782244462e-01 2.337435326775e-01 2.341831207797e-01 2.313481186948e-01
6.250000000000e-02 3.826834323651e-01 2.381271565878e-01 2.431816678817e-01 2.382523083931e-01 2.387005607141e-01 2.358269046869e-01
6.375000000000e-02 3.899276877882e-01 2.426189946618e-01 2.477702815722e-01 2.427465547600e-01 2.432034463607e-01 2.402911437647e-01
6.500000000000e-02 3.971478906348e-01 2.470960323068e-01 2.523437812776e-01 2.472259934268e-01 2.476914987987e-01 2.447405605529e-01
6.625000000000e-02 4.043435955287e-01 2.515579922231e-01 2.569018836702e-01 2.516903469374e-01 2.521644400032e-01 2.491748805905e-01
6.750000000000e-02 4.115143586051e-01 2.560045980233e-01 2.614443063530e-01 2.561393387481e-01 2.566219928632e-01 2.535938303477e-01
6.875000000000e-02 4.186597375374e-01 2.604355742493e-01 2.659707678770e-01 2.605726932452e-01 2.610638811985e-01 2.579971372429e-01
7.000000000000e-02 4.257792915650e-01 2.648506463900e-01 2.704809877591e-01 2.649901357620e-01 2.654898297771e-01 2.623845296595e-01
7.125000000000e-02 4.328725815203e-01 2.692495408984e-01 2.749746864997e-01 2.693913925963e-01 2.698995643329e-01 2.667557369623e-01
7.250000000000e-02 4.399391698560e-01 2.736319852086e-01 2.794515856004e-01 2.737761910277e-01 2.742928115826e-01 2.711104895147e-01
7.375000000000e-02 4.469786206711e-01 2.779977077531e-01 2.839114075814e-01 2.781442593343e-01 2.786692992431e-01 2.754485186951e-01
7.500000000000e-02 4.539904997396e-01 2.823464379800e-01 2.883538759989e-01 2.824953268103e-01 2.830287560483e-01 2.797695569133e-01
7.625000000000e-02 4.609743745354e-01 2.866779063697e-01 2.927787154626e-01 2.868291237827e-01 2.873709117664e-01 2.840733376275e-01
7.750000000000e-02 4.679298142606e-01 2.909918444522e-01 2.971856516534e-01 2.911453816283e-01 2.916954972172e-01 2.883595953601e-01
7.875000000000e-02 4.748563898706e-01 2.952879848237e-01 3.015744113398e-01 2.954438327908e-01 2.960022442885e-01 2.926280657145e-01
8.000000000000e-02 4.817536741017e-01 2.995660611636e-01 3.059447223961e-01 2.997242107975e-01 3.002908859534e-01 2.968784853915e-01
8.125000000000e-02 4.886212414970e-01 3.038258082513e-01 3.102963138189e-01 3.039862502759e-01 3.045611562868e-01 3.011105922050e-01
8.250000000000e-02 4.954586684324e-01 3.080669619827e-01 3.146289157446e-01 3.082296869710e-01 3.088127904826e-01 3.053241250989e-01
8.375000000000e-02 5.022655331433e-01 3.122892593871e-01 3.189422594661e-01 3.124542577612e-01 3.130455248699e-01 3.095188241625e-01
8.500000000000e-02 5.090414157503e-01 3.164924386435e-01 3.232360774500e-01 3.166597006756e-01 3.172590969303e-01 3.136944306471e-01
8.625000000000e-02 5.157858982850e-01 3.206762390976e-01 3.275101033533e-01 3.208457549098e-01 3.214532453136e-01 3.178506869816e-01
8.750000000000e-02 5.224985647159e-01 3.248404012776e-01 3.317640720404e-01 3.250121608431e-01 3.256277098551e-01 3.219873367885e-01
8.875000000000e-02 5.291790009742e-01 3.289846669109e-01 3.359977195998e-01 3.291586600545e-01 3.297822315916e-01 3.261041248998e-01
9.000000000000e-02 5.358267949789e-01 3.331087789406e-01 3.402107833606e-01 3.332849953387e-01 3.339165527778e-01 3.302007973725e-01
9.125000000000e-02 5.424415366632e-01 3.372124815413e-01 3.444030019094e-01 3.373909107231e-01 3.380304169027e-01 3.342771015047e-01
9.250000000000e-02 5.490228179982e-01 3.412955201357e-01 3.485741151068e-01 3.414761514834e-01 3.421235687059e-01 3.383327858507e-01
9.375000000000e-02 5.555702330196e-01 3.453576414101e-01 3.527238641034e-01 3.455404641596e-01 3.461957541933e-01 3.423676002368e-01
9.500000000000e-02 5.620833778521e-01 3.493985933311e-01 3.568519913568e-01 3.495835965727e-01 3.502467206539e-01 3.463812957766e-01
9.625000000000e-02 5.685618507342e-01 3.534181251610e-01 3.609582406476e-01 3.536052978400e-01 3.542762166751e-01 3.503736248864e-01
9.750000000000e-02 5.750052520433e-01 3.574159874740e-01 3.650423570956e-01 3.576053183910e-01 3.582839921588e-01 3.543443413007e-01
9.875000000000e-02 5.814131843198e-01 3.613919321716e-01 3.691040871759e-01 3.615834099838e-01 3.622697983377e-01 3.582932000869e-01
1.000000000000e-01 5.877852522925e-01 3.653457124988e-01 3.731431787354e-01 3.655393257200e-01 3.662333877904e-01 3.622199576608e-01
1.012500000000e-01 5.941210629020e-01 3.692770830592e-01 3.771593810080e-01 3.694728200608e-01 3.701745144573e-01 3.661243718015e-01
1.025000000000e-01 6.004202253259e-01 3.731857998310e-01 3.811524446313e-01 3.733836488427e-01 3.740929336566e-01 3.700062016663e-01
1.037500000000e-01 6.066823510020e-01 3.770716201819e-01 3.851221216619e-01 3.772715692923e-01 3.779884020991e-01 3.738652078057e-01
1.050000000000e-01 6.129070536530e-01 3.809343028851e-01 3.890681655914e-01 3.811363400423e-01 3.818606779043e-01 3.777011521781e-01
1.062500000000e-01 6.190939493099e-01 3.847736081342e-01 3.929903313617e-01 3.849777211468e-01 3.857095206153e-01 3.815137981643e-01
1.075000000000e-01 6.252426563357e-01 3.885892975584e-01 3.968883753811e-01 3.887954740960e-01 3.895346912142e-01 3.853029105823e-01
1.087500000000e-01 6.313527954494e-01 3.923811342377e-01 4.007620555393e-01 3.925893618318e-01 3.933359521372e-01 3.890682557018e-01
1.100000000000e-01 6.374239897487e-01 3.961488827179e-01 4.046111312229e-01 3.963591487625e-01 3.971130672901e-01 3.928096012587e-01
1.112500000000e-01 6.434558647338e-01 3.998923090257e-01 4.084353633308e-01 4.001046007782e-01 4.008658020625e-01 3.965267164690e-01
1.125000000000e-01 6.494480483302e-01 4.036111806832e-01 4.122345142893e-01 4.038254852651e-01 4.045939233435e-01 4.002193720437e-01
1.137500000000e-01 6.554001709118e-01 4.073052667229e-01 4.160083480673e-01 4.075215711206e-01 4.082971995361e-01 4.038873402023e-01
1.150000000000e-01 6.613118653236e-01 4.109743377023e-01 4.197566301911e-01 4.111926287681e-01 4.119754005718e-01 4.075303946872e-01
1.162500000000e-01 6.671827669046e-01 4.146181657186e-01 4.234791277596e-01 4.148384301710e-01 4.156282979258e-01 4.111483107778e-01
1.175000000000e-01 6.730125135098e-01 4.182365244228e-01 4.271756094588e-01 4.184587488480e-01 4.192556646308e-01 4.147408653039e-01
1.187500000000e-01 6.788007455330e-01 4.218291890345e-01 4.308458455768e-01 4.220533598867e-01 4.228572752920e-01 4.183078366599e-01
1.200000000000e-01 6.845471059287e-01 4.253959363559e-01 4.344896080184e-01 4.256220399586e-01 4.264329061012e-01 4.218490048180e-01
1.212500000000e-01 6.902512402344e-01 4.289365447862e-01 4.381066703193e-01 4.291645673327e-01 4.299823348510e-01 4.253641513425e-01
1.225000000000e-01 6.959127965924e-01 4.324507943355e-01 4.416968076610e-01 4.326807218899e-01 4.335053409491e-01 4.288530594024e-01
1.237500000000e-01 7.015314257708e-01 4.359384666389e-01 4.452597968848e-01 4.361702851371e-01 4.370017054323e-01 4.323155137856e-01
1.250000000000e-01 7.071067811866e-01 4.393993449703e-01 4.487954165060e-01 4.396330402207e-01 4.404712109805e-01 4.357513009115e-01
1.262500000000e-01 7.126385189252e-01 4.428332142563e-01 4.523034467283e-01 4.430687719409e-01 4.439136419303e-01 4.391602088446e-01
1.275000000000e-01 7.181262977632e-01 4.462398610898e-01 4.557836694575e-01 4.464772667651e-01 4.473287842889e-01 4.425420273073e-01
1.287500000000e-01 7.235697791885e-01 4.496190737436e-01 4.592358683156e-01 4.498583128413e-01 4.507164257478e-01 4.458965476933e-01
1.300000000000e-01 7.289686274214e-01 4.529706421838e-01 4.626598286545e-01 4.532117000121e-01 4.540763556965e-01 4.492235630798e-01
1.312500000000e-01 7.343225094356e-01 4.562943580834e-01 4.660553375699e-01 4.565372198278e-01 4.574083652354e-01 4.525228682410e-01
1.325000000000e-01 7.396310949786e-01 4.595900148352e-01 4.694221839144e-01 4.598346655595e-01 4.607122471895e-01 4.557942596600e-01
1.337500000000e-01 7.448940565916e-01 4.628574075655e-01 4.727601583117e-01 4.631038322126e-01 4.639877961217e-01 4.590375355422e-01
1.350000000000e-01 7.501110696305e-01 4.660963331466e-01 4.760690531693e-01 4.663445165397e-01 4.672348083456e-01 4.622524958269e-01
1.362500000000e-01 7.552818122852e-01 4.693065902098e-01 4.793486626920e-01 4.695565170536e-01 4.704530819388e-01 4.654389422002e-01
1.375000000000e-01 7.604059656001e-01 4.724879791589e-01 4.825987828951e-01 4.727396340400e-01 4.736424167555e-01 4.685966781072e-01
1.387500000000e-01 7.654832134931e-01 4.756403021818e-01 4.858192116175e-01 4.758936695704e-01 4.768026144395e-01 4.717255087637e-01
1.400000000000e-01 7.705132427758e-01 4.787633632643e-01 4.890097485345e-01 4.790184275148e-01 4.799334784367e-01 4.748252411689e-01
1.412500000000e-01 7.754957431723e-01 4.818569682017e-01 4.921701951703e-01 4.821137135539e-01 4.830348140078e-01 4.778956841166e-01
1.425000000000e-01 7.804304073384e-01 4.849209246115e-01 4.953003549114e-01 4.851793351918e-01 4.861064282406e-01 4.809366482074e-01
1.437500000000e-01 7.853169308807e-01 4.879550419459e-01 4.984000330183e-01 4.882151017680e-01 4.891481300625e-01 4.839479458603e-01
1.450000000000e-01 7.901550123757e-01 4.909591315035e-01 5.014690366389e-01 4.912208244699e-01 4.921597302526e-01 4.869293913243e-01
1.462500000000e-01 7.949443533875e-01 4.939330064416e-01 5.045071748199e-01 4.941963163444e-01 4.951410414536e-01 4.898808006898e-01
1.475000000000e-01 7.996846584871e-01 4.968764817883e-01 5.075142585196e-01 4.971413923105e-01 4.980918781842e-01 4.928019919000e-01
1.487500000000e-01 8.043756352701e-01 4.997893744540e-01 5.104901006198e-01 5.000558691704e-01 5.010120568504e-01 4.956927847620e-01
1.500000000000e-01 8.090169943749e-01 5.026715032430e-01 5.134345159378e-01 5.029395656215e-01 5.039013957579e-01 4.985530009581e-01
1.512500000000e-01 8.136084495008e-01 5.055226888655e-01 5.163473212382e-01 5.057923022681e-01 5.067597151232e-01 5.013824640567e-01
1.525000000000e-01 8.181497174250e-01 5.083427539486e-01 5.192283352447e-01 5.086139016328e-01 5.095868370851e-01 5.041809995233e-01
1.537500000000e-01 8.226405180209e-01 5.111315230481e-01 5.220773786514e-01 5.114041881677e-01 5.123825857165e-01 5.069484347308e-01
1.550000000000e-01 8.270805742746e-01 5.138888226591e-01 5.248942741350e-01 5.141629882656e-01 5.151467870352e-01 5.096845989710e-01
1.562500000000e-01 8.314696123025e-01 5.166144812276e-01 5.276788463651e-01 5.168901302712e-01 5.178792690153e-01 5.123893234643e-01
1.575000000000e-01 8.358073613683e-01 5.193083291614e-01 5.304309220164e-01 5.195854444923e-01 5.205798615981e-01 5.150624413706e-01
1.587500000000e-01 8.400935538989e-01 5.219701988404e-01 5.331503297791e-01 5.222487632101e-01 5.232483967027e-01 5.177037877993e-01
1.600000000000e-01 8.443279255020e-01 5.245999246283e-01 5.358369003703e-01 5.248799206903e-01 5.258847082376e-01 5.203131998197e-01
1.612500000000e-01 8.485102149815e-01 5.271973428820e-01 5.384904665445e-01 5.274787531937e-01 5.284886321102e-01 5.228905164711e-01
1.625000000000e-01 8.526401643541e-01 5.297622919631e-01 5.411108631046e-01 5.300450989865e-01 5.310600062383e-01 5.254355787724e-01
1.637500000000e-01 8.567175188651e-01 5.322946122476e-01 5.436979269121e-01 5.325787983507e-01 5.335986705597e-01 5.279482297322e-01
1.650000000000e-01 8.607420270039e-01 5.347941461366e-01 5.462514968982e-01 5.350796935944e-01 5.361044670430e-01 5.304283143584e-01
1.662500000000e-01 8.647134405201e-01 5.372607380656e-01 5.487714140732e-01 5.375476290619e-01 5.385772396973e-01 5.328756796675e-01
1.675000000000e-01 8.686315144381e-01 5.396942345154e-01 5.512575215375e-01 5.399824511434e-01 5.410168345827e-01 5.352901746947e-01
1.687500000000e-01 8.724960070728e-01 5.420944840214e-01 5.537096644911e-01 5.423840082851e-01 5.434230998196e-01 5.376716505025e-01
1.700000000000e-01 8.763066800439e-01 5.444613371832e-01 5.561276902439e-01 5.447521509990e-01 5.457958855986e-01 5.400199601901e-01
1.712500000000e-01 8.800632982912e-01 5.467946466745e-01 5.585114482249e-01 5.470867318720e-01 5.481350441904e-01 5.423349589030e-01
1.725000000000e-01 8.837656300887e-01 5.490942672524e-01 5.608607899927e-01 5.493876055761e-01 5.504404299550e-01 5.446165038409e-01
1.737500000000e-01 8.874134470593e-01 5.513600557665e-01 5.631755692441e-01 5.516546288766e-01 5.527118993510e-01 5.468644542675e-01
1.750000000000e-01 8.910065241883e-01 5.535918711687e-01 5.654556418242e-01 5.538876606426e-01 5.549493109448e-01 5.490786715186e-01
1.762500000000e-01 8.945446398380e-01 5.557895745214e-01 5.677008657352e-01 5.560865618552e-01 5.571525254199e-01 5.512590190108e-01
1.775000000000e-01 8.980275757607e-01 5.579530290072e-01 5.699111011454e-01 5.582511956165e-01 5.593214055857e-01 5.534053622501e-01
1.787500000000e-01 9.014551171123e-01 5.600820999370e-01 5.720862103986e-01 5.603814271585e-01 5.614558163861e-01 5.555175688399e-01
1.800000000000e-01 9.048270524660e-01 5.621766547594e-01 5.742260580227e-01 5.624771238520e-01 5.635556249087e-01 5.575955084893e-01
1.812500000000e-01 9.081431738251e-01 5.642365630685e-01 5.763305107380e-01 5.645381552150e-01 5.656207003928e-01 5.596390530213e-01
1.825000000000e-01 9.114032766354e-01 5.662616966128e-01 5.783994374665e-01 5.665643929207e-01 5.676509142380e-01 5.616480763803e-01
1.837500000000e-01 9.146071597986e-01 5.682519293034e-01 5.804327093396e-01 5.685557108063e-01 5.696461400127e-01 5.636224546404e-01
1.850000000000e-01 9.177546256840e-01 5.702071372219e-01 5.824301997066e-01 5.705119848811e-01 5.716062534620e-01 5.655620660125e-01
1.862500000000e-01 9.208454801410e-01 5.721271986287e-01 5.843917841431e-01 5.724330933340e-01 5.735311325158e-01 5.674667908524e-01
1.875000000000e-01 9.238795325113e-01 5.740119939705e-01 5.863173404585e-01 5.743189165422e-01 5.754206572965e-01 5.693365116676e-01
1.887500000000e-01 9.268565956401e-01 5.758614058887e-01 5.882067487041e-01 5.761693370781e-01 5.772747101272e-01 5.711711131250e-01
1.900000000000e-01 9.297764858882e-01 5.776753192262e-01 5.900598911807e-01 5.779842397176e-01 5.790931755388e-01 5.729704820577e-01
1.912500000000e-01 9.326390231431e-01 5.794536210356e-01 5.918766524463e-01 5.797635114473e-01 5.808759402781e-01 5.747345074721e-01
1.925000000000e-01 9.354440308299e-01 5.811962005862e-01 5.936569193233e-01 5.815070414718e-01 5.826228933144e-01 5.764630805548e-01
1.937500000000e-01 9.381913359225e-01 5.829029493714e-01 5.954005809059e-01 5.832147212213e-01 5.843339258474e-01 5.781560946794e-01
1.950000000000e-01 9.408807689542e-01 5.845737611156e-01 5.971075285672e-01 5.848864443584e-01 5.860089313141e-01 5.798134454126e-01
1.962500000000e-01 9.435121640282e-01 5.862085317815e-01 5.987776559659e-01 5.865221067851e-01 5.876478053956e-01 5.814350305214e-01
1.975000000000e-01 9.460853588275e-01 5.878071595768e-01 6.004108590534e-01 5.881216066500e-01 5.892504460240e-01 5.830207499787e-01
1.987500000000e-01 9.486001946255e-01 5.893695449608e-01 6.020070360787e-01 5.896848443547e-01 5.908167533896e-01 5.845705059699e-01
2.000000000000e-01 9.510565162951e-01 5.908955906513e-01 6.035660875987e-01 5.912117225609e-01 5.923466299468e-01 5.860842028987e-01
2.012500000000e-01 9.534541723190e-01 5.923852016310e-01 6.050879164724e-01 5.927021461965e-01 5.938399804207e-01 5.875617473931e-01
2.025000000000e-01 9.557930147984e-01 5.938382851537e-01 6.065724278911e-01 5.941560224623e-01 5.952967118138e-01 5.890030483113e-01
2.037500000000e-01 9.580728994623e-01 5.952547507514e-01 6.080195293413e-01 5.955732608383e-01 5.967167334108e-01 5.904080167471e-01
2.050000000000e-01 9.602936856769e-01 5.966345102400e-01 6.094291306787e-01 5.969537730901e-01 5.980999567875e-01 5.917765660352e-01
2.062500000000e-01 9.624552364537e-01 5.979774777250e-01 6.108011440782e-01 5.982974732742e-01 5.994462958080e-01 5.931086117573e-01
2.075000000000e-01 9.645574184578e-01 5.992835696073e-01 6.121354840890e-01 5.996042777444e-01 6.007556666449e-01 5.944040717464e-01
2.087500000000e-01 9.666001020169e-01 6.005527045889e-01 6.134320675922e-01 6.008741051557e-01 6.020279877554e-01 5.956628660925e-01
2.100000000000e-01 9.685831611286e-01 6.017848036785e-01 6.146908137962e-01 6.021068764675e-01 6.032631798812e-01 5.968849171472e-01
2.112500000000e-01 9.705064734685e-01 6.029797901963e-01 6.159116441953e-01 6.033025149386e-01 6.044611658477e-01 5.980701495286e-01
2.125000000000e-01 9.723699203976e-01 6.041375897801e-01 6.170944824234e-01 6.044609461380e-01 6.056218706841e-01 5.992184901260e-01
2.137500000000e-01 9.741733869699e-01 6.052581303519e-01 6.182392536420e-01 6.055820975377e-01 6.067452095497e-01 6.003298681044e-01
2.150000000000e-01 9.759167619388e-01 6.063413423013e-01 6.193458813280e-01 6.066659002974e-01 6.078311183552e-01 6.014042149087e-01
2.162500000000e-01 9.775999377648e-01 6.073871585665e-01 6.204143073498e-01 6.077122900332e-01 6.088795729228e-01 6.024414642682e-01
2.175000000000e-01 9.792228106217e-01 6.083955141211e-01 6.214444735332e-01 6.087212020361e-01 6.098905056609e-01 6.034415522004e-01
2.187500000000e-01 9.807852804032e-01 6.093663460302e-01 6.224363100190e-01 6.096925724663e-01 6.108638387949e-01 6.044044170152e-01
2.200000000000e-01 9.822872507287e-01 6.102995936078e-01 6.233897528803e-01 6.106263396274e-01 6.117995010207e-01 6.053299993185e-01
2.212500000000e-01 9.837286289496e-01 6.111951984890e-01 6.243047411355e-01 6.115224443269e-01 6.126974269960e-01 6.062182420162e-01
2.225000000000e-01 9.851093261547e-01 6.120531046736e-01 6.251812168166e-01 6.123808301006e-01 6.135575590629e-01 6.070690903171e-01
2.237500000000e-01 9.864292571765e-01 6.128732585190e-01 6.260191246061e-01 6.132014429884e-01 6.143798423888e-01 6.078824917370e-01
2.250000000000e-01 9.876883405951e-01 6.136556087413e-01 6.268184117322e-01 6.139842314921e-01 6.151642250787e-01 6.086583961014e-01
2.262500000000e-01 9.888864987445e-01 6.144001064185e-01 6.275790279454e-01 6.147291465351e-01 6.159106577328e-01 6.093967555489e-01
2.275000000000e-01 9.900236577166e-01 6.151067049939e-01 6.283009254526e-01 6.154361414454e-01 6.166190934420e-01 6.100975245340e-01
2.287500000000e-01 9.910997473660e-01 6.157753602788e-01 6.289840589409e-01 6.161051719452e-01 6.172894877262e-01 6.107606598300e-01
2.300000000000e-01 9.921147013145e-01 6.164060304553e-01 6.296283855118e-01 6.167361961462e-01 6.179217985267e-01 6.113861205315e-01
2.312500000000e-01 9.930684569549e-01 6.169986760795e-01 6.302338647294e-01 6.173291745470e-01 6.185159861930e-01 6.119738680573e-01
2.325000000000e-01 9.939609554552e-01 6.175532600845e-01 6.308004585976e-01 6.178840700330e-01 6.190720134786e-01 6.125238661522e-01
2.337500000000e-01 9.947921417617e-01 6.180697477833e-01 6.313281315672e-01 6.184008478762e-01 6.195898455373e-01 6.130360808898e-01
2.350000000000e-01 9.955619646031e-01 6.185481068709e-01 6.318168505364e-01 6.188794757365e-01 6.200694499227e-01 6.135104806743e-01
2.362500000000e-01 9.962703764929e-01 6.189883074265e-01 6.322665848505e-01 6.193199236625e-01 6.205107965876e-01 6.139470362424e-01
2.375000000000e-01 9.969173337331e-01 6.193903219155e-01 6.326773063032e-01 6.197221640929e-01 6.209138578844e-01 6.143457206654e-01
2.387500000000e-01 9.975027964163e-01 6.197541251917e-01 6.330489891371e-01 6.200861718579e-01 6.212786085657e-01 6.147065093505e-01
2.400000000000e-01 9.980267284283e-01 6.200796944984e-01 6.333816100444e-01 6.204119241804e-01 6.216050257848e-01 6.150293800426e-01
2.412500000000e-01 9.984890974505e-01 6.203670094703e-01 6.336751481684e-01 6.206994006772e-01 6.218930890975e-01 6.153143128254e-01
2.425000000000e-01 9.988898749619e-01 6.206160521350e-01 6.339295851035e-01 6.209485833603e-01 6.221427804617e-01 6.155612901231e-01
2.437500000000e-01 9.992290362407e-01 6.208268069136e-01 6.341449048968e-01 6.211594566379e-01 6.223540842395e-01 6.157702967009e-01
2.450000000000e-01 9.995065603658e-01 6.209992606225e-01 6.343210940483e-01 6.213320073152e-01 6.225269871971e-01 6.159413196662e-01
2.462500000000e-01 9.997224302180e-01 6.211334024738e-01 6.344581415114e-01 6.214662245955e-01 6.226614785061e-01 6.160743484695e-01
2.475000000000e-01 9.998766324816e-01 6.212292240761e-01 6.345560386942e-01 6.215621000806e-01 6.227575497434e-01 6.161693749051e-01
2.487500000000e-01 9.999691576448e-01 6.212867194353e-01 6.346147794590e-01 6.216196277714e-01 6.228151948926e-01 6.162263931112e-01
2.500000000000e-01 1.000000000000e+00 6.213058849547e-01 6.346343601231e-01 6.216388040683e-01 6.228344103435e-01 6.162453995707e-01
2.512500000000e-01 9.999691576448e-01 6.212867194353e-01 6.346147794590e-01 6.216196277714e-01 6.228151948926e-01 6.162263931112e-01
2.525000000000e-01 9.998766324816e-01 6.212292240761e-01 6.345560386942e-01 6.215621000806e-01 6.227575497434e-01 6.161693749051e-01
2.537500000000e-01 9.997224302180e-01 6.211334024738e-01 6.344581415114e-01 6.214662245955e-01 6.226614785061e-01 6.160743484695e-01
2.550000000000e-01 9.995065603658e-01 6.209992606225e-01 6.343210940483e-01 6.213320073152e-01 6.225269871971e-01 6.159413196662e-01
2.562500000000e-01 9.992290362407e-01 6.208268069136e-01 6.341449048968e-01 6.211594566379e-01 6.223540842395e-01 6.157702967009e-01
2.575000000000e-01 9.988898749619e-01 6.206160521350e-01 6.339295851035e-01 6.209485833603e-01 6.221427804617e-01 6.155612901231e-01
2.587500000000e-01 9.984890974505e-01 6.203670094703e-01 6.336751481684e-01 6.206994006772e-01 6.218930890975e-01 6.153143128254e-01
2.600000000000e-01 9.980267284283e-01 6.200796944984e-01 6.333816100444e-01 6.204119241805e-01 6.216050257848e-01 6.150293800426e-01
2.612500000000e-01 9.975027964163e-01 6.197541251917e-01 6.330489891371e-01 6.200861718579e-01 6.212786085657e-01 6.147065093505e-01
2.625000000000e-01 9.969173337331e-01 6.193903219155e-01 6.326773063032e-01 6.197221640929e-01 6.209138578844e-01 6.143457206654e-01
2.637500000000e-01 9.962703764929e-01 6.189883074265e-01 6.322665848505e-01 6.193199236625e-01 6.205107965876e-01 6.139470362424e-01
2.650000000000e-01 9.955619646031e-01 6.185481068709e-01 6.318168505364e-01 6.188794757365e-01 6.200694499227e-01 6.135104806743e-01
2.662500000000e-01 9.947921417617e-01 6.180697477833e-01 6.313281315672e-01 6.184008478762e-01 6.195898455373e-01 6.130360808898e-01
2.675000000000e-01 9.939609554552e-01 6.175532600845e-01 6.308004585976e-01 6.178840700330e-01 6.190720134786e-01 6.125238661522e-01
2.687500000000e-01 9.930684569549e-01 6.169986760795e-01 6.302338647294e-01 6.173291745470e-01 6.185159861931e-01 6.119738680573e-01
2.700000000000e-01 9.921147013145e-01 6.164060304553e-01 6.296283855118e-01 6.167361961462e-01 6.179217985267e-01 6.113861205315e-01
2.712500000000e-01 9.910997473660e-01 6.157753602787e-01 6.289840589409e-01 6.161051719452e-01 6.172894877262e-01 6.107606598300e-01
2.725000000000e-01 9.900236577166e-01 6.151067049939e-01 6.283009254526e-01 6.154361414454e-01 6.166190934420e-01 6.100975245340e-01
2.737500000000e-01 9.888864987445e-01 6.144001064185e-01 6.275790279454e-01 6.147291465351e-01 6.159106577328e-01 6.093967555489e-01
2.750000000000e-01 9.876883405951e-01 6.136556087413e-01 6.268184117322e-01 6.139842314921e-01 6.151642250787e-01 6.086583961014e-01
2.762500000000e-01 9.864292571765e-01 6.128732585190e-01 6.260191246061e-01 6.132014429884e-01 6.143798423888e-01 6.078824917370e-01
2.775000000000e-01 9.851093261547e-01 6.120531046736e-01 6.251812168166e-01 6.123808301006e-01 6.135575590629e-01 6.070690903171e-01
2.787500000000e-01 9.837286289496e-01 6.111951984890e-01 6.243047411355e-01 6.115224443269e-01 6.126974269960e-01 6.062182420162e-01
2.800000000000e-01 9.822872507287e-01 6.102995936079e-01 6.233897528803e-01 6.106263396274e-01 6.117995010207e-01 6.053299993185e-01
2.812500000000e-01 9.807852804032e-01 6.093663460302e-01 6.224363100190e-01 6.096925724663e-01 6.108638387949e-01 6.044044170152e-01
2.825000000000e-01 9.792228106217e-01 6.083955141211e-01 6.214444735332e-01 6.087212020361e-01 6.098905056609e-01 6.034415522004e-01
2.837500000000e-01 9.775999377648e-01 6.073871585665e-01 6.204143073498e-01 6.077122900332e-01 6.088795729228e-01 6.024414642682e-01
2.850000000000e-01 9.759167619388e-01 6.063413423013e-01 6.193458813279e-01 6.066659002974e-01 6.078311183552e-01 6.014042149087e-01
2.862500000000e-01 9.741733869699e-01 6.052581303519e-01 6.182392536420e-01 6.055820975377e-01 6.067452095497e-01 6.003298681044e-01
2.875000000000e-01 9.723699203976e-01 6.041375897801e-01 6.170944824234e-01 6.044609461380e-01 6.056218706841e-01 5.992184901260e-01
2.887500000000e-01 9.705064734685e-01 6.029797901963e-01 6.159116441953e-01 6.033025149386e-01 6.044611658477e-01 5.980701495286e-01
2.900000000000e-01 9.685831611286e-01 6.017848036785e-01 6.146908137962e-01 6.021068764675e-01 6.032631798813e-01 5.968849171472e-01
2.912500000000e-01 9.666001020169e-01 6.005527045889e-01 6.134320675922e-01 6.008741051557e-01 6.020279877554e-01 5.956628660925e-01
2.925000000000e-01 9.645574184578e-01 5.992835696073e-01 6.121354840890e-01 5.996042777444e-01 6.007556666449e-01 5.944040717464e-01
2.937500000000e-01 9.624552364537e-01 5.979774777250e-01 6.108011440782e-01 5.982974732742e-01 5.994462958080e-01 5.931086117573e-01
2.950000000000e-01 9.602936856769e-01 5.966345102400e-01 6.094291306787e-01 5.969537730901e-01 5.980999567875e-01 5.917765660352e-01
2.962500000000e-01 9.580728994623e-01 5.952547507514e-01 6.080195293413e-01 5.955732608383e-01 5.967167334108e-01 5.904080167471e-01
2.975000000000e-01 9.557930147984e-01 5.938382851537e-01 6.065724278911e-01 5.941560224623e-01 5.952967118138e-01 5.890030483113e-01
2.987500000000e-01 9.534541723190e-01 5.923852016310e-01 6.050879164724e-01 5.927021461965e-01 5.938399804207e-01 5.875617473931e-01
3.000000000000e-01 9.510565162951e-01 5.908955906513e-01 6.035660875987e-01 5.912117225609e-01 5.923466299468e-01 5.860842028987e-01
3.012500000000e-01 9.486001946255e-01 5.893695449608e-01 6.020070360787e-01 5.896848443547e-01 5.908167533896e-01 5.845705059699e-01
3.025000000000e-01 9.460853588275e-01 5.878071595768e-01 6.004108590534e-01 5.881216066500e-01 5.892504460240e-01 5.830207499787e-01
3.037500000000e-01 9.435121640282e-01 5.862085317815e-01 5.987776559659e-01 5.865221067851e-01 5.876478053956e-01 5.814350305214e-01
3.050000000000e-01 9.408807689542e-01 5.845737611156e-01 5.971075285672e-01 5.848864443584e-01 5.860089313141e-01 5.798134454126e-01
3.062500000000e-01 9.381913359225e-01 5.829029493714e-01 5.954005809059e-01 5.832147212214e-01 5.843339258475e-01 5.781560946794e-01
3.075000000000e-01 9.354440308299e-01 5.811962005862e-01 5.936569193233e-01 5.815070414718e-01 5.826228933144e-01 5.764630805548e-01
3.087500000000e-01 9.326390231431e-01 5.794536210356e-01 5.918766524463e-01 5.797635114473e-01 5.808759402781e-01 5.747345074721e-01
3.100000000000e-01 9.297764858882e-01 5.776753192262e-01 5.900598911807e-01 5.779842397176e-01 5.790931755388e-01 5.729704820577e-01
3.112500000000e-01 9.268565956401e-01 5.758614058887e-01 5.882067487041e-01 5.761693370781e-01 5.772747101272e-01 5.711711131250e-01
3.125000000000e-01 9.238795325113e-01 5.740119939705e-01 5.863173404585e-01 5.743189165422e-01 5.754206572965e-01 5.693365116676e-01
3.137500000000e-01 9.208454801410e-01 5.721271986287e-01 5.843917841431e-01 5.724330933340e-01 5.735311325158e-01 5.674667908524e-01
3.150000000000e-01 9.177546256840e-01 5.702071372219e-01 5.824301997066e-01 5.705119848811e-01 5.716062534620e-01 5.655620660125e-01
3.162500000000e-01 9.146071597986e-01 5.682519293034e-01 5.804327093396e-01 5.685557108063e-01 5.696461400127e-01 5.636224546404e-01
3.175000000000e-01 9.114032766354e-01 5.662616966128e-01 5.783994374665e-01 5.665643929207e-01 5.676509142380e-01 5.616480763803e-01
3.187500000000e-01 9.081431738251e-01 5.642365630685e-01 5.763305107380e-01 5.645381552150e-01 5.656207003928e-01 5.596390530213e-01
3.200000000000e-01 9.048270524660e-01 5.621766547594e-01 5.742260580227e-01 5.624771238520e-01 5.635556249087e-01 5.575955084893e-01
3.212500000000e-01 9.014551171123e-01 5.600820999370e-01 5.720862103986e-01 5.603814271585e-01 5.614558163861e-01 5.555175688399e-01
3.225000000000e-01 8.980275757607e-01 5.579530290072e-01 5.699111011454e-01 5.582511956165e-01 5.593214055857e-01 5.534053622501e-01
3.237500000000e-01 8.945446398380e-01 5.557895745214e-01 5.677008657352e-01 5.560865618552e-01 5.571525254199e-01 5.512590190108e-01
3.250000000000e-01 8.910065241883e-01 5.535918711687e-01 5.654556418242e-01 5.538876606427e-01 5.549493109448e-01 5.490786715186e-01
3.262500000000e-01 8.874134470593e-01 5.513600557665e-01 5.631755692441e-01 5.516546288766e-01 5.527118993510e-01 5.468644542675e-01
3.275000000000e-01 8.837656300887e-01 5.490942672524e-01 5.608607899927e-01 5.493876055761e-01 5.504404299550e-01 5.446165038409e-01
3.287500000000e-01 8.800632982912e-01 5.467946466745e-01 5.585114482249e-01 5.470867318720e-01 5.481350441904e-01 5.423349589030e-01
3.300000000000e-01 8.763066800439e-01 5.444613371832e-01 5.561276902439e-01 5.447521509990e-01 5.457958855986e-01 5.400199601901e-01
3.312500000000e-01 8.724960070728e-01 5.420944840214e-01 5.537096644912e-01 5.423840082851e-01 5.434230998196e-01 5.376716505025e-01
3.325000000000e-01 8.686315144381e-01 5.396942345154e-01 5.512575215375e-01 5.399824511434e-01 5.410168345827e-01 5.352901746947e-01
3.337500000000e-01 8.647134405201e-01 5.372607380656e-01 5.487714140732e-01 5.375476290619e-01 5.385772396973e-01 5.328756796675e-01
3.350000000000e-01 8.607420270039e-01 5.347941461366e-01 5.462514968982e-01 5.350796935944e-01 5.361044670429e-01 5.304283143584e-01
3.362500000000e-01 8.567175188651e-01 5.322946122476e-01 5.436979269122e-01 5.325787983507e-01 5.335986705597e-01 5.279482297322e-01
3.375000000000e-01 8.526401643541e-01 5.297622919631e-01 5.411108631046e-01 5.300450989865e-01 5.310600062383e-01 5.254355787724e-01
3.387500000000e-01 8.485102149815e-01 5.271973428820e-01 5.384904665445e-01 5.274787531937e-01 5.284886321102e-01 5.228905164711e-01
3.400000000000e-01 8.443279255020e-01 5.245999246283e-01 5.358369003703e-01 5.248799206903e-01 5.258847082376e-01 5.203131998197e-01
3.412500000000e-01 8.400935538989e-01 5.219701988405e-01 5.331503297792e-01 5.222487632101e-01 5.232483967028e-01 5.177037877993e-01
3.425000000000e-01 8.358073613683e-01 5.193083291614e-01 5.304309220164e-01 5.195854444923e-01 5.205798615981e-01 5.150624413706e-01
3.437500000000e-01 8.314696123025e-01 5.166144812276e-01 5.276788463651e-01 5.168901302712e-01 5.178792690153e-01 5.123893234643e-01
3.450000000000e-01 8.270805742746e-01 5.138888226591e-01 5.248942741350e-01 5.141629882656e-01 5.151467870352e-01 5.096845989710e-01
3.462500000000e-01 8.226405180209e-01 5.111315230481e-01 5.220773786515e-01 5.114041881677e-01 5.123825857165e-01 5.069484347308e-01
3.475000000000e-01 8.181497174250e-01 5.083427539486e-01 5.192283352447e-01 5.086139016328e-01 5.095868370851e-01 5.041809995233e-01
3.487500000000e-01 8.136084495008e-01 5.055226888655e-01 5.163473212382e-01 5.057923022681e-01 5.067597151232e-01 5.013824640567e-01
3.500000000000e-01 8.090169943749e-01 5.026715032430e-01 5.134345159378e-01 5.029395656215e-01 5.039013957579e-01 4.985530009581e-01
3.512500000000e-01 8.043756352701e-01 4.997893744540e-01 5.104901006198e-01 5.000558691704e-01 5.010120568504e-01 4.956927847620e-01
3.525000000000e-01 7.996846584871e-01 4.968764817883e-01 5.075142585196e-01 4.971413923105e-01 4.980918781842e-01 4.928019919000e-01
3.537500000000e-01 7.949443533875e-01 4.939330064416e-01 5.045071748199e-01 4.941963163444e-01 4.951410414536e-01 4.898808006898e-01
3.550000000000e-01 7.901550123757e-01 4.909591315035e-01 5.014690366389e-01 4.912208244699e-01 4.921597302526e-01 4.869293913243e-01
3.562500000000e-01 7.853169308807e-01 4.879550419459e-01 4.984000330183e-01 4.882151017680e-01 4.891481300625e-01 4.839479458603e-01
3.575000000000e-01 7.804304073384e-01 4.849209246115e-01 4.953003549114e-01 4.851793351918e-01 4.861064282406e-01 4.809366482074e-01
3.587500000000e-01 7.754957431723e-01 4.818569682017e-01 4.921701951703e-01 4.821137135539e-01 4.830348140078e-01 4.778956841166e-01
3.600000000000e-01 7.705132427758e-01 4.787633632644e-01 4.890097485345e-01 4.790184275148e-01 4.799334784367e-01 4.748252411689e-01
3.612500000000e-01 7.654832134931e-01 4.756403021819e-01 4.858192116176e-01 4.758936695704e-01 4.768026144395e-01 4.717255087637e-01
3.625000000000e-01 7.604059656001e-01 4.724879791589e-01 4.825987828951e-01 4.727396340400e-01 4.736424167555e-01 4.685966781072e-01
3.637500000000e-01 7.552818122852e-01 4.693065902099e-01 4.793486626920e-01 4.695565170536e-01 4.704530819388e-01 4.654389422002e-01
3.650000000000e-01 7.501110696305e-01 4.660963331466e-01 4.760690531693e-01 4.663445165397e-01 4.672348083457e-01 4.622524958269e-01
3.662500000000e-01 7.448940565916e-01 4.628574075655e-01 4.727601583117e-01 4.631038322126e-01 4.639877961217e-01 4.590375355422e-01
3.675000000000e-01 7.396310949786e-01 4.595900148353e-01 4.694221839144e-01 4.598346655595e-01 4.607122471895e-01 4.557942596600e-01
3.687500000000e-01 7.343225094356e-01 4.562943580834e-01 4.660553375699e-01 4.565372198278e-01 4.574083652354e-01 4.525228682410e-01
3.700000000000e-01 7.289686274214e-01 4.529706421838e-01 4.626598286545e-01 4.532117000121e-01 4.540763556965e-01 4.492235630798e-01
3.712500000000e-01 7.235697791885e-01 4.496190737436e-01 4.592358683156e-01 4.498583128413e-01 4.507164257478e-01 4.458965476933e-01
3.725000000000e-01 7.181262977632e-01 4.462398610898e-01 4.557836694575e-01 4.464772667651e-01 4.473287842889e-01 4.425420273073e-01
3.737500000000e-01 7.126385189252e-01 4.428332142564e-01 4.523034467283e-01 4.430687719409e-01 4.439136419303e-01 4.391602088446e-01
3.750000000000e-01 7.071067811866e-01 4.393993449703e-01 4.487954165060e-01 4.396330402207e-01 4.404712109805e-01 4.357513009115e-01
3.762500000000e-01 7.015314257708e-01 4.359384666389e-01 4.452597968848e-01 4.361702851371e-01 4.370017054324e-01 4.323155137856e-01
3.775000000000e-01 6.959127965924e-01 4.324507943355e-01 4.416968076610e-01 4.326807218899e-01 4.335053409491e-01 4.288530594024e-01
3.787500000000e-01 6.902512402344e-01 4.289365447862e-01 4.381066703193e-01 4.291645673327e-01 4.299823348510e-01 4.253641513425e-01
3.800000000000e-01 6.845471059287e-01 4.253959363559e-01 4.344896080184e-01 4.256220399586e-01 4.264329061012e-01 4.218490048180e-01
3.812500000000e-01 6.788007455330e-01 4.218291890345e-01 4.308458455768e-01 4.220533598867e-01 4.228572752920e-01 4.183078366599e-01
3.825000000000e-01 6.730125135098e-01 4.182365244228e-01 4.271756094588e-01 4.184587488480e-01 4.192556646308e-01 4.147408653039e-01
3.837500000000e-01 6.671827669046e-01 4.146181657186e-01 4.234791277596e-01 4.148384301710e-01 4.156282979258e-01 4.111483107778e-01
3.850000000000e-01 6.613118653236e-01 4.109743377023e-01 4.197566301911e-01 4.111926287681e-01 4.119754005718e-01 4.075303946872e-01
3.862500000000e-01 6.554001709118e-01 4.073052667229e-01 4.160083480673e-01 4.075215711206e-01 4.082971995361e-01 4.038873402023e-01
3.875000000000e-01 6.494480483302e-01 4.036111806832e-01 4.122345142893e-01 4.038254852651e-01 4.045939233435e-01 4.002193720437e-01
3.887500000000e-01 6.434558647338e-01 3.998923090257e-01 4.084353633308e-01 4.001046007782e-01 4.008658020625e-01 3.965267164690e-01
3.900000000000e-01 6.374239897487e-01 3.961488827179e-01 4.046111312229e-01 3.963591487625e-01 3.971130672901e-01 3.928096012587e-01
3.912500000000e-01 6.313527954494e-01 3.923811342377e-01 4.007620555393e-01 3.925893618318e-01 3.933359521372e-01 3.890682557018e-01
3.925000000000e-01 6.252426563357e-01 3.885892975584e-01 3.968883753811e-01 3.887954740959e-01 3.895346912142e-01 3.853029105823e-01
3.937500000000e-01 6.190939493099e-01 3.847736081342e-01 3.929903313617e-01 3.849777211468e-01 3.857095206153e-01 3.815137981643e-01
3.950000000000e-01 6.129070536530e-01 3.809343028851e-01 3.890681655914e-01 3.811363400423e-01 3.818606779043e-01 3.777011521781e-01
3.962500000000e-01 6.066823510020e-01 3.770716201819e-01 3.851221216619e-01 3.772715692922e-01 3.779884020991e-01 3.738652078057e-01
3.975000000000e-01 6.004202253259e-01 3.731857998310e-01 3.811524446313e-01 3.733836488427e-01 3.740929336566e-01 3.700062016663e-01
3.987500000000e-01 5.941210629020e-01 3.692770830592e-01 3.771593810080e-01 3.694728200608e-01 3.701745144573e-01 3.661243718015e-01
4.000000000000e-01 5.877852522925e-01 3.653457124988e-01 3.731431787354e-01 3.655393257200e-01 3.662333877904e-01 3.622199576608e-01
4.012500000000e-01 5.814131843198e-01 3.613919321716e-01 3.691040871759e-01 3.615834099838e-01 3.622697983377e-01 3.582932000869e-01
4.025000000000e-01 5.750052520433e-01 3.574159874739e-01 3.650423570956e-01 3.576053183910e-01 3.582839921588e-01 3.543443413007e-01
4.037500000000e-01 5.685618507342e-01 3.534181251610e-01 3.609582406476e-01 3.536052978399e-01 3.542762166750e-01 3.503736248864e-01
4.050000000000e-01 5.620833778521e-01 3.493985933311e-01 3.568519913568e-01 3.495835965727e-01 3.502467206539e-01 3.463812957766e-01
4.062500000000e-01 5.555702330196e-01 3.453576414101e-01 3.527238641034e-01 3.455404641596e-01 3.461957541933e-01 3.423676002368e-01
4.075000000000e-01 5.490228179982e-01 3.412955201357e-01 3.485741151068e-01 3.414761514833e-01 3.421235687058e-01 3.383327858507e-01
4.087500000000e-01 5.424415366632e-01 3.372124815413e-01 3.444030019094e-01 3.373909107231e-01 3.380304169027e-01 3.342771015047e-01
4.100000000000e-01 5.358267949789e-01 3.331087789406e-01 3.402107833606e-01 3.332849953387e-01 3.339165527778e-01 3.302007973725e-01
4.112500000000e-01 5.291790009742e-01 3.289846669109e-01 3.359977195997e-01 3.291586600545e-01 3.297822315916e-01 3.261041248998e-01
4.125000000000e-01 5.224985647159e-01 3.248404012776e-01 3.317640720404e-01 3.250121608432e-01 3.256277098551e-01 3.219873367885e-01
4.137500000000e-01 5.157858982850e-01 3.206762390976e-01 3.275101033533e-01 3.208457549098e-01 3.214532453136e-01 3.178506869816e-01
4.150000000000e-01 5.090414157503e-01 3.164924386435e-01 3.232360774500e-01 3.166597006756e-01 3.172590969303e-01 3.136944306471e-01
4.162500000000e-01 5.022655331433e-01 3.122892593871e-01 3.189422594661e-01 3.124542577612e-01 3.130455248699e-01 3.095188241625e-01
4.175000000000e-01 4.954586684324e-01 3.080669619827e-01 3.146289157446e-01 3.082296869710e-01 3.088127904825e-01 3.053241250989e-01
4.187500000000e-01 4.886212414970e-01 3.038258082513e-01 3.102963138189e-01 3.039862502759e-01 3.045611562868e-01 3.011105922050e-01
4.200000000000e-01 4.817536741017e-01 2.995660611636e-01 3.059447223961e-01 2.997242107974e-01 3.002908859534e-01 2.968784853915e-01
4.212500000000e-01 4.748563898706e-01 2.952879848237e-01 3.015744113398e-01 2.954438327908e-01 2.960022442885e-01 2.926280657145e-01
4.225000000000e-01 4.679298142606e-01 2.909918444522e-01 2.971856516533e-01 2.911453816283e-01 2.916954972172e-01 2.883595953601e-01
4.237500000000e-01 4.609743745354e-01 2.866779063697e-01 2.927787154626e-01 2.868291237826e-01 2.873709117664e-01 2.840733376275e-01
4.250000000000e-01 4.539904997396e-01 2.823464379800e-01 2.883538759989e-01 2.824953268103e-01 2.830287560483e-01 2.797695569133e-01
4.262500000000e-01 4.469786206711e-01 2.779977077531e-01 2.839114075814e-01 2.781442593343e-01 2.786692992431e-01 2.754485186951e-01
4.275000000000e-01 4.399391698560e-01 2.736319852085e-01 2.794515856004e-01 2.737761910276e-01 2.742928115826e-01 2.711104895147e-01
4.287500000000e-01 4.328725815203e-01 2.692495408984e-01 2.749746864997e-01 2.693913925963e-01 2.698995643329e-01 2.667557369623e-01
4.300000000000e-01 4.257792915650e-01 2.648506463900e-01 2.704809877591e-01 2.649901357619e-01 2.654898297771e-01 2.623845296595e-01
4.312500000000e-01 4.186597375374e-01 2.604355742493e-01 2.659707678770e-01 2.605726932452e-01 2.610638811984e-01 2.579971372429e-01
4.325000000000e-01 4.115143586051e-01 2.560045980233e-01 2.614443063530e-01 2.561393387481e-01 2.566219928632e-01 2.535938303477e-01
4.337500000000e-01 4.043435955287e-01 2.515579922231e-01 2.569018836702e-01 2.516903469374e-01 2.521644400032e-01 2.491748805905e-01
4.350000000000e-01 3.971478906348e-01 2.470960323068e-01 2.523437812775e-01 2.472259934267e-01 2.476914987987e-01 2.447405605529e-01
4.362500000000e-01 3.899276877882e-01 2.426189946618e-01 2.477702815722e-01 2.427465547599e-01 2.432034463607e-01 2.402911437647e-01
4.375000000000e-01 3.826834323651e-01 2.381271565878e-01 2.431816678817e-01 2.382523083931e-01 2.387005607140e-01 2.358269046869e-01
4.387500000000e-01 3.754155712252e-01 2.336207962793e-01 2.385782244462e-01 2.337435326775e-01 2.341831207796e-01 2.313481186948e-01
4.400000000000e-01 3.681245526846e-01 2.291001928081e-01 2.339602364005e-01 2.292205068421e-01 2.296514063570e-01 2.268550620610e-01
4.412500000000e-01 3.608108264876e-01 2.245656261057e-01 2.293279897565e-01 2.246835109760e-01 2.251056981066e-01 2.223480119383e-01
4.425000000000e-01 3.534748437793e-01 2.200173769462e-01 2.246817713846e-01 2.201328260106e-01 2.205462775326e-01 2.178272463430e-01
4.437500000000e-01 3.461170570775e-01 2.154557269281e-01 2.200218689963e-01 2.155687337027e-01 2.159734269647e-01 2.132930441370e-01
4.450000000000e-01 3.387379202453e-01 2.108809584570e-01 2.153485711256e-01 2.109915166162e-01 2.113874295408e-01 2.087456850113e-01
4.462500000000e-01 3.313378884626e-01 2.062933547281e-01 2.106621671114e-01 2.064014581045e-01 2.067885691892e-01 2.041854494685e-01
4.475000000000e-01 3.239174181981e-01 2.016931997079e-01 2.059629470788e-01 2.017988422931e-01 2.021771306107e-01 1.996126188054e-01
4.487500000000e-01 3.164769671815e-01 1.970807781172e-01 2.012512019212e-01 1.971839540614e-01 1.975533992609e-01 1.950274750958e-01
4.500000000000e-01 3.090169943750e-01 1.924563754124e-01 1.965272232818e-01 1.925570790252e-01 1.929176613322e-01 1.904303011727e-01
4.512500000000e-01 3.015379599445e-01 1.878202777684e-01 1.917913035356e-01 1.879185035187e-01 1.882702037360e-01 1.858213806117e-01
4.525000000000e-01 2.940403252323e-01 1.831727720605e-01 1.870437357705e-01 1.832685145766e-01 1.836113140846e-01 1.812009977127e-01
4.537500000000e-01 2.865245527278e-01 1.785141458463e-01 1.822848137691e-01 1.786073999161e-01 1.789412806735e-01 1.765694374826e-01
4.550000000000e-01 2.789911060392e-01 1.738446873478e-01 1.775148319905e-01 1.739354479191e-01 1.742603924630e-01 1.719269856178e-01
4.562500000000e-01 2.714404498651e-01 1.691646854335e-01 1.727340855509e-01 1.692529476139e-01 1.695689390602e-01 1.672739284868e-01
4.575000000000e-01 2.638730499653e-01 1.644744296003e-01 1.679428702059e-01 1.645601886576e-01 1.648672107013e-01 1.626105531119e-01
4.587500000000e-01 2.562893731330e-01 1.597742099557e-01 1.631414823310e-01 1.598574613174e-01 1.601554982329e-01 1.579371471521e-01
4.600000000000e-01 2.486898871649e-01 1.550643171991e-01 1.583302189031e-01 1.551450564532e-01 1.554340930941e-01 1.532539988851e-01
4.612500000000e-01 2.410750608331e-01 1.503450426043e-01 1.535093774819e-01 1.504232654988e-01 1.507032872984e-01 1.485613971896e-01
4.625000000000e-01 2.334453638559e-01 1.456166780011e-01 1.486792561904e-01 1.456923804443e-01 1.459633734150e-01 1.438596315273e-01
4.637500000000e-01 2.258012668691e-01 1.408795157570e-01 1.438401536959e-01 1.409526938171e-01 1.412146445512e-01 1.391489919253e-01
4.650000000000e-01 2.181432413966e-01 1.361338487593e-01 1.389923691913e-01 1.362044986646e-01 1.364573943333e-01 1.344297689581e-01
4.662500000000e-01 2.104717598213e-01 1.313799703966e-01 1.341362023751e-01 1.314480885354e-01 1.316919168888e-01 1.297022537294e-01
4.675000000000e-01 2.027872953565e-01 1.266181745405e-01 1.292719534324e-01 1.266837574609e-01 1.269185068278e-01 1.249667378548e-01
4.687500000000e-01 1.950903220161e-01 1.218487555278e-01 1.243999230148e-01 1.219117999371e-01 1.221374592245e-01 1.202235134432e-01
4.700000000000e-01 1.873813145857e-01 1.170720081416e-01 1.195204122212e-01 1.171325109064e-01 1.173490695987e-01 1.154728730790e-01
4.712500000000e-01 1.796607485932e-01 1.122882275935e-01 1.146337225769e-01 1.123461857389e-01 1.125536338972e-01 1.107151098040e-01
4.725000000000e-01 1.719291002794e-01 1.074977095049e-01 1.097401560140e-01 1.075531202140e-01 1.077514484753e-01 1.059505170995e-01
4.737500000000e-01 1.641868465689e-01 1.027007498888e-01 1.048400148501e-01 1.027536105021e-01 1.029428100778e-01 1.011793888681e-01
4.750000000000e-01 1.564344650402e-01 9.789764513147e-02 9.993360176790e-02 9.794795314548e-02 9.812801582073e-02 9.640201941535e-02
4.762500000000e-01 1.486724338969e-01 9.308869197416e-02 9.502121979307e-02 9.313644504030e-02 9.330736317163e-02 9.161870343196e-02
4.775000000000e-01 1.409012319376e-01 8.827418749453e-02 9.010317227280e-02 8.831938341729e-02 8.848114993079e-02 8.682973597539e-02
4.787500000000e-01 1.331213385265e-01 8.345442908835e-02 8.517976285273e-02 8.349706582291e-02 8.364967421191e-02 8.203541245169e-02
4.800000000000e-01 1.253332335643e-01 7.862971445108e-02 8.025129545313e-02 7.866979009989e-02 7.881323442144e-02 7.723602859733e-02
4.812500000000e-01 1.175373974578e-01 7.380034155944e-02 7.531807424614e-02 7.383785436781e-02 7.397212923923e-02 7.243188046091e-02
4.825000000000e-01 1.097343110911e-01 6.896660865293e-02 7.038040362391e-02 6.900155700271e-02 6.912665759578e-02 6.762326438492e-02
4.837500000000e-01 1.019244557950e-01 6.412881421551e-02 6.543858818080e-02 6.416119661623e-02 6.427711865103e-02 6.281047698745e-02
4.850000000000e-01 9.410831331853e-02 5.928725695628e-02 6.049293266859e-02 5.931707203282e-02 5.942381176796e-02 5.799381514390e-02
4.862500000000e-01 8.628636579795e-02 5.444223578887e-02 5.554374194895e-02 5.446948226551e-02 5.456703648568e-02 5.317357596865e-02
4.875000000000e-01 7.845909572786e-02 4.959404981684e-02 5.059132102860e-02 4.961872648830e-02 4.970709248375e-02 4.835005679676e-02
4.887500000000e-01 7.062698593120e-02 4.474299832375e-02 4.563597476675e-02 4.476510400424e-02 4.484427954366e-02 4.352355516563e-02
4.900000000000e-01 6.279051952934e-02 3.988938075090e-02 4.067800821975e-02 3.990891420000e-02 3.997889746902e-02 3.869436879660e-02
4.912500000000e-01 5.495017991238e-02 3.503349667049e-02 3.571772621534e-02 3.505045648466e-02 3.511124599060e-02 3.386279557663e-02
4.925000000000e-01 4.710645070967e-02 3.017564576683e-02 3.075543364176e-02 3.019003020028e-02 3.024162464900e-02 2.902913353992e-02
4.937500000000e-01 3.925981575910e-02 2.531612781441e-02 2.579143490260e-02 2.532793445742e-02 2.537033208010e-02 2.419368084952e-02
4.950000000000e-01 3.141075907815e-02 2.045524265542e-02 2.082603350370e-02 2.046446789192e-02 2.049766513043e-02 1.935673577892e-02
4.962500000000e-01 2.355976483358e-02 1.559329025000e-02 1.585953281415e-02 1.559992900393e-02 1.562393814054e-02 1.451859669368e-02
4.975000000000e-01 1.570731731177e-02 1.073057018467e-02 1.089223616106e-02 1.073461137433e-02 1.074940329611e-02 9.679562033007e-03
4.987500000000e-01 7.853900888743e-03 5.867381167830e-03 5.924412214852e-03 5.868797576936e-03 5.874065492299e-03 4.839930291353e-03
5.000000000000e-01 1.110223024625e-14 1.004024827402e-03 9.563455511224e-04 1.002791686244e-03 9.981702887349e-04 -1.981996369617e-16
5.012500000000e-01 -7.853900888755e-03 -3.859192147044e-03 -4.011531777633e-03 -3.863059569664e-03 -3.877362944160e-03 -4.839930291353e-03
5.025000000000e-01 -1.570731731187e-02 -8.721965861870e-03 -8.978863680406e-03 -8.728432608129e-03 -8.751977784877e-03 -9.679562033007e-03
5.037500000000e-01 -2.355976483367e-02 -1.358399772885e-02 -1.394541119509e-02 -1.359304634295e-02 -1.362573488825e-02 -1.451859669368e-02
5.050000000000e-01 -3.141075907813e-02 -1.844498882892e-02 -1.891087302722e-02 -1.845661231650e-02 -1.849846783198e-02 -1.935673577892e-02
5.062500000000e-01 -3.925981575910e-02 -2.330463934584e-02 -2.387494522220e-02 -2.331883172146e-02 -2.336984015867e-02 -2.419368084952e-02
5.075000000000e-01 -4.710645070968e-02 -2.816264973341e-02 -2.883732553167e-02 -2.817940652221e-02 -2.823955776966e-02 -2.902913353992e-02
5.087500000000e-01 -5.495017991240e-02 -3.301872056123e-02 -3.379771018686e-02 -3.303803814176e-02 -3.310732354395e-02 -3.386279557663e-02
5.100000000000e-01 -6.279051952935e-02 -3.787255253071e-02 -3.875579499496e-02 -3.789442770974e-02 -3.797283832371e-02 -3.869436879660e-02
5.112500000000e-01 -7.062698593119e-02 -4.272384650490e-02 -4.371127559455e-02 -4.274827630927e-02 -4.283580292641e-02 -4.352355516563e-02
5.125000000000e-01 -7.845909572788e-02 -4.757230352628e-02 -4.866384771219e-02 -4.759928507637e-02 -4.769591814069e-02 -4.835005679676e-02
5.137500000000e-01 -8.628636579796e-02 -5.241762483967e-02 -5.361320696073e-02 -5.244715526573e-02 -5.255288477773e-02 -5.317357596865e-02
5.150000000000e-01 -9.410831331851e-02 -5.725951191835e-02 -5.855904920914e-02 -5.729158830202e-02 -5.740640379315e-02 -5.799381514390e-02
5.162500000000e-01 -1.019244557950e-01 -6.209766647725e-02 -6.350107020786e-02 -6.213228581549e-02 -6.225617632617e-02 -6.281047698745e-02
5.175000000000e-01 -1.097343110910e-01 -6.693179048319e-02 -6.843896605486e-02 -6.696894966985e-02 -6.710190373549e-02 -6.762326438492e-02
5.187500000000e-01 -1.175373974578e-01 -7.176158617480e-02 -7.337243294363e-02 -7.180128198786e-02 -7.194328763067e-02 -7.243188046091e-02
5.200000000000e-01 -1.253332335643e-01 -7.658675608257e-02 -7.830116736246e-02 -7.662898517397e-02 -7.678002989660e-02 -7.723602859733e-02
5.212500000000e-01 -1.331213385265e-01 -8.140700304677e-02 -8.322486604618e-02 -8.145176193589e-02 -8.161183271806e-02 -8.203541245169e-02
5.225000000000e-01 -1.409012319376e-01 -8.622203023570e-02 -8.814322603477e-02 -8.626931530449e-02 -8.643839859983e-02 -8.682973597539e-02
5.237500000000e-01 -1.486724338970e-01 -9.103154116387e-02 -9.305594468695e-02 -9.108134865350e-02 -9.125943038860e-02 -9.161870343196e-02
5.250000000000e-01 -1.564344650402e-01 -9.583523971001e-02 -9.796271970813e-02 -9.588756571873e-02 -9.607463129154e-02 -9.640201941535e-02
5.262500000000e-01 -1.641868465689e-01 -1.006328301353e-01 -1.028632491716e-01 -1.006876706167e-01 -1.008837048967e-01 -1.011793888681e-01
5.275000000000e-01 -1.719291002794e-01 -1.054240171013e-01 -1.077572315414e-01 -1.054813678633e-01 -1.056863551911e-01 -1.059505170995e-01
5.287500000000e-01 -1.796607485932e-01 -1.102085056882e-01 -1.126443656937e-01 -1.102683623921e-01 -1.104822865803e-01 -1.107151098040e-01
5.300000000000e-01 -1.873813145858e-01 -1.149860014125e-01 -1.175243509372e-01 -1.150483595729e-01 -1.152712039060e-01 -1.154728730790e-01
5.312500000000e-01 -1.950903220161e-01 -1.197562102452e-01 -1.223968870345e-01 -1.198210652294e-01 -1.200528124653e-01 -1.202235134432e-01
5.325000000000e-01 -2.027872953565e-01 -1.245188386298e-01 -1.272616742215e-01 -1.245861856577e-01 -1.248268180283e-01 -1.249667378548e-01
5.337500000000e-01 -2.104717598213e-01 -1.292735935000e-01 -1.321184132276e-01 -1.293434276443e-01 -1.295929268568e-01 -1.297022537294e-01
5.350000000000e-01 -2.181432413965e-01 -1.340201822978e-01 -1.369668052953e-01 -1.340924984838e-01 -1.343508457218e-01 -1.344297689581e-01
5.362500000000e-01 -2.258012668691e-01 -1.387583129911e-01 -1.418065521992e-01 -1.388331059973e-01 -1.391002819224e-01 -1.391489919253e-01
5.375000000000e-01 -2.334453638560e-01 -1.434876940918e-01 -1.466373562655e-01 -1.435649585498e-01 -1.438409433028e-01 -1.438596315273e-01
5.387500000000e-01 -2.410750608331e-01 -1.482080346733e-01 -1.514589203908e-01 -1.482877650682e-01 -1.485725382710e-01 -1.485613971896e-01
5.400000000000e-01 -2.486898871649e-01 -1.529190443886e-01 -1.562709480607e-01 -1.530012350594e-01 -1.532947758162e-01 -1.532539988851e-01
5.412500000000e-01 -2.562893731330e-01 -1.576204334876e-01 -1.610731433689e-01 -1.577050786274e-01 -1.580073655269e-01 -1.579371471521e-01
5.425000000000e-01 -2.638730499653e-01 -1.623119128348e-01 -1.658652110351e-01 -1.623990064916e-01 -1.627100176082e-01 -1.626105531119e-01
5.437500000000e-01 -2.714404498651e-01 -1.669931939274e-01 -1.706468564239e-01 -1.670827300040e-01 -1.674024429001e-01 -1.672739284868e-01
5.450000000000e-01 -2.789911060393e-01 -1.716639889122e-01 -1.754177855630e-01 -1.717559611670e-01 -1.720843528947e-01 -1.719269856178e-01
5.462500000000e-01 -2.865245527278e-01 -1.763240106036e-01 -1.801777051610e-01 -1.764184126509e-01 -1.767554597538e-01 -1.765694374826e-01
5.475000000000e-01 -2.940403252323e-01 -1.809729725009e-01 -1.849263226261e-01 -1.810697978115e-01 -1.814154763267e-01 -1.812009977127e-01
5.487500000000e-01 -3.015379599445e-01 -1.856105888057e-01 -1.896633460836e-01 -1.857098307075e-01 -1.860641161676e-01 -1.858213806117e-01
5.500000000000e-01 -3.090169943750e-01 -1.902365744394e-01 -1.943884843943e-01 -1.903382261176e-01 -1.907010935529e-01 -1.904303011727e-01
5.512500000000e-01 -3.164769671817e-01 -1.948506450605e-01 -1.991014471717e-01 -1.949546995583e-01 -1.953261234987e-01 -1.950274750958e-01
5.525000000000e-01 -3.239174181982e-01 -1.994525170818e-01 -2.038019448005e-01 -1.995589673011e-01 -1.999389217781e-01 -1.996126188054e-01
5.537500000000e-01 -3.313378884626e-01 -2.040419076879e-01 -2.084896884539e-01 -2.041507463896e-01 -2.045392049385e-01 -2.041854494685e-01
5.550000000000e-01 -3.387379202453e-01 -2.086185348520e-01 -2.131643901113e-01 -2.087297546565e-01 -2.091266903189e-01 -2.087456850113e-01
5.562500000000e-01 -3.461170570775e-01 -2.131821173533e-01 -2.178257625757e-01 -2.132957107415e-01 -2.137010960668e-01 -2.132930441370e-01
5.575000000000e-01 -3.534748437793e-01 -2.177323747940e-01 -2.224735194917e-01 -2.178483341075e-01 -2.182621411557e-01 -2.178272463430e-01
5.587500000000e-01 -3.608108264876e-01 -2.222690276166e-01 -2.271073753625e-01 -2.223873450582e-01 -2.228095454019e-01 -2.223480119383e-01
5.600000000000e-01 -3.681245526846e-01 -2.267917971201e-01 -2.317270455672e-01 -2.269124647547e-01 -2.273430294816e-01 -2.268550620610e-01
5.612500000000e-01 -3.754155712253e-01 -2.313004054779e-01 -2.363322463784e-01 -2.314234152330e-01 -2.318623149477e-01 -2.313481186948e-01
5.625000000000e-01 -3.826834323651e-01 -2.357945757540e-01 -2.409226949795e-01 -2.359199194203e-01 -2.363671242469e-01 -2.358269046869e-01
5.637500000000e-01 -3.899276877882e-01 -2.402740319200e-01 -2.454981094814e-01 -2.404017011518e-01 -2.408571807364e-01 -2.402911437647e-01
5.650000000000e-01 -3.971478906348e-01 -2.447384988716e-01 -2.500582089400e-01 -2.448684851879e-01 -2.453322087007e-01 -2.447405605529e-01
5.662500000000e-01 -4.043435955287e-01 -2.491877024459e-01 -2.546027133732e-01 -2.493199972305e-01 -2.497919333684e-01 -2.491748805905e-01
5.675000000000e-01 -4.115143586051e-01 -2.536213694372e-01 -2.591313437777e-01 -2.537559639398e-01 -2.542360809285e-01 -2.535938303477e-01
5.687500000000e-01 -4.186597375374e-01 -2.580392276142e-01 -2.636438221460e-01 -2.581761129506e-01 -2.586643785474e-01 -2.579971372429e-01
5.700000000000e-01 -4.257792915651e-01 -2.624410057362e-01 -2.681398714833e-01 -2.625801728893e-01 -2.630765543851e-01 -2.623845296595e-01
5.712500000000e-01 -4.328725815204e-01 -2.668264335695e-01 -2.726192158241e-01 -2.669678733898e-01 -2.674723376121e-01 -2.667557369623e-01
5.725000000000e-01 -4.399391698559e-01 -2.711952419037e-01 -2.770815802492e-01 -2.713389451101e-01 -2.718514584249e-01 -2.711104895147e-01
5.737500000000e-01 -4.469786206711e-01 -2.755471625684e-01 -2.815266909018e-01 -2.756931197486e-01 -2.762136480635e-01 -2.754485186951e-01
5.750000000000e-01 -4.539904997396e-01 -2.798819284489e-01 -2.859542750048e-01 -2.800301300604e-01 -2.805586388265e-01 -2.797695569133e-01
5.762500000000e-01 -4.609743745355e-01 -2.841992735026e-01 -2.903640608764e-01 -2.843497098731e-01 -2.848861640881e-01 -2.840733376275e-01
5.775000000000e-01 -4.679298142606e-01 -2.884989327751e-01 -2.947557779475e-01 -2.886515941034e-01 -2.891959583138e-01 -2.883595953601e-01
5.787500000000e-01 -4.748563898706e-01 -2.927806424164e-01 -2.991291567772e-01 -2.929355187728e-01 -2.934877570767e-01 -2.926280657145e-01
5.800000000000e-01 -4.817536741018e-01 -2.970441396962e-01 -3.034839290695e-01 -2.972012210236e-01 -2.977612970732e-01 -2.968784853915e-01
5.812500000000e-01 -4.886212414970e-01 -3.012891630204e-01 -3.078198276894e-01 -3.014484391349e-01 -3.020163161389e-01 -3.011105922050e-01
5.825000000000e-01 -4.954586684324e-01 -3.055154519469e-01 -3.121365866790e-01 -3.056769125381e-01 -3.062525532648e-01 -3.053241250989e-01
5.837500000000e-01 -5.022655331434e-01 -3.097227472009e-01 -3.164339412736e-01 -3.098863818331e-01 -3.104697486126e-01 -3.095188241625e-01
5.850000000000e-01 -5.090414157504e-01 -3.139107906906e-01 -3.207116279176e-01 -3.140765888033e-01 -3.146676435306e-01 -3.136944306471e-01
5.862500000000e-01 -5.157858982850e-01 -3.180793255234e-01 -3.249693842806e-01 -3.182472764321e-01 -3.188459805694e-01 -3.178506869816e-01
5.875000000000e-01 -5.224985647160e-01 -3.222280960206e-01 -3.292069492728e-01 -3.223981889175e-01 -3.230045034970e-01 -3.219873367885e-01
5.887500000000e-01 -5.291790009742e-01 -3.263568477333e-01 -3.334240630611e-01 -3.265290716880e-01 -3.271429573147e-01 -3.261041248998e-01
5.900000000000e-01 -5.358267949790e-01 -3.304653274575e-01 -3.376204670846e-01 -3.306396714179e-01 -3.312610882722e-01 -3.302007973725e-01
5.912500000000e-01 -5.424415366631e-01 -3.345532832496e-01 -3.417959040703e-01 -3.347297360424e-01 -3.353586438832e-01 -3.342771015047e-01
5.925000000000e-01 -5.490228179982e-01 -3.386204644414e-01 -3.459501180482e-01 -3.387990147731e-01 -3.394353729400e-01 -3.383327858507e-01
5.937500000000e-01 -5.555702330196e-01 -3.426666216554e-01 -3.500828543674e-01 -3.428472581127e-01 -3.434910255293e-01 -3.423676002368e-01
5.950000000000e-01 -5.620833778522e-01 -3.466915068193e-01 -3.541938597108e-01 -3.468742178704e-01 -3.475253530467e-01 -3.463812957766e-01
5.962500000000e-01 -5.685618507343e-01 -3.506948731818e-01 -3.582828821105e-01 -3.508796471767e-01 -3.515381082122e-01 -3.503736248864e-01
5.975000000000e-01 -5.750052520433e-01 -3.546764753266e-01 -3.623496709632e-01 -3.548633004981e-01 -3.555290450844e-01 -3.543443413007e-01
5.987500000000e-01 -5.814131843198e-01 -3.586360691879e-01 -3.663939770449e-01 -3.588249336522e-01 -3.594979190761e-01 -3.582932000869e-01
6.000000000000e-01 -5.877852522925e-01 -3.625734120643e-01 -3.704155525263e-01 -3.627643038221e-01 -3.634444869681e-01 -3.622199576608e-01
6.012500000000e-01 -5.941210629020e-01 -3.664882626343e-01 -3.744141509873e-01 -3.666811695711e-01 -3.673685069247e-01 -3.661243718015e-01
6.025000000000e-01 -6.004202253259e-01 -3.703803809700e-01 -3.783895274320e-01 -3.705752908575e-01 -3.712697385075e-01 -3.700062016663e-01
6.037500000000e-01 -6.066823510020e-01 -3.742495285522e-01 -3.823414383035e-01 -3.744464290485e-01 -3.751479426904e-01 -3.738652078057e-01
6.050000000000e-01 -6.129070536530e-01 -3.780954682840e-01 -3.862696414982e-01 -3.782943469349e-01 -3.790028818736e-01 -3.777011521781e-01
6.062500000000e-01 -6.190939493099e-01 -3.819179645060e-01 -3.901738963807e-01 -3.821188087453e-01 -3.828343198981e-01 -3.815137981643e-01
6.075000000000e-01 -6.252426563358e-01 -3.857167830094e-01 -3.940539637981e-01 -3.859195801603e-01 -3.866420220598e-01 -3.853029105823e-01
6.087500000000e-01 -6.313527954494e-01 -3.894916910511e-01 -3.979096060944e-01 -3.896964283264e-01 -3.904257551233e-01 -3.890682557018e-01
6.100000000000e-01 -6.374239897487e-01 -3.932424573668e-01 -4.017405871246e-01 -3.934491218702e-01 -3.941852873364e-01 -3.928096012587e-01
6.112500000000e-01 -6.434558647338e-01 -3.969688521854e-01 -4.055466722690e-01 -3.971774309121e-01 -3.979203884437e-01 -3.965267164690e-01
6.125000000000e-01 -6.494480483302e-01 -4.006706472428e-01 -4.093276284473e-01 -4.008811270802e-01 -4.016308297006e-01 -4.002193720437e-01
6.137500000000e-01 -6.554001709118e-01 -4.043476157953e-01 -4.130832241324e-01 -4.045599835242e-01 -4.053163838865e-01 -4.038873402023e-01
6.150000000000e-01 -6.613118653236e-01 -4.079995326334e-01 -4.168132293646e-01 -4.082137749285e-01 -4.089768253193e-01 -4.075303946872e-01
6.162500000000e-01 -6.671827669046e-01 -4.116261740953e-01 -4.205174157650e-01 -4.118422775263e-01 -4.126119298681e-01 -4.111483107778e-01
6.175000000000e-01 -6.730125135098e-01 -4.152273180804e-01 -4.241955565495e-01 -4.154452691125e-01 -4.162214749671e-01 -4.147408653039e-01
6.187500000000e-01 -6.788007455330e-01 -4.188027440624e-01 -4.278474265421e-01 -4.190225290575e-01 -4.198052396288e-01 -4.183078366599e-01
6.200000000000e-01 -6.845471059287e-01 -4.223522331026e-01 -4.314728021887e-01 -4.225738383199e-01 -4.233630044572e-01 -4.218490048180e-01
6.212500000000e-01 -6.902512402344e-01 -4.258755678632e-01 -4.350714615701e-01 -4.260989794602e-01 -4.268945516610e-01 -4.253641513425e-01
6.225000000000e-01 -6.959127965924e-01 -4.293725326201e-01 -4.386431844158e-01 -4.295977366534e-01 -4.303996650666e-01 -4.288530594024e-01
6.237500000000e-01 -7.015314257708e-01 -4.328429132759e-01 -4.421877521166e-01 -4.330698957021e-01 -4.338781301310e-01 -4.323155137856e-01
6.250000000000e-01 -7.071067811865e-01 -4.362864973729e-01 -4.457049477381e-01 -4.365152440494e-01 -4.373297339549e-01 -4.357513009115e-01
6.262500000000e-01 -7.126385189252e-01 -4.397030741054e-01 -4.491945560336e-01 -4.399335707913e-01 -4.407542652950e-01 -4.391602088446e-01
6.275000000000e-01 -7.181262977632e-01 -4.430924343329e-01 -4.526563634569e-01 -4.433246666898e-01 -4.441515145770e-01 -4.425420273073e-01
6.287500000000e-01 -7.235697791885e-01 -4.464543705919e-01 -4.560901581749e-01 -4.466883241850e-01 -4.475212739079e-01 -4.458965476933e-01
6.300000000000e-01 -7.289686274214e-01 -4.497886771092e-01 -4.594957300807e-01 -4.500243374080e-01 -4.508633370887e-01 -4.492235630798e-01
6.312500000000e-01 -7.343225094356e-01 -4.530951498135e-01 -4.628728708058e-01 -4.533325021924e-01 -4.541774996265e-01 -4.525228682410e-01
6.325000000000e-01 -7.396310949786e-01 -4.563735863476e-01 -4.662213737326e-01 -4.566126160876e-01 -4.574635587465e-01 -4.557942596600e-01
6.337500000000e-01 -7.448940565916e-01 -4.596237860813e-01 -4.695410340070e-01 -4.598644783700e-01 -4.607213134049e-01 -4.590375355422e-01
6.350000000000e-01 -7.501110696304e-01 -4.628455501224e-01 -4.728316485504e-01 -4.630878900554e-01 -4.639505642999e-01 -4.622524958269e-01
6.362500000000e-01 -7.552818122852e-01 -4.660386813293e-01 -4.760930160716e-01 -4.662826539110e-01 -4.671511138846e-01 -4.654389422002e-01
6.375000000000e-01 -7.604059656001e-01 -4.692029843223e-01 -4.793249370795e-01 -4.694485744667e-01 -4.703227663780e-01 -4.685966781072e-01
6.387500000000e-01 -7.654832134931e-01 -4.723382654958e-01 -4.825272138944e-01 -4.725854580274e-01 -4.734653277770e-01 -4.717255087637e-01
6.400000000000e-01 -7.705132427758e-01 -4.754443330293e-01 -4.856996506599e-01 -4.756931126844e-01 -4.765786058681e-01 -4.748252411689e-01
6.412500000000e-01 -7.754957431723e-01 -4.785209968994e-01 -4.888420533550e-01 -4.787713483262e-01 -4.796624102388e-01 -4.778956841166e-01
6.425000000000e-01 -7.804304073384e-01 -4.815680688907e-01 -4.919542298050e-01 -4.818199766511e-01 -4.827165522887e-01 -4.809366482074e-01
6.437500000000e-01 -7.853169308807e-01 -4.845853626073e-01 -4.950359896938e-01 -4.848388111772e-01 -4.857408452412e-01 -4.839479458603e-01
6.450000000000e-01 -7.901550123757e-01 -4.875726934838e-01 -4.980871445743e-01 -4.878276672543e-01 -4.887351041544e-01 -4.869293913243e-01
6.462500000000e-01 -7.949443533875e-01 -4.905298787966e-01 -5.011075078804e-01 -4.907863620747e-01 -4.916991459318e-01 -4.898808006898e-01
6.475000000000e-01 -7.996846584871e-01 -4.934567376745e-01 -5.040968949379e-01 -4.937147146842e-01 -4.946327893341e-01 -4.928019919000e-01
6.487500000000e-01 -8.043756352701e-01 -4.963530911093e-01 -5.070551229754e-01 -4.966125459926e-01 -4.975358549890e-01 -4.956927847620e-01
6.500000000000e-01 -8.090169943749e-01 -4.992187619671e-01 -5.099820111350e-01 -4.994796787849e-01 -5.004081654026e-01 -4.985530009581e-01
6.512500000000e-01 -8.136084495008e-01 -5.020535749986e-01 -5.128773804838e-01 -5.023159377312e-01 -5.032495449698e-01 -5.013824640567e-01
6.525000000000e-01 -8.181497174250e-01 -5.048573568491e-01 -5.157410540238e-01 -5.051211493978e-01 -5.060598199844e-01 -5.041809995233e-01
6.537500000000e-01 -8.226405180208e-01 -5.076299360698e-01 -5.185728567027e-01 -5.078951422572e-01 -5.088388186500e-01 -5.069484347308e-01
6.550000000000e-01 -8.270805742746e-01 -5.103711431269e-01 -5.213726154245e-01 -5.106377466985e-01 -5.115863710900e-01 -5.096845989710e-01
6.562500000000e-01 -8.314696123025e-01 -5.130808104126e-01 -5.241401590597e-01 -5.133487950371e-01 -5.143023093575e-01 -5.123893234643e-01
6.575000000000e-01 -8.358073613683e-01 -5.157587722546e-01 -5.268753184553e-01 -5.160281215253e-01 -5.169864674457e-01 -5.150624413706e-01
6.587500000000e-01 -8.400935538989e-01 -5.184048649264e-01 -5.295779264452e-01 -5.186755623619e-01 -5.196386812975e-01 -5.177037877993e-01
6.600000000000e-01 -8.443279255020e-01 -5.210189266564e-01 -5.322478178600e-01 -5.212909557016e-01 -5.222587888152e-01 -5.203131998197e-01
6.612500000000e-01 -8.485102149815e-01 -5.236007976383e-01 -5.348848295366e-01 -5.238741416654e-01 -5.248466298707e-01 -5.228905164711e-01
6.625000000000e-01 -8.526401643541e-01 -5.261503200401e-01 -5.374888003283e-01 -5.264249623495e-01 -5.274020463141e-01 -5.254355787724e-01
6.637500000000e-01 -8.567175188651e-01 -5.286673380135e-01 -5.400595711143e-01 -5.289432618348e-01 -5.299248819842e-01 -5.279482297322e-01
6.650000000000e-01 -8.607420270039e-01 -5.311516977037e-01 -5.425969848088e-01 -5.314288861967e-01 -5.324149827168e-01 -5.304283143584e-01
6.662500000000e-01 -8.647134405202e-01 -5.336032472578e-01 -5.451008863709e-01 -5.338816835133e-01 -5.348721963544e-01 -5.328756796675e-01
6.675000000000e-01 -8.686315144381e-01 -5.360218368346e-01 -5.475711228134e-01 -5.363015038756e-01 -5.372963727553e-01 -5.352901746947e-01
6.687500000000e-01 -8.724960070728e-01 -5.384073186129e-01 -5.500075432121e-01 -5.386881993952e-01 -5.396873638022e-01 -5.376716505025e-01
6.700000000000e-01 -8.763066800439e-01 -5.407595468008e-01 -5.524099987146e-01 -5.410416242143e-01 -5.420450234113e-01 -5.400199601901e-01
6.712500000000e-01 -8.800632982911e-01 -5.430783776440e-01 -5.547783425493e-01 -5.433616345135e-01 -5.443692075407e-01 -5.423349589030e-01
6.725000000000e-01 -8.837656300887e-01 -5.453636694344e-01 -5.571124300343e-01 -5.456480885206e-01 -5.466597741993e-01 -5.446165038409e-01
6.737500000000e-01 -8.874134470592e-01 -5.476152825189e-01 -5.594121185855e-01 -5.479008465196e-01 -5.489165834551e-01 -5.468644542675e-01
6.750000000000e-01 -8.910065241883e-01 -5.498330793072e-01 -5.616772677256e-01 -5.501197708578e-01 -5.511394974434e-01 -5.490786715186e-01
6.762500000000e-01 -8.945446398380e-01 -5.520169242803e-01 -5.639077390919e-01 -5.523047259551e-01 -5.533283803749e-01 -5.512590190108e-01
6.775000000000e-01 -8.980275757607e-01 -5.541666839986e-01 -5.661033964452e-01 -5.544555783118e-01 -5.554830985442e-01 -5.534053622501e-01
6.787500000000e-01 -9.014551171123e-01 -5.562822271095e-01 -5.682641056771e-01 -5.565721965161e-01 -5.576035203373e-01 -5.555175688399e-01
6.800000000000e-01 -9.048270524660e-01 -5.583634243556e-01 -5.703897348188e-01 -5.586544512523e-01 -5.596895162399e-01 -5.575955084893e-01
6.812500000000e-01 -9.081431738251e-01 -5.604101485822e-01 -5.724801540483e-01 -5.607022153084e-01 -5.617409588444e-01 -5.596390530213e-01
6.825000000000e-01 -9.114032766355e-01 -5.624222747448e-01 -5.745352356982e-01 -5.627153635837e-01 -5.637577228580e-01 -5.616480763803e-01
6.837500000000e-01 -9.146071597987e-01 -5.643996799167e-01 -5.765548542637e-01 -5.646937730963e-01 -5.657396851102e-01 -5.636224546404e-01
6.850000000000e-01 -9.177546256840e-01 -5.663422432962e-01 -5.785388864095e-01 -5.666373229900e-01 -5.676867245595e-01 -5.655620660125e-01
6.862500000000e-01 -9.208454801411e-01 -5.682498462137e-01 -5.804872109776e-01 -5.685458945421e-01 -5.695987223014e-01 -5.674667908524e-01
6.875000000000e-01 -9.238795325113e-01 -5.701223721389e-01 -5.823997089940e-01 -5.704193711700e-01 -5.714755615749e-01 -5.693365116676e-01
6.887500000000e-01 -9.268565956401e-01 -5.719597066877e-01 -5.842762636764e-01 -5.722576384381e-01 -5.733171277693e-01 -5.711711131250e-01
6.900000000000e-01 -9.297764858883e-01 -5.737617376290e-01 -5.861167604403e-01 -5.740605840651e-01 -5.751233084318e-01 -5.729704820577e-01
6.912500000000e-01 -9.326390231432e-01 -5.755283548913e-01 -5.879210869067e-01 -5.758280979301e-01 -5.768939932732e-01 -5.747345074721e-01
6.925000000000e-01 -9.354440308298e-01 -5.772594505692e-01 -5.896891329080e-01 -5.775600720794e-01 -5.786290741751e-01 -5.764630805548e-01
6.937500000000e-01 -9.381913359225e-01 -5.789549189300e-01 -5.914207904950e-01 -5.792564007330e-01 -5.803284451960e-01 -5.781560946794e-01
6.950000000000e-01 -9.408807689543e-01 -5.806146564198e-01 -5.931159539432e-01 -5.809169802905e-01 -5.819920025778e-01 -5.798134454126e-01
6.962500000000e-01 -9.435121640282e-01 -5.822385616697e-01 -5.947745197589e-01 -5.825417093378e-01 -5.836196447518e-01 -5.814350305214e-01
6.975000000000e-01 -9.460853588275e-01 -5.838265355018e-01 -5.963963866855e-01 -5.841304886525e-01 -5.852112723448e-01 -5.830207499787e-01
6.987500000000e-01 -9.486001946255e-01 -5.853784809352e-01 -5.979814557096e-01 -5.856832212107e-01 -5.867667881848e-01 -5.845705059699e-01
7.000000000000e-01 -9.510565162951e-01 -5.868943031917e-01 -5.995296300666e-01 -5.871998121914e-01 -5.882860973071e-01 -5.860842028987e-01
7.012500000000e-01 -9.534541723191e-01 -5.883739097012e-01 -6.010408152467e-01 -5.886801689836e-01 -5.897691069596e-01 -5.875617473931e-01
7.025000000000e-01 -9.557930147984e-01 -5.898172101076e-01 -6.025149190001e-01 -5.901242011906e-01 -5.912157266086e-01 -5.890030483113e-01
7.037500000000e-01 -9.580728994623e-01 -5.912241162739e-01 -6.039518513432e-01 -5.915318206361e-01 -5.926258679439e-01 -5.904080167471e-01
7.050000000000e-01 -9.602936856769e-01 -5.925945422875e-01 -6.053515245631e-01 -5.929029413693e-01 -5.939994448841e-01 -5.917765660352e-01
7.062500000000e-01 -9.624552364536e-01 -5.939284044652e-01 -6.067138532234e-01 -5.942374796696e-01 -5.953363735819e-01 -5.931086117573e-01
7.075000000000e-01 -9.645574184578e-01 -5.952256213583e-01 -6.080387541690e-01 -5.955353540521e-01 -5.966365724288e-01 -5.944040717464e-01
7.087500000000e-01 -9.666001020169e-01 -5.964861137575e-01 -6.093261465309e-01 -5.967964852720e-01 -5.978999620601e-01 -5.956628660925e-01
7.100000000000e-01 -9.685831611286e-01 -5.977098046972e-01 -6.105759517314e-01 -5.980207963298e-01 -5.991264653595e-01 -5.968849171472e-01
7.112500000000e-01 -9.705064734686e-01 -5.988966194607e-01 -6.117880934883e-01 -5.992082124753e-01 -6.003160074638e-01 -5.980701495286e-01
7.125000000000e-01 -9.723699203977e-01 -6.000464855839e-01 -6.129624978199e-01 -6.003586612122e-01 -6.014685157672e-01 -5.992184901260e-01
7.137500000000e-01 -9.741733869699e-01 -6.011593328604e-01 -6.140990930490e-01 -6.014720723029e-01 -6.025839199256e-01 -6.003298681044e-01
7.150000000000e-01 -9.759167619387e-01 -6.022350933450e-01 -6.151978098071e-01 -6.025483777718e-01 -6.036621518609e-01 -6.014042149087e-01
7.162500000000e-01 -9.775999377648e-01 -6.032737013578e-01 -6.162585810388e-01 -6.035875119102e-01 -6.047031457651e-01 -6.024414642682e-01
7.175000000000e-01 -9.792228106218e-01 -6.042750934887e-01 -6.172813420058e-01 -6.045894112794e-01 -6.057068381037e-01 -6.034415522004e-01
7.187500000000e-01 -9.807852804032e-01 -6.052392086004e-01 -6.182660302904e-01 -6.055540147151e-01 -6.066731676202e-01 -6.044044170152e-01
7.200000000000e-01 -9.822872507287e-01 -6.061659878323e-01 -6.192125857994e-01 -6.064812633308e-01 -6.076020753390e-01 -6.053299993185e-01
7.212500000000e-01 -9.837286289496e-01 -6.070553746045e-01 -6.201209507676e-01 -6.073711005211e-01 -6.084935045694e-01 -6.062182420162e-01
7.225000000000e-01 -9.851093261548e-01 -6.079073146201e-01 -6.209910697614e-01 -6.082234719652e-01 -6.093474009089e-01 -6.070690903171e-01
7.237500000000e-01 -9.864292571765e-01 -6.087217558694e-01 -6.218228896818e-01 -6.090383256304e-01 -6.101637122461e-01 -6.078824917370e-01
7.250000000000e-01 -9.876883405951e-01 -6.094986486325e-01 -6.226163597676e-01 -6.098156117745e-01 -6.109423887641e-01 -6.086583961014e-01
7.262500000000e-01 -9.888864987445e-01 -6.102379454824e-01 -6.233714315989e-01 -6.105552829496e-01 -6.116833829434e-01 -6.093967555489e-01
7.275000000000e-01 -9.900236577166e-01 -6.109396012876e-01 -6.240880590990e-01 -6.112572940042e-01 -6.123866495645e-01 -6.100975245340e-01
7.287500000000e-01 -9.910997473660e-01 -6.116035732151e-01 -6.247661985380e-01 -6.119216020863e-01 -6.130521457109e-01 -6.107606598300e-01
7.300000000000e-01 -9.921147013145e-01 -6.122298207327e-01 -6.254058085352e-01 -6.125481666458e-01 -6.136798307714e-01 -6.113861205315e-01
7.312500000000e-01 -9.930684569550e-01 -6.128183056115e-01 -6.260068500610e-01 -6.131369494366e-01 -6.142696664427e-01 -6.119738680573e-01
7.325000000000e-01 -9.939609554552e-01 -6.133689919281e-01 -6.265692864399e-01 -6.136879145196e-01 -6.148216167312e-01 -6.125238661522e-01
7.337500000000e-01 -9.947921417618e-01 -6.138818460668e-01 -6.270930833525e-01 -6.142010282642e-01 -6.153356479560e-01 -6.130360808898e-01
7.350000000000e-01 -9.955619646030e-01 -6.143568367216e-01 -6.275782088372e-01 -6.146762593505e-01 -6.158117287499e-01 -6.135104806743e-01
7.362500000000e-01 -9.962703764929e-01 -6.147939348978e-01 -6.280246332925e-01 -6.151135787710e-01 -6.162498300619e-01 -6.139470362424e-01
7.375000000000e-01 -9.969173337331e-01 -6.151931139143e-01 -6.284323294784e-01 -6.155129598327e-01 -6.166499251590e-01 -6.143457206654e-01
7.387500000000e-01 -9.975027964162e-01 -6.155543494046e-01 -6.288012725182e-01 -6.158743781583e-01 -6.170119896270e-01 -6.147065093505e-01
7.400000000000e-01 -9.980267284283e-01 -6.158776193184e-01 -6.291314399003e-01 -6.161978116878e-01 -6.173360013730e-01 -6.150293800426e-01
7.412500000000e-01 -9.984890974506e-01 -6.161629039231e-01 -6.294228114787e-01 -6.164832406799e-01 -6.176219406258e-01 -6.153143128254e-01
7.425000000000e-01 -9.988898749619e-01 -6.164101858048e-01 -6.296753694750e-01 -6.167306477128e-01 -6.178697899377e-01 -6.155612901231e-01
7.437500000000e-01 -9.992290362408e-01 -6.166194498693e-01 -6.298890984791e-01 -6.169400176859e-01 -6.180795341852e-01 -6.157702967009e-01
7.450000000000e-01 -9.995065603658e-01 -6.167906833431e-01 -6.300639854500e-01 -6.171113378199e-01 -6.182511605699e-01 -6.159413196662e-01
7.462500000000e-01 -9.997224302180e-01 -6.169238757742e-01 -6.302000197170e-01 -6.172445976582e-01 -6.183846586195e-01 -6.160743484695e-01
7.475000000000e-01 -9.998766324816e-01 -6.170190190326e-01 -6.302971929796e-01 -6.173397890671e-01 -6.184800201880e-01 -6.161693749051e-01
7.487500000000e-01 -9.999691576448e-01 -6.170761073107e-01 -6.303554993090e-01 -6.173969062366e-01 -6.185372394567e-01 -6.162263931112e-01
7.500000000000e-01 -1.000000000000e+00 -6.170951371239e-01 -6.303749351474e-01 -6.174159456804e-01 -6.185563129342e-01 -6.162453995707e-01
7.512500000000e-01 -9.999691576448e-01 -6.170761073107e-01 -6.303554993090e-01 -6.173969062366e-01 -6.185372394567e-01 -6.162263931112e-01
7.525000000000e-01 -9.998766324816e-01 -6.170190190326e-01 -6.302971929796e-01 -6.173397890671e-01 -6.184800201880e-01 -6.161693749051e-01
7.537500000000e-01 -9.997224302180e-01 -6.169238757742e-01 -6.302000197170e-01 -6.172445976582e-01 -6.183846586194e-01 -6.160743484695e-01
7.550000000000e-01 -9.995065603658e-01 -6.167906833431e-01 -6.300639854500e-01 -6.171113378199e-01 -6.182511605699e-01 -6.159413196662e-01
7.562500000000e-01 -9.992290362408e-01 -6.166194498692e-01 -6.298890984791e-01 -6.169400176859e-01 -6.180795341852e-01 -6.157702967009e-01
7.575000000000e-01 -9.988898749619e-01 -6.164101858047e-01 -6.296753694750e-01 -6.167306477128e-01 -6.178697899377e-01 -6.155612901231e-01
7.587500000000e-01 -9.984890974506e-01 -6.161629039231e-01 -6.294228114787e-01 -6.164832406799e-01 -6.176219406258e-01 -6.153143128254e-01
7.600000000000e-01 -9.980267284283e-01 -6.158776193184e-01 -6.291314399003e-01 -6.161978116878e-01 -6.173360013730e-01 -6.150293800426e-01
7.612500000000e-01 -9.975027964162e-01 -6.155543494046e-01 -6.288012725182e-01 -6.158743781582e-01 -6.170119896270e-01 -6.147065093505e-01
7.625000000000e-01 -9.969173337331e-01 -6.151931139143e-01 -6.284323294784e-01 -6.155129598326e-01 -6.166499251589e-01 -6.143457206654e-01
7.637500000000e-01 -9.962703764929e-01 -6.147939348978e-01 -6.280246332925e-01 -6.151135787710e-01 -6.162498300619e-01 -6.139470362424e-01
7.650000000000e-01 -9.955619646030e-01 -6.143568367216e-01 -6.275782088372e-01 -6.146762593505e-01 -6.158117287499e-01 -6.135104806743e-01
7.662500000000e-01 -9.947921417618e-01 -6.138818460668e-01 -6.270930833525e-01 -6.142010282642e-01 -6.153356479560e-01 -6.130360808898e-01
7.675000000000e-01 -9.939609554552e-01 -6.133689919281e-01 -6.265692864399e-01 -6.136879145196e-01 -6.148216167312e-01 -6.125238661522e-01
7.687500000000e-01 -9.930684569550e-01 -6.128183056115e-01 -6.260068500610e-01 -6.131369494366e-01 -6.142696664427e-01 -6.119738680573e-01
7.700000000000e-01 -9.921147013145e-01 -6.122298207327e-01 -6.254058085352e-01 -6.125481666457e-01 -6.136798307714e-01 -6.113861205315e-01
7.712500000000e-01 -9.910997473660e-01 -6.116035732151e-01 -6.247661985380e-01 -6.119216020863e-01 -6.130521457109e-01 -6.107606598300e-01
7.725000000000e-01 -9.900236577166e-01 -6.109396012876e-01 -6.240880590990e-01 -6.112572940042e-01 -6.123866495645e-01 -6.100975245340e-01
7.737500000000e-01 -9.888864987445e-01 -6.102379454824e-01 -6.233714315989e-01 -6.105552829496e-01 -6.116833829434e-01 -6.093967555489e-01
7.750000000000e-01 -9.876883405951e-01 -6.094986486325e-01 -6.226163597676e-01 -6.098156117745e-01 -6.109423887641e-01 -6.086583961014e-01
7.762500000000e-01 -9.864292571765e-01 -6.087217558694e-01 -6.218228896818e-01 -6.090383256304e-01 -6.101637122461e-01 -6.078824917370e-01
7.775000000000e-01 -9.851093261548e-01 -6.079073146201e-01 -6.209910697614e-01 -6.082234719652e-01 -6.093474009089e-01 -6.070690903171e-01
7.787500000000e-01 -9.837286289496e-01 -6.070553746044e-01 -6.201209507676e-01 -6.073711005211e-01 -6.084935045694e-01 -6.062182420162e-01
7.800000000000e-01 -9.822872507287e-01 -6.061659878323e-01 -6.192125857994e-01 -6.064812633308e-01 -6.076020753390e-01 -6.053299993185e-01
7.812500000000e-01 -9.807852804032e-01 -6.052392086003e-01 -6.182660302904e-01 -6.055540147151e-01 -6.066731676202e-01 -6.044044170152e-01
7.825000000000e-01 -9.792228106218e-01 -6.042750934887e-01 -6.172813420058e-01 -6.045894112794e-01 -6.057068381037e-01 -6.034415522004e-01
7.837500000000e-01 -9.775999377648e-01 -6.032737013578e-01 -6.162585810388e-01 -6.035875119102e-01 -6.047031457651e-01 -6.024414642682e-01
7.850000000000e-01 -9.759167619387e-01 -6.022350933450e-01 -6.151978098071e-01 -6.025483777718e-01 -6.036621518609e-01 -6.014042149087e-01
7.862500000000e-01 -9.741733869699e-01 -6.011593328604e-01 -6.140990930490e-01 -6.014720723029e-01 -6.025839199256e-01 -6.003298681044e-01
7.875000000000e-01 -9.723699203977e-01 -6.000464855839e-01 -6.129624978199e-01 -6.003586612122e-01 -6.014685157672e-01 -5.992184901260e-01
7.887500000000e-01 -9.705064734686e-01 -5.988966194606e-01 -6.117880934883e-01 -5.992082124753e-01 -6.003160074638e-01 -5.980701495286e-01
7.900000000000e-01 -9.685831611286e-01 -5.977098046972e-01 -6.105759517314e-01 -5.980207963298e-01 -5.991264653595e-01 -5.968849171472e-01
7.912500000000e-01 -9.666001020169e-01 -5.964861137574e-01 -6.093261465309e-01 -5.967964852720e-01 -5.978999620601e-01 -5.956628660925e-01
7.925000000000e-01 -9.645574184578e-01 -5.952256213583e-01 -6.080387541690e-01 -5.955353540521e-01 -5.966365724288e-01 -5.944040717464e-01
7.937500000000e-01 -9.624552364536e-01 -5.939284044652e-01 -6.067138532234e-01 -5.942374796696e-01 -5.953363735819e-01 -5.931086117573e-01
7.950000000000e-01 -9.602936856769e-01 -5.925945422875e-01 -6.053515245631e-01 -5.929029413693e-01 -5.939994448841e-01 -5.917765660352e-01
7.962500000000e-01 -9.580728994623e-01 -5.912241162739e-01 -6.039518513432e-01 -5.915318206361e-01 -5.926258679439e-01 -5.904080167471e-01
7.975000000000e-01 -9.557930147984e-01 -5.898172101076e-01 -6.025149190001e-01 -5.901242011906e-01 -5.912157266086e-01 -5.890030483113e-01
7.987500000000e-01 -9.534541723191e-01 -5.883739097012e-01 -6.010408152466e-01 -5.886801689836e-01 -5.897691069596e-01 -5.875617473931e-01
8.000000000000e-01 -9.510565162951e-01 -5.868943031917e-01 -5.995296300666e-01 -5.871998121914e-01 -5.882860973071e-01 -5.860842028987e-01
8.012500000000e-01 -9.486001946255e-01 -5.853784809352e-01 -5.979814557096e-01 -5.856832212107e-01 -5.867667881848e-01 -5.845705059699e-01
8.025000000000e-01 -9.460853588275e-01 -5.838265355018e-01 -5.963963866855e-01 -5.841304886525e-01 -5.852112723448e-01 -5.830207499787e-01
8.037500000000e-01 -9.435121640282e-01 -5.822385616697e-01 -5.947745197589e-01 -5.825417093377e-01 -5.836196447518e-01 -5.814350305214e-01
8.050000000000e-01 -9.408807689543e-01 -5.806146564198e-01 -5.931159539432e-01 -5.809169802905e-01 -5.819920025778e-01 -5.798134454126e-01
8.062500000000e-01 -9.381913359225e-01 -5.789549189300e-01 -5.914207904950e-01 -5.792564007330e-01 -5.803284451960e-01 -5.781560946794e-01
8.075000000000e-01 -9.354440308298e-01 -5.772594505692e-01 -5.896891329080e-01 -5.775600720794e-01 -5.786290741750e-01 -5.764630805548e-01
8.087500000000e-01 -9.326390231432e-01 -5.755283548913e-01 -5.879210869067e-01 -5.758280979301e-01 -5.768939932732e-01 -5.747345074721e-01
8.100000000000e-01 -9.297764858883e-01 -5.737617376290e-01 -5.861167604403e-01 -5.740605840651e-01 -5.751233084318e-01 -5.729704820577e-01
8.112500000000e-01 -9.268565956401e-01 -5.719597066877e-01 -5.842762636764e-01 -5.722576384381e-01 -5.733171277693e-01 -5.711711131250e-01
8.125000000000e-01 -9.238795325113e-01 -5.701223721388e-01 -5.823997089940e-01 -5.704193711699e-01 -5.714755615748e-01 -5.693365116676e-01
8.137500000000e-01 -9.208454801411e-01 -5.682498462136e-01 -5.804872109776e-01 -5.685458945421e-01 -5.695987223014e-01 -5.674667908524e-01
8.150000000000e-01 -9.177546256840e-01 -5.663422432962e-01 -5.785388864095e-01 -5.666373229900e-01 -5.676867245595e-01 -5.655620660125e-01
8.162500000000e-01 -9.146071597987e-01 -5.643996799167e-01 -5.765548542637e-01 -5.646937730963e-01 -5.657396851101e-01 -5.636224546404e-01
8.175000000000e-01 -9.114032766355e-01 -5.624222747448e-01 -5.745352356982e-01 -5.627153635837e-01 -5.637577228580e-01 -5.616480763803e-01
8.187500000000e-01 -9.081431738251e-01 -5.604101485822e-01 -5.724801540483e-01 -5.607022153084e-01 -5.617409588443e-01 -5.596390530213e-01
8.200000000000e-01 -9.048270524660e-01 -5.583634243556e-01 -5.703897348188e-01 -5.586544512523e-01 -5.596895162399e-01 -5.575955084893e-01
8.212500000000e-01 -9.014551171123e-01 -5.562822271095e-01 -5.682641056771e-01 -5.565721965161e-01 -5.576035203373e-01 -5.555175688399e-01
8.225000000000e-01 -8.980275757607e-01 -5.541666839985e-01 -5.661033964452e-01 -5.544555783118e-01 -5.554830985441e-01 -5.534053622501e-01
8.237500000000e-01 -8.945446398380e-01 -5.520169242803e-01 -5.639077390919e-01 -5.523047259551e-01 -5.533283803749e-01 -5.512590190108e-01
8.250000000000e-01 -8.910065241883e-01 -5.498330793072e-01 -5.616772677256e-01 -5.501197708577e-01 -5.511394974434e-01 -5.490786715186e-01
8.262500000000e-01 -8.874134470592e-01 -5.476152825189e-01 -5.594121185855e-01 -5.479008465195e-01 -5.489165834551e-01 -5.468644542675e-01
8.275000000000e-01 -8.837656300887e-01 -5.453636694344e-01 -5.571124300343e-01 -5.456480885206e-01 -5.466597741993e-01 -5.446165038409e-01
8.287500000000e-01 -8.800632982911e-01 -5.430783776440e-01 -5.547783425493e-01 -5.433616345134e-01 -5.443692075407e-01 -5.423349589030e-01
8.300000000000e-01 -8.763066800439e-01 -5.407595468008e-01 -5.524099987145e-01 -5.410416242143e-01 -5.420450234112e-01 -5.400199601901e-01
8.312500000000e-01 -8.724960070728e-01 -5.384073186129e-01 -5.500075432121e-01 -5.386881993952e-01 -5.396873638022e-01 -5.376716505025e-01
8.325000000000e-01 -8.686315144381e-01 -5.360218368346e-01 -5.475711228134e-01 -5.363015038755e-01 -5.372963727553e-01 -5.352901746947e-01
8.337500000000e-01 -8.647134405202e-01 -5.336032472578e-01 -5.451008863709e-01 -5.338816835133e-01 -5.348721963544e-01 -5.328756796675e-01
8.350000000000e-01 -8.607420270039e-01 -5.311516977036e-01 -5.425969848088e-01 -5.314288861967e-01 -5.324149827168e-01 -5.304283143584e-01
8.362500000000e-01 -8.567175188651e-01 -5.286673380135e-01 -5.400595711143e-01 -5.289432618348e-01 -5.299248819842e-01 -5.279482297322e-01
8.375000000000e-01 -8.526401643541e-01 -5.261503200401e-01 -5.374888003283e-01 -5.264249623495e-01 -5.274020463141e-01 -5.254355787724e-01
8.387500000000e-01 -8.485102149815e-01 -5.236007976383e-01 -5.348848295366e-01 -5.238741416654e-01 -5.248466298706e-01 -5.228905164711e-01
8.400000000000e-01 -8.443279255020e-01 -5.210189266564e-01 -5.322478178600e-01 -5.212909557016e-01 -5.222587888152e-01 -5.203131998197e-01
8.412500000000e-01 -8.400935538989e-01 -5.184048649264e-01 -5.295779264452e-01 -5.186755623618e-01 -5.196386812974e-01 -5.177037877993e-01
8.425000000000e-01 -8.358073613683e-01 -5.157587722546e-01 -5.268753184553e-01 -5.160281215253e-01 -5.169864674457e-01 -5.150624413706e-01
8.437500000000e-01 -8.314696123025e-01 -5.130808104125e-01 -5.241401590597e-01 -5.133487950371e-01 -5.143023093575e-01 -5.123893234643e-01
8.450000000000e-01 -8.270805742746e-01 -5.103711431269e-01 -5.213726154245e-01 -5.106377466985e-01 -5.115863710900e-01 -5.096845989710e-01
8.462500000000e-01 -8.226405180208e-01 -5.076299360698e-01 -5.185728567027e-01 -5.078951422572e-01 -5.088388186500e-01 -5.069484347308e-01
8.475000000000e-01 -8.181497174250e-01 -5.048573568491e-01 -5.157410540238e-01 -5.051211493978e-01 -5.060598199844e-01 -5.041809995233e-01
8.487500000000e-01 -8.136084495008e-01 -5.020535749986e-01 -5.128773804838e-01 -5.023159377312e-01 -5.032495449698e-01 -5.013824640567e-01
8.500000000000e-01 -8.090169943749e-01 -4.992187619671e-01 -5.099820111350e-01 -4.994796787849e-01 -5.004081654026e-01 -4.985530009581e-01
8.512500000000e-01 -8.043756352701e-01 -4.963530911093e-01 -5.070551229754e-01 -4.966125459926e-01 -4.975358549890e-01 -4.956927847620e-01
8.525000000000e-01 -7.996846584871e-01 -4.934567376744e-01 -5.040968949379e-01 -4.937147146842e-01 -4.946327893341e-01 -4.928019919000e-01
8.537500000000e-01 -7.949443533875e-01 -4.905298787966e-01 -5.011075078804e-01 -4.907863620747e-01 -4.916991459318e-01 -4.898808006898e-01
8.550000000000e-01 -7.901550123757e-01 -4.875726934838e-01 -4.980871445743e-01 -4.878276672543e-01 -4.887351041543e-01 -4.869293913243e-01
8.562500000000e-01 -7.853169308807e-01 -4.845853626073e-01 -4.950359896938e-01 -4.848388111772e-01 -4.857408452412e-01 -4.839479458603e-01
8.575000000000e-01 -7.804304073384e-01 -4.815680688907e-01 -4.919542298050e-01 -4.818199766511e-01 -4.827165522887e-01 -4.809366482074e-01
8.587500000000e-01 -7.754957431723e-01 -4.785209968994e-01 -4.888420533550e-01 -4.787713483262e-01 -4.796624102388e-01 -4.778956841166e-01
8.600000000000e-01 -7.705132427758e-01 -4.754443330293e-01 -4.856996506599e-01 -4.756931126843e-01 -4.765786058681e-01 -4.748252411689e-01
8.612500000000e-01 -7.654832134931e-01 -4.723382654957e-01 -4.825272138944e-01 -4.725854580274e-01 -4.734653277770e-01 -4.717255087637e-01
8.625000000000e-01 -7.604059656001e-01 -4.692029843223e-01 -4.793249370795e-01 -4.694485744666e-01 -4.703227663780e-01 -4.685966781072e-01
8.637500000000e-01 -7.552818122852e-01 -4.660386813292e-01 -4.760930160716e-01 -4.662826539109e-01 -4.671511138846e-01 -4.654389422002e-01
8.650000000000e-01 -7.501110696304e-01 -4.628455501224e-01 -4.728316485504e-01 -4.630878900554e-01 -4.639505642999e-01 -4.622524958269e-01
8.662500000000e-01 -7.448940565916e-01 -4.596237860813e-01 -4.695410340070e-01 -4.598644783700e-01 -4.607213134048e-01 -4.590375355422e-01
8.675000000000e-01 -7.396310949786e-01 -4.563735863476e-01 -4.662213737326e-01 -4.566126160876e-01 -4.574635587465e-01 -4.557942596600e-01
8.687500000000e-01 -7.343225094356e-01 -4.530951498134e-01 -4.628728708057e-01 -4.533325021924e-01 -4.541774996264e-01 -4.525228682410e-01
8.700000000000e-01 -7.289686274214e-01 -4.497886771092e-01 -4.594957300807e-01 -4.500243374079e-01 -4.508633370887e-01 -4.492235630798e-01
8.712500000000e-01 -7.235697791885e-01 -4.464543705919e-01 -4.560901581749e-01 -4.466883241850e-01 -4.475212739079e-01 -4.458965476933e-01
8.725000000000e-01 -7.181262977632e-01 -4.430924343328e-01 -4.526563634568e-01 -4.433246666898e-01 -4.441515145770e-01 -4.425420273073e-01
8.737500000000e-01 -7.126385189252e-01 -4.397030741054e-01 -4.491945560336e-01 -4.399335707913e-01 -4.407542652950e-01 -4.391602088446e-01
8.750000000000e-01 -7.071067811865e-01 -4.362864973729e-01 -4.457049477381e-01 -4.365152440494e-01 -4.373297339549e-01 -4.357513009115e-01
8.762500000000e-01 -7.015314257708e-01 -4.328429132759e-01 -4.421877521166e-01 -4.330698957021e-01 -4.338781301310e-01 -4.323155137856e-01
8.775000000000e-01 -6.959127965924e-01 -4.293725326200e-01 -4.386431844158e-01 -4.295977366534e-01 -4.303996650666e-01 -4.288530594024e-01
8.787500000000e-01 -6.902512402344e-01 -4.258755678632e-01 -4.350714615701e-01 -4.260989794602e-01 -4.268945516610e-01 -4.253641513425e-01
8.800000000000e-01 -6.845471059287e-01 -4.223522331026e-01 -4.314728021887e-01 -4.225738383199e-01 -4.233630044572e-01 -4.218490048180e-01
8.812500000000e-01 -6.788007455330e-01 -4.188027440624e-01 -4.278474265421e-01 -4.190225290575e-01 -4.198052396288e-01 -4.183078366599e-01
8.825000000000e-01 -6.730125135098e-01 -4.152273180804e-01 -4.241955565495e-01 -4.154452691125e-01 -4.162214749671e-01 -4.147408653039e-01
8.837500000000e-01 -6.671827669047e-01 -4.116261740953e-01 -4.205174157650e-01 -4.118422775263e-01 -4.126119298681e-01 -4.111483107778e-01
8.850000000000e-01 -6.613118653236e-01 -4.079995326334e-01 -4.168132293646e-01 -4.082137749285e-01 -4.089768253193e-01 -4.075303946872e-01
8.862500000000e-01 -6.554001709118e-01 -4.043476157953e-01 -4.130832241324e-01 -4.045599835242e-01 -4.053163838865e-01 -4.038873402023e-01
8.875000000000e-01 -6.494480483302e-01 -4.006706472428e-01 -4.093276284473e-01 -4.008811270802e-01 -4.016308297006e-01 -4.002193720437e-01
8.887500000000e-01 -6.434558647338e-01 -3.969688521854e-01 -4.055466722690e-01 -3.971774309120e-01 -3.979203884437e-01 -3.965267164690e-01
8.900000000000e-01 -6.374239897487e-01 -3.932424573668e-01 -4.017405871246e-01 -3.934491218702e-01 -3.941852873364e-01 -3.928096012587e-01
8.912500000000e-01 -6.313527954494e-01 -3.894916910511e-01 -3.979096060944e-01 -3.896964283264e-01 -3.904257551233e-01 -3.890682557018e-01
8.925000000000e-01 -6.252426563358e-01 -3.857167830094e-01 -3.940539637981e-01 -3.859195801603e-01 -3.866420220598e-01 -3.853029105823e-01
8.937500000000e-01 -6.190939493099e-01 -3.819179645060e-01 -3.901738963807e-01 -3.821188087453e-01 -3.828343198981e-01 -3.815137981643e-01
8.950000000000e-01 -6.129070536530e-01 -3.780954682840e-01 -3.862696414982e-01 -3.782943469349e-01 -3.790028818736e-01 -3.777011521781e-01
8.962500000000e-01 -6.066823510020e-01 -3.742495285522e-01 -3.823414383035e-01 -3.744464290485e-01 -3.751479426904e-01 -3.738652078057e-01
8.975000000000e-01 -6.004202253259e-01 -3.703803809700e-01 -3.783895274320e-01 -3.705752908575e-01 -3.712697385075e-01 -3.700062016663e-01
8.987500000000e-01 -5.941210629020e-01 -3.664882626343e-01 -3.744141509873e-01 -3.666811695711e-01 -3.673685069247e-01 -3.661243718015e-01
9.000000000000e-01 -5.877852522925e-01 -3.625734120643e-01 -3.704155525263e-01 -3.627643038221e-01 -3.634444869681e-01 -3.622199576608e-01
9.012500000000e-01 -5.814131843198e-01 -3.586360691878e-01 -3.663939770449e-01 -3.588249336522e-01 -3.594979190761e-01 -3.582932000869e-01
9.025000000000e-01 -5.750052520433e-01 -3.546764753266e-01 -3.623496709632e-01 -3.548633004981e-01 -3.555290450844e-01 -3.543443413007e-01
9.037500000000e-01 -5.685618507343e-01 -3.506948731818e-01 -3.582828821105e-01 -3.508796471767e-01 -3.515381082122e-01 -3.503736248864e-01
9.050000000000e-01 -5.620833778522e-01 -3.466915068193e-01 -3.541938597108e-01 -3.468742178704e-01 -3.475253530467e-01 -3.463812957766e-01
9.062500000000e-01 -5.555702330196e-01 -3.426666216554e-01 -3.500828543674e-01 -3.428472581127e-01 -3.434910255293e-01 -3.423676002368e-01
9.075000000000e-01 -5.490228179982e-01 -3.386204644414e-01 -3.459501180482e-01 -3.387990147731e-01 -3.394353729400e-01 -3.383327858507e-01
9.087500000000e-01 -5.424415366631e-01 -3.345532832496e-01 -3.417959040703e-01 -3.347297360424e-01 -3.353586438832e-01 -3.342771015047e-01
9.100000000000e-01 -5.358267949790e-01 -3.304653274575e-01 -3.376204670846e-01 -3.306396714179e-01 -3.312610882722e-01 -3.302007973725e-01
9.112500000000e-01 -5.291790009742e-01 -3.263568477333e-01 -3.334240630611e-01 -3.265290716880e-01 -3.271429573147e-01 -3.261041248998e-01
9.125000000000e-01 -5.224985647160e-01 -3.222280960206e-01 -3.292069492728e-01 -3.223981889175e-01 -3.230045034970e-01 -3.219873367885e-01
9.137500000000e-01 -5.157858982850e-01 -3.180793255234e-01 -3.249693842806e-01 -3.182472764321e-01 -3.188459805694e-01 -3.178506869816e-01
9.150000000000e-01 -5.090414157504e-01 -3.139107906906e-01 -3.207116279176e-01 -3.140765888033e-01 -3.146676435306e-01 -3.136944306471e-01
9.162500000000e-01 -5.022655331434e-01 -3.097227472008e-01 -3.164339412736e-01 -3.098863818330e-01 -3.104697486126e-01 -3.095188241625e-01
9.175000000000e-01 -4.954586684324e-01 -3.055154519469e-01 -3.121365866789e-01 -3.056769125381e-01 -3.062525532648e-01 -3.053241250989e-01
9.187500000000e-01 -4.886212414970e-01 -3.012891630204e-01 -3.078198276894e-01 -3.014484391349e-01 -3.020163161389e-01 -3.011105922050e-01
9.200000000000e-01 -4.817536741018e-01 -2.970441396961e-01 -3.034839290695e-01 -2.972012210236e-01 -2.977612970732e-01 -2.968784853915e-01
9.212500000000e-01 -4.748563898706e-01 -2.927806424163e-01 -2.991291567772e-01 -2.929355187728e-01 -2.934877570767e-01 -2.926280657145e-01
9.225000000000e-01 -4.679298142606e-01 -2.884989327751e-01 -2.947557779475e-01 -2.886515941034e-01 -2.891959583138e-01 -2.883595953601e-01
9.237500000000e-01 -4.609743745355e-01 -2.841992735025e-01 -2.903640608764e-01 -2.843497098731e-01 -2.848861640881e-01 -2.840733376275e-01
9.250000000000e-01 -4.539904997396e-01 -2.798819284488e-01 -2.859542750047e-01 -2.800301300603e-01 -2.805586388264e-01 -2.797695569133e-01
9.262500000000e-01 -4.469786206711e-01 -2.755471625684e-01 -2.815266909018e-01 -2.756931197486e-01 -2.762136480634e-01 -2.754485186951e-01
9.275000000000e-01 -4.399391698559e-01 -2.711952419037e-01 -2.770815802492e-01 -2.713389451101e-01 -2.718514584249e-01 -2.711104895147e-01
9.287500000000e-01 -4.328725815204e-01 -2.668264335695e-01 -2.726192158241e-01 -2.669678733898e-01 -2.674723376121e-01 -2.667557369623e-01
9.300000000000e-01 -4.257792915651e-01 -2.624410057362e-01 -2.681398714833e-01 -2.625801728893e-01 -2.630765543852e-01 -2.623845296595e-01
9.312500000000e-01 -4.186597375374e-01 -2.580392276142e-01 -2.636438221460e-01 -2.581761129506e-01 -2.586643785474e-01 -2.579971372429e-01
9.325000000000e-01 -4.115143586051e-01 -2.536213694372e-01 -2.591313437777e-01 -2.537559639398e-01 -2.542360809285e-01 -2.535938303477e-01
9.337500000000e-01 -4.043435955287e-01 -2.491877024459e-01 -2.546027133732e-01 -2.493199972305e-01 -2.497919333684e-01 -2.491748805905e-01
9.350000000000e-01 -3.971478906348e-01 -2.447384988716e-01 -2.500582089400e-01 -2.448684851879e-01 -2.453322087007e-01 -2.447405605529e-01
9.362500000000e-01 -3.899276877882e-01 -2.402740319200e-01 -2.454981094814e-01 -2.404017011518e-01 -2.408571807364e-01 -2.402911437647e-01
9.375000000000e-01 -3.826834323651e-01 -2.357945757540e-01 -2.409226949795e-01 -2.359199194203e-01 -2.363671242469e-01 -2.358269046869e-01
9.387500000000e-01 -3.754155712253e-01 -2.313004054779e-01 -2.363322463784e-01 -2.314234152331e-01 -2.318623149477e-01 -2.313481186948e-01
9.400000000000e-01 -3.681245526846e-01 -2.267917971201e-01 -2.317270455671e-01 -2.269124647547e-01 -2.273430294816e-01 -2.268550620610e-01
9.412500000000e-01 -3.608108264876e-01 -2.222690276166e-01 -2.271073753625e-01 -2.223873450581e-01 -2.228095454019e-01 -2.223480119383e-01
9.425000000000e-01 -3.534748437793e-01 -2.177323747940e-01 -2.224735194917e-01 -2.178483341075e-01 -2.182621411557e-01 -2.178272463430e-01
9.437500000000e-01 -3.461170570775e-01 -2.131821173533e-01 -2.178257625757e-01 -2.132957107415e-01 -2.137010960668e-01 -2.132930441370e-01
9.450000000000e-01 -3.387379202453e-01 -2.086185348520e-01 -2.131643901113e-01 -2.087297546565e-01 -2.091266903189e-01 -2.087456850113e-01
9.462500000000e-01 -3.313378884626e-01 -2.040419076879e-01 -2.084896884539e-01 -2.041507463896e-01 -2.045392049385e-01 -2.041854494685e-01
9.475000000000e-01 -3.239174181982e-01 -1.994525170818e-01 -2.038019448005e-01 -1.995589673011e-01 -1.999389217781e-01 -1.996126188054e-01
9.487500000000e-01 -3.164769671817e-01 -1.948506450605e-01 -1.991014471717e-01 -1.949546995583e-01 -1.953261234987e-01 -1.950274750958e-01
9.500000000000e-01 -3.090169943750e-01 -1.902365744394e-01 -1.943884843943e-01 -1.903382261176e-01 -1.907010935529e-01 -1.904303011727e-01
9.512500000000e-01 -3.015379599445e-01 -1.856105888057e-01 -1.896633460836e-01 -1.857098307075e-01 -1.860641161676e-01 -1.858213806117e-01
9.525000000000e-01 -2.940403252323e-01 -1.809729725009e-01 -1.849263226261e-01 -1.810697978115e-01 -1.814154763267e-01 -1.812009977127e-01
9.537500000000e-01 -2.865245527278e-01 -1.763240106036e-01 -1.801777051610e-01 -1.764184126509e-01 -1.767554597538e-01 -1.765694374826e-01
9.550000000000e-01 -2.789911060393e-01 -1.716639889122e-01 -1.754177855630e-01 -1.717559611670e-01 -1.720843528946e-01 -1.719269856178e-01
9.562500000000e-01 -2.714404498651e-01 -1.669931939274e-01 -1.706468564239e-01 -1.670827300040e-01 -1.674024429001e-01 -1.672739284868e-01
9.575000000000e-01 -2.638730499653e-01 -1.623119128348e-01 -1.658652110351e-01 -1.623990064916e-01 -1.627100176082e-01 -1.626105531119e-01
9.587500000000e-01 -2.562893731330e-01 -1.576204334875e-01 -1.610731433689e-01 -1.577050786274e-01 -1.580073655269e-01 -1.579371471521e-01
9.600000000000e-01 -2.486898871649e-01 -1.529190443886e-01 -1.562709480607e-01 -1.530012350594e-01 -1.532947758162e-01 -1.532539988851e-01
9.612500000000e-01 -2.410750608331e-01 -1.482080346733e-01 -1.514589203908e-01 -1.482877650682e-01 -1.485725382710e-01 -1.485613971896e-01
9.625000000000e-01 -2.334453638560e-01 -1.434876940917e-01 -1.466373562655e-01 -1.435649585497e-01 -1.438409433028e-01 -1.438596315273e-01
9.637500000000e-01 -2.258012668691e-01 -1.387583129911e-01 -1.418065521992e-01 -1.388331059972e-01 -1.391002819224e-01 -1.391489919253e-01
9.650000000000e-01 -2.181432413965e-01 -1.340201822978e-01 -1.369668052953e-01 -1.340924984838e-01 -1.343508457218e-01 -1.344297689581e-01
9.662500000000e-01 -2.104717598213e-01 -1.292735935000e-01 -1.321184132276e-01 -1.293434276443e-01 -1.295929268568e-01 -1.297022537294e-01
9.675000000000e-01 -2.027872953565e-01 -1.245188386298e-01 -1.272616742215e-01 -1.245861856577e-01 -1.248268180283e-01 -1.249667378548e-01
9.687500000000e-01 -1.950903220162e-01 -1.197562102452e-01 -1.223968870345e-01 -1.198210652294e-01 -1.200528124653e-01 -1.202235134432e-01
9.700000000000e-01 -1.873813145858e-01 -1.149860014125e-01 -1.175243509372e-01 -1.150483595729e-01 -1.152712039060e-01 -1.154728730790e-01
9.712500000000e-01 -1.796607485932e-01 -1.102085056882e-01 -1.126443656937e-01 -1.102683623921e-01 -1.104822865803e-01 -1.107151098040e-01
9.725000000000e-01 -1.719291002794e-01 -1.054240171013e-01 -1.077572315414e-01 -1.054813678633e-01 -1.056863551911e-01 -1.059505170995e-01
9.737500000000e-01 -1.641868465689e-01 -1.006328301353e-01 -1.028632491716e-01 -1.006876706167e-01 -1.008837048967e-01 -1.011793888681e-01
9.750000000000e-01 -1.564344650402e-01 -9.583523970999e-02 -9.796271970812e-02 -9.588756571872e-02 -9.607463129153e-02 -9.640201941535e-02
9.762500000000e-01 -1.486724338970e-01 -9.103154116385e-02 -9.305594468695e-02 -9.108134865348e-02 -9.125943038859e-02 -9.161870343196e-02
9.775000000000e-01 -1.409012319376e-01 -8.622203023570e-02 -8.814322603477e-02 -8.626931530447e-02 -8.643839859982e-02 -8.682973597538e-02
9.787500000000e-01 -1.331213385265e-01 -8.140700304676e-02 -8.322486604617e-02 -8.145176193589e-02 -8.161183271806e-02 -8.203541245169e-02
9.800000000000e-01 -1.253332335643e-01 -7.658675608256e-02 -7.830116736245e-02 -7.662898517397e-02 -7.678002989659e-02 -7.723602859733e-02
9.812500000000e-01 -1.175373974578e-01 -7.176158617478e-02 -7.337243294362e-02 -7.180128198784e-02 -7.194328763066e-02 -7.243188046091e-02
9.825000000000e-01 -1.097343110910e-01 -6.693179048319e-02 -6.843896605485e-02 -6.696894966987e-02 -6.710190373548e-02 -6.762326438492e-02
9.837500000000e-01 -1.019244557950e-01 -6.209766647724e-02 -6.350107020786e-02 -6.213228581549e-02 -6.225617632617e-02 -6.281047698745e-02
9.850000000000e-01 -9.410831331851e-02 -5.725951191834e-02 -5.855904920914e-02 -5.729158830201e-02 -5.740640379314e-02 -5.799381514390e-02
9.862500000000e-01 -8.628636579796e-02 -5.241762483966e-02 -5.361320696073e-02 -5.244715526573e-02 -5.255288477773e-02 -5.317357596865e-02
9.875000000000e-01 -7.845909572788e-02 -4.757230352627e-02 -4.866384771220e-02 -4.759928507637e-02 -4.769591814069e-02 -4.835005679676e-02
9.887500000000e-01 -7.062698593119e-02 -4.272384650489e-02 -4.371127559456e-02 -4.274827630921e-02 -4.283580292641e-02 -4.352355516563e-02
9.900000000000e-01 -6.279051952935e-02 -3.787255253070e-02 -3.875579499497e-02 -3.789442770973e-02 -3.797283832370e-02 -3.869436879660e-02
9.912500000000e-01 -5.495017991240e-02 -3.301872056121e-02 -3.379771018686e-02 -3.303803814173e-02 -3.310732354393e-02 -3.386279557663e-02
9.925000000000e-01 -4.710645070968e-02 -2.816264973339e-02 -2.883732553168e-02 -2.817940652218e-02 -2.823955776964e-02 -2.902913353992e-02
9.937500000000e-01 -3.925981575910e-02 -2.330463934583e-02 -2.387494522221e-02 -2.331883172145e-02 -2.336984015866e-02 -2.419368084952e-02
9.950000000000e-01 -3.141075907813e-02 -1.844498882891e-02 -1.891087302722e-02 -1.845661231649e-02 -1.849846783196e-02 -1.935673577892e-02
9.962500000000e-01 -2.355976483367e-02 -1.358399772884e-02 -1.394541119509e-02 -1.359304634292e-02 -1.362573488823e-02 -1.451859669368e-02
9.975000000000e-01 -1.570731731187e-02 -8.721965861851e-03 -8.978863680403e-03 -8.728432608096e-03 -8.751977784852e-03 -9.679562033007e-03
9.987500000000e-01 -7.853900888755e-03 -3.859192147033e-03 -4.011531777629e-03 -3.863059569653e-03 -3.877362944146e-03 -4.839930291353e-03


==> figures/amiri_plots/modified/porosity_modified.tikz <==
\begin{tikzpicture}[font=\sffamily\sansmath]

\begin{axis}[
width=\figurewidth,
height=\figureheight,
scale only axis,
xmin=0,
xmax=1,
ymin=0.48,
ymax=0.52,
xlabel={$z^*/H^*$},
ylabel={$\phi$},
axis line style={black},
tick align=inside,
tick pos=both,
xtick={0,0.2,0.4,0.6,0.8,1.0},
ytick={0.48,0.49,0.50,0.51,0.52},
xticklabels={$0$,$0.2$,$0.4$,$0.6$,$0.8$,$1.0$},
yticklabels={$0.48$,$0.49$,$0.50$,$0.51$,$0.52$},
tick label style={
    font=\fontsize{11}{8}\selectfont\sffamily\sansmath
},
label style={
    font=\fontsize{13}{8}\selectfont\sffamily\sansmath
},
legend style={
    font=\fontsize{8.7}{8}\selectfont\sffamily\sansmath,
    anchor=north east,
    at={(0.97,0.33)},
    draw=black,
    fill=white,
    inner sep=1.5pt,
    row sep=0pt
},
legend cell align=left,
clip=true,
]

% Initial porosity
\addplot[
black,
dash pattern=on 4pt off 2pt,
line width=1.05pt
]
coordinates {
(0,0.5)
(1,0.5)
};
\addlegendentry{$\phi_0$};

% Analytical porosity
\addplot[
red,
solid,
line width=1.10pt
]
table[
x index=0,
y index=2,
col sep=space,
comment chars={\#}
]
{figures/amiri_plots/modified/porosity_profiles_dump_20000_tikz.dat};
\addlegendentry{$\phi_{\mathrm{an}}$};

% Numerical porosity
\addplot[
black,
only marks,
mark=triangle,
mark repeat=20,
mark size=3.4pt,
mark options={solid}
]
table[
x index=0,
y index=1,
col sep=space,
comment chars={\#}
]
{figures/amiri_plots/modified/porosity_profiles_dump_20000_tikz.dat};
\addlegendentry{$\phi_{\mathrm{num}}$};

\end{axis}

\end{tikzpicture}

==> figures/amiri_plots/modified/porosity_profiles_dump_20000_tikz.dat <==
# zH phi_numerical phi_analytical
0.000000000000e+00 5.000411077626e-01 5.000000000000e-01
1.250000000000e-03 4.999304287028e-01 4.999041972910e-01
2.500000000000e-03 4.998214051883e-01 4.998084004916e-01
3.750000000000e-03 4.997137641862e-01 4.997126155109e-01
5.000000000000e-03 4.996062917803e-01 4.996168482575e-01
6.250000000000e-03 4.994987189225e-01 4.995211046386e-01
7.500000000000e-03 4.993911019231e-01 4.994253905603e-01
8.750000000000e-03 4.992834431085e-01 4.993297119266e-01
1.000000000000e-02 4.991757419853e-01 4.992340746394e-01
1.125000000000e-02 4.990680033286e-01 4.991384845981e-01
1.250000000000e-02 4.989602320728e-01 4.990429476992e-01
1.375000000000e-02 4.988524337643e-01 4.989474698357e-01
1.500000000000e-02 4.987446143876e-01 4.988520568973e-01
1.625000000000e-02 4.986367801331e-01 4.987567147693e-01
1.750000000000e-02 4.985289373550e-01 4.986614493331e-01
1.875000000000e-02 4.984210925181e-01 4.985662664650e-01
2.000000000000e-02 4.983132521732e-01 4.984711720363e-01
2.125000000000e-02 4.982054229350e-01 4.983761719130e-01
2.250000000000e-02 4.980976114736e-01 4.982812719550e-01
2.375000000000e-02 4.979898245021e-01 4.981864780162e-01
2.500000000000e-02 4.978820687727e-01 4.980917959440e-01
2.625000000000e-02 4.977743510698e-01 4.979972315789e-01
2.750000000000e-02 4.976666782077e-01 4.979027907539e-01
2.875000000000e-02 4.975590570271e-01 4.978084792947e-01
3.000000000000e-02 4.974514943926e-01 4.977143030188e-01
3.125000000000e-02 4.973439971907e-01 4.976202677354e-01
3.250000000000e-02 4.972365723284e-01 4.975263792451e-01
3.375000000000e-02 4.971292267313e-01 4.974326433395e-01
3.500000000000e-02 4.970219673426e-01 4.973390658004e-01
3.625000000000e-02 4.969148011219e-01 4.972456524004e-01
3.750000000000e-02 4.968077350441e-01 4.971524089014e-01
3.875000000000e-02 4.967007760984e-01 4.970593410553e-01
4.000000000000e-02 4.965939312876e-01 4.969664546029e-01
4.125000000000e-02 4.964872076269e-01 4.968737552739e-01
4.250000000000e-02 4.963806121434e-01 4.967812487864e-01
4.375000000000e-02 4.962741518754e-01 4.966889408465e-01
4.500000000000e-02 4.961678338715e-01 4.965968371485e-01
4.625000000000e-02 4.960616651898e-01 4.965049433735e-01
4.750000000000e-02 4.959556528976e-01 4.964132651901e-01
4.875000000000e-02 4.958498040704e-01 4.963218082534e-01
5.000000000000e-02 4.957441257916e-01 4.962305782049e-01
5.125000000000e-02 4.956386251514e-01 4.961395806721e-01
5.250000000000e-02 4.955333092466e-01 4.960488212681e-01
5.375000000000e-02 4.954281851799e-01 4.959583055914e-01
5.500000000000e-02 4.953232600590e-01 4.958680392255e-01
5.625000000000e-02 4.952185409963e-01 4.957780277384e-01
5.750000000000e-02 4.951140351083e-01 4.956882766824e-01
5.875000000000e-02 4.950097495147e-01 4.955987915939e-01
6.000000000000e-02 4.949056913382e-01 4.955095779926e-01
6.125000000000e-02 4.948018677034e-01 4.954206413817e-01
6.250000000000e-02 4.946982857367e-01 4.953319872472e-01
6.375000000000e-02 4.945949525654e-01 4.952436210577e-01
6.500000000000e-02 4.944918753170e-01 4.951555482640e-01
6.625000000000e-02 4.943890611189e-01 4.950677742990e-01
6.750000000000e-02 4.942865170976e-01 4.949803045769e-01
6.875000000000e-02 4.941842503779e-01 4.948931444932e-01
7.000000000000e-02 4.940822680826e-01 4.948062994245e-01
7.125000000000e-02 4.939805773318e-01 4.947197747276e-01
7.250000000000e-02 4.938791852419e-01 4.946335757400e-01
7.375000000000e-02 4.937780989256e-01 4.945477077786e-01
7.500000000000e-02 4.936773254906e-01 4.944621761403e-01
7.625000000000e-02 4.935768720396e-01 4.943769861011e-01
7.750000000000e-02 4.934767456690e-01 4.942921429159e-01
7.875000000000e-02 4.933769534689e-01 4.942076518182e-01
8.000000000000e-02 4.932775025218e-01 4.941235180198e-01
8.125000000000e-02 4.931783999024e-01 4.940397467104e-01
8.250000000000e-02 4.930796526768e-01 4.939563430576e-01
8.375000000000e-02 4.929812679019e-01 4.938733122060e-01
8.500000000000e-02 4.928832526245e-01 4.937906592774e-01
8.625000000000e-02 4.927856138808e-01 4.937083893702e-01
8.750000000000e-02 4.926883586959e-01 4.936265075591e-01
8.875000000000e-02 4.925914940827e-01 4.935450188951e-01
9.000000000000e-02 4.924950270415e-01 4.934639284047e-01
9.125000000000e-02 4.923989645593e-01 4.933832410900e-01
9.250000000000e-02 4.923033136091e-01 4.933029619282e-01
9.375000000000e-02 4.922080811490e-01 4.932230958712e-01
9.500000000000e-02 4.921132741218e-01 4.931436478455e-01
9.625000000000e-02 4.920188994543e-01 4.930646227520e-01
9.750000000000e-02 4.919249640561e-01 4.929860254652e-01
9.875000000000e-02 4.918314748196e-01 4.929078608334e-01
1.000000000000e-01 4.917384386189e-01 4.928301336782e-01
1.012500000000e-01 4.916458623090e-01 4.927528487941e-01
1.025000000000e-01 4.915537527254e-01 4.926760109484e-01
1.037500000000e-01 4.914621166832e-01 4.925996248808e-01
1.050000000000e-01 4.913709609762e-01 4.925236953033e-01
1.062500000000e-01 4.912802923767e-01 4.924482268994e-01
1.075000000000e-01 4.911901176343e-01 4.923732243245e-01
1.087500000000e-01 4.911004434753e-01 4.922986922050e-01
1.100000000000e-01 4.910112766022e-01 4.922246351384e-01
1.112500000000e-01 4.909226236926e-01 4.921510576930e-01
1.125000000000e-01 4.908344913988e-01 4.920779644074e-01
1.137500000000e-01 4.907468863470e-01 4.920053597902e-01
1.150000000000e-01 4.906598151364e-01 4.919332483200e-01
1.162500000000e-01 4.905732843385e-01 4.918616344451e-01
1.175000000000e-01 4.904873004968e-01 4.917905225829e-01
1.187500000000e-01 4.904018701253e-01 4.917199171200e-01
1.200000000000e-01 4.903169997086e-01 4.916498224116e-01
1.212500000000e-01 4.902326957006e-01 4.915802427814e-01
1.225000000000e-01 4.901489645238e-01 4.915111825216e-01
1.237500000000e-01 4.900658125689e-01 4.914426458920e-01
1.250000000000e-01 4.899832461938e-01 4.913746371203e-01
1.262500000000e-01 4.899012717231e-01 4.913071604016e-01
1.275000000000e-01 4.898198954469e-01 4.912402198982e-01
1.287500000000e-01 4.897391236207e-01 4.911738197393e-01
1.300000000000e-01 4.896589624642e-01 4.911079640208e-01
1.312500000000e-01 4.895794181608e-01 4.910426568050e-01
1.325000000000e-01 4.895004968567e-01 4.909779021203e-01
1.337500000000e-01 4.894222046604e-01 4.909137039610e-01
1.350000000000e-01 4.893445476419e-01 4.908500662873e-01
1.362500000000e-01 4.892675318318e-01 4.907869930246e-01
1.375000000000e-01 4.891911632207e-01 4.907244880636e-01
1.387500000000e-01 4.891154477587e-01 4.906625552599e-01
1.400000000000e-01 4.890403913543e-01 4.906011984337e-01
1.412500000000e-01 4.889659998740e-01 4.905404213699e-01
1.425000000000e-01 4.888922791413e-01 4.904802278174e-01
1.437500000000e-01 4.888192349362e-01 4.904206214894e-01
1.450000000000e-01 4.887468729946e-01 4.903616060625e-01
1.462500000000e-01 4.886751990073e-01 4.903031851772e-01
1.475000000000e-01 4.886042186195e-01 4.902453624371e-01
1.487500000000e-01 4.885339374300e-01 4.901881414089e-01
1.500000000000e-01 4.884643609905e-01 4.901315256225e-01
1.512500000000e-01 4.883954948050e-01 4.900755185700e-01
1.525000000000e-01 4.883273443293e-01 4.900201237063e-01
1.537500000000e-01 4.882599149698e-01 4.899653444483e-01
1.550000000000e-01 4.881932120832e-01 4.899111841752e-01
1.562500000000e-01 4.881272409759e-01 4.898576462278e-01
1.575000000000e-01 4.880620069029e-01 4.898047339085e-01
1.587500000000e-01 4.879975150677e-01 4.897524504812e-01
1.600000000000e-01 4.879337706211e-01 4.897007991711e-01
1.612500000000e-01 4.878707786611e-01 4.896497831642e-01
1.625000000000e-01 4.878085442317e-01 4.895994056074e-01
1.637500000000e-01 4.877470723225e-01 4.895496696083e-01
1.650000000000e-01 4.876863678683e-01 4.895005782348e-01
1.662500000000e-01 4.876264357481e-01 4.894521345151e-01
1.675000000000e-01 4.875672807846e-01 4.894043414374e-01
1.687500000000e-01 4.875089077435e-01 4.893572019498e-01
1.700000000000e-01 4.874513213332e-01 4.893107189602e-01
1.712500000000e-01 4.873945262039e-01 4.892648953357e-01
1.725000000000e-01 4.873385269469e-01 4.892197339031e-01
1.737500000000e-01 4.872833280943e-01 4.891752374481e-01
1.750000000000e-01 4.872289341183e-01 4.891314087154e-01
1.762500000000e-01 4.871753494306e-01 4.890882504086e-01
1.775000000000e-01 4.871225783819e-01 4.890457651899e-01
1.787500000000e-01 4.870706252609e-01 4.890039556801e-01
1.800000000000e-01 4.870194942946e-01 4.889628244580e-01
1.812500000000e-01 4.869691896468e-01 4.889223740609e-01
1.825000000000e-01 4.869197154183e-01 4.888826069840e-01
1.837500000000e-01 4.868710756460e-01 4.888435256802e-01
1.850000000000e-01 4.868232743023e-01 4.888051325604e-01
1.862500000000e-01 4.867763152948e-01 4.887674299927e-01
1.875000000000e-01 4.867302024657e-01 4.887304203028e-01
1.887500000000e-01 4.866849395912e-01 4.886941057736e-01
1.900000000000e-01 4.866405303813e-01 4.886584886453e-01
1.912500000000e-01 4.865969784789e-01 4.886235711149e-01
1.925000000000e-01 4.865542874595e-01 4.885893553361e-01
1.937500000000e-01 4.865124608309e-01 4.885558434197e-01
1.950000000000e-01 4.864715020325e-01 4.885230374327e-01
1.962500000000e-01 4.864314144349e-01 4.884909393989e-01
1.975000000000e-01 4.863922013395e-01 4.884595512981e-01
1.987500000000e-01 4.863538659781e-01 4.884288750666e-01
2.000000000000e-01 4.863164115124e-01 4.883989125965e-01
2.012500000000e-01 4.862798410334e-01 4.883696657362e-01
2.025000000000e-01 4.862441575615e-01 4.883411362897e-01
2.037500000000e-01 4.862093640456e-01 4.883133260168e-01
2.050000000000e-01 4.861754633629e-01 4.882862366330e-01
2.062500000000e-01 4.861424583185e-01 4.882598698093e-01
2.075000000000e-01 4.861103516452e-01 4.882342271721e-01
2.087500000000e-01 4.860791460028e-01 4.882093103032e-01
2.100000000000e-01 4.860488439780e-01 4.881851207396e-01
2.112500000000e-01 4.860194480840e-01 4.881616599735e-01
2.125000000000e-01 4.859909607600e-01 4.881389294518e-01
2.137500000000e-01 4.859633843712e-01 4.881169305769e-01
2.150000000000e-01 4.859367212083e-01 4.880956647057e-01
2.162500000000e-01 4.859109734871e-01 4.880751331500e-01
2.175000000000e-01 4.858861433484e-01 4.880553371762e-01
2.187500000000e-01 4.858622328576e-01 4.880362780055e-01
2.200000000000e-01 4.858392440044e-01 4.880179568135e-01
2.212500000000e-01 4.858171787028e-01 4.880003747304e-01
2.225000000000e-01 4.857960387903e-01 4.879835328407e-01
2.237500000000e-01 4.857758260284e-01 4.879674321833e-01
2.250000000000e-01 4.857565421015e-01 4.879520737513e-01
2.262500000000e-01 4.857381886175e-01 4.879374584922e-01
2.275000000000e-01 4.857207671071e-01 4.879235873075e-01
2.287500000000e-01 4.857042790238e-01 4.879104610528e-01
2.300000000000e-01 4.856887257434e-01 4.878980805378e-01
2.312500000000e-01 4.856741085644e-01 4.878864465262e-01
2.325000000000e-01 4.856604287071e-01 4.878755597356e-01
2.337500000000e-01 4.856476873141e-01 4.878654208376e-01
2.350000000000e-01 4.856358854498e-01 4.878560304576e-01
2.362500000000e-01 4.856250241002e-01 4.878473891749e-01
2.375000000000e-01 4.856151041729e-01 4.878394975225e-01
2.387500000000e-01 4.856061264973e-01 4.878323559871e-01
2.400000000000e-01 4.855980918237e-01 4.878259650093e-01
2.412500000000e-01 4.855910008240e-01 4.878203249833e-01
2.425000000000e-01 4.855848540912e-01 4.878154362571e-01
2.437500000000e-01 4.855796521392e-01 4.878112991322e-01
2.450000000000e-01 4.855753954031e-01 4.878079138637e-01
2.462500000000e-01 4.855720842391e-01 4.878052806605e-01
2.475000000000e-01 4.855697189240e-01 4.878033996851e-01
2.487500000000e-01 4.855682996558e-01 4.878022710534e-01
2.500000000000e-01 4.855678265532e-01 4.878018948351e-01
2.512500000000e-01 4.855682996558e-01 4.878022710534e-01
2.525000000000e-01 4.855697189240e-01 4.878033996851e-01
2.537500000000e-01 4.855720842391e-01 4.878052806605e-01
2.550000000000e-01 4.855753954031e-01 4.878079138637e-01
2.562500000000e-01 4.855796521392e-01 4.878112991322e-01
2.575000000000e-01 4.855848540912e-01 4.878154362571e-01
2.587500000000e-01 4.855910008240e-01 4.878203249833e-01
2.600000000000e-01 4.855980918237e-01 4.878259650093e-01
2.612500000000e-01 4.856061264973e-01 4.878323559871e-01
2.625000000000e-01 4.856151041729e-01 4.878394975225e-01
2.637500000000e-01 4.856250241002e-01 4.878473891749e-01
2.650000000000e-01 4.856358854498e-01 4.878560304576e-01
2.662500000000e-01 4.856476873141e-01 4.878654208376e-01
2.675000000000e-01 4.856604287071e-01 4.878755597356e-01
2.687500000000e-01 4.856741085644e-01 4.878864465262e-01
2.700000000000e-01 4.856887257434e-01 4.878980805378e-01
2.712500000000e-01 4.857042790238e-01 4.879104610528e-01
2.725000000000e-01 4.857207671071e-01 4.879235873075e-01
2.737500000000e-01 4.857381886175e-01 4.879374584922e-01
2.750000000000e-01 4.857565421015e-01 4.879520737513e-01
2.762500000000e-01 4.857758260284e-01 4.879674321833e-01
2.775000000000e-01 4.857960387903e-01 4.879835328407e-01
2.787500000000e-01 4.858171787028e-01 4.880003747304e-01
2.800000000000e-01 4.858392440044e-01 4.880179568135e-01
2.812500000000e-01 4.858622328576e-01 4.880362780055e-01
2.825000000000e-01 4.858861433484e-01 4.880553371762e-01
2.837500000000e-01 4.859109734871e-01 4.880751331500e-01
2.850000000000e-01 4.859367212083e-01 4.880956647057e-01
2.862500000000e-01 4.859633843712e-01 4.881169305769e-01
2.875000000000e-01 4.859909607600e-01 4.881389294518e-01
2.887500000000e-01 4.860194480840e-01 4.881616599735e-01
2.900000000000e-01 4.860488439780e-01 4.881851207396e-01
2.912500000000e-01 4.860791460028e-01 4.882093103032e-01
2.925000000000e-01 4.861103516452e-01 4.882342271721e-01
2.937500000000e-01 4.861424583185e-01 4.882598698093e-01
2.950000000000e-01 4.861754633629e-01 4.882862366330e-01
2.962500000000e-01 4.862093640456e-01 4.883133260168e-01
2.975000000000e-01 4.862441575615e-01 4.883411362897e-01
2.987500000000e-01 4.862798410334e-01 4.883696657362e-01
3.000000000000e-01 4.863164115124e-01 4.883989125965e-01
3.012500000000e-01 4.863538659781e-01 4.884288750666e-01
3.025000000000e-01 4.863922013395e-01 4.884595512981e-01
3.037500000000e-01 4.864314144349e-01 4.884909393989e-01
3.050000000000e-01 4.864715020325e-01 4.885230374327e-01
3.062500000000e-01 4.865124608309e-01 4.885558434197e-01
3.075000000000e-01 4.865542874595e-01 4.885893553361e-01
3.087500000000e-01 4.865969784789e-01 4.886235711149e-01
3.100000000000e-01 4.866405303813e-01 4.886584886453e-01
3.112500000000e-01 4.866849395912e-01 4.886941057736e-01
3.125000000000e-01 4.867302024657e-01 4.887304203028e-01
3.137500000000e-01 4.867763152948e-01 4.887674299927e-01
3.150000000000e-01 4.868232743023e-01 4.888051325604e-01
3.162500000000e-01 4.868710756460e-01 4.888435256802e-01
3.175000000000e-01 4.869197154183e-01 4.888826069840e-01
3.187500000000e-01 4.869691896468e-01 4.889223740609e-01
3.200000000000e-01 4.870194942946e-01 4.889628244580e-01
3.212500000000e-01 4.870706252609e-01 4.890039556801e-01
3.225000000000e-01 4.871225783819e-01 4.890457651899e-01
3.237500000000e-01 4.871753494307e-01 4.890882504086e-01
3.250000000000e-01 4.872289341183e-01 4.891314087154e-01
3.262500000000e-01 4.872833280943e-01 4.891752374481e-01
3.275000000000e-01 4.873385269469e-01 4.892197339031e-01
3.287500000000e-01 4.873945262039e-01 4.892648953357e-01
3.300000000000e-01 4.874513213332e-01 4.893107189602e-01
3.312500000000e-01 4.875089077435e-01 4.893572019498e-01
3.325000000000e-01 4.875672807846e-01 4.894043414374e-01
3.337500000000e-01 4.876264357481e-01 4.894521345151e-01
3.350000000000e-01 4.876863678683e-01 4.895005782348e-01
3.362500000000e-01 4.877470723225e-01 4.895496696083e-01
3.375000000000e-01 4.878085442317e-01 4.895994056074e-01
3.387500000000e-01 4.878707786611e-01 4.896497831642e-01
3.400000000000e-01 4.879337706211e-01 4.897007991711e-01
3.412500000000e-01 4.879975150677e-01 4.897524504812e-01
3.425000000000e-01 4.880620069029e-01 4.898047339085e-01
3.437500000000e-01 4.881272409759e-01 4.898576462278e-01
3.450000000000e-01 4.881932120832e-01 4.899111841752e-01
3.462500000000e-01 4.882599149698e-01 4.899653444483e-01
3.475000000000e-01 4.883273443293e-01 4.900201237063e-01
3.487500000000e-01 4.883954948050e-01 4.900755185700e-01
3.500000000000e-01 4.884643609905e-01 4.901315256225e-01
3.512500000000e-01 4.885339374300e-01 4.901881414089e-01
3.525000000000e-01 4.886042186195e-01 4.902453624371e-01
3.537500000000e-01 4.886751990073e-01 4.903031851772e-01
3.550000000000e-01 4.887468729946e-01 4.903616060625e-01
3.562500000000e-01 4.888192349362e-01 4.904206214894e-01
3.575000000000e-01 4.888922791413e-01 4.904802278174e-01
3.587500000000e-01 4.889659998740e-01 4.905404213699e-01
3.600000000000e-01 4.890403913543e-01 4.906011984337e-01
3.612500000000e-01 4.891154477587e-01 4.906625552599e-01
3.625000000000e-01 4.891911632207e-01 4.907244880636e-01
3.637500000000e-01 4.892675318318e-01 4.907869930246e-01
3.650000000000e-01 4.893445476419e-01 4.908500662873e-01
3.662500000000e-01 4.894222046604e-01 4.909137039610e-01
3.675000000000e-01 4.895004968567e-01 4.909779021203e-01
3.687500000000e-01 4.895794181608e-01 4.910426568050e-01
3.700000000000e-01 4.896589624642e-01 4.911079640208e-01
3.712500000000e-01 4.897391236207e-01 4.911738197393e-01
3.725000000000e-01 4.898198954469e-01 4.912402198982e-01
3.737500000000e-01 4.899012717231e-01 4.913071604016e-01
3.750000000000e-01 4.899832461938e-01 4.913746371203e-01
3.762500000000e-01 4.900658125689e-01 4.914426458920e-01
3.775000000000e-01 4.901489645238e-01 4.915111825216e-01
3.787500000000e-01 4.902326957006e-01 4.915802427814e-01
3.800000000000e-01 4.903169997086e-01 4.916498224116e-01
3.812500000000e-01 4.904018701253e-01 4.917199171200e-01
3.825000000000e-01 4.904873004968e-01 4.917905225829e-01
3.837500000000e-01 4.905732843385e-01 4.918616344451e-01
3.850000000000e-01 4.906598151364e-01 4.919332483200e-01
3.862500000000e-01 4.907468863470e-01 4.920053597902e-01
3.875000000000e-01 4.908344913989e-01 4.920779644074e-01
3.887500000000e-01 4.909226236926e-01 4.921510576930e-01
3.900000000000e-01 4.910112766022e-01 4.922246351384e-01
3.912500000000e-01 4.911004434753e-01 4.922986922050e-01
3.925000000000e-01 4.911901176343e-01 4.923732243245e-01
3.937500000000e-01 4.912802923767e-01 4.924482268994e-01
3.950000000000e-01 4.913709609762e-01 4.925236953033e-01
3.962500000000e-01 4.914621166832e-01 4.925996248808e-01
3.975000000000e-01 4.915537527254e-01 4.926760109484e-01
3.987500000000e-01 4.916458623090e-01 4.927528487941e-01
4.000000000000e-01 4.917384386189e-01 4.928301336782e-01
4.012500000000e-01 4.918314748196e-01 4.929078608334e-01
4.025000000000e-01 4.919249640561e-01 4.929860254652e-01
4.037500000000e-01 4.920188994543e-01 4.930646227520e-01
4.050000000000e-01 4.921132741218e-01 4.931436478455e-01
4.062500000000e-01 4.922080811490e-01 4.932230958712e-01
4.075000000000e-01 4.923033136091e-01 4.933029619282e-01
4.087500000000e-01 4.923989645593e-01 4.933832410900e-01
4.100000000000e-01 4.924950270415e-01 4.934639284047e-01
4.112500000000e-01 4.925914940827e-01 4.935450188951e-01
4.125000000000e-01 4.926883586959e-01 4.936265075591e-01
4.137500000000e-01 4.927856138808e-01 4.937083893702e-01
4.150000000000e-01 4.928832526245e-01 4.937906592774e-01
4.162500000000e-01 4.929812679019e-01 4.938733122060e-01
4.175000000000e-01 4.930796526768e-01 4.939563430576e-01
4.187500000000e-01 4.931783999024e-01 4.940397467104e-01
4.200000000000e-01 4.932775025218e-01 4.941235180198e-01
4.212500000000e-01 4.933769534689e-01 4.942076518182e-01
4.225000000000e-01 4.934767456690e-01 4.942921429159e-01
4.237500000000e-01 4.935768720396e-01 4.943769861011e-01
4.250000000000e-01 4.936773254906e-01 4.944621761403e-01
4.262500000000e-01 4.937780989256e-01 4.945477077786e-01
4.275000000000e-01 4.938791852419e-01 4.946335757400e-01
4.287500000000e-01 4.939805773318e-01 4.947197747276e-01
4.300000000000e-01 4.940822680827e-01 4.948062994245e-01
4.312500000000e-01 4.941842503779e-01 4.948931444932e-01
4.325000000000e-01 4.942865170976e-01 4.949803045769e-01
4.337500000000e-01 4.943890611190e-01 4.950677742990e-01
4.350000000000e-01 4.944918753170e-01 4.951555482640e-01
4.362500000000e-01 4.945949525654e-01 4.952436210577e-01
4.375000000000e-01 4.946982857367e-01 4.953319872472e-01
4.387500000000e-01 4.948018677034e-01 4.954206413817e-01
4.400000000000e-01 4.949056913382e-01 4.955095779926e-01
4.412500000000e-01 4.950097495147e-01 4.955987915939e-01
4.425000000000e-01 4.951140351083e-01 4.956882766824e-01
4.437500000000e-01 4.952185409963e-01 4.957780277384e-01
4.450000000000e-01 4.953232600590e-01 4.958680392255e-01
4.462500000000e-01 4.954281851799e-01 4.959583055914e-01
4.475000000000e-01 4.955333092466e-01 4.960488212681e-01
4.487500000000e-01 4.956386251514e-01 4.961395806721e-01
4.500000000000e-01 4.957441257916e-01 4.962305782049e-01
4.512500000000e-01 4.958498040704e-01 4.963218082534e-01
4.525000000000e-01 4.959556528976e-01 4.964132651901e-01
4.537500000000e-01 4.960616651898e-01 4.965049433735e-01
4.550000000000e-01 4.961678338715e-01 4.965968371485e-01
4.562500000000e-01 4.962741518754e-01 4.966889408465e-01
4.575000000000e-01 4.963806121434e-01 4.967812487864e-01
4.587500000000e-01 4.964872076269e-01 4.968737552739e-01
4.600000000000e-01 4.965939312876e-01 4.969664546029e-01
4.612500000000e-01 4.967007760984e-01 4.970593410553e-01
4.625000000000e-01 4.968077350441e-01 4.971524089014e-01
4.637500000000e-01 4.969148011219e-01 4.972456524004e-01
4.650000000000e-01 4.970219673426e-01 4.973390658004e-01
4.662500000000e-01 4.971292267313e-01 4.974326433395e-01
4.675000000000e-01 4.972365723284e-01 4.975263792451e-01
4.687500000000e-01 4.973439971907e-01 4.976202677354e-01
4.700000000000e-01 4.974514943926e-01 4.977143030188e-01
4.712500000000e-01 4.975590570271e-01 4.978084792947e-01
4.725000000000e-01 4.976666782077e-01 4.979027907539e-01
4.737500000000e-01 4.977743510698e-01 4.979972315789e-01
4.750000000000e-01 4.978820687727e-01 4.980917959440e-01
4.762500000000e-01 4.979898245021e-01 4.981864780162e-01
4.775000000000e-01 4.980976114736e-01 4.982812719550e-01
4.787500000000e-01 4.982054229350e-01 4.983761719130e-01
4.800000000000e-01 4.983132521732e-01 4.984711720363e-01
4.812500000000e-01 4.984210925181e-01 4.985662664650e-01
4.825000000000e-01 4.985289373550e-01 4.986614493331e-01
4.837500000000e-01 4.986367801331e-01 4.987567147693e-01
4.850000000000e-01 4.987446143876e-01 4.988520568973e-01
4.862500000000e-01 4.988524337643e-01 4.989474698357e-01
4.875000000000e-01 4.989602320728e-01 4.990429476992e-01
4.887500000000e-01 4.990680033286e-01 4.991384845981e-01
4.900000000000e-01 4.991757419853e-01 4.992340746394e-01
4.912500000000e-01 4.992834431085e-01 4.993297119266e-01
4.925000000000e-01 4.993911019231e-01 4.994253905603e-01
4.937500000000e-01 4.994987189225e-01 4.995211046386e-01
4.950000000000e-01 4.996062917803e-01 4.996168482575e-01
4.962500000000e-01 4.997137641862e-01 4.997126155109e-01
4.975000000000e-01 4.998214051883e-01 4.998084004916e-01
4.987500000000e-01 4.999304287028e-01 4.999041972910e-01
5.000000000000e-01 5.000411077626e-01 5.000000000000e-01
5.012500000000e-01 5.001510128498e-01 5.000958027090e-01
5.025000000000e-01 5.002587396573e-01 5.001915995084e-01
5.037500000000e-01 5.003655735251e-01 5.002873844891e-01
5.050000000000e-01 5.004723646670e-01 5.003831517425e-01
5.062500000000e-01 5.005790330981e-01 5.004788953614e-01
5.075000000000e-01 5.006855442572e-01 5.005746094397e-01
5.087500000000e-01 5.007919115609e-01 5.006702880734e-01
5.100000000000e-01 5.008981305584e-01 5.007659253606e-01
5.112500000000e-01 5.010041967436e-01 5.008615154019e-01
5.125000000000e-01 5.011101054309e-01 5.009570523008e-01
5.137500000000e-01 5.012158512886e-01 5.010525301643e-01
5.150000000000e-01 5.013214287322e-01 5.011479431027e-01
5.162500000000e-01 5.014268320607e-01 5.012432852307e-01
5.175000000000e-01 5.015320554682e-01 5.013385506669e-01
5.187500000000e-01 5.016370931022e-01 5.014337335350e-01
5.200000000000e-01 5.017419390780e-01 5.015288279637e-01
5.212500000000e-01 5.018465874979e-01 5.016238280870e-01
5.225000000000e-01 5.019510324591e-01 5.017187280450e-01
5.237500000000e-01 5.020552680635e-01 5.018135219838e-01
5.250000000000e-01 5.021592884214e-01 5.019082040560e-01
5.262500000000e-01 5.022630876573e-01 5.020027684211e-01
5.275000000000e-01 5.023666599114e-01 5.020972092461e-01
5.287500000000e-01 5.024699993435e-01 5.021915207053e-01
5.300000000000e-01 5.025731001341e-01 5.022856969812e-01
5.312500000000e-01 5.026759564863e-01 5.023797322646e-01
5.325000000000e-01 5.027785626274e-01 5.024736207549e-01
5.337500000000e-01 5.028809128094e-01 5.025673566605e-01
5.350000000000e-01 5.029830013107e-01 5.026609341996e-01
5.362500000000e-01 5.030848224363e-01 5.027543475996e-01
5.375000000000e-01 5.031863705188e-01 5.028475910986e-01
5.387500000000e-01 5.032876399192e-01 5.029406589447e-01
5.400000000000e-01 5.033886250270e-01 5.030335453971e-01
5.412500000000e-01 5.034893202611e-01 5.031262447261e-01
5.425000000000e-01 5.035897200697e-01 5.032187512136e-01
5.437500000000e-01 5.036898189315e-01 5.033110591535e-01
5.450000000000e-01 5.037896113553e-01 5.034031628515e-01
5.462500000000e-01 5.038890918807e-01 5.034950566265e-01
5.475000000000e-01 5.039882550781e-01 5.035867348099e-01
5.487500000000e-01 5.040870955492e-01 5.036781917466e-01
5.500000000000e-01 5.041856079273e-01 5.037694217951e-01
5.512500000000e-01 5.042837868772e-01 5.038604193279e-01
5.525000000000e-01 5.043816270956e-01 5.039511787319e-01
5.537500000000e-01 5.044791233114e-01 5.040416944086e-01
5.550000000000e-01 5.045762702855e-01 5.041319607745e-01
5.562500000000e-01 5.046730628114e-01 5.042219722616e-01
5.575000000000e-01 5.047694957149e-01 5.043117233176e-01
5.587500000000e-01 5.048655638546e-01 5.044012084061e-01
5.600000000000e-01 5.049612621221e-01 5.044904220074e-01
5.612500000000e-01 5.050565854416e-01 5.045793586183e-01
5.625000000000e-01 5.051515287705e-01 5.046680127528e-01
5.637500000000e-01 5.052460870994e-01 5.047563789423e-01
5.650000000000e-01 5.053402554520e-01 5.048444517360e-01
5.662500000000e-01 5.054340288855e-01 5.049322257010e-01
5.675000000000e-01 5.055274024906e-01 5.050196954231e-01
5.687500000000e-01 5.056203713913e-01 5.051068555068e-01
5.700000000000e-01 5.057129307454e-01 5.051937005755e-01
5.712500000000e-01 5.058050757445e-01 5.052802252724e-01
5.725000000000e-01 5.058968016137e-01 5.053664242600e-01
5.737500000000e-01 5.059881036122e-01 5.054522922214e-01
5.750000000000e-01 5.060789770330e-01 5.055378238597e-01
5.762500000000e-01 5.061694172030e-01 5.056230138989e-01
5.775000000000e-01 5.062594194834e-01 5.057078570841e-01
5.787500000000e-01 5.063489792692e-01 5.057923481818e-01
5.800000000000e-01 5.064380919898e-01 5.058764819802e-01
5.812500000000e-01 5.065267531086e-01 5.059602532896e-01
5.825000000000e-01 5.066149581234e-01 5.060436569424e-01
5.837500000000e-01 5.067027025663e-01 5.061266877940e-01
5.850000000000e-01 5.067899820035e-01 5.062093407226e-01
5.862500000000e-01 5.068767920359e-01 5.062916106298e-01
5.875000000000e-01 5.069631282987e-01 5.063734924409e-01
5.887500000000e-01 5.070489864614e-01 5.064549811049e-01
5.900000000000e-01 5.071343622282e-01 5.065360715953e-01
5.912500000000e-01 5.072192513377e-01 5.066167589100e-01
5.925000000000e-01 5.073036495629e-01 5.066970380718e-01
5.937500000000e-01 5.073875527116e-01 5.067769041288e-01
5.950000000000e-01 5.074709566261e-01 5.068563521545e-01
5.962500000000e-01 5.075538571832e-01 5.069353772480e-01
5.975000000000e-01 5.076362502943e-01 5.070139745348e-01
5.987500000000e-01 5.077181319057e-01 5.070921391666e-01
6.000000000000e-01 5.077994979979e-01 5.071698663218e-01
6.012500000000e-01 5.078803445865e-01 5.072471512059e-01
6.025000000000e-01 5.079606677215e-01 5.073239890516e-01
6.037500000000e-01 5.080404634875e-01 5.074003751192e-01
6.050000000000e-01 5.081197280040e-01 5.074763046967e-01
6.062500000000e-01 5.081984574250e-01 5.075517731006e-01
6.075000000000e-01 5.082766479392e-01 5.076267756755e-01
6.087500000000e-01 5.083542957700e-01 5.077013077950e-01
6.100000000000e-01 5.084313971755e-01 5.077753648616e-01
6.112500000000e-01 5.085079484484e-01 5.078489423070e-01
6.125000000000e-01 5.085839459160e-01 5.079220355926e-01
6.137500000000e-01 5.086593859403e-01 5.079946402098e-01
6.150000000000e-01 5.087342649180e-01 5.080667516800e-01
6.162500000000e-01 5.088085792804e-01 5.081383655549e-01
6.175000000000e-01 5.088823254933e-01 5.082094774171e-01
6.187500000000e-01 5.089555000573e-01 5.082800828800e-01
6.200000000000e-01 5.090280995073e-01 5.083501775884e-01
6.212500000000e-01 5.091001204130e-01 5.084197572186e-01
6.225000000000e-01 5.091715593785e-01 5.084888174784e-01
6.237500000000e-01 5.092424130426e-01 5.085573541080e-01
6.250000000000e-01 5.093126780785e-01 5.086253628797e-01
6.262500000000e-01 5.093823511937e-01 5.086928395984e-01
6.275000000000e-01 5.094514291305e-01 5.087597801018e-01
6.287500000000e-01 5.095199086654e-01 5.088261802607e-01
6.300000000000e-01 5.095877866094e-01 5.088920359792e-01
6.312500000000e-01 5.096550598079e-01 5.089573431950e-01
6.325000000000e-01 5.097217251405e-01 5.090220978797e-01
6.337500000000e-01 5.097877795212e-01 5.090862960390e-01
6.350000000000e-01 5.098532198985e-01 5.091499337127e-01
6.362500000000e-01 5.099180432549e-01 5.092130069754e-01
6.375000000000e-01 5.099822466072e-01 5.092755119364e-01
6.387500000000e-01 5.100458270065e-01 5.093374447401e-01
6.400000000000e-01 5.101087815379e-01 5.093988015663e-01
6.412500000000e-01 5.101711073208e-01 5.094595786301e-01
6.425000000000e-01 5.102328015087e-01 5.095197721826e-01
6.437500000000e-01 5.102938612890e-01 5.095793785106e-01
6.450000000000e-01 5.103542838832e-01 5.096383939375e-01
6.462500000000e-01 5.104140665469e-01 5.096968148228e-01
6.475000000000e-01 5.104732065695e-01 5.097546375629e-01
6.487500000000e-01 5.105317012746e-01 5.098118585911e-01
6.500000000000e-01 5.105895480192e-01 5.098684743775e-01
6.512500000000e-01 5.106467441946e-01 5.099244814300e-01
6.525000000000e-01 5.107032872257e-01 5.099798762937e-01
6.537500000000e-01 5.107591745712e-01 5.100346555517e-01
6.550000000000e-01 5.108144037235e-01 5.100888158248e-01
6.562500000000e-01 5.108689722088e-01 5.101423537722e-01
6.575000000000e-01 5.109228775867e-01 5.101952660915e-01
6.587500000000e-01 5.109761174507e-01 5.102475495188e-01
6.600000000000e-01 5.110286894276e-01 5.102992008289e-01
6.612500000000e-01 5.110805911780e-01 5.103502168358e-01
6.625000000000e-01 5.111318203958e-01 5.104005943926e-01
6.637500000000e-01 5.111823748084e-01 5.104503303917e-01
6.650000000000e-01 5.112322521765e-01 5.104994217652e-01
6.662500000000e-01 5.112814502943e-01 5.105478654849e-01
6.675000000000e-01 5.113299669894e-01 5.105956585626e-01
6.687500000000e-01 5.113778001224e-01 5.106427980502e-01
6.700000000000e-01 5.114249475873e-01 5.106892810398e-01
6.712500000000e-01 5.114714073113e-01 5.107351046643e-01
6.725000000000e-01 5.115171772548e-01 5.107802660969e-01
6.737500000000e-01 5.115622554112e-01 5.108247625519e-01
6.750000000000e-01 5.116066398071e-01 5.108685912846e-01
6.762500000000e-01 5.116503285020e-01 5.109117495914e-01
6.775000000000e-01 5.116933195885e-01 5.109542348101e-01
6.787500000000e-01 5.117356111921e-01 5.109960443199e-01
6.800000000000e-01 5.117772014712e-01 5.110371755420e-01
6.812500000000e-01 5.118180886172e-01 5.110776259391e-01
6.825000000000e-01 5.118582708541e-01 5.111173930160e-01
6.837500000000e-01 5.118977464388e-01 5.111564743198e-01
6.850000000000e-01 5.119365136611e-01 5.111948674396e-01
6.862500000000e-01 5.119745708433e-01 5.112325700073e-01
6.875000000000e-01 5.120119163405e-01 5.112695796972e-01
6.887500000000e-01 5.120485485404e-01 5.113058942264e-01
6.900000000000e-01 5.120844658634e-01 5.113415113547e-01
6.912500000000e-01 5.121196667622e-01 5.113764288851e-01
6.925000000000e-01 5.121541497222e-01 5.114106446639e-01
6.937500000000e-01 5.121879132614e-01 5.114441565803e-01
6.950000000000e-01 5.122209559301e-01 5.114769625673e-01
6.962500000000e-01 5.122532763111e-01 5.115090606011e-01
6.975000000000e-01 5.122848730195e-01 5.115404487019e-01
6.987500000000e-01 5.123157447027e-01 5.115711249334e-01
7.000000000000e-01 5.123458900407e-01 5.116010874035e-01
7.012500000000e-01 5.123753077454e-01 5.116303342638e-01
7.025000000000e-01 5.124039965613e-01 5.116588637103e-01
7.037500000000e-01 5.124319552648e-01 5.116866739832e-01
7.050000000000e-01 5.124591826648e-01 5.117137633670e-01
7.062500000000e-01 5.124856776021e-01 5.117401301907e-01
7.075000000000e-01 5.125114389497e-01 5.117657728279e-01
7.087500000000e-01 5.125364656129e-01 5.117906896968e-01
7.100000000000e-01 5.125607565286e-01 5.118148792604e-01
7.112500000000e-01 5.125843106663e-01 5.118383400265e-01
7.125000000000e-01 5.126071270270e-01 5.118610705482e-01
7.137500000000e-01 5.126292046441e-01 5.118830694231e-01
7.150000000000e-01 5.126505425827e-01 5.119043352943e-01
7.162500000000e-01 5.126711399399e-01 5.119248668500e-01
7.175000000000e-01 5.126909958447e-01 5.119446628238e-01
7.187500000000e-01 5.127101094581e-01 5.119637219945e-01
7.200000000000e-01 5.127284799727e-01 5.119820431865e-01
7.212500000000e-01 5.127461066133e-01 5.119996252696e-01
7.225000000000e-01 5.127629886361e-01 5.120164671593e-01
7.237500000000e-01 5.127791253295e-01 5.120325678167e-01
7.250000000000e-01 5.127945160134e-01 5.120479262487e-01
7.262500000000e-01 5.128091600395e-01 5.120625415078e-01
7.275000000000e-01 5.128230567914e-01 5.120764126925e-01
7.287500000000e-01 5.128362056842e-01 5.120895389472e-01
7.300000000000e-01 5.128486061649e-01 5.121019194622e-01
7.312500000000e-01 5.128602577121e-01 5.121135534738e-01
7.325000000000e-01 5.128711598360e-01 5.121244402644e-01
7.337500000000e-01 5.128813120786e-01 5.121345791624e-01
7.350000000000e-01 5.128907140135e-01 5.121439695424e-01
7.362500000000e-01 5.128993652459e-01 5.121526108251e-01
7.375000000000e-01 5.129072654127e-01 5.121605024775e-01
7.387500000000e-01 5.129144141822e-01 5.121676440129e-01
7.400000000000e-01 5.129208112546e-01 5.121740349907e-01
7.412500000000e-01 5.129264563616e-01 5.121796750167e-01
7.425000000000e-01 5.129313492663e-01 5.121845637429e-01
7.437500000000e-01 5.129354897636e-01 5.121887008678e-01
7.450000000000e-01 5.129388776799e-01 5.121920861363e-01
7.462500000000e-01 5.129415128733e-01 5.121947193395e-01
7.475000000000e-01 5.129433952331e-01 5.121966003149e-01
7.487500000000e-01 5.129445246806e-01 5.121977289466e-01
7.500000000000e-01 5.129449011683e-01 5.121981051649e-01
7.512500000000e-01 5.129445246806e-01 5.121977289466e-01
7.525000000000e-01 5.129433952331e-01 5.121966003149e-01
7.537500000000e-01 5.129415128733e-01 5.121947193395e-01
7.550000000000e-01 5.129388776799e-01 5.121920861363e-01
7.562500000000e-01 5.129354897636e-01 5.121887008678e-01
7.575000000000e-01 5.129313492663e-01 5.121845637429e-01
7.587500000000e-01 5.129264563616e-01 5.121796750167e-01
7.600000000000e-01 5.129208112546e-01 5.121740349907e-01
7.612500000000e-01 5.129144141822e-01 5.121676440129e-01
7.625000000000e-01 5.129072654127e-01 5.121605024775e-01
7.637500000000e-01 5.128993652459e-01 5.121526108251e-01
7.650000000000e-01 5.128907140135e-01 5.121439695424e-01
7.662500000000e-01 5.128813120786e-01 5.121345791624e-01
7.675000000000e-01 5.128711598360e-01 5.121244402644e-01
7.687500000000e-01 5.128602577121e-01 5.121135534738e-01
7.700000000000e-01 5.128486061649e-01 5.121019194622e-01
7.712500000000e-01 5.128362056842e-01 5.120895389472e-01
7.725000000000e-01 5.128230567914e-01 5.120764126925e-01
7.737500000000e-01 5.128091600395e-01 5.120625415078e-01
7.750000000000e-01 5.127945160134e-01 5.120479262487e-01
7.762500000000e-01 5.127791253295e-01 5.120325678167e-01
7.775000000000e-01 5.127629886361e-01 5.120164671593e-01
7.787500000000e-01 5.127461066133e-01 5.119996252696e-01
7.800000000000e-01 5.127284799727e-01 5.119820431865e-01
7.812500000000e-01 5.127101094581e-01 5.119637219945e-01
7.825000000000e-01 5.126909958447e-01 5.119446628238e-01
7.837500000000e-01 5.126711399399e-01 5.119248668500e-01
7.850000000000e-01 5.126505425827e-01 5.119043352943e-01
7.862500000000e-01 5.126292046441e-01 5.118830694231e-01
7.875000000000e-01 5.126071270270e-01 5.118610705482e-01
7.887500000000e-01 5.125843106663e-01 5.118383400265e-01
7.900000000000e-01 5.125607565286e-01 5.118148792604e-01
7.912500000000e-01 5.125364656129e-01 5.117906896968e-01
7.925000000000e-01 5.125114389497e-01 5.117657728279e-01
7.937500000000e-01 5.124856776021e-01 5.117401301907e-01
7.950000000000e-01 5.124591826648e-01 5.117137633670e-01
7.962500000000e-01 5.124319552648e-01 5.116866739832e-01
7.975000000000e-01 5.124039965613e-01 5.116588637103e-01
7.987500000000e-01 5.123753077454e-01 5.116303342638e-01
8.000000000000e-01 5.123458900407e-01 5.116010874035e-01
8.012500000000e-01 5.123157447027e-01 5.115711249334e-01
8.025000000000e-01 5.122848730195e-01 5.115404487019e-01
8.037500000000e-01 5.122532763111e-01 5.115090606011e-01
8.050000000000e-01 5.122209559302e-01 5.114769625673e-01
8.062500000000e-01 5.121879132614e-01 5.114441565803e-01
8.075000000000e-01 5.121541497222e-01 5.114106446639e-01
8.087500000000e-01 5.121196667622e-01 5.113764288851e-01
8.100000000000e-01 5.120844658634e-01 5.113415113547e-01
8.112500000000e-01 5.120485485404e-01 5.113058942264e-01
8.125000000000e-01 5.120119163405e-01 5.112695796972e-01
8.137500000000e-01 5.119745708433e-01 5.112325700073e-01
8.150000000000e-01 5.119365136611e-01 5.111948674396e-01
8.162500000000e-01 5.118977464388e-01 5.111564743198e-01
8.175000000000e-01 5.118582708541e-01 5.111173930160e-01
8.187500000000e-01 5.118180886172e-01 5.110776259391e-01
8.200000000000e-01 5.117772014712e-01 5.110371755420e-01
8.212500000000e-01 5.117356111921e-01 5.109960443199e-01
8.225000000000e-01 5.116933195885e-01 5.109542348101e-01
8.237500000000e-01 5.116503285020e-01 5.109117495914e-01
8.250000000000e-01 5.116066398071e-01 5.108685912846e-01
8.262500000000e-01 5.115622554112e-01 5.108247625519e-01
8.275000000000e-01 5.115171772548e-01 5.107802660969e-01
8.287500000000e-01 5.114714073113e-01 5.107351046643e-01
8.300000000000e-01 5.114249475873e-01 5.106892810398e-01
8.312500000000e-01 5.113778001223e-01 5.106427980502e-01
8.325000000000e-01 5.113299669894e-01 5.105956585626e-01
8.337500000000e-01 5.112814502943e-01 5.105478654849e-01
8.350000000000e-01 5.112322521765e-01 5.104994217652e-01
8.362500000000e-01 5.111823748084e-01 5.104503303917e-01
8.375000000000e-01 5.111318203958e-01 5.104005943926e-01
8.387500000000e-01 5.110805911780e-01 5.103502168358e-01
8.400000000000e-01 5.110286894276e-01 5.102992008289e-01
8.412500000000e-01 5.109761174507e-01 5.102475495188e-01
8.425000000000e-01 5.109228775867e-01 5.101952660915e-01
8.437500000000e-01 5.108689722088e-01 5.101423537722e-01
8.450000000000e-01 5.108144037235e-01 5.100888158248e-01
8.462500000000e-01 5.107591745712e-01 5.100346555517e-01
8.475000000000e-01 5.107032872257e-01 5.099798762937e-01
8.487500000000e-01 5.106467441946e-01 5.099244814300e-01
8.500000000000e-01 5.105895480192e-01 5.098684743775e-01
8.512500000000e-01 5.105317012746e-01 5.098118585911e-01
8.525000000000e-01 5.104732065695e-01 5.097546375629e-01
8.537500000000e-01 5.104140665469e-01 5.096968148228e-01
8.550000000000e-01 5.103542838832e-01 5.096383939375e-01
8.562500000000e-01 5.102938612890e-01 5.095793785106e-01
8.575000000000e-01 5.102328015087e-01 5.095197721826e-01
8.587500000000e-01 5.101711073208e-01 5.094595786301e-01
8.600000000000e-01 5.101087815379e-01 5.093988015663e-01
8.612500000000e-01 5.100458270065e-01 5.093374447401e-01
8.625000000000e-01 5.099822466072e-01 5.092755119364e-01
8.637500000000e-01 5.099180432549e-01 5.092130069754e-01
8.650000000000e-01 5.098532198985e-01 5.091499337127e-01
8.662500000000e-01 5.097877795212e-01 5.090862960390e-01
8.675000000000e-01 5.097217251405e-01 5.090220978797e-01
8.687500000000e-01 5.096550598079e-01 5.089573431950e-01
8.700000000000e-01 5.095877866094e-01 5.088920359792e-01
8.712500000000e-01 5.095199086654e-01 5.088261802607e-01
8.725000000000e-01 5.094514291305e-01 5.087597801018e-01
8.737500000000e-01 5.093823511937e-01 5.086928395984e-01
8.750000000000e-01 5.093126780785e-01 5.086253628797e-01
8.762500000000e-01 5.092424130426e-01 5.085573541080e-01
8.775000000000e-01 5.091715593785e-01 5.084888174784e-01
8.787500000000e-01 5.091001204130e-01 5.084197572186e-01
8.800000000000e-01 5.090280995073e-01 5.083501775884e-01
8.812500000000e-01 5.089555000573e-01 5.082800828800e-01
8.825000000000e-01 5.088823254933e-01 5.082094774171e-01
8.837500000000e-01 5.088085792804e-01 5.081383655549e-01
8.850000000000e-01 5.087342649180e-01 5.080667516800e-01
8.862500000000e-01 5.086593859403e-01 5.079946402098e-01
8.875000000000e-01 5.085839459160e-01 5.079220355926e-01
8.887500000000e-01 5.085079484484e-01 5.078489423070e-01
8.900000000000e-01 5.084313971755e-01 5.077753648616e-01
8.912500000000e-01 5.083542957700e-01 5.077013077950e-01
8.925000000000e-01 5.082766479392e-01 5.076267756755e-01
8.937500000000e-01 5.081984574250e-01 5.075517731006e-01
8.950000000000e-01 5.081197280040e-01 5.074763046967e-01
8.962500000000e-01 5.080404634875e-01 5.074003751192e-01
8.975000000000e-01 5.079606677215e-01 5.073239890516e-01
8.987500000000e-01 5.078803445865e-01 5.072471512059e-01
9.000000000000e-01 5.077994979979e-01 5.071698663218e-01
9.012500000000e-01 5.077181319057e-01 5.070921391666e-01
9.025000000000e-01 5.076362502943e-01 5.070139745348e-01
9.037500000000e-01 5.075538571832e-01 5.069353772480e-01
9.050000000000e-01 5.074709566261e-01 5.068563521545e-01
9.062500000000e-01 5.073875527116e-01 5.067769041288e-01
9.075000000000e-01 5.073036495629e-01 5.066970380718e-01
9.087500000000e-01 5.072192513377e-01 5.066167589100e-01
9.100000000000e-01 5.071343622282e-01 5.065360715953e-01
9.112500000000e-01 5.070489864614e-01 5.064549811049e-01
9.125000000000e-01 5.069631282987e-01 5.063734924409e-01
9.137500000000e-01 5.068767920359e-01 5.062916106298e-01
9.150000000000e-01 5.067899820035e-01 5.062093407226e-01
9.162500000000e-01 5.067027025662e-01 5.061266877940e-01
9.175000000000e-01 5.066149581234e-01 5.060436569424e-01
9.187500000000e-01 5.065267531086e-01 5.059602532896e-01
9.200000000000e-01 5.064380919898e-01 5.058764819802e-01
9.212500000000e-01 5.063489792692e-01 5.057923481818e-01
9.225000000000e-01 5.062594194834e-01 5.057078570841e-01
9.237500000000e-01 5.061694172030e-01 5.056230138989e-01
9.250000000000e-01 5.060789770330e-01 5.055378238597e-01
9.262500000000e-01 5.059881036122e-01 5.054522922214e-01
9.275000000000e-01 5.058968016137e-01 5.053664242600e-01
9.287500000000e-01 5.058050757445e-01 5.052802252724e-01
9.300000000000e-01 5.057129307454e-01 5.051937005755e-01
9.312500000000e-01 5.056203713913e-01 5.051068555068e-01
9.325000000000e-01 5.055274024906e-01 5.050196954231e-01
9.337500000000e-01 5.054340288855e-01 5.049322257010e-01
9.350000000000e-01 5.053402554520e-01 5.048444517360e-01
9.362500000000e-01 5.052460870994e-01 5.047563789423e-01
9.375000000000e-01 5.051515287705e-01 5.046680127528e-01
9.387500000000e-01 5.050565854416e-01 5.045793586183e-01
9.400000000000e-01 5.049612621221e-01 5.044904220074e-01
9.412500000000e-01 5.048655638546e-01 5.044012084061e-01
9.425000000000e-01 5.047694957149e-01 5.043117233176e-01
9.437500000000e-01 5.046730628114e-01 5.042219722616e-01
9.450000000000e-01 5.045762702855e-01 5.041319607745e-01
9.462500000000e-01 5.044791233114e-01 5.040416944086e-01
9.475000000000e-01 5.043816270956e-01 5.039511787319e-01
9.487500000000e-01 5.042837868772e-01 5.038604193279e-01
9.500000000000e-01 5.041856079273e-01 5.037694217951e-01
9.512500000000e-01 5.040870955492e-01 5.036781917466e-01
9.525000000000e-01 5.039882550781e-01 5.035867348099e-01
9.537500000000e-01 5.038890918807e-01 5.034950566265e-01
9.550000000000e-01 5.037896113553e-01 5.034031628515e-01
9.562500000000e-01 5.036898189315e-01 5.033110591535e-01
9.575000000000e-01 5.035897200697e-01 5.032187512136e-01
9.587500000000e-01 5.034893202611e-01 5.031262447261e-01
9.600000000000e-01 5.033886250271e-01 5.030335453971e-01
9.612500000000e-01 5.032876399192e-01 5.029406589447e-01
9.625000000000e-01 5.031863705188e-01 5.028475910986e-01
9.637500000000e-01 5.030848224363e-01 5.027543475996e-01
9.650000000000e-01 5.029830013107e-01 5.026609341996e-01
9.662500000000e-01 5.028809128094e-01 5.025673566605e-01
9.675000000000e-01 5.027785626274e-01 5.024736207549e-01
9.687500000000e-01 5.026759564863e-01 5.023797322646e-01
9.700000000000e-01 5.025731001341e-01 5.022856969812e-01
9.712500000000e-01 5.024699993435e-01 5.021915207053e-01
9.725000000000e-01 5.023666599114e-01 5.020972092461e-01
9.737500000000e-01 5.022630876573e-01 5.020027684211e-01
9.750000000000e-01 5.021592884214e-01 5.019082040560e-01
9.762500000000e-01 5.020552680635e-01 5.018135219838e-01
9.775000000000e-01 5.019510324591e-01 5.017187280450e-01
9.787500000000e-01 5.018465874979e-01 5.016238280870e-01
9.800000000000e-01 5.017419390780e-01 5.015288279637e-01
9.812500000000e-01 5.016370931022e-01 5.014337335350e-01
9.825000000000e-01 5.015320554682e-01 5.013385506669e-01
9.837500000000e-01 5.014268320607e-01 5.012432852307e-01
9.850000000000e-01 5.013214287322e-01 5.011479431027e-01
9.862500000000e-01 5.012158512885e-01 5.010525301643e-01
9.875000000000e-01 5.011101054309e-01 5.009570523008e-01
9.887500000000e-01 5.010041967436e-01 5.008615154019e-01
9.900000000000e-01 5.008981305584e-01 5.007659253606e-01
9.912500000000e-01 5.007919115609e-01 5.006702880734e-01
9.925000000000e-01 5.006855442572e-01 5.005746094397e-01
9.937500000000e-01 5.005790330981e-01 5.004788953614e-01
9.950000000000e-01 5.004723646670e-01 5.003831517425e-01
9.962500000000e-01 5.003655735251e-01 5.002873844891e-01
9.975000000000e-01 5.002587396573e-01 5.001915995084e-01
9.987500000000e-01 5.001510128498e-01 5.000958027090e-01


==> figures/amiri_plots/modified/porosity_profiles_dump_20000_tikz_old.dat <==
# zH phi_numerical phi_analytical
0.000000000000e+00 5.000275050292e-01 5.000000000000e-01
1.250000000000e-03 4.999348569899e-01 4.999041972910e-01
2.500000000000e-03 4.998437978259e-01 4.998084004916e-01
3.750000000000e-03 4.997536542975e-01 4.997126155109e-01
5.000000000000e-03 4.996634660979e-01 4.996168482575e-01
6.250000000000e-03 4.995732072546e-01 4.995211046386e-01
7.500000000000e-03 4.994829134002e-01 4.994253905603e-01
8.750000000000e-03 4.993925815178e-01 4.993297119266e-01
1.000000000000e-02 4.993022138592e-01 4.992340746394e-01
1.125000000000e-02 4.992118146756e-01 4.991384845981e-01
1.250000000000e-02 4.991213886020e-01 4.990429476992e-01
1.375000000000e-02 4.990309406975e-01 4.989474698357e-01
1.500000000000e-02 4.989404762279e-01 4.988520568973e-01
1.625000000000e-02 4.988500005770e-01 4.987567147693e-01
1.750000000000e-02 4.987595192186e-01 4.986614493331e-01
1.875000000000e-02 4.986690376829e-01 4.985662664650e-01
2.000000000000e-02 4.985785615520e-01 4.984711720363e-01
2.125000000000e-02 4.984880964414e-01 4.983761719130e-01
2.250000000000e-02 4.983976480023e-01 4.982812719550e-01
2.375000000000e-02 4.983072219093e-01 4.981864780162e-01
2.500000000000e-02 4.982168238637e-01 4.980917959440e-01
2.625000000000e-02 4.981264595858e-01 4.979972315789e-01
2.750000000000e-02 4.980361348163e-01 4.979027907539e-01
2.875000000000e-02 4.979458553128e-01 4.978084792947e-01
3.000000000000e-02 4.978556268493e-01 4.977143030188e-01
3.125000000000e-02 4.977654552151e-01 4.976202677354e-01
3.250000000000e-02 4.976753462132e-01 4.975263792451e-01
3.375000000000e-02 4.975853056601e-01 4.974326433395e-01
3.500000000000e-02 4.974953393847e-01 4.973390658004e-01
3.625000000000e-02 4.974054532275e-01 4.972456524004e-01
3.750000000000e-02 4.973156530403e-01 4.971524089014e-01
3.875000000000e-02 4.972259446852e-01 4.970593410553e-01
4.000000000000e-02 4.971363340342e-01 4.969664546029e-01
4.125000000000e-02 4.970468269685e-01 4.968737552739e-01
4.250000000000e-02 4.969574293782e-01 4.967812487864e-01
4.375000000000e-02 4.968681471616e-01 4.966889408465e-01
4.500000000000e-02 4.967789862244e-01 4.965968371485e-01
4.625000000000e-02 4.966899524798e-01 4.965049433735e-01
4.750000000000e-02 4.966010518476e-01 4.964132651901e-01
4.875000000000e-02 4.965122902535e-01 4.963218082534e-01
5.000000000000e-02 4.964236736293e-01 4.962305782049e-01
5.125000000000e-02 4.963352079116e-01 4.961395806721e-01
5.250000000000e-02 4.962468990419e-01 4.960488212681e-01
5.375000000000e-02 4.961587529659e-01 4.959583055914e-01
5.500000000000e-02 4.960707756331e-01 4.958680392255e-01
5.625000000000e-02 4.959829729959e-01 4.957780277384e-01
5.750000000000e-02 4.958953510097e-01 4.956882766824e-01
5.875000000000e-02 4.958079156322e-01 4.955987915939e-01
6.000000000000e-02 4.957206728226e-01 4.955095779926e-01
6.125000000000e-02 4.956336285416e-01 4.954206413817e-01
6.250000000000e-02 4.955467887505e-01 4.953319872472e-01
6.375000000000e-02 4.954601594109e-01 4.952436210577e-01
6.500000000000e-02 4.953737464841e-01 4.951555482640e-01
6.625000000000e-02 4.952875559307e-01 4.950677742990e-01
6.750000000000e-02 4.952015937101e-01 4.949803045769e-01
6.875000000000e-02 4.951158657797e-01 4.948931444932e-01
7.000000000000e-02 4.950303780947e-01 4.948062994245e-01
7.125000000000e-02 4.949451366075e-01 4.947197747276e-01
7.250000000000e-02 4.948601472672e-01 4.946335757400e-01
7.375000000000e-02 4.947754160188e-01 4.945477077786e-01
7.500000000000e-02 4.946909488032e-01 4.944621761403e-01
7.625000000000e-02 4.946067515560e-01 4.943769861011e-01
7.750000000000e-02 4.945228302077e-01 4.942921429159e-01
7.875000000000e-02 4.944391906824e-01 4.942076518182e-01
8.000000000000e-02 4.943558388980e-01 4.941235180198e-01
8.125000000000e-02 4.942727807649e-01 4.940397467104e-01
8.250000000000e-02 4.941900221862e-01 4.939563430576e-01
8.375000000000e-02 4.941075690566e-01 4.938733122060e-01
8.500000000000e-02 4.940254272620e-01 4.937906592774e-01
8.625000000000e-02 4.939436026790e-01 4.937083893702e-01
8.750000000000e-02 4.938621011744e-01 4.936265075591e-01
8.875000000000e-02 4.937809286044e-01 4.935450188951e-01
9.000000000000e-02 4.937000908143e-01 4.934639284047e-01
9.125000000000e-02 4.936195936378e-01 4.933832410900e-01
9.250000000000e-02 4.935394428963e-01 4.933029619282e-01
9.375000000000e-02 4.934596443986e-01 4.932230958712e-01
9.500000000000e-02 4.933802039402e-01 4.931436478455e-01
9.625000000000e-02 4.933011273026e-01 4.930646227520e-01
9.750000000000e-02 4.932224202528e-01 4.929860254652e-01
9.875000000000e-02 4.931440885430e-01 4.929078608334e-01
1.000000000000e-01 4.930661379095e-01 4.928301336782e-01
1.012500000000e-01 4.929885740724e-01 4.927528487941e-01
1.025000000000e-01 4.929114027351e-01 4.926760109484e-01
1.037500000000e-01 4.928346295836e-01 4.925996248808e-01
1.050000000000e-01 4.927582602858e-01 4.925236953033e-01
1.062500000000e-01 4.926823004911e-01 4.924482268994e-01
1.075000000000e-01 4.926067558295e-01 4.923732243245e-01
1.087500000000e-01 4.925316319117e-01 4.922986922050e-01
1.100000000000e-01 4.924569343274e-01 4.922246351384e-01
1.112500000000e-01 4.923826686460e-01 4.921510576930e-01
1.125000000000e-01 4.923088404147e-01 4.920779644074e-01
1.137500000000e-01 4.922354551589e-01 4.920053597902e-01
1.150000000000e-01 4.921625183812e-01 4.919332483200e-01
1.162500000000e-01 4.920900355608e-01 4.918616344451e-01
1.175000000000e-01 4.920180121528e-01 4.917905225829e-01
1.187500000000e-01 4.919464535880e-01 4.917199171200e-01
1.200000000000e-01 4.918753652718e-01 4.916498224116e-01
1.212500000000e-01 4.918047525839e-01 4.915802427814e-01
1.225000000000e-01 4.917346208776e-01 4.915111825216e-01
1.237500000000e-01 4.916649754793e-01 4.914426458920e-01
1.250000000000e-01 4.915958216877e-01 4.913746371203e-01
1.262500000000e-01 4.915271647735e-01 4.913071604016e-01
1.275000000000e-01 4.914590099785e-01 4.912402198982e-01
1.287500000000e-01 4.913913625152e-01 4.911738197393e-01
1.300000000000e-01 4.913242275660e-01 4.911079640208e-01
1.312500000000e-01 4.912576102829e-01 4.910426568050e-01
1.325000000000e-01 4.911915157865e-01 4.909779021203e-01
1.337500000000e-01 4.911259491659e-01 4.909137039610e-01
1.350000000000e-01 4.910609154777e-01 4.908500662873e-01
1.362500000000e-01 4.909964197456e-01 4.907869930246e-01
1.375000000000e-01 4.909324669597e-01 4.907244880636e-01
1.387500000000e-01 4.908690620760e-01 4.906625552599e-01
1.400000000000e-01 4.908062100158e-01 4.906011984337e-01
1.412500000000e-01 4.907439156652e-01 4.905404213699e-01
1.425000000000e-01 4.906821838742e-01 4.904802278174e-01
1.437500000000e-01 4.906210194564e-01 4.904206214894e-01
1.450000000000e-01 4.905604271884e-01 4.903616060625e-01
1.462500000000e-01 4.905004118093e-01 4.903031851772e-01
1.475000000000e-01 4.904409780198e-01 4.902453624371e-01
1.487500000000e-01 4.903821304819e-01 4.901881414089e-01
1.500000000000e-01 4.903238738182e-01 4.901315256225e-01
1.512500000000e-01 4.902662126116e-01 4.900755185700e-01
1.525000000000e-01 4.902091514043e-01 4.900201237063e-01
1.537500000000e-01 4.901526946976e-01 4.899653444483e-01
1.550000000000e-01 4.900968469513e-01 4.899111841752e-01
1.562500000000e-01 4.900416125829e-01 4.898576462278e-01
1.575000000000e-01 4.899869959673e-01 4.898047339085e-01
1.587500000000e-01 4.899330014362e-01 4.897524504812e-01
1.600000000000e-01 4.898796332774e-01 4.897007991711e-01
1.612500000000e-01 4.898268957347e-01 4.896497831642e-01
1.625000000000e-01 4.897747930068e-01 4.895994056074e-01
1.637500000000e-01 4.897233292470e-01 4.895496696083e-01
1.650000000000e-01 4.896725085630e-01 4.895005782348e-01
1.662500000000e-01 4.896223350159e-01 4.894521345151e-01
1.675000000000e-01 4.895728126198e-01 4.894043414374e-01
1.687500000000e-01 4.895239453415e-01 4.893572019498e-01
1.700000000000e-01 4.894757371000e-01 4.893107189602e-01
1.712500000000e-01 4.894281917655e-01 4.892648953357e-01
1.725000000000e-01 4.893813131596e-01 4.892197339031e-01
1.737500000000e-01 4.893351050543e-01 4.891752374481e-01
1.750000000000e-01 4.892895711717e-01 4.891314087154e-01
1.762500000000e-01 4.892447151837e-01 4.890882504086e-01
1.775000000000e-01 4.892005407112e-01 4.890457651899e-01
1.787500000000e-01 4.891570513237e-01 4.890039556801e-01
1.800000000000e-01 4.891142505391e-01 4.889628244580e-01
1.812500000000e-01 4.890721418229e-01 4.889223740609e-01
1.825000000000e-01 4.890307285879e-01 4.888826069840e-01
1.837500000000e-01 4.889900141940e-01 4.888435256802e-01
1.850000000000e-01 4.889500019472e-01 4.888051325604e-01
1.862500000000e-01 4.889106950998e-01 4.887674299927e-01
1.875000000000e-01 4.888720968494e-01 4.887304203028e-01
1.887500000000e-01 4.888342103390e-01 4.886941057736e-01
1.900000000000e-01 4.887970386561e-01 4.886584886453e-01
1.912500000000e-01 4.887605848327e-01 4.886235711149e-01
1.925000000000e-01 4.887248518447e-01 4.885893553361e-01
1.937500000000e-01 4.886898426115e-01 4.885558434197e-01
1.950000000000e-01 4.886555599957e-01 4.885230374327e-01
1.962500000000e-01 4.886220068028e-01 4.884909393989e-01
1.975000000000e-01 4.885891857804e-01 4.884595512981e-01
1.987500000000e-01 4.885570996184e-01 4.884288750666e-01
2.000000000000e-01 4.885257509484e-01 4.883989125965e-01
2.012500000000e-01 4.884951423432e-01 4.883696657362e-01
2.025000000000e-01 4.884652763168e-01 4.883411362897e-01
2.037500000000e-01 4.884361553236e-01 4.883133260168e-01
2.050000000000e-01 4.884077817587e-01 4.882862366330e-01
2.062500000000e-01 4.883801579568e-01 4.882598698093e-01
2.075000000000e-01 4.883532861928e-01 4.882342271721e-01
2.087500000000e-01 4.883271686805e-01 4.882093103032e-01
2.100000000000e-01 4.883018075733e-01 4.881851207396e-01
2.112500000000e-01 4.882772049631e-01 4.881616599735e-01
2.125000000000e-01 4.882533628804e-01 4.881389294518e-01
2.137500000000e-01 4.882302832943e-01 4.881169305769e-01
2.150000000000e-01 4.882079681114e-01 4.880956647057e-01
2.162500000000e-01 4.881864191765e-01 4.880751331500e-01
2.175000000000e-01 4.881656382717e-01 4.880553371762e-01
2.187500000000e-01 4.881456271165e-01 4.880362780055e-01
2.200000000000e-01 4.881263873672e-01 4.880179568135e-01
2.212500000000e-01 4.881079206174e-01 4.880003747304e-01
2.225000000000e-01 4.880902283968e-01 4.879835328407e-01
2.237500000000e-01 4.880733121718e-01 4.879674321833e-01
2.250000000000e-01 4.880571733450e-01 4.879520737513e-01
2.262500000000e-01 4.880418132550e-01 4.879374584922e-01
2.275000000000e-01 4.880272331762e-01 4.879235873075e-01
2.287500000000e-01 4.880134343187e-01 4.879104610528e-01
2.300000000000e-01 4.880004178281e-01 4.878980805378e-01
2.312500000000e-01 4.879881847854e-01 4.878864465262e-01
2.325000000000e-01 4.879767362068e-01 4.878755597356e-01
2.337500000000e-01 4.879660730436e-01 4.878654208376e-01
2.350000000000e-01 4.879561961820e-01 4.878560304576e-01
2.362500000000e-01 4.879471064431e-01 4.878473891749e-01
2.375000000000e-01 4.879388045827e-01 4.878394975225e-01
2.387500000000e-01 4.879312912910e-01 4.878323559871e-01
2.400000000000e-01 4.879245671932e-01 4.878259650093e-01
2.412500000000e-01 4.879186328485e-01 4.878203249833e-01
2.425000000000e-01 4.879134887507e-01 4.878154362571e-01
2.437500000000e-01 4.879091353279e-01 4.878112991322e-01
2.450000000000e-01 4.879055729423e-01 4.878079138637e-01
2.462500000000e-01 4.879028018904e-01 4.878052806605e-01
2.475000000000e-01 4.879008224028e-01 4.878033996851e-01
2.487500000000e-01 4.878996346443e-01 4.878022710534e-01
2.500000000000e-01 4.878992387139e-01 4.878018948351e-01
2.512500000000e-01 4.878996346443e-01 4.878022710534e-01
2.525000000000e-01 4.879008224028e-01 4.878033996851e-01
2.537500000000e-01 4.879028018904e-01 4.878052806605e-01
2.550000000000e-01 4.879055729423e-01 4.878079138637e-01
2.562500000000e-01 4.879091353279e-01 4.878112991322e-01
2.575000000000e-01 4.879134887507e-01 4.878154362571e-01
2.587500000000e-01 4.879186328485e-01 4.878203249833e-01
2.600000000000e-01 4.879245671932e-01 4.878259650093e-01
2.612500000000e-01 4.879312912910e-01 4.878323559871e-01
2.625000000000e-01 4.879388045827e-01 4.878394975225e-01
2.637500000000e-01 4.879471064431e-01 4.878473891749e-01
2.650000000000e-01 4.879561961820e-01 4.878560304576e-01
2.662500000000e-01 4.879660730436e-01 4.878654208376e-01
2.675000000000e-01 4.879767362068e-01 4.878755597356e-01
2.687500000000e-01 4.879881847854e-01 4.878864465262e-01
2.700000000000e-01 4.880004178281e-01 4.878980805378e-01
2.712500000000e-01 4.880134343187e-01 4.879104610528e-01
2.725000000000e-01 4.880272331762e-01 4.879235873075e-01
2.737500000000e-01 4.880418132550e-01 4.879374584922e-01
2.750000000000e-01 4.880571733450e-01 4.879520737513e-01
2.762500000000e-01 4.880733121718e-01 4.879674321833e-01
2.775000000000e-01 4.880902283968e-01 4.879835328407e-01
2.787500000000e-01 4.881079206174e-01 4.880003747304e-01
2.800000000000e-01 4.881263873672e-01 4.880179568135e-01
2.812500000000e-01 4.881456271165e-01 4.880362780055e-01
2.825000000000e-01 4.881656382717e-01 4.880553371762e-01
2.837500000000e-01 4.881864191765e-01 4.880751331500e-01
2.850000000000e-01 4.882079681114e-01 4.880956647057e-01
2.862500000000e-01 4.882302832943e-01 4.881169305769e-01
2.875000000000e-01 4.882533628805e-01 4.881389294518e-01
2.887500000000e-01 4.882772049631e-01 4.881616599735e-01
2.900000000000e-01 4.883018075733e-01 4.881851207396e-01
2.912500000000e-01 4.883271686805e-01 4.882093103032e-01
2.925000000000e-01 4.883532861928e-01 4.882342271721e-01
2.937500000000e-01 4.883801579568e-01 4.882598698093e-01
2.950000000000e-01 4.884077817587e-01 4.882862366330e-01
2.962500000000e-01 4.884361553236e-01 4.883133260168e-01
2.975000000000e-01 4.884652763168e-01 4.883411362897e-01
2.987500000000e-01 4.884951423432e-01 4.883696657362e-01
3.000000000000e-01 4.885257509484e-01 4.883989125965e-01
3.012500000000e-01 4.885570996184e-01 4.884288750666e-01
3.025000000000e-01 4.885891857804e-01 4.884595512981e-01
3.037500000000e-01 4.886220068028e-01 4.884909393989e-01
3.050000000000e-01 4.886555599957e-01 4.885230374327e-01
3.062500000000e-01 4.886898426115e-01 4.885558434197e-01
3.075000000000e-01 4.887248518447e-01 4.885893553361e-01
3.087500000000e-01 4.887605848327e-01 4.886235711149e-01
3.100000000000e-01 4.887970386561e-01 4.886584886453e-01
3.112500000000e-01 4.888342103390e-01 4.886941057736e-01
3.125000000000e-01 4.888720968494e-01 4.887304203028e-01
3.137500000000e-01 4.889106950998e-01 4.887674299927e-01
3.150000000000e-01 4.889500019473e-01 4.888051325604e-01
3.162500000000e-01 4.889900141940e-01 4.888435256802e-01
3.175000000000e-01 4.890307285879e-01 4.888826069840e-01
3.187500000000e-01 4.890721418229e-01 4.889223740609e-01
3.200000000000e-01 4.891142505391e-01 4.889628244580e-01
3.212500000000e-01 4.891570513237e-01 4.890039556801e-01
3.225000000000e-01 4.892005407112e-01 4.890457651899e-01
3.237500000000e-01 4.892447151837e-01 4.890882504086e-01
3.250000000000e-01 4.892895711717e-01 4.891314087154e-01
3.262500000000e-01 4.893351050543e-01 4.891752374481e-01
3.275000000000e-01 4.893813131596e-01 4.892197339031e-01
3.287500000000e-01 4.894281917655e-01 4.892648953357e-01
3.300000000000e-01 4.894757371000e-01 4.893107189602e-01
3.312500000000e-01 4.895239453415e-01 4.893572019498e-01
3.325000000000e-01 4.895728126198e-01 4.894043414374e-01
3.337500000000e-01 4.896223350159e-01 4.894521345151e-01
3.350000000000e-01 4.896725085630e-01 4.895005782348e-01
3.362500000000e-01 4.897233292470e-01 4.895496696083e-01
3.375000000000e-01 4.897747930068e-01 4.895994056074e-01
3.387500000000e-01 4.898268957347e-01 4.896497831642e-01
3.400000000000e-01 4.898796332774e-01 4.897007991711e-01
3.412500000000e-01 4.899330014362e-01 4.897524504812e-01
3.425000000000e-01 4.899869959673e-01 4.898047339085e-01
3.437500000000e-01 4.900416125829e-01 4.898576462278e-01
3.450000000000e-01 4.900968469513e-01 4.899111841752e-01
3.462500000000e-01 4.901526946976e-01 4.899653444483e-01
3.475000000000e-01 4.902091514043e-01 4.900201237063e-01
3.487500000000e-01 4.902662126116e-01 4.900755185700e-01
3.500000000000e-01 4.903238738182e-01 4.901315256225e-01
3.512500000000e-01 4.903821304819e-01 4.901881414089e-01
3.525000000000e-01 4.904409780198e-01 4.902453624371e-01
3.537500000000e-01 4.905004118093e-01 4.903031851772e-01
3.550000000000e-01 4.905604271884e-01 4.903616060625e-01
3.562500000000e-01 4.906210194564e-01 4.904206214894e-01
3.575000000000e-01 4.906821838742e-01 4.904802278174e-01
3.587500000000e-01 4.907439156652e-01 4.905404213699e-01
3.600000000000e-01 4.908062100158e-01 4.906011984337e-01
3.612500000000e-01 4.908690620760e-01 4.906625552599e-01
3.625000000000e-01 4.909324669597e-01 4.907244880636e-01
3.637500000000e-01 4.909964197456e-01 4.907869930246e-01
3.650000000000e-01 4.910609154777e-01 4.908500662873e-01
3.662500000000e-01 4.911259491659e-01 4.909137039610e-01
3.675000000000e-01 4.911915157865e-01 4.909779021203e-01
3.687500000000e-01 4.912576102829e-01 4.910426568050e-01
3.700000000000e-01 4.913242275660e-01 4.911079640208e-01
3.712500000000e-01 4.913913625152e-01 4.911738197393e-01
3.725000000000e-01 4.914590099785e-01 4.912402198982e-01
3.737500000000e-01 4.915271647735e-01 4.913071604016e-01
3.750000000000e-01 4.915958216877e-01 4.913746371203e-01
3.762500000000e-01 4.916649754793e-01 4.914426458920e-01
3.775000000000e-01 4.917346208776e-01 4.915111825216e-01
3.787500000000e-01 4.918047525839e-01 4.915802427814e-01
3.800000000000e-01 4.918753652718e-01 4.916498224116e-01
3.812500000000e-01 4.919464535880e-01 4.917199171200e-01
3.825000000000e-01 4.920180121528e-01 4.917905225829e-01
3.837500000000e-01 4.920900355608e-01 4.918616344451e-01
3.850000000000e-01 4.921625183812e-01 4.919332483200e-01
3.862500000000e-01 4.922354551589e-01 4.920053597902e-01
3.875000000000e-01 4.923088404147e-01 4.920779644074e-01
3.887500000000e-01 4.923826686459e-01 4.921510576930e-01
3.900000000000e-01 4.924569343274e-01 4.922246351384e-01
3.912500000000e-01 4.925316319117e-01 4.922986922050e-01
3.925000000000e-01 4.926067558295e-01 4.923732243245e-01
3.937500000000e-01 4.926823004911e-01 4.924482268994e-01
3.950000000000e-01 4.927582602858e-01 4.925236953033e-01
3.962500000000e-01 4.928346295836e-01 4.925996248808e-01
3.975000000000e-01 4.929114027351e-01 4.926760109484e-01
3.987500000000e-01 4.929885740724e-01 4.927528487941e-01
4.000000000000e-01 4.930661379095e-01 4.928301336782e-01
4.012500000000e-01 4.931440885430e-01 4.929078608334e-01
4.025000000000e-01 4.932224202528e-01 4.929860254652e-01
4.037500000000e-01 4.933011273026e-01 4.930646227520e-01
4.050000000000e-01 4.933802039402e-01 4.931436478455e-01
4.062500000000e-01 4.934596443986e-01 4.932230958712e-01
4.075000000000e-01 4.935394428963e-01 4.933029619282e-01
4.087500000000e-01 4.936195936378e-01 4.933832410900e-01
4.100000000000e-01 4.937000908143e-01 4.934639284047e-01
4.112500000000e-01 4.937809286044e-01 4.935450188951e-01
4.125000000000e-01 4.938621011744e-01 4.936265075591e-01
4.137500000000e-01 4.939436026790e-01 4.937083893702e-01
4.150000000000e-01 4.940254272620e-01 4.937906592774e-01
4.162500000000e-01 4.941075690566e-01 4.938733122060e-01
4.175000000000e-01 4.941900221862e-01 4.939563430576e-01
4.187500000000e-01 4.942727807649e-01 4.940397467104e-01
4.200000000000e-01 4.943558388980e-01 4.941235180198e-01
4.212500000000e-01 4.944391906824e-01 4.942076518182e-01
4.225000000000e-01 4.945228302077e-01 4.942921429159e-01
4.237500000000e-01 4.946067515560e-01 4.943769861011e-01
4.250000000000e-01 4.946909488032e-01 4.944621761403e-01
4.262500000000e-01 4.947754160188e-01 4.945477077786e-01
4.275000000000e-01 4.948601472672e-01 4.946335757400e-01
4.287500000000e-01 4.949451366075e-01 4.947197747276e-01
4.300000000000e-01 4.950303780947e-01 4.948062994245e-01
4.312500000000e-01 4.951158657797e-01 4.948931444932e-01
4.325000000000e-01 4.952015937101e-01 4.949803045769e-01
4.337500000000e-01 4.952875559307e-01 4.950677742990e-01
4.350000000000e-01 4.953737464841e-01 4.951555482640e-01
4.362500000000e-01 4.954601594109e-01 4.952436210577e-01
4.375000000000e-01 4.955467887505e-01 4.953319872472e-01
4.387500000000e-01 4.956336285416e-01 4.954206413817e-01
4.400000000000e-01 4.957206728226e-01 4.955095779926e-01
4.412500000000e-01 4.958079156322e-01 4.955987915939e-01
4.425000000000e-01 4.958953510097e-01 4.956882766824e-01
4.437500000000e-01 4.959829729959e-01 4.957780277384e-01
4.450000000000e-01 4.960707756331e-01 4.958680392255e-01
4.462500000000e-01 4.961587529659e-01 4.959583055914e-01
4.475000000000e-01 4.962468990419e-01 4.960488212681e-01
4.487500000000e-01 4.963352079116e-01 4.961395806721e-01
4.500000000000e-01 4.964236736293e-01 4.962305782049e-01
4.512500000000e-01 4.965122902535e-01 4.963218082534e-01
4.525000000000e-01 4.966010518476e-01 4.964132651901e-01
4.537500000000e-01 4.966899524798e-01 4.965049433735e-01
4.550000000000e-01 4.967789862244e-01 4.965968371485e-01
4.562500000000e-01 4.968681471616e-01 4.966889408465e-01
4.575000000000e-01 4.969574293782e-01 4.967812487864e-01
4.587500000000e-01 4.970468269685e-01 4.968737552739e-01
4.600000000000e-01 4.971363340342e-01 4.969664546029e-01
4.612500000000e-01 4.972259446852e-01 4.970593410553e-01
4.625000000000e-01 4.973156530403e-01 4.971524089014e-01
4.637500000000e-01 4.974054532275e-01 4.972456524004e-01
4.650000000000e-01 4.974953393847e-01 4.973390658004e-01
4.662500000000e-01 4.975853056601e-01 4.974326433395e-01
4.675000000000e-01 4.976753462132e-01 4.975263792451e-01
4.687500000000e-01 4.977654552151e-01 4.976202677354e-01
4.700000000000e-01 4.978556268493e-01 4.977143030188e-01
4.712500000000e-01 4.979458553128e-01 4.978084792947e-01
4.725000000000e-01 4.980361348163e-01 4.979027907539e-01
4.737500000000e-01 4.981264595858e-01 4.979972315789e-01
4.750000000000e-01 4.982168238637e-01 4.980917959440e-01
4.762500000000e-01 4.983072219093e-01 4.981864780162e-01
4.775000000000e-01 4.983976480023e-01 4.982812719550e-01
4.787500000000e-01 4.984880964414e-01 4.983761719130e-01
4.800000000000e-01 4.985785615520e-01 4.984711720363e-01
4.812500000000e-01 4.986690376829e-01 4.985662664650e-01
4.825000000000e-01 4.987595192186e-01 4.986614493331e-01
4.837500000000e-01 4.988500005770e-01 4.987567147693e-01
4.850000000000e-01 4.989404762279e-01 4.988520568973e-01
4.862500000000e-01 4.990309406975e-01 4.989474698357e-01
4.875000000000e-01 4.991213886020e-01 4.990429476992e-01
4.887500000000e-01 4.992118146756e-01 4.991384845981e-01
4.900000000000e-01 4.993022138592e-01 4.992340746394e-01
4.912500000000e-01 4.993925815178e-01 4.993297119266e-01
4.925000000000e-01 4.994829134002e-01 4.994253905603e-01
4.937500000000e-01 4.995732072546e-01 4.995211046386e-01
4.950000000000e-01 4.996634660979e-01 4.996168482575e-01
4.962500000000e-01 4.997536542975e-01 4.997126155109e-01
4.975000000000e-01 4.998437978259e-01 4.998084004916e-01
4.987500000000e-01 4.999348569899e-01 4.999041972910e-01
5.000000000000e-01 5.000275050292e-01 5.000000000000e-01
5.012500000000e-01 5.001195933169e-01 5.000958027090e-01
5.025000000000e-01 5.002097751327e-01 5.001915995084e-01
5.037500000000e-01 5.002993923956e-01 5.002873844891e-01
5.050000000000e-01 5.003890407256e-01 5.003831517425e-01
5.062500000000e-01 5.004785602124e-01 5.004788953614e-01
5.075000000000e-01 5.005679608748e-01 5.005746094397e-01
5.087500000000e-01 5.006572449295e-01 5.006702880734e-01
5.100000000000e-01 5.007464086044e-01 5.007659253606e-01
5.112500000000e-01 5.008354477381e-01 5.008615154019e-01
5.125000000000e-01 5.009243579128e-01 5.009570523008e-01
5.137500000000e-01 5.010131343276e-01 5.010525301643e-01
5.150000000000e-01 5.011017720912e-01 5.011479431027e-01
5.162500000000e-01 5.011902662409e-01 5.012432852307e-01
5.175000000000e-01 5.012786117728e-01 5.013385506669e-01
5.187500000000e-01 5.013668036701e-01 5.014337335350e-01
5.200000000000e-01 5.014548369051e-01 5.015288279637e-01
5.212500000000e-01 5.015427064563e-01 5.016238280870e-01
5.225000000000e-01 5.016304073053e-01 5.017187280450e-01
5.237500000000e-01 5.017179344487e-01 5.018135219838e-01
5.250000000000e-01 5.018052828938e-01 5.019082040560e-01
5.262500000000e-01 5.018924476669e-01 5.020027684211e-01
5.275000000000e-01 5.019794238103e-01 5.020972092461e-01
5.287500000000e-01 5.020662063865e-01 5.021915207053e-01
5.300000000000e-01 5.021527904779e-01 5.022856969812e-01
5.312500000000e-01 5.022391711882e-01 5.023797322646e-01
5.325000000000e-01 5.023253436432e-01 5.024736207549e-01
5.337500000000e-01 5.024113029909e-01 5.025673566605e-01
5.350000000000e-01 5.024970444027e-01 5.026609341996e-01
5.362500000000e-01 5.025825630732e-01 5.027543475996e-01
5.375000000000e-01 5.026678542212e-01 5.028475910986e-01
5.387500000000e-01 5.027529130897e-01 5.029406589447e-01
5.400000000000e-01 5.028377349461e-01 5.030335453971e-01
5.412500000000e-01 5.029223150832e-01 5.031262447261e-01
5.425000000000e-01 5.030066488184e-01 5.032187512136e-01
5.437500000000e-01 5.030907314951e-01 5.033110591535e-01
5.450000000000e-01 5.031745584818e-01 5.034031628515e-01
5.462500000000e-01 5.032581251732e-01 5.034950566265e-01
5.475000000000e-01 5.033414269899e-01 5.035867348099e-01
5.487500000000e-01 5.034244593787e-01 5.036781917466e-01
5.500000000000e-01 5.035072178128e-01 5.037694217951e-01
5.512500000000e-01 5.035896977918e-01 5.038604193279e-01
5.525000000000e-01 5.036718948422e-01 5.039511787319e-01
5.537500000000e-01 5.037538045169e-01 5.040416944086e-01
5.550000000000e-01 5.038354223963e-01 5.041319607745e-01
5.562500000000e-01 5.039167440872e-01 5.042219722616e-01
5.575000000000e-01 5.039977652241e-01 5.043117233176e-01
5.587500000000e-01 5.040784814684e-01 5.044012084061e-01
5.600000000000e-01 5.041588885091e-01 5.044904220074e-01
5.612500000000e-01 5.042389820626e-01 5.045793586183e-01
5.625000000000e-01 5.043187578728e-01 5.046680127528e-01
5.637500000000e-01 5.043982117115e-01 5.047563789423e-01
5.650000000000e-01 5.044773393779e-01 5.048444517360e-01
5.662500000000e-01 5.045561366993e-01 5.049322257010e-01
5.675000000000e-01 5.046345995307e-01 5.050196954231e-01
5.687500000000e-01 5.047127237554e-01 5.051068555068e-01
5.700000000000e-01 5.047905052845e-01 5.051937005755e-01
5.712500000000e-01 5.048679400573e-01 5.052802252724e-01
5.725000000000e-01 5.049450240414e-01 5.053664242600e-01
5.737500000000e-01 5.050217532324e-01 5.054522922214e-01
5.750000000000e-01 5.050981236545e-01 5.055378238597e-01
5.762500000000e-01 5.051741313602e-01 5.056230138989e-01
5.775000000000e-01 5.052497724304e-01 5.057078570841e-01
5.787500000000e-01 5.053250429745e-01 5.057923481818e-01
5.800000000000e-01 5.053999391304e-01 5.058764819802e-01
5.812500000000e-01 5.054744570647e-01 5.059602532896e-01
5.825000000000e-01 5.055485929726e-01 5.060436569424e-01
5.837500000000e-01 5.056223430779e-01 5.061266877940e-01
5.850000000000e-01 5.056957036333e-01 5.062093407226e-01
5.862500000000e-01 5.057686709199e-01 5.062916106298e-01
5.875000000000e-01 5.058412412480e-01 5.063734924409e-01
5.887500000000e-01 5.059134109565e-01 5.064549811049e-01
5.900000000000e-01 5.059851764133e-01 5.065360715953e-01
5.912500000000e-01 5.060565340149e-01 5.066167589100e-01
5.925000000000e-01 5.061274801871e-01 5.066970380718e-01
5.937500000000e-01 5.061980113844e-01 5.067769041288e-01
5.950000000000e-01 5.062681240902e-01 5.068563521545e-01
5.962500000000e-01 5.063378148172e-01 5.069353772480e-01
5.975000000000e-01 5.064070801067e-01 5.070139745348e-01
5.987500000000e-01 5.064759165295e-01 5.070921391666e-01
6.000000000000e-01 5.065443206849e-01 5.071698663218e-01
6.012500000000e-01 5.066122892017e-01 5.072471512059e-01
6.025000000000e-01 5.066798187376e-01 5.073239890516e-01
6.037500000000e-01 5.067469059793e-01 5.074003751192e-01
6.050000000000e-01 5.068135476426e-01 5.074763046967e-01
6.062500000000e-01 5.068797404726e-01 5.075517731006e-01
6.075000000000e-01 5.069454812433e-01 5.076267756755e-01
6.087500000000e-01 5.070107667578e-01 5.077013077950e-01
6.100000000000e-01 5.070755938484e-01 5.077753648616e-01
6.112500000000e-01 5.071399593764e-01 5.078489423070e-01
6.125000000000e-01 5.072038602324e-01 5.079220355926e-01
6.137500000000e-01 5.072672933359e-01 5.079946402098e-01
6.150000000000e-01 5.073302556357e-01 5.080667516800e-01
6.162500000000e-01 5.073927441094e-01 5.081383655549e-01
6.175000000000e-01 5.074547557639e-01 5.082094774171e-01
6.187500000000e-01 5.075162876353e-01 5.082800828800e-01
6.200000000000e-01 5.075773367886e-01 5.083501775884e-01
6.212500000000e-01 5.076379003178e-01 5.084197572186e-01
6.225000000000e-01 5.076979753462e-01 5.084888174784e-01
6.237500000000e-01 5.077575590260e-01 5.085573541080e-01
6.250000000000e-01 5.078166485384e-01 5.086253628797e-01
6.262500000000e-01 5.078752410937e-01 5.086928395984e-01
6.275000000000e-01 5.079333339312e-01 5.087597801018e-01
6.287500000000e-01 5.079909243191e-01 5.088261802607e-01
6.300000000000e-01 5.080480095548e-01 5.088920359792e-01
6.312500000000e-01 5.081045869643e-01 5.089573431950e-01
6.325000000000e-01 5.081606539030e-01 5.090220978797e-01
6.337500000000e-01 5.082162077548e-01 5.090862960390e-01
6.350000000000e-01 5.082712459326e-01 5.091499337127e-01
6.362500000000e-01 5.083257658785e-01 5.092130069754e-01
6.375000000000e-01 5.083797650629e-01 5.092755119364e-01
6.387500000000e-01 5.084332409856e-01 5.093374447401e-01
6.400000000000e-01 5.084861911749e-01 5.093988015663e-01
6.412500000000e-01 5.085386131878e-01 5.094595786301e-01
6.425000000000e-01 5.085905046103e-01 5.095197721826e-01
6.437500000000e-01 5.086418630571e-01 5.095793785106e-01
6.450000000000e-01 5.086926861715e-01 5.096383939375e-01
6.462500000000e-01 5.087429716256e-01 5.096968148228e-01
6.475000000000e-01 5.087927171201e-01 5.097546375629e-01
6.487500000000e-01 5.088419203843e-01 5.098118585911e-01
6.500000000000e-01 5.088905791763e-01 5.098684743775e-01
6.512500000000e-01 5.089386912825e-01 5.099244814300e-01
6.525000000000e-01 5.089862545181e-01 5.099798762937e-01
6.537500000000e-01 5.090332667267e-01 5.100346555517e-01
6.550000000000e-01 5.090797257804e-01 5.100888158248e-01
6.562500000000e-01 5.091256295797e-01 5.101423537722e-01
6.575000000000e-01 5.091709760538e-01 5.101952660915e-01
6.587500000000e-01 5.092157631601e-01 5.102475495188e-01
6.600000000000e-01 5.092599888842e-01 5.102992008289e-01
6.612500000000e-01 5.093036512405e-01 5.103502168358e-01
6.625000000000e-01 5.093467482713e-01 5.104005943926e-01
6.637500000000e-01 5.093892780475e-01 5.104503303917e-01
6.650000000000e-01 5.094312386680e-01 5.104994217652e-01
6.662500000000e-01 5.094726282601e-01 5.105478654849e-01
6.675000000000e-01 5.095134449793e-01 5.105956585626e-01
6.687500000000e-01 5.095536870090e-01 5.106427980502e-01
6.700000000000e-01 5.095933525611e-01 5.106892810398e-01
6.712500000000e-01 5.096324398753e-01 5.107351046643e-01
6.725000000000e-01 5.096709472196e-01 5.107802660969e-01
6.737500000000e-01 5.097088728899e-01 5.108247625519e-01
6.750000000000e-01 5.097462152102e-01 5.108685912846e-01
6.762500000000e-01 5.097829725324e-01 5.109117495914e-01
6.775000000000e-01 5.098191432363e-01 5.109542348101e-01
6.787500000000e-01 5.098547257297e-01 5.109960443199e-01
6.800000000000e-01 5.098897184484e-01 5.110371755420e-01
6.812500000000e-01 5.099241198558e-01 5.110776259391e-01
6.825000000000e-01 5.099579284432e-01 5.111173930160e-01
6.837500000000e-01 5.099911427299e-01 5.111564743198e-01
6.850000000000e-01 5.100237612628e-01 5.111948674396e-01
6.862500000000e-01 5.100557826165e-01 5.112325700073e-01
6.875000000000e-01 5.100872053933e-01 5.112695796972e-01
6.887500000000e-01 5.101180282233e-01 5.113058942264e-01
6.900000000000e-01 5.101482497641e-01 5.113415113547e-01
6.912500000000e-01 5.101778687011e-01 5.113764288851e-01
6.925000000000e-01 5.102068837471e-01 5.114106446639e-01
6.937500000000e-01 5.102352936426e-01 5.114441565803e-01
6.950000000000e-01 5.102630971557e-01 5.114769625673e-01
6.962500000000e-01 5.102902930816e-01 5.115090606011e-01
6.975000000000e-01 5.103168802436e-01 5.115404487019e-01
6.987500000000e-01 5.103428574919e-01 5.115711249334e-01
7.000000000000e-01 5.103682237045e-01 5.116010874035e-01
7.012500000000e-01 5.103929777866e-01 5.116303342638e-01
7.025000000000e-01 5.104171186708e-01 5.116588637103e-01
7.037500000000e-01 5.104406453172e-01 5.116866739832e-01
7.050000000000e-01 5.104635567131e-01 5.117137633670e-01
7.062500000000e-01 5.104858518731e-01 5.117401301907e-01
7.075000000000e-01 5.105075298391e-01 5.117657728279e-01
7.087500000000e-01 5.105285896803e-01 5.117906896968e-01
7.100000000000e-01 5.105490304932e-01 5.118148792604e-01
7.112500000000e-01 5.105688514012e-01 5.118383400265e-01
7.125000000000e-01 5.105880515553e-01 5.118610705482e-01
7.137500000000e-01 5.106066301335e-01 5.118830694231e-01
7.150000000000e-01 5.106245863408e-01 5.119043352943e-01
7.162500000000e-01 5.106419194096e-01 5.119248668500e-01
7.175000000000e-01 5.106586285993e-01 5.119446628238e-01
7.187500000000e-01 5.106747131963e-01 5.119637219945e-01
7.200000000000e-01 5.106901725142e-01 5.119820431865e-01
7.212500000000e-01 5.107050058936e-01 5.119996252696e-01
7.225000000000e-01 5.107192127023e-01 5.120164671593e-01
7.237500000000e-01 5.107327923348e-01 5.120325678167e-01
7.250000000000e-01 5.107457442130e-01 5.120479262487e-01
7.262500000000e-01 5.107580677854e-01 5.120625415078e-01
7.275000000000e-01 5.107697625279e-01 5.120764126925e-01
7.287500000000e-01 5.107808279430e-01 5.120895389472e-01
7.300000000000e-01 5.107912635605e-01 5.121019194622e-01
7.312500000000e-01 5.108010689367e-01 5.121135534738e-01
7.325000000000e-01 5.108102436553e-01 5.121244402644e-01
7.337500000000e-01 5.108187873267e-01 5.121345791624e-01
7.350000000000e-01 5.108266995882e-01 5.121439695424e-01
7.362500000000e-01 5.108339801039e-01 5.121526108251e-01
7.375000000000e-01 5.108406285652e-01 5.121605024775e-01
7.387500000000e-01 5.108466446899e-01 5.121676440129e-01
7.400000000000e-01 5.108520282229e-01 5.121740349907e-01
7.412500000000e-01 5.108567789361e-01 5.121796750167e-01
7.425000000000e-01 5.108608966280e-01 5.121845637429e-01
7.437500000000e-01 5.108643811242e-01 5.121887008678e-01
7.450000000000e-01 5.108672322769e-01 5.121920861363e-01
7.462500000000e-01 5.108694499654e-01 5.121947193395e-01
7.475000000000e-01 5.108710340957e-01 5.121966003149e-01
7.487500000000e-01 5.108719846008e-01 5.121977289466e-01
7.500000000000e-01 5.108723014402e-01 5.121981051649e-01
7.512500000000e-01 5.108719846008e-01 5.121977289466e-01
7.525000000000e-01 5.108710340957e-01 5.121966003149e-01
7.537500000000e-01 5.108694499654e-01 5.121947193395e-01
7.550000000000e-01 5.108672322769e-01 5.121920861363e-01
7.562500000000e-01 5.108643811242e-01 5.121887008678e-01
7.575000000000e-01 5.108608966280e-01 5.121845637429e-01
7.587500000000e-01 5.108567789361e-01 5.121796750167e-01
7.600000000000e-01 5.108520282229e-01 5.121740349907e-01
7.612500000000e-01 5.108466446899e-01 5.121676440129e-01
7.625000000000e-01 5.108406285652e-01 5.121605024775e-01
7.637500000000e-01 5.108339801039e-01 5.121526108251e-01
7.650000000000e-01 5.108266995882e-01 5.121439695424e-01
7.662500000000e-01 5.108187873267e-01 5.121345791624e-01
7.675000000000e-01 5.108102436553e-01 5.121244402644e-01
7.687500000000e-01 5.108010689367e-01 5.121135534738e-01
7.700000000000e-01 5.107912635604e-01 5.121019194622e-01
7.712500000000e-01 5.107808279430e-01 5.120895389472e-01
7.725000000000e-01 5.107697625279e-01 5.120764126925e-01
7.737500000000e-01 5.107580677854e-01 5.120625415078e-01
7.750000000000e-01 5.107457442130e-01 5.120479262487e-01
7.762500000000e-01 5.107327923348e-01 5.120325678167e-01
7.775000000000e-01 5.107192127023e-01 5.120164671593e-01
7.787500000000e-01 5.107050058936e-01 5.119996252696e-01
7.800000000000e-01 5.106901725142e-01 5.119820431865e-01
7.812500000000e-01 5.106747131963e-01 5.119637219945e-01
7.825000000000e-01 5.106586285993e-01 5.119446628238e-01
7.837500000000e-01 5.106419194096e-01 5.119248668500e-01
7.850000000000e-01 5.106245863408e-01 5.119043352943e-01
7.862500000000e-01 5.106066301335e-01 5.118830694231e-01
7.875000000000e-01 5.105880515553e-01 5.118610705482e-01
7.887500000000e-01 5.105688514012e-01 5.118383400265e-01
7.900000000000e-01 5.105490304932e-01 5.118148792604e-01
7.912500000000e-01 5.105285896803e-01 5.117906896968e-01
7.925000000000e-01 5.105075298391e-01 5.117657728279e-01
7.937500000000e-01 5.104858518731e-01 5.117401301907e-01
7.950000000000e-01 5.104635567131e-01 5.117137633670e-01
7.962500000000e-01 5.104406453172e-01 5.116866739832e-01
7.975000000000e-01 5.104171186708e-01 5.116588637103e-01
7.987500000000e-01 5.103929777866e-01 5.116303342638e-01
8.000000000000e-01 5.103682237045e-01 5.116010874035e-01
8.012500000000e-01 5.103428574919e-01 5.115711249334e-01
8.025000000000e-01 5.103168802436e-01 5.115404487019e-01
8.037500000000e-01 5.102902930816e-01 5.115090606011e-01
8.050000000000e-01 5.102630971557e-01 5.114769625673e-01
8.062500000000e-01 5.102352936426e-01 5.114441565803e-01
8.075000000000e-01 5.102068837471e-01 5.114106446639e-01
8.087500000000e-01 5.101778687011e-01 5.113764288851e-01
8.100000000000e-01 5.101482497641e-01 5.113415113547e-01
8.112500000000e-01 5.101180282233e-01 5.113058942264e-01
8.125000000000e-01 5.100872053933e-01 5.112695796972e-01
8.137500000000e-01 5.100557826165e-01 5.112325700073e-01
8.150000000000e-01 5.100237612628e-01 5.111948674396e-01
8.162500000000e-01 5.099911427299e-01 5.111564743198e-01
8.175000000000e-01 5.099579284432e-01 5.111173930160e-01
8.187500000000e-01 5.099241198558e-01 5.110776259391e-01
8.200000000000e-01 5.098897184484e-01 5.110371755420e-01
8.212500000000e-01 5.098547257297e-01 5.109960443199e-01
8.225000000000e-01 5.098191432363e-01 5.109542348101e-01
8.237500000000e-01 5.097829725324e-01 5.109117495914e-01
8.250000000000e-01 5.097462152102e-01 5.108685912846e-01
8.262500000000e-01 5.097088728900e-01 5.108247625519e-01
8.275000000000e-01 5.096709472196e-01 5.107802660969e-01
8.287500000000e-01 5.096324398753e-01 5.107351046643e-01
8.300000000000e-01 5.095933525611e-01 5.106892810398e-01
8.312500000000e-01 5.095536870090e-01 5.106427980502e-01
8.325000000000e-01 5.095134449793e-01 5.105956585626e-01
8.337500000000e-01 5.094726282601e-01 5.105478654849e-01
8.350000000000e-01 5.094312386680e-01 5.104994217652e-01
8.362500000000e-01 5.093892780475e-01 5.104503303917e-01
8.375000000000e-01 5.093467482713e-01 5.104005943926e-01
8.387500000000e-01 5.093036512405e-01 5.103502168358e-01
8.400000000000e-01 5.092599888842e-01 5.102992008289e-01
8.412500000000e-01 5.092157631600e-01 5.102475495188e-01
8.425000000000e-01 5.091709760538e-01 5.101952660915e-01
8.437500000000e-01 5.091256295797e-01 5.101423537722e-01
8.450000000000e-01 5.090797257804e-01 5.100888158248e-01
8.462500000000e-01 5.090332667267e-01 5.100346555517e-01
8.475000000000e-01 5.089862545181e-01 5.099798762937e-01
8.487500000000e-01 5.089386912825e-01 5.099244814300e-01
8.500000000000e-01 5.088905791763e-01 5.098684743775e-01
8.512500000000e-01 5.088419203843e-01 5.098118585911e-01
8.525000000000e-01 5.087927171201e-01 5.097546375629e-01
8.537500000000e-01 5.087429716256e-01 5.096968148228e-01
8.550000000000e-01 5.086926861715e-01 5.096383939375e-01
8.562500000000e-01 5.086418630571e-01 5.095793785106e-01
8.575000000000e-01 5.085905046103e-01 5.095197721826e-01
8.587500000000e-01 5.085386131878e-01 5.094595786301e-01
8.600000000000e-01 5.084861911748e-01 5.093988015663e-01
8.612500000000e-01 5.084332409856e-01 5.093374447401e-01
8.625000000000e-01 5.083797650629e-01 5.092755119364e-01
8.637500000000e-01 5.083257658785e-01 5.092130069754e-01
8.650000000000e-01 5.082712459326e-01 5.091499337127e-01
8.662500000000e-01 5.082162077548e-01 5.090862960390e-01
8.675000000000e-01 5.081606539030e-01 5.090220978797e-01
8.687500000000e-01 5.081045869643e-01 5.089573431950e-01
8.700000000000e-01 5.080480095548e-01 5.088920359792e-01
8.712500000000e-01 5.079909243191e-01 5.088261802607e-01
8.725000000000e-01 5.079333339312e-01 5.087597801018e-01
8.737500000000e-01 5.078752410937e-01 5.086928395984e-01
8.750000000000e-01 5.078166485384e-01 5.086253628797e-01
8.762500000000e-01 5.077575590260e-01 5.085573541080e-01
8.775000000000e-01 5.076979753462e-01 5.084888174784e-01
8.787500000000e-01 5.076379003178e-01 5.084197572186e-01
8.800000000000e-01 5.075773367886e-01 5.083501775884e-01
8.812500000000e-01 5.075162876353e-01 5.082800828800e-01
8.825000000000e-01 5.074547557639e-01 5.082094774171e-01
8.837500000000e-01 5.073927441094e-01 5.081383655549e-01
8.850000000000e-01 5.073302556357e-01 5.080667516800e-01
8.862500000000e-01 5.072672933359e-01 5.079946402098e-01
8.875000000000e-01 5.072038602324e-01 5.079220355926e-01
8.887500000000e-01 5.071399593764e-01 5.078489423070e-01
8.900000000000e-01 5.070755938484e-01 5.077753648616e-01
8.912500000000e-01 5.070107667578e-01 5.077013077950e-01
8.925000000000e-01 5.069454812433e-01 5.076267756755e-01
8.937500000000e-01 5.068797404726e-01 5.075517731006e-01
8.950000000000e-01 5.068135476426e-01 5.074763046967e-01
8.962500000000e-01 5.067469059793e-01 5.074003751192e-01
8.975000000000e-01 5.066798187376e-01 5.073239890516e-01
8.987500000000e-01 5.066122892017e-01 5.072471512059e-01
9.000000000000e-01 5.065443206849e-01 5.071698663218e-01
9.012500000000e-01 5.064759165295e-01 5.070921391666e-01
9.025000000000e-01 5.064070801067e-01 5.070139745348e-01
9.037500000000e-01 5.063378148172e-01 5.069353772480e-01
9.050000000000e-01 5.062681240902e-01 5.068563521545e-01
9.062500000000e-01 5.061980113844e-01 5.067769041288e-01
9.075000000000e-01 5.061274801871e-01 5.066970380718e-01
9.087500000000e-01 5.060565340149e-01 5.066167589100e-01
9.100000000000e-01 5.059851764133e-01 5.065360715953e-01
9.112500000000e-01 5.059134109565e-01 5.064549811049e-01
9.125000000000e-01 5.058412412480e-01 5.063734924409e-01
9.137500000000e-01 5.057686709199e-01 5.062916106298e-01
9.150000000000e-01 5.056957036333e-01 5.062093407226e-01
9.162500000000e-01 5.056223430779e-01 5.061266877940e-01
9.175000000000e-01 5.055485929726e-01 5.060436569424e-01
9.187500000000e-01 5.054744570647e-01 5.059602532896e-01
9.200000000000e-01 5.053999391304e-01 5.058764819802e-01
9.212500000000e-01 5.053250429744e-01 5.057923481818e-01
9.225000000000e-01 5.052497724304e-01 5.057078570841e-01
9.237500000000e-01 5.051741313602e-01 5.056230138989e-01
9.250000000000e-01 5.050981236545e-01 5.055378238597e-01
9.262500000000e-01 5.050217532324e-01 5.054522922214e-01
9.275000000000e-01 5.049450240414e-01 5.053664242600e-01
9.287500000000e-01 5.048679400573e-01 5.052802252724e-01
9.300000000000e-01 5.047905052845e-01 5.051937005755e-01
9.312500000000e-01 5.047127237554e-01 5.051068555068e-01
9.325000000000e-01 5.046345995307e-01 5.050196954231e-01
9.337500000000e-01 5.045561366993e-01 5.049322257010e-01
9.350000000000e-01 5.044773393779e-01 5.048444517360e-01
9.362500000000e-01 5.043982117115e-01 5.047563789423e-01
9.375000000000e-01 5.043187578728e-01 5.046680127528e-01
9.387500000000e-01 5.042389820626e-01 5.045793586183e-01
9.400000000000e-01 5.041588885091e-01 5.044904220074e-01
9.412500000000e-01 5.040784814684e-01 5.044012084061e-01
9.425000000000e-01 5.039977652241e-01 5.043117233176e-01
9.437500000000e-01 5.039167440872e-01 5.042219722616e-01
9.450000000000e-01 5.038354223963e-01 5.041319607745e-01
9.462500000000e-01 5.037538045169e-01 5.040416944086e-01
9.475000000000e-01 5.036718948422e-01 5.039511787319e-01
9.487500000000e-01 5.035896977918e-01 5.038604193279e-01
9.500000000000e-01 5.035072178128e-01 5.037694217951e-01
9.512500000000e-01 5.034244593787e-01 5.036781917466e-01
9.525000000000e-01 5.033414269899e-01 5.035867348099e-01
9.537500000000e-01 5.032581251732e-01 5.034950566265e-01
9.550000000000e-01 5.031745584818e-01 5.034031628515e-01
9.562500000000e-01 5.030907314951e-01 5.033110591535e-01
9.575000000000e-01 5.030066488184e-01 5.032187512136e-01
9.587500000000e-01 5.029223150832e-01 5.031262447261e-01
9.600000000000e-01 5.028377349461e-01 5.030335453971e-01
9.612500000000e-01 5.027529130897e-01 5.029406589447e-01
9.625000000000e-01 5.026678542212e-01 5.028475910986e-01
9.637500000000e-01 5.025825630732e-01 5.027543475996e-01
9.650000000000e-01 5.024970444027e-01 5.026609341996e-01
9.662500000000e-01 5.024113029909e-01 5.025673566605e-01
9.675000000000e-01 5.023253436432e-01 5.024736207549e-01
9.687500000000e-01 5.022391711882e-01 5.023797322646e-01
9.700000000000e-01 5.021527904779e-01 5.022856969812e-01
9.712500000000e-01 5.020662063864e-01 5.021915207053e-01
9.725000000000e-01 5.019794238103e-01 5.020972092461e-01
9.737500000000e-01 5.018924476669e-01 5.020027684211e-01
9.750000000000e-01 5.018052828938e-01 5.019082040560e-01
9.762500000000e-01 5.017179344487e-01 5.018135219838e-01
9.775000000000e-01 5.016304073053e-01 5.017187280450e-01
9.787500000000e-01 5.015427064563e-01 5.016238280870e-01
9.800000000000e-01 5.014548369051e-01 5.015288279637e-01
9.812500000000e-01 5.013668036701e-01 5.014337335350e-01
9.825000000000e-01 5.012786117728e-01 5.013385506669e-01
9.837500000000e-01 5.011902662409e-01 5.012432852307e-01
9.850000000000e-01 5.011017720912e-01 5.011479431027e-01
9.862500000000e-01 5.010131343276e-01 5.010525301643e-01
9.875000000000e-01 5.009243579128e-01 5.009570523008e-01
9.887500000000e-01 5.008354477381e-01 5.008615154019e-01
9.900000000000e-01 5.007464086044e-01 5.007659253606e-01
9.912500000000e-01 5.006572449295e-01 5.006702880734e-01
9.925000000000e-01 5.005679608748e-01 5.005746094397e-01
9.937500000000e-01 5.004785602124e-01 5.004788953614e-01
9.950000000000e-01 5.003890407256e-01 5.003831517425e-01
9.962500000000e-01 5.002993923956e-01 5.002873844891e-01
9.975000000000e-01 5.002097751327e-01 5.001915995084e-01
9.987500000000e-01 5.001195933169e-01 5.000958027090e-01


==> figures/amiri_scales/narrow/interface_equilibrium_narrow.dat <==
# zH theta_all_dump00000 theta_all c_liquid_mean theta_interface c_interface theta_analytic_modo2
0.000000000000e+00 -1.110223024625e-14 1.265944636212e-03 1.437079015073e-03 1.273149261283e-03 1.405397192735e-03 0.000000000000e+00
4.962779156328e-04 3.118201054597e-03 4.186976242097e-03 4.483042034594e-03 4.208961906560e-03 4.356989577817e-03 2.956012757427e-03
9.925558312655e-04 6.236371790302e-03 7.107974448591e-03 7.529009356826e-03 7.144726587183e-03 7.308196642543e-03 5.911996772946e-03
1.488833746898e-03 9.354481888579e-03 1.002891235544e-02 1.057498893062e-02 1.008042434316e-02 1.025921119786e-02 8.867923304929e-03
1.985111662531e-03 1.247250103124e-02 1.294976308245e-02 1.362098702603e-02 1.301603577373e-02 1.321012991560e-02 1.182376361231e-02
2.481389578164e-03 1.559039890136e-02 1.587049972109e-02 1.666700897316e-02 1.595153781639e-02 1.616094000492e-02 1.477948895485e-02
2.977667493797e-03 1.870814518289e-02 1.879109536020e-02 1.971305941667e-02 1.888690673399e-02 1.911162899541e-02 1.773507059345e-02
3.473945409429e-03 2.182570956125e-02 2.171152308339e-02 2.275914227509e-02 2.182211826003e-02 2.206218139655e-02 2.069047979038e-02
3.970223325062e-03 2.494306172388e-02 2.463175596664e-02 2.580526067494e-02 2.475714768080e-02 2.501257774013e-02 2.364568780960e-02
4.466501240695e-03 2.806017136011e-02 2.755176707775e-02 2.885141688397e-02 2.769196998540e-02 2.796279692301e-02 2.660066591705e-02
4.962779156328e-03 3.117700816162e-02 3.047152947554e-02 3.189761223742e-02 3.062655994657e-02 3.091281686971e-02 2.955538538085e-02
5.459057071960e-03 3.429354182282e-02 3.339101620914e-02 3.494384706183e-02 3.356089216964e-02 3.386261483916e-02 3.250981747170e-02
5.955334987593e-03 3.740974204099e-02 3.631020031731e-02 3.799012060018e-02 3.649494112443e-02 3.681216764150e-02 3.546393346303e-02
6.451612903226e-03 4.052557851678e-02 3.922905482774e-02 4.103643094002e-02 3.942868116529e-02 3.976145174471e-02 3.841770463140e-02
6.947890818859e-03 4.364102095418e-02 4.214755275652e-02 4.408277494566e-02 4.236208654302e-02 4.271044333351e-02 4.137110225669e-02
7.444168734491e-03 4.675603906107e-02 4.506566710747e-02 4.712914819537e-02 4.529513141269e-02 4.565911834519e-02 4.432409762241e-02
7.940446650124e-03 4.987060254962e-02 4.798337087162e-02 5.017554492412e-02 4.822778983822e-02 4.860745248865e-02 4.727666201601e-02
8.436724565757e-03 5.298468113623e-02 5.090063702670e-02 5.322195797223e-02 5.116003579484e-02 5.155542125281e-02 5.022876672909e-02
8.933002481390e-03 5.609824454212e-02 5.381743853661e-02 5.626837874039e-02 5.409184317064e-02 5.450299991012e-02 5.318038305776e-02
9.429280397022e-03 5.921126249352e-02 5.673374835103e-02 5.931479715124e-02 5.702318576719e-02 5.745016351706e-02 5.613148230285e-02
9.925558312655e-03 6.232370472186e-02 5.964953940499e-02 6.236120161754e-02 5.995403729984e-02 6.039688691264e-02 5.908203577023e-02
1.042183622829e-02 6.543554096421e-02 6.256478461851e-02 6.540757901732e-02 6.288437139741e-02 6.334314471659e-02 6.203201477108e-02
1.091811414392e-02 6.854674096373e-02 6.547945689629e-02 6.845391467571e-02 6.581416160234e-02 6.628891132791e-02 6.498139062214e-02
1.141439205955e-02 7.165727446936e-02 6.839352912742e-02 7.150019235373e-02 6.874338137066e-02 6.923416092386e-02 6.793013464606e-02
1.191066997519e-02 7.476711123698e-02 7.130697418520e-02 7.454639424374e-02 7.167200407185e-02 7.217886746148e-02 7.087821817159e-02
1.240694789082e-02 7.787622102877e-02 7.421976492690e-02 7.759250097161e-02 7.460000298933e-02 7.512300468254e-02 7.382561253393e-02
1.290322580645e-02 8.098457361448e-02 7.713187419369e-02 8.063849160535e-02 7.752735132063e-02 7.806654612218e-02 7.677228907497e-02
1.339950372208e-02 8.409213877082e-02 8.004327481049e-02 8.368434367000e-02 8.045402217798e-02 8.100946512786e-02 7.971821914357e-02
1.389578163772e-02 8.719888628244e-02 8.295393958595e-02 8.673003316835e-02 8.337998858827e-02 8.395173489249e-02 8.266337409587e-02
1.439205955335e-02 9.030478594162e-02 8.586384131238e-02 8.977553460696e-02 8.630522348900e-02 8.689332842654e-02 8.560772529553e-02
1.488833746898e-02 9.340980754928e-02 8.877295276578e-02 9.282082102713e-02 8.922969972587e-02 8.983421870281e-02 8.855124411403e-02
1.538461538462e-02 9.651392091449e-02 9.168124670601e-02 9.586586404038e-02 9.215339005770e-02 9.277437966531e-02 9.149390193095e-02
1.588089330025e-02 9.961709585544e-02 9.458869587522e-02 9.891063385253e-02 9.507626699872e-02 9.571378245010e-02 9.443567013422e-02
1.637717121588e-02 1.027193021993e-01 9.749527299683e-02 1.019550992022e-01 9.799830266621e-02 9.865238946946e-02 9.737652012045e-02
1.687344913151e-02 1.058205097826e-01 1.004009507817e-01 1.049992275861e-01 1.009194692513e-01 1.015901649635e-01 1.003164232952e-01
1.736972704715e-02 1.089206884518e-01 1.033057019338e-01 1.080429854865e-01 1.038397394389e-01 1.045270849756e-01 1.032553510731e-01
1.786600496278e-02 1.120198080633e-01 1.062094991461e-01 1.110863382517e-01 1.067590860642e-01 1.074631278782e-01 1.061932748784e-01
1.836228287841e-02 1.151178384836e-01 1.091123150972e-01 1.141292500855e-01 1.096774818014e-01 1.103982678330e-01 1.091301661451e-01
1.885856079404e-02 1.182147495899e-01 1.120141224515e-01 1.171716841294e-01 1.125948991924e-01 1.133324772770e-01 1.120659963173e-01
1.935483870968e-02 1.213105112704e-01 1.149148938596e-01 1.202136025334e-01 1.155113106916e-01 1.162657283356e-01 1.150007368492e-01
1.985111662531e-02 1.244050934244e-01 1.178146019584e-01 1.232549665243e-01 1.184266886739e-01 1.191979928096e-01 1.179343592057e-01
2.034739454094e-02 1.274984659626e-01 1.207132193717e-01 1.262957364738e-01 1.213410054429e-01 1.221292422397e-01 1.208668348627e-01
2.084367245658e-02 1.305905988075e-01 1.236107187102e-01 1.293358719677e-01 1.242542332379e-01 1.250594479750e-01 1.237981353072e-01
2.133995037221e-02 1.336814618938e-01 1.265070725723e-01 1.323753318752e-01 1.271663442395e-01 1.279885812054e-01 1.267282320374e-01
2.183622828784e-02 1.367710251682e-01 1.294022535442e-01 1.354140744175e-01 1.300773105746e-01 1.309166129851e-01 1.296570965635e-01
2.233250620347e-02 1.398592585904e-01 1.322962342003e-01 1.384520572365e-01 1.329871043196e-01 1.338435142509e-01 1.325847004075e-01
2.282878411911e-02 1.429461321328e-01 1.351889871040e-01 1.414892374625e-01 1.358956975053e-01 1.367692558361e-01 1.355110151038e-01
2.332506203474e-02 1.460316157813e-01 1.380804848079e-01 1.445255717809e-01 1.388030621190e-01 1.396938084831e-01 1.384360121992e-01
2.382133995037e-02 1.491156795349e-01 1.409706998544e-01 1.475610164974e-01 1.417091701089e-01 1.426171428540e-01 1.413596632533e-01
2.431761786600e-02 1.521982934067e-01 1.438596047761e-01 1.505955276019e-01 1.446139933867e-01 1.455392295405e-01 1.442819398390e-01
2.481389578164e-02 1.552794274238e-01 1.467471720964e-01 1.536290608306e-01 1.475175038302e-01 1.484600390730e-01 1.472028135423e-01
2.531017369727e-02 1.583590516279e-01 1.496333743304e-01 1.566615717256e-01 1.504196732870e-01 1.513795419296e-01 1.501222559630e-01
2.580645161290e-02 1.614371360748e-01 1.525181839848e-01 1.596930156926e-01 1.533204735773e-01 1.542977085437e-01 1.530402387147e-01
2.630272952854e-02 1.645136508361e-01 1.554015735590e-01 1.627233480561e-01 1.562198764961e-01 1.572145093120e-01 1.559567334254e-01
2.679900744417e-02 1.675885659979e-01 1.582835155452e-01 1.657525241120e-01 1.591178538163e-01 1.601299146020e-01 1.588717117373e-01
2.729528535980e-02 1.706618516625e-01 1.611639824296e-01 1.687804991776e-01 1.620143772913e-01 1.630438947585e-01 1.617851453076e-01
2.779156327543e-02 1.737334779474e-01 1.640429466923e-01 1.718072286382e-01 1.649094186579e-01 1.659564201106e-01 1.646970058083e-01
2.828784119107e-02 1.768034149866e-01 1.669203808086e-01 1.748326679919e-01 1.678029496382e-01 1.688674609778e-01 1.676072649269e-01
2.878411910670e-02 1.798716329307e-01 1.697962572489e-01 1.778567728903e-01 1.706949419424e-01 1.717769876759e-01 1.705158943662e-01
2.928039702233e-02 1.829381019467e-01 1.726705484797e-01 1.808794991768e-01 1.735853672710e-01 1.746849705227e-01 1.734228658452e-01
2.977667493797e-02 1.860027922186e-01 1.755432269642e-01 1.839008029217e-01 1.764741973172e-01 1.775913798429e-01 1.763281510987e-01
3.027295285360e-02 1.890656739480e-01 1.784142651628e-01 1.869206404546e-01 1.793614037689e-01 1.804961859734e-01 1.792317218780e-01
3.076923076923e-02 1.921267173537e-01 1.812836355335e-01 1.899389683933e-01 1.822469583110e-01 1.833993592675e-01 1.821335499513e-01
3.126550868486e-02 1.951858926726e-01 1.841513105329e-01 1.929557436699e-01 1.851308326270e-01 1.863008700992e-01 1.850336071033e-01
3.176178660050e-02 1.982431701597e-01 1.870172626165e-01 1.959709235546e-01 1.880129984011e-01 1.892006888671e-01 1.879318651363e-01
3.225806451613e-02 2.012985200887e-01 1.898814642393e-01 1.989844656755e-01 1.908934273202e-01 1.920987859978e-01 1.908282958699e-01
3.275434243176e-02 2.043519127515e-01 1.927438878566e-01 2.019963280367e-01 1.937720910754e-01 1.949951319494e-01 1.937228711415e-01
3.325062034739e-02 2.074033184595e-01 1.956045059241e-01 2.050064690333e-01 1.966489613636e-01 1.978896972140e-01 1.966155628067e-01
3.374689826303e-02 2.104527075432e-01 1.984632908992e-01 2.080148474638e-01 1.995240098890e-01 2.007824523209e-01 1.995063427391e-01
3.424317617866e-02 2.135000503529e-01 2.013202152408e-01 2.110214225402e-01 2.023972083647e-01 2.036733678383e-01 2.023951828311e-01
3.473945409429e-02 2.165453172586e-01 2.041752514104e-01 2.140261538956e-01 2.052685285140e-01 2.065624143758e-01 2.052820549940e-01
3.523573200993e-02 2.195884786505e-01 2.070283718725e-01 2.170290015901e-01 2.081379420717e-01 2.094495625860e-01 2.081669311582e-01
3.573200992556e-02 2.226295049394e-01 2.098795490949e-01 2.200299261138e-01 2.110054207850e-01 2.123347831659e-01 2.110497832733e-01
3.622828784119e-02 2.256683665568e-01 2.127287555496e-01 2.230288883886e-01 2.138709364151e-01 2.152180468587e-01 2.139305833089e-01
3.672456575682e-02 2.287050339552e-01 2.155759637133e-01 2.260258497679e-01 2.167344607379e-01 2.180993244544e-01 2.168093032543e-01
3.722084367246e-02 2.317394776086e-01 2.184211460676e-01 2.290207720346e-01 2.195959655449e-01 2.209785867906e-01 2.196859151192e-01
3.771712158809e-02 2.347716680122e-01 2.212642750999e-01 2.320136173979e-01 2.224554226445e-01 2.238558047537e-01 2.225603909337e-01
3.821339950372e-02 2.378015756837e-01 2.241053233036e-01 2.350043484879e-01 2.253128038623e-01 2.267309492791e-01 2.254327027486e-01
3.870967741935e-02 2.408291711625e-01 2.269442631790e-01 2.379929283503e-01 2.281680810423e-01 2.296039913512e-01 2.283028226360e-01
3.920595533499e-02 2.438544250107e-01 2.297810672334e-01 2.409793204384e-01 2.310212260473e-01 2.324749020041e-01 2.311707226890e-01
3.970223325062e-02 2.468773078133e-01 2.326157079818e-01 2.439634886056e-01 2.338722107595e-01 2.353436523213e-01 2.340363750226e-01
4.019851116625e-02 2.498977901781e-01 2.354481579474e-01 2.469453970958e-01 2.367210070817e-01 2.382102134360e-01 2.368997517733e-01
4.069478908189e-02 2.529158427363e-01 2.382783896620e-01 2.499250105339e-01 2.395675869369e-01 2.410745565302e-01 2.397608251000e-01
4.119106699752e-02 2.559314361428e-01 2.411063756666e-01 2.529022939152e-01 2.424119222694e-01 2.439366528350e-01 2.426195671839e-01
4.168734491315e-02 2.589445410764e-01 2.439320885117e-01 2.558772125945e-01 2.452539850454e-01 2.467964736301e-01 2.454759502289e-01
4.218362282878e-02 2.619551282402e-01 2.467555007580e-01 2.588497322746e-01 2.480937472527e-01 2.496539902431e-01 2.483299464617e-01
4.267990074442e-02 2.649631683613e-01 2.495765849767e-01 2.618198189946e-01 2.509311809019e-01 2.525091740492e-01 2.511815281325e-01
4.317617866005e-02 2.679686321922e-01 2.523953137498e-01 2.647874391180e-01 2.537662580260e-01 2.553619964704e-01 2.540306675146e-01
4.367245657568e-02 2.709714905102e-01 2.552116596710e-01 2.677525593205e-01 2.565989506813e-01 2.582124289750e-01 2.568773369054e-01
4.416873449132e-02 2.739717141177e-01 2.580255953459e-01 2.707151465777e-01 2.594292309475e-01 2.610604430771e-01 2.597215086262e-01
4.466501240695e-02 2.769692738431e-01 2.608370933922e-01 2.736751681531e-01 2.622570709276e-01 2.639060103355e-01 2.625631550223e-01
4.516129032258e-02 2.799641405404e-01 2.636461264407e-01 2.766325915858e-01 2.650824427489e-01 2.667491023533e-01 2.654022484640e-01
4.565756823821e-02 2.829562850901e-01 2.664526671352e-01 2.795873846785e-01 2.679053185623e-01 2.695896907771e-01 2.682387613462e-01
4.615384615385e-02 2.859456783987e-01 2.692566881333e-01 2.825395154856e-01 2.707256705434e-01 2.724277472962e-01 2.710726660889e-01
4.665012406948e-02 2.889322913999e-01 2.720581621065e-01 2.854889523016e-01 2.735434708921e-01 2.752632436420e-01 2.739039351374e-01
4.714640198511e-02 2.919160950542e-01 2.748570617411e-01 2.884356636497e-01 2.763586918329e-01 2.780961515871e-01 2.767325409628e-01
4.764267990074e-02 2.948970603495e-01 2.776533597382e-01 2.913796182706e-01 2.791713056154e-01 2.809264429448e-01 2.795584560619e-01
4.813895781638e-02 2.978751583013e-01 2.804470288142e-01 2.943207851120e-01 2.819812845139e-01 2.837540895683e-01 2.823816529579e-01
4.863523573201e-02 3.008503599529e-01 2.832380417015e-01 2.972591333176e-01 2.847886008280e-01 2.865790633499e-01 2.852021042001e-01
4.913151364764e-02 3.038226363759e-01 2.860263711485e-01 3.001946322177e-01 2.875932268827e-01 2.894013362208e-01 2.880197823649e-01
4.962779156328e-02 3.067919586702e-01 2.888119899205e-01 3.031272513192e-01 2.903951350284e-01 2.922208801497e-01 2.908346600553e-01
5.012406947891e-02 3.097582979644e-01 2.915948707994e-01 3.060569602962e-01 2.931942976412e-01 2.950376671431e-01 2.936467099017e-01
5.062034739454e-02 3.127216254163e-01 2.943749865852e-01 3.089837289814e-01 2.959906871229e-01 2.978516692443e-01 2.964559045619e-01
5.111662531017e-02 3.156819122129e-01 2.971523100951e-01 3.119075273573e-01 2.987842759012e-01 3.006628585325e-01 2.992622167217e-01
5.161290322581e-02 3.186391295706e-01 2.999268141651e-01 3.148283255486e-01 3.015750364301e-01 3.034712071232e-01 3.020656190947e-01
5.210918114144e-02 3.215932487359e-01 3.026984716497e-01 3.177460938141e-01 3.043629411896e-01 3.062766871669e-01 3.048660844228e-01
5.260545905707e-02 3.245442409852e-01 3.054672554225e-01 3.206608025398e-01 3.071479626863e-01 3.090792708491e-01 3.076635854766e-01
5.310173697270e-02 3.274920776256e-01 3.082331383767e-01 3.235724222317e-01 3.099300734534e-01 3.118789303900e-01 3.104580950553e-01
5.359801488834e-02 3.304367299944e-01 3.109960934252e-01 3.264809235100e-01 3.127092460506e-01 3.146756380437e-01 3.132495859874e-01
5.409429280397e-02 3.333781694604e-01 3.137560935015e-01 3.293862771024e-01 3.154854530649e-01 3.174693660985e-01 3.160380311307e-01
5.459057071960e-02 3.363163674232e-01 3.165131115596e-01 3.322884538388e-01 3.182586671101e-01 3.202600868758e-01 3.188234033726e-01
5.508684863524e-02 3.392512953143e-01 3.192671205749e-01 3.351874246460e-01 3.210288608272e-01 3.230477727309e-01 3.216056756302e-01
5.558312655087e-02 3.421829245967e-01 3.220180935442e-01 3.380831605425e-01 3.237960068851e-01 3.258323960518e-01 3.243848208512e-01
5.607940446650e-02 3.451112267656e-01 3.247660034861e-01 3.409756326345e-01 3.265600779802e-01 3.286139292595e-01 3.271608120131e-01
5.657568238213e-02 3.480361733485e-01 3.275108234418e-01 3.438648121108e-01 3.293210468366e-01 3.313923448080e-01 3.299336221246e-01
5.707196029777e-02 3.509577359056e-01 3.302525264752e-01 3.467506702394e-01 3.320788862067e-01 3.341676151838e-01 3.327032242250e-01
5.756823821340e-02 3.538758860299e-01 3.329910856732e-01 3.496331783641e-01 3.348335688712e-01 3.369397129061e-01 3.354695913849e-01
5.806451612903e-02 3.567905953476e-01 3.357264741464e-01 3.525123079002e-01 3.375850676392e-01 3.397086105263e-01 3.382326967064e-01
5.856079404467e-02 3.597018355185e-01 3.384586650293e-01 3.553880303323e-01 3.403333553487e-01 3.424742806288e-01 3.409925133232e-01
5.905707196030e-02 3.626095782361e-01 3.411876314809e-01 3.582603172113e-01 3.430784048668e-01 3.452366958301e-01 3.437490144012e-01
5.955334987593e-02 3.655137952276e-01 3.439133466848e-01 3.611291401512e-01 3.458201890896e-01 3.479958287792e-01 3.465021731382e-01
6.004962779156e-02 3.684144582549e-01 3.466357838499e-01 3.639944708274e-01 3.485586809428e-01 3.507516521580e-01 3.492519627648e-01
6.054590570720e-02 3.713115391142e-01 3.493549162104e-01 3.668562809744e-01 3.512938533820e-01 3.535041386806e-01 3.519983565442e-01
6.104218362283e-02 3.742050096366e-01 3.520707170268e-01 3.697145423836e-01 3.540256793926e-01 3.562532610941e-01 3.547413277727e-01
6.153846153846e-02 3.770948416883e-01 3.547831595857e-01 3.725692269016e-01 3.567541319904e-01 3.589989921780e-01 3.574808497798e-01
6.203473945409e-02 3.799810071708e-01 3.574922172008e-01 3.754203064288e-01 3.594791842217e-01 3.617413047453e-01 3.602168959285e-01
6.253101736973e-02 3.828634780216e-01 3.601978632125e-01 3.782677529178e-01 3.622008091636e-01 3.644801716416e-01 3.629494396158e-01
6.302729528536e-02 3.857422262135e-01 3.629000709892e-01 3.811115383721e-01 3.649189799244e-01 3.672155657459e-01 3.656784542726e-01
6.352357320099e-02 3.886172237562e-01 3.655988139270e-01 3.839516348450e-01 3.676336696437e-01 3.699474599705e-01 3.684039133642e-01
6.401985111663e-02 3.914884426952e-01 3.682940654504e-01 3.867880144386e-01 3.703448514929e-01 3.726758272615e-01 3.711257903902e-01
6.451612903226e-02 3.943558551132e-01 3.709857990129e-01 3.896206493028e-01 3.730524986750e-01 3.754006405986e-01 3.738440588855e-01
6.501240694789e-02 3.972194331299e-01 3.736739880967e-01 3.924495116346e-01 3.757565844257e-01 3.781218729955e-01 3.765586924196e-01
6.550868486352e-02 4.000791489020e-01 3.763586062139e-01 3.952745736775e-01 3.784570820132e-01 3.808394975001e-01 3.792696645977e-01
6.600496277916e-02 4.029349746239e-01 3.790396269064e-01 3.980958077206e-01 3.811539647383e-01 3.835534871949e-01 3.819769490605e-01
6.650124069479e-02 4.057868825278e-01 3.817170237466e-01 4.009131860983e-01 3.838472059353e-01 3.862638151971e-01 3.846805194844e-01
6.699751861042e-02 4.086348448842e-01 3.843907703374e-01 4.037266811899e-01 3.865367789716e-01 3.889704546586e-01 3.873803495822e-01
6.749379652605e-02 4.114788340017e-01 3.870608403130e-01 4.065362654190e-01 3.892226572489e-01 3.916733787667e-01 3.900764131027e-01
6.799007444169e-02 4.143188222276e-01 3.897272073391e-01 4.093419112536e-01 3.919048142025e-01 3.943725607443e-01 3.927686838318e-01
6.848635235732e-02 4.171547819480e-01 3.923898451133e-01 4.121435912053e-01 3.945832233025e-01 3.970679738499e-01 3.954571355917e-01
6.898263027295e-02 4.199866855885e-01 3.950487273654e-01 4.149412778296e-01 3.972578580536e-01 3.997595913779e-01 3.981417422423e-01
6.947890818859e-02 4.228145056138e-01 3.977038278580e-01 4.177349437256e-01 3.999286919956e-01 4.024473866593e-01 4.008224776806e-01
6.997518610422e-02 4.256382145286e-01 4.003551203869e-01 4.205245615355e-01 4.025956987037e-01 4.051313330615e-01 4.034993158411e-01
7.047146401985e-02 4.284577848772e-01 4.030025787810e-01 4.233101039453e-01 4.052588517887e-01 4.078114039890e-01 4.061722306965e-01
7.096774193548e-02 4.312731892445e-01 4.056461769035e-01 4.260915436842e-01 4.079181248977e-01 4.104875728833e-01 4.088411962575e-01
7.146401985112e-02 4.340844002557e-01 4.082858886515e-01 4.288688535246e-01 4.105734917139e-01 4.131598132236e-01 4.115061865731e-01
7.196029776675e-02 4.368913905767e-01 4.109216879569e-01 4.316420062825e-01 4.132249259573e-01 4.158280985267e-01 4.141671757312e-01
7.245657568238e-02 4.396941329149e-01 4.135535487866e-01 4.344109748174e-01 4.158724013849e-01 4.184924023477e-01 4.168241378584e-01
7.295285359801e-02 4.424926000184e-01 4.161814451429e-01 4.371757320319e-01 4.185158917912e-01 4.211526982801e-01 4.194770471206e-01
7.344913151365e-02 4.452867646772e-01 4.188053510637e-01 4.399362508727e-01 4.211553710083e-01 4.238089599561e-01 4.221258777229e-01
7.394540942928e-02 4.480765997230e-01 4.214252406233e-01 4.426925043299e-01 4.237908129061e-01 4.264611610470e-01 4.247706039103e-01
7.444168734491e-02 4.508620780298e-01 4.240410879325e-01 4.454444654377e-01 4.264221913932e-01 4.291092752634e-01 4.274111999675e-01
7.493796526055e-02 4.536431725138e-01 4.266528671388e-01 4.481921072740e-01 4.290494804166e-01 4.317532763556e-01 4.300476402196e-01
7.543424317618e-02 4.564198561339e-01 4.292605524271e-01 4.509354029612e-01 4.316726539624e-01 4.343931381141e-01 4.326798990317e-01
7.593052109181e-02 4.591921018917e-01 4.318641180201e-01 4.536743256659e-01 4.342916860562e-01 4.370288343693e-01 4.353079508101e-01
7.642679900744e-02 4.619598828322e-01 4.344635381783e-01 4.564088485990e-01 4.369065507629e-01 4.396603389927e-01 4.379317700016e-01
7.692307692308e-02 4.647231720437e-01 4.370587872008e-01 4.591389450165e-01 4.395172221877e-01 4.422876258965e-01 4.405513310942e-01
7.741935483871e-02 4.674819426583e-01 4.396498394254e-01 4.618645882190e-01 4.421236744761e-01 4.449106690343e-01 4.431666086175e-01
7.791563275434e-02 4.702361678516e-01 4.422366692289e-01 4.645857515523e-01 4.447258818142e-01 4.475294424011e-01 4.457775771426e-01
7.841191066998e-02 4.729858208441e-01 4.448192510277e-01 4.673024084074e-01 4.473238184289e-01 4.501439200340e-01 4.483842112825e-01
7.890818858561e-02 4.757308749001e-01 4.473975592783e-01 4.700145322211e-01 4.499174585888e-01 4.527540760124e-01 4.509864856924e-01
7.940446650124e-02 4.784713033288e-01 4.499715684770e-01 4.727220964755e-01 4.525067766038e-01 4.553598844580e-01 4.535843750698e-01
7.990074441687e-02 4.812070794848e-01 4.525412531610e-01 4.754250746991e-01 4.550917468259e-01 4.579613195355e-01 4.561778541550e-01
8.039702233251e-02 4.839381767675e-01 4.551065879083e-01 4.781234404662e-01 4.576723436496e-01 4.605583554529e-01 4.587668977310e-01
8.089330024814e-02 4.866645686217e-01 4.576675473384e-01 4.808171673979e-01 4.602485415114e-01 4.631509664614e-01 4.613514806241e-01
8.138957816377e-02 4.893862285383e-01 4.602241061122e-01 4.835062291615e-01 4.628203148915e-01 4.657391268562e-01 4.639315777037e-01
8.188585607940e-02 4.921031300540e-01 4.627762389328e-01 4.861905994715e-01 4.653876383128e-01 4.683228109768e-01 4.665071638832e-01
8.238213399504e-02 4.948152467518e-01 4.653239205456e-01 4.888702520894e-01 4.679504863422e-01 4.709019932067e-01 4.690782141195e-01
8.287841191067e-02 4.975225522614e-01 4.678671257388e-01 4.915451608240e-01 4.705088335901e-01 4.734766479745e-01 4.716447034139e-01
8.337468982630e-02 5.002250202589e-01 4.704058293435e-01 4.942152995316e-01 4.730626547114e-01 4.760467497538e-01 4.742066068118e-01
8.387096774194e-02 5.029226244677e-01 4.729400062344e-01 4.968806421165e-01 4.756119244055e-01 4.786122730635e-01 4.767638994033e-01
8.436724565757e-02 5.056153386586e-01 4.754696313297e-01 4.995411625308e-01 4.781566174166e-01 4.811731924681e-01 4.793165563234e-01
8.486352357320e-02 5.083031366496e-01 4.779946795920e-01 5.021968347752e-01 4.806967085342e-01 4.837294825782e-01 4.818645527520e-01
8.535980148883e-02 5.109859923069e-01 4.805151260281e-01 5.048476328986e-01 4.832321725931e-01 4.862811180507e-01 4.844078639145e-01
8.585607940447e-02 5.136638795444e-01 4.830309456898e-01 5.074935309988e-01 4.857629844740e-01 4.888280735889e-01 4.869464650818e-01
8.635235732010e-02 5.163367723246e-01 4.855421136738e-01 5.101345032227e-01 4.882891191037e-01 4.913703239434e-01 4.894803315705e-01
8.684863523573e-02 5.190046446583e-01 4.880486051222e-01 5.127705237662e-01 4.908105514555e-01 4.939078439114e-01 4.920094387434e-01
8.734491315136e-02 5.216674706053e-01 4.905503952231e-01 5.154015668747e-01 4.933272565493e-01 4.964406083381e-01 4.945337620093e-01
8.784119106700e-02 5.243252242744e-01 4.930474592107e-01 5.180276068436e-01 4.958392094522e-01 4.989685921163e-01 4.970532768239e-01
8.833746898263e-02 5.269778798237e-01 4.955397723653e-01 5.206486180180e-01 4.983463852785e-01 5.014917701868e-01 4.995679586893e-01
8.883374689826e-02 5.296254114609e-01 4.980273100143e-01 5.232645747932e-01 5.008487591902e-01 5.040101175388e-01 5.020777831548e-01
8.933002481390e-02 5.322677934434e-01 5.005100475320e-01 5.258754516149e-01 5.033463063973e-01 5.065236092104e-01 5.045827258169e-01
8.982630272953e-02 5.349050000792e-01 5.029879603403e-01 5.284812229796e-01 5.058390021579e-01 5.090322202883e-01 5.070827623195e-01
9.032258064516e-02 5.375370057258e-01 5.054610239085e-01 5.310818634346e-01 5.083268217788e-01 5.115359259088e-01 5.095778683542e-01
9.081885856079e-02 5.401637847917e-01 5.079292137542e-01 5.336773475784e-01 5.108097406156e-01 5.140347012574e-01 5.120680196607e-01
9.131513647643e-02 5.427853117364e-01 5.103925054433e-01 5.362676500607e-01 5.132877340730e-01 5.165285215698e-01 5.145531920266e-01
9.181141439206e-02 5.454015610701e-01 5.128508745902e-01 5.388527455831e-01 5.157607776053e-01 5.190173621314e-01 5.170333612882e-01
9.230769230769e-02 5.480125073547e-01 5.153042968585e-01 5.414326088989e-01 5.182288467162e-01 5.215011982782e-01 5.195085033303e-01
9.280397022333e-02 5.506181252031e-01 5.177527479609e-01 5.440072148133e-01 5.206919169599e-01 5.239800053970e-01 5.219785940866e-01
9.330024813896e-02 5.532183892807e-01 5.201962036599e-01 5.465765381841e-01 5.231499639404e-01 5.264537589253e-01 5.244436095398e-01
9.379652605459e-02 5.558132743044e-01 5.226346397675e-01 5.491405539216e-01 5.256029633125e-01 5.289224343520e-01 5.269035257222e-01
9.429280397022e-02 5.584027550437e-01 5.250680321464e-01 5.516992369886e-01 5.280508907821e-01 5.313860072175e-01 5.293583187154e-01
9.478908188586e-02 5.609868063204e-01 5.274963567094e-01 5.542525624014e-01 5.304937221058e-01 5.338444531138e-01 5.318079646510e-01
9.528535980149e-02 5.635654030095e-01 5.299195894202e-01 5.568005052290e-01 5.329314330921e-01 5.362977476852e-01 5.342524397107e-01
9.578163771712e-02 5.661385200386e-01 5.323377062936e-01 5.593430405944e-01 5.353639996009e-01 5.387458666282e-01 5.366917201263e-01
9.627791563275e-02 5.687061323888e-01 5.347506833959e-01 5.618801436740e-01 5.377913975443e-01 5.411887856918e-01 5.391257821802e-01
9.677419354839e-02 5.712682150947e-01 5.371584968448e-01 5.644117896982e-01 5.402136028865e-01 5.436264806781e-01 5.415546022055e-01
9.727047146402e-02 5.738247432447e-01 5.395611228102e-01 5.669379539517e-01 5.426305916446e-01 5.460589274421e-01 5.439781565863e-01
9.776674937965e-02 5.763756919812e-01 5.419585375141e-01 5.694586117734e-01 5.450423398880e-01 5.484861018923e-01 5.463964217579e-01
9.826302729529e-02 5.789210365007e-01 5.443507172311e-01 5.719737385570e-01 5.474488237396e-01 5.509079799908e-01 5.488093742070e-01
9.875930521092e-02 5.814607520543e-01 5.467376382885e-01 5.744833097509e-01 5.498500193756e-01 5.533245377537e-01 5.512169904720e-01
9.925558312655e-02 5.839948139478e-01 5.491192770668e-01 5.769873008589e-01 5.522459030256e-01 5.557357512512e-01 5.536192471431e-01
9.975186104218e-02 5.865231975422e-01 5.514956099999e-01 5.794856874399e-01 5.546364509735e-01 5.581415966080e-01 5.560161208628e-01
1.002481389578e-01 5.890458782533e-01 5.538666135752e-01 5.819784451082e-01 5.570216395569e-01 5.605420500034e-01 5.584075883258e-01
1.007444168734e-01 5.915628315527e-01 5.562322643340e-01 5.844655495342e-01 5.594014451682e-01 5.629370876717e-01 5.607936262792e-01
1.012406947891e-01 5.940740329675e-01 5.585925388721e-01 5.869469764442e-01 5.617758442544e-01 5.653266859023e-01 5.631742115233e-01
1.017369727047e-01 5.965794580808e-01 5.609474138393e-01 5.894227016207e-01 5.641448133172e-01 5.677108210402e-01 5.655493209110e-01
1.022332506203e-01 5.990790825319e-01 5.632968659405e-01 5.918927009025e-01 5.665083289139e-01 5.700894694861e-01 5.679189313488e-01
1.027295285360e-01 6.015728820163e-01 5.656408719354e-01 5.943569501853e-01 5.688663676569e-01 5.724626076963e-01 5.702830197964e-01
1.032258064516e-01 6.040608322864e-01 5.679794086391e-01 5.968154254218e-01 5.712189062145e-01 5.748302121838e-01 5.726415632673e-01
1.037220843672e-01 6.065429091515e-01 5.703124529220e-01 5.992681026214e-01 5.735659213109e-01 5.771922595178e-01 5.749945388289e-01
1.042183622829e-01 6.090190884775e-01 5.726399817104e-01 6.017149578513e-01 5.759073897266e-01 5.795487263239e-01 5.773419236028e-01
1.047146401985e-01 6.114893461883e-01 5.749619719866e-01 6.041559672361e-01 5.782432882985e-01 5.818995892852e-01 5.796836947649e-01
1.052109181141e-01 6.139536582651e-01 5.772784007894e-01 6.065911069582e-01 5.805735939202e-01 5.842448251414e-01 5.820198295456e-01
1.057071960298e-01 6.164120007466e-01 5.795892452137e-01 6.090203532579e-01 5.828982835421e-01 5.865844106899e-01 5.843503052303e-01
1.062034739454e-01 6.188643497302e-01 5.818944824117e-01 6.114436824339e-01 5.852173341721e-01 5.889183227857e-01 5.866750991592e-01
1.066997518610e-01 6.213106813709e-01 5.841940895922e-01 6.138610708433e-01 5.875307228754e-01 5.912465383415e-01 5.889941887280e-01
1.071960297767e-01 6.237509718828e-01 5.864880440216e-01 6.162724949021e-01 5.898384267748e-01 5.935690343285e-01 5.913075513876e-01
1.076923076923e-01 6.261851975383e-01 5.887763230237e-01 6.186779310847e-01 5.921404230512e-01 5.958857877758e-01 5.936151646448e-01
1.081885856079e-01 6.286133346691e-01 5.910589039801e-01 6.210773559252e-01 5.944366889434e-01 5.981967757712e-01 5.959170060621e-01
1.086848635236e-01 6.310353596656e-01 5.933357643304e-01 6.234707460165e-01 5.967272017488e-01 6.005019754615e-01 5.982130532583e-01
1.091811414392e-01 6.334512489783e-01 5.956068815726e-01 6.258580780116e-01 5.990119388234e-01 6.028013640522e-01 6.005032839085e-01
1.096774193548e-01 6.358609791169e-01 5.978722332629e-01 6.282393286228e-01 6.012908775818e-01 6.050949188083e-01 6.027876757443e-01
1.101736972705e-01 6.382645266510e-01 6.001317970166e-01 6.306144746226e-01 6.035639954981e-01 6.073826170541e-01 6.050662065541e-01
1.106699751861e-01 6.406618682106e-01 6.023855505078e-01 6.329834928437e-01 6.058312701056e-01 6.096644361737e-01 6.073388541833e-01
1.111662531017e-01 6.430529804858e-01 6.046334714697e-01 6.353463601793e-01 6.080926789968e-01 6.119403536112e-01 6.096055965345e-01
1.116625310174e-01 6.454378402274e-01 6.068755376952e-01 6.377030535831e-01 6.103481998244e-01 6.142103468707e-01 6.118664115676e-01
1.121588089330e-01 6.478164242467e-01 6.091117270366e-01 6.400535500697e-01 6.125978103008e-01 6.164743935167e-01 6.141212773004e-01
1.126550868486e-01 6.501887094164e-01 6.113420174063e-01 6.423978267149e-01 6.148414881988e-01 6.187324711742e-01 6.163701718082e-01
1.131513647643e-01 6.525546726705e-01 6.135663867767e-01 6.447358606554e-01 6.170792113516e-01 6.209845575292e-01 6.186130732247e-01
1.136476426799e-01 6.549142910039e-01 6.157848131806e-01 6.470676290899e-01 6.193109576531e-01 6.232306303285e-01 6.208499597417e-01
1.141439205955e-01 6.572675414737e-01 6.179972747114e-01 6.493931092785e-01 6.215367050577e-01 6.254706673803e-01 6.230808096094e-01
1.146401985112e-01 6.596144011989e-01 6.202037495233e-01 6.517122785432e-01 6.237564315816e-01 6.277046465542e-01 6.253056011370e-01
1.151364764268e-01 6.619548473603e-01 6.224042158313e-01 6.540251142682e-01 6.259701153017e-01 6.299325457813e-01 6.275243126921e-01
1.156327543424e-01 6.642888572014e-01 6.245986519118e-01 6.563315939002e-01 6.281777343566e-01 6.321543430548e-01 6.297369227020e-01
1.161290322581e-01 6.666164080282e-01 6.267870361028e-01 6.586316949481e-01 6.303792669468e-01 6.343700164297e-01 6.319434096529e-01
1.166253101737e-01 6.689374772093e-01 6.289693468037e-01 6.609253949840e-01 6.325746913345e-01 6.365795440236e-01 6.341437520908e-01
1.171215880893e-01 6.712520421764e-01 6.311455624759e-01 6.632126716425e-01 6.347639858443e-01 6.387829040163e-01 6.363379286211e-01
1.176178660050e-01 6.735600804249e-01 6.333156616428e-01 6.654935026218e-01 6.369471288631e-01 6.409800746504e-01 6.385259179096e-01
1.181141439206e-01 6.758615695130e-01 6.354796228901e-01 6.677678656832e-01 6.391240988402e-01 6.431710342315e-01 6.407076986820e-01
1.186104218362e-01 6.781564870628e-01 6.376374248663e-01 6.700357386516e-01 6.412948742880e-01 6.453557611281e-01 6.428832497244e-01
1.191066997519e-01 6.804448107606e-01 6.397890462821e-01 6.722970994160e-01 6.434594337814e-01 6.475342337722e-01 6.450525498834e-01
1.196029776675e-01 6.827265183563e-01 6.419344659116e-01 6.745519259291e-01 6.456177559591e-01 6.497064306592e-01 6.472155780665e-01
1.200992555831e-01 6.850015876645e-01 6.440736625916e-01 6.768001962079e-01 6.477698195227e-01 6.518723303482e-01 6.493723132422e-01
1.205955334988e-01 6.872699965644e-01 6.462066152226e-01 6.790418883339e-01 6.499156032377e-01 6.540319114622e-01 6.515227344400e-01
1.210918114144e-01 6.895317229997e-01 6.483333027685e-01 6.812769804531e-01 6.520550859333e-01 6.561851526883e-01 6.536668207511e-01
1.215880893300e-01 6.917867449790e-01 6.504537042567e-01 6.835054507764e-01 6.541882465026e-01 6.583320327780e-01 6.558045513279e-01
1.220843672457e-01 6.940350405765e-01 6.525677987788e-01 6.857272775797e-01 6.563150639030e-01 6.604725305471e-01 6.579359053850e-01
1.225806451613e-01 6.962765879315e-01 6.546755654905e-01 6.879424392042e-01 6.584355171563e-01 6.626066248763e-01 6.600608621988e-01
1.230769230769e-01 6.985113652489e-01 6.567769836117e-01 6.901509140565e-01 6.605495853488e-01 6.647342947110e-01 6.621794011078e-01
1.235732009926e-01 7.007393507996e-01 6.588720324269e-01 6.923526806087e-01 6.626572476316e-01 6.668555190618e-01 6.642915015131e-01
1.240694789082e-01 7.029605229205e-01 6.609606912852e-01 6.945477173990e-01 6.647584832209e-01 6.689702770045e-01 6.663971428783e-01
1.245657568238e-01 7.051748600146e-01 6.630429396008e-01 6.967360030315e-01 6.668532713979e-01 6.710785476803e-01 6.684963047299e-01
1.250620347395e-01 7.073823405514e-01 6.651187568529e-01 6.989175161765e-01 6.689415915092e-01 6.731803102963e-01 6.705889666572e-01
1.255583126551e-01 7.095829430673e-01 6.671881225858e-01 7.010922355708e-01 6.710234229671e-01 6.752755441250e-01 6.726751083128e-01
1.260545905707e-01 7.117766461652e-01 6.692510164096e-01 7.032601400179e-01 6.730987452493e-01 6.773642285054e-01 6.747547094129e-01
1.265508684864e-01 7.139634285154e-01 6.713074179998e-01 7.054212083879e-01 6.751675378997e-01 6.794463428423e-01 6.768277497371e-01
1.270471464020e-01 7.161432688554e-01 6.733573070978e-01 7.075754196183e-01 6.772297805283e-01 6.815218666072e-01 6.788942091286e-01
1.275434243176e-01 7.183161459901e-01 6.754006635112e-01 7.097227527136e-01 6.792854528112e-01 6.835907793379e-01 6.809540674951e-01
1.280397022333e-01 7.204820387921e-01 6.774374671136e-01 7.118631867457e-01 6.813345344912e-01 6.856530606393e-01 6.830073048079e-01
1.285359801489e-01 7.226409262023e-01 6.794676978451e-01 7.139967008542e-01 6.833770053775e-01 6.877086901829e-01 6.850539011031e-01
1.290322580645e-01 7.247927872291e-01 6.814913357123e-01 7.161232742465e-01 6.854128453464e-01 6.897576477075e-01 6.870938364812e-01
1.295285359801e-01 7.269376009496e-01 6.835083607886e-01 7.182428861982e-01 6.874420343411e-01 6.917999130193e-01 6.891270911076e-01
1.300248138958e-01 7.290753465094e-01 6.855187532145e-01 7.203555160527e-01 6.894645523720e-01 6.938354659918e-01 6.911536452124e-01
1.305210918114e-01 7.312060031227e-01 6.875224931974e-01 7.224611432223e-01 6.914803795170e-01 6.958642865662e-01 6.931734790910e-01
1.310173697270e-01 7.333295500728e-01 6.895195610120e-01 7.245597471875e-01 6.934894959215e-01 6.978863547517e-01 6.951865731043e-01
1.315136476427e-01 7.354459667119e-01 6.915099370006e-01 7.266513074977e-01 6.954918817984e-01 6.999016506254e-01 6.971929076785e-01
1.320099255583e-01 7.375552324617e-01 6.934936015731e-01 7.287358037715e-01 6.974875174289e-01 7.019101543326e-01 6.991924633057e-01
1.325062034739e-01 7.396573268134e-01 6.954705352073e-01 7.308132156964e-01 6.994763831621e-01 7.039118460869e-01 7.011852205436e-01
1.330024813896e-01 7.417522293278e-01 6.974407184487e-01 7.328835230293e-01 7.014584594153e-01 7.059067061708e-01 7.031711600164e-01
1.334987593052e-01 7.438399196360e-01 6.994041319114e-01 7.349467055969e-01 7.034337266745e-01 7.078947149351e-01 7.051502624143e-01
1.339950372208e-01 7.459203774388e-01 7.013607562775e-01 7.370027432953e-01 7.054021654939e-01 7.098758527997e-01 7.071225084942e-01
1.344913151365e-01 7.479935825075e-01 7.033105722977e-01 7.390516160907e-01 7.073637564970e-01 7.118501002536e-01 7.090878790795e-01
1.349875930521e-01 7.500595146838e-01 7.052535607915e-01 7.410933040196e-01 7.093184803758e-01 7.138174378550e-01 7.110463550605e-01
1.354838709677e-01 7.521181538804e-01 7.071897026471e-01 7.431277871885e-01 7.112663178918e-01 7.157778462315e-01 7.129979173945e-01
1.359801488834e-01 7.541694800808e-01 7.091189788218e-01 7.451550457745e-01 7.132072498753e-01 7.177313060805e-01 7.149425471061e-01
1.364764267990e-01 7.562134733392e-01 7.110413703420e-01 7.471750600255e-01 7.151412572267e-01 7.196777981687e-01 7.168802252874e-01
1.369727047146e-01 7.582501137818e-01 7.129568583036e-01 7.491878102602e-01 7.170683209157e-01 7.216173033332e-01 7.188109330978e-01
1.374689826303e-01 7.602793816057e-01 7.148654238718e-01 7.511932768684e-01 7.189884219816e-01 7.235498024810e-01 7.207346517646e-01
1.379652605459e-01 7.623012570802e-01 7.167670482818e-01 7.531914403109e-01 7.209015415341e-01 7.254752765893e-01 7.226513625833e-01
1.384615384615e-01 7.643157205459e-01 7.186617128383e-01 7.551822811203e-01 7.228076607528e-01 7.273937067059e-01 7.245610469172e-01
1.389578163772e-01 7.663227524158e-01 7.205493989161e-01 7.571657799006e-01 7.247067608876e-01 7.293050739491e-01 7.264636861981e-01
1.394540942928e-01 7.683223331752e-01 7.224300879604e-01 7.591419173275e-01 7.265988232587e-01 7.312093595078e-01 7.283592619261e-01
1.399503722084e-01 7.703144433819e-01 7.243037614864e-01 7.611106741489e-01 7.284838292574e-01 7.331065446423e-01 7.302477556704e-01
1.404466501241e-01 7.722990636660e-01 7.261704010800e-01 7.630720311847e-01 7.303617603454e-01 7.349966106835e-01 7.321291490686e-01
1.409429280397e-01 7.742761747307e-01 7.280299883977e-01 7.650259693272e-01 7.322325980554e-01 7.368795390338e-01 7.340034238276e-01
1.414392059553e-01 7.762457573523e-01 7.298825051668e-01 7.669724695412e-01 7.340963239914e-01 7.387553111670e-01 7.358705617235e-01
1.419354838710e-01 7.782077923799e-01 7.317279331854e-01 7.689115128642e-01 7.359529198284e-01 7.406239086284e-01 7.377305446017e-01
1.424317617866e-01 7.801622607364e-01 7.335662543231e-01 7.708430804066e-01 7.378023673130e-01 7.424853130353e-01 7.395833543771e-01
1.429280397022e-01 7.821091434181e-01 7.353974505204e-01 7.727671533519e-01 7.396446482633e-01 7.443395060766e-01 7.414289730346e-01
1.434243176179e-01 7.840484214950e-01 7.372215037895e-01 7.746837129566e-01 7.414797445695e-01 7.461864695134e-01 7.432673826288e-01
1.439205955335e-01 7.859800761111e-01 7.390383962140e-01 7.765927405509e-01 7.433076381931e-01 7.480261851790e-01 7.450985652846e-01
1.444168734491e-01 7.879040884847e-01 7.408481099493e-01 7.784942175384e-01 7.451283111681e-01 7.498586349792e-01 7.469225031969e-01
1.449131513648e-01 7.898204399080e-01 7.426506272228e-01 7.803881253965e-01 7.469417456005e-01 7.516838008921e-01 7.487391786312e-01
1.454094292804e-01 7.917291117482e-01 7.444459303338e-01 7.822744456767e-01 7.487479236689e-01 7.535016649688e-01 7.505485739236e-01
1.459057071960e-01 7.936300854467e-01 7.462340016538e-01 7.841531600044e-01 7.505468276242e-01 7.553122093331e-01 7.523506714811e-01
1.464019851117e-01 7.955233425199e-01 7.480148236269e-01 7.860242500794e-01 7.523384397901e-01 7.571154161818e-01 7.541454537814e-01
1.468982630273e-01 7.974088645595e-01 7.497883787694e-01 7.878876976759e-01 7.541227425632e-01 7.589112677848e-01 7.559329033736e-01
1.473945409429e-01 7.992866332320e-01 7.515546496704e-01 7.897434846428e-01 7.558997184128e-01 7.606997464856e-01 7.577130028778e-01
1.478908188586e-01 8.011566302796e-01 7.533136189917e-01 7.915915929037e-01 7.576693498818e-01 7.624808347010e-01 7.594857349859e-01
1.483870967742e-01 8.030188375199e-01 7.550652694682e-01 7.934320044573e-01 7.594316195858e-01 7.642545149214e-01 7.612510824612e-01
1.488833746898e-01 8.048732368462e-01 7.568095839077e-01 7.952647013774e-01 7.611865102145e-01 7.660207697110e-01 7.630090281388e-01
1.493796526055e-01 8.067198102279e-01 7.585465451915e-01 7.970896658131e-01 7.629340045305e-01 7.677795817081e-01 7.647595549260e-01
1.498759305211e-01 8.085585397103e-01 7.602761362741e-01 7.989068799891e-01 7.646740853707e-01 7.695309336249e-01 7.665026458019e-01
1.503722084367e-01 8.103894074153e-01 7.619983401836e-01 8.007163262055e-01 7.664067356457e-01 7.712748082479e-01 7.682382838182e-01
1.508684863524e-01 8.122123955408e-01 7.637131400217e-01 8.025179868384e-01 7.681319383399e-01 7.730111884381e-01 7.699664520989e-01
1.513647642680e-01 8.140274863614e-01 7.654205189640e-01 8.043118443400e-01 7.698496765122e-01 7.747400571309e-01 7.716871338407e-01
1.518610421836e-01 8.158346622288e-01 7.671204602601e-01 8.060978812384e-01 7.715599332956e-01 7.764613973366e-01 7.734003123130e-01
1.523573200993e-01 8.176339055715e-01 7.688129472336e-01 8.078760801383e-01 7.732626918977e-01 7.781751921400e-01 7.751059708583e-01
1.528535980149e-01 8.194251988951e-01 7.704979632825e-01 8.096464237206e-01 7.749579356006e-01 7.798814247012e-01 7.768040928921e-01
1.533498759305e-01 8.212085247823e-01 7.721754918791e-01 8.114088947432e-01 7.766456477612e-01 7.815800782553e-01 7.784946619032e-01
1.538461538462e-01 8.229838658937e-01 7.738455165703e-01 8.131634760404e-01 7.783258118113e-01 7.832711361127e-01 7.801776614538e-01
1.543424317618e-01 8.247512049670e-01 7.755080209774e-01 8.149101505239e-01 7.799984112576e-01 7.849545816593e-01 7.818530751799e-01
1.548387096774e-01 8.265105248183e-01 7.771629887970e-01 8.166489011823e-01 7.816634296820e-01 7.866303983565e-01 7.835208867911e-01
1.553349875931e-01 8.282618083412e-01 7.788104038003e-01 8.183797110815e-01 7.833208507420e-01 7.882985697413e-01 7.851810800708e-01
1.558312655087e-01 8.300050385078e-01 7.804502498337e-01 8.201025633650e-01 7.849706581699e-01 7.899590794269e-01 7.868336388767e-01
1.563275434243e-01 8.317401983681e-01 7.820825108187e-01 8.218174412538e-01 7.866128357740e-01 7.916119111020e-01 7.884785471406e-01
1.568238213400e-01 8.334672710509e-01 7.837071707524e-01 8.235243280468e-01 7.882473674381e-01 7.932570485319e-01 7.901157888688e-01
1.573200992556e-01 8.351862397635e-01 7.853242137073e-01 8.252232071208e-01 7.898742371219e-01 7.948944755578e-01 7.917453481419e-01
1.578163771712e-01 8.368970877922e-01 7.869336238314e-01 8.269140619307e-01 7.914934288610e-01 7.965241760975e-01 7.933672091156e-01
1.583126550868e-01 8.385997985017e-01 7.885353853486e-01 8.285968760096e-01 7.931049267666e-01 7.981461341453e-01 7.949813560201e-01
1.588089330025e-01 8.402943553365e-01 7.901294825587e-01 8.302716329692e-01 7.947087150266e-01 7.997603337720e-01 7.965877731606e-01
1.593052109181e-01 8.419807418201e-01 7.917158998374e-01 8.319383164996e-01 7.963047779046e-01 8.013667591254e-01 7.981864449178e-01
1.598014888337e-01 8.436589415553e-01 7.932946216368e-01 8.335969103697e-01 7.978930997407e-01 8.029653944300e-01 7.997773557474e-01
1.602977667494e-01 8.453289382246e-01 7.948656324850e-01 8.352473984273e-01 7.994736649513e-01 8.045562239873e-01 8.013604901807e-01
1.607940446650e-01 8.469907155903e-01 7.964289169867e-01 8.368897645992e-01 8.010464580290e-01 8.061392321759e-01 8.029358328244e-01
1.612903225806e-01 8.486442574948e-01 7.979844598231e-01 8.385239928914e-01 8.026114635428e-01 8.077144034514e-01 8.045033683613e-01
1.617866004963e-01 8.502895478600e-01 7.995322457519e-01 8.401500673893e-01 8.041686661382e-01 8.092817223466e-01 8.060630815499e-01
1.622828784119e-01 8.519265706888e-01 8.010722596079e-01 8.417679722577e-01 8.057180505365e-01 8.108411734713e-01 8.076149572248e-01
1.627791563275e-01 8.535553100639e-01 8.026044863024e-01 8.433776917411e-01 8.072596015355e-01 8.123927415125e-01 8.091589802967e-01
1.632754342432e-01 8.551757501488e-01 8.041289108240e-01 8.449792101638e-01 8.087933040084e-01 8.139364112335e-01 8.106951357529e-01
1.637717121588e-01 8.567878751875e-01 8.056455182382e-01 8.465725119300e-01 8.103191429039e-01 8.154721674743e-01 8.122234086569e-01
1.642679900744e-01 8.583916695052e-01 8.071542936879e-01 8.481575815238e-01 8.118371032454e-01 8.169999951500e-01 8.137437841491e-01
1.647642679901e-01 8.599871175077e-01 8.086552223931e-01 8.497344035098e-01 8.133471701296e-01 8.185198792504e-01 8.152562474466e-01
1.652605459057e-01 8.615742036822e-01 8.101482896513e-01 8.513029625327e-01 8.148493287253e-01 8.200318048365e-01 8.167607838434e-01
1.657568238213e-01 8.631529125971e-01 8.116334808376e-01 8.528632433176e-01 8.163435642699e-01 8.215357570392e-01 8.182573787105e-01
1.662531017370e-01 8.647232289025e-01 8.131107814043e-01 8.544152306700e-01 8.178298620646e-01 8.230317210492e-01 8.197460174962e-01
1.667493796526e-01 8.662851373297e-01 8.145801768814e-01 8.559589094758e-01 8.193082074648e-01 8.245196820977e-01 8.212266857263e-01
1.672456575682e-01 8.678386226919e-01 8.160416528766e-01 8.574942647012e-01 8.207785858658e-01 8.259996255097e-01 8.226993690039e-01
1.677419354839e-01 8.693836698844e-01 8.174951950747e-01 8.590212813902e-01 8.222409826550e-01 8.274715360468e-01 8.241640530098e-01
1.682382133995e-01 8.709202638844e-01 8.189407892379e-01 8.605399446582e-01 8.236953831893e-01 8.289353992951e-01 8.256207235026e-01
1.687344913151e-01 8.724483897511e-01 8.203784212042e-01 8.620502396380e-01 8.251417724903e-01 8.303911918777e-01 8.270693663188e-01
1.692307692308e-01 8.739680326265e-01 8.218080768840e-01 8.635521510678e-01 8.265801348811e-01 8.318388657062e-01 8.285099673729e-01
1.697270471464e-01 8.754791777346e-01 8.232297422787e-01 8.650456633027e-01 8.280104557516e-01 8.332783919344e-01 8.299425126577e-01
1.702233250620e-01 8.769818103823e-01 8.246434035019e-01 8.665307629001e-01 8.294327232453e-01 8.347098005804e-01 8.313669882442e-01
1.707196029777e-01 8.784759159591e-01 8.260490467636e-01 8.680074366920e-01 8.308469263698e-01 8.361331280095e-01 8.327833802820e-01
1.712158808933e-01 8.799614799376e-01 8.274466583418e-01 8.694756700245e-01 8.322530527245e-01 8.375483692940e-01 8.341916749993e-01
1.717121588089e-01 8.814384878734e-01 8.288362245749e-01 8.709354486127e-01 8.336510885365e-01 8.389554948996e-01 8.355918587029e-01
1.722084367246e-01 8.829069254053e-01 8.302177318718e-01 8.723867581712e-01 8.350410197777e-01 8.403544801230e-01 8.369839177784e-01
1.727047146402e-01 8.843667782552e-01 8.315911667182e-01 8.738295845208e-01 8.364228325661e-01 8.417453066940e-01 8.383678386908e-01
1.732009925558e-01 8.858180322288e-01 8.329565156780e-01 8.752639135852e-01 8.377965131371e-01 8.431279577669e-01 8.397436079837e-01
1.736972704715e-01 8.872606732152e-01 8.343137653933e-01 8.766897313741e-01 8.391620478432e-01 8.445024177659e-01 8.411112122804e-01
1.741935483871e-01 8.886946871873e-01 8.356629025850e-01 8.781070239843e-01 8.405194231451e-01 8.458686716639e-01 8.424706382833e-01
1.746898263027e-01 8.901200602020e-01 8.370039140531e-01 8.795157775991e-01 8.418686256109e-01 8.472267049606e-01 8.438218727745e-01
1.751861042184e-01 8.915367784000e-01 8.383367866771e-01 8.809159784873e-01 8.432096419088e-01 8.485765034744e-01 8.451649026156e-01
1.756823821340e-01 8.929448280064e-01 8.396615074160e-01 8.823076130027e-01 8.445424588030e-01 8.499180532886e-01 8.464997147481e-01
1.761786600496e-01 8.943441953302e-01 8.409780633087e-01 8.836906675841e-01 8.458670631504e-01 8.512513406980e-01 8.478262961934e-01
1.766749379653e-01 8.957348667653e-01 8.422864414741e-01 8.850651287551e-01 8.471834418989e-01 8.525763521763e-01 8.491446340528e-01
1.771712158809e-01 8.971168287898e-01 8.435866291110e-01 8.864309831238e-01 8.484915820849e-01 8.538930743531e-01 8.504547155078e-01
1.776674937965e-01 8.984900679667e-01 8.448786134989e-01 8.877882173831e-01 8.497914708324e-01 8.552014939967e-01 8.517565278204e-01
1.781637717122e-01 8.998545709436e-01 8.461623819977e-01 8.891368183103e-01 8.510830953521e-01 8.565015980030e-01 8.530500583326e-01
1.786600496278e-01 9.012103244533e-01 8.474379220476e-01 8.904767727675e-01 8.523664429403e-01 8.577933733858e-01 8.543352944672e-01
1.791563275434e-01 9.025573153134e-01 8.487052211699e-01 8.918080677016e-01 8.536415009787e-01 8.590768072707e-01 8.556122237277e-01
1.796526054591e-01 9.038955304270e-01 8.499642669667e-01 8.931306901441e-01 8.549082569338e-01 8.603518868894e-01 8.568808336982e-01
1.801488833747e-01 9.052249567822e-01 8.512150471211e-01 8.944446272113e-01 8.561666983567e-01 8.616185995758e-01 8.581411120437e-01
1.806451612903e-01 9.065455814528e-01 8.524575493972e-01 8.957498661046e-01 8.574168128829e-01 8.628769327632e-01 8.593930465102e-01
1.811414392060e-01 9.078573915980e-01 8.536917616405e-01 8.970463941103e-01 8.586585882316e-01 8.641268739814e-01 8.606366249251e-01
1.816377171216e-01 9.091603744629e-01 8.549176717780e-01 8.983341985998e-01 8.598920122066e-01 8.653684108548e-01 8.618718351967e-01
1.821339950372e-01 9.104545173785e-01 8.561352678180e-01 8.996132670297e-01 8.611170726952e-01 8.666015311010e-01 8.630986653148e-01
1.826302729529e-01 9.117398077613e-01 8.573445378504e-01 9.008835869419e-01 8.623337576685e-01 8.678262225292e-01 8.643171033507e-01
1.831265508685e-01 9.130162331143e-01 8.585454700470e-01 9.021451459636e-01 8.635420551816e-01 8.690424730394e-01 8.655271374573e-01
1.836228287841e-01 9.142837810265e-01 8.597380526614e-01 9.033979318076e-01 8.647419533733e-01 8.702502706214e-01 8.667287558692e-01
1.841191066998e-01 9.155424391733e-01 8.609222740290e-01 9.046419322723e-01 8.659334404661e-01 8.714496033540e-01 8.679219469028e-01
1.846153846154e-01 9.167921953166e-01 8.620981225674e-01 9.058771352418e-01 8.671165047662e-01 8.726404594047e-01 8.691066989564e-01
1.851116625310e-01 9.180330373046e-01 8.632655867764e-01 9.071035286858e-01 8.682911346639e-01 8.738228270288e-01 8.702830005105e-01
1.856079404467e-01 9.192649530725e-01 8.644246552380e-01 9.083211006603e-01 8.694573186329e-01 8.749966945696e-01 8.714508401277e-01
1.861042183623e-01 9.204879306420e-01 8.655753166166e-01 9.095298393069e-01 8.706150452311e-01 8.761620504573e-01 8.726102064528e-01
1.866004962779e-01 9.217019581221e-01 8.667175596592e-01 9.107297328537e-01 8.717643031000e-01 8.773188832093e-01 8.737610882131e-01
1.870967741935e-01 9.229070237082e-01 8.678513731953e-01 9.119207696149e-01 8.729050809652e-01 8.784671814300e-01 8.749034742183e-01
1.875930521092e-01 9.241031156834e-01 8.689767461370e-01 9.131029379908e-01 8.740373676364e-01 8.796069338102e-01 8.760373533608e-01
1.880893300248e-01 9.252902224179e-01 8.700936674794e-01 9.142762264685e-01 8.751611520071e-01 8.807381291271e-01 8.771627146156e-01
1.885856079404e-01 9.264683323692e-01 8.712021263004e-01 9.154406236215e-01 8.762764230549e-01 8.818607562445e-01 8.782795470407e-01
1.890818858561e-01 9.276374340822e-01 8.723021117609e-01 9.165961181100e-01 8.773831698418e-01 8.829748041123e-01 8.793878397767e-01
1.895781637717e-01 9.287975161896e-01 8.733936131049e-01 9.177426986808e-01 8.784813815139e-01 8.840802617668e-01 8.804875820477e-01
1.900744416873e-01 9.299485674116e-01 8.744766196597e-01 9.188803541679e-01 8.795710473016e-01 8.851771183301e-01 8.815787631605e-01
1.905707196030e-01 9.310905765564e-01 8.755511208358e-01 9.200090734919e-01 8.806521565197e-01 8.862653630107e-01 8.826613725054e-01
1.910669975186e-01 9.322235325199e-01 8.766171061270e-01 9.211288456608e-01 8.817246985674e-01 8.873449851031e-01 8.837353995559e-01
1.915632754342e-01 9.333474242862e-01 8.776745651110e-01 9.222396597695e-01 8.827886629284e-01 8.884159739879e-01 8.848008338692e-01
1.920595533499e-01 9.344622409274e-01 8.787234874485e-01 9.233415050004e-01 8.838440391712e-01 8.894783191316e-01 8.858576650856e-01
1.925558312655e-01 9.355679716042e-01 8.797638628844e-01 9.244343706232e-01 8.848908169486e-01 8.905320100870e-01 8.869058829296e-01
1.930521091811e-01 9.366646055649e-01 8.807956812470e-01 9.255182459952e-01 8.859289859985e-01 8.915770364929e-01 8.879454772090e-01
1.935483870968e-01 9.377521321471e-01 8.818189324488e-01 9.265931205610e-01 8.869585361433e-01 8.926133880742e-01 8.889764378156e-01
1.940446650124e-01 9.388305407763e-01 8.828336064860e-01 9.276589838532e-01 8.879794572906e-01 8.936410546421e-01 8.899987547252e-01
1.945409429280e-01 9.398998209671e-01 8.838396934390e-01 9.287158254921e-01 8.889917394328e-01 8.946600260936e-01 8.910124179977e-01
1.950372208437e-01 9.409599623226e-01 8.848371834722e-01 9.297636351858e-01 8.899953726472e-01 8.956702924125e-01 8.920174177769e-01
1.955334987593e-01 9.420109545347e-01 8.858260668345e-01 9.308024027304e-01 8.909903470967e-01 8.966718436683e-01 8.930137442911e-01
1.960297766749e-01 9.430527873847e-01 8.868063338588e-01 9.318321180103e-01 8.919766530288e-01 8.976646700171e-01 8.940013878527e-01
1.965260545906e-01 9.440854507423e-01 8.877779749627e-01 9.328527709977e-01 8.929542807768e-01 8.986487617014e-01 8.949803388587e-01
1.970223325062e-01 9.451089345670e-01 8.887409806480e-01 9.338643517535e-01 8.939232207592e-01 8.996241090500e-01 8.959505877906e-01
1.975186104218e-01 9.461232289072e-01 8.896953415014e-01 9.348668504266e-01 8.948834634797e-01 9.005907024781e-01 8.969121252145e-01
1.980148883375e-01 9.471283239005e-01 8.906410481941e-01 9.358602572545e-01 8.958349995278e-01 9.015485324877e-01 8.978649417810e-01
1.985111662531e-01 9.481242097743e-01 8.915780914821e-01 9.368445625635e-01 8.967778195787e-01 9.024975896671e-01 8.988090282259e-01
1.990074441687e-01 9.491108768455e-01 8.925064622061e-01 9.378197567682e-01 8.977119143928e-01 9.034378646914e-01 8.997443753695e-01
1.995037220844e-01 9.500883155203e-01 8.934261512920e-01 9.387858303720e-01 8.986372748167e-01 9.043693483223e-01 9.006709741173e-01
2.000000000000e-01 9.510565162951e-01 8.943371497506e-01 9.397427739674e-01 8.995538917828e-01 9.052920314084e-01 9.015888154598e-01
2.004962779156e-01 9.520154697558e-01 8.952394486776e-01 9.406905782356e-01 9.004617563090e-01 9.062059048850e-01 9.024978904726e-01
2.009925558313e-01 9.529651665784e-01 8.961330392542e-01 9.416292339468e-01 9.013608594997e-01 9.071109597744e-01 9.033981903166e-01
2.014888337469e-01 9.539055975285e-01 8.970179127465e-01 9.425587319604e-01 9.022511925451e-01 9.080071871858e-01 9.042897062380e-01
2.019851116625e-01 9.548367534624e-01 8.978940605063e-01 9.434790632250e-01 9.031327467214e-01 9.088945783155e-01 9.051724295684e-01
2.024813895782e-01 9.557586253263e-01 8.987614739705e-01 9.443902187784e-01 9.040055133915e-01 9.097731244469e-01 9.060463517249e-01
2.029776674938e-01 9.566712041565e-01 8.996201446617e-01 9.452921897478e-01 9.048694840040e-01 9.106428169503e-01 9.069114642103e-01
2.034739454094e-01 9.575744810798e-01 9.004700641880e-01 9.461849673499e-01 9.057246500941e-01 9.115036472836e-01 9.077677586127e-01
2.039702233251e-01 9.584684473136e-01 9.013112242431e-01 9.470685428909e-01 9.065710032837e-01 9.123556069919e-01 9.086152266064e-01
2.044665012407e-01 9.593530941654e-01 9.021436166065e-01 9.479429077666e-01 9.074085352808e-01 9.131986877074e-01 9.094538599512e-01
2.049627791563e-01 9.602284130340e-01 9.029672331435e-01 9.488080534626e-01 9.082372378802e-01 9.140328811500e-01 9.102836504929e-01
2.054590570720e-01 9.610943954082e-01 9.037820658052e-01 9.496639715541e-01 9.090571029634e-01 9.148581791271e-01 9.111045901632e-01
2.059553349876e-01 9.619510328680e-01 9.045881066288e-01 9.505106537063e-01 9.098681224984e-01 9.156745735336e-01 9.119166709802e-01
2.064516129032e-01 9.627983170842e-01 9.053853477372e-01 9.513480916744e-01 9.106702885402e-01 9.164820563519e-01 9.127198850476e-01
2.069478908189e-01 9.636362398183e-01 9.061737813397e-01 9.521762773035e-01 9.114635932305e-01 9.172806196522e-01 9.135142245557e-01
2.074441687345e-01 9.644647929232e-01 9.069533997317e-01 9.529952025289e-01 9.122480287983e-01 9.180702555927e-01 9.142996817809e-01
2.079404466501e-01 9.652839683426e-01 9.077241952948e-01 9.538048593760e-01 9.130235875590e-01 9.188509564190e-01 9.150762490862e-01
2.084367245658e-01 9.660937581115e-01 9.084861604969e-01 9.546052399605e-01 9.137902619157e-01 9.196227144649e-01 9.158439189207e-01
2.089330024814e-01 9.668941543561e-01 9.092392878924e-01 9.553963364885e-01 9.145480443582e-01 9.203855221520e-01 9.166026838204e-01
2.094292803970e-01 9.676851492941e-01 9.099835701218e-01 9.561781412564e-01 9.152969274638e-01 9.211393719902e-01 9.173525364074e-01
2.099255583127e-01 9.684667352345e-01 9.107189999125e-01 9.569506466511e-01 9.160369038968e-01 9.218842565770e-01 9.180934693910e-01
2.104218362283e-01 9.692389045777e-01 9.114455700782e-01 9.577138451503e-01 9.167679664091e-01 9.226201685986e-01 9.188254755668e-01
2.109181141439e-01 9.700016498158e-01 9.121632735195e-01 9.584677293219e-01 9.174901078399e-01 9.233471008290e-01 9.195485478174e-01
2.114143920596e-01 9.707549635325e-01 9.128721032236e-01 9.592122918250e-01 9.182033211159e-01 9.240650461307e-01 9.202626791123e-01
2.119106699752e-01 9.714988384030e-01 9.135720522643e-01 9.599475254090e-01 9.189075992513e-01 9.247739974545e-01 9.209678625077e-01
2.124069478908e-01 9.722332671947e-01 9.142631138025e-01 9.606734229144e-01 9.196029353478e-01 9.254739478396e-01 9.216640911471e-01
2.129032258065e-01 9.729582427664e-01 9.149452810859e-01 9.613899772728e-01 9.202893225951e-01 9.261648904137e-01 9.223513582608e-01
2.133995037221e-01 9.736737580692e-01 9.156185474490e-01 9.620971815063e-01 9.209667542703e-01 9.268468183930e-01 9.230296571665e-01
2.138957816377e-01 9.743798061458e-01 9.162829063137e-01 9.627950287285e-01 9.216352237383e-01 9.275197250823e-01 9.236989812688e-01
2.143920595533e-01 9.750763801313e-01 9.169383511886e-01 9.634835121439e-01 9.222947244521e-01 9.281836038749e-01 9.243593240599e-01
2.148883374690e-01 9.757634732526e-01 9.175848756698e-01 9.641626250482e-01 9.229452499524e-01 9.288384482532e-01 9.250106791191e-01
2.153846153846e-01 9.764410788292e-01 9.182224734402e-01 9.648323608284e-01 9.235867938679e-01 9.294842517879e-01 9.256530401131e-01
2.158808933002e-01 9.771091902725e-01 9.188511382703e-01 9.654927129628e-01 9.242193499154e-01 9.301210081389e-01 9.262864007961e-01
2.163771712159e-01 9.777678010863e-01 9.194708640179e-01 9.661436750211e-01 9.248429118997e-01 9.307487110548e-01 9.269107550098e-01
2.168734491315e-01 9.784169048667e-01 9.200816446279e-01 9.667852406644e-01 9.254574737137e-01 9.313673543731e-01 9.275260966835e-01
2.173697270471e-01 9.790564953025e-01 9.206834741329e-01 9.674174036453e-01 9.260630293387e-01 9.319769320205e-01 9.281324198342e-01
2.178660049628e-01 9.796865661748e-01 9.212763466529e-01 9.680401578080e-01 9.266595728439e-01 9.325774380125e-01 9.287297185663e-01
2.183622828784e-01 9.803071113572e-01 9.218602563955e-01 9.686534970883e-01 9.272470983871e-01 9.331688664539e-01 9.293179870723e-01
2.188585607940e-01 9.809181248162e-01 9.224351976558e-01 9.692574155136e-01 9.278256002144e-01 9.337512115386e-01 9.298972196323e-01
2.193548387097e-01 9.815196006105e-01 9.230011648166e-01 9.698519072032e-01 9.283950726603e-01 9.343244675497e-01 9.304674106143e-01
2.198511166253e-01 9.821115328921e-01 9.235581523484e-01 9.704369663682e-01 9.289555101478e-01 9.348886288595e-01 9.310285544742e-01
2.203473945409e-01 9.826939159053e-01 9.241061548095e-01 9.710125873113e-01 9.295069071881e-01 9.354436899298e-01 9.315806457560e-01
2.208436724566e-01 9.832667439877e-01 9.246451668459e-01 9.715787644273e-01 9.300492583815e-01 9.359896453116e-01 9.321236790914e-01
2.213399503722e-01 9.838300115695e-01 9.251751831916e-01 9.721354922030e-01 9.305825584164e-01 9.365264896453e-01 9.326576492005e-01
2.218362282878e-01 9.843837131737e-01 9.256961986683e-01 9.726827652172e-01 9.311068020704e-01 9.370542176609e-01 9.331825508915e-01
2.223325062035e-01 9.849278434169e-01 9.262082081858e-01 9.732205781406e-01 9.316219842092e-01 9.375728241779e-01 9.336983790604e-01
2.228287841191e-01 9.854623970083e-01 9.267112067418e-01 9.737489257361e-01 9.321280997878e-01 9.380823041053e-01 9.342051286920e-01
2.233250620347e-01 9.859873687502e-01 9.272051894223e-01 9.742678028590e-01 9.326251438496e-01 9.385826524417e-01 9.347027948589e-01
2.238213399504e-01 9.865027535384e-01 9.276901514010e-01 9.747772044565e-01 9.331131115271e-01 9.390738642753e-01 9.351913727222e-01
2.243176178660e-01 9.870085463614e-01 9.281660879399e-01 9.752771255683e-01 9.335919980417e-01 9.395559347843e-01 9.356708575314e-01
2.248138957816e-01 9.875047423016e-01 9.286329943893e-01 9.757675613261e-01 9.340617987035e-01 9.400288592363e-01 9.361412446244e-01
2.253101736973e-01 9.879913365342e-01 9.290908661877e-01 9.762485069544e-01 9.345225089119e-01 9.404926329889e-01 9.366025294274e-01
2.258064516129e-01 9.884683243281e-01 9.295396988615e-01 9.767199577698e-01 9.349741241551e-01 9.409472514895e-01 9.370547074554e-01
2.263027295285e-01 9.889357010452e-01 9.299794880260e-01 9.771819091814e-01 9.354166400105e-01 9.413927102752e-01 9.374977743117e-01
2.267990074442e-01 9.893934621414e-01 9.304102293843e-01 9.776343566910e-01 9.358500521444e-01 9.418290049732e-01 9.379317256883e-01
2.272952853598e-01 9.898416031656e-01 9.308319187282e-01 9.780772958926e-01 9.362743563126e-01 9.422561313007e-01 9.383565573657e-01
2.277915632754e-01 9.902801197606e-01 9.312445519378e-01 9.785107224732e-01 9.366895483598e-01 9.426740850648e-01 9.387722652133e-01
2.282878411911e-01 9.907090076623e-01 9.316481249817e-01 9.789346322120e-01 9.370956242200e-01 9.430828621626e-01 9.391788451891e-01
2.287841191067e-01 9.911282627008e-01 9.320426339170e-01 9.793490209812e-01 9.374925799164e-01 9.434824585814e-01 9.395762933397e-01
2.292803970223e-01 9.915378807996e-01 9.324280748893e-01 9.797538847456e-01 9.378804115617e-01 9.438728703986e-01 9.399646058008e-01
2.297766749380e-01 9.919378579758e-01 9.328044441327e-01 9.801492195627e-01 9.382591153579e-01 9.442540937815e-01 9.403437787966e-01
2.302729528536e-01 9.923281903403e-01 9.331717379702e-01 9.805350215828e-01 9.386286875961e-01 9.446261249880e-01 9.407138086405e-01
2.307692307692e-01 9.927088740980e-01 9.335299528131e-01 9.809112870491e-01 9.389891246570e-01 9.449889603659e-01 9.410746917344e-01
2.312655086849e-01 9.930799055474e-01 9.338790851616e-01 9.812780122976e-01 9.393404230109e-01 9.453425963533e-01 9.414264245696e-01
2.317617866005e-01 9.934412810806e-01 9.342191316044e-01 9.816351937573e-01 9.396825792174e-01 9.456870294788e-01 9.417690037260e-01
2.322580645161e-01 9.937929971843e-01 9.345500888190e-01 9.819828279499e-01 9.400155899255e-01 9.460222563611e-01 9.421024258726e-01
2.327543424318e-01 9.941350504384e-01 9.348719535718e-01 9.823209114903e-01 9.403394518738e-01 9.463482737093e-01 9.424266877676e-01
2.332506203474e-01 9.944674375172e-01 9.351847227179e-01 9.826494410863e-01 9.406541618908e-01 9.466650783230e-01 9.427417862580e-01
2.337468982630e-01 9.947901551886e-01 9.354883932012e-01 9.829684135388e-01 9.409597168940e-01 9.469726670920e-01 9.430477182802e-01
2.342431761787e-01 9.951032003151e-01 9.357829620545e-01 9.832778257416e-01 9.412561138910e-01 9.472710369968e-01 9.433444808593e-01
2.347394540943e-01 9.954065698527e-01 9.360684263993e-01 9.835776746817e-01 9.415433499788e-01 9.475601851081e-01 9.436320711101e-01
2.352357320099e-01 9.957002608516e-01 9.363447834464e-01 9.838679574393e-01 9.418214223443e-01 9.478401085872e-01 9.439104862361e-01
2.357320099256e-01 9.959842704563e-01 9.366120304951e-01 9.841486711877e-01 9.420903282639e-01 9.481108046862e-01 9.441797235304e-01
2.362282878412e-01 9.962585959053e-01 9.368701649340e-01 9.844198131932e-01 9.423500651038e-01 9.483722707473e-01 9.444397803749e-01
2.367245657568e-01 9.965232345313e-01 9.371191842403e-01 9.846813808155e-01 9.426006303199e-01 9.486245042035e-01 9.446906542412e-01
2.372208436725e-01 9.967781837611e-01 9.373590859807e-01 9.849333715076e-01 9.428420214580e-01 9.488675025784e-01 9.449323426900e-01
2.377171215881e-01 9.970234411159e-01 9.375898678104e-01 9.851757828154e-01 9.430742361537e-01 9.491012634862e-01 9.451648433713e-01
2.382133995037e-01 9.972590042109e-01 9.378115274740e-01 9.854086123786e-01 9.432972721321e-01 9.493257846318e-01 9.453881540243e-01
2.387096774194e-01 9.974848707557e-01 9.380240628051e-01 9.856318579297e-01 9.435111272087e-01 9.495410638107e-01 9.456022724779e-01
2.392059553350e-01 9.977010385541e-01 9.382274717263e-01 9.858455172948e-01 9.437157992883e-01 9.497470989091e-01 9.458071966501e-01
2.397022332506e-01 9.979075055043e-01 9.384217522493e-01 9.860495883932e-01 9.439112863660e-01 9.499438879038e-01 9.460029245484e-01
2.401985111663e-01 9.981042695988e-01 9.386069024751e-01 9.862440692378e-01 9.440975865266e-01 9.501314288625e-01 9.461894542697e-01
2.406947890819e-01 9.982913289245e-01 9.387829205935e-01 9.864289579346e-01 9.442746979447e-01 9.503097199436e-01 9.463667840003e-01
2.411910669975e-01 9.984686816624e-01 9.389498048839e-01 9.866042526832e-01 9.444426188852e-01 9.504787593961e-01 9.465349120161e-01
2.416873449132e-01 9.986363260883e-01 9.391075537144e-01 9.867699517764e-01 9.446013477026e-01 9.506385455601e-01 9.466938366822e-01
2.421836228288e-01 9.987942605719e-01 9.392561655427e-01 9.869260536008e-01 9.447508828416e-01 9.507890768661e-01 9.468435564534e-01
2.426799007444e-01 9.989424835777e-01 9.393956389155e-01 9.870725566361e-01 9.448912228367e-01 9.509303518358e-01 9.469840698740e-01
2.431761786600e-01 9.990809936646e-01 9.395259724687e-01 9.872094594557e-01 9.450223663124e-01 9.510623690813e-01 9.471153755776e-01
2.436724565757e-01 9.992097894856e-01 9.396471649274e-01 9.873367607262e-01 9.451443119834e-01 9.511851273059e-01 9.472374722877e-01
2.441687344913e-01 9.993288697886e-01 9.397592151060e-01 9.874544592080e-01 9.452570586542e-01 9.512986253035e-01 9.473503588170e-01
2.446650124069e-01 9.994382334157e-01 9.398621219081e-01 9.875625537549e-01 9.453606052194e-01 9.514028619590e-01 9.474540340680e-01
2.451612903226e-01 9.995378793035e-01 9.399558843268e-01 9.876610433141e-01 9.454549506637e-01 9.514978362480e-01 9.475484970325e-01
2.456575682382e-01 9.996278064830e-01 9.400405014439e-01 9.877499269265e-01 9.455400940617e-01 9.515835472372e-01 9.476337467921e-01
2.461538461538e-01 9.997080140802e-01 9.401159724312e-01 9.878292037264e-01 9.456160345782e-01 9.516599940841e-01 9.477097825178e-01
2.466501240695e-01 9.997785013148e-01 9.401822965491e-01 9.878988729417e-01 9.456827714679e-01 9.517271760369e-01 9.477766034704e-01
2.471464019851e-01 9.998392675017e-01 9.402394731476e-01 9.879589338939e-01 9.457403040759e-01 9.517850924349e-01 9.478342090002e-01
2.476426799007e-01 9.998903120500e-01 9.402875016661e-01 9.880093859980e-01 9.457886318368e-01 9.518337427083e-01 9.478825985470e-01
2.481389578164e-01 9.999316344634e-01 9.403263816332e-01 9.880502287625e-01 9.458277542758e-01 9.518731263780e-01 9.479217716404e-01
2.486352357320e-01 9.999632343400e-01 9.403561126665e-01 9.880814617896e-01 9.458576710079e-01 9.519032430561e-01 9.479517278994e-01
2.491315136476e-01 9.999851113726e-01 9.403766944734e-01 9.881030847750e-01 9.458783817383e-01 9.519240924454e-01 9.479724670328e-01
2.496277915633e-01 9.999972653486e-01 9.403881268502e-01 9.881150975079e-01 9.458898862623e-01 9.519356743397e-01 9.479839888389e-01
2.501240694789e-01 9.999996961497e-01 9.403904096827e-01 9.881174998713e-01 9.458921844650e-01 9.519379886236e-01 9.479862932057e-01
2.506203473945e-01 9.999924037523e-01 9.403835429459e-01 9.881102918416e-01 9.458852763220e-01 9.519310352729e-01 9.479793801108e-01
2.511166253102e-01 9.999753882273e-01 9.403675267043e-01 9.880934734887e-01 9.458691618988e-01 9.519148143540e-01 9.479632496215e-01
2.516129032258e-01 9.999486497402e-01 9.403423611113e-01 9.880670449764e-01 9.458438413509e-01 9.518893260243e-01 9.479379018945e-01
2.521091811414e-01 9.999121885509e-01 9.403080464101e-01 9.880310065616e-01 9.458093149239e-01 9.518545705323e-01 9.479033371763e-01
2.526054590571e-01 9.998660050139e-01 9.402645829328e-01 9.879853585953e-01 9.457655829537e-01 9.518105482170e-01 9.478595558030e-01
2.531017369727e-01 9.998100995784e-01 9.402119711009e-01 9.879301015216e-01 9.457126458659e-01 9.517572595088e-01 9.478065582003e-01
2.535980148883e-01 9.997444727879e-01 9.401502114253e-01 9.878652358786e-01 9.456505041764e-01 9.516947049287e-01 9.477443448835e-01
2.540942928040e-01 9.996691252804e-01 9.400793045060e-01 9.877907622975e-01 9.455791584912e-01 9.516228850886e-01 9.476729164575e-01
2.545905707196e-01 9.995840577887e-01 9.399992510324e-01 9.877066815034e-01 9.454986095062e-01 9.515418006914e-01 9.475922736168e-01
2.550868486352e-01 9.994892711398e-01 9.399100517830e-01 9.876129943148e-01 9.454088580074e-01 9.514514525307e-01 9.475024171455e-01
2.555831265509e-01 9.993847662553e-01 9.398117076257e-01 9.875097016439e-01 9.453099048710e-01 9.513518414911e-01 9.474033479174e-01
2.560794044665e-01 9.992705441514e-01 9.397042195177e-01 9.873968044961e-01 9.452017510629e-01 9.512429685481e-01 9.472950668957e-01
2.565756823821e-01 9.991466059388e-01 9.395875885053e-01 9.872743039706e-01 9.450843976392e-01 9.511248347680e-01 9.471775751332e-01
2.570719602978e-01 9.990129528224e-01 9.394618157240e-01 9.871422012600e-01 9.449578457461e-01 9.509974413079e-01 9.470508737723e-01
2.575682382134e-01 9.988695861018e-01 9.393269023985e-01 9.870004976505e-01 9.448220966197e-01 9.508607894157e-01 9.469149640450e-01
2.580645161290e-01 9.987165071710e-01 9.391828498429e-01 9.868491945217e-01 9.446771515860e-01 9.507148804303e-01 9.467698472727e-01
2.585607940447e-01 9.985537175184e-01 9.390296594603e-01 9.866882933466e-01 9.445230120611e-01 9.505597157811e-01 9.466155248665e-01
2.590570719603e-01 9.983812187269e-01 9.388673327430e-01 9.865177956918e-01 9.443596795509e-01 9.503952969886e-01 9.464519983268e-01
2.595533498759e-01 9.981990124736e-01 9.386958712724e-01 9.863377032171e-01 9.441871556515e-01 9.502216256637e-01 9.462792692437e-01
2.600496277916e-01 9.980071005303e-01 9.385152767192e-01 9.861480176762e-01 9.440054420485e-01 9.500387035086e-01 9.460973392967e-01
2.605459057072e-01 9.978054847629e-01 9.383255508430e-01 9.859487409156e-01 9.438145405178e-01 9.498465323156e-01 9.459062102546e-01
2.610421836228e-01 9.975941671317e-01 9.381266954927e-01 9.857398748757e-01 9.436144529251e-01 9.496451139682e-01 9.457058839758e-01
2.615384615385e-01 9.973731496914e-01 9.379187126061e-01 9.855214215900e-01 9.434051812257e-01 9.494344504403e-01 9.454963624083e-01
2.620347394541e-01 9.971424345912e-01 9.377016042103e-01 9.852933831853e-01 9.431867274651e-01 9.492145437966e-01 9.452776475891e-01
2.625310173697e-01 9.969020240741e-01 9.374753724212e-01 9.850557618820e-01 9.429590937785e-01 9.489853961926e-01 9.450497416450e-01
2.630272952854e-01 9.966519204778e-01 9.372400194437e-01 9.848085599935e-01 9.427222823907e-01 9.487470098741e-01 9.448126467918e-01
2.635235732010e-01 9.963921262342e-01 9.369955475720e-01 9.845517799268e-01 9.424762956165e-01 9.484993871779e-01 9.445663653349e-01
2.640198511166e-01 9.961226438692e-01 9.367419591890e-01 9.842854241818e-01 9.422211358605e-01 9.482425305309e-01 9.443108996690e-01
2.645161290323e-01 9.958434760030e-01 9.364792567666e-01 9.840094953520e-01 9.419568056168e-01 9.479764424511e-01 9.440462522779e-01
2.650124069479e-01 9.955546253501e-01 9.362074428657e-01 9.837239961239e-01 9.416833074695e-01 9.477011255467e-01 9.437724257350e-01
2.655086848635e-01 9.952560947191e-01 9.359265201360e-01 9.834289292771e-01 9.414006440921e-01 9.474165825165e-01 9.434894227026e-01
2.660049627792e-01 9.949478870125e-01 9.356364913161e-01 9.831242976845e-01 9.411088182479e-01 9.471228161497e-01 9.431972459326e-01
2.665012406948e-01 9.946300052271e-01 9.353373592334e-01 9.828101043123e-01 9.408078327898e-01 9.468198293261e-01 9.428958982656e-01
2.669975186104e-01 9.943024524539e-01 9.350291268043e-01 9.824863522194e-01 9.404976906604e-01 9.465076250159e-01 9.425853826320e-01
2.674937965261e-01 9.939652318776e-01 9.347117970339e-01 9.821530445580e-01 9.401783948916e-01 9.461862062797e-01 9.422657020507e-01
2.679900744417e-01 9.936183467771e-01 9.343853730158e-01 9.818101845735e-01 9.398499486051e-01 9.458555762683e-01 9.419368596302e-01
2.684863523573e-01 9.932618005253e-01 9.340498579326e-01 9.814577756039e-01 9.395123550121e-01 9.455157382230e-01 9.415988585679e-01
2.689826302730e-01 9.928955965889e-01 9.337052550557e-01 9.810958210805e-01 9.391656174130e-01 9.451666954754e-01 9.412517021502e-01
2.694789081886e-01 9.925197385286e-01 9.333515677447e-01 9.807243245275e-01 9.388097391979e-01 9.448084514473e-01 9.408953937526e-01
2.699751861042e-01 9.921342299989e-01 9.329887994483e-01 9.803432895618e-01 9.384447238462e-01 9.444410096508e-01 9.405299368395e-01
2.704714640199e-01 9.917390747483e-01 9.326169537035e-01 9.799527198935e-01 9.380705749267e-01 9.440643736882e-01 9.401553349643e-01
2.709677419355e-01 9.913342766188e-01 9.322360341359e-01 9.795526193252e-01 9.376872960977e-01 9.436785472519e-01 9.397715917695e-01
2.714640198511e-01 9.909198395465e-01 9.318460444598e-01 9.791429917525e-01 9.372948911065e-01 9.432835341245e-01 9.393787109861e-01
2.719602977667e-01 9.904957675608e-01 9.314469884778e-01 9.787238411637e-01 9.368933637898e-01 9.428793381786e-01 9.389766964343e-01
2.724565756824e-01 9.900620647854e-01 9.310388700809e-01 9.782951716399e-01 9.364827180735e-01 9.424659633770e-01 9.385655520229e-01
2.729528535980e-01 9.896187354370e-01 9.306216932486e-01 9.778569873547e-01 9.360629579728e-01 9.420434137724e-01 9.381452817496e-01
2.734491315136e-01 9.891657838264e-01 9.301954620488e-01 9.774092925746e-01 9.356340875919e-01 9.416116935074e-01 9.377158897007e-01
2.739454094293e-01 9.887032143575e-01 9.297601806377e-01 9.769520916584e-01 9.351961111242e-01 9.411708068148e-01 9.372773800513e-01
2.744416873449e-01 9.882310315280e-01 9.293158532597e-01 9.764853890577e-01 9.347490328522e-01 9.407207580169e-01 9.368297570652e-01
2.749379652605e-01 9.877492399293e-01 9.288624842474e-01 9.760091893165e-01 9.342928571471e-01 9.402615515263e-01 9.363730250945e-01
2.754342431762e-01 9.872578442456e-01 9.284000780219e-01 9.755234970713e-01 9.338275884695e-01 9.397931918450e-01 9.359071885803e-01
2.759305210918e-01 9.867568492550e-01 9.279286390920e-01 9.750283170509e-01 9.333532313688e-01 9.393156835651e-01 9.354322520520e-01
2.764267990074e-01 9.862462598289e-01 9.274481720551e-01 9.745236540768e-01 9.328697904831e-01 9.388290313680e-01 9.349482201275e-01
2.769230769231e-01 9.857260809316e-01 9.269586815961e-01 9.740095130624e-01 9.323772705396e-01 9.383332400253e-01 9.344550975130e-01
2.774193548387e-01 9.851963176211e-01 9.264601724885e-01 9.734858990137e-01 9.318756763542e-01 9.378283143977e-01 9.339528890034e-01
2.779156327543e-01 9.846569750484e-01 9.259526495933e-01 9.729528170288e-01 9.313650128314e-01 9.373142594358e-01 9.334415994817e-01
2.784119106700e-01 9.841080584574e-01 9.254361178596e-01 9.724102722980e-01 9.308452849646e-01 9.367910801796e-01 9.329212339193e-01
2.789081885856e-01 9.835495731856e-01 9.249105823245e-01 9.718582701037e-01 9.303164978358e-01 9.362587817587e-01 9.323917973758e-01
2.794044665012e-01 9.829815246632e-01 9.243760481126e-01 9.712968158205e-01 9.297786566155e-01 9.357173693919e-01 9.318532949990e-01
2.799007444169e-01 9.824039184133e-01 9.238325204366e-01 9.707259149150e-01 9.292317665630e-01 9.351668483877e-01 9.313057320249e-01
2.803970223325e-01 9.818167600523e-01 9.232800045968e-01 9.701455729455e-01 9.286758330257e-01 9.346072241435e-01 9.307491137776e-01
2.808933002481e-01 9.812200552891e-01 9.227185059809e-01 9.695557955627e-01 9.281108614398e-01 9.340385021464e-01 9.301834456691e-01
2.813895781638e-01 9.806138099257e-01 9.221480300647e-01 9.689565885087e-01 9.275368573298e-01 9.334606879725e-01 9.296087331996e-01
2.818858560794e-01 9.799980298565e-01 9.215685824111e-01 9.683479576176e-01 9.269538263084e-01 9.328737872869e-01 9.290249819571e-01
2.823821339950e-01 9.793727210692e-01 9.209801686707e-01 9.677299088155e-01 9.263617740767e-01 9.322778058442e-01 9.284321976176e-01
2.828784119107e-01 9.787378896435e-01 9.203827945816e-01 9.671024481197e-01 9.257607064240e-01 9.316727494878e-01 9.278303859448e-01
2.833746898263e-01 9.780935417523e-01 9.197764659693e-01 9.664655816395e-01 9.251506292278e-01 9.310586241500e-01 9.272195527902e-01
2.838709677419e-01 9.774396836606e-01 9.191611887463e-01 9.658193155757e-01 9.245315484537e-01 9.304354358524e-01 9.265997040931e-01
2.843672456576e-01 9.767763217257e-01 9.185369689129e-01 9.651636562205e-01 9.239034701552e-01 9.298031907051e-01 9.259708458804e-01
2.848635235732e-01 9.761034623980e-01 9.179038125560e-01 9.644986099576e-01 9.232664004742e-01 9.291618949072e-01 9.253329842666e-01
2.853598014888e-01 9.754211122196e-01 9.172617258503e-01 9.638241832622e-01 9.226203456399e-01 9.285115547466e-01 9.246861254539e-01
2.858560794045e-01 9.747292778253e-01 9.166107150570e-01 9.631403827008e-01 9.219653119700e-01 9.278521765999e-01 9.240302757316e-01
2.863523573201e-01 9.740279659419e-01 9.159507865247e-01 9.624472149309e-01 9.213013058697e-01 9.271837669321e-01 9.233654414769e-01
2.868486352357e-01 9.733171833884e-01 9.152819466888e-01 9.617446867017e-01 9.206283338319e-01 9.265063322971e-01 9.226916291539e-01
2.873449131514e-01 9.725969370757e-01 9.146042020717e-01 9.610328048530e-01 9.199464024373e-01 9.258198793371e-01 9.220088453143e-01
2.878411910670e-01 9.718672340071e-01 9.139175592825e-01 9.603115763160e-01 9.192555183543e-01 9.251244147829e-01 9.213170965970e-01
2.883374689826e-01 9.711280812777e-01 9.132220250171e-01 9.595810081127e-01 9.185556883387e-01 9.244199454537e-01 9.206163897280e-01
2.888337468983e-01 9.703794860742e-01 9.125176060583e-01 9.588411073563e-01 9.178469192337e-01 9.237064782568e-01 9.199067315204e-01
2.893300248139e-01 9.696214556756e-01 9.118043092753e-01 9.580918812506e-01 9.171292179702e-01 9.229840201880e-01 9.191881288742e-01
2.898263027295e-01 9.688539974522e-01 9.110821416238e-01 9.573333370903e-01 9.164025915664e-01 9.222525783312e-01 9.184605887768e-01
2.903225806452e-01 9.680771188661e-01 9.103511101464e-01 9.565654822608e-01 9.156670471276e-01 9.215121598583e-01 9.177241183020e-01
2.908188585608e-01 9.672908274713e-01 9.096112219717e-01 9.557883242382e-01 9.149225918463e-01 9.207627720296e-01 9.169787246107e-01
2.913151364764e-01 9.664951309129e-01 9.088624843148e-01 9.550018705889e-01 9.141692330025e-01 9.200044221932e-01 9.162244149505e-01
2.918114143921e-01 9.656900369276e-01 9.081049044772e-01 9.542061289703e-01 9.134069779630e-01 9.192371177849e-01 9.154611966558e-01
2.923076923077e-01 9.648755533435e-01 9.073384898464e-01 9.534011071297e-01 9.126358341817e-01 9.184608663288e-01 9.146890771475e-01
2.928039702233e-01 9.640516880801e-01 9.065632478963e-01 9.525868129052e-01 9.118558091992e-01 9.176756754364e-01 9.139080639330e-01
2.933002481390e-01 9.632184491479e-01 9.057791861865e-01 9.517632542248e-01 9.110669106433e-01 9.168815528072e-01 9.131181646063e-01
2.937965260546e-01 9.623758446486e-01 9.049863123631e-01 9.509304391070e-01 9.102691462286e-01 9.160785062282e-01 9.123193868477e-01
2.942928039702e-01 9.615238827751e-01 9.041846341576e-01 9.500883756601e-01 9.094625237560e-01 9.152665435741e-01 9.115117384239e-01
2.947890818859e-01 9.606625718113e-01 9.033741593876e-01 9.492370720828e-01 9.086470511136e-01 9.144456728068e-01 9.106952271879e-01
2.952853598015e-01 9.597919201317e-01 9.025548959564e-01 9.483765366635e-01 9.078227362755e-01 9.136159019761e-01 9.098698610787e-01
2.957816377171e-01 9.589119362020e-01 9.017268518530e-01 9.475067777805e-01 9.069895873027e-01 9.127772392188e-01 9.090356481215e-01
2.962779156328e-01 9.580226285782e-01 9.008900351521e-01 9.466278039019e-01 9.061476123425e-01 9.119296927591e-01 9.081925964277e-01
2.967741935484e-01 9.571240059075e-01 9.000444540137e-01 9.457396235858e-01 9.052968196285e-01 9.110732709085e-01 9.073407141942e-01
2.972704714640e-01 9.562160769273e-01 8.991901166834e-01 9.448422454794e-01 9.044372174807e-01 9.102079820657e-01 9.064800097042e-01
2.977667493797e-01 9.552988504655e-01 8.983270314922e-01 9.439356783200e-01 9.035688143049e-01 9.093338347161e-01 9.056104913265e-01
2.982630272953e-01 9.543723354405e-01 8.974552068561e-01 9.430199309339e-01 9.026916185935e-01 9.084508374326e-01 9.047321675155e-01
2.987593052109e-01 9.534365408611e-01 8.965746512766e-01 9.420950122370e-01 9.018056389246e-01 9.075589988748e-01 9.038450468114e-01
2.992555831266e-01 9.524914758261e-01 8.956853733402e-01 9.411609312346e-01 9.009108839623e-01 9.066583277891e-01 9.029491378398e-01
2.997518610422e-01 9.515371495246e-01 8.947873817184e-01 9.402176970209e-01 9.000073624566e-01 9.057488330088e-01 9.020444493118e-01
3.002481389578e-01 9.505735712357e-01 8.938806851676e-01 9.392653187794e-01 8.990950832432e-01 9.048305234539e-01 9.011309900240e-01
3.007444168734e-01 9.496007503285e-01 8.929652925291e-01 9.383038057828e-01 8.981740552436e-01 9.039034081310e-01 9.002087688580e-01
3.012406947891e-01 9.486186962619e-01 8.920412127290e-01 9.373331673923e-01 8.972442874649e-01 9.029674961334e-01 8.992777947808e-01
3.017369727047e-01 9.476274185846e-01 8.911084547781e-01 9.363534130582e-01 8.963057889996e-01 9.020227966407e-01 8.983380768444e-01
3.022332506203e-01 9.466269269350e-01 8.901670277716e-01 9.353645523196e-01 8.953585690259e-01 9.010693189191e-01 8.973896241859e-01
3.027295285360e-01 9.456172310411e-01 8.892169408894e-01 9.343665948042e-01 8.944026368070e-01 9.001070723212e-01 8.964324460274e-01
3.032258064516e-01 9.445983407204e-01 8.882582033956e-01 9.333595502282e-01 8.934380016918e-01 8.991360662858e-01 8.954665516755e-01
3.037220843672e-01 9.435702658796e-01 8.872908246388e-01 9.323434283964e-01 8.924646731139e-01 8.981563103380e-01 8.944919505220e-01
3.042183622829e-01 9.425330165152e-01 8.863148140517e-01 9.313182392017e-01 8.914826605925e-01 8.971678140889e-01 8.935086520431e-01
3.047146401985e-01 9.414866027123e-01 8.853301811511e-01 9.302839926257e-01 8.904919737315e-01 8.961705872361e-01 8.925166657996e-01
3.052109181141e-01 9.404310346456e-01 8.843369355380e-01 9.292406987379e-01 8.894926222200e-01 8.951646395629e-01 8.915160014367e-01
3.057071960298e-01 9.393663225784e-01 8.833350868972e-01 9.281883676959e-01 8.884846158316e-01 8.941499809386e-01 8.905066686841e-01
3.062034739454e-01 9.382924768633e-01 8.823246449973e-01 9.271270097454e-01 8.874679644249e-01 8.931266213188e-01 8.894886773558e-01
3.066997518610e-01 9.372095079413e-01 8.813056196907e-01 9.260566352198e-01 8.864426779431e-01 8.920945707445e-01 8.884620373499e-01
3.071960297767e-01 9.361174263424e-01 8.802780209135e-01 9.249772545406e-01 8.854087664141e-01 8.910538393430e-01 8.874267586486e-01
3.076923076923e-01 9.350162426854e-01 8.792418586851e-01 9.238888782167e-01 8.843662399503e-01 8.900044373270e-01 8.863828513182e-01
3.081885856079e-01 9.339059676770e-01 8.781971431087e-01 9.227915168447e-01 8.833151087485e-01 8.889463749952e-01 8.853303255087e-01
3.086848635236e-01 9.327866121127e-01 8.771438843706e-01 9.216851811087e-01 8.822553830896e-01 8.878796627319e-01 8.842691914541e-01
3.091811414392e-01 9.316581868763e-01 8.760820927403e-01 9.205698817801e-01 8.811870733392e-01 8.868043110074e-01 8.831994594721e-01
3.096774193548e-01 9.305207029397e-01 8.750117785707e-01 9.194456297178e-01 8.801101899467e-01 8.857203303771e-01 8.821211399638e-01
3.101736972705e-01 9.293741713628e-01 8.739329522974e-01 9.183124358677e-01 8.790247434457e-01 8.846277314827e-01 8.810342434139e-01
3.106699751861e-01 9.282186032936e-01 8.728456244391e-01 9.171703112627e-01 8.779307444539e-01 8.835265250510e-01 8.799387803906e-01
3.111662531017e-01 9.270540099681e-01 8.717498055974e-01 9.160192670229e-01 8.768282036729e-01 8.824167218950e-01 8.788347615453e-01
3.116625310174e-01 9.258804027095e-01 8.706455064564e-01 9.148593143550e-01 8.757171318881e-01 8.812983329129e-01 8.777221976125e-01
3.121588089330e-01 9.246977929292e-01 8.695327377831e-01 9.136904645527e-01 8.745975399686e-01 8.801713690890e-01 8.766010994100e-01
3.126550868486e-01 9.235061921261e-01 8.684115104267e-01 9.125127289962e-01 8.734694388674e-01 8.790358414933e-01 8.754714778384e-01
3.131513647643e-01 9.223056118862e-01 8.672818353189e-01 9.113261191523e-01 8.723328396209e-01 8.778917612814e-01 8.743333438813e-01
3.136476426799e-01 9.210960638830e-01 8.661437234738e-01 9.101306465743e-01 8.711877533492e-01 8.767391396953e-01 8.731867086049e-01
3.141439205955e-01 9.198775598773e-01 8.649971859875e-01 9.089263229016e-01 8.700341912558e-01 8.755779880626e-01 8.720315831583e-01
3.146401985112e-01 9.186501117168e-01 8.638422340382e-01 9.077131598601e-01 8.688721646276e-01 8.744083177975e-01 8.708679787729e-01
3.151364764268e-01 9.174137313360e-01 8.626788788862e-01 9.064911692616e-01 8.677016848351e-01 8.732301404004e-01 8.696959067627e-01
3.156327543424e-01 9.161684307569e-01 8.615071318733e-01 9.052603630041e-01 8.665227633317e-01 8.720434674586e-01 8.685153785240e-01
3.161290322581e-01 9.149142220875e-01 8.603270044234e-01 9.040207530713e-01 8.653354116544e-01 8.708483106460e-01 8.673264055353e-01
3.166253101737e-01 9.136511175227e-01 8.591385080417e-01 9.027723515328e-01 8.641396414232e-01 8.696446817240e-01 8.661289993572e-01
3.171215880893e-01 9.123791293442e-01 8.579416543150e-01 9.015151705439e-01 8.629354643414e-01 8.684325925418e-01 8.649231716324e-01
3.176178660050e-01 9.110982699195e-01 8.567364549113e-01 9.002492223454e-01 8.617228921955e-01 8.672120550368e-01 8.637089340854e-01
3.181141439206e-01 9.098085517028e-01 8.555229215802e-01 8.989745192635e-01 8.605019368550e-01 8.659830812350e-01 8.624862985224e-01
3.186104218362e-01 9.085099872344e-01 8.543010661520e-01 8.976910737101e-01 8.592726102725e-01 8.647456832525e-01 8.612552768314e-01
3.191066997519e-01 9.072025891402e-01 8.530709005382e-01 8.963988981819e-01 8.580349244841e-01 8.634998732956e-01 8.600158809818e-01
3.196029776675e-01 9.058863701326e-01 8.518324367312e-01 8.950980052611e-01 8.567888916088e-01 8.622456636626e-01 8.587681230245e-01
3.200992555831e-01 9.045613430092e-01 8.505856868039e-01 8.937884076147e-01 8.555345238490e-01 8.609830667448e-01 8.575120150918e-01
3.205955334988e-01 9.032275206538e-01 8.493306629101e-01 8.924701179950e-01 8.542718334904e-01 8.597120950285e-01 8.562475693970e-01
3.210918114144e-01 9.018849160351e-01 8.480673772839e-01 8.911431492388e-01 8.530008329023e-01 8.584327610970e-01 8.549747982346e-01
3.215880893300e-01 9.005335422078e-01 8.467958422397e-01 8.898075142680e-01 8.517215345376e-01 8.571450776336e-01 8.536937139800e-01
3.220843672457e-01 8.991734123113e-01 8.455160701721e-01 8.884632260889e-01 8.504339509334e-01 8.558490574249e-01 8.524043290895e-01
3.225806451613e-01 8.978045395707e-01 8.442280735560e-01 8.871102977927e-01 8.491380947109e-01 8.545447133654e-01 8.511066560999e-01
3.230769230769e-01 8.964269372957e-01 8.429318649459e-01 8.857487425551e-01 8.478339785761e-01 8.532320584631e-01 8.498007076289e-01
3.235732009926e-01 8.950406188810e-01 8.416274569761e-01 8.843785736363e-01 8.465216153205e-01 8.519111058476e-01 8.484864963744e-01
3.240694789082e-01 8.936455978059e-01 8.403148623607e-01 8.829998043811e-01 8.452010178217e-01 8.505818687796e-01 8.471640351147e-01
3.245657568238e-01 8.922418876348e-01 8.389940938929e-01 8.816124482186e-01 8.438721990446e-01 8.492443606654e-01 8.458333367085e-01
3.250620347395e-01 8.908295020161e-01 8.376651644454e-01 8.802165186628e-01 8.425351720430e-01 8.478985950767e-01 8.444944140944e-01
3.255583126551e-01 8.894084546826e-01 8.363280869700e-01 8.788120293121e-01 8.411899499613e-01 8.465445857730e-01 8.431472802909e-01
3.260545905707e-01 8.879787594514e-01 8.349828744971e-01 8.773989938501e-01 8.398365460374e-01 8.451823467518e-01 8.417919483966e-01
3.265508684864e-01 8.865404302240e-01 8.336295401360e-01 8.759774260453e-01 8.384749736061e-01 8.438118922982e-01 8.404284315895e-01
3.270471464020e-01 8.850934809855e-01 8.322680970743e-01 8.745473397518e-01 8.371052461039e-01 8.424332370724e-01 8.390567431276e-01
3.275434243176e-01 8.836379258046e-01 8.308985585775e-01 8.731087489105e-01 8.357273770746e-01 8.410463963041e-01 8.376768963479e-01
3.280397022333e-01 8.821737788342e-01 8.295209379892e-01 8.716616675508e-01 8.343413801787e-01 8.396513861416e-01 8.362889046669e-01
3.285359801489e-01 8.807010543104e-01 8.281352487296e-01 8.702061097885e-01 8.329472691720e-01 8.382482233892e-01 8.348927815805e-01
3.290322580645e-01 8.792197665529e-01 8.267415042963e-01 8.687420898387e-01 8.315450579818e-01 8.368369292243e-01 8.334885406634e-01
3.295285359801e-01 8.777299299645e-01 8.253397182612e-01 8.672696220479e-01 8.301347606218e-01 8.354175332729e-01 8.320761955693e-01
3.300248138958e-01 8.762315590310e-01 8.239299042596e-01 8.657887208238e-01 8.287163902494e-01 8.339900555567e-01 8.306557600307e-01
3.305210918114e-01 8.747246683218e-01 8.225120759859e-01 8.642994002459e-01 8.272899583315e-01 8.325544785905e-01 8.292272478588e-01
3.310173697270e-01 8.732092724882e-01 8.210862472149e-01 8.628016733815e-01 8.258554759811e-01 8.311107653597e-01 8.277906729434e-01
3.315136476427e-01 8.716853862650e-01 8.196524318283e-01 8.612955546125e-01 8.244129563053e-01 8.296589113922e-01 8.263460492524e-01
3.320099255583e-01 8.701530244692e-01 8.182106438112e-01 8.597810597091e-01 8.229624145968e-01 8.281989598877e-01 8.248933908324e-01
3.325062034739e-01 8.686122020003e-01 8.167608972271e-01 8.582582036331e-01 8.215038661966e-01 8.267309485184e-01 8.234327118078e-01
3.330024813896e-01 8.670629338399e-01 8.153032062119e-01 8.567270012495e-01 8.200373258215e-01 8.252548945599e-01 8.219640263810e-01
3.334987593052e-01 8.655052350519e-01 8.138375849773e-01 8.551874674673e-01 8.185628080396e-01 8.237708127297e-01 8.204873488324e-01
3.339950372208e-01 8.639391207823e-01 8.123640478112e-01 8.536396172751e-01 8.170803273982e-01 8.222787179486e-01 8.190026935200e-01
3.344913151365e-01 8.623646062584e-01 8.108826090777e-01 8.520834657394e-01 8.155898984604e-01 8.207786248548e-01 8.175100748794e-01
3.349875930521e-01 8.607817067898e-01 8.093932832175e-01 8.505190280070e-01 8.140915358361e-01 8.192705481904e-01 8.160095074237e-01
3.354838709677e-01 8.591904377672e-01 8.078960847475e-01 8.489463193052e-01 8.125852541935e-01 8.177545027436e-01 8.145010057431e-01
3.359801488834e-01 8.575908146629e-01 8.063910282610e-01 8.473653549414e-01 8.110710682660e-01 8.162305033604e-01 8.129845845052e-01
3.364764267990e-01 8.559828530305e-01 8.048781284276e-01 8.457761503032e-01 8.095489928563e-01 8.146985649609e-01 8.114602584544e-01
3.369727047146e-01 8.543665685043e-01 8.033573999931e-01 8.441787208583e-01 8.080190428389e-01 8.131587025358e-01 8.099280424121e-01
3.374689826303e-01 8.527419767997e-01 8.018288577792e-01 8.425730821543e-01 8.064812331609e-01 8.116109311496e-01 8.083879512762e-01
3.379652605459e-01 8.511090937132e-01 8.002925166835e-01 8.409592498187e-01 8.049355788436e-01 8.100552659419e-01 8.068400000214e-01
3.384615384615e-01 8.494679351215e-01 7.987483916797e-01 8.393372395587e-01 8.033820949827e-01 8.084917221277e-01 8.052842036988e-01
3.389578163772e-01 8.478185169820e-01 7.971964978168e-01 8.377070671610e-01 8.018207967481e-01 8.069203149976e-01 8.037205774356e-01
3.394540942928e-01 8.461608553322e-01 7.956368502196e-01 8.360687484916e-01 8.002516993853e-01 8.053410599185e-01 8.021491364353e-01
3.399503722084e-01 8.444949662899e-01 7.940694640883e-01 8.344222994960e-01 7.986748182145e-01 8.037539723329e-01 8.005698959774e-01
3.404466501241e-01 8.428208660530e-01 7.924943546983e-01 8.327677361985e-01 7.970901686311e-01 8.021590677595e-01 7.989828714171e-01
3.409429280397e-01 8.411385708990e-01 7.909115374000e-01 8.311050747026e-01 7.954977661054e-01 8.005563617932e-01 7.973880781854e-01
3.414392059553e-01 8.394480971852e-01 7.893210276192e-01 8.294343311903e-01 7.938976261831e-01 7.989458701043e-01 7.957855317888e-01
3.419354838710e-01 8.377494613484e-01 7.877228408562e-01 8.277555219224e-01 7.922897644846e-01 7.973276084393e-01 7.941752478092e-01
3.424317617866e-01 8.360426799048e-01 7.861169926860e-01 8.260686632381e-01 7.906741967054e-01 7.957015926201e-01 7.925572419036e-01
3.429280397022e-01 8.343277694499e-01 7.845034987584e-01 8.243737715549e-01 7.890509386157e-01 7.940678385441e-01 7.909315298043e-01
3.434243176179e-01 8.326047466581e-01 7.828823747974e-01 8.226708633686e-01 7.874200060604e-01 7.924263621844e-01 7.892981273184e-01
3.439205955335e-01 8.308736282825e-01 7.812536366014e-01 8.209599552528e-01 7.857814149593e-01 7.907771795890e-01 7.876570503277e-01
3.444168734491e-01 8.291344311553e-01 7.796173000427e-01 8.192410638588e-01 7.841351813062e-01 7.891203068810e-01 7.860083147890e-01
3.449131513648e-01 8.273871721869e-01 7.779733810677e-01 8.175142059159e-01 7.824813211697e-01 7.874557602587e-01 7.843519367330e-01
3.454094292804e-01 8.256318683664e-01 7.763218956966e-01 8.157793982307e-01 7.808198506921e-01 7.857835559950e-01 7.826879322651e-01
3.459057071960e-01 8.238685367609e-01 7.746628600231e-01 8.140366576870e-01 7.791507860903e-01 7.841037104375e-01 7.810163175648e-01
3.464019851117e-01 8.220971945157e-01 7.729962902146e-01 8.122860012461e-01 7.774741436546e-01 7.824162400082e-01 7.793371088855e-01
3.468982630273e-01 8.203178588538e-01 7.713222025116e-01 8.105274459461e-01 7.757899397494e-01 7.807211612035e-01 7.776503225545e-01
3.473945409429e-01 8.185305470761e-01 7.696406132279e-01 8.087610089018e-01 7.740981908125e-01 7.790184905939e-01 7.759559749728e-01
3.478908188586e-01 8.167352765610e-01 7.679515387503e-01 8.069867073049e-01 7.723989133554e-01 7.773082448238e-01 7.742540826148e-01
3.483870967742e-01 8.149320647643e-01 7.662549955383e-01 8.052045584235e-01 7.706921239625e-01 7.755904406118e-01 7.725446620283e-01
3.488833746898e-01 8.131209292190e-01 7.645510001243e-01 8.034145796022e-01 7.689778392918e-01 7.738650947497e-01 7.708277298345e-01
3.493796526055e-01 8.113018875351e-01 7.628395691131e-01 8.016167882613e-01 7.672560760738e-01 7.721322241030e-01 7.691033027274e-01
3.498759305211e-01 8.094749573995e-01 7.611207191818e-01 7.998112018977e-01 7.655268511123e-01 7.703918456107e-01 7.673713974740e-01
3.503722084367e-01 8.076401565757e-01 7.593944670798e-01 7.979978380836e-01 7.637901812833e-01 7.686439762846e-01 7.656320309138e-01
3.508684863524e-01 8.057975029041e-01 7.576608296285e-01 7.961767144672e-01 7.620460835355e-01 7.668886332098e-01 7.638852199592e-01
3.513647642680e-01 8.039470143010e-01 7.559198237212e-01 7.943478487720e-01 7.602945748899e-01 7.651258335441e-01 7.621309815947e-01
3.518610421836e-01 8.020887087591e-01 7.541714663228e-01 7.925112587968e-01 7.585356724397e-01 7.633555945179e-01 7.603693328771e-01
3.523573200993e-01 8.002226043471e-01 7.524157744698e-01 7.906669624157e-01 7.567693933500e-01 7.615779334343e-01 7.586002909353e-01
3.528535980149e-01 7.983487192095e-01 7.506527652702e-01 7.888149775775e-01 7.549957548578e-01 7.597928676684e-01 7.568238729701e-01
3.533498759305e-01 7.964670715665e-01 7.488824559030e-01 7.869553223059e-01 7.532147742716e-01 7.580004146678e-01 7.550400962539e-01
3.538461538462e-01 7.945776797137e-01 7.471048636182e-01 7.850880146993e-01 7.514264689714e-01 7.562005919516e-01 7.532489781307e-01
3.543424317618e-01 7.926805620221e-01 7.453200057368e-01 7.832130729305e-01 7.496308564087e-01 7.543934171112e-01 7.514505360160e-01
3.548387096774e-01 7.907757369377e-01 7.435278996505e-01 7.813305152463e-01 7.478279541061e-01 7.525789078093e-01 7.496447873964e-01
3.553349875931e-01 7.888632229815e-01 7.417285628214e-01 7.794403599679e-01 7.460177796568e-01 7.507570817801e-01 7.478317498294e-01
3.558312655087e-01 7.869430387492e-01 7.399220127822e-01 7.775426254902e-01 7.442003507251e-01 7.489279568291e-01 7.460114409437e-01
3.563275434243e-01 7.850152029113e-01 7.381082671354e-01 7.756373302819e-01 7.423756850460e-01 7.470915508328e-01 7.441838784385e-01
3.568238213400e-01 7.830797342124e-01 7.362873435537e-01 7.737244928852e-01 7.405438004247e-01 7.452478817388e-01 7.423490800835e-01
3.573200992556e-01 7.811366514714e-01 7.344592597798e-01 7.718041319157e-01 7.387047147368e-01 7.433969675651e-01 7.405070637188e-01
3.578163771712e-01 7.791859735815e-01 7.326240336257e-01 7.698762660619e-01 7.368584459280e-01 7.415388264007e-01 7.386578472548e-01
3.583126550868e-01 7.772277195093e-01 7.307816829732e-01 7.679409140858e-01 7.350050120136e-01 7.396734764046e-01 7.368014486717e-01
3.588089330025e-01 7.752619082955e-01 7.289322257733e-01 7.659980948217e-01 7.331444310792e-01 7.378009358061e-01 7.349378860198e-01
3.593052109181e-01 7.732885590540e-01 7.270756800460e-01 7.640478271768e-01 7.312767212794e-01 7.359212229045e-01 7.330671774187e-01
3.598014888337e-01 7.713076909720e-01 7.252120638804e-01 7.620901301308e-01 7.294019008384e-01 7.340343560690e-01 7.311893410577e-01
3.602977667494e-01 7.693193233100e-01 7.233413954343e-01 7.601250227353e-01 7.275199880497e-01 7.321403537384e-01 7.293043951955e-01
3.607940446650e-01 7.673234754011e-01 7.214636929343e-01 7.581525241142e-01 7.256310012758e-01 7.302392344209e-01 7.274123581597e-01
3.612903225806e-01 7.653201666517e-01 7.195789746751e-01 7.561726534635e-01 7.237349589476e-01 7.283310166941e-01 7.255132483471e-01
3.617866004963e-01 7.633094165399e-01 7.176872590199e-01 7.541854300504e-01 7.218318795653e-01 7.264157192046e-01 7.236070842230e-01
3.622828784119e-01 7.612912446170e-01 7.157885643997e-01 7.521908732140e-01 7.199217816971e-01 7.244933606678e-01 7.216938843214e-01
3.627791563275e-01 7.592656705060e-01 7.138829093137e-01 7.501890023644e-01 7.180046839796e-01 7.225639598681e-01 7.197736672448e-01
3.632754342432e-01 7.572327139019e-01 7.119703123286e-01 7.481798369832e-01 7.160806051176e-01 7.206275356581e-01 7.178464516638e-01
3.637717121588e-01 7.551923945716e-01 7.100507920786e-01 7.461633966226e-01 7.141495638836e-01 7.186841069591e-01 7.159122563172e-01
3.642679900744e-01 7.531447323534e-01 7.081243672652e-01 7.441397009057e-01 7.122115791182e-01 7.167336927602e-01 7.139711000114e-01
3.647642679901e-01 7.510897471573e-01 7.061910566573e-01 7.421087695261e-01 7.102666697291e-01 7.147763121188e-01 7.120230016209e-01
3.652605459057e-01 7.490274589643e-01 7.042508790905e-01 7.400706222478e-01 7.083148546917e-01 7.128119841598e-01 7.100679800872e-01
3.657568238213e-01 7.469578878264e-01 7.023038534672e-01 7.380252789050e-01 7.063561530483e-01 7.108407280758e-01 7.081060544196e-01
3.662531017370e-01 7.448810538665e-01 7.003499987566e-01 7.359727594017e-01 7.043905839083e-01 7.088625631268e-01 7.061372436941e-01
3.667493796526e-01 7.427969772781e-01 6.983893339941e-01 7.339130837118e-01 7.024181664481e-01 7.068775086400e-01 7.041615670540e-01
3.672456575682e-01 7.407056783250e-01 6.964218782815e-01 7.318462718789e-01 7.004389199102e-01 7.048855840097e-01 7.021790437090e-01
3.677419354839e-01 7.386071773413e-01 6.944476507863e-01 7.297723440158e-01 6.984528636040e-01 7.028868086968e-01 7.001896929358e-01
3.682382133995e-01 7.365014947314e-01 6.924666707422e-01 7.276913203045e-01 6.964600169048e-01 7.008812022291e-01 6.981935340772e-01
3.687344913151e-01 7.343886509690e-01 6.904789574485e-01 7.256032209961e-01 6.944603992542e-01 6.988687842005e-01 6.961905865421e-01
3.692307692308e-01 7.322686665978e-01 6.884845302698e-01 7.235080664105e-01 6.924540301594e-01 6.968495742715e-01 6.941808698058e-01
3.697270471464e-01 7.301415622308e-01 6.864834086362e-01 7.214058769361e-01 6.904409291934e-01 6.948235921684e-01 6.921644034090e-01
3.702233250620e-01 7.280073585503e-01 6.844756120425e-01 7.192966730297e-01 6.884211159945e-01 6.927908576835e-01 6.901412069582e-01
3.707196029777e-01 7.258660763076e-01 6.824611600490e-01 7.171804752165e-01 6.863946102664e-01 6.907513906745e-01 6.881113001255e-01
3.712158808933e-01 7.237177363228e-01 6.804400722801e-01 7.150573040894e-01 6.843614317778e-01 6.887052110648e-01 6.860747026480e-01
3.717121588089e-01 7.215623594848e-01 6.784123684250e-01 7.129271803092e-01 6.823216003622e-01 6.866523388429e-01 6.840314343279e-01
3.722084367246e-01 7.193999667505e-01 6.763780682374e-01 7.107901246045e-01 6.802751359180e-01 6.845927940625e-01 6.819815150324e-01
3.727047146402e-01 7.172305791454e-01 6.743371915347e-01 7.086461577711e-01 6.782220584078e-01 6.825265968421e-01 6.799249646933e-01
3.732009925558e-01 7.150542177630e-01 6.722897581985e-01 7.064953006720e-01 6.761623878587e-01 6.804537673648e-01 6.778618033067e-01
3.736972704715e-01 7.128709037642e-01 6.702357881742e-01 7.043375742372e-01 6.740961443617e-01 6.783743258782e-01 6.757920509333e-01
3.741935483871e-01 7.106806583781e-01 6.681753014705e-01 7.021729994635e-01 6.720233480718e-01 6.762882926941e-01 6.737157276976e-01
3.746898263027e-01 7.084835029008e-01 6.661083181596e-01 7.000015974144e-01 6.699440192076e-01 6.741956881884e-01 6.716328537882e-01
3.751861042184e-01 7.062794586957e-01 6.640348583768e-01 6.978233892195e-01 6.678581780514e-01 6.720965328008e-01 6.695434494572e-01
3.756823821340e-01 7.040685471930e-01 6.619549423204e-01 6.956383960747e-01 6.657658449484e-01 6.699908470349e-01 6.674475350204e-01
3.761786600496e-01 7.018507898902e-01 6.598685902514e-01 6.934466392420e-01 6.636670403072e-01 6.678786514573e-01 6.653451308568e-01
3.766749379653e-01 6.996262083506e-01 6.577758224934e-01 6.912481400490e-01 6.615617845992e-01 6.657599666982e-01 6.632362574084e-01
3.771712158809e-01 6.973948242044e-01 6.556766594323e-01 6.890429198889e-01 6.594500983585e-01 6.636348134506e-01 6.611209351803e-01
3.776674937965e-01 6.951566591480e-01 6.535711215161e-01 6.868310002202e-01 6.573320021816e-01 6.615032124706e-01 6.589991847401e-01
3.781637717122e-01 6.929117349433e-01 6.514592292550e-01 6.846124025665e-01 6.552075167273e-01 6.593651845767e-01 6.568710267181e-01
3.786600496278e-01 6.906600734182e-01 6.493410032206e-01 6.823871485164e-01 6.530766627166e-01 6.572207506498e-01 6.547364818068e-01
3.791563275434e-01 6.884016964661e-01 6.472164640464e-01 6.801552597231e-01 6.509394609321e-01 6.550699316332e-01 6.525955707608e-01
3.796526054591e-01 6.861366260457e-01 6.450856324270e-01 6.779167579044e-01 6.487959322183e-01 6.529127485320e-01 6.504483143966e-01
3.801488833747e-01 6.838648841804e-01 6.429485291182e-01 6.756716648425e-01 6.466460974811e-01 6.507492224132e-01 6.482947335923e-01
3.806451612903e-01 6.815864929593e-01 6.408051749368e-01 6.734200023832e-01 6.444899776876e-01 6.485793744055e-01 6.461348492878e-01
3.811414392060e-01 6.793014745354e-01 6.386555907603e-01 6.711617924368e-01 6.423275938659e-01 6.464032256987e-01 6.439686824840e-01
3.816377171216e-01 6.770098511263e-01 6.364997975268e-01 6.688970569767e-01 6.401589671052e-01 6.442207975439e-01 6.417962542430e-01
3.821339950372e-01 6.747116450141e-01 6.343378162346e-01 6.666258180399e-01 6.379841185550e-01 6.420321112532e-01 6.396175856876e-01
3.826302729529e-01 6.724068785446e-01 6.321696679422e-01 6.643480977269e-01 6.358030694254e-01 6.398371881994e-01 6.374326980017e-01
3.831265508685e-01 6.700955741277e-01 6.299953737681e-01 6.620639182008e-01 6.336158409866e-01 6.376360498159e-01 6.352416124292e-01
3.836228287841e-01 6.677777542365e-01 6.278149548903e-01 6.597733016876e-01 6.314224545690e-01 6.354287175962e-01 6.330443502745e-01
3.841191066998e-01 6.654534414075e-01 6.256284325465e-01 6.574762704760e-01 6.292229315625e-01 6.332152130942e-01 6.308409329021e-01
3.846153846154e-01 6.631226582408e-01 6.234358280335e-01 6.551728469169e-01 6.270172934169e-01 6.309955579236e-01 6.286313817362e-01
3.851116625310e-01 6.607854273988e-01 6.212371627074e-01 6.528630534234e-01 6.248055616412e-01 6.287697737575e-01 6.264157182608e-01
3.856079404467e-01 6.584417716071e-01 6.190324579831e-01 6.505469124704e-01 6.225877578034e-01 6.265378823289e-01 6.241939640191e-01
3.861042183623e-01 6.560917136533e-01 6.168217353341e-01 6.482244465948e-01 6.203639035308e-01 6.242999054297e-01 6.219661406138e-01
3.866004962779e-01 6.537352763877e-01 6.146050162924e-01 6.458956783946e-01 6.181340205091e-01 6.220558649110e-01 6.197322697064e-01
3.870967741935e-01 6.513724827222e-01 6.123823224482e-01 6.435606305293e-01 6.158981304829e-01 6.198057826828e-01 6.174923730173e-01
3.875930521092e-01 6.490033556309e-01 6.101536754498e-01 6.412193257192e-01 6.136562552546e-01 6.175496807134e-01 6.152464723254e-01
3.880893300248e-01 6.466279181492e-01 6.079190970033e-01 6.388717867457e-01 6.114084166851e-01 6.152875810298e-01 6.129945894682e-01
3.885856079404e-01 6.442461933740e-01 6.056786088724e-01 6.365180364506e-01 6.091546366931e-01 6.130195057170e-01 6.107367463411e-01
3.890818858561e-01 6.418582044633e-01 6.034322328782e-01 6.341580977361e-01 6.068949372548e-01 6.107454769179e-01 6.084729648975e-01
3.895781637717e-01 6.394639746359e-01 6.011799908990e-01 6.317919935645e-01 6.046293404039e-01 6.084655168332e-01 6.062032671487e-01
3.900744416873e-01 6.370635271716e-01 5.989219048700e-01 6.294197469581e-01 6.023578682314e-01 6.061796477211e-01 6.039276751635e-01
3.905707196030e-01 6.346568854101e-01 5.966579967832e-01 6.270413809988e-01 6.000805428852e-01 6.038878918971e-01 6.016462110678e-01
3.910669975186e-01 6.322440727520e-01 5.943882886872e-01 6.246569188281e-01 5.977973865702e-01 6.015902717338e-01 5.993588970448e-01
3.915632754342e-01 6.298251126573e-01 5.921128026868e-01 6.222663836466e-01 5.955084215477e-01 5.992868096605e-01 5.970657553345e-01
3.920595533499e-01 6.274000286462e-01 5.898315609430e-01 6.198697987141e-01 5.932136701353e-01 5.969775281632e-01 5.947668082336e-01
3.925558312655e-01 6.249688442982e-01 5.875445856727e-01 6.174671873489e-01 5.909131547069e-01 5.946624497843e-01 5.924620780951e-01
3.930521091811e-01 6.225315832523e-01 5.852518991482e-01 6.150585729282e-01 5.886068976920e-01 5.923415971224e-01 5.901515873286e-01
3.935483870968e-01 6.200882692064e-01 5.829535236977e-01 6.126439788872e-01 5.862949215763e-01 5.900149928320e-01 5.878353583992e-01
3.940446650124e-01 6.176389259173e-01 5.806494817044e-01 6.102234287194e-01 5.839772489006e-01 5.876826596234e-01 5.855134138283e-01
3.945409429280e-01 6.151835772005e-01 5.783397956063e-01 6.077969459762e-01 5.816539022610e-01 5.853446202622e-01 5.831857761925e-01
3.950372208437e-01 6.127222469299e-01 5.760244878966e-01 6.053645542666e-01 5.793249043087e-01 5.830008975697e-01 5.808524681239e-01
3.955334987593e-01 6.102549590374e-01 5.737035811229e-01 6.029262772569e-01 5.769902777496e-01 5.806515144217e-01 5.785135123097e-01
3.960297766749e-01 6.077817375130e-01 5.713770978870e-01 6.004821386708e-01 5.746500453442e-01 5.782964937492e-01 5.761689314921e-01
3.965260545906e-01 6.053026064043e-01 5.690450608450e-01 5.980321622888e-01 5.723042299075e-01 5.759358585378e-01 5.738187484680e-01
3.970223325062e-01 6.028175898165e-01 5.667074927070e-01 5.955763719482e-01 5.699528543085e-01 5.735696318272e-01 5.714629860885e-01
3.975186104218e-01 6.003267119117e-01 5.643644162366e-01 5.931147915427e-01 5.675959414702e-01 5.711978367116e-01 5.691016672593e-01
3.980148883375e-01 5.978299969095e-01 5.620158542510e-01 5.906474450223e-01 5.652335143691e-01 5.688204963388e-01 5.667348149399e-01
3.985111662531e-01 5.953274690857e-01 5.596618296204e-01 5.881743563930e-01 5.628655960353e-01 5.664376339104e-01 5.643624521438e-01
3.990074441687e-01 5.928191527731e-01 5.573023652683e-01 5.856955497167e-01 5.604922095521e-01 5.640492726815e-01 5.619846019379e-01
3.995037220844e-01 5.903050723603e-01 5.549374841710e-01 5.832110491108e-01 5.581133780558e-01 5.616554359604e-01 5.596012874424e-01
4.000000000000e-01 5.877852522925e-01 5.525672093570e-01 5.807208787480e-01 5.557291247355e-01 5.592561471084e-01 5.572125318309e-01
4.004962779156e-01 5.852597170701e-01 5.501915639077e-01 5.782250628559e-01 5.533394728328e-01 5.568514295396e-01 5.548183583297e-01
4.009925558313e-01 5.827284912498e-01 5.478105709560e-01 5.757236257173e-01 5.509444456416e-01 5.544413067205e-01 5.524187902178e-01
4.014888337469e-01 5.801915994429e-01 5.454242536873e-01 5.732165916694e-01 5.485440665080e-01 5.520258021701e-01 5.500138508268e-01
4.019851116625e-01 5.776490663161e-01 5.430326353382e-01 5.707039851037e-01 5.461383588298e-01 5.496049394592e-01 5.476035635403e-01
4.024813895782e-01 5.751009165912e-01 5.406357391969e-01 5.681858304661e-01 5.437273460566e-01 5.471787422108e-01 5.451879517940e-01
4.029776674938e-01 5.725471750442e-01 5.382335886029e-01 5.656621522562e-01 5.413110516893e-01 5.447472340991e-01 5.427670390754e-01
4.034739454094e-01 5.699878665056e-01 5.358262069465e-01 5.631329750272e-01 5.388894992798e-01 5.423104388501e-01 5.403408489236e-01
4.039702233251e-01 5.674230158601e-01 5.334136176690e-01 5.605983233859e-01 5.364627124313e-01 5.398683802405e-01 5.379094049288e-01
4.044665012407e-01 5.648526480465e-01 5.309958442619e-01 5.580582219922e-01 5.340307147975e-01 5.374210820982e-01 5.354727307326e-01
4.049627791563e-01 5.622767880566e-01 5.285729102673e-01 5.555126955589e-01 5.315935300825e-01 5.349685683017e-01 5.330308500271e-01
4.054590570720e-01 5.596954609365e-01 5.261448392771e-01 5.529617688516e-01 5.291511820408e-01 5.325108627799e-01 5.305837865552e-01
4.059553349876e-01 5.571086917844e-01 5.237116549332e-01 5.504054666882e-01 5.267036944768e-01 5.300479895118e-01 5.281315641104e-01
4.064516129032e-01 5.545165057525e-01 5.212733809271e-01 5.478438139389e-01 5.242510912447e-01 5.275799725267e-01 5.256742065359e-01
4.069478908189e-01 5.519189280447e-01 5.188300409996e-01 5.452768355259e-01 5.217933962482e-01 5.251068359031e-01 5.232117377252e-01
4.074441687345e-01 5.493159839180e-01 5.163816589406e-01 5.427045564231e-01 5.193306334404e-01 5.226286037694e-01 5.207441816214e-01
4.079404466501e-01 5.467076986814e-01 5.139282585891e-01 5.401270016560e-01 5.168628268233e-01 5.201453003031e-01 5.182715622170e-01
4.084367245658e-01 5.440940976957e-01 5.114698638324e-01 5.375441963010e-01 5.143900004480e-01 5.176569497308e-01 5.157939035538e-01
4.089330024814e-01 5.414752063735e-01 5.090064986067e-01 5.349561654859e-01 5.119121784138e-01 5.151635763276e-01 5.133112297226e-01
4.094292803970e-01 5.388510501787e-01 5.065381868960e-01 5.323629343891e-01 5.094293848689e-01 5.126652044174e-01 5.108235648629e-01
4.099255583127e-01 5.362216546267e-01 5.040649527326e-01 5.297645282393e-01 5.069416440090e-01 5.101618583722e-01 5.083309331627e-01
4.104218362283e-01 5.335870452835e-01 5.015868201962e-01 5.271609723158e-01 5.044489800782e-01 5.076535626123e-01 5.058333588585e-01
4.109181141439e-01 5.309472477659e-01 4.991038134142e-01 5.245522919477e-01 5.019514173679e-01 5.051403416056e-01 5.033308662346e-01
4.114143920596e-01 5.283022877413e-01 4.966159565613e-01 5.219385125140e-01 4.994489802171e-01 5.026222198675e-01 5.008234796234e-01
4.119106699752e-01 5.256521909271e-01 4.941232738591e-01 5.193196594431e-01 4.969416930119e-01 5.000992219610e-01 4.983112234045e-01
4.124069478908e-01 5.229969830908e-01 4.916257895760e-01 5.166957582127e-01 4.944295801853e-01 4.975713724960e-01 4.957941220052e-01
4.129032258065e-01 5.203366900495e-01 4.891235280271e-01 5.140668343495e-01 4.919126662171e-01 4.950386961291e-01 4.932721998998e-01
4.133995037221e-01 5.176713376696e-01 4.866165135736e-01 5.114329134292e-01 4.893909756334e-01 4.925012175638e-01 4.907454816095e-01
4.138957816377e-01 5.150009518671e-01 4.841047706228e-01 5.087940210756e-01 4.868645330066e-01 4.899589615498e-01 4.882139917019e-01
4.143920595533e-01 5.123255586066e-01 4.815883236281e-01 5.061501829612e-01 4.843333629550e-01 4.874119528828e-01 4.856777547914e-01
4.148883374690e-01 5.096451839015e-01 4.790671970882e-01 5.035014248064e-01 4.817974901428e-01 4.848602164046e-01 4.831367955382e-01
4.153846153846e-01 5.069598538136e-01 4.765414155472e-01 5.008477723791e-01 4.792569392793e-01 4.823037770025e-01 4.805911386486e-01
4.158808933002e-01 5.042695944529e-01 4.740110035945e-01 4.981892514951e-01 4.767117351196e-01 4.797426596090e-01 4.780408088746e-01
4.163771712159e-01 5.015744319773e-01 4.714759858642e-01 4.955258880173e-01 4.741619024632e-01 4.771768892022e-01 4.754858310134e-01
4.168734491315e-01 4.988743925925e-01 4.689363870350e-01 4.928577078556e-01 4.716074661548e-01 4.746064908045e-01 4.729262299078e-01
4.173697270471e-01 4.961695025515e-01 4.663922318302e-01 4.901847369668e-01 4.690484510834e-01 4.720314894834e-01 4.703620304451e-01
4.178660049628e-01 4.934597881544e-01 4.638435450171e-01 4.875070013540e-01 4.664848821822e-01 4.694519103505e-01 4.677932575577e-01
4.183622828784e-01 4.907452757484e-01 4.612903514070e-01 4.848245270668e-01 4.639167844287e-01 4.668677785618e-01 4.652199362222e-01
4.188585607940e-01 4.880259917272e-01 4.587326758547e-01 4.821373402007e-01 4.613441828440e-01 4.642791193169e-01 4.626420914595e-01
4.193548387097e-01 4.853019625310e-01 4.561705432585e-01 4.794454668969e-01 4.587671024925e-01 4.616859578592e-01 4.600597483346e-01
4.198511166253e-01 4.825732146461e-01 4.536039785601e-01 4.767489333421e-01 4.561855684823e-01 4.590883194756e-01 4.574729319560e-01
4.203473945409e-01 4.798397746046e-01 4.510330067439e-01 4.740477657683e-01 4.535996059643e-01 4.564862294959e-01 4.548816674760e-01
4.208436724566e-01 4.771016689843e-01 4.484576528369e-01 4.713419904526e-01 4.510092401324e-01 4.538797132931e-01 4.522859800899e-01
4.213399503722e-01 4.743589244083e-01 4.458779419089e-01 4.686316337167e-01 4.484144962226e-01 4.512687962825e-01 4.496858950361e-01
4.218362282878e-01 4.716115675450e-01 4.432938990716e-01 4.659167219267e-01 4.458153995136e-01 4.486535039222e-01 4.470814375957e-01
4.223325062035e-01 4.688596251074e-01 4.407055494787e-01 4.631972814930e-01 4.432119753261e-01 4.460338617121e-01 4.444726330925e-01
4.228287841191e-01 4.661031238532e-01 4.381129183258e-01 4.604733388700e-01 4.406042490225e-01 4.434098951941e-01 4.418595068923e-01
4.233250620347e-01 4.633420905844e-01 4.355160308497e-01 4.577449205558e-01 4.379922460067e-01 4.407816299519e-01 4.392420844031e-01
4.238213399504e-01 4.605765521471e-01 4.329149123287e-01 4.550120530920e-01 4.353759917240e-01 4.381490916104e-01 4.366203910747e-01
4.243176178660e-01 4.578065354312e-01 4.303095880818e-01 4.522747630631e-01 4.327555116607e-01 4.355123058357e-01 4.339944523982e-01
4.248138957816e-01 4.550320673702e-01 4.277000834690e-01 4.495330770969e-01 4.301308313440e-01 4.328712983349e-01 4.313642939062e-01
4.253101736973e-01 4.522531749408e-01 4.250864238905e-01 4.467870218637e-01 4.275019763416e-01 4.302260948556e-01 4.287299411723e-01
4.258064516129e-01 4.494698851625e-01 4.224686347869e-01 4.440366240761e-01 4.248689722614e-01 4.275767211858e-01 4.260914198108e-01
4.263027295285e-01 4.466822250981e-01 4.198467416388e-01 4.412819104891e-01 4.222318447515e-01 4.249232031537e-01 4.234487554766e-01
4.267990074442e-01 4.438902218523e-01 4.172207699664e-01 4.385229078994e-01 4.195906194996e-01 4.222655666273e-01 4.208019738649e-01
4.272952853598e-01 4.410939025726e-01 4.145907453294e-01 4.357596431453e-01 4.169453222332e-01 4.196038375143e-01 4.181511007108e-01
4.277915632754e-01 4.382932944479e-01 4.119566933269e-01 4.329921431067e-01 4.142959787189e-01 4.169380417618e-01 4.154961617892e-01
4.282878411911e-01 4.354884247093e-01 4.093186395968e-01 4.302204347043e-01 4.116426147624e-01 4.142682053558e-01 4.128371829149e-01
4.287841191067e-01 4.326793206290e-01 4.066766098159e-01 4.274445448998e-01 4.089852562083e-01 4.115943543213e-01 4.101741899414e-01
4.292803970223e-01 4.298660095205e-01 4.040306296992e-01 4.246645006956e-01 4.063239289394e-01 4.089165147220e-01 4.075072087616e-01
4.297766749380e-01 4.270485187381e-01 4.013807250003e-01 4.218803291341e-01 4.036586588772e-01 4.062347126598e-01 4.048362653072e-01
4.302729528536e-01 4.242268756770e-01 3.987269215105e-01 4.190920572981e-01 4.009894719810e-01 4.035489742747e-01 4.021613855481e-01
4.307692307692e-01 4.214011077725e-01 3.960692450589e-01 4.162997123099e-01 3.983163942479e-01 4.008593257446e-01 3.994825954930e-01
4.312655086849e-01 4.185712425001e-01 3.934077215120e-01 4.135033213316e-01 3.956394517125e-01 3.981657932849e-01 3.967999211880e-01
4.317617866005e-01 4.157373073754e-01 3.907423767738e-01 4.107029115642e-01 3.929586704468e-01 3.954684031484e-01 3.941133887175e-01
4.322580645161e-01 4.128993299528e-01 3.880732367850e-01 4.078985102481e-01 3.902740765594e-01 3.927671816249e-01 3.914230242031e-01
4.327543424318e-01 4.100573378271e-01 3.854003275230e-01 4.050901446621e-01 3.875856961962e-01 3.900621550409e-01 3.887288538038e-01
4.332506203474e-01 4.072113586312e-01 3.827236750019e-01 4.022778421237e-01 3.848935555392e-01 3.873533497597e-01 3.860309037156e-01
4.337468982630e-01 4.043614200371e-01 3.800433052717e-01 3.994616299884e-01 3.821976808069e-01 3.846407921806e-01 3.833292001711e-01
4.342431761787e-01 4.015075497556e-01 3.773592444186e-01 3.966415356497e-01 3.794980982534e-01 3.819245087392e-01 3.806237694396e-01
4.347394540943e-01 3.986497755352e-01 3.746715185644e-01 3.938175865390e-01 3.767948341691e-01 3.792045259065e-01 3.779146378265e-01
4.352357320099e-01 3.957881251629e-01 3.719801538663e-01 3.909898101246e-01 3.740879148793e-01 3.764808701894e-01 3.752018316732e-01
4.357320099256e-01 3.929226264628e-01 3.692851765168e-01 3.881582339124e-01 3.713773667448e-01 3.737535681298e-01 3.724853773569e-01
4.362282878412e-01 3.900533072968e-01 3.665866127432e-01 3.853228854450e-01 3.686632161612e-01 3.710226463047e-01 3.697653012903e-01
4.367245657568e-01 3.871801955641e-01 3.638844888076e-01 3.824837923014e-01 3.659454895591e-01 3.682881313256e-01 3.670416299211e-01
4.372208436725e-01 3.843033192002e-01 3.611788310065e-01 3.796409820973e-01 3.632242134031e-01 3.655500498388e-01 3.643143897323e-01
4.377171215881e-01 3.814227061778e-01 3.584696656704e-01 3.767944824841e-01 3.604994141923e-01 3.628084285245e-01 3.615836072412e-01
4.382133995037e-01 3.785383845055e-01 3.557570191638e-01 3.739443211492e-01 3.577711184594e-01 3.600632940970e-01 3.588493089999e-01
4.387096774194e-01 3.756503822282e-01 3.530409178850e-01 3.710905258155e-01 3.550393527712e-01 3.573146733041e-01 3.561115215945e-01
4.392059553350e-01 3.727587274267e-01 3.503213882655e-01 3.682331242410e-01 3.523041437274e-01 3.545625929273e-01 3.533702716450e-01
4.397022332506e-01 3.698634482169e-01 3.475984567700e-01 3.653721442188e-01 3.495655179613e-01 3.518070797810e-01 3.506255858052e-01
4.401985111663e-01 3.669645727504e-01 3.448721498960e-01 3.625076135768e-01 3.468235021385e-01 3.490481607125e-01 3.478774907621e-01
4.406947890819e-01 3.640621292133e-01 3.421424941738e-01 3.596395601770e-01 3.440781229577e-01 3.462858626018e-01 3.451260132362e-01
4.411910669975e-01 3.611561458268e-01 3.394095161658e-01 3.567680119160e-01 3.413294071498e-01 3.435202123613e-01 3.423711799804e-01
4.416873449132e-01 3.582466508464e-01 3.366732424667e-01 3.538929967239e-01 3.385773814778e-01 3.407512369354e-01 3.396130177808e-01
4.421836228288e-01 3.553336725616e-01 3.339336997029e-01 3.510145425648e-01 3.358220727363e-01 3.379789633003e-01 3.368515534553e-01
4.426799007444e-01 3.524172392959e-01 3.311909145325e-01 3.481326774357e-01 3.330635077517e-01 3.352034184638e-01 3.340868138543e-01
4.431761786600e-01 3.494973794064e-01 3.284449136448e-01 3.452474293671e-01 3.303017133816e-01 3.324246294650e-01 3.313188258600e-01
4.436724565757e-01 3.465741212836e-01 3.256957237603e-01 3.423588264219e-01 3.275367165148e-01 3.296426233740e-01 3.285476163859e-01
4.441687344913e-01 3.436474933507e-01 3.229433716300e-01 3.394668966960e-01 3.247685440705e-01 3.268574272918e-01 3.257732123772e-01
4.446650124069e-01 3.407175240639e-01 3.201878840359e-01 3.365716683172e-01 3.219972229987e-01 3.240690683497e-01 3.229956408099e-01
4.451612903226e-01 3.377842419121e-01 3.174292877897e-01 3.336731694453e-01 3.192227802796e-01 3.212775737094e-01 3.202149286909e-01
4.456575682382e-01 3.348476754160e-01 3.146676097337e-01 3.307714282719e-01 3.164452429234e-01 3.184829705624e-01 3.174311030577e-01
4.461538461538e-01 3.319078531285e-01 3.119028767395e-01 3.278664730200e-01 3.136646379697e-01 3.156852861299e-01 3.146441909779e-01
4.466501240695e-01 3.289648036341e-01 3.091351157083e-01 3.249583319439e-01 3.108809924879e-01 3.128845476628e-01 3.118542195493e-01
4.471464019851e-01 3.260185555486e-01 3.063643535707e-01 3.220470333286e-01 3.080943335766e-01 3.100807824408e-01 3.090612158992e-01
4.476426799007e-01 3.230691375191e-01 3.035906172860e-01 3.191326054896e-01 3.053046883629e-01 3.072740177728e-01 3.062652071847e-01
4.481389578164e-01 3.201165782232e-01 3.008139338424e-01 3.162150767731e-01 3.025120840029e-01 3.044642809960e-01 3.034662205919e-01
4.486352357320e-01 3.171609063695e-01 2.980343302564e-01 3.132944755550e-01 2.997165476810e-01 3.016515994762e-01 3.006642833359e-01
4.491315136476e-01 3.142021506962e-01 2.952518335728e-01 3.103708302411e-01 2.969181066097e-01 2.988360006073e-01 2.978594226604e-01
4.496277915633e-01 3.112403399722e-01 2.924664708641e-01 3.074441692669e-01 2.941167880294e-01 2.960175118109e-01 2.950516658379e-01
4.501240694789e-01 3.082755029956e-01 2.896782692307e-01 3.045145210967e-01 2.913126192078e-01 2.931961605361e-01 2.922410401685e-01
4.506203473945e-01 3.053076685942e-01 2.868872558002e-01 3.015819142241e-01 2.885056274402e-01 2.903719742594e-01 2.894275729806e-01
4.511166253102e-01 3.023368656250e-01 2.840934577273e-01 2.986463771712e-01 2.856958400489e-01 2.875449804843e-01 2.866112916301e-01
4.516129032258e-01 2.993631229733e-01 2.812969021936e-01 2.957079384886e-01 2.828832843830e-01 2.847152067410e-01 2.837922235003e-01
4.521091811414e-01 2.963864695538e-01 2.784976164073e-01 2.927666267550e-01 2.800679878177e-01 2.818826805861e-01 2.809703960016e-01
4.526054590571e-01 2.934069343089e-01 2.756956276029e-01 2.898224705767e-01 2.772499777551e-01 2.790474296024e-01 2.781458365711e-01
4.531017369727e-01 2.904245462093e-01 2.728909630410e-01 2.868754985879e-01 2.744292816226e-01 2.762094813988e-01 2.753185726725e-01
4.535980148883e-01 2.874393342533e-01 2.700836500079e-01 2.839257394499e-01 2.716059268738e-01 2.733688636097e-01 2.724886317961e-01
4.540942928040e-01 2.844513274668e-01 2.672737158153e-01 2.809732218509e-01 2.687799409875e-01 2.705256038948e-01 2.696560414577e-01
4.545905707196e-01 2.814605549026e-01 2.644611878005e-01 2.780179745060e-01 2.659513514676e-01 2.676797299390e-01 2.668208291994e-01
4.550868486352e-01 2.784670456408e-01 2.616460933255e-01 2.750600261567e-01 2.631201858430e-01 2.648312694522e-01 2.639830225884e-01
4.555831265509e-01 2.754708287879e-01 2.588284597770e-01 2.720994055705e-01 2.602864716670e-01 2.619802501685e-01 2.611426492172e-01
4.560794044665e-01 2.724719334765e-01 2.560083145664e-01 2.691361415409e-01 2.574502365175e-01 2.591266998465e-01 2.582997367035e-01
4.565756823821e-01 2.694703888657e-01 2.531856851290e-01 2.661702628871e-01 2.546115079963e-01 2.562706462688e-01 2.554543126894e-01
4.570719602978e-01 2.664662241400e-01 2.503605989242e-01 2.632017984534e-01 2.517703137292e-01 2.534121172417e-01 2.526064048416e-01
4.575682382134e-01 2.634594685096e-01 2.475330834349e-01 2.602307771092e-01 2.489266813651e-01 2.505511405950e-01 2.497560408508e-01
4.580645161290e-01 2.604501512096e-01 2.447031661676e-01 2.572572277487e-01 2.460806385765e-01 2.476877441816e-01 2.469032484317e-01
4.585607940447e-01 2.574383015004e-01 2.418708746517e-01 2.542811792906e-01 2.432322130589e-01 2.448219558774e-01 2.440480553226e-01
4.590570719603e-01 2.544239486667e-01 2.390362364394e-01 2.513026606775e-01 2.403814325301e-01 2.419538035809e-01 2.411904892851e-01
4.595533498759e-01 2.514071220177e-01 2.361992791058e-01 2.483217008764e-01 2.375283247307e-01 2.390833152129e-01 2.383305781038e-01
4.600496277916e-01 2.483878508865e-01 2.333600302479e-01 2.453383288775e-01 2.346729174234e-01 2.362105187163e-01 2.354683495864e-01
4.605459057072e-01 2.453661646303e-01 2.305185174849e-01 2.423525736944e-01 2.318152383926e-01 2.333354420559e-01 2.326038315627e-01
4.610421836228e-01 2.423420926294e-01 2.276747684580e-01 2.393644643639e-01 2.289553154444e-01 2.304581132179e-01 2.297370518852e-01
4.615384615385e-01 2.393156642875e-01 2.248288108294e-01 2.363740299455e-01 2.260931764063e-01 2.275785602098e-01 2.268680384279e-01
4.620347394541e-01 2.362869090313e-01 2.219806722830e-01 2.333812995211e-01 2.232288491266e-01 2.246968110601e-01 2.239968190871e-01
4.625310173697e-01 2.332558563097e-01 2.191303805233e-01 2.303863021948e-01 2.203623614747e-01 2.218128938179e-01 2.211234217800e-01
4.630272952854e-01 2.302225355946e-01 2.162779632757e-01 2.273890670929e-01 2.174937413401e-01 2.189268365527e-01 2.182478744454e-01
4.635235732010e-01 2.271869763793e-01 2.134234482860e-01 2.243896233628e-01 2.146230166330e-01 2.160386673543e-01 2.153702050427e-01
4.640198511166e-01 2.241492081793e-01 2.105668633199e-01 2.213880001738e-01 2.117502152829e-01 2.131484143321e-01 2.124904415522e-01
4.645161290323e-01 2.211092605313e-01 2.077082361634e-01 2.183842267158e-01 2.088753652395e-01 2.102561056152e-01 2.096086119743e-01
4.650124069479e-01 2.180671629935e-01 2.048475946217e-01 2.153783321996e-01 2.059984944716e-01 2.073617693521e-01 2.067247443296e-01
4.655086848635e-01 2.150229451448e-01 2.019849665194e-01 2.123703458567e-01 2.031196309672e-01 2.044654337100e-01 2.038388666585e-01
4.660049627792e-01 2.119766365846e-01 1.991203797005e-01 2.093602969385e-01 2.002388027331e-01 2.015671268751e-01 2.009510070211e-01
4.665012406948e-01 2.089282669330e-01 1.962538620273e-01 2.063482147164e-01 1.973560377945e-01 1.986668770518e-01 1.980611934966e-01
4.669975186104e-01 2.058778658296e-01 1.933854413808e-01 2.033341284815e-01 1.944713641950e-01 1.957647124628e-01 1.951694541832e-01
4.674937965261e-01 2.028254629343e-01 1.905151456605e-01 2.003180675440e-01 1.915848099961e-01 1.928606613487e-01 1.922758171979e-01
4.679900744417e-01 1.997710879261e-01 1.876430027835e-01 1.973000612334e-01 1.886964032769e-01 1.899547519674e-01 1.893803106761e-01
4.684863523573e-01 1.967147705035e-01 1.847690406847e-01 1.942801388977e-01 1.858061721341e-01 1.870470125944e-01 1.864829627713e-01
4.689826302730e-01 1.936565403834e-01 1.818932873166e-01 1.912583299036e-01 1.829141446813e-01 1.841374715221e-01 1.835838016552e-01
4.694789081886e-01 1.905964273019e-01 1.790157706486e-01 1.882346636357e-01 1.800203490491e-01 1.812261570593e-01 1.806828555168e-01
4.699751861042e-01 1.875344610129e-01 1.761365186671e-01 1.852091694966e-01 1.771248133844e-01 1.783130975317e-01 1.777801525625e-01
4.704714640199e-01 1.844706712885e-01 1.732555593752e-01 1.821818769065e-01 1.742275658505e-01 1.753983212808e-01 1.748757210160e-01
4.709677419355e-01 1.814050879187e-01 1.703729207920e-01 1.791528153028e-01 1.713286346267e-01 1.724818566640e-01 1.719695891177e-01
4.714640198511e-01 1.783377407106e-01 1.674886309532e-01 1.761220141399e-01 1.684280479079e-01 1.695637320543e-01 1.690617851244e-01
4.719602977667e-01 1.752686594887e-01 1.646027179097e-01 1.730895028888e-01 1.655258339044e-01 1.666439758397e-01 1.661523373093e-01
4.724565756824e-01 1.721978740943e-01 1.617152097282e-01 1.700553110372e-01 1.626220208415e-01 1.637226164234e-01 1.632412739615e-01
4.729528535980e-01 1.691254143854e-01 1.588261344908e-01 1.670194680885e-01 1.597166369593e-01 1.607996822230e-01 1.603286233860e-01
4.734491315136e-01 1.660513102359e-01 1.559355202942e-01 1.639820035621e-01 1.568097105125e-01 1.578752016705e-01 1.574144139030e-01
4.739454094293e-01 1.629755915362e-01 1.530433952501e-01 1.609429469929e-01 1.539012697699e-01 1.549492032120e-01 1.544986738479e-01
4.744416873449e-01 1.598982881919e-01 1.501497874843e-01 1.579023279310e-01 1.509913430142e-01 1.520217153073e-01 1.515814315710e-01
4.749379652605e-01 1.568194301244e-01 1.472547251371e-01 1.548601759411e-01 1.480799585417e-01 1.490927664293e-01 1.486627154374e-01
4.754342431762e-01 1.537390472699e-01 1.443582363624e-01 1.518165206030e-01 1.451671446619e-01 1.461623850642e-01 1.457425538263e-01
4.759305210918e-01 1.506571695797e-01 1.414603493278e-01 1.487713915103e-01 1.422529296974e-01 1.432305997110e-01 1.428209751309e-01
4.764267990074e-01 1.475738270195e-01 1.385610922142e-01 1.457248182708e-01 1.393373419835e-01 1.402974388810e-01 1.398980077584e-01
4.769230769231e-01 1.444890495693e-01 1.356604932154e-01 1.426768305060e-01 1.364204098676e-01 1.373629310975e-01 1.369736801294e-01
4.774193548387e-01 1.414028672229e-01 1.327585805383e-01 1.396274578507e-01 1.335021617093e-01 1.344271048958e-01 1.340480206778e-01
4.779156327543e-01 1.383153099878e-01 1.298553824021e-01 1.365767299526e-01 1.305826258801e-01 1.314899888223e-01 1.311210578502e-01
4.784119106700e-01 1.352264078853e-01 1.269509270380e-01 1.335246764723e-01 1.276618307626e-01 1.285516114347e-01 1.281928201061e-01
4.789081885856e-01 1.321361909490e-01 1.240452426895e-01 1.304713270827e-01 1.247398047505e-01 1.256120013012e-01 1.252633359175e-01
4.794044665012e-01 1.290446892261e-01 1.211383576115e-01 1.274167114689e-01 1.218165762486e-01 1.226711870004e-01 1.223326337682e-01
4.799007444169e-01 1.259519327756e-01 1.182303000706e-01 1.243608593277e-01 1.188921736714e-01 1.197291971209e-01 1.194007421540e-01
4.803970223325e-01 1.228579516690e-01 1.153210983441e-01 1.213038003674e-01 1.159666254442e-01 1.167860602607e-01 1.164676895824e-01
4.808933002481e-01 1.197627759900e-01 1.124107807206e-01 1.182455643071e-01 1.130399600015e-01 1.138418050271e-01 1.135335045720e-01
4.813895781638e-01 1.166664358333e-01 1.094993754988e-01 1.151861808771e-01 1.101122057873e-01 1.108964600359e-01 1.105982156524e-01
4.818858560794e-01 1.135689613052e-01 1.065869109881e-01 1.121256798179e-01 1.071833912547e-01 1.079500539112e-01 1.076618513641e-01
4.823821339950e-01 1.104703825233e-01 1.036734155076e-01 1.090640908802e-01 1.042535448652e-01 1.050026152851e-01 1.047244402579e-01
4.828784119107e-01 1.073707296157e-01 1.007589173864e-01 1.060014438244e-01 1.013226950885e-01 1.020541727967e-01 1.017860108949e-01
4.833746898263e-01 1.042700327209e-01 9.784344496284e-02 1.029377684201e-01 9.839087040240e-02 9.910475509204e-02 9.884659184605e-02
4.838709677419e-01 1.011683219874e-01 9.492702658460e-02 9.987309444628e-02 9.545809929181e-02 9.615439082329e-02 9.590621169184e-02
4.843672456576e-01 9.806562757402e-02 9.200969060821e-02 9.680745169039e-02 9.252441024867e-02 9.320310864818e-02 9.296489902221e-02
4.848635235732e-01 9.496197964877e-02 8.909146539888e-02 9.374086994819e-02 8.958983177152e-02 9.025093722935e-02 9.002268243614e-02
4.853598014888e-01 9.185740838901e-02 8.617237933015e-02 9.067337902336e-02 8.665439236479e-02 8.729790523363e-02 8.707959054140e-02
4.858560794045e-01 8.875194398126e-02 8.325246078368e-02 8.760500872709e-02 8.371812053869e-02 8.434404133116e-02 8.413565195425e-02
4.863523573201e-01 8.564561662038e-02 8.033173814895e-02 8.453578887768e-02 8.078104480820e-02 8.138937419454e-02 8.119089529921e-02
4.868486352357e-01 8.253845650997e-02 7.741023982299e-02 8.146574930009e-02 7.784319369286e-02 7.843393249774e-02 7.824534920874e-02
4.873449131514e-01 7.943049386153e-02 7.448799421008e-02 7.839491982553e-02 7.490459571606e-02 7.547774491495e-02 7.529904232298e-02
4.878411910670e-01 7.632175889443e-02 7.156502972153e-02 7.532333029100e-02 7.196527940434e-02 7.252084011913e-02 7.235200328946e-02
4.883374689826e-01 7.321228183542e-02 6.864137477540e-02 7.225101053880e-02 6.902527328674e-02 6.956324678052e-02 6.940426076283e-02
4.888337468983e-01 7.010209291863e-02 6.571705779619e-02 6.917799041602e-02 6.608460589395e-02 6.660499356457e-02 6.645584340460e-02
4.893300248139e-01 6.699122238513e-02 6.279210721460e-02 6.610429977399e-02 6.314330575738e-02 6.364610912967e-02 6.350677988281e-02
4.898263027295e-01 6.387970048249e-02 5.986655146730e-02 6.302996846773e-02 6.020140140843e-02 6.068662212437e-02 6.055709887181e-02
4.903225806452e-01 6.076755746466e-02 5.694041899658e-02 5.995502635529e-02 5.725892137676e-02 5.772656118381e-02 5.760682905194e-02
4.908188585608e-01 5.765482359160e-02 5.401373825018e-02 5.687950329708e-02 5.431589418969e-02 5.476595492534e-02 5.465599910926e-02
4.913151364764e-01 5.454152912906e-02 5.108653768098e-02 5.380342915508e-02 5.137234837018e-02 5.180483194282e-02 5.170463773529e-02
4.918114143921e-01 5.142770434825e-02 4.815884574676e-02 5.072683379203e-02 4.842831243497e-02 4.884322079942e-02 4.875277362672e-02
4.923076923077e-01 4.831337952548e-02 4.523069090997e-02 4.764974707042e-02 4.548381489242e-02 4.588115001796e-02 4.580043548510e-02
4.928039702233e-01 4.519858494202e-02 4.230210163743e-02 4.457219885138e-02 4.253888423966e-02 4.291864806795e-02 4.284765201663e-02
4.933002481390e-01 4.208335088365e-02 3.937310640020e-02 4.149421899338e-02 3.959354895902e-02 3.995574334790e-02 3.989445193180e-02
4.937965260546e-01 3.896770764030e-02 3.644373367324e-02 3.841583735059e-02 3.664783751287e-02 3.699246416064e-02 3.694086394518e-02
4.942928039702e-01 3.585168550608e-02 3.351401193530e-02 3.533708377099e-02 3.370177833790e-02 3.402883867797e-02 3.398691677509e-02
4.947890818859e-01 3.273531477884e-02 3.058396966865e-02 3.225798809393e-02 3.075539983601e-02 3.106489488830e-02 3.103263914337e-02
4.952853598015e-01 2.961862575942e-02 2.765363535898e-02 2.917858014699e-02 2.780873036237e-02 2.810066051947e-02 2.807805977505e-02
4.957816377171e-01 2.650164875212e-02 2.472303749520e-02 2.609888974189e-02 2.486179820771e-02 2.513616291586e-02 2.512320739809e-02
4.962779156328e-01 2.338441406398e-02 2.179220456937e-02 2.301894666881e-02 2.191463157251e-02 2.217142882531e-02 2.216811074313e-02
4.967741935484e-01 2.026695200452e-02 1.886116507668e-02 1.993878068868e-02 1.896725853039e-02 1.920648411178e-02 1.921279854316e-02
4.972704714640e-01 1.714929288535e-02 1.592994751550e-02 1.685842152083e-02 1.601970696938e-02 1.624135312473e-02 1.625729953329e-02
4.977667493797e-01 1.403146702019e-02 1.299858038742e-02 1.377789882445e-02 1.307200449161e-02 1.327605686635e-02 1.330164245041e-02
4.982630272953e-01 1.091350472422e-02 1.006709219893e-02 1.069724218107e-02 1.012417839021e-02 1.031061411892e-02 1.034585603298e-02
4.987593052109e-01 7.795436314040e-03 7.135511462546e-03 7.616481052564e-03 7.176255517316e-03 7.345041089891e-03 7.389969020713e-03
4.992555831266e-01 4.677292107247e-03 4.203866678750e-03 4.535644525637e-03 4.228260215422e-03 4.379268855101e-03 4.434010154286e-03
4.997518610422e-01 1.559102422255e-03 1.272186382037e-03 1.454760844163e-03 1.280217745037e-03 1.413181447508e-03 1.478008175086e-03
5.002481389578e-01 -1.559102422299e-03 -1.659500717305e-03 -1.626136966393e-03 -1.667833024577e-03 -1.553036717087e-03 -1.478008175086e-03
5.007444168734e-01 -4.677292107269e-03 -4.591165813602e-03 -4.707012477075e-03 -4.615845418865e-03 -4.519009255985e-03 -4.434010154286e-03
5.012406947891e-01 -7.795436314056e-03 -7.522780250525e-03 -7.787834477986e-03 -7.563784885045e-03 -7.484656884398e-03 -7.389969020713e-03
5.017369727047e-01 -1.091350472426e-02 -1.045431551238e-02 -1.086857454088e-02 -1.051162714509e-02 -1.045010044135e-02 -1.034585603298e-02
5.022332506203e-01 -1.403146702024e-02 -1.338574309711e-02 -1.394920348298e-02 -1.345934711247e-02 -1.341537979925e-02 -1.330164245041e-02
5.027295285360e-01 -1.714929288537e-02 -1.631703449711e-02 -1.702969182209e-02 -1.640691784035e-02 -1.638047749730e-02 -1.625729953329e-02
5.032258064516e-01 -2.026695200459e-02 -1.924816121144e-02 -2.011000996929e-02 -1.935431200318e-02 -1.934537466615e-02 -1.921279854316e-02
5.037220843672e-01 -2.338441406402e-02 -2.217909474405e-02 -2.319012826003e-02 -2.230150195702e-02 -2.231004951162e-02 -2.216811074313e-02
5.042183622829e-01 -2.650164875222e-02 -2.510980660259e-02 -2.627001697291e-02 -2.524845979358e-02 -2.527447733838e-02 -2.512320739809e-02
5.047146401985e-01 -2.961862575949e-02 -2.804026829840e-02 -2.934964634741e-02 -2.819515743215e-02 -2.823863211116e-02 -2.807805977505e-02
5.052109181141e-01 -3.273531477886e-02 -3.097045134640e-02 -3.242898659506e-02 -3.114156667331e-02 -3.120248697536e-02 -3.103263914337e-02
5.057071960298e-01 -3.585168550623e-02 -3.390032726523e-02 -3.550800790686e-02 -3.408765923287e-02 -3.416601453033e-02 -3.398691677509e-02
5.062034739454e-01 -3.896770764034e-02 -3.682986757727e-02 -3.858668045862e-02 -3.703340676640e-02 -3.712918702066e-02 -3.694086394518e-02
5.066997518610e-01 -4.208335088366e-02 -3.975904380883e-02 -4.166497441489e-02 -3.997878088539e-02 -4.009197644779e-02 -3.989445193180e-02
5.071960297767e-01 -4.519858494205e-02 -4.268782749030e-02 -4.474285993201e-02 -4.292375316888e-02 -4.305435464171e-02 -4.284765201663e-02
5.076923076923e-01 -4.831337952551e-02 -4.561619015639e-02 -4.782030716041e-02 -4.586829517166e-02 -4.601629330944e-02 -4.580043548510e-02
5.081885856079e-01 -5.142770434827e-02 -4.854410334627e-02 -5.089728624656e-02 -4.881237843012e-02 -4.897776406804e-02 -4.875277362672e-02
5.086848635236e-01 -5.454152912908e-02 -5.147153860386e-02 -5.397376733452e-02 -5.175597446703e-02 -5.193873846794e-02 -5.170463773529e-02
5.091811414392e-01 -5.765482359166e-02 -5.439846747804e-02 -5.704972056718e-02 -5.469905479497e-02 -5.489918800963e-02 -5.465599910926e-02
5.096774193548e-01 -6.076755746471e-02 -5.732486152287e-02 -6.012511608747e-02 -5.764159091914e-02 -5.785908415597e-02 -5.760682905193e-02
5.101736972705e-01 -6.387970048252e-02 -6.025069229788e-02 -6.319992403923e-02 -6.058355433942e-02 -6.081839834139e-02 -6.055709887181e-02
5.106699751861e-01 -6.699122238527e-02 -6.317593136830e-02 -6.627411456813e-02 -6.352491655240e-02 -6.377710197888e-02 -6.350677988281e-02
5.111662531017e-01 -7.010209291869e-02 -6.610055030531e-02 -6.934765782238e-02 -6.646564905290e-02 -6.673516646546e-02 -6.645584340460e-02
5.116625310174e-01 -7.321228183546e-02 -6.902452068632e-02 -7.242052395346e-02 -6.940572333527e-02 -6.969256318641e-02 -6.940426076283e-02
5.121588089330e-01 -7.632175889444e-02 -7.194781409522e-02 -7.549268311672e-02 -7.234511089441e-02 -7.264926351867e-02 -7.235200328945e-02
5.126550868486e-01 -7.943049386157e-02 -7.487040212267e-02 -7.856410547198e-02 -7.528378322690e-02 -7.560523883364e-02 -7.529904232298e-02
5.131513647643e-01 -8.253845651002e-02 -7.779225636632e-02 -8.163476118405e-02 -7.822171183195e-02 -7.856046049944e-02 -7.824534920874e-02
5.136476426799e-01 -8.564561662043e-02 -8.071334843112e-02 -8.470462042328e-02 -8.115886821197e-02 -8.151489988280e-02 -8.119089529921e-02
5.141439205955e-01 -8.875194398127e-02 -8.363364992957e-02 -8.777365336598e-02 -8.409522387339e-02 -8.446852835065e-02 -8.413565195425e-02
5.146401985112e-01 -9.185740838915e-02 -8.655313248202e-02 -9.084183019496e-02 -8.703075032750e-02 -8.742131727148e-02 -8.707959054140e-02
5.151364764268e-01 -9.496197964884e-02 -8.947176771689e-02 -9.390912109992e-02 -8.996541909075e-02 -9.037323801653e-02 -9.002268243614e-02
5.156327543424e-01 -9.806562757403e-02 -9.238952727100e-02 -9.697549627787e-02 -9.289920168566e-02 -9.332426196084e-02 -9.296489902221e-02
5.161290322581e-01 -1.011683219874e-01 -9.530638278978e-02 -1.000409259336e-01 -9.583206964092e-02 -9.627436048410e-02 -9.590621169184e-02
5.166253101737e-01 -1.042700327209e-01 -9.822230592762e-02 -1.031053802799e-01 -9.876399449236e-02 -9.922350497153e-02 -9.884659184605e-02
5.171215880893e-01 -1.073707296158e-01 -1.011372683481e-01 -1.061688295383e-01 -1.016949477831e-01 -1.021716668146e-01 -1.017860108949e-01
5.176178660050e-01 -1.104703825234e-01 -1.040512417242e-01 -1.092312439390e-01 -1.046249010641e-01 -1.051188174115e-01 -1.047244402579e-01
5.181141439206e-01 -1.135689613053e-01 -1.069641977387e-01 -1.122925937215e-01 -1.075538258946e-01 -1.080649281683e-01 -1.076618513641e-01
5.186104218362e-01 -1.166664358333e-01 -1.098761080844e-01 -1.153528491352e-01 -1.104816938427e-01 -1.110099704989e-01 -1.105982156524e-01
5.191066997519e-01 -1.197627759900e-01 -1.127869444644e-01 -1.184119804391e-01 -1.134084764853e-01 -1.139539158259e-01 -1.135335045720e-01
5.196029776675e-01 -1.228579516692e-01 -1.156966785923e-01 -1.214699579028e-01 -1.163341454091e-01 -1.168967355808e-01 -1.164676895824e-01
5.200992555831e-01 -1.259519327757e-01 -1.186052821926e-01 -1.245267518063e-01 -1.192586722104e-01 -1.198384012051e-01 -1.194007421540e-01
5.205955334988e-01 -1.290446892261e-01 -1.215127270008e-01 -1.275823324409e-01 -1.221820284960e-01 -1.227788841500e-01 -1.223326337682e-01
5.210918114144e-01 -1.321361909491e-01 -1.244189847640e-01 -1.306366701091e-01 -1.251041858830e-01 -1.257181558772e-01 -1.252633359175e-01
5.215880893300e-01 -1.352264078853e-01 -1.273240272409e-01 -1.336897351251e-01 -1.280251159998e-01 -1.286561878594e-01 -1.281928201061e-01
5.220843672457e-01 -1.383153099879e-01 -1.302278262018e-01 -1.367414978150e-01 -1.309447904858e-01 -1.315929515805e-01 -1.311210578502e-01
5.225806451613e-01 -1.414028672229e-01 -1.331303534298e-01 -1.397919285174e-01 -1.338631809923e-01 -1.345284185360e-01 -1.340480206778e-01
5.230769230769e-01 -1.444890495693e-01 -1.360315807200e-01 -1.428409975833e-01 -1.367802591822e-01 -1.374625602335e-01 -1.369736801294e-01
5.235732009926e-01 -1.475738270195e-01 -1.389314798804e-01 -1.458886753770e-01 -1.396959967310e-01 -1.403953481928e-01 -1.398980077584e-01
5.240694789082e-01 -1.506571695797e-01 -1.418300227323e-01 -1.489349322758e-01 -1.426103653267e-01 -1.433267539467e-01 -1.428209751309e-01
5.245657568238e-01 -1.537390472699e-01 -1.447271811098e-01 -1.519797386707e-01 -1.455233366704e-01 -1.462567490409e-01 -1.457425538263e-01
5.250620347395e-01 -1.568194301244e-01 -1.476229268611e-01 -1.550230649665e-01 -1.484348824761e-01 -1.491853050344e-01 -1.486627154374e-01
5.255583126551e-01 -1.598982881920e-01 -1.505172318479e-01 -1.580648815824e-01 -1.513449744719e-01 -1.521123935003e-01 -1.515814315710e-01
5.260545905707e-01 -1.629755915362e-01 -1.534100679461e-01 -1.611051589520e-01 -1.542535843993e-01 -1.550379860253e-01 -1.544986738479e-01
5.265508684864e-01 -1.660513102360e-01 -1.563014070463e-01 -1.641438675236e-01 -1.571606840141e-01 -1.579620542108e-01 -1.574144139030e-01
5.270471464020e-01 -1.691254143855e-01 -1.591912210533e-01 -1.671809777608e-01 -1.600662450868e-01 -1.608845696729e-01 -1.603286233860e-01
5.275434243176e-01 -1.721978740944e-01 -1.620794818872e-01 -1.702164601426e-01 -1.629702394024e-01 -1.638055040425e-01 -1.632412739615e-01
5.280397022333e-01 -1.752686594887e-01 -1.649661614832e-01 -1.732502851637e-01 -1.658726387613e-01 -1.667248289661e-01 -1.661523373093e-01
5.285359801489e-01 -1.783377407106e-01 -1.678512317920e-01 -1.762824233349e-01 -1.687734149789e-01 -1.696425161057e-01 -1.690617851244e-01
5.290322580645e-01 -1.814050879187e-01 -1.707346647801e-01 -1.793128451832e-01 -1.716725398867e-01 -1.725585371391e-01 -1.719695891177e-01
5.295285359801e-01 -1.844706712886e-01 -1.736164324301e-01 -1.823415212522e-01 -1.745699853318e-01 -1.754728637606e-01 -1.748757210160e-01
5.300248138958e-01 -1.875344610130e-01 -1.764965067408e-01 -1.853684221027e-01 -1.774657231779e-01 -1.783854676808e-01 -1.777801525625e-01
5.305210918114e-01 -1.905964273020e-01 -1.793748597276e-01 -1.883935183124e-01 -1.803597253051e-01 -1.812963206273e-01 -1.806828555167e-01
5.310173697270e-01 -1.936565403835e-01 -1.822514634229e-01 -1.914167804767e-01 -1.832519636104e-01 -1.842053943448e-01 -1.835838016552e-01
5.315136476427e-01 -1.967147705036e-01 -1.851262898761e-01 -1.944381792087e-01 -1.861424100078e-01 -1.871126605953e-01 -1.864829627713e-01
5.320099255583e-01 -1.997710879262e-01 -1.879993111540e-01 -1.974576851396e-01 -1.890310364289e-01 -1.900180911586e-01 -1.893803106761e-01
5.325062034739e-01 -2.028254629344e-01 -1.908704993412e-01 -2.004752689192e-01 -1.919178148229e-01 -1.929216578326e-01 -1.922758171979e-01
5.330024813896e-01 -2.058778658297e-01 -1.937398265401e-01 -2.034909012156e-01 -1.948027171571e-01 -1.958233324332e-01 -1.951694541832e-01
5.334987593052e-01 -2.089282669330e-01 -1.966072648715e-01 -2.065045527163e-01 -1.976857154170e-01 -1.987230867952e-01 -1.980611934966e-01
5.339950372208e-01 -2.119766365847e-01 -1.994727864745e-01 -2.095161941278e-01 -2.005667816068e-01 -2.016208927720e-01 -2.009510070211e-01
5.344913151365e-01 -2.150229451448e-01 -2.023363635071e-01 -2.125257961761e-01 -2.034458877493e-01 -2.045167222364e-01 -2.038388666585e-01
5.349875930521e-01 -2.180671629937e-01 -2.051979681462e-01 -2.155333296073e-01 -2.063230058866e-01 -2.074105470803e-01 -2.067247443296e-01
5.354838709677e-01 -2.211092605314e-01 -2.080575725883e-01 -2.185387651875e-01 -2.091981080803e-01 -2.103023392156e-01 -2.096086119742e-01
5.359801488834e-01 -2.241492081793e-01 -2.109151490491e-01 -2.215420737030e-01 -2.120711664115e-01 -2.131920705741e-01 -2.124904415522e-01
5.364764267990e-01 -2.271869763794e-01 -2.137706697644e-01 -2.245432259612e-01 -2.149421529814e-01 -2.160797131079e-01 -2.153702050427e-01
5.369727047146e-01 -2.302225355946e-01 -2.166241069899e-01 -2.275421927903e-01 -2.178110399113e-01 -2.189652387895e-01 -2.182478744454e-01
5.374689826303e-01 -2.332558563098e-01 -2.194754330020e-01 -2.305389450398e-01 -2.206777993432e-01 -2.218486196124e-01 -2.211234217800e-01
5.379652605459e-01 -2.362869090313e-01 -2.223246200975e-01 -2.335334535806e-01 -2.235424034399e-01 -2.247298275912e-01 -2.239968190871e-01
5.384615384615e-01 -2.393156642875e-01 -2.251716405942e-01 -2.365256893057e-01 -2.264048243850e-01 -2.276088347618e-01 -2.268680384279e-01
5.389578163772e-01 -2.423420926294e-01 -2.280164668310e-01 -2.395156231302e-01 -2.292650343838e-01 -2.304856131817e-01 -2.297370518852e-01
5.394540942928e-01 -2.453661646303e-01 -2.308590711685e-01 -2.425032259915e-01 -2.321230056631e-01 -2.333601349307e-01 -2.326038315627e-01
5.399503722084e-01 -2.483878508866e-01 -2.336994259888e-01 -2.454884688498e-01 -2.349787104716e-01 -2.362323721103e-01 -2.354683495864e-01
5.404466501241e-01 -2.514071220177e-01 -2.365375036962e-01 -2.484713226883e-01 -2.378321210801e-01 -2.391022968449e-01 -2.383305781038e-01
5.409429280397e-01 -2.544239486667e-01 -2.393732767170e-01 -2.514517585134e-01 -2.406832097820e-01 -2.419698812815e-01 -2.411904892851e-01
5.414392059553e-01 -2.574383015004e-01 -2.422067175002e-01 -2.544297473550e-01 -2.435319488934e-01 -2.448350975902e-01 -2.440480553226e-01
5.419354838710e-01 -2.604501512097e-01 -2.450377985178e-01 -2.574052602671e-01 -2.463783107533e-01 -2.476979179643e-01 -2.469032484317e-01
5.424317617866e-01 -2.634594685097e-01 -2.478664922644e-01 -2.603782683275e-01 -2.492222677240e-01 -2.505583146208e-01 -2.497560408508e-01
5.429280397022e-01 -2.664662241401e-01 -2.506927712584e-01 -2.633487426387e-01 -2.520637921914e-01 -2.534162598006e-01 -2.526064048416e-01
5.434243176179e-01 -2.694703888658e-01 -2.535166080415e-01 -2.663166543277e-01 -2.549028565653e-01 -2.562717257685e-01 -2.554543126894e-01
5.439205955335e-01 -2.724719334766e-01 -2.563379751795e-01 -2.692819745465e-01 -2.577394332793e-01 -2.591246848139e-01 -2.582997367035e-01
5.444168734491e-01 -2.754708287880e-01 -2.591568452621e-01 -2.722446744724e-01 -2.605734947918e-01 -2.619751092510e-01 -2.611426492172e-01
5.449131513648e-01 -2.784670456409e-01 -2.619731909036e-01 -2.752047253081e-01 -2.634050135853e-01 -2.648229714185e-01 -2.639830225884e-01
5.454094292804e-01 -2.814605549027e-01 -2.647869847428e-01 -2.781620982823e-01 -2.662339621675e-01 -2.676682436808e-01 -2.668208291994e-01
5.459057071960e-01 -2.844513274668e-01 -2.675981994437e-01 -2.811167646497e-01 -2.690603130714e-01 -2.705108984276e-01 -2.696560414577e-01
5.464019851117e-01 -2.874393342533e-01 -2.704068076953e-01 -2.840686956914e-01 -2.718840388551e-01 -2.733509080741e-01 -2.724886317961e-01
5.468982630273e-01 -2.904245462093e-01 -2.732127822120e-01 -2.870178627150e-01 -2.747051121026e-01 -2.761882450620e-01 -2.753185726725e-01
5.473945409429e-01 -2.934069343090e-01 -2.760160957341e-01 -2.899642370553e-01 -2.775235054239e-01 -2.790228818589e-01 -2.781458365711e-01
5.478908188586e-01 -2.963864695539e-01 -2.788167210278e-01 -2.929077900740e-01 -2.803391914552e-01 -2.818547909591e-01 -2.809703960016e-01
5.483870967742e-01 -2.993631229733e-01 -2.816146308857e-01 -2.958484931606e-01 -2.831521428591e-01 -2.846839448838e-01 -2.837922235003e-01
5.488833746898e-01 -3.023368656250e-01 -2.844097981268e-01 -2.987863177322e-01 -2.859623323250e-01 -2.875103161812e-01 -2.866112916301e-01
5.493796526055e-01 -3.053076685943e-01 -2.872021955968e-01 -3.017212352338e-01 -2.887697325696e-01 -2.903338774269e-01 -2.894275729806e-01
5.498759305211e-01 -3.082755029957e-01 -2.899917961687e-01 -3.046532171390e-01 -2.915743163365e-01 -2.931546012241e-01 -2.922410401685e-01
5.503722084367e-01 -3.112403399723e-01 -2.927785727427e-01 -3.075822349499e-01 -2.943760563973e-01 -2.959724602039e-01 -2.950516658379e-01
5.508684863524e-01 -3.142021506962e-01 -2.955624982464e-01 -3.105082601975e-01 -2.971749255511e-01 -2.987874270256e-01 -2.978594226604e-01
5.513647642680e-01 -3.171609063695e-01 -2.983435456356e-01 -3.134312644418e-01 -2.999708966251e-01 -3.015994743769e-01 -3.006642833359e-01
5.518610421836e-01 -3.201165782233e-01 -3.011216878939e-01 -3.163512192723e-01 -3.027639424752e-01 -3.044085749742e-01 -3.034662205919e-01
5.523573200993e-01 -3.230691375191e-01 -3.038968980335e-01 -3.192680963084e-01 -3.055540359856e-01 -3.072147015628e-01 -3.062652071847e-01
5.528535980149e-01 -3.260185555487e-01 -3.066691490950e-01 -3.221818671992e-01 -3.083411500695e-01 -3.100178269173e-01 -3.090612158992e-01
5.533498759305e-01 -3.289648036342e-01 -3.094384141481e-01 -3.250925036242e-01 -3.111252576693e-01 -3.128179238417e-01 -3.118542195493e-01
5.538461538462e-01 -3.319078531285e-01 -3.122046662915e-01 -3.279999772935e-01 -3.139063317569e-01 -3.156149651698e-01 -3.146441909779e-01
5.543424317618e-01 -3.348476754160e-01 -3.149678786533e-01 -3.309042599479e-01 -3.166843453336e-01 -3.184089237655e-01 -3.174311030577e-01
5.548387096774e-01 -3.377842419121e-01 -3.177280243915e-01 -3.338053233592e-01 -3.194592714310e-01 -3.211997725228e-01 -3.202149286909e-01
5.553349875931e-01 -3.407175240640e-01 -3.204850766938e-01 -3.367031393308e-01 -3.222310831106e-01 -3.239874843663e-01 -3.229956408099e-01
5.558312655087e-01 -3.436474933507e-01 -3.232390087782e-01 -3.395976796975e-01 -3.249997534645e-01 -3.267720322515e-01 -3.257732123772e-01
5.563275434243e-01 -3.465741212836e-01 -3.259897938931e-01 -3.424889163262e-01 -3.277652556157e-01 -3.295533891649e-01 -3.285476163859e-01
5.568238213400e-01 -3.494973794064e-01 -3.287374053177e-01 -3.453768211157e-01 -3.305275627180e-01 -3.323315281242e-01 -3.313188258600e-01
5.573200992556e-01 -3.524172392959e-01 -3.314818163621e-01 -3.482613659976e-01 -3.332866479564e-01 -3.351064221788e-01 -3.340868138543e-01
5.578163771712e-01 -3.553336725616e-01 -3.342230003677e-01 -3.511425229360e-01 -3.360424845475e-01 -3.378780444100e-01 -3.368515534553e-01
5.583126550868e-01 -3.582466508465e-01 -3.369609307072e-01 -3.540202639280e-01 -3.387950457398e-01 -3.406463679310e-01 -3.396130177808e-01
5.588089330025e-01 -3.611561458269e-01 -3.396955807854e-01 -3.568945610040e-01 -3.415443048137e-01 -3.434113658877e-01 -3.423711799804e-01
5.593052109181e-01 -3.640621292134e-01 -3.424269240387e-01 -3.597653862280e-01 -3.442902350818e-01 -3.461730114583e-01 -3.451260132362e-01
5.598014888337e-01 -3.669645727504e-01 -3.451549339362e-01 -3.626327116978e-01 -3.470328098894e-01 -3.489312778539e-01 -3.478774907621e-01
5.602977667494e-01 -3.698634482170e-01 -3.478795839790e-01 -3.654965095451e-01 -3.497720026148e-01 -3.516861383191e-01 -3.506255858052e-01
5.607940446650e-01 -3.727587274268e-01 -3.506008477016e-01 -3.683567519362e-01 -3.525077866688e-01 -3.544375661314e-01 -3.533702716450e-01
5.612903225806e-01 -3.756503822282e-01 -3.533186986710e-01 -3.712134110719e-01 -3.552401354961e-01 -3.571855346024e-01 -3.561115215945e-01
5.617866004963e-01 -3.785383845055e-01 -3.560331104877e-01 -3.740664591880e-01 -3.579690225747e-01 -3.599300170774e-01 -3.588493089999e-01
5.622828784119e-01 -3.814227061778e-01 -3.587440567858e-01 -3.769158685551e-01 -3.606944214165e-01 -3.626709869357e-01 -3.615836072412e-01
5.627791563275e-01 -3.843033192003e-01 -3.614515112332e-01 -3.797616114798e-01 -3.634163055676e-01 -3.654084175915e-01 -3.643143897323e-01
5.632754342432e-01 -3.871801955641e-01 -3.641554475318e-01 -3.826036603040e-01 -3.661346486082e-01 -3.681422824933e-01 -3.670416299211e-01
5.637717121588e-01 -3.900533072968e-01 -3.668558394177e-01 -3.854419874056e-01 -3.688494241534e-01 -3.708725551246e-01 -3.697653012903e-01
5.642679900744e-01 -3.929226264629e-01 -3.695526606619e-01 -3.882765651989e-01 -3.715606058529e-01 -3.735992090042e-01 -3.724853773569e-01
5.647642679901e-01 -3.957881251629e-01 -3.722458850698e-01 -3.911073661345e-01 -3.742681673917e-01 -3.763222176864e-01 -3.752018316732e-01
5.652605459057e-01 -3.986497755353e-01 -3.749354864823e-01 -3.939343627000e-01 -3.769720824902e-01 -3.790415547611e-01 -3.779146378265e-01
5.657568238213e-01 -4.015075497556e-01 -3.776214387754e-01 -3.967575274199e-01 -3.796723249044e-01 -3.817571938542e-01 -3.806237694396e-01
5.662531017370e-01 -4.043614200372e-01 -3.803037158606e-01 -3.995768328560e-01 -3.823688684260e-01 -3.844691086278e-01 -3.833292001711e-01
5.667493796526e-01 -4.072113586312e-01 -3.829822916854e-01 -4.023922516078e-01 -3.850616868831e-01 -3.871772727804e-01 -3.860309037156e-01
5.672456575682e-01 -4.100573378271e-01 -3.856571402334e-01 -4.052037563124e-01 -3.877507541401e-01 -3.898816600475e-01 -3.887288538038e-01
5.677419354839e-01 -4.128993299529e-01 -3.883282355245e-01 -4.080113196452e-01 -3.904360440979e-01 -3.925822442013e-01 -3.914230242031e-01
5.682382133995e-01 -4.157373073754e-01 -3.909955516151e-01 -4.108149143200e-01 -3.931175306946e-01 -3.952789990514e-01 -3.941133887175e-01
5.687344913151e-01 -4.185712425002e-01 -3.936590625985e-01 -4.136145130890e-01 -3.957951879051e-01 -3.979718984448e-01 -3.967999211880e-01
5.692307692308e-01 -4.214011077725e-01 -3.963187426052e-01 -4.164100887436e-01 -3.984689897420e-01 -4.006609162662e-01 -3.994825954930e-01
5.697270471464e-01 -4.242268756770e-01 -3.989745658030e-01 -4.192016141142e-01 -4.011389102554e-01 -4.033460264385e-01 -4.021613855481e-01
5.702233250620e-01 -4.270485187382e-01 -4.016265063972e-01 -4.219890620705e-01 -4.038049235334e-01 -4.060272029226e-01 -4.048362653072e-01
5.707196029777e-01 -4.298660095205e-01 -4.042745386310e-01 -4.247724055222e-01 -4.064670037020e-01 -4.087044197180e-01 -4.075072087616e-01
5.712158808933e-01 -4.326793206290e-01 -4.069186367858e-01 -4.275516174187e-01 -4.091251249260e-01 -4.113776508629e-01 -4.101741899414e-01
5.717121588089e-01 -4.354884247093e-01 -4.095587751811e-01 -4.303266707497e-01 -4.117792614086e-01 -4.140468704346e-01 -4.128371829149e-01
5.722084367246e-01 -4.382932944480e-01 -4.121949281753e-01 -4.330975385454e-01 -4.144293873919e-01 -4.167120525496e-01 -4.154961617892e-01
5.727047146402e-01 -4.410939025726e-01 -4.148270701655e-01 -4.358641938767e-01 -4.170754771572e-01 -4.193731713638e-01 -4.181511007108e-01
5.732009925558e-01 -4.438902218524e-01 -4.174551755877e-01 -4.386266098555e-01 -4.197175050253e-01 -4.220302010730e-01 -4.208019738649e-01
5.736972704715e-01 -4.466822250981e-01 -4.200792189177e-01 -4.413847596351e-01 -4.223554453565e-01 -4.246831159129e-01 -4.234487554766e-01
5.741935483871e-01 -4.494698851625e-01 -4.226991746704e-01 -4.441386164102e-01 -4.249892725511e-01 -4.273318901593e-01 -4.260914198108e-01
5.746898263027e-01 -4.522531749408e-01 -4.253150174009e-01 -4.468881534171e-01 -4.276189610495e-01 -4.299764981288e-01 -4.287299411723e-01
5.751861042184e-01 -4.550320673702e-01 -4.279267217041e-01 -4.496333439345e-01 -4.302444853324e-01 -4.326169141784e-01 -4.313642939062e-01
5.756823821340e-01 -4.578065354313e-01 -4.305342622154e-01 -4.523741612832e-01 -4.328658199215e-01 -4.352531127064e-01 -4.339944523982e-01
5.761786600496e-01 -4.605765521471e-01 -4.331376136108e-01 -4.551105788267e-01 -4.354829393788e-01 -4.378850681521e-01 -4.366203910747e-01
5.766749379653e-01 -4.633420905845e-01 -4.357367506069e-01 -4.578425699710e-01 -4.380958183080e-01 -4.405127549964e-01 -4.392420844031e-01
5.771712158809e-01 -4.661031238532e-01 -4.383316479616e-01 -4.605701081655e-01 -4.407044313538e-01 -4.431361477619e-01 -4.418595068923e-01
5.776674937965e-01 -4.688596251074e-01 -4.409222804740e-01 -4.632931669029e-01 -4.433087532028e-01 -4.457552210130e-01 -4.444726330925e-01
5.781637717122e-01 -4.716115675450e-01 -4.435086229848e-01 -4.660117197193e-01 -4.459087585832e-01 -4.483699493565e-01 -4.470814375957e-01
5.786600496278e-01 -4.743589244084e-01 -4.460906503764e-01 -4.687257401949e-01 -4.485044222654e-01 -4.509803074416e-01 -4.496858950361e-01
5.791563275434e-01 -4.771016689843e-01 -4.486683375733e-01 -4.714352019539e-01 -4.510957190623e-01 -4.535862699602e-01 -4.522859800899e-01
5.796526054591e-01 -4.798397746046e-01 -4.512416595423e-01 -4.741400786647e-01 -4.536826238292e-01 -4.561878116471e-01 -4.548816674760e-01
5.801488833747e-01 -4.825732146461e-01 -4.538105912927e-01 -4.768403440405e-01 -4.562651114644e-01 -4.587849072805e-01 -4.574729319560e-01
5.806451612903e-01 -4.853019625311e-01 -4.563751078766e-01 -4.795359718394e-01 -4.588431569092e-01 -4.613775316816e-01 -4.600597483346e-01
5.811414392060e-01 -4.880259917273e-01 -4.589351843890e-01 -4.822269358645e-01 -4.614167351482e-01 -4.639656597157e-01 -4.626420914595e-01
5.816377171216e-01 -4.907452757484e-01 -4.614907959682e-01 -4.849132099644e-01 -4.639858212097e-01 -4.665492662918e-01 -4.652199362222e-01
5.821339950372e-01 -4.934597881544e-01 -4.640419177961e-01 -4.875947680332e-01 -4.665503901655e-01 -4.691283263630e-01 -4.677932575577e-01
5.826302729529e-01 -4.961695025515e-01 -4.665885250982e-01 -4.902715840111e-01 -4.691104171318e-01 -4.717028149269e-01 -4.703620304451e-01
5.831265508685e-01 -4.988743925925e-01 -4.691305931440e-01 -4.929436318842e-01 -4.716658772690e-01 -4.742727070258e-01 -4.729262299078e-01
5.836228287841e-01 -5.015744319773e-01 -4.716680972472e-01 -4.956108856852e-01 -4.742167457818e-01 -4.768379777467e-01 -4.754858310134e-01
5.841191066998e-01 -5.042695944529e-01 -4.742010127660e-01 -4.982733194932e-01 -4.767629979200e-01 -4.793986022219e-01 -4.780408088746e-01
5.846153846154e-01 -5.069598538137e-01 -4.767293151032e-01 -5.009309074345e-01 -4.793046089782e-01 -4.819545556289e-01 -4.805911386486e-01
5.851116625310e-01 -5.096451839016e-01 -4.792529797066e-01 -5.035836236823e-01 -4.818415542964e-01 -4.845058131908e-01 -4.831367955382e-01
5.856079404467e-01 -5.123255586067e-01 -4.817719820691e-01 -5.062314424574e-01 -4.843738092597e-01 -4.870523501766e-01 -4.856777547914e-01
5.861042183623e-01 -5.150009518672e-01 -4.842862977291e-01 -5.088743380281e-01 -4.869013492995e-01 -4.895941419014e-01 -4.882139917019e-01
5.866004962779e-01 -5.176713376697e-01 -4.867959022705e-01 -5.115122847106e-01 -4.894241498926e-01 -4.921311637265e-01 -4.907454816095e-01
5.870967741935e-01 -5.203366900496e-01 -4.893007713232e-01 -5.141452568693e-01 -4.919421865625e-01 -4.946633910599e-01 -4.932721998998e-01
5.875930521092e-01 -5.229969830908e-01 -4.918008805631e-01 -5.167732289171e-01 -4.944554348786e-01 -4.971907993561e-01 -4.957941220052e-01
5.880893300248e-01 -5.256521909271e-01 -4.942962057126e-01 -5.193961753154e-01 -4.969638704575e-01 -4.997133641169e-01 -4.983112234045e-01
5.885856079404e-01 -5.283022877414e-01 -4.967867225404e-01 -5.220140705745e-01 -4.994674689624e-01 -5.022310608913e-01 -5.008234796234e-01
5.890818858561e-01 -5.309472477660e-01 -4.992724068623e-01 -5.246268892538e-01 -5.019662061036e-01 -5.047438652755e-01 -5.033308662346e-01
5.895781637717e-01 -5.335870452835e-01 -5.017532345410e-01 -5.272346059623e-01 -5.044600576389e-01 -5.072517529139e-01 -5.058333588585e-01
5.900744416873e-01 -5.362216546268e-01 -5.042291814865e-01 -5.298371953585e-01 -5.069489993736e-01 -5.097546994985e-01 -5.083309331627e-01
5.905707196030e-01 -5.388510501788e-01 -5.067002236564e-01 -5.324346321507e-01 -5.094330071611e-01 -5.122526807696e-01 -5.108235648629e-01
5.910669975186e-01 -5.414752063735e-01 -5.091663370559e-01 -5.350268910975e-01 -5.119120569024e-01 -5.147456725158e-01 -5.133112297226e-01
5.915632754342e-01 -5.440940976958e-01 -5.116274977382e-01 -5.376139470076e-01 -5.143861245473e-01 -5.172336505746e-01 -5.157939035538e-01
5.920595533499e-01 -5.467076986815e-01 -5.140836818050e-01 -5.401957747407e-01 -5.168551860938e-01 -5.197165908322e-01 -5.182715622170e-01
5.925558312655e-01 -5.493159839181e-01 -5.165348654059e-01 -5.427723492070e-01 -5.193192175888e-01 -5.221944692239e-01 -5.207441816214e-01
5.930521091811e-01 -5.519189280448e-01 -5.189810247397e-01 -5.453436453680e-01 -5.217781951282e-01 -5.246672617346e-01 -5.232117377252e-01
5.935483870968e-01 -5.545165057525e-01 -5.214221360538e-01 -5.479096382365e-01 -5.242320948571e-01 -5.271349443984e-01 -5.256742065359e-01
5.940446650124e-01 -5.571086917845e-01 -5.238581756448e-01 -5.504703028769e-01 -5.266808929701e-01 -5.295974932995e-01 -5.281315641104e-01
5.945409429280e-01 -5.596954609365e-01 -5.262891198588e-01 -5.530256144053e-01 -5.291245657113e-01 -5.320548845720e-01 -5.305837865552e-01
5.950372208437e-01 -5.622767880567e-01 -5.287149450912e-01 -5.555755479902e-01 -5.315630893751e-01 -5.345070944004e-01 -5.330308500271e-01
5.955334987593e-01 -5.648526480466e-01 -5.311356277875e-01 -5.581200788521e-01 -5.339964403057e-01 -5.369540990194e-01 -5.354727307326e-01
5.960297766749e-01 -5.674230158602e-01 -5.335511444431e-01 -5.606591822641e-01 -5.364245948978e-01 -5.393958747149e-01 -5.379094049288e-01
5.965260545906e-01 -5.699878665056e-01 -5.359614716037e-01 -5.631928335521e-01 -5.388475295966e-01 -5.418323978233e-01 -5.403408489236e-01
5.970223325062e-01 -5.725471750442e-01 -5.383665858656e-01 -5.657210080953e-01 -5.412652208984e-01 -5.442636447325e-01 -5.427670390754e-01
5.975186104218e-01 -5.751009165912e-01 -5.407664638757e-01 -5.682436813257e-01 -5.436776453503e-01 -5.466895918817e-01 -5.451879517940e-01
5.980148883375e-01 -5.776490663161e-01 -5.431610823318e-01 -5.707608287292e-01 -5.460847795508e-01 -5.491102157615e-01 -5.476035635403e-01
5.985111662531e-01 -5.801915994429e-01 -5.455504179832e-01 -5.732724258452e-01 -5.484866001498e-01 -5.515254929148e-01 -5.500138508268e-01
5.990074441687e-01 -5.827284912499e-01 -5.479344476302e-01 -5.757784482673e-01 -5.508830838490e-01 -5.539353999362e-01 -5.524187902178e-01
5.995037220844e-01 -5.852597170702e-01 -5.503131481249e-01 -5.782788716431e-01 -5.532742074022e-01 -5.563399134728e-01 -5.548183583297e-01
6.000000000000e-01 -5.877852522925e-01 -5.526864963715e-01 -5.807736716749e-01 -5.556599476150e-01 -5.587390102243e-01 -5.572125318309e-01
6.004962779156e-01 -5.903050723604e-01 -5.550544693258e-01 -5.832628241194e-01 -5.580402813459e-01 -5.611326669430e-01 -5.596012874424e-01
6.009925558313e-01 -5.928191527731e-01 -5.574170439962e-01 -5.857463047885e-01 -5.604151855056e-01 -5.635208604343e-01 -5.619846019379e-01
6.014888337469e-01 -5.953274690857e-01 -5.597741974437e-01 -5.882240895491e-01 -5.627846370580e-01 -5.659035675566e-01 -5.643624521438e-01
6.019851116625e-01 -5.978299969095e-01 -5.621259067818e-01 -5.906961543236e-01 -5.651486130197e-01 -5.682807652220e-01 -5.667348149399e-01
6.024813895782e-01 -6.003267119118e-01 -5.644721491771e-01 -5.931624750899e-01 -5.675070904610e-01 -5.706524303961e-01 -5.691016672593e-01
6.029776674938e-01 -6.028175898165e-01 -5.668129018494e-01 -5.956230278819e-01 -5.698600465053e-01 -5.730185400983e-01 -5.714629860885e-01
6.034739454094e-01 -6.053026064043e-01 -5.691481420718e-01 -5.980777887895e-01 -5.722074583301e-01 -5.753790714023e-01 -5.738187484680e-01
6.039702233251e-01 -6.077817375130e-01 -5.714778471712e-01 -6.005267339590e-01 -5.745493031666e-01 -5.777340014360e-01 -5.761689314921e-01
6.044665012407e-01 -6.102549590374e-01 -5.738019945282e-01 -6.029698395932e-01 -5.768855583004e-01 -5.800833073817e-01 -5.785135123097e-01
6.049627791563e-01 -6.127222469299e-01 -5.761205615775e-01 -6.054070819518e-01 -5.792162010712e-01 -5.824269664766e-01 -5.808524681239e-01
6.054590570720e-01 -6.151835772006e-01 -5.784335258081e-01 -6.078384373513e-01 -5.815412088737e-01 -5.847649560128e-01 -5.831857761925e-01
6.059553349876e-01 -6.176389259174e-01 -5.807408647635e-01 -6.102638821656e-01 -5.838605591570e-01 -5.870972533378e-01 -5.855134138283e-01
6.064516129032e-01 -6.200882692064e-01 -5.830425560419e-01 -6.126833928262e-01 -5.861742294256e-01 -5.894238358542e-01 -5.878353583992e-01
6.069478908189e-01 -6.225315832523e-01 -5.853385772965e-01 -6.150969458221e-01 -5.884821972390e-01 -5.917446810203e-01 -5.901515873286e-01
6.074441687345e-01 -6.249688442983e-01 -5.876289062356e-01 -6.175045177003e-01 -5.907844402125e-01 -5.940597663503e-01 -5.924620780951e-01
6.079404466501e-01 -6.274000286463e-01 -5.899135206228e-01 -6.199060850659e-01 -5.930809360168e-01 -5.963690694144e-01 -5.947668082336e-01
6.084367245658e-01 -6.298251126574e-01 -5.921923982775e-01 -6.223016245827e-01 -5.953716623786e-01 -5.986725678391e-01 -5.970657553345e-01
6.089330024814e-01 -6.322440727520e-01 -5.944655170745e-01 -6.246911129727e-01 -5.976565970807e-01 -6.009702393075e-01 -5.993588970448e-01
6.094292803970e-01 -6.346568854102e-01 -5.967328549451e-01 -6.270745270169e-01 -5.999357179624e-01 -6.032620615591e-01 -6.016462110678e-01
6.099255583127e-01 -6.370635271716e-01 -5.989943898765e-01 -6.294518435556e-01 -6.022090029193e-01 -6.055480123906e-01 -6.039276751635e-01
6.104218362283e-01 -6.394639746360e-01 -6.012500999123e-01 -6.318230394880e-01 -6.044764299040e-01 -6.078280696557e-01 -6.062032671487e-01
6.109181141439e-01 -6.418582044633e-01 -6.034999631530e-01 -6.341880917730e-01 -6.067379769260e-01 -6.101022112653e-01 -6.084729648975e-01
6.114143920596e-01 -6.442461933740e-01 -6.057439577559e-01 -6.365469774295e-01 -6.089936220520e-01 -6.123704151881e-01 -6.107367463411e-01
6.119106699752e-01 -6.466279181493e-01 -6.079820619351e-01 -6.388996735358e-01 -6.112433434059e-01 -6.146326594504e-01 -6.129945894682e-01
6.124069478908e-01 -6.490033556309e-01 -6.102142539623e-01 -6.412461572309e-01 -6.134871191696e-01 -6.168889221365e-01 -6.152464723254e-01
6.129032258065e-01 -6.513724827222e-01 -6.124405121666e-01 -6.435864057139e-01 -6.157249275825e-01 -6.191391813889e-01 -6.174923730173e-01
6.133995037221e-01 -6.537352763877e-01 -6.146608149347e-01 -6.459203962447e-01 -6.179567469422e-01 -6.213834154085e-01 -6.197322697064e-01
6.138957816377e-01 -6.560917136534e-01 -6.168751407114e-01 -6.482481061440e-01 -6.201825556044e-01 -6.236216024547e-01 -6.219661406138e-01
6.143920595533e-01 -6.584417716071e-01 -6.190834679994e-01 -6.505695127935e-01 -6.224023319834e-01 -6.258537208459e-01 -6.241939640191e-01
6.148883374690e-01 -6.607854273989e-01 -6.212857753599e-01 -6.528845936363e-01 -6.246160545521e-01 -6.280797489593e-01 -6.264157182608e-01
6.153846153846e-01 -6.631226582408e-01 -6.234820414126e-01 -6.551933261769e-01 -6.268237018423e-01 -6.302996652315e-01 -6.286313817362e-01
6.158808933002e-01 -6.654534414076e-01 -6.256722448359e-01 -6.574956879816e-01 -6.290252524447e-01 -6.325134481583e-01 -6.308409329021e-01
6.163771712159e-01 -6.677777542365e-01 -6.278563643671e-01 -6.597916566786e-01 -6.312206850096e-01 -6.347210762953e-01 -6.330443502745e-01
6.168734491315e-01 -6.700955741277e-01 -6.300343788027e-01 -6.620812099584e-01 -6.334099782465e-01 -6.369225282581e-01 -6.352416124292e-01
6.173697270471e-01 -6.724068785447e-01 -6.322062669987e-01 -6.643643255736e-01 -6.355931109247e-01 -6.391177827220e-01 -6.374326980017e-01
6.178660049628e-01 -6.747116450141e-01 -6.343720078705e-01 -6.666409813396e-01 -6.377700618734e-01 -6.413068184228e-01 -6.396175856876e-01
6.183622828784e-01 -6.770098511263e-01 -6.365315803933e-01 -6.689111551347e-01 -6.399408099819e-01 -6.434896141566e-01 -6.417962542430e-01
6.188585607940e-01 -6.793014745354e-01 -6.386849636023e-01 -6.711748248999e-01 -6.421053341997e-01 -6.456661487803e-01 -6.439686824840e-01
6.193548387097e-01 -6.815864929594e-01 -6.408321365927e-01 -6.734319686397e-01 -6.442636135370e-01 -6.478364012115e-01 -6.461348492878e-01
6.198511166253e-01 -6.838648841805e-01 -6.429730785205e-01 -6.756825644220e-01 -6.464156270645e-01 -6.500003504291e-01 -6.482947335923e-01
6.203473945409e-01 -6.861366260457e-01 -6.451077686017e-01 -6.779265903783e-01 -6.485613539139e-01 -6.521579754729e-01 -6.504483143966e-01
6.208436724566e-01 -6.884016964662e-01 -6.472361861137e-01 -6.801640247039e-01 -6.507007732781e-01 -6.543092554445e-01 -6.525955707608e-01
6.213399503722e-01 -6.906600734183e-01 -6.493583103943e-01 -6.823948456586e-01 -6.528338644112e-01 -6.564541695071e-01 -6.547364818068e-01
6.218362282878e-01 -6.929117349433e-01 -6.514741208428e-01 -6.846190315659e-01 -6.549606066288e-01 -6.585926968856e-01 -6.568710267181e-01
6.223325062035e-01 -6.951566591481e-01 -6.535835969199e-01 -6.868365608142e-01 -6.570809793082e-01 -6.607248168671e-01 -6.589991847401e-01
6.228287841191e-01 -6.973948242046e-01 -6.556867181478e-01 -6.890474118565e-01 -6.591949618887e-01 -6.628505088010e-01 -6.611209351803e-01
6.233250620347e-01 -6.996262083506e-01 -6.577834641103e-01 -6.912515632109e-01 -6.613025338716e-01 -6.649697520990e-01 -6.632362574084e-01
6.238213399504e-01 -7.018507898902e-01 -6.598738144535e-01 -6.934489934602e-01 -6.634036748207e-01 -6.670825262357e-01 -6.653451308568e-01
6.243176178660e-01 -7.040685471931e-01 -6.619577488854e-01 -6.956396812531e-01 -6.654983643619e-01 -6.691888107483e-01 -6.674475350204e-01
6.248138957816e-01 -7.062794586957e-01 -6.640352471765e-01 -6.978236053034e-01 -6.675865821842e-01 -6.712885852371e-01 -6.695434494572e-01
6.253101736973e-01 -7.084835029008e-01 -6.661062891599e-01 -7.000007443908e-01 -6.696683080393e-01 -6.733818293659e-01 -6.716328537882e-01
6.258064516129e-01 -7.106806583782e-01 -6.681708547313e-01 -7.021710773611e-01 -6.717435217420e-01 -6.754685228616e-01 -6.737157276976e-01
6.263027295285e-01 -7.128709037643e-01 -6.702289238494e-01 -7.043345831262e-01 -6.738122031705e-01 -6.775486455150e-01 -6.757920509333e-01
6.267990074442e-01 -7.150542177630e-01 -6.722804765362e-01 -7.064912406642e-01 -6.758743322663e-01 -6.796221771805e-01 -6.778618033067e-01
6.272952853598e-01 -7.172305791455e-01 -6.743254928767e-01 -7.086410290199e-01 -6.779298890346e-01 -6.816890977767e-01 -6.799249646933e-01
6.277915632754e-01 -7.193999667505e-01 -6.763639530199e-01 -7.107839273050e-01 -6.799788535445e-01 -6.837493872863e-01 -6.819815150324e-01
6.282878411911e-01 -7.215623594849e-01 -6.783958371780e-01 -7.129199146979e-01 -6.820212059292e-01 -6.858030257566e-01 -6.840314343279e-01
6.287841191067e-01 -7.237177363230e-01 -6.804211256275e-01 -7.150489704445e-01 -6.840569263861e-01 -6.878499932992e-01 -6.860747026480e-01
6.292803970223e-01 -7.258660763077e-01 -6.824397987089e-01 -7.171710738578e-01 -6.860859951770e-01 -6.898902700908e-01 -6.881113001255e-01
6.297766749380e-01 -7.280073585504e-01 -6.844518368269e-01 -7.192862043187e-01 -6.881083926283e-01 -6.919238363728e-01 -6.901412069582e-01
6.302729528536e-01 -7.301415622308e-01 -6.864572204508e-01 -7.213943412755e-01 -6.901240991314e-01 -6.939506724521e-01 -6.921644034090e-01
6.307692307692e-01 -7.322686665978e-01 -6.884559301144e-01 -7.234954642448e-01 -6.921330951424e-01 -6.959707587005e-01 -6.941808698058e-01
6.312655086849e-01 -7.343886509690e-01 -6.904479464166e-01 -7.255895528113e-01 -6.941353611829e-01 -6.979840755558e-01 -6.961905865421e-01
6.317617866005e-01 -7.365014947314e-01 -6.924332500211e-01 -7.276765866279e-01 -6.961308778395e-01 -6.999906035212e-01 -6.981935340772e-01
6.322580645161e-01 -7.386071773414e-01 -6.944118216571e-01 -7.297565454163e-01 -6.981196257649e-01 -7.019903231661e-01 -7.001896929358e-01
6.327543424318e-01 -7.407056783250e-01 -6.963836421189e-01 -7.318294089670e-01 -7.001015856770e-01 -7.039832151257e-01 -7.021790437090e-01
6.332506203474e-01 -7.427969772782e-01 -6.983486922667e-01 -7.338951571392e-01 -7.020767383600e-01 -7.059692601018e-01 -7.041615670540e-01
6.337468982630e-01 -7.448810538666e-01 -7.003069530263e-01 -7.359537698616e-01 -7.040450646639e-01 -7.079484388624e-01 -7.061372436941e-01
6.342431761787e-01 -7.469578878264e-01 -7.022584053896e-01 -7.380052271321e-01 -7.060065455055e-01 -7.099207322425e-01 -7.081060544196e-01
6.347394540943e-01 -7.490274589644e-01 -7.042030304145e-01 -7.400495090180e-01 -7.079611618676e-01 -7.118861211435e-01 -7.100679800872e-01
6.352357320099e-01 -7.510897471574e-01 -7.061408092254e-01 -7.420865956566e-01 -7.099088947999e-01 -7.138445865342e-01 -7.120230016209e-01
6.357320099256e-01 -7.531447323534e-01 -7.080717230132e-01 -7.441164672551e-01 -7.118497254189e-01 -7.157961094504e-01 -7.139711000114e-01
6.362282878412e-01 -7.551923945716e-01 -7.099957530354e-01 -7.461391040907e-01 -7.137836349082e-01 -7.177406709955e-01 -7.159122563172e-01
6.367245657568e-01 -7.572327139019e-01 -7.119128806164e-01 -7.481544865111e-01 -7.157106045185e-01 -7.196782523402e-01 -7.178464516638e-01
6.372208436725e-01 -7.592656705061e-01 -7.138230871479e-01 -7.501625949343e-01 -7.176306155680e-01 -7.216088347231e-01 -7.197736672448e-01
6.377171215881e-01 -7.612912446171e-01 -7.157263540885e-01 -7.521634098491e-01 -7.195436494424e-01 -7.235323994509e-01 -7.216938843214e-01
6.382133995037e-01 -7.633094165401e-01 -7.176226629644e-01 -7.541569118154e-01 -7.214496875952e-01 -7.254489278980e-01 -7.236070842230e-01
6.387096774194e-01 -7.653201666517e-01 -7.195119953695e-01 -7.561430814639e-01 -7.233487115480e-01 -7.273584015075e-01 -7.255132483471e-01
6.392059553350e-01 -7.673234754012e-01 -7.213943329652e-01 -7.581218994966e-01 -7.252407028901e-01 -7.292608017907e-01 -7.274123581597e-01
6.397022332506e-01 -7.693193233100e-01 -7.232696574813e-01 -7.600933466872e-01 -7.271256432795e-01 -7.311561103276e-01 -7.293043951955e-01
6.401985111663e-01 -7.713076909721e-01 -7.251379507152e-01 -7.620574038807e-01 -7.290035144423e-01 -7.330443087673e-01 -7.311893410577e-01
6.406947890819e-01 -7.732885590541e-01 -7.269991945331e-01 -7.640140519942e-01 -7.308742981737e-01 -7.349253788274e-01 -7.330671774187e-01
6.411910669975e-01 -7.752619082956e-01 -7.288533708694e-01 -7.659632720167e-01 -7.327379763373e-01 -7.367993022951e-01 -7.349378860198e-01
6.416873449132e-01 -7.772277195094e-01 -7.307004617272e-01 -7.679050450094e-01 -7.345945308658e-01 -7.386660610267e-01 -7.368014486717e-01
6.421836228288e-01 -7.791859735816e-01 -7.325404491784e-01 -7.698393521059e-01 -7.364439437613e-01 -7.405256369481e-01 -7.386578472548e-01
6.426799007444e-01 -7.811366514715e-01 -7.343733153641e-01 -7.717661745124e-01 -7.382861970949e-01 -7.423780120549e-01 -7.405070637188e-01
6.431761786600e-01 -7.830797342124e-01 -7.361990424945e-01 -7.736854935079e-01 -7.401212730074e-01 -7.442231684127e-01 -7.423490800835e-01
6.436724565757e-01 -7.850152029113e-01 -7.380176128490e-01 -7.755972904440e-01 -7.419491537092e-01 -7.460610881568e-01 -7.441838784385e-01
6.441687344913e-01 -7.869430387493e-01 -7.398290087767e-01 -7.775015467459e-01 -7.437698214807e-01 -7.478917534930e-01 -7.460114409437e-01
6.446650124069e-01 -7.888632229815e-01 -7.416332126962e-01 -7.793982439117e-01 -7.455832586722e-01 -7.497151466975e-01 -7.478317498294e-01
6.451612903226e-01 -7.907757369378e-01 -7.434302070963e-01 -7.812873635132e-01 -7.473894477042e-01 -7.515312501168e-01 -7.496447873964e-01
6.456575682382e-01 -7.926805620222e-01 -7.452199745355e-01 -7.831688871958e-01 -7.491883710676e-01 -7.533400461682e-01 -7.514505360160e-01
6.461538461538e-01 -7.945776797137e-01 -7.470024976428e-01 -7.850427966785e-01 -7.509800113238e-01 -7.551415173402e-01 -7.532489781307e-01
6.466501240695e-01 -7.964670715666e-01 -7.487777591171e-01 -7.869090737547e-01 -7.527643511048e-01 -7.569356461919e-01 -7.550400962539e-01
6.471464019851e-01 -7.983487192095e-01 -7.505457417285e-01 -7.887677002918e-01 -7.545413731138e-01 -7.587224153539e-01 -7.568238729701e-01
6.476426799007e-01 -8.002226043471e-01 -7.523064283172e-01 -7.906186582313e-01 -7.563110601247e-01 -7.605018075281e-01 -7.586002909353e-01
6.481389578164e-01 -8.020887087591e-01 -7.540598017946e-01 -7.924619295897e-01 -7.580733949827e-01 -7.622738054880e-01 -7.603693328771e-01
6.486352357320e-01 -8.039470143010e-01 -7.558058451430e-01 -7.942974964578e-01 -7.598283606044e-01 -7.640383920787e-01 -7.621309815947e-01
6.491315136476e-01 -8.057975029041e-01 -7.575445414161e-01 -7.961253410016e-01 -7.615759399780e-01 -7.657955502174e-01 -7.638852199592e-01
6.496277915633e-01 -8.076401565758e-01 -7.592758737387e-01 -7.979454454620e-01 -7.633161161631e-01 -7.675452628932e-01 -7.656320309138e-01
6.501240694789e-01 -8.094749573995e-01 -7.609998253072e-01 -7.997577921550e-01 -7.650488722915e-01 -7.692875131673e-01 -7.673713974740e-01
6.506203473945e-01 -8.113018875351e-01 -7.627163793899e-01 -8.015623634723e-01 -7.667741915669e-01 -7.710222841735e-01 -7.691033027274e-01
6.511166253102e-01 -8.131209292191e-01 -7.644255193266e-01 -8.033591418808e-01 -7.684920572650e-01 -7.727495591181e-01 -7.708277298345e-01
6.516129032258e-01 -8.149320647643e-01 -7.661272285295e-01 -8.051481099235e-01 -7.702024527341e-01 -7.744693212799e-01 -7.725446620283e-01
6.521091811414e-01 -8.167352765611e-01 -7.678214904826e-01 -8.069292502191e-01 -7.719053613949e-01 -7.761815540108e-01 -7.742540826148e-01
6.526054590571e-01 -8.185305470761e-01 -7.695082887424e-01 -8.087025454624e-01 -7.736007667407e-01 -7.778862407355e-01 -7.759559749728e-01
6.531017369727e-01 -8.203178588538e-01 -7.711876069380e-01 -8.104679784244e-01 -7.752886523377e-01 -7.795833649520e-01 -7.776503225545e-01
6.535980148883e-01 -8.220971945158e-01 -7.728594287710e-01 -8.122255319527e-01 -7.769690018251e-01 -7.812729102316e-01 -7.793371088855e-01
6.540942928040e-01 -8.238685367610e-01 -7.745237380158e-01 -8.139751889712e-01 -7.786417989151e-01 -7.829548602192e-01 -7.810163175648e-01
6.545905707196e-01 -8.256318683664e-01 -7.761805185199e-01 -8.157169324808e-01 -7.803070273933e-01 -7.846291986331e-01 -7.826879322651e-01
6.550868486352e-01 -8.273871721869e-01 -7.778297542037e-01 -8.174507455592e-01 -7.819646711186e-01 -7.862959092656e-01 -7.843519367330e-01
6.555831265509e-01 -8.291344311553e-01 -7.794714290611e-01 -8.191766113611e-01 -7.836147140238e-01 -7.879549759829e-01 -7.860083147890e-01
6.560794044665e-01 -8.308736282826e-01 -7.811055271593e-01 -8.208945131185e-01 -7.852571401152e-01 -7.896063827252e-01 -7.876570503277e-01
6.565756823821e-01 -8.326047466582e-01 -7.827320326391e-01 -8.226044341408e-01 -7.868919334730e-01 -7.912501135072e-01 -7.892981273184e-01
6.570719602978e-01 -8.343277694500e-01 -7.843509297150e-01 -8.243063578150e-01 -7.885190782518e-01 -7.928861524179e-01 -7.909315298043e-01
6.575682382134e-01 -8.360426799050e-01 -7.859622026756e-01 -8.260002676058e-01 -7.901385586799e-01 -7.945144836207e-01 -7.925572419036e-01
6.580645161290e-01 -8.377494613485e-01 -7.875658358832e-01 -8.276861470557e-01 -7.917503590603e-01 -7.961350913541e-01 -7.941752478092e-01
6.585607940447e-01 -8.394480971852e-01 -7.891618137746e-01 -8.293639797853e-01 -7.933544637705e-01 -7.977479599310e-01 -7.957855317888e-01
6.590570719603e-01 -8.411385708990e-01 -7.907501208607e-01 -8.310337494934e-01 -7.949508572626e-01 -7.993530737397e-01 -7.973880781854e-01
6.595533498759e-01 -8.428208660530e-01 -7.923307417271e-01 -8.326954399571e-01 -7.965395240636e-01 -8.009504172436e-01 -7.989828714171e-01
6.600496277916e-01 -8.444949662899e-01 -7.939036610339e-01 -8.343490350322e-01 -7.981204487753e-01 -8.025399749812e-01 -8.005698959774e-01
6.605459057072e-01 -8.461608553322e-01 -7.954688635161e-01 -8.359945186529e-01 -7.996936160748e-01 -8.041217315668e-01 -8.021491364353e-01
6.610421836228e-01 -8.478185169820e-01 -7.970263339834e-01 -8.376318748325e-01 -8.012590107143e-01 -8.056956716901e-01 -8.037205774356e-01
6.615384615385e-01 -8.494679351215e-01 -7.985760573209e-01 -8.392610876631e-01 -8.028166175215e-01 -8.072617801165e-01 -8.052842036988e-01
6.620347394541e-01 -8.511090937132e-01 -8.001180184888e-01 -8.408821413159e-01 -8.043664213997e-01 -8.088200416876e-01 -8.068400000214e-01
6.625310173697e-01 -8.527419767998e-01 -8.016522025225e-01 -8.424950200415e-01 -8.059084073279e-01 -8.103704413207e-01 -8.083879512762e-01
6.630272952854e-01 -8.543665685043e-01 -8.031785945333e-01 -8.440997081700e-01 -8.074425603608e-01 -8.119129640095e-01 -8.099280424121e-01
6.635235732010e-01 -8.559828530305e-01 -8.046971797077e-01 -8.456961901109e-01 -8.089688656292e-01 -8.134475948241e-01 -8.114602584544e-01
6.640198511166e-01 -8.575908146631e-01 -8.062079433084e-01 -8.472844503536e-01 -8.104873083400e-01 -8.149743189110e-01 -8.129845845052e-01
6.645161290323e-01 -8.591904377673e-01 -8.077108706738e-01 -8.488644734674e-01 -8.119978737765e-01 -8.164931214932e-01 -8.145010057431e-01
6.650124069479e-01 -8.607817067898e-01 -8.092059472185e-01 -8.504362441015e-01 -8.135005472981e-01 -8.180039878707e-01 -8.160095074237e-01
6.655086848635e-01 -8.623646062584e-01 -8.106931584334e-01 -8.519997469854e-01 -8.149953143411e-01 -8.195069034203e-01 -8.175100748794e-01
6.660049627792e-01 -8.639391207823e-01 -8.121724898856e-01 -8.535549669291e-01 -8.164821604183e-01 -8.210018535957e-01 -8.190026935200e-01
6.665012406948e-01 -8.655052350520e-01 -8.136439272188e-01 -8.551018888226e-01 -8.179610711195e-01 -8.224888239281e-01 -8.204873488324e-01
6.669975186104e-01 -8.670629338399e-01 -8.151074561533e-01 -8.566404976372e-01 -8.194320321112e-01 -8.239678000258e-01 -8.219640263810e-01
6.674937965261e-01 -8.686122020003e-01 -8.165630624864e-01 -8.581707784244e-01 -8.208950291373e-01 -8.254387675746e-01 -8.234327118078e-01
6.679900744417e-01 -8.701530244692e-01 -8.180107320919e-01 -8.596927163169e-01 -8.223500480188e-01 -8.269017123380e-01 -8.248933908324e-01
6.684863523573e-01 -8.716853862650e-01 -8.194504509212e-01 -8.612062965285e-01 -8.237970746541e-01 -8.283566201571e-01 -8.263460492524e-01
6.689826302730e-01 -8.732092724882e-01 -8.208822050023e-01 -8.627115043541e-01 -8.252360950191e-01 -8.298034769510e-01 -8.277906729434e-01
6.694789081886e-01 -8.747246683218e-01 -8.223059804411e-01 -8.642083251701e-01 -8.266670951674e-01 -8.312422687167e-01 -8.292272478588e-01
6.699751861042e-01 -8.762315590311e-01 -8.237217634206e-01 -8.656967444342e-01 -8.280900612304e-01 -8.326729815293e-01 -8.306557600307e-01
6.704714640199e-01 -8.777299299645e-01 -8.251295402016e-01 -8.671767476858e-01 -8.295049794175e-01 -8.340956015424e-01 -8.320761955693e-01
6.709677419355e-01 -8.792197665530e-01 -8.265292971224e-01 -8.686483205463e-01 -8.309118360159e-01 -8.355101149879e-01 -8.334885406634e-01
6.714640198511e-01 -8.807010543104e-01 -8.279210205993e-01 -8.701114487187e-01 -8.323106173913e-01 -8.369165081760e-01 -8.348927815805e-01
6.719602977667e-01 -8.821737788343e-01 -8.293046971267e-01 -8.715661179883e-01 -8.337013099874e-01 -8.383147674960e-01 -8.362889046669e-01
6.724565756824e-01 -8.836379258047e-01 -8.306803132771e-01 -8.730123142224e-01 -8.350839003266e-01 -8.397048794157e-01 -8.376768963479e-01
6.729528535980e-01 -8.850934809855e-01 -8.320478557010e-01 -8.744500233707e-01 -8.364583750099e-01 -8.410868304819e-01 -8.390567431276e-01
6.734491315136e-01 -8.865404302241e-01 -8.334073111275e-01 -8.758792314656e-01 -8.378247207167e-01 -8.424606073205e-01 -8.404284315895e-01
6.739454094293e-01 -8.879787594516e-01 -8.347586663642e-01 -8.772999246217e-01 -8.391829242056e-01 -8.438261966365e-01 -8.417919483966e-01
6.744416873449e-01 -8.894084546826e-01 -8.361019082974e-01 -8.787120890367e-01 -8.405329723140e-01 -8.451835852144e-01 -8.431472802909e-01
6.749379652605e-01 -8.908295020161e-01 -8.374370238920e-01 -8.801157109908e-01 -8.418748519583e-01 -8.465327599178e-01 -8.444944140944e-01
6.754342431762e-01 -8.922418876349e-01 -8.387640001919e-01 -8.815107768477e-01 -8.432085501342e-01 -8.478737076903e-01 -8.458333367085e-01
6.759305210918e-01 -8.936455978060e-01 -8.400828243200e-01 -8.828972730537e-01 -8.445340539169e-01 -8.492064155548e-01 -8.471640351147e-01
6.764267990074e-01 -8.950406188810e-01 -8.413934834784e-01 -8.842751861388e-01 -8.458513504609e-01 -8.505308706143e-01 -8.484864963744e-01
6.769230769231e-01 -8.964269372958e-01 -8.426959649482e-01 -8.856445027162e-01 -8.471604270001e-01 -8.518470600516e-01 -8.498007076289e-01
6.774193548387e-01 -8.978045395708e-01 -8.439902560903e-01 -8.870052094827e-01 -8.484612708486e-01 -8.531549711296e-01 -8.511066560999e-01
6.779156327543e-01 -8.991734123114e-01 -8.452763443449e-01 -8.883572932186e-01 -8.497538693998e-01 -8.544545911913e-01 -8.524043290895e-01
6.784119106700e-01 -9.005335422079e-01 -8.465542172317e-01 -8.897007407881e-01 -8.510382101275e-01 -8.557459076601e-01 -8.536937139800e-01
6.789081885856e-01 -9.018849160352e-01 -8.478238623503e-01 -8.910355391395e-01 -8.523142805853e-01 -8.570289080399e-01 -8.549747982346e-01
6.794044665012e-01 -9.032275206538e-01 -8.490852673803e-01 -8.923616753048e-01 -8.535820684071e-01 -8.583035799149e-01 -8.562475693970e-01
6.799007444169e-01 -9.045613430093e-01 -8.503384200811e-01 -8.936791364004e-01 -8.548415613070e-01 -8.595699109502e-01 -8.575120150918e-01
6.803970223325e-01 -9.058863701327e-01 -8.515833082922e-01 -8.949879096269e-01 -8.560927470798e-01 -8.608278888916e-01 -8.587681230245e-01
6.808933002481e-01 -9.072025891403e-01 -8.528199199335e-01 -8.962879822693e-01 -8.573356136005e-01 -8.620775015657e-01 -8.600158809818e-01
6.813895781638e-01 -9.085099872344e-01 -8.540482430050e-01 -8.975793416972e-01 -8.585701488251e-01 -8.633187368804e-01 -8.612552768314e-01
6.818858560794e-01 -9.098085517029e-01 -8.552682655874e-01 -8.988619753650e-01 -8.597963407901e-01 -8.645515828243e-01 -8.624862985224e-01
6.823821339950e-01 -9.110982699196e-01 -8.564799758418e-01 -9.001358708115e-01 -8.610141776131e-01 -8.657760274676e-01 -8.637089340854e-01
6.828784119107e-01 -9.123791293443e-01 -8.576833620102e-01 -9.014010156607e-01 -8.622236474926e-01 -8.669920589618e-01 -8.649231716324e-01
6.833746898263e-01 -9.136511175228e-01 -8.588784124151e-01 -9.026573976216e-01 -8.634247387083e-01 -8.681996655398e-01 -8.661289993572e-01
6.838709677419e-01 -9.149142220876e-01 -8.600651154602e-01 -9.039050044882e-01 -8.646174396210e-01 -8.693988355160e-01 -8.673264055353e-01
6.843672456576e-01 -9.161684307569e-01 -8.612434596301e-01 -9.051438241400e-01 -8.658017386730e-01 -8.705895572866e-01 -8.685153785240e-01
6.848635235732e-01 -9.174137313361e-01 -8.624134334904e-01 -9.063738445416e-01 -8.669776243880e-01 -8.717718193298e-01 -8.696959067627e-01
6.853598014888e-01 -9.186501117168e-01 -8.635750256884e-01 -9.075950537433e-01 -8.681450853713e-01 -8.729456102053e-01 -8.708679787729e-01
6.858560794045e-01 -9.198775598773e-01 -8.647282249521e-01 -9.088074398809e-01 -8.693041103098e-01 -8.741109185553e-01 -8.720315831583e-01
6.863523573201e-01 -9.210960638832e-01 -8.658730200916e-01 -9.100109911760e-01 -8.704546879723e-01 -8.752677331037e-01 -8.731867086049e-01
6.868486352357e-01 -9.223056118862e-01 -8.670093999983e-01 -9.112056959360e-01 -8.715968072095e-01 -8.764160426569e-01 -8.743333438813e-01
6.873449131514e-01 -9.235061921262e-01 -8.681373536451e-01 -9.123915425543e-01 -8.727304569539e-01 -8.775558361037e-01 -8.754714778384e-01
6.878411910670e-01 -9.246977929293e-01 -8.692568700871e-01 -9.135685195104e-01 -8.738556262204e-01 -8.786871024151e-01 -8.766010994100e-01
6.883374689826e-01 -9.258804027095e-01 -8.703679384609e-01 -9.147366153697e-01 -8.749723041059e-01 -8.798098306449e-01 -8.777221976125e-01
6.888337468983e-01 -9.270540099681e-01 -8.714705479854e-01 -9.158958187843e-01 -8.760804797897e-01 -8.809240099295e-01 -8.788347615453e-01
6.893300248139e-01 -9.282186032937e-01 -8.725646879614e-01 -9.170461184924e-01 -8.771801425335e-01 -8.820296294881e-01 -8.799387803906e-01
6.898263027295e-01 -9.293741713628e-01 -8.736503477721e-01 -9.181875033188e-01 -8.782712816817e-01 -8.831266786226e-01 -8.810342434139e-01
6.903225806452e-01 -9.305207029397e-01 -8.747275168829e-01 -9.193199621751e-01 -8.793538866610e-01 -8.842151467182e-01 -8.821211399638e-01
6.908188585608e-01 -9.316581868764e-01 -8.757961848415e-01 -9.204434840592e-01 -8.804279469811e-01 -8.852950232429e-01 -8.831994594721e-01
6.913151364764e-01 -9.327866121128e-01 -8.768563412783e-01 -9.215580580563e-01 -8.814934522346e-01 -8.863662977480e-01 -8.842691914541e-01
6.918114143921e-01 -9.339059676770e-01 -8.779079759063e-01 -9.226636733382e-01 -8.825503920966e-01 -8.874289598680e-01 -8.853303255087e-01
6.923076923077e-01 -9.350162426854e-01 -8.789510785212e-01 -9.237603191638e-01 -8.835987563258e-01 -8.884829993209e-01 -8.863828513182e-01
6.928039702233e-01 -9.361174263425e-01 -8.799856390013e-01 -9.248479848794e-01 -8.846385347635e-01 -8.895284059082e-01 -8.874267586486e-01
6.933002481390e-01 -9.372095079413e-01 -8.810116473082e-01 -9.259266599183e-01 -8.856697173347e-01 -8.905651695149e-01 -8.884620373499e-01
6.937965260546e-01 -9.382924768633e-01 -8.820290934862e-01 -9.269963338012e-01 -8.866922940474e-01 -8.915932801095e-01 -8.894886773558e-01
6.942928039702e-01 -9.393663225784e-01 -8.830379676628e-01 -9.280569961362e-01 -8.877062549932e-01 -8.926127277446e-01 -8.905066686841e-01
6.947890818859e-01 -9.404310346457e-01 -8.840382600488e-01 -9.291086366191e-01 -8.887115903471e-01 -8.936235025564e-01 -8.915160014367e-01
6.952853598015e-01 -9.414866027123e-01 -8.850299609380e-01 -9.301512450332e-01 -8.897082903678e-01 -8.946255947653e-01 -8.925166657996e-01
6.957816377171e-01 -9.425330165152e-01 -8.860130607080e-01 -9.311848112497e-01 -8.906963453976e-01 -8.956189946755e-01 -8.935086520431e-01
6.962779156328e-01 -9.435702658798e-01 -8.869875498195e-01 -9.322093252276e-01 -8.916757458628e-01 -8.966036926755e-01 -8.944919505220e-01
6.967741935484e-01 -9.445983407204e-01 -8.879534188171e-01 -9.332247770137e-01 -8.926464822734e-01 -8.975796792381e-01 -8.954665516755e-01
6.972704714640e-01 -9.456172310412e-01 -8.889106583288e-01 -9.342311567432e-01 -8.936085452234e-01 -8.985469449202e-01 -8.964324460274e-01
6.977667493797e-01 -9.466269269350e-01 -8.898592590664e-01 -9.352284546390e-01 -8.945619253910e-01 -8.995054803633e-01 -8.973896241859e-01
6.982630272953e-01 -9.476274185846e-01 -8.907992118258e-01 -9.362166610125e-01 -8.955066135384e-01 -9.004552762934e-01 -8.983380768444e-01
6.987593052109e-01 -9.486186962620e-01 -8.917305074865e-01 -9.371957662635e-01 -8.964426005122e-01 -9.013963235211e-01 -8.992777947808e-01
6.992555831266e-01 -9.496007503285e-01 -8.926531370123e-01 -9.381657608801e-01 -8.973698772433e-01 -9.023286129415e-01 -9.002087688580e-01
6.997518610422e-01 -9.505735712358e-01 -8.935670914508e-01 -9.391266354387e-01 -8.982884347469e-01 -9.032521355347e-01 -9.011309900240e-01
7.002481389578e-01 -9.515371495247e-01 -8.944723619340e-01 -9.400783806048e-01 -8.991982641230e-01 -9.041668823656e-01 -9.020444493118e-01
7.007444168734e-01 -9.524914758262e-01 -8.953689396783e-01 -9.410209871322e-01 -9.000993565559e-01 -9.050728445840e-01 -9.029491378398e-01
7.012406947891e-01 -9.534365408612e-01 -8.962568159842e-01 -9.419544458636e-01 -9.009917033147e-01 -9.059700134247e-01 -9.038450468114e-01
7.017369727047e-01 -9.543723354406e-01 -8.971359822368e-01 -9.428787477307e-01 -9.018752957533e-01 -9.068583802078e-01 -9.047321675155e-01
7.022332506203e-01 -9.552988504655e-01 -8.980064299058e-01 -9.437938837539e-01 -9.027501253103e-01 -9.077379363383e-01 -9.056104913265e-01
7.027295285360e-01 -9.562160769274e-01 -8.988681505453e-01 -9.446998450429e-01 -9.036161835095e-01 -9.086086733067e-01 -9.064800097042e-01
7.032258064516e-01 -9.571240059075e-01 -8.997211357942e-01 -9.455966227964e-01 -9.044734619597e-01 -9.094705826889e-01 -9.073407141942e-01
7.037220843672e-01 -9.580226285784e-01 -9.005653773764e-01 -9.464842083024e-01 -9.053219523543e-01 -9.103236561460e-01 -9.081925964277e-01
7.042183622829e-01 -9.589119362020e-01 -9.014008671002e-01 -9.473625929382e-01 -9.061616464726e-01 -9.111678854248e-01 -9.090356481215e-01
7.047146401985e-01 -9.597919201318e-01 -9.022275968594e-01 -9.482317681704e-01 -9.069925361786e-01 -9.120032623578e-01 -9.098698610787e-01
7.052109181141e-01 -9.606625718113e-01 -9.030455586323e-01 -9.490917255551e-01 -9.078146134219e-01 -9.128297788628e-01 -9.106952271879e-01
7.057071960298e-01 -9.615238827752e-01 -9.038547444826e-01 -9.499424567381e-01 -9.086278702374e-01 -9.136474269438e-01 -9.115117384239e-01
7.062034739454e-01 -9.623758446486e-01 -9.046551465591e-01 -9.507839534547e-01 -9.094322987456e-01 -9.144561986903e-01 -9.123193868477e-01
7.066997518610e-01 -9.632184491479e-01 -9.054467570958e-01 -9.516162075299e-01 -9.102278911525e-01 -9.152560862780e-01 -9.131181646063e-01
7.071960297767e-01 -9.640516880801e-01 -9.062295684121e-01 -9.524392108785e-01 -9.110146397498e-01 -9.160470819682e-01 -9.139080639330e-01
7.076923076923e-01 -9.648755533436e-01 -9.070035729128e-01 -9.532529555053e-01 -9.117925369147e-01 -9.168291781087e-01 -9.146890771475e-01
7.081885856079e-01 -9.656900369276e-01 -9.077687630880e-01 -9.540574335049e-01 -9.125615751104e-01 -9.176023671330e-01 -9.154611966558e-01
7.086848635236e-01 -9.664951309130e-01 -9.085251315137e-01 -9.548526370621e-01 -9.133217468859e-01 -9.183666415612e-01 -9.162244149505e-01
7.091811414392e-01 -9.672908274713e-01 -9.092726708511e-01 -9.556385584515e-01 -9.140730448762e-01 -9.191219939993e-01 -9.169787246107e-01
7.096774193548e-01 -9.680771188662e-01 -9.100113738473e-01 -9.564151900383e-01 -9.148154618022e-01 -9.198684171400e-01 -9.177241183020e-01
7.101736972705e-01 -9.688539974523e-01 -9.107412333352e-01 -9.571825242775e-01 -9.155489904709e-01 -9.206059037621e-01 -9.184605887768e-01
7.106699751861e-01 -9.696214556757e-01 -9.114622422335e-01 -9.579405537149e-01 -9.162736237753e-01 -9.213344467311e-01 -9.191881288742e-01
7.111662531017e-01 -9.703794860743e-01 -9.121743935467e-01 -9.586892709862e-01 -9.169893546950e-01 -9.220540389991e-01 -9.199067315204e-01
7.116625310174e-01 -9.711280812778e-01 -9.128776803653e-01 -9.594286688180e-01 -9.176961762955e-01 -9.227646736045e-01 -9.206163897280e-01
7.121588089330e-01 -9.718672340073e-01 -9.135720958660e-01 -9.601587400272e-01 -9.183940817288e-01 -9.234663436727e-01 -9.213170965970e-01
7.126550868486e-01 -9.725969370758e-01 -9.142576333112e-01 -9.608794775214e-01 -9.190830642333e-01 -9.241590424157e-01 -9.220088453143e-01
7.131513647643e-01 -9.733171833884e-01 -9.149342860500e-01 -9.615908742988e-01 -9.197631171338e-01 -9.248427631325e-01 -9.226916291539e-01
7.136476426799e-01 -9.740279659420e-01 -9.156020475172e-01 -9.622929234484e-01 -9.204342338419e-01 -9.255174992086e-01 -9.233654414769e-01
7.141439205955e-01 -9.747292778254e-01 -9.162609112343e-01 -9.629856181500e-01 -9.210964078554e-01 -9.261832441169e-01 -9.240302757316e-01
7.146401985112e-01 -9.754211122198e-01 -9.169108708088e-01 -9.636689516744e-01 -9.217496327590e-01 -9.268399914170e-01 -9.246861254539e-01
7.151364764268e-01 -9.761034623981e-01 -9.175519199350e-01 -9.643429173832e-01 -9.223939022242e-01 -9.274877347558e-01 -9.253329842666e-01
7.156327543424e-01 -9.767763217257e-01 -9.181840523934e-01 -9.650075087289e-01 -9.230292100092e-01 -9.281264678670e-01 -9.259708458804e-01
7.161290322581e-01 -9.774396836606e-01 -9.188072620511e-01 -9.656627192554e-01 -9.236555499590e-01 -9.287561845719e-01 -9.265997040931e-01
7.166253101737e-01 -9.780935417524e-01 -9.194215428618e-01 -9.663085425974e-01 -9.242729160055e-01 -9.293768787787e-01 -9.272195527902e-01
7.171215880893e-01 -9.787378896437e-01 -9.200268888658e-01 -9.669449724811e-01 -9.248813021678e-01 -9.299885444831e-01 -9.278303859448e-01
7.176178660050e-01 -9.793727210692e-01 -9.206232941903e-01 -9.675720027237e-01 -9.254807025516e-01 -9.305911757681e-01 -9.284321976176e-01
7.181141439206e-01 -9.799980298567e-01 -9.212107530491e-01 -9.681896272338e-01 -9.260711113501e-01 -9.311847668042e-01 -9.290249819571e-01
7.186104218362e-01 -9.806138099257e-01 -9.217892597428e-01 -9.687978400116e-01 -9.266525228434e-01 -9.317693118493e-01 -9.296087331996e-01
7.191066997519e-01 -9.812200552892e-01 -9.223588086590e-01 -9.693966351483e-01 -9.272249313989e-01 -9.323448052488e-01 -9.301834456691e-01
7.196029776675e-01 -9.818167600524e-01 -9.229193942722e-01 -9.699860068270e-01 -9.277883314712e-01 -9.329112414359e-01 -9.307491137776e-01
7.200992555831e-01 -9.824039184134e-01 -9.234710111439e-01 -9.705659493221e-01 -9.283427176022e-01 -9.334686149311e-01 -9.313057320249e-01
7.205955334988e-01 -9.829815246632e-01 -9.240136539225e-01 -9.711364569997e-01 -9.288880844211e-01 -9.340169203429e-01 -9.318532949990e-01
7.210918114144e-01 -9.835495731857e-01 -9.245473173437e-01 -9.716975243176e-01 -9.294244266447e-01 -9.345561523675e-01 -9.323917973758e-01
7.215880893300e-01 -9.841080584575e-01 -9.250719962303e-01 -9.722491458252e-01 -9.299517390771e-01 -9.350863057886e-01 -9.329212339193e-01
7.220843672457e-01 -9.846569750484e-01 -9.255876854921e-01 -9.727913161637e-01 -9.304700166099e-01 -9.356073754782e-01 -9.334415994817e-01
7.225806451613e-01 -9.851963176211e-01 -9.260943801264e-01 -9.733240300662e-01 -9.309792542222e-01 -9.361193563959e-01 -9.339528890034e-01
7.230769230769e-01 -9.857260809317e-01 -9.265920752177e-01 -9.738472823575e-01 -9.314794469809e-01 -9.366222435893e-01 -9.344550975130e-01
7.235732009926e-01 -9.862462598290e-01 -9.270807659378e-01 -9.743610679546e-01 -9.319705900405e-01 -9.371160321940e-01 -9.349482201275e-01
7.240694789082e-01 -9.867568492550e-01 -9.275604475459e-01 -9.748653818663e-01 -9.324526786431e-01 -9.376007174337e-01 -9.354322520520e-01
7.245657568238e-01 -9.872578442456e-01 -9.280311153887e-01 -9.753602191932e-01 -9.329257081185e-01 -9.380762946202e-01 -9.359071885803e-01
7.250620347395e-01 -9.877492399293e-01 -9.284927649004e-01 -9.758455751284e-01 -9.333896738846e-01 -9.385427591533e-01 -9.363730250945e-01
7.255583126551e-01 -9.882310315281e-01 -9.289453916025e-01 -9.763214449568e-01 -9.338445714468e-01 -9.390001065210e-01 -9.368297570652e-01
7.260545905707e-01 -9.887032143576e-01 -9.293889911043e-01 -9.767878240555e-01 -9.342903963984e-01 -9.394483322996e-01 -9.372773800513e-01
7.265508684864e-01 -9.891657838264e-01 -9.298235591026e-01 -9.772447078940e-01 -9.347271444209e-01 -9.398874321537e-01 -9.377158897007e-01
7.270471464020e-01 -9.896187354371e-01 -9.302490913820e-01 -9.776920920338e-01 -9.351548112835e-01 -9.403174018361e-01 -9.381452817496e-01
7.275434243176e-01 -9.900620647854e-01 -9.306655838147e-01 -9.781299721287e-01 -9.355733928435e-01 -9.407382371879e-01 -9.385655520229e-01
7.280397022333e-01 -9.904957675610e-01 -9.310730323605e-01 -9.785583439251e-01 -9.359828850463e-01 -9.411499341387e-01 -9.389766964343e-01
7.285359801489e-01 -9.909198395465e-01 -9.314714330671e-01 -9.789772032614e-01 -9.363832839253e-01 -9.415524887066e-01 -9.393787109861e-01
7.290322580645e-01 -9.913342766189e-01 -9.318607820701e-01 -9.793865460688e-01 -9.367745856021e-01 -9.419458969979e-01 -9.397715917695e-01
7.295285359801e-01 -9.917390747483e-01 -9.322410755928e-01 -9.797863683706e-01 -9.371567862862e-01 -9.423301552077e-01 -9.401553349643e-01
7.300248138958e-01 -9.921342299989e-01 -9.326123099466e-01 -9.801766662828e-01 -9.375298822757e-01 -9.427052596193e-01 -9.405299368395e-01
7.305210918114e-01 -9.925197385287e-01 -9.329744815304e-01 -9.805574360138e-01 -9.378938699567e-01 -9.430712066048e-01 -9.408953937526e-01
7.310173697270e-01 -9.928955965890e-01 -9.333275868316e-01 -9.809286738648e-01 -9.382487458036e-01 -9.434279926250e-01 -9.412517021502e-01
7.315136476427e-01 -9.932618005254e-01 -9.336716224251e-01 -9.812903762293e-01 -9.385945063791e-01 -9.437756142291e-01 -9.415988585679e-01
7.320099255583e-01 -9.936183467772e-01 -9.340065849742e-01 -9.816425395936e-01 -9.389311483343e-01 -9.441140680550e-01 -9.419368596302e-01
7.325062034739e-01 -9.939652318777e-01 -9.343324712301e-01 -9.819851605367e-01 -9.392586684086e-01 -9.444433508296e-01 -9.422657020507e-01
7.330024813896e-01 -9.943024524540e-01 -9.346492780321e-01 -9.823182357302e-01 -9.395770634297e-01 -9.447634593681e-01 -9.425853826320e-01
7.334987593052e-01 -9.946300052272e-01 -9.349570023076e-01 -9.826417619384e-01 -9.398863303140e-01 -9.450743905749e-01 -9.428958982656e-01
7.339950372208e-01 -9.949478870125e-01 -9.352556410722e-01 -9.829557360187e-01 -9.401864660662e-01 -9.453761414429e-01 -9.431972459326e-01
7.344913151365e-01 -9.952560947191e-01 -9.355451914297e-01 -9.832601549208e-01 -9.404774677795e-01 -9.456687090538e-01 -9.434894227026e-01
7.349875930521e-01 -9.955546253502e-01 -9.358256505720e-01 -9.835550156875e-01 -9.407593326355e-01 -9.459520905785e-01 -9.437724257350e-01
7.354838709677e-01 -9.958434760031e-01 -9.360970157794e-01 -9.838403154546e-01 -9.410320579047e-01 -9.462262832765e-01 -9.440462522779e-01
7.359801488834e-01 -9.961226438692e-01 -9.363592844203e-01 -9.841160514505e-01 -9.412956409457e-01 -9.464912844963e-01 -9.443108996690e-01
7.364764267990e-01 -9.963921262343e-01 -9.366124539516e-01 -9.843822209966e-01 -9.415500792062e-01 -9.467470916752e-01 -9.445663653349e-01
7.369727047146e-01 -9.966519204780e-01 -9.368565219183e-01 -9.846388215074e-01 -9.417953702220e-01 -9.469937023397e-01 -9.448126467918e-01
7.374689826303e-01 -9.969020240742e-01 -9.370914859538e-01 -9.848858504900e-01 -9.420315116181e-01 -9.472311141052e-01 -9.450497416450e-01
7.379652605459e-01 -9.971424345912e-01 -9.373173437801e-01 -9.851233055449e-01 -9.422585011077e-01 -9.474593246759e-01 -9.452776475891e-01
7.384615384615e-01 -9.973731496916e-01 -9.375340932071e-01 -9.853511843654e-01 -9.424763364929e-01 -9.476783318454e-01 -9.454963624083e-01
7.389578163772e-01 -9.975941671317e-01 -9.377417321336e-01 -9.855694847378e-01 -9.426850156647e-01 -9.478881334961e-01 -9.457058839758e-01
7.394540942928e-01 -9.978054847630e-01 -9.379402585466e-01 -9.857782045415e-01 -9.428845366025e-01 -9.480887275995e-01 -9.459062102546e-01
7.399503722084e-01 -9.980071005303e-01 -9.381296705216e-01 -9.859773417490e-01 -9.430748973745e-01 -9.482801122162e-01 -9.460973392967e-01
7.404466501241e-01 -9.981990124737e-01 -9.383099662225e-01 -9.861668944258e-01 -9.432560961381e-01 -9.484622854961e-01 -9.462792692437e-01
7.409429280397e-01 -9.983812187270e-01 -9.384811439018e-01 -9.863468607308e-01 -9.434281311389e-01 -9.486352456780e-01 -9.464519983268e-01
7.414392059553e-01 -9.985537175185e-01 -9.386432019004e-01 -9.865172389156e-01 -9.435910007117e-01 -9.487989910900e-01 -9.466155248665e-01
7.419354838710e-01 -9.987165071710e-01 -9.387961386478e-01 -9.866780273252e-01 -9.437447032801e-01 -9.489535201492e-01 -9.467698472727e-01
7.424317617866e-01 -9.988695861019e-01 -9.389399526620e-01 -9.868292243978e-01 -9.438892373563e-01 -9.490988313619e-01 -9.469149640450e-01
7.429280397022e-01 -9.990129528225e-01 -9.390746425495e-01 -9.869708286647e-01 -9.440246015417e-01 -9.492349233239e-01 -9.470508737723e-01
7.434243176179e-01 -9.991466059388e-01 -9.392002070056e-01 -9.871028387504e-01 -9.441507945264e-01 -9.493617947199e-01 -9.471775751332e-01
7.439205955335e-01 -9.992705441515e-01 -9.393166448140e-01 -9.872252533726e-01 -9.442678150893e-01 -9.494794443239e-01 -9.472950668957e-01
7.444168734491e-01 -9.993847662554e-01 -9.394239548469e-01 -9.873380713422e-01 -9.443756620983e-01 -9.495878709991e-01 -9.474033479174e-01
7.449131513648e-01 -9.994892711398e-01 -9.395221360653e-01 -9.874412915633e-01 -9.444743345103e-01 -9.496870736981e-01 -9.475024171455e-01
7.454094292804e-01 -9.995840577887e-01 -9.396111875188e-01 -9.875349130334e-01 -9.445638313709e-01 -9.497770514625e-01 -9.475922736168e-01
7.459057071960e-01 -9.996691252805e-01 -9.396911083455e-01 -9.876189348431e-01 -9.446441518150e-01 -9.498578034236e-01 -9.476729164575e-01
7.464019851117e-01 -9.997444727879e-01 -9.397618977721e-01 -9.876933561763e-01 -9.447152950660e-01 -9.499293288014e-01 -9.477443448835e-01
7.468982630273e-01 -9.998100995784e-01 -9.398235551143e-01 -9.877581763103e-01 -9.447772604366e-01 -9.499916269057e-01 -9.478065582003e-01
7.473945409429e-01 -9.998660050139e-01 -9.398760797761e-01 -9.878133946153e-01 -9.448300473283e-01 -9.500446971353e-01 -9.478595558030e-01
7.478908188586e-01 -9.999121885509e-01 -9.399194712502e-01 -9.878590105553e-01 -9.448736552316e-01 -9.500885389784e-01 -9.479033371763e-01
7.483870967742e-01 -9.999486497402e-01 -9.399537291181e-01 -9.878950236872e-01 -9.449080837259e-01 -9.501231520124e-01 -9.479379018945e-01
7.488833746898e-01 -9.999753882274e-01 -9.399788530500e-01 -9.879214336612e-01 -9.449333324796e-01 -9.501485359043e-01 -9.479632496215e-01
7.493796526055e-01 -9.999924037524e-01 -9.399948428046e-01 -9.879382402211e-01 -9.449494012503e-01 -9.501646904100e-01 -9.479793801108e-01
7.498759305211e-01 -9.999996961497e-01 -9.400016982293e-01 -9.879454432038e-01 -9.449562898842e-01 -9.501716153751e-01 -9.479862932057e-01
7.503722084367e-01 -9.999972653487e-01 -9.399994192604e-01 -9.879430425393e-01 -9.449539983169e-01 -9.501693107343e-01 -9.479839888389e-01
7.508684863524e-01 -9.999851113727e-01 -9.399880059226e-01 -9.879310382513e-01 -9.449425265726e-01 -9.501577765116e-01 -9.479724670328e-01
7.513647642680e-01 -9.999632343400e-01 -9.399674583295e-01 -9.879094304565e-01 -9.449218747648e-01 -9.501370128205e-01 -9.479517278994e-01
7.518610421836e-01 -9.999316344634e-01 -9.399377766833e-01 -9.878782193650e-01 -9.448920430958e-01 -9.501070198636e-01 -9.479217716404e-01
7.523573200993e-01 -9.998903120501e-01 -9.398989612749e-01 -9.878374052803e-01 -9.448530318568e-01 -9.500677979331e-01 -9.478825985470e-01
7.528535980149e-01 -9.998392675017e-01 -9.398510124838e-01 -9.877869885989e-01 -9.448048414284e-01 -9.500193474102e-01 -9.478342090002e-01
7.533498759305e-01 -9.997785013149e-01 -9.397939307783e-01 -9.877269698110e-01 -9.447474722798e-01 -9.499616687656e-01 -9.477766034704e-01
7.538461538462e-01 -9.997080140802e-01 -9.397277167154e-01 -9.876573494997e-01 -9.446809249693e-01 -9.498947625594e-01 -9.477097825178e-01
7.543424317618e-01 -9.996278064831e-01 -9.396523709406e-01 -9.875781283416e-01 -9.446052001440e-01 -9.498186294408e-01 -9.476337467921e-01
7.548387096774e-01 -9.995378793035e-01 -9.395678941882e-01 -9.874893071065e-01 -9.445202985404e-01 -9.497332701484e-01 -9.475484970325e-01
7.553349875931e-01 -9.994382334157e-01 -9.394742872812e-01 -9.873908866575e-01 -9.444262209837e-01 -9.496386855101e-01 -9.474540340680e-01
7.558312655087e-01 -9.993288697887e-01 -9.393715511311e-01 -9.872828679509e-01 -9.443229683878e-01 -9.495348764431e-01 -9.473503588170e-01
7.563275434243e-01 -9.992097894856e-01 -9.392596867381e-01 -9.871652520364e-01 -9.442105417561e-01 -9.494218439539e-01 -9.472374722877e-01
7.568238213400e-01 -9.990809936646e-01 -9.391386951913e-01 -9.870380400568e-01 -9.440889421804e-01 -9.492995891382e-01 -9.471153755776e-01
7.573200992556e-01 -9.989424835777e-01 -9.390085776680e-01 -9.869012332480e-01 -9.439581708420e-01 -9.491681131809e-01 -9.469840698740e-01
7.578163771712e-01 -9.987942605719e-01 -9.388693354344e-01 -9.867548329395e-01 -9.438182290106e-01 -9.490274173565e-01 -9.468435564534e-01
7.583126550868e-01 -9.986363260883e-01 -9.387209698453e-01 -9.865988405536e-01 -9.436691180451e-01 -9.488775030283e-01 -9.466938366822e-01
7.588089330025e-01 -9.984686816625e-01 -9.385634823440e-01 -9.864332576060e-01 -9.435108393932e-01 -9.487183716491e-01 -9.465349120161e-01
7.593052109181e-01 -9.982913289246e-01 -9.383968744625e-01 -9.862580857056e-01 -9.433433945915e-01 -9.485500247609e-01 -9.463667840003e-01
7.598014888337e-01 -9.981042695989e-01 -9.382211478211e-01 -9.860733265543e-01 -9.431667852656e-01 -9.483724639949e-01 -9.461894542697e-01
7.602977667494e-01 -9.979075055044e-01 -9.380363041291e-01 -9.858789819474e-01 -9.429810131297e-01 -9.481856910713e-01 -9.460029245484e-01
7.607940446650e-01 -9.977010385541e-01 -9.378423451841e-01 -9.856750537730e-01 -9.427860799871e-01 -9.479897077997e-01 -9.458071966501e-01
7.612903225806e-01 -9.974848707557e-01 -9.376392728721e-01 -9.854615440125e-01 -9.425819877299e-01 -9.477845160788e-01 -9.456022724779e-01
7.617866004963e-01 -9.972590042109e-01 -9.374270891678e-01 -9.852384547405e-01 -9.423687383389e-01 -9.475701178964e-01 -9.453881540243e-01
7.622828784119e-01 -9.970234411159e-01 -9.372057961344e-01 -9.850057881244e-01 -9.421463338836e-01 -9.473465153295e-01 -9.451648433713e-01
7.627791563275e-01 -9.967781837612e-01 -9.369753959235e-01 -9.847635464248e-01 -9.419147765225e-01 -9.471137105441e-01 -9.449323426900e-01
7.632754342432e-01 -9.965232345314e-01 -9.367358907753e-01 -9.845117319954e-01 -9.416740685029e-01 -9.468717057955e-01 -9.446906542412e-01
7.637717121588e-01 -9.962585959053e-01 -9.364872830181e-01 -9.842503472827e-01 -9.414242121605e-01 -9.466205034277e-01 -9.444397803749e-01
7.642679900744e-01 -9.959842704564e-01 -9.362295750691e-01 -9.839793948263e-01 -9.411652099201e-01 -9.463601058741e-01 -9.441797235304e-01
7.647642679901e-01 -9.957002608517e-01 -9.359627694334e-01 -9.836988772587e-01 -9.408970642950e-01 -9.460905156569e-01 -9.439104862361e-01
7.652605459057e-01 -9.954065698527e-01 -9.356868687049e-01 -9.834087973055e-01 -9.406197778872e-01 -9.458117353876e-01 -9.436320711101e-01
7.657568238213e-01 -9.951032003152e-01 -9.354018755657e-01 -9.831091577850e-01 -9.403333533873e-01 -9.455237677662e-01 -9.433444808593e-01
7.662531017370e-01 -9.947901551887e-01 -9.351077927860e-01 -9.827999616085e-01 -9.400377935747e-01 -9.452266155821e-01 -9.430477182802e-01
7.667493796526e-01 -9.944674375172e-01 -9.348046232247e-01 -9.824812117801e-01 -9.397331013171e-01 -9.449202817134e-01 -9.427417862580e-01
7.672456575682e-01 -9.941350504385e-01 -9.344923698287e-01 -9.821529113967e-01 -9.394192795712e-01 -9.446047691271e-01 -9.424266877676e-01
7.677419354839e-01 -9.937929971844e-01 -9.341710356332e-01 -9.818150636479e-01 -9.390963313818e-01 -9.442800808792e-01 -9.421024258726e-01
7.682382133995e-01 -9.934412810807e-01 -9.338406237617e-01 -9.814676718164e-01 -9.387642598825e-01 -9.439462201145e-01 -9.417690037260e-01
7.687344913151e-01 -9.930799055474e-01 -9.335011374259e-01 -9.811107392773e-01 -9.384230682954e-01 -9.436031900666e-01 -9.414264245696e-01
7.692307692308e-01 -9.927088740980e-01 -9.331525799255e-01 -9.807442694984e-01 -9.380727599309e-01 -9.432509940578e-01 -9.410746917344e-01
7.697270471464e-01 -9.923281903404e-01 -9.327949546486e-01 -9.803682660403e-01 -9.377133381880e-01 -9.428896354994e-01 -9.407138086405e-01
7.702233250620e-01 -9.919378579758e-01 -9.324282650712e-01 -9.799827325563e-01 -9.373448065540e-01 -9.425191178912e-01 -9.403437787966e-01
7.707196029777e-01 -9.915378807996e-01 -9.320525147575e-01 -9.795876727921e-01 -9.369671686046e-01 -9.421394448217e-01 -9.399646058008e-01
7.712158808933e-01 -9.911282627009e-01 -9.316677073597e-01 -9.791830905860e-01 -9.365804280039e-01 -9.417506199684e-01 -9.395762933397e-01
7.717121588089e-01 -9.907090076623e-01 -9.312738466179e-01 -9.787689898689e-01 -9.361845885041e-01 -9.413526470970e-01 -9.391788451891e-01
7.722084367246e-01 -9.902801197606e-01 -9.308709363604e-01 -9.783453746642e-01 -9.357796539461e-01 -9.409455300620e-01 -9.387722652133e-01
7.727047146402e-01 -9.898416031656e-01 -9.304589805032e-01 -9.779122490875e-01 -9.353656282586e-01 -9.405292728066e-01 -9.383565573657e-01
7.732009925558e-01 -9.893934621414e-01 -9.300379830505e-01 -9.774696173471e-01 -9.349425154586e-01 -9.401038793622e-01 -9.379317256883e-01
7.736972704715e-01 -9.889357010453e-01 -9.296079480940e-01 -9.770174837435e-01 -9.345103196516e-01 -9.396693538489e-01 -9.374977743117e-01
7.741935483871e-01 -9.884683243282e-01 -9.291688798137e-01 -9.765558526695e-01 -9.340690450308e-01 -9.392257004753e-01 -9.370547074554e-01
7.746898263027e-01 -9.879913365343e-01 -9.287207824770e-01 -9.760847286104e-01 -9.336186958777e-01 -9.387729235384e-01 -9.366025294274e-01
7.751861042184e-01 -9.875047423016e-01 -9.282636604392e-01 -9.756041161436e-01 -9.331592765618e-01 -9.383110274234e-01 -9.361412446244e-01
7.756823821340e-01 -9.870085463615e-01 -9.277975181434e-01 -9.751140199384e-01 -9.326907915408e-01 -9.378400166040e-01 -9.356708575314e-01
7.761786600496e-01 -9.865027535384e-01 -9.273223601203e-01 -9.746144447568e-01 -9.322132453601e-01 -9.373598956422e-01 -9.351913727222e-01
7.766749379653e-01 -9.859873687503e-01 -9.268381909882e-01 -9.741053954524e-01 -9.317266426531e-01 -9.368706691882e-01 -9.347027948589e-01
7.771712158809e-01 -9.854623970083e-01 -9.263450154531e-01 -9.735868769712e-01 -9.312309881413e-01 -9.363723419805e-01 -9.342051286920e-01
7.776674937965e-01 -9.849278434170e-01 -9.258428383085e-01 -9.730588943511e-01 -9.307262866337e-01 -9.358649188455e-01 -9.336983790604e-01
7.781637717122e-01 -9.843837131738e-01 -9.253316644354e-01 -9.725214527218e-01 -9.302125430275e-01 -9.353484046982e-01 -9.331825508915e-01
7.786600496278e-01 -9.838300115695e-01 -9.248114988022e-01 -9.719745573051e-01 -9.296897623075e-01 -9.348228045413e-01 -9.326576492005e-01
7.791563275434e-01 -9.832667439877e-01 -9.242823464650e-01 -9.714182134147e-01 -9.291579495460e-01 -9.342881234656e-01 -9.321236790914e-01
7.796526054591e-01 -9.826939159054e-01 -9.237442125670e-01 -9.708524264559e-01 -9.286171099033e-01 -9.337443666500e-01 -9.315806457560e-01
7.801488833747e-01 -9.821115328921e-01 -9.231971023389e-01 -9.702772019259e-01 -9.280672486271e-01 -9.331915393614e-01 -9.310285544742e-01
7.806451612903e-01 -9.815196006106e-01 -9.226410210984e-01 -9.696925454135e-01 -9.275083710529e-01 -9.326296469543e-01 -9.304674106143e-01
7.811414392060e-01 -9.809181248162e-01 -9.220759742509e-01 -9.690984625993e-01 -9.269404826034e-01 -9.320586948714e-01 -9.298972196323e-01
7.816377171216e-01 -9.803071113573e-01 -9.215019672887e-01 -9.684949592554e-01 -9.263635887891e-01 -9.314786886429e-01 -9.293179870723e-01
7.821339950372e-01 -9.796865661748e-01 -9.209190057911e-01 -9.678820412453e-01 -9.257776952079e-01 -9.308896338871e-01 -9.287297185663e-01
7.826302729529e-01 -9.790564953026e-01 -9.203270954248e-01 -9.672597145243e-01 -9.251828075448e-01 -9.302915363096e-01 -9.281324198342e-01
7.831265508685e-01 -9.784169048668e-01 -9.197262419435e-01 -9.666279851389e-01 -9.245789315724e-01 -9.296844017039e-01 -9.275260966835e-01
7.836228287841e-01 -9.777678010863e-01 -9.191164511876e-01 -9.659868592270e-01 -9.239660731504e-01 -9.290682359510e-01 -9.269107550098e-01
7.841191066998e-01 -9.771091902725e-01 -9.184977290847e-01 -9.653363430177e-01 -9.233442382261e-01 -9.284430450196e-01 -9.262864007961e-01
7.846153846154e-01 -9.764410788293e-01 -9.178700816493e-01 -9.646764428317e-01 -9.227134328334e-01 -9.278088349657e-01 -9.256530401131e-01
7.851116625310e-01 -9.757634732527e-01 -9.172335149826e-01 -9.640071650805e-01 -9.220736630938e-01 -9.271656119327e-01 -9.250106791191e-01
7.856079404467e-01 -9.750763801313e-01 -9.165880352725e-01 -9.633285162669e-01 -9.214249352155e-01 -9.265133821516e-01 -9.243593240599e-01
7.861042183623e-01 -9.743798061458e-01 -9.159336487939e-01 -9.626405029848e-01 -9.207672554941e-01 -9.258521519405e-01 -9.236989812688e-01
7.866004962779e-01 -9.736737580692e-01 -9.152703619080e-01 -9.619431319189e-01 -9.201006303117e-01 -9.251819277050e-01 -9.230296571665e-01
7.870967741935e-01 -9.729582427664e-01 -9.145981810629e-01 -9.612364098451e-01 -9.194250661377e-01 -9.245027159377e-01 -9.223513582608e-01
7.875930521092e-01 -9.722332671947e-01 -9.139171127932e-01 -9.605203436300e-01 -9.187405695280e-01 -9.238145232183e-01 -9.216640911471e-01
7.880893300248e-01 -9.714988384030e-01 -9.132271637197e-01 -9.597949402311e-01 -9.180471471256e-01 -9.231173562139e-01 -9.209678625077e-01
7.885856079404e-01 -9.707549635325e-01 -9.125283405501e-01 -9.590602066964e-01 -9.173448056599e-01 -9.224112216783e-01 -9.202626791123e-01
7.890818858561e-01 -9.700016498159e-01 -9.118206500780e-01 -9.583161501649e-01 -9.166335519471e-01 -9.216961264524e-01 -9.195485478174e-01
7.895781637717e-01 -9.692389045778e-01 -9.111040991836e-01 -9.575627778660e-01 -9.159133928901e-01 -9.209720774641e-01 -9.188254755668e-01
7.900744416873e-01 -9.684667352347e-01 -9.103786948333e-01 -9.568000971197e-01 -9.151843354782e-01 -9.202390817280e-01 -9.180934693910e-01
7.905707196030e-01 -9.676851492942e-01 -9.096444440796e-01 -9.560281153364e-01 -9.144463867871e-01 -9.194971463454e-01 -9.173525364074e-01
7.910669975186e-01 -9.668941543562e-01 -9.089013540611e-01 -9.552468400169e-01 -9.136995539790e-01 -9.187462785047e-01 -9.166026838204e-01
7.915632754342e-01 -9.660937581116e-01 -9.081494320026e-01 -9.544562787523e-01 -9.129438443025e-01 -9.179864854805e-01 -9.158439189207e-01
7.920595533499e-01 -9.652839683427e-01 -9.073886852148e-01 -9.536564392241e-01 -9.121792650925e-01 -9.172177746342e-01 -9.150762490862e-01
7.925558312655e-01 -9.644647929233e-01 -9.066191210943e-01 -9.528473292037e-01 -9.114058237698e-01 -9.164401534138e-01 -9.142996817809e-01
7.930521091811e-01 -9.636362398184e-01 -9.058407471235e-01 -9.520289565529e-01 -9.106235278417e-01 -9.156536293535e-01 -9.135142245557e-01
7.935483870968e-01 -9.627983170843e-01 -9.050535708708e-01 -9.512013292233e-01 -9.098323849014e-01 -9.148582100742e-01 -9.127198850476e-01
7.940446650124e-01 -9.619510328681e-01 -9.042575999901e-01 -9.503644552564e-01 -9.090324026282e-01 -9.140539032828e-01 -9.119166709802e-01
7.945409429280e-01 -9.610943954083e-01 -9.034528422211e-01 -9.495183427837e-01 -9.082235887872e-01 -9.132407167727e-01 -9.111045901632e-01
7.950372208437e-01 -9.602284130340e-01 -9.026393053890e-01 -9.486630000265e-01 -9.074059512295e-01 -9.124186584233e-01 -9.102836504929e-01
7.955334987593e-01 -9.593530941655e-01 -9.018169974046e-01 -9.477984352958e-01 -9.065794978920e-01 -9.115877362003e-01 -9.094538599512e-01
7.960297766749e-01 -9.584684473136e-01 -9.009859262640e-01 -9.469246569921e-01 -9.057442367971e-01 -9.107479581552e-01 -9.086152266064e-01
7.965260545906e-01 -9.575744810798e-01 -9.001461000488e-01 -9.460416736055e-01 -9.049001760533e-01 -9.098993324255e-01 -9.077677586127e-01
7.970223325062e-01 -9.566712041565e-01 -8.992975269259e-01 -9.451494937156e-01 -9.040473238543e-01 -9.090418672349e-01 -9.069114642103e-01
7.975186104218e-01 -9.557586253264e-01 -8.984402151473e-01 -9.442481259915e-01 -9.031856884793e-01 -9.081755708925e-01 -9.060463517249e-01
7.980148883375e-01 -9.548367534625e-01 -8.975741730503e-01 -9.433375791914e-01 -9.023152782933e-01 -9.073004517933e-01 -9.051724295684e-01
7.985111662531e-01 -9.539055975287e-01 -8.966994090572e-01 -9.424178621627e-01 -9.014361017463e-01 -9.064165184181e-01 -9.042897062380e-01
7.990074441687e-01 -9.529651665784e-01 -8.958159316754e-01 -9.414889838422e-01 -9.005481673736e-01 -9.055237793331e-01 -9.033981903166e-01
7.995037220844e-01 -9.520154697559e-01 -8.949237494971e-01 -9.405509532554e-01 -8.996514837961e-01 -9.046222431901e-01 -9.024978904726e-01
8.000000000000e-01 -9.510565162951e-01 -8.940228711993e-01 -9.396037795170e-01 -8.987460597194e-01 -9.037119187263e-01 -9.015888154598e-01
8.004962779156e-01 -9.500883155204e-01 -8.931133055440e-01 -9.386474718305e-01 -8.978319039343e-01 -9.027928147643e-01 -9.006709741173e-01
8.009925558313e-01 -9.491108768455e-01 -8.921950613778e-01 -9.376820394881e-01 -8.969090253166e-01 -9.018649402120e-01 -8.997443753695e-01
8.014888337469e-01 -9.481242097743e-01 -8.912681476318e-01 -9.367074918709e-01 -8.959774328271e-01 -9.009283040624e-01 -8.988090282259e-01
8.019851116625e-01 -9.471283239005e-01 -8.903325733218e-01 -9.357238384483e-01 -8.950371355111e-01 -8.999829153936e-01 -8.978649417810e-01
8.024813895782e-01 -9.461232289072e-01 -8.893883475479e-01 -9.347310887784e-01 -8.940881424990e-01 -8.990287833689e-01 -8.969121252145e-01
8.029776674938e-01 -9.451089345671e-01 -8.884354794948e-01 -9.337292525078e-01 -8.931304630058e-01 -8.980659172364e-01 -8.959505877906e-01
8.034739454094e-01 -9.440854507424e-01 -8.874739784313e-01 -9.327183393713e-01 -8.921641063308e-01 -8.970943263292e-01 -8.949803388587e-01
8.039702233251e-01 -9.430527873847e-01 -8.865038537105e-01 -9.316983591918e-01 -8.911890818580e-01 -8.961140200650e-01 -8.940013878527e-01
8.044665012407e-01 -9.420109545347e-01 -8.855251147695e-01 -9.306693218807e-01 -8.902053990558e-01 -8.951250079465e-01 -8.930137442911e-01
8.049627791563e-01 -9.409599623226e-01 -8.845377711297e-01 -9.296312374371e-01 -8.892130674770e-01 -8.941272995608e-01 -8.920174177769e-01
8.054590570720e-01 -9.398998209671e-01 -8.835418323962e-01 -9.285841159483e-01 -8.882120967585e-01 -8.931209045795e-01 -8.910124179977e-01
8.059553349876e-01 -9.388305407763e-01 -8.825373082582e-01 -9.275279675891e-01 -8.872024966213e-01 -8.921058327587e-01 -8.899987547252e-01
8.064516129032e-01 -9.377521321471e-01 -8.815242084885e-01 -9.264628026226e-01 -8.861842768707e-01 -8.910820939390e-01 -8.889764378156e-01
8.069478908189e-01 -9.366646055650e-01 -8.805025429438e-01 -9.253886313990e-01 -8.851574473957e-01 -8.900496980452e-01 -8.879454772090e-01
8.074441687345e-01 -9.355679716042e-01 -8.794723215642e-01 -9.243054643564e-01 -8.841220181696e-01 -8.890086550862e-01 -8.869058829296e-01
8.079404466501e-01 -9.344622409275e-01 -8.784335543735e-01 -9.232133120202e-01 -8.830779992491e-01 -8.879589751550e-01 -8.858576650856e-01
8.084367245658e-01 -9.333474242862e-01 -8.773862514789e-01 -9.221121850032e-01 -8.820254007748e-01 -8.869006684287e-01 -8.848008338692e-01
8.089330024814e-01 -9.322235325199e-01 -8.763304230710e-01 -9.210020940055e-01 -8.809642329709e-01 -8.858337451683e-01 -8.837353995559e-01
8.094292803970e-01 -9.310905765564e-01 -8.752660794234e-01 -9.198830498143e-01 -8.798945061452e-01 -8.847582157186e-01 -8.826613725054e-01
8.099255583127e-01 -9.299485674116e-01 -8.741932308933e-01 -9.187550633039e-01 -8.788162306888e-01 -8.836740905081e-01 -8.815787631605e-01
8.104218362283e-01 -9.287975161896e-01 -8.731118879207e-01 -9.176181454354e-01 -8.777294170763e-01 -8.825813800490e-01 -8.804875820477e-01
8.109181141439e-01 -9.276374340823e-01 -8.720220610286e-01 -9.164723072568e-01 -8.766340758654e-01 -8.814800949371e-01 -8.793878397767e-01
8.114143920596e-01 -9.264683323693e-01 -8.709237608229e-01 -9.153175599030e-01 -8.755302176973e-01 -8.803702458516e-01 -8.782795470407e-01
8.119106699752e-01 -9.252902224180e-01 -8.698169979925e-01 -9.141539145952e-01 -8.744178532960e-01 -8.792518435549e-01 -8.771627146156e-01
8.124069478908e-01 -9.241031156835e-01 -8.687017833088e-01 -9.129813826415e-01 -8.732969934685e-01 -8.781248988930e-01 -8.760373533608e-01
8.129032258065e-01 -9.229070237082e-01 -8.675781276259e-01 -9.117999754361e-01 -8.721676491046e-01 -8.769894227948e-01 -8.749034742183e-01
8.133995037221e-01 -9.217019581221e-01 -8.664460418803e-01 -9.106097044596e-01 -8.710298311773e-01 -8.758454262724e-01 -8.737610882131e-01
8.138957816377e-01 -9.204879306422e-01 -8.653055370912e-01 -9.094105812788e-01 -8.698835507418e-01 -8.746929204208e-01 -8.726102064528e-01
8.143920595533e-01 -9.192649530726e-01 -8.641566243598e-01 -9.082026175466e-01 -8.687288189362e-01 -8.735319164179e-01 -8.714508401277e-01
8.148883374690e-01 -9.180330373046e-01 -8.629993148698e-01 -9.069858250019e-01 -8.675656469811e-01 -8.723624255245e-01 -8.702830005105e-01
8.153846153846e-01 -9.167921953166e-01 -8.618336198869e-01 -9.057602154693e-01 -8.663940461793e-01 -8.711844590840e-01 -8.691066989564e-01
8.158808933002e-01 -9.155424391733e-01 -8.606595507588e-01 -9.045258008592e-01 -8.652140279161e-01 -8.699980285223e-01 -8.679219469028e-01
8.163771712159e-01 -9.142837810266e-01 -8.594771189153e-01 -9.032825931678e-01 -8.640256036589e-01 -8.688031453478e-01 -8.667287558692e-01
8.168734491315e-01 -9.130162331143e-01 -8.582863358679e-01 -9.020306044766e-01 -8.628287849573e-01 -8.675998211515e-01 -8.655271374573e-01
8.173697270471e-01 -9.117398077614e-01 -8.570872132098e-01 -9.007698469525e-01 -8.616235834428e-01 -8.663880676064e-01 -8.643171033507e-01
8.178660049628e-01 -9.104545173785e-01 -8.558797626160e-01 -8.995003328479e-01 -8.604100108289e-01 -8.651678964679e-01 -8.630986653148e-01
8.183622828784e-01 -9.091603744630e-01 -8.546639958429e-01 -8.982220745001e-01 -8.591880789109e-01 -8.639393195732e-01 -8.618718351967e-01
8.188585607940e-01 -9.078573915981e-01 -8.534399247284e-01 -8.969350843316e-01 -8.579577995656e-01 -8.627023488418e-01 -8.606366249251e-01
8.193548387097e-01 -9.065455814528e-01 -8.522075611917e-01 -8.956393748497e-01 -8.567191847516e-01 -8.614569962748e-01 -8.593930465102e-01
8.198511166253e-01 -9.052249567822e-01 -8.509669172332e-01 -8.943349586468e-01 -8.554722465090e-01 -8.602032739552e-01 -8.581411120437e-01
8.203473945409e-01 -9.038955304270e-01 -8.497180049345e-01 -8.930218483995e-01 -8.542169969592e-01 -8.589411940477e-01 -8.568808336982e-01
8.208436724566e-01 -9.025573153135e-01 -8.484608364582e-01 -8.917000568695e-01 -8.529534483050e-01 -8.576707687984e-01 -8.556122237277e-01
8.213399503722e-01 -9.012103244533e-01 -8.471954240476e-01 -8.903695969025e-01 -8.516816128301e-01 -8.563920105350e-01 -8.543352944672e-01
8.218362282878e-01 -8.998545709437e-01 -8.459217800272e-01 -8.890304814288e-01 -8.504015028995e-01 -8.551049316663e-01 -8.530500583326e-01
8.223325062035e-01 -8.984900679668e-01 -8.446399168020e-01 -8.876827234627e-01 -8.491131309592e-01 -8.538095446826e-01 -8.517565278204e-01
8.228287841191e-01 -8.971168287898e-01 -8.433498468574e-01 -8.863263361027e-01 -8.478165095359e-01 -8.525058621552e-01 -8.504547155078e-01
8.233250620347e-01 -8.957348667653e-01 -8.420515827596e-01 -8.849613325313e-01 -8.465116512372e-01 -8.511938967364e-01 -8.491446340528e-01
8.238213399504e-01 -8.943441953302e-01 -8.407451371549e-01 -8.835877260147e-01 -8.451985687511e-01 -8.498736611594e-01 -8.478262961934e-01
8.243176178660e-01 -8.929448280064e-01 -8.394305227702e-01 -8.822055299028e-01 -8.438772748464e-01 -8.485451682382e-01 -8.464997147481e-01
8.248138957816e-01 -8.915367784000e-01 -8.381077524123e-01 -8.808147576291e-01 -8.425477823722e-01 -8.472084308675e-01 -8.451649026156e-01
8.253101736973e-01 -8.901200602021e-01 -8.367768389680e-01 -8.794154227105e-01 -8.412101042578e-01 -8.458634620225e-01 -8.438218727745e-01
8.258064516129e-01 -8.886946871875e-01 -8.354377954043e-01 -8.780075387473e-01 -8.398642535129e-01 -8.445102747590e-01 -8.424706382833e-01
8.263027295285e-01 -8.872606732152e-01 -8.340906347678e-01 -8.765911194229e-01 -8.385102432271e-01 -8.431488822129e-01 -8.411112122804e-01
8.267990074442e-01 -8.858180322289e-01 -8.327353701849e-01 -8.751661785038e-01 -8.371480865700e-01 -8.417792976006e-01 -8.397436079837e-01
8.272952853598e-01 -8.843667782552e-01 -8.313720148616e-01 -8.737327298394e-01 -8.357777967913e-01 -8.404015342184e-01 -8.383678386908e-01
8.277915632754e-01 -8.829069254053e-01 -8.300005820833e-01 -8.722907873618e-01 -8.343993872201e-01 -8.390156054428e-01 -8.369839177784e-01
8.282878411911e-01 -8.814384878735e-01 -8.286210852150e-01 -8.708403650859e-01 -8.330128712653e-01 -8.376215247299e-01 -8.355918587029e-01
8.287841191067e-01 -8.799614799377e-01 -8.272335377006e-01 -8.693814771090e-01 -8.316182624153e-01 -8.362193056158e-01 -8.341916749993e-01
8.292803970223e-01 -8.784759159592e-01 -8.258379530635e-01 -8.679141376108e-01 -8.302155742378e-01 -8.348089617162e-01 -8.327833802820e-01
8.297766749380e-01 -8.769818103823e-01 -8.244343449059e-01 -8.664383608534e-01 -8.288048203801e-01 -8.333905067262e-01 -8.313669882442e-01
8.302729528536e-01 -8.754791777346e-01 -8.230227269090e-01 -8.649541611807e-01 -8.273860145683e-01 -8.319639544206e-01 -8.299425126577e-01
8.307692307692e-01 -8.739680326266e-01 -8.216031128329e-01 -8.634615530190e-01 -8.259591706076e-01 -8.305293186532e-01 -8.285099673729e-01
8.312655086849e-01 -8.724483897512e-01 -8.201755165160e-01 -8.619605508761e-01 -8.245243023823e-01 -8.290866133572e-01 -8.270693663188e-01
8.317617866005e-01 -8.709202638844e-01 -8.187399518758e-01 -8.604511693415e-01 -8.230814238554e-01 -8.276358525447e-01 -8.256207235026e-01
8.322580645161e-01 -8.693836698845e-01 -8.172964329078e-01 -8.589334230866e-01 -8.216305490687e-01 -8.261770503067e-01 -8.241640530098e-01
8.327543424318e-01 -8.678386226920e-01 -8.158449736860e-01 -8.574073268638e-01 -8.201716921423e-01 -8.247102208133e-01 -8.226993690039e-01
8.332506203474e-01 -8.662851373298e-01 -8.143855883626e-01 -8.558728955070e-01 -8.187048672751e-01 -8.232353783130e-01 -8.212266857263e-01
8.337468982630e-01 -8.647232289025e-01 -8.129182911679e-01 -8.543301439313e-01 -8.172300887440e-01 -8.217525371330e-01 -8.197460174962e-01
8.342431761787e-01 -8.631529125972e-01 -8.114430964100e-01 -8.527790871327e-01 -8.157473709045e-01 -8.202617116789e-01 -8.182573787105e-01
8.347394540943e-01 -8.615742036822e-01 -8.099600184751e-01 -8.512197401881e-01 -8.142567281898e-01 -8.187629164347e-01 -8.167607838434e-01
8.352357320099e-01 -8.599871175077e-01 -8.084690718269e-01 -8.496521182549e-01 -8.127581751113e-01 -8.172561659625e-01 -8.152562474466e-01
8.357320099256e-01 -8.583916695052e-01 -8.069702710069e-01 -8.480762365715e-01 -8.112517262580e-01 -8.157414749027e-01 -8.137437841491e-01
8.362282878412e-01 -8.567878751875e-01 -8.054636306338e-01 -8.464921104563e-01 -8.097373962970e-01 -8.142188579733e-01 -8.122234086569e-01
8.367245657568e-01 -8.551757501488e-01 -8.039491654038e-01 -8.448997553083e-01 -8.082151999727e-01 -8.126883299705e-01 -8.106951357529e-01
8.372208436725e-01 -8.535553100639e-01 -8.024268900904e-01 -8.432991866064e-01 -8.066851521070e-01 -8.111499057679e-01 -8.091589802967e-01
8.377171215881e-01 -8.519265706889e-01 -8.008968195441e-01 -8.416904199095e-01 -8.051472675992e-01 -8.096036003168e-01 -8.076149572248e-01
8.382133995037e-01 -8.502895478601e-01 -7.993589686923e-01 -8.400734708566e-01 -8.036015614258e-01 -8.080494286460e-01 -8.060630815499e-01
8.387096774194e-01 -8.486442574948e-01 -7.978133525395e-01 -8.384483551660e-01 -8.020480486404e-01 -8.064874058617e-01 -8.045033683613e-01
8.392059553350e-01 -8.469907155904e-01 -7.962599861666e-01 -8.368150886359e-01 -8.004867443734e-01 -8.049175471469e-01 -8.029358328244e-01
8.397022332506e-01 -8.453289382246e-01 -7.946988847313e-01 -8.351736871436e-01 -7.989176638324e-01 -8.033398677622e-01 -8.013604901807e-01
8.401985111663e-01 -8.436589415553e-01 -7.931300634677e-01 -8.335241666458e-01 -7.973408223014e-01 -8.017543830447e-01 -7.997773557474e-01
8.406947890819e-01 -8.419807418201e-01 -7.915535376863e-01 -8.318665431784e-01 -7.957562351410e-01 -8.001611084085e-01 -7.981864449178e-01
8.411910669975e-01 -8.402943553367e-01 -7.899693227736e-01 -8.302008328559e-01 -7.941639177883e-01 -7.985600593444e-01 -7.965877731606e-01
8.416873449132e-01 -8.385997985018e-01 -7.883774341925e-01 -8.285270518718e-01 -7.925638857568e-01 -7.969512514197e-01 -7.949813560201e-01
8.421836228288e-01 -8.368970877922e-01 -7.867778874817e-01 -8.268452164983e-01 -7.909561546361e-01 -7.953347002780e-01 -7.933672091156e-01
8.426799007444e-01 -8.351862397636e-01 -7.851706982555e-01 -8.251553430858e-01 -7.893407400917e-01 -7.937104216394e-01 -7.917453481419e-01
8.431761786600e-01 -8.334672710509e-01 -7.835558822042e-01 -8.234574480634e-01 -7.877176578653e-01 -7.920784312999e-01 -7.901157888688e-01
8.436724565757e-01 -8.317401983681e-01 -7.819334550935e-01 -8.217515479381e-01 -7.860869237744e-01 -7.904387451317e-01 -7.884785471406e-01
8.441687344913e-01 -8.300050385078e-01 -7.803034327646e-01 -8.200376592949e-01 -7.844485537117e-01 -7.887913790828e-01 -7.868336388767e-01
8.446650124069e-01 -8.282618083413e-01 -7.786658311339e-01 -8.183157987968e-01 -7.828025636459e-01 -7.871363491770e-01 -7.851810800708e-01
8.451612903226e-01 -8.265105248183e-01 -7.770206661930e-01 -8.165859831843e-01 -7.811489696209e-01 -7.854736715137e-01 -7.835208867911e-01
8.456575682382e-01 -8.247512049671e-01 -7.753679540084e-01 -8.148482292757e-01 -7.794877877559e-01 -7.838033622676e-01 -7.818530751799e-01
8.461538461538e-01 -8.229838658937e-01 -7.737077107218e-01 -8.131025539664e-01 -7.778190342452e-01 -7.821254376890e-01 -7.801776614538e-01
8.466501240695e-01 -8.212085247824e-01 -7.720399525493e-01 -8.113489742291e-01 -7.761427253580e-01 -7.804399141032e-01 -7.784946619032e-01
8.471464019851e-01 -8.194251988951e-01 -7.703646957818e-01 -8.095875071138e-01 -7.744588774385e-01 -7.787468079106e-01 -7.768040928921e-01
8.476426799007e-01 -8.176339055717e-01 -7.686819567846e-01 -8.078181697470e-01 -7.727675069053e-01 -7.770461355867e-01 -7.751059708583e-01
8.481389578164e-01 -8.158346622290e-01 -7.669917519973e-01 -8.060409793322e-01 -7.710686302521e-01 -7.753379136816e-01 -7.734003123130e-01
8.486352357320e-01 -8.140274863614e-01 -7.652940979339e-01 -8.042559531493e-01 -7.693622640465e-01 -7.736221588200e-01 -7.716871338407e-01
8.491315136476e-01 -8.122123955408e-01 -7.635890111823e-01 -8.024631085548e-01 -7.676484249305e-01 -7.718988877013e-01 -7.699664520989e-01
8.496277915633e-01 -8.103894074153e-01 -7.618765084043e-01 -8.006624629813e-01 -7.659271296206e-01 -7.701681170991e-01 -7.682382838182e-01
8.501240694789e-01 -8.085585397105e-01 -7.601566063356e-01 -7.988540339376e-01 -7.641983949069e-01 -7.684298638613e-01 -7.665026458019e-01
8.506203473945e-01 -8.067198102279e-01 -7.584293217853e-01 -7.970378390082e-01 -7.624622376535e-01 -7.666841449099e-01 -7.647595549260e-01
8.511166253102e-01 -8.048732368462e-01 -7.566946716364e-01 -7.952138958535e-01 -7.607186747984e-01 -7.649309772407e-01 -7.630090281388e-01
8.516129032258e-01 -8.030188375199e-01 -7.549526728448e-01 -7.933822222095e-01 -7.589677233529e-01 -7.631703779236e-01 -7.612510824612e-01
8.521091811414e-01 -8.011566302796e-01 -7.532033424401e-01 -7.915428358875e-01 -7.572094004018e-01 -7.614023641018e-01 -7.594857349859e-01
8.526054590571e-01 -7.992866332320e-01 -7.514466975245e-01 -7.896957547743e-01 -7.554437231034e-01 -7.596269529922e-01 -7.577130028778e-01
8.531017369727e-01 -7.974088645595e-01 -7.496827552734e-01 -7.878409968314e-01 -7.536707086890e-01 -7.578441618851e-01 -7.559329033736e-01
8.535980148883e-01 -7.955233425200e-01 -7.479115329349e-01 -7.859785800954e-01 -7.518903744628e-01 -7.560540081439e-01 -7.541454537814e-01
8.540942928040e-01 -7.936300854467e-01 -7.461330478299e-01 -7.841085226777e-01 -7.501027378021e-01 -7.542565092051e-01 -7.523506714811e-01
8.545905707196e-01 -7.917291117482e-01 -7.443473173516e-01 -7.822308427643e-01 -7.483078161568e-01 -7.524516825783e-01 -7.505485739236e-01
8.550868486352e-01 -7.898204399081e-01 -7.425543589655e-01 -7.803455586153e-01 -7.465056270494e-01 -7.506395458456e-01 -7.487391786312e-01
8.555831265509e-01 -7.879040884848e-01 -7.407541902096e-01 -7.784526885653e-01 -7.446961880746e-01 -7.488201166620e-01 -7.469225031969e-01
8.560794044665e-01 -7.859800761111e-01 -7.389468286936e-01 -7.765522510230e-01 -7.428795168997e-01 -7.469934127548e-01 -7.450985652846e-01
8.565756823821e-01 -7.840484214951e-01 -7.371322920993e-01 -7.746442644706e-01 -7.410556312640e-01 -7.451594519238e-01 -7.432673826288e-01
8.570719602978e-01 -7.821091434181e-01 -7.353105981803e-01 -7.727287474645e-01 -7.392245489787e-01 -7.433182520407e-01 -7.414289730346e-01
8.575682382134e-01 -7.801622607364e-01 -7.334817647616e-01 -7.708057186342e-01 -7.373862879269e-01 -7.414698310495e-01 -7.395833543771e-01
8.580645161290e-01 -7.782077923800e-01 -7.316458097398e-01 -7.688751966829e-01 -7.355408660633e-01 -7.396142069661e-01 -7.377305446017e-01
8.585607940447e-01 -7.762457573523e-01 -7.298027510829e-01 -7.669372003866e-01 -7.336883014143e-01 -7.377513978780e-01 -7.358705617235e-01
8.590570719603e-01 -7.742761747308e-01 -7.279526068297e-01 -7.649917485948e-01 -7.318286120774e-01 -7.358814219443e-01 -7.340034238276e-01
8.595533498759e-01 -7.722990636661e-01 -7.260953950904e-01 -7.630388602293e-01 -7.299618162215e-01 -7.340042973956e-01 -7.321291490686e-01
8.600496277916e-01 -7.703144433819e-01 -7.242311340459e-01 -7.610785542849e-01 -7.280879320866e-01 -7.321200425337e-01 -7.302477556704e-01
8.605459057072e-01 -7.683223331753e-01 -7.223598419475e-01 -7.591108498287e-01 -7.262069779835e-01 -7.302286757316e-01 -7.283592619261e-01
8.610421836228e-01 -7.663227524158e-01 -7.204815371176e-01 -7.571357660003e-01 -7.243189722937e-01 -7.283302154332e-01 -7.264636861981e-01
8.615384615385e-01 -7.643157205459e-01 -7.185962379484e-01 -7.551533220111e-01 -7.224239334694e-01 -7.264246801533e-01 -7.245610469172e-01
8.620347394541e-01 -7.623012570802e-01 -7.167039629027e-01 -7.531635371447e-01 -7.205218800332e-01 -7.245120884773e-01 -7.226513625833e-01
8.625310173697e-01 -7.602793816058e-01 -7.148047305132e-01 -7.511664307562e-01 -7.186128305780e-01 -7.225924590610e-01 -7.207346517646e-01
8.630272952854e-01 -7.582501137819e-01 -7.128985593827e-01 -7.491620222726e-01 -7.166968037669e-01 -7.206658106307e-01 -7.188109330978e-01
8.635235732010e-01 -7.562134733393e-01 -7.109854681833e-01 -7.471503311920e-01 -7.147738183328e-01 -7.187321619829e-01 -7.168802252874e-01
8.640198511166e-01 -7.541694800808e-01 -7.090654756573e-01 -7.451313770838e-01 -7.128438930784e-01 -7.167915319839e-01 -7.149425471061e-01
8.645161290323e-01 -7.521181538805e-01 -7.071386006158e-01 -7.431051795884e-01 -7.109070468763e-01 -7.148439395702e-01 -7.129979173945e-01
8.650124069479e-01 -7.500595146839e-01 -7.052048619397e-01 -7.410717584170e-01 -7.089632986682e-01 -7.128894037477e-01 -7.110463550605e-01
8.655086848635e-01 -7.479935825075e-01 -7.032642785786e-01 -7.390311333517e-01 -7.070126674655e-01 -7.109279435920e-01 -7.090878790795e-01
8.660049627792e-01 -7.459203774388e-01 -7.013168695513e-01 -7.369833242448e-01 -7.050551723486e-01 -7.089595782481e-01 -7.071225084942e-01
8.665012406948e-01 -7.438399196360e-01 -6.993626539452e-01 -7.349283510189e-01 -7.030908324668e-01 -7.069843269301e-01 -7.051502624143e-01
8.669975186104e-01 -7.417522293280e-01 -6.974016509164e-01 -7.328662336667e-01 -7.011196670382e-01 -7.050022089212e-01 -7.031711600164e-01
8.674937965261e-01 -7.396573268134e-01 -6.954338796894e-01 -7.307969922510e-01 -6.991416953498e-01 -7.030132435737e-01 -7.011852205436e-01
8.679900744417e-01 -7.375552324617e-01 -6.934593595570e-01 -7.287206469041e-01 -6.971569367570e-01 -7.010174503083e-01 -6.991924633057e-01
8.684863523573e-01 -7.354459667119e-01 -6.914781098800e-01 -7.266372178280e-01 -6.951654106833e-01 -6.990148486144e-01 -6.971929076785e-01
8.689826302730e-01 -7.333295500728e-01 -6.894901500873e-01 -7.245467252938e-01 -6.931671366207e-01 -6.970054580500e-01 -6.951865731043e-01
8.694789081886e-01 -7.312060031228e-01 -6.874954996755e-01 -7.224491896421e-01 -6.911621341290e-01 -6.949892982409e-01 -6.931734790910e-01
8.699751861042e-01 -7.290753465094e-01 -6.854941782087e-01 -7.203446312821e-01 -6.891504228358e-01 -6.929663888813e-01 -6.911536452124e-01
8.704714640199e-01 -7.269376009496e-01 -6.834862053186e-01 -7.182330706920e-01 -6.871320224365e-01 -6.909367497332e-01 -6.891270911076e-01
8.709677419355e-01 -7.247927872291e-01 -6.814716007039e-01 -7.161145284185e-01 -6.851069526939e-01 -6.889004006264e-01 -6.870938364812e-01
8.714640198511e-01 -7.226409262024e-01 -6.794503841306e-01 -7.139890250769e-01 -6.830752334380e-01 -6.868573614580e-01 -6.850539011031e-01
8.719602977667e-01 -7.204820387923e-01 -6.774225754315e-01 -7.118565813503e-01 -6.810368845660e-01 -6.848076521927e-01 -6.830073048079e-01
8.724565756824e-01 -7.183161459901e-01 -6.753881945062e-01 -7.097172179901e-01 -6.789919260422e-01 -6.827512928624e-01 -6.809540674951e-01
8.729528535980e-01 -7.161432688554e-01 -6.733472613207e-01 -7.075709558154e-01 -6.769403778974e-01 -6.806883035660e-01 -6.788942091286e-01
8.734491315136e-01 -7.139634285154e-01 -6.712997959075e-01 -7.054178157130e-01 -6.748822602292e-01 -6.786187044692e-01 -6.768277497371e-01
8.739454094293e-01 -7.117766461652e-01 -6.692458183651e-01 -7.032578186371e-01 -6.728175932017e-01 -6.765425158045e-01 -6.747547094129e-01
8.744416873449e-01 -7.095829430673e-01 -6.671853488583e-01 -7.010909856090e-01 -6.707463970450e-01 -6.744597578707e-01 -6.726751083128e-01
8.749379652605e-01 -7.073823405514e-01 -6.651184076175e-01 -6.989173377173e-01 -6.686686920555e-01 -6.723704510333e-01 -6.705889666572e-01
8.754342431762e-01 -7.051748600146e-01 -6.630450149388e-01 -6.967368961171e-01 -6.665844985952e-01 -6.702746157235e-01 -6.684963047299e-01
8.759305210918e-01 -7.029605229206e-01 -6.609651911838e-01 -6.945496820304e-01 -6.644938370922e-01 -6.681722724389e-01 -6.663971428783e-01
8.764267990074e-01 -7.007393507997e-01 -6.588789567792e-01 -6.923557167455e-01 -6.623967280397e-01 -6.660634417426e-01 -6.642915015131e-01
8.769230769231e-01 -6.985113652490e-01 -6.567863322170e-01 -6.901550216170e-01 -6.602931919967e-01 -6.639481442634e-01 -6.621794011078e-01
8.774193548387e-01 -6.962765879315e-01 -6.546873380540e-01 -6.879476180655e-01 -6.581832495868e-01 -6.618264006957e-01 -6.600608621988e-01
8.779156327543e-01 -6.940350405766e-01 -6.525819949118e-01 -6.857335275776e-01 -6.560669214991e-01 -6.596982317989e-01 -6.579359053850e-01
8.784119106700e-01 -6.917867449791e-01 -6.504703234762e-01 -6.835127717053e-01 -6.539442284871e-01 -6.575636583976e-01 -6.558045513279e-01
8.789081885856e-01 -6.895317229997e-01 -6.483523444978e-01 -6.812853720663e-01 -6.518151913690e-01 -6.554227013813e-01 -6.536668207511e-01
8.794044665012e-01 -6.872699965645e-01 -6.462280787910e-01 -6.790513503433e-01 -6.496798310276e-01 -6.532753817041e-01 -6.515227344400e-01
8.799007444169e-01 -6.850015876646e-01 -6.440975472341e-01 -6.768107282841e-01 -6.475381684095e-01 -6.511217203847e-01 -6.493723132422e-01
8.803970223325e-01 -6.827265183563e-01 -6.419607707695e-01 -6.745635277015e-01 -6.453902245257e-01 -6.489617385062e-01 -6.472155780665e-01
8.808933002481e-01 -6.804448107606e-01 -6.398177704027e-01 -6.723097704728e-01 -6.432360204508e-01 -6.467954572156e-01 -6.450525498834e-01
8.813895781638e-01 -6.781564870629e-01 -6.376685672029e-01 -6.700494785398e-01 -6.410755773230e-01 -6.446228977241e-01 -6.428832497244e-01
8.818858560794e-01 -6.758615695130e-01 -6.355131823022e-01 -6.677826739084e-01 -6.389089163443e-01 -6.424440813064e-01 -6.407076986820e-01
8.823821339950e-01 -6.735600804249e-01 -6.333516368958e-01 -6.655093786486e-01 -6.367360587794e-01 -6.402590293010e-01 -6.385259179096e-01
8.828784119107e-01 -6.712520421766e-01 -6.311839522416e-01 -6.632296148944e-01 -6.345570259564e-01 -6.380677631096e-01 -6.363379286211e-01
8.833746898263e-01 -6.689374772093e-01 -6.290101496601e-01 -6.609434048431e-01 -6.323718392662e-01 -6.358703041972e-01 -6.341437520908e-01
8.838709677419e-01 -6.666164080282e-01 -6.268302505339e-01 -6.586507707556e-01 -6.301805201622e-01 -6.336666740916e-01 -6.319434096529e-01
8.843672456576e-01 -6.642888572014e-01 -6.246442763080e-01 -6.563517349559e-01 -6.279830901602e-01 -6.314568943837e-01 -6.297369227020e-01
8.848635235732e-01 -6.619548473604e-01 -6.224522484892e-01 -6.540463198312e-01 -6.257795708385e-01 -6.292409867266e-01 -6.275243126921e-01
8.853598014888e-01 -6.596144011990e-01 -6.202541886460e-01 -6.517345478312e-01 -6.235699838371e-01 -6.270189728361e-01 -6.253056011370e-01
8.858560794045e-01 -6.572675414738e-01 -6.180501184084e-01 -6.494164414684e-01 -6.213543508581e-01 -6.247908744900e-01 -6.230808096094e-01
8.863523573201e-01 -6.549142910040e-01 -6.158400594678e-01 -6.470920233176e-01 -6.191326936650e-01 -6.225567135281e-01 -6.208499597417e-01
8.868486352357e-01 -6.525546726705e-01 -6.136240335764e-01 -6.447613160156e-01 -6.169050340829e-01 -6.203165118521e-01 -6.186130732247e-01
8.873449131514e-01 -6.501887094166e-01 -6.114020625475e-01 -6.424243422614e-01 -6.146713939978e-01 -6.180702914251e-01 -6.163701718082e-01
8.878411910670e-01 -6.478164242468e-01 -6.091741682550e-01 -6.400811248157e-01 -6.124317953570e-01 -6.158180742718e-01 -6.141212773004e-01
8.883374689826e-01 -6.454378402274e-01 -6.069403726331e-01 -6.377316865005e-01 -6.101862601684e-01 -6.135598824777e-01 -6.118664115676e-01
8.888337468983e-01 -6.430529804858e-01 -6.047006976762e-01 -6.353760501994e-01 -6.079348105004e-01 -6.112957381897e-01 -6.096055965345e-01
8.893300248139e-01 -6.406618682107e-01 -6.024551654388e-01 -6.330142388569e-01 -6.056774684818e-01 -6.090256636151e-01 -6.073388541833e-01
8.898263027295e-01 -6.382645266511e-01 -6.002037980351e-01 -6.306462754785e-01 -6.034142563017e-01 -6.067496810219e-01 -6.050662065541e-01
8.903225806452e-01 -6.358609791169e-01 -5.979466176388e-01 -6.282721831304e-01 -6.011451962087e-01 -6.044678127383e-01 -6.027876757443e-01
8.908188585608e-01 -6.334512489783e-01 -5.956836464828e-01 -6.258919849392e-01 -5.988703105114e-01 -6.021800811528e-01 -6.005032839085e-01
8.913151364764e-01 -6.310353596657e-01 -5.934149068592e-01 -6.235057040917e-01 -5.965896215778e-01 -5.998865087137e-01 -5.982130532583e-01
8.918114143921e-01 -6.286133346691e-01 -5.911404211188e-01 -6.211133638348e-01 -5.943031518350e-01 -5.975871179290e-01 -5.959170060621e-01
8.923076923077e-01 -6.261851975383e-01 -5.888602116711e-01 -6.187149874753e-01 -5.920109237692e-01 -5.952819313659e-01 -5.936151646448e-01
8.928039702233e-01 -6.237509718828e-01 -5.865743009840e-01 -6.163105983794e-01 -5.897129599254e-01 -5.929709716513e-01 -5.913075513876e-01
8.933002481390e-01 -6.213106813710e-01 -5.842827115834e-01 -6.139002199728e-01 -5.874092829071e-01 -5.906542614708e-01 -5.889941887280e-01
8.937965260546e-01 -6.188643497302e-01 -5.819854660531e-01 -6.114838757405e-01 -5.850999153761e-01 -5.883318235689e-01 -5.866750991592e-01
8.942928039702e-01 -6.164120007467e-01 -5.796825870346e-01 -6.090615892262e-01 -5.827848800524e-01 -5.860036807486e-01 -5.843503052303e-01
8.947890818859e-01 -6.139536582651e-01 -5.773740972268e-01 -6.066333840325e-01 -5.804641997138e-01 -5.836698558714e-01 -5.820198295456e-01
8.952853598015e-01 -6.114893461884e-01 -5.750600193857e-01 -6.041992838205e-01 -5.781378971956e-01 -5.813303718568e-01 -5.796836947649e-01
8.957816377171e-01 -6.090190884776e-01 -5.727403763243e-01 -6.017593123094e-01 -5.758059953906e-01 -5.789852516823e-01 -5.773419236028e-01
8.962779156328e-01 -6.065429091515e-01 -5.704151909122e-01 -5.993134932768e-01 -5.734685172488e-01 -5.766345183829e-01 -5.749945388289e-01
8.967741935484e-01 -6.040608322865e-01 -5.680844860754e-01 -5.968618505579e-01 -5.711254857770e-01 -5.742781950512e-01 -5.726415632673e-01
8.972704714640e-01 -6.015728820164e-01 -5.657482847960e-01 -5.944044080456e-01 -5.687769240387e-01 -5.719163048370e-01 -5.702830197964e-01
8.977667493797e-01 -5.990790825320e-01 -5.634066101123e-01 -5.919411896903e-01 -5.664228551539e-01 -5.695488709469e-01 -5.679189313488e-01
8.982630272953e-01 -5.965794580809e-01 -5.610594851178e-01 -5.894722194994e-01 -5.640633022985e-01 -5.671759166443e-01 -5.655493209110e-01
8.987593052109e-01 -5.940740329676e-01 -5.587069329617e-01 -5.869975215375e-01 -5.616982887047e-01 -5.647974652494e-01 -5.631742115233e-01
8.992555831266e-01 -5.915628315528e-01 -5.563489768484e-01 -5.845171199257e-01 -5.593278376602e-01 -5.624135401381e-01 -5.607936262792e-01
8.997518610422e-01 -5.890458782534e-01 -5.539856400368e-01 -5.820310388418e-01 -5.569519725081e-01 -5.600241647428e-01 -5.584075883258e-01
9.002481389578e-01 -5.865231975422e-01 -5.516169458408e-01 -5.795393025199e-01 -5.545707166466e-01 -5.576293625514e-01 -5.560161208628e-01
9.007444168734e-01 -5.839948139478e-01 -5.492429176283e-01 -5.770419352499e-01 -5.521840935292e-01 -5.552291571076e-01 -5.536192471431e-01
9.012406947891e-01 -5.814607520543e-01 -5.468635788216e-01 -5.745389613779e-01 -5.497921266637e-01 -5.528235720099e-01 -5.512169904720e-01
9.017369727047e-01 -5.789210365007e-01 -5.444789528965e-01 -5.720304053054e-01 -5.473948396123e-01 -5.504126309125e-01 -5.488093742070e-01
9.022332506203e-01 -5.763756919813e-01 -5.420890633826e-01 -5.695162914894e-01 -5.449922559917e-01 -5.479963575237e-01 -5.463964217579e-01
9.027295285360e-01 -5.738247432448e-01 -5.396939338624e-01 -5.669966444420e-01 -5.425843994722e-01 -5.455747756070e-01 -5.439781565863e-01
9.032258064516e-01 -5.712682150948e-01 -5.372935879718e-01 -5.644714887302e-01 -5.401712937778e-01 -5.431479089797e-01 -5.415546022055e-01
9.037220843672e-01 -5.687061323889e-01 -5.348880493991e-01 -5.619408489757e-01 -5.377529626858e-01 -5.407157815133e-01 -5.391257821802e-01
9.042183622829e-01 -5.661385200387e-01 -5.324773418850e-01 -5.594047498549e-01 -5.353294300269e-01 -5.382784171332e-01 -5.366917201263e-01
9.047146401985e-01 -5.635654030096e-01 -5.300614892225e-01 -5.568632160982e-01 -5.329007196843e-01 -5.358358398182e-01 -5.342524397107e-01
9.052109181141e-01 -5.609868063204e-01 -5.276405152564e-01 -5.543162724900e-01 -5.304668555939e-01 -5.333880736002e-01 -5.318079646510e-01
9.057071960298e-01 -5.584027550437e-01 -5.252144438830e-01 -5.517639438687e-01 -5.280278617439e-01 -5.309351425646e-01 -5.293583187154e-01
9.062034739454e-01 -5.558132743044e-01 -5.227832990500e-01 -5.492062551262e-01 -5.255837621745e-01 -5.284770708489e-01 -5.269035257222e-01
9.066997518610e-01 -5.532183892807e-01 -5.203471047558e-01 -5.466432312075e-01 -5.231345809776e-01 -5.260138826437e-01 -5.244436095398e-01
9.071960297767e-01 -5.506181252031e-01 -5.179058850498e-01 -5.440748971111e-01 -5.206803422968e-01 -5.235456021913e-01 -5.219785940866e-01
9.076923076923e-01 -5.480125073547e-01 -5.154596640316e-01 -5.415012778879e-01 -5.182210703267e-01 -5.210722537863e-01 -5.195085033303e-01
9.081885856079e-01 -5.454015610702e-01 -5.130084658509e-01 -5.389223986418e-01 -5.157567893127e-01 -5.185938617749e-01 -5.170333612882e-01
9.086848635236e-01 -5.427853117364e-01 -5.105523147074e-01 -5.363382845289e-01 -5.132875235512e-01 -5.161104505546e-01 -5.145531920266e-01
9.091811414392e-01 -5.401637847917e-01 -5.080912348499e-01 -5.337489607576e-01 -5.108132973885e-01 -5.136220445741e-01 -5.120680196607e-01
9.096774193548e-01 -5.375370057258e-01 -5.056252505768e-01 -5.311544525881e-01 -5.083341352213e-01 -5.111286683330e-01 -5.095778683542e-01
9.101736972705e-01 -5.349050000792e-01 -5.031543862351e-01 -5.285547853323e-01 -5.058500614961e-01 -5.086303463815e-01 -5.070827623195e-01
9.106699751861e-01 -5.322677934436e-01 -5.006786662205e-01 -5.259499843537e-01 -5.033611007086e-01 -5.061271033200e-01 -5.045827258169e-01
9.111662531017e-01 -5.296254114609e-01 -4.981981149768e-01 -5.233400750669e-01 -5.008672774040e-01 -5.036189637990e-01 -5.020777831548e-01
9.116625310174e-01 -5.269778798237e-01 -4.957127569960e-01 -5.207250829375e-01 -4.983686161763e-01 -5.011059525189e-01 -4.995679586893e-01
9.121588089330e-01 -5.243252242744e-01 -4.932226168174e-01 -5.181050334818e-01 -4.958651416680e-01 -4.985880942293e-01 -4.970532768239e-01
9.126550868486e-01 -5.216674706054e-01 -4.907277190280e-01 -5.154799522668e-01 -4.933568785701e-01 -4.960654137292e-01 -4.945337620093e-01
9.131513647643e-01 -5.190046446584e-01 -4.882280882614e-01 -5.128498649096e-01 -4.908438516216e-01 -4.935379358664e-01 -4.920094387434e-01
9.136476426799e-01 -5.163367723246e-01 -4.857237491982e-01 -5.102147970773e-01 -4.883260856091e-01 -4.910056855375e-01 -4.894803315705e-01
9.141439205955e-01 -5.136638795444e-01 -4.832147265652e-01 -5.075747744871e-01 -4.858036053668e-01 -4.884686876871e-01 -4.869464650818e-01
9.146401985112e-01 -5.109859923069e-01 -4.807010451351e-01 -5.049298229054e-01 -4.832764357759e-01 -4.859269673081e-01 -4.844078639145e-01
9.151364764268e-01 -5.083031366497e-01 -4.781827297265e-01 -5.022799681482e-01 -4.807446017646e-01 -4.833805494411e-01 -4.818645527520e-01
9.156327543424e-01 -5.056153386586e-01 -4.756598052033e-01 -4.996252360804e-01 -4.782081283073e-01 -4.808294591742e-01 -4.793165563234e-01
9.161290322581e-01 -5.029226244677e-01 -4.731322964744e-01 -4.969656526159e-01 -4.756670404249e-01 -4.782737216425e-01 -4.767638994033e-01
9.166253101737e-01 -5.002250202589e-01 -4.706002284934e-01 -4.943012437171e-01 -4.731213631842e-01 -4.757133620282e-01 -4.742066068118e-01
9.171215880893e-01 -4.975225522614e-01 -4.680636262583e-01 -4.916320353949e-01 -4.705711216975e-01 -4.731484055598e-01 -4.716447034139e-01
9.176178660050e-01 -4.948152467518e-01 -4.655225148110e-01 -4.889580537082e-01 -4.680163411224e-01 -4.705788775124e-01 -4.690782141195e-01
9.181141439206e-01 -4.921031300541e-01 -4.629769192373e-01 -4.862793247639e-01 -4.654570466615e-01 -4.680048032069e-01 -4.665071638832e-01
9.186104218362e-01 -4.893862285384e-01 -4.604268646662e-01 -4.835958747165e-01 -4.628932635622e-01 -4.654262080098e-01 -4.639315777037e-01
9.191066997519e-01 -4.866645686217e-01 -4.578723762697e-01 -4.809077297681e-01 -4.603250171159e-01 -4.628431173331e-01 -4.613514806241e-01
9.196029776675e-01 -4.839381767675e-01 -4.553134792625e-01 -4.782149161678e-01 -4.577523326586e-01 -4.602555566338e-01 -4.587668977310e-01
9.200992555831e-01 -4.812070794850e-01 -4.527501989015e-01 -4.755174602118e-01 -4.551752355694e-01 -4.576635514138e-01 -4.561778541550e-01
9.205955334988e-01 -4.784713033290e-01 -4.501825604858e-01 -4.728153882430e-01 -4.525937512713e-01 -4.550671272193e-01 -4.535843750698e-01
9.210918114144e-01 -4.757308749001e-01 -4.476105893557e-01 -4.701087266507e-01 -4.500079052301e-01 -4.524663096408e-01 -4.509864856924e-01
9.215880893300e-01 -4.729858208441e-01 -4.450343108932e-01 -4.673975018707e-01 -4.474177229546e-01 -4.498611243125e-01 -4.483842112825e-01
9.220843672457e-01 -4.702361678517e-01 -4.424537505208e-01 -4.646817403848e-01 -4.448232299960e-01 -4.472515969124e-01 -4.457775771426e-01
9.225806451613e-01 -4.674819426583e-01 -4.398689337019e-01 -4.619614687205e-01 -4.422244519473e-01 -4.446377531614e-01 -4.431666086175e-01
9.230769230769e-01 -4.647231720438e-01 -4.372798859398e-01 -4.592367134512e-01 -4.396214144439e-01 -4.420196188235e-01 -4.405513310942e-01
9.235732009926e-01 -4.619598828322e-01 -4.346866327778e-01 -4.565075011953e-01 -4.370141431622e-01 -4.393972197055e-01 -4.379317700016e-01
9.240694789082e-01 -4.591921018918e-01 -4.320891997984e-01 -4.537738586168e-01 -4.344026638200e-01 -4.367705816562e-01 -4.353079508101e-01
9.245657568238e-01 -4.564198561340e-01 -4.294876126235e-01 -4.510358124246e-01 -4.317870021760e-01 -4.341397305665e-01 -4.326798990317e-01
9.250620347395e-01 -4.536431725138e-01 -4.268818969136e-01 -4.482933893723e-01 -4.291671840291e-01 -4.315046923692e-01 -4.300476402196e-01
9.255583126551e-01 -4.508620780299e-01 -4.242720783676e-01 -4.455466162582e-01 -4.265432352188e-01 -4.288654930381e-01 -4.274111999675e-01
9.260545905707e-01 -4.480765997231e-01 -4.216581827223e-01 -4.427955199252e-01 -4.239151816243e-01 -4.262221585885e-01 -4.247706039103e-01
9.265508684864e-01 -4.452867646772e-01 -4.190402357521e-01 -4.400401272601e-01 -4.212830491642e-01 -4.235747150762e-01 -4.221258777229e-01
9.270471464020e-01 -4.424926000184e-01 -4.164182632688e-01 -4.372804651943e-01 -4.186468637967e-01 -4.209231885974e-01 -4.194770471206e-01
9.275434243176e-01 -4.396941329149e-01 -4.137922911211e-01 -4.345165607027e-01 -4.160066515185e-01 -4.182676052887e-01 -4.168241378584e-01
9.280397022333e-01 -4.368913905769e-01 -4.111623451939e-01 -4.317484408045e-01 -4.133624383651e-01 -4.156079913264e-01 -4.141671757312e-01
9.285359801489e-01 -4.340844002557e-01 -4.085284514087e-01 -4.289761325623e-01 -4.107142504102e-01 -4.129443729263e-01 -4.115061865731e-01
9.290322580645e-01 -4.312731892445e-01 -4.058906357223e-01 -4.261996630825e-01 -4.080621137657e-01 -4.102767763435e-01 -4.088411962575e-01
9.295285359801e-01 -4.284577848773e-01 -4.032489241272e-01 -4.234190595150e-01 -4.054060545804e-01 -4.076052278721e-01 -4.061722306965e-01
9.300248138958e-01 -4.256382145287e-01 -4.006033426506e-01 -4.206343490532e-01 -4.027460990413e-01 -4.049297538447e-01 -4.034993158411e-01
9.305210918114e-01 -4.228145056140e-01 -3.979539173547e-01 -4.178455589341e-01 -4.000822733716e-01 -4.022503806323e-01 -4.008224776806e-01
9.310173697270e-01 -4.199866855886e-01 -3.953006743356e-01 -4.150527164380e-01 -3.974146038317e-01 -3.995671346439e-01 -3.981417422423e-01
9.315136476427e-01 -4.171547819481e-01 -3.926436397233e-01 -4.122558488888e-01 -3.947431167179e-01 -3.968800423265e-01 -3.954571355917e-01
9.320099255583e-01 -4.143188222276e-01 -3.899828396814e-01 -4.094549836540e-01 -3.920678383628e-01 -3.941891301642e-01 -3.927686838318e-01
9.325062034739e-01 -4.114788340017e-01 -3.873183004066e-01 -4.066501481447e-01 -3.893887951346e-01 -3.914944246785e-01 -3.900764131027e-01
9.330024813896e-01 -4.086348448842e-01 -3.846500481280e-01 -4.038413698159e-01 -3.867060134368e-01 -3.887959524279e-01 -3.873803495822e-01
9.334987593052e-01 -4.057868825279e-01 -3.819781091075e-01 -4.010286761667e-01 -3.840195197081e-01 -3.860937400073e-01 -3.846805194844e-01
9.339950372208e-01 -4.029349746240e-01 -3.793025096384e-01 -3.982120947402e-01 -3.813293404220e-01 -3.833878140481e-01 -3.819769490605e-01
9.344913151365e-01 -4.000791489020e-01 -3.766232760458e-01 -3.953916531245e-01 -3.786355020861e-01 -3.806782012179e-01 -3.792696645977e-01
9.349875930521e-01 -3.972194331299e-01 -3.739404346861e-01 -3.925673789522e-01 -3.759380312427e-01 -3.779649282201e-01 -3.765586924196e-01
9.354838709677e-01 -3.943558551133e-01 -3.712540119460e-01 -3.897392999016e-01 -3.732369544674e-01 -3.752480217935e-01 -3.738440588855e-01
9.359801488834e-01 -3.914884426953e-01 -3.685640342431e-01 -3.869074436969e-01 -3.705322983697e-01 -3.725275087126e-01 -3.711257903902e-01
9.364764267990e-01 -3.886172237562e-01 -3.658705280246e-01 -3.840718381086e-01 -3.678240895921e-01 -3.698034157869e-01 -3.684039133642e-01
9.369727047146e-01 -3.857422262137e-01 -3.631735197673e-01 -3.812325109546e-01 -3.651123548102e-01 -3.670757698609e-01 -3.656784542726e-01
9.374689826303e-01 -3.828634780216e-01 -3.604730359775e-01 -3.783894901007e-01 -3.623971207323e-01 -3.643445978138e-01 -3.629494396158e-01
9.379652605459e-01 -3.799810071709e-01 -3.577691031898e-01 -3.755428034617e-01 -3.596784140989e-01 -3.616099265592e-01 -3.602168959285e-01
9.384615384615e-01 -3.770948416883e-01 -3.550617479676e-01 -3.726924790022e-01 -3.569562616827e-01 -3.588717830453e-01 -3.574808497798e-01
9.389578163772e-01 -3.742050096366e-01 -3.523509969023e-01 -3.698385447380e-01 -3.542306902883e-01 -3.561301942544e-01 -3.547413277727e-01
9.394540942928e-01 -3.713115391142e-01 -3.496368766126e-01 -3.669810287372e-01 -3.515017267516e-01 -3.533851872027e-01 -3.519983565442e-01
9.399503722084e-01 -3.684144582549e-01 -3.469194137447e-01 -3.641199591216e-01 -3.487693979400e-01 -3.506367889406e-01 -3.492519627648e-01
9.404466501241e-01 -3.655137952276e-01 -3.441986349714e-01 -3.612553640687e-01 -3.460337307516e-01 -3.478850265519e-01 -3.465021731382e-01
9.409429280397e-01 -3.626095782362e-01 -3.414745669923e-01 -3.583872718129e-01 -3.432947521158e-01 -3.451299271544e-01 -3.437490144012e-01
9.414392059553e-01 -3.597018355186e-01 -3.387472365327e-01 -3.555157106478e-01 -3.405524889918e-01 -3.423715178993e-01 -3.409925133232e-01
9.419354838710e-01 -3.567905953476e-01 -3.360166703435e-01 -3.526407089284e-01 -3.378069683695e-01 -3.396098259715e-01 -3.382326967064e-01
9.424317617866e-01 -3.538758860299e-01 -3.332828952010e-01 -3.497622950733e-01 -3.350582172688e-01 -3.368448785894e-01 -3.354695913849e-01
9.429280397022e-01 -3.509577359056e-01 -3.305459379065e-01 -3.468804975674e-01 -3.323062627391e-01 -3.340767030047e-01 -3.327032242250e-01
9.434243176179e-01 -3.480361733486e-01 -3.278058252853e-01 -3.439953449645e-01 -3.295511318596e-01 -3.313053265027e-01 -3.299336221246e-01
9.439205955335e-01 -3.451112267656e-01 -3.250625841871e-01 -3.411068658911e-01 -3.267928517387e-01 -3.285307764024e-01 -3.271608120131e-01
9.444168734491e-01 -3.421829245968e-01 -3.223162414852e-01 -3.382150890487e-01 -3.240314495138e-01 -3.257530800562e-01 -3.243848208512e-01
9.449131513648e-01 -3.392512953144e-01 -3.195668240760e-01 -3.353200432185e-01 -3.212669523514e-01 -3.229722648502e-01 -3.216056756303e-01
9.454094292804e-01 -3.363163674233e-01 -3.168143588788e-01 -3.324217572647e-01 -3.184993874465e-01 -3.201883582045e-01 -3.188234033726e-01
9.459057071960e-01 -3.333781694604e-01 -3.140588728355e-01 -3.295202601388e-01 -3.157287820226e-01 -3.174013875729e-01 -3.160380311307e-01
9.464019851117e-01 -3.304367299944e-01 -3.113003929099e-01 -3.266155808845e-01 -3.129551633316e-01 -3.146113804435e-01 -3.132495859874e-01
9.468982630273e-01 -3.274920776256e-01 -3.085389460875e-01 -3.237077486426e-01 -3.101785586534e-01 -3.118183643387e-01 -3.104580950553e-01
9.473945409429e-01 -3.245442409853e-01 -3.057745593751e-01 -3.207967926559e-01 -3.073989952959e-01 -3.090223668157e-01 -3.076635854766e-01
9.478908188586e-01 -3.215932487359e-01 -3.030072598003e-01 -3.178827422753e-01 -3.046165005947e-01 -3.062234154663e-01 -3.048660844228e-01
9.483870967742e-01 -3.186391295706e-01 -3.002370744110e-01 -3.149656269655e-01 -3.018311019130e-01 -3.034215379177e-01 -3.020656190947e-01
9.488833746898e-01 -3.156819122130e-01 -2.974640302755e-01 -3.120454763118e-01 -2.990428266414e-01 -3.006167618326e-01 -2.992622167217e-01
9.493796526055e-01 -3.127216254164e-01 -2.946881544815e-01 -3.091223200267e-01 -2.962517021978e-01 -2.978091149098e-01 -2.964559045619e-01
9.498759305211e-01 -3.097582979645e-01 -2.919094741359e-01 -3.061961879569e-01 -2.934577560273e-01 -2.949986248843e-01 -2.936467099017e-01
9.503722084367e-01 -3.067919586702e-01 -2.891280163645e-01 -3.032671100914e-01 -2.906610156016e-01 -2.921853195281e-01 -2.908346600553e-01
9.508684863524e-01 -3.038226363759e-01 -2.863438083117e-01 -3.003351165693e-01 -2.878615084196e-01 -2.893692266504e-01 -2.880197823649e-01
9.513647642680e-01 -3.008503599529e-01 -2.835568771396e-01 -2.974002376884e-01 -2.850592620068e-01 -2.865503740985e-01 -2.852021042001e-01
9.518610421836e-01 -2.978751583014e-01 -2.807672500282e-01 -2.944625039137e-01 -2.822543039152e-01 -2.837287897579e-01 -2.823816529579e-01
9.523573200993e-01 -2.948970603495e-01 -2.779749541746e-01 -2.915219458873e-01 -2.794466617229e-01 -2.809045015533e-01 -2.795584560619e-01
9.528535980149e-01 -2.919160950542e-01 -2.751800167925e-01 -2.885785944376e-01 -2.766363630348e-01 -2.780775374490e-01 -2.767325409628e-01
9.533498759305e-01 -2.889322913999e-01 -2.723824651123e-01 -2.856324805895e-01 -2.738234354814e-01 -2.752479254498e-01 -2.739039351374e-01
9.538461538462e-01 -2.859456783987e-01 -2.695823263800e-01 -2.826836355749e-01 -2.710079067194e-01 -2.724156936012e-01 -2.710726660889e-01
9.543424317618e-01 -2.829562850901e-01 -2.667796278576e-01 -2.797320908435e-01 -2.681898044313e-01 -2.695808699907e-01 -2.682387613462e-01
9.548387096774e-01 -2.799641405405e-01 -2.639743968217e-01 -2.767778780738e-01 -2.653691563250e-01 -2.667434827481e-01 -2.654022484640e-01
9.553349875931e-01 -2.769692738431e-01 -2.611666605640e-01 -2.738210291845e-01 -2.625459901341e-01 -2.639035600464e-01 -2.625631550223e-01
9.558312655087e-01 -2.739717141178e-01 -2.583564463903e-01 -2.708615763462e-01 -2.597203336175e-01 -2.610611301025e-01 -2.597215086262e-01
9.563275434243e-01 -2.709714905102e-01 -2.555437816202e-01 -2.678995519934e-01 -2.568922145590e-01 -2.582162211780e-01 -2.568773369054e-01
9.568238213400e-01 -2.679686321923e-01 -2.527286935867e-01 -2.649349888364e-01 -2.540616607674e-01 -2.553688615800e-01 -2.540306675146e-01
9.573200992556e-01 -2.649631683613e-01 -2.499112096358e-01 -2.619679198734e-01 -2.512287000762e-01 -2.525190796616e-01 -2.511815281325e-01
9.578163771712e-01 -2.619551282402e-01 -2.470913571262e-01 -2.589983784029e-01 -2.483933603432e-01 -2.496669038229e-01 -2.483299464617e-01
9.583126550868e-01 -2.589445410765e-01 -2.442691634283e-01 -2.560263980358e-01 -2.455556694504e-01 -2.468123625115e-01 -2.454759502289e-01
9.588089330025e-01 -2.559314361428e-01 -2.414446559245e-01 -2.530520127074e-01 -2.427156553037e-01 -2.439554842234e-01 -2.426195671839e-01
9.593052109181e-01 -2.529158427364e-01 -2.386178620081e-01 -2.500752566899e-01 -2.398733458324e-01 -2.410962975034e-01 -2.397608251000e-01
9.598014888337e-01 -2.498977901782e-01 -2.357888090834e-01 -2.470961646035e-01 -2.370287689891e-01 -2.382348309458e-01 -2.368997517733e-01
9.602977667494e-01 -2.468773078133e-01 -2.329575245646e-01 -2.441147714282e-01 -2.341819527491e-01 -2.353711131947e-01 -2.340363750226e-01
9.607940446650e-01 -2.438544250108e-01 -2.301240358759e-01 -2.411311125147e-01 -2.313329251102e-01 -2.325051729451e-01 -2.311707226890e-01
9.612903225806e-01 -2.408291711625e-01 -2.272883704510e-01 -2.381452235951e-01 -2.284817140919e-01 -2.296370389424e-01 -2.283028226360e-01
9.617866004963e-01 -2.378015756837e-01 -2.244505557319e-01 -2.351571407921e-01 -2.256283477353e-01 -2.267667399831e-01 -2.254327027486e-01
9.622828784119e-01 -2.347716680122e-01 -2.216106191695e-01 -2.321669006288e-01 -2.227728541021e-01 -2.238943049152e-01 -2.225603909337e-01
9.627791563275e-01 -2.317394776086e-01 -2.187685882222e-01 -2.291745400367e-01 -2.199152612743e-01 -2.210197626377e-01 -2.196859151192e-01
9.632754342432e-01 -2.287050339553e-01 -2.159244903558e-01 -2.261800963625e-01 -2.170555973535e-01 -2.181431421010e-01 -2.168093032543e-01
9.637717121588e-01 -2.256683665569e-01 -2.130783530431e-01 -2.231836073749e-01 -2.141938904600e-01 -2.152644723063e-01 -2.139305833089e-01
9.642679900744e-01 -2.226295049395e-01 -2.102302037632e-01 -2.201851112689e-01 -2.113301687322e-01 -2.123837823053e-01 -2.110497832733e-01
9.647642679901e-01 -2.195884786505e-01 -2.073800700008e-01 -2.171846466695e-01 -2.084644603257e-01 -2.095011011998e-01 -2.081669311582e-01
9.652605459057e-01 -2.165453172587e-01 -2.045279792462e-01 -2.141822526338e-01 -2.055967934121e-01 -2.066164581407e-01 -2.052820549940e-01
9.657568238213e-01 -2.135000503529e-01 -2.016739589943e-01 -2.111779686508e-01 -2.027271961786e-01 -2.037298823271e-01 -2.023951828311e-01
9.662531017370e-01 -2.104527075432e-01 -1.988180367442e-01 -2.081718346405e-01 -1.998556968262e-01 -2.008414030051e-01 -1.995063427391e-01
9.667493796526e-01 -2.074033184595e-01 -1.959602399987e-01 -2.051638909499e-01 -1.969823235691e-01 -1.979510494664e-01 -1.966155628067e-01
9.672456575682e-01 -2.043519127515e-01 -1.931005962638e-01 -2.021541783480e-01 -1.941071046332e-01 -1.950588510465e-01 -1.937228711415e-01
9.677419354839e-01 -2.012985200887e-01 -1.902391330481e-01 -1.991427380177e-01 -1.912300682549e-01 -1.921648371230e-01 -1.908282958699e-01
9.682382133995e-01 -1.982431701598e-01 -1.873758778622e-01 -1.961296115461e-01 -1.883512426796e-01 -1.892690371130e-01 -1.879318651363e-01
9.687344913151e-01 -1.951858926726e-01 -1.845108582179e-01 -1.931148409117e-01 -1.854706561601e-01 -1.863714804712e-01 -1.850336071033e-01
9.692307692308e-01 -1.921267173538e-01 -1.816441016283e-01 -1.900984684697e-01 -1.825883369554e-01 -1.834721966863e-01 -1.821335499513e-01
9.697270471464e-01 -1.890656739480e-01 -1.787756356064e-01 -1.870805369340e-01 -1.797043133287e-01 -1.805712152787e-01 -1.792317218780e-01
9.702233250620e-01 -1.860027922188e-01 -1.759054876652e-01 -1.840610893574e-01 -1.768186135454e-01 -1.776685657965e-01 -1.763281510987e-01
9.707196029777e-01 -1.829381019468e-01 -1.730336853167e-01 -1.810401691073e-01 -1.739312658720e-01 -1.747642778119e-01 -1.734228658452e-01
9.712158808933e-01 -1.798716329309e-01 -1.701602560714e-01 -1.780178198406e-01 -1.710422985733e-01 -1.718583809173e-01 -1.705158943662e-01
9.717121588089e-01 -1.768034149868e-01 -1.672852274378e-01 -1.749940854740e-01 -1.681517399111e-01 -1.689509047208e-01 -1.676072649269e-01
9.722084367246e-01 -1.737334779474e-01 -1.644086269218e-01 -1.719690101520e-01 -1.652596181412e-01 -1.660418788412e-01 -1.646970058083e-01
9.727047146402e-01 -1.706618516625e-01 -1.615304820260e-01 -1.689426382116e-01 -1.623659615122e-01 -1.631313329033e-01 -1.617851453076e-01
9.732009925558e-01 -1.675885659980e-01 -1.586508202492e-01 -1.659150141446e-01 -1.594707982623e-01 -1.602192965320e-01 -1.588717117373e-01
9.736972704715e-01 -1.645136508361e-01 -1.557696690858e-01 -1.628861825560e-01 -1.565741566173e-01 -1.573057993468e-01 -1.559567334254e-01
9.741935483871e-01 -1.614371360749e-01 -1.528870560250e-01 -1.598561881200e-01 -1.536760647882e-01 -1.543908709556e-01 -1.530402387147e-01
9.746898263027e-01 -1.583590516279e-01 -1.500030085505e-01 -1.568250755333e-01 -1.507765509683e-01 -1.514745409481e-01 -1.501222559630e-01
9.751861042184e-01 -1.552794274239e-01 -1.471175541400e-01 -1.537928894645e-01 -1.478756433311e-01 -1.485568388889e-01 -1.472028135423e-01
9.756823821340e-01 -1.521982934067e-01 -1.442307202642e-01 -1.507596745024e-01 -1.449733700269e-01 -1.456377943101e-01 -1.442819398390e-01
9.761786600496e-01 -1.491156795349e-01 -1.413425343866e-01 -1.477254751002e-01 -1.420697591804e-01 -1.427174367042e-01 -1.413596632533e-01
9.766749379653e-01 -1.460316157813e-01 -1.384530239625e-01 -1.446903355182e-01 -1.391648388881e-01 -1.397957955153e-01 -1.384360121992e-01
9.771712158809e-01 -1.429461321329e-01 -1.355622164393e-01 -1.416542997637e-01 -1.362586372147e-01 -1.368729001312e-01 -1.355110151038e-01
9.776674937965e-01 -1.398592585904e-01 -1.326701392548e-01 -1.386174115296e-01 -1.333511821905e-01 -1.339487798739e-01 -1.325847004075e-01
9.781637717122e-01 -1.367710251682e-01 -1.297768198378e-01 -1.355797141299e-01 -1.304425018085e-01 -1.310234639902e-01 -1.296570965635e-01
9.786600496278e-01 -1.336814618938e-01 -1.268822856068e-01 -1.325412504349e-01 -1.275326240207e-01 -1.280969816406e-01 -1.267282320374e-01
9.791563275434e-01 -1.305905988076e-01 -1.239865639699e-01 -1.295020628042e-01 -1.246215767346e-01 -1.251693618878e-01 -1.237981353072e-01
9.796526054591e-01 -1.274984659626e-01 -1.210896823240e-01 -1.264621930193e-01 -1.217093878103e-01 -1.222406336829e-01 -1.208668348627e-01
9.801488833747e-01 -1.244050934244e-01 -1.181916680549e-01 -1.234216822149e-01 -1.187960850559e-01 -1.193108258476e-01 -1.179343592057e-01
9.806451612903e-01 -1.213105112705e-01 -1.152925485363e-01 -1.203805708098e-01 -1.158816962231e-01 -1.163799670527e-01 -1.150007368492e-01
9.811414392060e-01 -1.182147495900e-01 -1.123923511298e-01 -1.173388984384e-01 -1.129662490018e-01 -1.134480857872e-01 -1.120659963173e-01
9.816377171216e-01 -1.151178384837e-01 -1.094911031841e-01 -1.142967038810e-01 -1.100497710134e-01 -1.105152102935e-01 -1.091301661451e-01
9.821339950372e-01 -1.120198080634e-01 -1.065888320353e-01 -1.112540249959e-01 -1.071322898031e-01 -1.075813685057e-01 -1.061932748784e-01
9.826302729529e-01 -1.089206884519e-01 -1.036855650061e-01 -1.082108986512e-01 -1.042138328330e-01 -1.046465880686e-01 -1.032553510731e-01
9.831265508685e-01 -1.058205097827e-01 -1.007813294057e-01 -1.051673606550e-01 -1.012944274423e-01 -1.017108951176e-01 -1.003164232952e-01
9.836228287841e-01 -1.027193021993e-01 -9.787615252913e-02 -1.021234456760e-01 -9.837410082014e-02 -9.877431206153e-02 -9.737652012045e-02
9.841191066998e-01 -9.961709585546e-02 -9.497006166106e-02 -9.907918724521e-02 -9.545288027343e-02 -9.583686314113e-02 -9.443567013422e-02
9.846153846154e-01 -9.651392091452e-02 -9.206308407860e-02 -9.603461785160e-02 -9.253079353349e-02 -9.289858281999e-02 -9.149390193095e-02
9.851116625310e-01 -9.340980754931e-02 -8.915524704688e-02 -9.298976874156e-02 -8.960786840722e-02 -8.995950751752e-02 -8.855124411403e-02
9.856079404467e-01 -9.030478594176e-02 -8.624657781352e-02 -8.994466971612e-02 -8.668413236008e-02 -8.701966626139e-02 -8.560772529553e-02
9.861042183623e-01 -8.719888628246e-02 -8.333710360930e-02 -8.689934917245e-02 -8.375961263061e-02 -8.407908540180e-02 -8.266337409587e-02
9.866004962779e-01 -8.409213877095e-02 -8.042685164945e-02 -8.385383407855e-02 -8.083433636706e-02 -8.113779197507e-02 -7.971821914357e-02
9.870967741935e-01 -8.098457361462e-02 -7.751584913354e-02 -8.080814993853e-02 -7.790833062911e-02 -7.819581298856e-02 -7.677228907497e-02
9.875930521092e-01 -7.787622102891e-02 -7.460412324546e-02 -7.776232076142e-02 -7.498162239004e-02 -7.525317528309e-02 -7.382561253393e-02
9.880893300248e-01 -7.476711123700e-02 -7.169170115346e-02 -7.471636903499e-02 -7.205423853984e-02 -7.230990554037e-02 -7.087821817159e-02
9.885856079404e-01 -7.165727446939e-02 -6.877861001020e-02 -7.167031570491e-02 -6.912620588481e-02 -6.936603025453e-02 -6.793013464606e-02
9.890818858561e-01 -6.854674096374e-02 -6.586487695278e-02 -6.862418015973e-02 -6.619755114740e-02 -6.642157571354e-02 -6.498139062215e-02
9.895781637717e-01 -6.543554096430e-02 -6.295052910294e-02 -6.557798022216e-02 -6.326830096519e-02 -6.347656798943e-02 -6.203201477108e-02
9.900744416873e-01 -6.232370472188e-02 -6.003559356715e-02 -6.253173214683e-02 -6.033848189063e-02 -6.053103293187e-02 -5.908203577023e-02
9.905707196030e-01 -5.921126249353e-02 -5.712009743690e-02 -5.948545062467e-02 -5.740812039077e-02 -5.758499616491e-02 -5.613148230285e-02
9.910669975186e-01 -5.609824454216e-02 -5.420406778890e-02 -5.643914879409e-02 -5.447724284684e-02 -5.463848308589e-02 -5.318038305776e-02
9.915632754342e-01 -5.298468113626e-02 -5.128753168540e-02 -5.339283825903e-02 -5.154587555465e-02 -5.169151886505e-02 -5.022876672909e-02
9.920595533499e-01 -4.987060254964e-02 -4.837051617460e-02 -5.034652911378e-02 -4.861404472400e-02 -4.874412844487e-02 -4.727666201601e-02
9.925558312655e-01 -4.675603906117e-02 -4.545304829097e-02 -4.730022997470e-02 -4.568177647875e-02 -4.579633653889e-02 -4.432409762241e-02
9.930521091811e-01 -4.364102095419e-02 -4.253515505576e-02 -4.425394801870e-02 -4.274909685588e-02 -4.284816762849e-02 -4.137110225669e-02
9.935483870968e-01 -4.052557851688e-02 -3.961686347747e-02 -4.120768902819e-02 -3.981603180430e-02 -3.989964595618e-02 -3.841770463140e-02
9.940446650124e-01 -3.740974204112e-02 -3.669820055237e-02 -3.816145744253e-02 -3.688260718243e-02 -3.695079551368e-02 -3.546393346303e-02
9.945409429280e-01 -3.429354182296e-02 -3.377919326509e-02 -3.511525641539e-02 -3.394884875397e-02 -3.400164001907e-02 -3.250981747170e-02
9.950372208437e-01 -3.117700816171e-02 -3.085986858924e-02 -3.206908787785e-02 -3.101478218123e-02 -3.105220287688e-02 -2.955538538085e-02
9.955334987593e-01 -2.806017136014e-02 -2.794025348807e-02 -2.902295260650e-02 -2.808043301386e-02 -2.810250711527e-02 -2.660066591705e-02
9.960297766749e-01 -2.494306172398e-02 -2.502037491517e-02 -2.597685029594e-02 -2.514582667185e-02 -2.515257527570e-02 -2.364568780960e-02
9.965260545906e-01 -2.182570956127e-02 -2.210025981523e-02 -2.293077963454e-02 -2.221098841670e-02 -2.220242920210e-02 -2.069047979038e-02
9.970223325062e-01 -1.870814518291e-02 -1.917993512486e-02 -1.988473838195e-02 -1.927594330919e-02 -1.925208974311e-02 -1.773507059345e-02
9.975186104218e-01 -1.559039890142e-02 -1.625942777347e-02 -1.683872344520e-02 -1.634071613826e-02 -1.630157609726e-02 -1.477948895485e-02
9.980148883375e-01 -1.247250103127e-02 -1.333876468408e-02 -1.379273094888e-02 -1.340533129185e-02 -1.335090369172e-02 -1.182376361231e-02
9.985111662531e-01 -9.354481888635e-03 -1.041797277571e-02 -1.074675630501e-02 -1.046981268694e-02 -1.040008463988e-02 -8.867923304930e-03
9.990074441687e-01 -6.236371790441e-03 -7.497078965752e-03 -7.700794257567e-03 -7.534183620261e-03 -7.449128237624e-03 -5.911996772946e-03
9.995037220844e-01 -3.118201054608e-03 -4.576110153061e-03 -4.654838708479e-03 -4.598464639471e-03 -4.497959991437e-03 -2.956012757427e-03
1.000000000000e+00 -1.110223024625e-14 -1.655093252123e-03 -1.608882139275e-03 -1.662675637593e-03 -1.546410532541e-03 -2.321897464729e-16


==> figures/coeff_new_scheme/P1_negative.dat <==
 -5.00000000e-01 -2.70831150e-01
 -4.90000000e-01 -2.57088099e-01
 -4.80000000e-01 -2.43593439e-01
 -4.70000000e-01 -2.30342954e-01
 -4.60000000e-01 -2.17332063e-01
 -4.50000000e-01 -2.04555777e-01
 -4.40000000e-01 -1.92008652e-01
 -4.30000000e-01 -1.79684739e-01
 -4.20000000e-01 -1.67577523e-01
 -4.10000000e-01 -1.55679852e-01
 -4.00000000e-01 -1.43983859e-01
 -3.90000000e-01 -1.32480872e-01
 -3.80000000e-01 -1.21161304e-01
 -3.70000000e-01 -1.10014532e-01
 -3.60000000e-01 -9.90287531e-02
 -3.50000000e-01 -8.81908156e-02
 -3.40000000e-01 -7.74860201e-02
 -3.30000000e-01 -6.68978857e-02
 -3.20000000e-01 -5.64078713e-02
 -3.10000000e-01 -4.59950435e-02
 -3.00000000e-01 -3.56356776e-02
 -2.90000000e-01 -2.53027768e-02
 -2.80000000e-01 -1.49654873e-02
 -2.70000000e-01 -4.58838463e-03
 -2.60000000e-01 5.86940572e-03
 -2.50000000e-01 1.64552982e-02
 -2.40000000e-01 2.72246096e-02
 -2.30000000e-01 3.82422770e-02
 -2.20000000e-01 4.95850444e-02
 -2.10000000e-01 6.13442736e-02
 -2.00000000e-01 7.36295986e-02
 -1.90000000e-01 8.65737344e-02
 -1.80000000e-01 1.00338888e-01
 -1.70000000e-01 1.15125434e-01
 -1.60000000e-01 1.31183838e-01
 -1.50000000e-01 1.48831359e-01
 -1.40000000e-01 1.68475901e-01
 -1.30000000e-01 1.90650875e-01
 -1.20000000e-01 2.16067498e-01
 -1.10000000e-01 2.45695610e-01
 -1.00000000e-01 2.80892988e-01
 -9.00000000e-02 3.23620864e-01
 -8.00000000e-02 3.76821088e-01
 -7.00000000e-02 4.45116565e-01
 -6.00000000e-02 5.36212137e-01
 -5.00000000e-02 6.63976522e-01
 -4.00000000e-02 8.56147154e-01
 -3.00000000e-02 1.17744471e+00
 -2.00000000e-02 1.82203123e+00
 -1.00000000e-02 3.76071691e+00


==> figures/coeff_new_scheme/P2_negative.dat <==
 -5.00000000e-01 5.31914894e-01
 -4.90000000e-01 5.33553365e-01
 -4.80000000e-01 5.35465360e-01
 -4.70000000e-01 5.37648268e-01
 -4.60000000e-01 5.40099251e-01
 -4.50000000e-01 5.42815219e-01
 -4.40000000e-01 5.45792799e-01
 -4.30000000e-01 5.49028306e-01
 -4.20000000e-01 5.52517706e-01
 -4.10000000e-01 5.56256567e-01
 -4.00000000e-01 5.60240017e-01
 -3.90000000e-01 5.64462683e-01
 -3.80000000e-01 5.68918628e-01
 -3.70000000e-01 5.73601271e-01
 -3.60000000e-01 5.78503302e-01
 -3.50000000e-01 5.83616572e-01
 -3.40000000e-01 5.88931978e-01
 -3.30000000e-01 5.94439310e-01
 -3.20000000e-01 6.00127083e-01
 -3.10000000e-01 6.05982331e-01
 -3.00000000e-01 6.11990357e-01
 -2.90000000e-01 6.18134440e-01
 -2.80000000e-01 6.24395466e-01
 -2.70000000e-01 6.30751494e-01
 -2.60000000e-01 6.37177203e-01
 -2.50000000e-01 6.43643224e-01
 -2.40000000e-01 6.50115292e-01
 -2.30000000e-01 6.56553182e-01
 -2.20000000e-01 6.62909358e-01
 -2.10000000e-01 6.69127225e-01
 -2.00000000e-01 6.75138874e-01
 -1.90000000e-01 6.80862097e-01
 -1.80000000e-01 6.86196415e-01
 -1.70000000e-01 6.91017713e-01
 -1.60000000e-01 6.95170842e-01
 -1.50000000e-01 6.98459281e-01
 -1.40000000e-01 7.00630362e-01
 -1.30000000e-01 7.01353672e-01
 -1.20000000e-01 7.00188659e-01
 -1.10000000e-01 6.96534573e-01
 -1.00000000e-01 6.89550362e-01
 -9.00000000e-02 6.78021172e-01
 -8.00000000e-02 6.60124725e-01
 -7.00000000e-02 6.32997440e-01
 -6.00000000e-02 5.91866681e-01
 -5.00000000e-02 5.28141704e-01
 -4.00000000e-02 4.24641023e-01
 -3.00000000e-02 2.41274500e-01
 -2.00000000e-02 -1.42228278e-01
 -1.00000000e-02 -1.32721937e+00


==> figures/coeff_new_scheme/p1_positive.dat <==
 0.00000000e+00 -Inf
 1.00000000e-02 3.92148180e+00
 2.00000000e-02 1.92072578e+00
 3.00000000e-02 1.25380711e+00
 4.00000000e-02 9.20347770e-01
 5.00000000e-02 7.20272168e-01
 6.00000000e-02 5.86888433e-01
 7.00000000e-02 4.91614337e-01
 8.00000000e-02 4.20158764e-01
 9.00000000e-02 3.64582208e-01
 1.00000000e-01 3.20120963e-01
 1.10000000e-01 2.83743581e-01
 1.20000000e-01 2.53429096e-01
 1.30000000e-01 2.27778378e-01
 1.40000000e-01 2.05792048e-01
 1.50000000e-01 1.86737229e-01
 1.60000000e-01 1.70064262e-01
 1.70000000e-01 1.55352820e-01
 1.80000000e-01 1.42275984e-01
 1.90000000e-01 1.30575656e-01
 2.00000000e-01 1.20045361e-01
 2.10000000e-01 1.10517952e-01
 2.20000000e-01 1.01856670e-01
 2.30000000e-01 9.39485436e-02
 2.40000000e-01 8.66994276e-02
 2.50000000e-01 8.00302408e-02
 2.60000000e-01 7.38740685e-02
 2.70000000e-01 6.81739089e-02
 2.80000000e-01 6.28809035e-02
 2.90000000e-01 5.79529330e-02
 3.00000000e-01 5.33534939e-02
 3.10000000e-01 4.90507928e-02
 3.20000000e-01 4.50170105e-02
 3.30000000e-01 4.12276998e-02
 3.40000000e-01 3.76612898e-02
 3.50000000e-01 3.42986746e-02
 3.60000000e-01 3.11228714e-02
 3.70000000e-01 2.81187333e-02
 3.80000000e-01 2.52727076e-02
 3.90000000e-01 2.25726320e-02
 4.00000000e-01 2.00075602e-02
 4.10000000e-01 1.75676138e-02
 4.20000000e-01 1.52438554e-02
 4.30000000e-01 1.30281787e-02
 4.40000000e-01 1.09132147e-02
 4.50000000e-01 8.89224898e-03
 4.60000000e-01 6.95915138e-03
 4.70000000e-01 5.10831325e-03
 4.80000000e-01 3.33459337e-03
 4.90000000e-01 1.63327022e-03
 5.00000000e-01 -0.00000000e+00
 5.10000000e-01 -1.56922041e-03
 5.20000000e-01 -3.07808619e-03
 5.30000000e-01 -4.53001363e-03
 5.40000000e-01 -5.92816599e-03
 5.50000000e-01 -7.27547644e-03
 5.60000000e-01 -8.57466866e-03
 5.70000000e-01 -9.82827519e-03
 5.80000000e-01 -1.10386539e-02
 5.90000000e-01 -1.22080028e-02
 6.00000000e-01 -1.33383735e-02
 6.10000000e-01 -1.44316828e-02
 6.20000000e-01 -1.54897240e-02
 6.30000000e-01 -1.65141767e-02
 6.40000000e-01 -1.75066152e-02
 6.50000000e-01 -1.84685171e-02
 6.60000000e-01 -1.94012705e-02
 6.70000000e-01 -2.03061805e-02
 6.80000000e-01 -2.11844755e-02
 6.90000000e-01 -2.20373127e-02
 7.00000000e-01 -2.28657831e-02
 7.10000000e-01 -2.36709163e-02
 7.20000000e-01 -2.44536847e-02
 7.30000000e-01 -2.52150074e-02
 7.40000000e-01 -2.59557538e-02
 7.50000000e-01 -2.66767469e-02
 7.60000000e-01 -2.73787666e-02
 7.70000000e-01 -2.80625520e-02
 7.80000000e-01 -2.87288044e-02
 7.90000000e-01 -2.93781897e-02
 8.00000000e-01 -3.00113403e-02
 8.10000000e-01 -3.06288576e-02
 8.20000000e-01 -3.12313135e-02
 8.30000000e-01 -3.18192524e-02
 8.40000000e-01 -3.23931927e-02
 8.50000000e-01 -3.29536286e-02
 8.60000000e-01 -3.35010311e-02
 8.70000000e-01 -3.40358496e-02
 8.80000000e-01 -3.45585131e-02
 8.90000000e-01 -3.50694314e-02
 9.00000000e-01 -3.55689959e-02
 9.10000000e-01 -3.60575810e-02
 9.20000000e-01 -3.65355447e-02
 9.30000000e-01 -3.70032296e-02
 9.40000000e-01 -3.74609638e-02
 9.50000000e-01 -3.79090615e-02
 9.60000000e-01 -3.83478237e-02
 9.70000000e-01 -3.87775394e-02
 9.80000000e-01 -3.91984853e-02
 9.90000000e-01 -3.96109273e-02
 1.00000000e+00 -4.00151204e-02
 1.01000000e+00 -4.04113097e-02
 1.02000000e+00 -4.07997306e-02
 1.03000000e+00 -4.11806094e-02
 1.04000000e+00 -4.15541635e-02
 1.05000000e+00 -4.19206023e-02
 1.06000000e+00 -4.22801272e-02
 1.07000000e+00 -4.26329320e-02
 1.08000000e+00 -4.29792034e-02
 1.09000000e+00 -4.33191212e-02
 1.10000000e+00 -4.36528586e-02
 1.11000000e+00 -4.39805828e-02
 1.12000000e+00 -4.43024548e-02
 1.13000000e+00 -4.46186299e-02
 1.14000000e+00 -4.49292580e-02
 1.15000000e+00 -4.52344840e-02
 1.16000000e+00 -4.55344474e-02
 1.17000000e+00 -4.58292832e-02
 1.18000000e+00 -4.61191218e-02
 1.19000000e+00 -4.64040892e-02
 1.20000000e+00 -4.66843072e-02
 1.21000000e+00 -4.69598934e-02
 1.22000000e+00 -4.72309618e-02
 1.23000000e+00 -4.74976226e-02
 1.24000000e+00 -4.77599824e-02
 1.25000000e+00 -4.80181445e-02
 1.26000000e+00 -4.82722088e-02
 1.27000000e+00 -4.85222720e-02
 1.28000000e+00 -4.87684280e-02
 1.29000000e+00 -4.90107677e-02
 1.30000000e+00 -4.92493790e-02
 1.31000000e+00 -4.94843474e-02
 1.32000000e+00 -4.97157557e-02
 1.33000000e+00 -4.99436841e-02
 1.34000000e+00 -5.01682107e-02
 1.35000000e+00 -5.03894109e-02
 1.36000000e+00 -5.06073582e-02
 1.37000000e+00 -5.08221237e-02
 1.38000000e+00 -5.10337768e-02
 1.39000000e+00 -5.12423844e-02
 1.40000000e+00 -5.14480120e-02
 1.41000000e+00 -5.16507228e-02
 1.42000000e+00 -5.18505786e-02
 1.43000000e+00 -5.20476392e-02
 1.44000000e+00 -5.22419628e-02
 1.45000000e+00 -5.24336061e-02
 1.46000000e+00 -5.26226241e-02
 1.47000000e+00 -5.28090705e-02
 1.48000000e+00 -5.29929973e-02
 1.49000000e+00 -5.31744553e-02
 1.50000000e+00 -5.33534939e-02


==> figures/coeff_new_scheme/p2_positive.dat <==
 0.00000000e+00 Inf
 1.00000000e-02 -1.39863916e+00
 2.00000000e-02 -1.59304461e-01
 3.00000000e-02 2.53807107e-01
 4.00000000e-02 4.60362890e-01
 5.00000000e-02 5.84296360e-01
 6.00000000e-02 6.66918674e-01
 7.00000000e-02 7.25934612e-01
 8.00000000e-02 7.70196566e-01
 9.00000000e-02 8.04622529e-01
 1.00000000e-01 8.32163301e-01
 1.10000000e-01 8.54696659e-01
 1.20000000e-01 8.73474457e-01
 1.30000000e-01 8.89363364e-01
 1.40000000e-01 9.02982426e-01
 1.50000000e-01 9.14785614e-01
 1.60000000e-01 9.25113403e-01
 1.70000000e-01 9.34226158e-01
 1.80000000e-01 9.42326385e-01
 1.90000000e-01 9.49573956e-01
 2.00000000e-01 9.56096771e-01
 2.10000000e-01 9.61998365e-01
 2.20000000e-01 9.67363450e-01
 2.30000000e-01 9.72262006e-01
 2.40000000e-01 9.76752349e-01
 2.50000000e-01 9.80883465e-01
 2.60000000e-01 9.84696802e-01
 2.70000000e-01 9.88227670e-01
 2.80000000e-01 9.91506334e-01
 2.90000000e-01 9.94558882e-01
 3.00000000e-01 9.97407927e-01
 3.10000000e-01 1.00007316e+00
 3.20000000e-01 1.00257182e+00
 3.30000000e-01 1.00491905e+00
 3.40000000e-01 1.00712820e+00
 3.50000000e-01 1.00921112e+00
 3.60000000e-01 1.01117831e+00
 3.70000000e-01 1.01303918e+00
 3.80000000e-01 1.01480210e+00
 3.90000000e-01 1.01647462e+00
 4.00000000e-01 1.01806351e+00
 4.10000000e-01 1.01957489e+00
 4.20000000e-01 1.02101430e+00
 4.30000000e-01 1.02238677e+00
 4.40000000e-01 1.02369685e+00
 4.50000000e-01 1.02494870e+00
 4.60000000e-01 1.02614612e+00
 4.70000000e-01 1.02729259e+00
 4.80000000e-01 1.02839129e+00
 4.90000000e-01 1.02944515e+00
 5.00000000e-01 1.03045685e+00
 5.10000000e-01 1.03142888e+00
 5.20000000e-01 1.03236352e+00
 5.30000000e-01 1.03326289e+00
 5.40000000e-01 1.03412896e+00
 5.50000000e-01 1.03496352e+00
 5.60000000e-01 1.03576829e+00
 5.70000000e-01 1.03654481e+00
 5.80000000e-01 1.03729456e+00
 5.90000000e-01 1.03801890e+00
 6.00000000e-01 1.03871908e+00
 6.10000000e-01 1.03939632e+00
 6.20000000e-01 1.04005170e+00
 6.30000000e-01 1.04068628e+00
 6.40000000e-01 1.04130103e+00
 6.50000000e-01 1.04189687e+00
 6.60000000e-01 1.04247464e+00
 6.70000000e-01 1.04303518e+00
 6.80000000e-01 1.04357922e+00
 6.90000000e-01 1.04410750e+00
 7.00000000e-01 1.04462068e+00
 7.10000000e-01 1.04511940e+00
 7.20000000e-01 1.04560428e+00
 7.30000000e-01 1.04607587e+00
 7.40000000e-01 1.04653471e+00
 7.50000000e-01 1.04698132e+00
 7.60000000e-01 1.04741617e+00
 7.70000000e-01 1.04783973e+00
 7.80000000e-01 1.04825243e+00
 7.90000000e-01 1.04865468e+00
 8.00000000e-01 1.04904687e+00
 8.10000000e-01 1.04942938e+00
 8.20000000e-01 1.04980257e+00
 8.30000000e-01 1.05016675e+00
 8.40000000e-01 1.05052227e+00
 8.50000000e-01 1.05086942e+00
 8.60000000e-01 1.05120850e+00
 8.70000000e-01 1.05153979e+00
 8.80000000e-01 1.05186354e+00
 8.90000000e-01 1.05218002e+00
 9.00000000e-01 1.05248947e+00
 9.10000000e-01 1.05279212e+00
 9.20000000e-01 1.05308818e+00
 9.30000000e-01 1.05337788e+00
 9.40000000e-01 1.05366142e+00
 9.50000000e-01 1.05393898e+00
 9.60000000e-01 1.05421077e+00
 9.70000000e-01 1.05447695e+00
 9.80000000e-01 1.05473770e+00
 9.90000000e-01 1.05499318e+00
 1.00000000e+00 1.05524355e+00
 1.01000000e+00 1.05548896e+00
 1.02000000e+00 1.05572956e+00
 1.03000000e+00 1.05596549e+00
 1.04000000e+00 1.05619688e+00
 1.05000000e+00 1.05642387e+00
 1.06000000e+00 1.05664657e+00
 1.07000000e+00 1.05686511e+00
 1.08000000e+00 1.05707960e+00
 1.09000000e+00 1.05729015e+00
 1.10000000e+00 1.05749688e+00
 1.11000000e+00 1.05769989e+00
 1.12000000e+00 1.05789926e+00
 1.13000000e+00 1.05809511e+00
 1.14000000e+00 1.05828753e+00
 1.15000000e+00 1.05847659e+00
 1.16000000e+00 1.05866240e+00
 1.17000000e+00 1.05884503e+00
 1.18000000e+00 1.05902457e+00
 1.19000000e+00 1.05920109e+00
 1.20000000e+00 1.05937466e+00
 1.21000000e+00 1.05954537e+00
 1.22000000e+00 1.05971328e+00
 1.23000000e+00 1.05987846e+00
 1.24000000e+00 1.06004097e+00
 1.25000000e+00 1.06020089e+00
 1.26000000e+00 1.06035826e+00
 1.27000000e+00 1.06051316e+00
 1.28000000e+00 1.06066564e+00
 1.29000000e+00 1.06081575e+00
 1.30000000e+00 1.06096355e+00
 1.31000000e+00 1.06110910e+00
 1.32000000e+00 1.06125244e+00
 1.33000000e+00 1.06139363e+00
 1.34000000e+00 1.06153271e+00
 1.35000000e+00 1.06166973e+00
 1.36000000e+00 1.06180473e+00
 1.37000000e+00 1.06193776e+00
 1.38000000e+00 1.06206887e+00
 1.39000000e+00 1.06219809e+00
 1.40000000e+00 1.06232546e+00
 1.41000000e+00 1.06245103e+00
 1.42000000e+00 1.06257482e+00
 1.43000000e+00 1.06269689e+00
 1.44000000e+00 1.06281726e+00
 1.45000000e+00 1.06293597e+00
 1.46000000e+00 1.06305305e+00
 1.47000000e+00 1.06316854e+00
 1.48000000e+00 1.06328247e+00
 1.49000000e+00 1.06339488e+00
 1.50000000e+00 1.06350578e+00


==> figures/contour_scalar_only/melting_Cmid_it12000.dat <==
xstar Cmid
2.016129032258e-01 0.000000000000e+00
2.096774193548e-01 0.000000000000e+00
2.177419354839e-01 0.000000000000e+00
2.258064516129e-01 0.000000000000e+00
2.338709677419e-01 0.000000000000e+00
2.419354838710e-01 0.000000000000e+00
2.500000000000e-01 0.000000000000e+00
2.580645161290e-01 0.000000000000e+00
2.661290322581e-01 0.000000000000e+00
2.741935483871e-01 0.000000000000e+00
2.822580645161e-01 0.000000000000e+00
2.903225806452e-01 0.000000000000e+00
2.983870967742e-01 0.000000000000e+00
3.064516129032e-01 0.000000000000e+00
3.145161290323e-01 0.000000000000e+00
3.225806451613e-01 0.000000000000e+00
3.306451612903e-01 0.000000000000e+00
3.387096774194e-01 0.000000000000e+00
3.467741935484e-01 0.000000000000e+00
3.548387096774e-01 0.000000000000e+00
3.629032258065e-01 0.000000000000e+00
3.709677419355e-01 0.000000000000e+00
3.790322580645e-01 0.000000000000e+00
3.870967741935e-01 0.000000000000e+00
3.951612903226e-01 0.000000000000e+00
4.032258064516e-01 0.000000000000e+00
4.112903225806e-01 0.000000000000e+00
4.193548387097e-01 0.000000000000e+00
4.274193548387e-01 0.000000000000e+00
4.354838709677e-01 0.000000000000e+00
4.435483870968e-01 0.000000000000e+00
4.516129032258e-01 0.000000000000e+00
4.596774193548e-01 0.000000000000e+00
4.677419354839e-01 0.000000000000e+00
4.758064516129e-01 0.000000000000e+00
4.838709677419e-01 6.309294684330e-01
4.919354838710e-01 6.704666855160e-01
5.000000000000e-01 7.080616614613e-01
5.080645161290e-01 7.434380773964e-01
5.161290322581e-01 7.763794369978e-01
5.241935483871e-01 8.067317999907e-01
5.322580645161e-01 8.344038503354e-01
5.403225806452e-01 8.593645570286e-01
5.483870967742e-01 8.816387783556e-01
5.564516129032e-01 9.013012096256e-01
5.645161290323e-01 9.184690954858e-01
5.725806451613e-01 9.332941335916e-01
5.806451612903e-01 9.459539923836e-01
5.887096774194e-01 9.566438507422e-01
5.967741935484e-01 9.655683365574e-01
6.048387096774e-01 9.729341908184e-01
6.129032258065e-01 9.789439137217e-01
6.209677419355e-01 9.837905644855e-01
6.290322580645e-01 9.876537956443e-01
6.370967741935e-01 9.906971154512e-01
6.451612903226e-01 9.930662972703e-01
6.532258064516e-01 9.948887983164e-01
6.612903225806e-01 9.962740141745e-01
6.693548387097e-01 9.973141795645e-01
6.774193548387e-01 9.980857269372e-01
6.854838709677e-01 9.986509286706e-01
6.935483870968e-01 9.990596714746e-01
7.016129032258e-01 9.993512389832e-01
7.096774193548e-01 9.995560069155e-01
7.177419354839e-01 9.996969819174e-01
7.258064516129e-01 9.997911383767e-01
7.338709677419e-01 9.998505260722e-01
7.419354838710e-01 9.998831350793e-01
7.500000000000e-01 9.998935131111e-01
7.580645161290e-01 9.998831350793e-01
7.661290322581e-01 9.998505260722e-01
7.741935483871e-01 9.997911383767e-01
7.822580645161e-01 9.996969819174e-01
7.903225806452e-01 9.995560069155e-01
7.983870967742e-01 9.993512389832e-01


==> figures/d2q5_analsol_m03/domain_anal.tikz <==
\begin{tikzpicture}

% ============================================================
% Domain
% ============================================================

\def\W{7.0}
\def\H{5.2}

\definecolor{topred}{RGB}{160,0,0}
\definecolor{bottomblue}{RGB}{35,70,245}

% Main rectangular domain
\draw[line width=0.9pt]
(0,0) rectangle (\W,\H);

% Coloured horizontal boundaries
\draw[topred, line width=1.4pt]
(0,\H) -- (\W,\H);

\draw[bottomblue, line width=1.4pt]
(0,0) -- (\W,0);

% ============================================================
% Boundary conditions
% ============================================================

% Top Dirichlet boundary
\node[
    anchor=south,
    font=\small,
    text=topred
] at ({0.5*\W},\H-0.7)
{$C^*=C^*_D$};

% Bottom Robin boundary, with Cs = 0
\node[
    anchor=north,
    font=\small,
    align=center,
    text=bottomblue
] at ({0.5*\W},+0.8)
{$\displaystyle
D \, (\partial C^* / \partial n)
=
-C^*\,(d\widetilde{R} / dt)
$};


% ============================================================
% Coordinate direction indicator
% ============================================================

\definecolor{axisred}{RGB}{130,0,0}

% local coordinate axes: x points left, z points downward
\draw[->, axisred, line width=1.8pt]
({\W-0.25},{\H-0.25}) -- ({\W-1.25},{\H-0.25});

\draw[->, axisred, line width=1.8pt]
({\W-0.25},{\H-0.25}) -- ({\W-0.25},{\H-1.15});

\node[axisred, font=\bfseries\Large, anchor=south]
at ({\W-1.5},{\H-1.0}) {$x$};

\node[axisred, font=\bfseries\Large, anchor=west]
at ({\W-1.1},{\H-1.25}) {$z$};

\end{tikzpicture}

==> figures/d2q5_analsol_m03/profile_NZ102.dat <==
 5.00000000e-01 9.95186306e+00 9.95186306e+00
 1.50000000e+00 9.85558919e+00 9.85558918e+00
 2.50000000e+00 9.75931531e+00 9.75931531e+00
 3.50000000e+00 9.66304143e+00 9.66304143e+00
 4.50000000e+00 9.56676756e+00 9.56676755e+00
 5.50000000e+00 9.47049368e+00 9.47049367e+00
 6.50000000e+00 9.37421980e+00 9.37421980e+00
 7.50000000e+00 9.27794593e+00 9.27794592e+00
 8.50000000e+00 9.18167205e+00 9.18167204e+00
 9.50000000e+00 9.08539817e+00 9.08539817e+00
 1.05000000e+01 8.98912430e+00 8.98912429e+00
 1.15000000e+01 8.89285042e+00 8.89285041e+00
 1.25000000e+01 8.79657654e+00 8.79657653e+00
 1.35000000e+01 8.70030267e+00 8.70030266e+00
 1.45000000e+01 8.60402879e+00 8.60402878e+00
 1.55000000e+01 8.50775491e+00 8.50775490e+00
 1.65000000e+01 8.41148104e+00 8.41148102e+00
 1.75000000e+01 8.31520716e+00 8.31520715e+00
 1.85000000e+01 8.21893328e+00 8.21893327e+00
 1.95000000e+01 8.12265941e+00 8.12265939e+00
 2.05000000e+01 8.02638553e+00 8.02638552e+00
 2.15000000e+01 7.93011165e+00 7.93011164e+00
 2.25000000e+01 7.83383778e+00 7.83383776e+00
 2.35000000e+01 7.73756390e+00 7.73756388e+00
 2.45000000e+01 7.64129002e+00 7.64129001e+00
 2.55000000e+01 7.54501615e+00 7.54501613e+00
 2.65000000e+01 7.44874227e+00 7.44874225e+00
 2.75000000e+01 7.35246840e+00 7.35246838e+00
 2.85000000e+01 7.25619452e+00 7.25619450e+00
 2.95000000e+01 7.15992064e+00 7.15992062e+00
 3.05000000e+01 7.06364677e+00 7.06364674e+00
 3.15000000e+01 6.96737289e+00 6.96737287e+00
 3.25000000e+01 6.87109901e+00 6.87109899e+00
 3.35000000e+01 6.77482514e+00 6.77482511e+00
 3.45000000e+01 6.67855126e+00 6.67855124e+00
 3.55000000e+01 6.58227738e+00 6.58227736e+00
 3.65000000e+01 6.48600351e+00 6.48600348e+00
 3.75000000e+01 6.38972963e+00 6.38972961e+00
 3.85000000e+01 6.29345575e+00 6.29345573e+00
 3.95000000e+01 6.19718188e+00 6.19718185e+00
 4.05000000e+01 6.10090800e+00 6.10090798e+00
 4.15000000e+01 6.00463412e+00 6.00463410e+00
 4.25000000e+01 5.90836025e+00 5.90836022e+00
 4.35000000e+01 5.81208637e+00 5.81208635e+00
 4.45000000e+01 5.71581249e+00 5.71581247e+00
 4.55000000e+01 5.61953862e+00 5.61953859e+00
 4.65000000e+01 5.52326474e+00 5.52326472e+00
 4.75000000e+01 5.42699086e+00 5.42699084e+00
 4.85000000e+01 5.33071699e+00 5.33071696e+00
 4.95000000e+01 5.23444311e+00 5.23444309e+00
 5.05000000e+01 5.13816924e+00 5.13816921e+00
 5.15000000e+01 5.04189536e+00 5.04189533e+00
 5.25000000e+01 4.94562148e+00 4.94562146e+00
 5.35000000e+01 4.84934761e+00 4.84934758e+00
 5.45000000e+01 4.75307373e+00 4.75307370e+00
 5.55000000e+01 4.65679985e+00 4.65679983e+00
 5.65000000e+01 4.56052598e+00 4.56052595e+00
 5.75000000e+01 4.46425210e+00 4.46425207e+00
 5.85000000e+01 4.36797822e+00 4.36797820e+00
 5.95000000e+01 4.27170435e+00 4.27170432e+00
 6.05000000e+01 4.17543047e+00 4.17543044e+00
 6.15000000e+01 4.07915659e+00 4.07915657e+00
 6.25000000e+01 3.98288272e+00 3.98288269e+00
 6.35000000e+01 3.88660884e+00 3.88660882e+00
 6.45000000e+01 3.79033496e+00 3.79033494e+00
 6.55000000e+01 3.69406109e+00 3.69406106e+00
 6.65000000e+01 3.59778721e+00 3.59778719e+00
 6.75000000e+01 3.50151333e+00 3.50151331e+00
 6.85000000e+01 3.40523946e+00 3.40523943e+00
 6.95000000e+01 3.30896558e+00 3.30896556e+00
 7.05000000e+01 3.21269170e+00 3.21269168e+00
 7.15000000e+01 3.11641783e+00 3.11641781e+00
 7.25000000e+01 3.02014395e+00 3.02014393e+00
 7.35000000e+01 2.92387007e+00 2.92387005e+00
 7.45000000e+01 2.82759620e+00 2.82759618e+00
 7.55000000e+01 2.73132232e+00 2.73132230e+00
 7.65000000e+01 2.63504845e+00 2.63504843e+00
 7.75000000e+01 2.53877457e+00 2.53877455e+00
 7.85000000e+01 2.44250069e+00 2.44250067e+00
 7.95000000e+01 2.34622682e+00 2.34622680e+00
 8.05000000e+01 2.24995294e+00 2.24995292e+00
 8.15000000e+01 2.15367906e+00 2.15367905e+00
 8.25000000e+01 2.05740519e+00 2.05740517e+00
 8.35000000e+01 1.96113131e+00 1.96113129e+00
 8.45000000e+01 1.86485743e+00 1.86485742e+00
 8.55000000e+01 1.76858356e+00 1.76858354e+00
 8.65000000e+01 1.67230968e+00 1.67230967e+00
 8.75000000e+01 1.57603580e+00 1.57603579e+00
 8.85000000e+01 1.47976193e+00 1.47976192e+00
 8.95000000e+01 1.38348805e+00 1.38348804e+00
 9.05000000e+01 1.28721417e+00 1.28721416e+00
 9.15000000e+01 1.19094030e+00 1.19094029e+00
 9.25000000e+01 1.09466642e+00 1.09466641e+00
 9.35000000e+01 9.98392544e-01 9.98392536e-01
 9.45000000e+01 9.02118668e-01 9.02118660e-01
 9.55000000e+01 8.05844791e-01 8.05844785e-01
 9.65000000e+01 7.09570915e-01 7.09570909e-01
 9.75000000e+01 6.13297038e-01 6.13297033e-01
 9.85000000e+01 5.17023162e-01 5.17023157e-01
 9.95000000e+01 4.20749285e-01 4.20749282e-01
 1.00500000e+02 3.24475409e-01 3.24475406e-01


==> figures/d2q5_analsol_m03/profile_NZ127.dat <==
 5.00000000e-01 9.96147507e+00 9.96147507e+00
 1.50000000e+00 9.88442522e+00 9.88442522e+00
 2.50000000e+00 9.80737537e+00 9.80737537e+00
 3.50000000e+00 9.73032552e+00 9.73032552e+00
 4.50000000e+00 9.65327567e+00 9.65327567e+00
 5.50000000e+00 9.57622582e+00 9.57622582e+00
 6.50000000e+00 9.49917597e+00 9.49917596e+00
 7.50000000e+00 9.42212612e+00 9.42212611e+00
 8.50000000e+00 9.34507627e+00 9.34507626e+00
 9.50000000e+00 9.26802641e+00 9.26802641e+00
 1.05000000e+01 9.19097656e+00 9.19097656e+00
 1.15000000e+01 9.11392671e+00 9.11392670e+00
 1.25000000e+01 9.03687686e+00 9.03687685e+00
 1.35000000e+01 8.95982701e+00 8.95982700e+00
 1.45000000e+01 8.88277716e+00 8.88277715e+00
 1.55000000e+01 8.80572731e+00 8.80572730e+00
 1.65000000e+01 8.72867746e+00 8.72867745e+00
 1.75000000e+01 8.65162761e+00 8.65162759e+00
 1.85000000e+01 8.57457775e+00 8.57457774e+00
 1.95000000e+01 8.49752790e+00 8.49752789e+00
 2.05000000e+01 8.42047805e+00 8.42047804e+00
 2.15000000e+01 8.34342820e+00 8.34342819e+00
 2.25000000e+01 8.26637835e+00 8.26637834e+00
 2.35000000e+01 8.18932850e+00 8.18932848e+00
 2.45000000e+01 8.11227865e+00 8.11227863e+00
 2.55000000e+01 8.03522880e+00 8.03522878e+00
 2.65000000e+01 7.95817895e+00 7.95817893e+00
 2.75000000e+01 7.88112909e+00 7.88112908e+00
 2.85000000e+01 7.80407924e+00 7.80407923e+00
 2.95000000e+01 7.72702939e+00 7.72702937e+00
 3.05000000e+01 7.64997954e+00 7.64997952e+00
 3.15000000e+01 7.57292969e+00 7.57292967e+00
 3.25000000e+01 7.49587984e+00 7.49587982e+00
 3.35000000e+01 7.41882999e+00 7.41882997e+00
 3.45000000e+01 7.34178014e+00 7.34178012e+00
 3.55000000e+01 7.26473028e+00 7.26473026e+00
 3.65000000e+01 7.18768043e+00 7.18768041e+00
 3.75000000e+01 7.11063058e+00 7.11063056e+00
 3.85000000e+01 7.03358073e+00 7.03358071e+00
 3.95000000e+01 6.95653088e+00 6.95653086e+00
 4.05000000e+01 6.87948103e+00 6.87948101e+00
 4.15000000e+01 6.80243118e+00 6.80243116e+00
 4.25000000e+01 6.72538133e+00 6.72538130e+00
 4.35000000e+01 6.64833148e+00 6.64833145e+00
 4.45000000e+01 6.57128162e+00 6.57128160e+00
 4.55000000e+01 6.49423177e+00 6.49423175e+00
 4.65000000e+01 6.41718192e+00 6.41718190e+00
 4.75000000e+01 6.34013207e+00 6.34013205e+00
 4.85000000e+01 6.26308222e+00 6.26308220e+00
 4.95000000e+01 6.18603237e+00 6.18603234e+00
 5.05000000e+01 6.10898252e+00 6.10898249e+00
 5.15000000e+01 6.03193267e+00 6.03193264e+00
 5.25000000e+01 5.95488282e+00 5.95488279e+00
 5.35000000e+01 5.87783296e+00 5.87783294e+00
 5.45000000e+01 5.80078311e+00 5.80078309e+00
 5.55000000e+01 5.72373326e+00 5.72373324e+00
 5.65000000e+01 5.64668341e+00 5.64668339e+00
 5.75000000e+01 5.56963356e+00 5.56963353e+00
 5.85000000e+01 5.49258371e+00 5.49258368e+00
 5.95000000e+01 5.41553386e+00 5.41553383e+00
 6.05000000e+01 5.33848401e+00 5.33848398e+00
 6.15000000e+01 5.26143416e+00 5.26143413e+00
 6.25000000e+01 5.18438430e+00 5.18438428e+00
 6.35000000e+01 5.10733445e+00 5.10733443e+00
 6.45000000e+01 5.03028460e+00 5.03028458e+00
 6.55000000e+01 4.95323475e+00 4.95323472e+00
 6.65000000e+01 4.87618490e+00 4.87618487e+00
 6.75000000e+01 4.79913505e+00 4.79913502e+00
 6.85000000e+01 4.72208520e+00 4.72208517e+00
 6.95000000e+01 4.64503535e+00 4.64503532e+00
 7.05000000e+01 4.56798550e+00 4.56798547e+00
 7.15000000e+01 4.49093564e+00 4.49093562e+00
 7.25000000e+01 4.41388579e+00 4.41388577e+00
 7.35000000e+01 4.33683594e+00 4.33683592e+00
 7.45000000e+01 4.25978609e+00 4.25978607e+00
 7.55000000e+01 4.18273624e+00 4.18273621e+00
 7.65000000e+01 4.10568639e+00 4.10568636e+00
 7.75000000e+01 4.02863654e+00 4.02863651e+00
 7.85000000e+01 3.95158669e+00 3.95158666e+00
 7.95000000e+01 3.87453684e+00 3.87453681e+00
 8.05000000e+01 3.79748698e+00 3.79748696e+00
 8.15000000e+01 3.72043713e+00 3.72043711e+00
 8.25000000e+01 3.64338728e+00 3.64338726e+00
 8.35000000e+01 3.56633743e+00 3.56633741e+00
 8.45000000e+01 3.48928758e+00 3.48928756e+00
 8.55000000e+01 3.41223773e+00 3.41223771e+00
 8.65000000e+01 3.33518788e+00 3.33518785e+00
 8.75000000e+01 3.25813803e+00 3.25813800e+00
 8.85000000e+01 3.18108817e+00 3.18108815e+00
 8.95000000e+01 3.10403832e+00 3.10403830e+00
 9.05000000e+01 3.02698847e+00 3.02698845e+00
 9.15000000e+01 2.94993862e+00 2.94993860e+00
 9.25000000e+01 2.87288877e+00 2.87288875e+00
 9.35000000e+01 2.79583892e+00 2.79583890e+00
 9.45000000e+01 2.71878907e+00 2.71878905e+00
 9.55000000e+01 2.64173922e+00 2.64173920e+00
 9.65000000e+01 2.56468937e+00 2.56468935e+00
 9.75000000e+01 2.48763951e+00 2.48763950e+00
 9.85000000e+01 2.41058966e+00 2.41058965e+00
 9.95000000e+01 2.33353981e+00 2.33353979e+00
 1.00500000e+02 2.25648996e+00 2.25648994e+00
 1.01500000e+02 2.17944011e+00 2.17944009e+00
 1.02500000e+02 2.10239026e+00 2.10239024e+00
 1.03500000e+02 2.02534041e+00 2.02534039e+00
 1.04500000e+02 1.94829056e+00 1.94829054e+00
 1.05500000e+02 1.87124071e+00 1.87124069e+00
 1.06500000e+02 1.79419085e+00 1.79419084e+00
 1.07500000e+02 1.71714100e+00 1.71714099e+00
 1.08500000e+02 1.64009115e+00 1.64009114e+00
 1.09500000e+02 1.56304130e+00 1.56304129e+00
 1.10500000e+02 1.48599145e+00 1.48599144e+00
 1.11500000e+02 1.40894160e+00 1.40894159e+00
 1.12500000e+02 1.33189175e+00 1.33189174e+00
 1.13500000e+02 1.25484190e+00 1.25484189e+00
 1.14500000e+02 1.17779205e+00 1.17779204e+00
 1.15500000e+02 1.10074219e+00 1.10074219e+00
 1.16500000e+02 1.02369234e+00 1.02369233e+00
 1.17500000e+02 9.46642492e-01 9.46642484e-01
 1.18500000e+02 8.69592641e-01 8.69592634e-01
 1.19500000e+02 7.92542790e-01 7.92542783e-01
 1.20500000e+02 7.15492939e-01 7.15492933e-01
 1.21500000e+02 6.38443088e-01 6.38443082e-01
 1.22500000e+02 5.61393237e-01 5.61393232e-01
 1.23500000e+02 4.84343385e-01 4.84343381e-01
 1.24500000e+02 4.07293534e-01 4.07293531e-01
 1.25500000e+02 3.30243683e-01 3.30243680e-01


==> figures/d2q5_analsol_m03/profile_NZ62.dat <==
 5.00000000e-01 9.91987839e+00 9.91987839e+00
 1.50000000e+00 9.75963518e+00 9.75963517e+00
 2.50000000e+00 9.59939196e+00 9.59939196e+00
 3.50000000e+00 9.43914874e+00 9.43914874e+00
 4.50000000e+00 9.27890553e+00 9.27890552e+00
 5.50000000e+00 9.11866231e+00 9.11866231e+00
 6.50000000e+00 8.95841910e+00 8.95841909e+00
 7.50000000e+00 8.79817588e+00 8.79817587e+00
 8.50000000e+00 8.63793266e+00 8.63793265e+00
 9.50000000e+00 8.47768945e+00 8.47768944e+00
 1.05000000e+01 8.31744623e+00 8.31744622e+00
 1.15000000e+01 8.15720302e+00 8.15720300e+00
 1.25000000e+01 7.99695980e+00 7.99695978e+00
 1.35000000e+01 7.83671658e+00 7.83671657e+00
 1.45000000e+01 7.67647337e+00 7.67647335e+00
 1.55000000e+01 7.51623015e+00 7.51623013e+00
 1.65000000e+01 7.35598694e+00 7.35598692e+00
 1.75000000e+01 7.19574372e+00 7.19574370e+00
 1.85000000e+01 7.03550051e+00 7.03550048e+00
 1.95000000e+01 6.87525729e+00 6.87525727e+00
 2.05000000e+01 6.71501407e+00 6.71501405e+00
 2.15000000e+01 6.55477086e+00 6.55477083e+00
 2.25000000e+01 6.39452764e+00 6.39452762e+00
 2.35000000e+01 6.23428443e+00 6.23428440e+00
 2.45000000e+01 6.07404121e+00 6.07404118e+00
 2.55000000e+01 5.91379799e+00 5.91379797e+00
 2.65000000e+01 5.75355478e+00 5.75355475e+00
 2.75000000e+01 5.59331156e+00 5.59331154e+00
 2.85000000e+01 5.43306835e+00 5.43306832e+00
 2.95000000e+01 5.27282513e+00 5.27282510e+00
 3.05000000e+01 5.11258191e+00 5.11258189e+00
 3.15000000e+01 4.95233870e+00 4.95233867e+00
 3.25000000e+01 4.79209548e+00 4.79209546e+00
 3.35000000e+01 4.63185227e+00 4.63185224e+00
 3.45000000e+01 4.47160905e+00 4.47160902e+00
 3.55000000e+01 4.31136583e+00 4.31136581e+00
 3.65000000e+01 4.15112262e+00 4.15112259e+00
 3.75000000e+01 3.99087940e+00 3.99087938e+00
 3.85000000e+01 3.83063619e+00 3.83063616e+00
 3.95000000e+01 3.67039297e+00 3.67039295e+00
 4.05000000e+01 3.51014975e+00 3.51014973e+00
 4.15000000e+01 3.34990654e+00 3.34990652e+00
 4.25000000e+01 3.18966332e+00 3.18966330e+00
 4.35000000e+01 3.02942011e+00 3.02942008e+00
 4.45000000e+01 2.86917689e+00 2.86917687e+00
 4.55000000e+01 2.70893367e+00 2.70893365e+00
 4.65000000e+01 2.54869046e+00 2.54869044e+00
 4.75000000e+01 2.38844724e+00 2.38844722e+00
 4.85000000e+01 2.22820403e+00 2.22820401e+00
 4.95000000e+01 2.06796081e+00 2.06796079e+00
 5.05000000e+01 1.90771759e+00 1.90771758e+00
 5.15000000e+01 1.74747438e+00 1.74747436e+00
 5.25000000e+01 1.58723116e+00 1.58723115e+00
 5.35000000e+01 1.42698795e+00 1.42698794e+00
 5.45000000e+01 1.26674473e+00 1.26674472e+00
 5.55000000e+01 1.10650152e+00 1.10650151e+00
 5.65000000e+01 9.46258299e-01 9.46258291e-01
 5.75000000e+01 7.86015083e-01 7.86015077e-01
 5.85000000e+01 6.25771867e-01 6.25771862e-01
 5.95000000e+01 4.65528651e-01 4.65528647e-01
 6.05000000e+01 3.05285435e-01 3.05285433e-01


==> figures/d2q5_analsol_m03/profile_NZ82.dat <==
 5.00000000e-01 9.93985883e+00 9.93985883e+00
 1.50000000e+00 9.81957648e+00 9.81957648e+00
 2.50000000e+00 9.69929414e+00 9.69929413e+00
 3.50000000e+00 9.57901179e+00 9.57901179e+00
 4.50000000e+00 9.45872945e+00 9.45872944e+00
 5.50000000e+00 9.33844710e+00 9.33844709e+00
 6.50000000e+00 9.21816475e+00 9.21816475e+00
 7.50000000e+00 9.09788241e+00 9.09788240e+00
 8.50000000e+00 8.97760006e+00 8.97760005e+00
 9.50000000e+00 8.85731772e+00 8.85731771e+00
 1.05000000e+01 8.73703537e+00 8.73703536e+00
 1.15000000e+01 8.61675303e+00 8.61675302e+00
 1.25000000e+01 8.49647068e+00 8.49647067e+00
 1.35000000e+01 8.37618834e+00 8.37618832e+00
 1.45000000e+01 8.25590599e+00 8.25590598e+00
 1.55000000e+01 8.13562364e+00 8.13562363e+00
 1.65000000e+01 8.01534130e+00 8.01534128e+00
 1.75000000e+01 7.89505895e+00 7.89505894e+00
 1.85000000e+01 7.77477661e+00 7.77477659e+00
 1.95000000e+01 7.65449426e+00 7.65449425e+00
 2.05000000e+01 7.53421192e+00 7.53421190e+00
 2.15000000e+01 7.41392957e+00 7.41392955e+00
 2.25000000e+01 7.29364723e+00 7.29364721e+00
 2.35000000e+01 7.17336488e+00 7.17336486e+00
 2.45000000e+01 7.05308254e+00 7.05308251e+00
 2.55000000e+01 6.93280019e+00 6.93280017e+00
 2.65000000e+01 6.81251784e+00 6.81251782e+00
 2.75000000e+01 6.69223550e+00 6.69223548e+00
 2.85000000e+01 6.57195315e+00 6.57195313e+00
 2.95000000e+01 6.45167081e+00 6.45167078e+00
 3.05000000e+01 6.33138846e+00 6.33138844e+00
 3.15000000e+01 6.21110612e+00 6.21110609e+00
 3.25000000e+01 6.09082377e+00 6.09082375e+00
 3.35000000e+01 5.97054143e+00 5.97054140e+00
 3.45000000e+01 5.85025908e+00 5.85025905e+00
 3.55000000e+01 5.72997674e+00 5.72997671e+00
 3.65000000e+01 5.60969439e+00 5.60969436e+00
 3.75000000e+01 5.48941204e+00 5.48941202e+00
 3.85000000e+01 5.36912970e+00 5.36912967e+00
 3.95000000e+01 5.24884735e+00 5.24884733e+00
 4.05000000e+01 5.12856501e+00 5.12856498e+00
 4.15000000e+01 5.00828266e+00 5.00828264e+00
 4.25000000e+01 4.88800032e+00 4.88800029e+00
 4.35000000e+01 4.76771797e+00 4.76771794e+00
 4.45000000e+01 4.64743563e+00 4.64743560e+00
 4.55000000e+01 4.52715328e+00 4.52715325e+00
 4.65000000e+01 4.40687093e+00 4.40687091e+00
 4.75000000e+01 4.28658859e+00 4.28658856e+00
 4.85000000e+01 4.16630624e+00 4.16630622e+00
 4.95000000e+01 4.04602390e+00 4.04602387e+00
 5.05000000e+01 3.92574155e+00 3.92574153e+00
 5.15000000e+01 3.80545921e+00 3.80545918e+00
 5.25000000e+01 3.68517686e+00 3.68517684e+00
 5.35000000e+01 3.56489452e+00 3.56489449e+00
 5.45000000e+01 3.44461217e+00 3.44461215e+00
 5.55000000e+01 3.32432983e+00 3.32432980e+00
 5.65000000e+01 3.20404748e+00 3.20404746e+00
 5.75000000e+01 3.08376513e+00 3.08376511e+00
 5.85000000e+01 2.96348279e+00 2.96348277e+00
 5.95000000e+01 2.84320044e+00 2.84320042e+00
 6.05000000e+01 2.72291810e+00 2.72291808e+00
 6.15000000e+01 2.60263575e+00 2.60263573e+00
 6.25000000e+01 2.48235341e+00 2.48235339e+00
 6.35000000e+01 2.36207106e+00 2.36207104e+00
 6.45000000e+01 2.24178872e+00 2.24178870e+00
 6.55000000e+01 2.12150637e+00 2.12150635e+00
 6.65000000e+01 2.00122402e+00 2.00122401e+00
 6.75000000e+01 1.88094168e+00 1.88094166e+00
 6.85000000e+01 1.76065933e+00 1.76065932e+00
 6.95000000e+01 1.64037699e+00 1.64037698e+00
 7.05000000e+01 1.52009464e+00 1.52009463e+00
 7.15000000e+01 1.39981230e+00 1.39981229e+00
 7.25000000e+01 1.27952995e+00 1.27952994e+00
 7.35000000e+01 1.15924761e+00 1.15924760e+00
 7.45000000e+01 1.03896526e+00 1.03896525e+00
 7.55000000e+01 9.18682915e-01 9.18682908e-01
 7.65000000e+01 7.98400570e-01 7.98400563e-01
 7.75000000e+01 6.78118224e-01 6.78118219e-01
 7.85000000e+01 5.57835879e-01 5.57835874e-01
 7.95000000e+01 4.37553533e-01 4.37553530e-01
 8.05000000e+01 3.17271188e-01 3.17271185e-01


==> figures/d2q5_analsol_m03/profile_data.tikz <==
\begin{tikzpicture}[font=\sffamily\sansmath]

\begin{axis}[
width=\figurewidth,
height=\figureheight,
scale only axis,
xmin=0,
xmax=130,
ymin=0,
ymax=10,
xlabel={$z$},
ylabel={$C^*$},
grid=none,
axis line style={black},
tick align=inside,
tick pos=both,
scaled ticks=false,
xtick={0,20,40,60,80,100,120},
ytick={0,2,4,6,8,10},
xticklabel style={
    /pgf/number format/fixed,
    /pgf/number format/precision=0,
    font=\fontsize{11}{8}\selectfont\sffamily\sansmath
},
yticklabel style={
    /pgf/number format/fixed,
    /pgf/number format/precision=0,
    font=\fontsize{11}{8}\selectfont\sffamily\sansmath
},
label style={
    font=\fontsize{13}{8}\selectfont\sffamily\sansmath
},
legend style={
    font=\fontsize{8.7}{8}\selectfont\sffamily\sansmath,
    anchor=north east,
    at={(0.99,0.99)},
    draw=black,
    fill=white,
    inner sep=1.5pt,
    row sep=0pt
},
legend cell align=left,
clip=true,
]

% =========================================================================
% Nz = 62: orange, solid line, open circle
% =========================================================================
\addplot[
orange,
solid,
line width=1.05pt,
forget plot
]
table[
    x index=0,
    y index=1
]
{figures/d2q5_analsol_m03/profile_NZ62.dat};

\addplot[
orange,
only marks,
mark=o,
mark repeat=5,
mark size=2.7pt,
mark options={
    solid,
    draw=orange,
    fill=white,
    line width=0.65pt
},
forget plot
]
table[
    x index=0,
    y index=2
]
{figures/d2q5_analsol_m03/profile_NZ62.dat};

\addlegendimage{
orange,
solid,
line width=1.05pt,
mark=o,
mark size=2.7pt,
mark options={solid,draw=orange,fill=white,line width=0.65pt}
}
\addlegendentry{$L=60.2$}

% =========================================================================
% Nz = 82: blue, dotted line, open diamond
% =========================================================================
\addplot[
blue,
solid,
line width=1.00pt,
forget plot
]
table[
    x index=0,
    y index=1
]
{figures/d2q5_analsol_m03/profile_NZ82.dat};

\addplot[
blue,
only marks,
mark=diamond,
mark repeat=6,
mark size=3.4pt,
mark options={
    solid,
    draw=blue,
    fill=white,
    line width=0.65pt
},
forget plot
]
table[
    x index=0,
    y index=2
]
{figures/d2q5_analsol_m03/profile_NZ82.dat};

\addlegendimage{
blue,
solid,
line width=1.00pt,
mark=diamond,
mark size=3.4pt,
mark options={solid,draw=blue,fill=white,line width=0.65pt}
}
\addlegendentry{$L=80.2$}

% =========================================================================
% Nz = 102: green, solid line, filled star
% =========================================================================
\addplot[
green!60!black,
solid,
line width=1.05pt,
forget plot
]
table[
    x index=0,
    y index=1
]
{figures/d2q5_analsol_m03/profile_NZ102.dat};

\addplot[
green!60!black,
only marks,
mark=triangle,
mark repeat=7,
mark size=3.4pt,
mark options={
    solid,
    draw=green!60!black,
    fill=green!60!black,
    line width=0.55pt
},
forget plot
]
table[
    x index=0,
    y index=2
]
{figures/d2q5_analsol_m03/profile_NZ102.dat};

\addlegendimage{
green!60!black,
solid,
line width=1.05pt,
mark=triangle,
mark size=3.4pt,
mark options={solid,draw=green!60!black,fill=green!60!black,line width=0.55pt}
}
\addlegendentry{$L=100.2$}

% =========================================================================
% Nz = 127: cyan, solid line, open square
% =========================================================================
\addplot[
cyan!70!blue,
solid,
line width=1.10pt,
forget plot
]
table[
    x index=0,
    y index=1
]
{figures/d2q5_analsol_m03/profile_NZ127.dat};

\addplot[
cyan!70!blue,
only marks,
mark=square,
mark repeat=8,
mark size=2.7pt,
mark options={
    solid,
    draw=cyan!70!blue,
    fill=white,
    line width=0.65pt
},
forget plot
]
table[
    x index=0,
    y index=2
]
{figures/d2q5_analsol_m03/profile_NZ127.dat};

\addlegendimage{
cyan!70!blue,
solid,
line width=1.10pt,
mark=square,
mark size=2.7pt,
mark options={solid,draw=cyan!70!blue,fill=white,line width=0.65pt}
}
\addlegendentry{$L=125.2$}

% =========================================================================
% Annotation
% =========================================================================
\node[
anchor=south west,
font=\fontsize{11}{8}\selectfont\sffamily\sansmath,
align=left
]
at (axis cs:8,0.95) {$\gamma=-0.3$};

\end{axis}

\end{tikzpicture}


==> figures/d2q5_gridconv_1/grid_convergence_all_gamma.tikz <==
\begin{tikzpicture}[font=\sffamily\sansmath]

\begin{axis}[
width=\figurewidth,
height=\figureheight,
scale only axis,
xmode=log,
ymode=log,
xmin=5e-3,
xmax=2.2e-2,
ymin=1e-9,
ymax=1e-8,
xlabel={$h$},
ylabel={$E_{rel,L_2}$},
grid=none,
axis line style={black},
tick align=inside,
tick pos=both,
xtick={5e-3,1e-2,2e-2},
xticklabels={
{$5\,{\cdot}\,10^{-3}$},
{$10^{-2}$},
{$2\,{\cdot}\,10^{-2}$}
},
ytick={1e-9,2e-9,3e-9,5e-9,7e-9,1e-8},
yticklabels={
{$10^{-9}$},
{$2\,{\cdot}\,10^{-9}$},
{$3\,{\cdot}\,10^{-9}$},
{$5\,{\cdot}\,10^{-9}$},
{$7\,{\cdot}\,10^{-9}$},
{$10^{-8}$}
},
legend style={
    font=\fontsize{9.5}{8}\selectfont\sffamily\sansmath,
    anchor=north east,
    at={(0.99,0.99)},
    draw=black,
    fill=white,
    inner sep=1.5pt,
    row sep=0pt
},
legend cell align=left,
tick label style={
    font=\fontsize{11}{8}\selectfont\sffamily\sansmath
},
label style={
    font=\fontsize{13}{8}\selectfont\sffamily\sansmath
},
xlabel style={
    font=\fontsize{13}{8}\selectfont\sffamily\sansmath,
    at={(0.5,-0.10)}
},
ylabel style={
    font=\fontsize{13}{8}\selectfont\sffamily\sansmath,
    at={(-0.25,0.5)}
},
]

% gamma = -0.3
\addplot[
orange,
solid,
mark=o,
mark size=2.7pt,
line width=1.1pt,
mark options={solid, draw=orange, fill=white, line width=0.65pt}
]
table[x index=0,y index=1]
{figures/d2q5_gridconv_1/grid_convergence_dataM03.dat};
\addlegendentry{$\gamma=-0.3$};

% gamma = -0.4
\addplot[
cyan!70!blue,
solid,
mark=square,
mark size=2.6pt,
line width=1.1pt,
mark options={solid, draw=cyan!70!blue, fill=white, line width=0.65pt}
]
table[x index=0,y index=1]
{figures/d2q5_gridconv_1/grid_convergence_dataM04.dat};
\addlegendentry{$\gamma=-0.4$};

% gamma = 0.5
\addplot[
green!60!black,
solid,
mark=triangle,
mark size=3.4pt,
line width=1.1pt,
mark options={solid, draw=green!60!black, fill=green!60!black, line width=0.55pt}
]
table[x index=0,y index=1]
{figures/d2q5_gridconv_1/grid_convergence_dataP05.dat};
\addlegendentry{$\gamma=0.5$};

% Second-order reference slope: 1:2
\addplot[
black,
dash pattern=on 4pt off 2pt,
line width=1.1pt,
forget plot
]
table[row sep=\\] {
5.15e-3 2.35e-9\\
1.05e-2 9.80e-9\\
};

\node[
anchor=center,
rotate=41,
font=\fontsize{11}{8}\selectfont\sffamily\sansmath
]
at (axis cs:6e-3,3.9e-9) {$1:2$};

\node[
anchor=south east,
font=\fontsize{11}{8}\selectfont\sffamily\sansmath,
align=right
]
at (axis cs:2.0e-2,1.18e-9) {$\tau_c=1.16$};

\end{axis}

\end{tikzpicture}


==> figures/d2q5_gridconv_1/grid_convergence_dataM03.dat <==
 1.63934426e-02 3.26966632e-09
 1.23456790e-02 3.26323306e-09
 9.90099010e-03 3.25968403e-09
 7.93650794e-03 3.24847583e-09


==> figures/d2q5_gridconv_1/grid_convergence_dataM04.dat <==
 1.63934426e-02 3.07247999e-09
 1.23456790e-02 3.06660258e-09
 9.90099010e-03 3.06616728e-09
 7.93650794e-03 3.06165415e-09


==> figures/d2q5_gridconv_1/grid_convergence_dataP05.dat <==
 1.66666667e-02 2.86999094e-09
 1.25000000e-02 2.86608881e-09
 1.00000000e-02 2.86432660e-09
 8.00000000e-03 2.86233740e-09


==> figures/d3q19_gridconv_1/grid_convergence_all_gamma.tikz <==
\begin{tikzpicture}[font=\sffamily\sansmath]

\begin{axis}[
width=\figurewidth,
height=\figureheight,
scale only axis,
xmode=log,
ymode=log,
xmin=5e-3,
xmax=2.2e-2,
ymin=1e-9,
ymax=1.7e-8,
xlabel={$h$},
grid=none,
axis line style={black},
tick align=inside,
tick pos=both,
xtick={5e-3,1e-2,2e-2},
xticklabels={
{$5\,{\cdot}\,10^{-3}$},
{$10^{-2}$},
{$2\,{\cdot}\,10^{-2}$}
},
ytick={1e-9,2e-9,3e-9,5e-9,7e-9,1e-8},
yticklabels={
{$10^{-9}$},
{$2\,{\cdot}\,10^{-9}$},
{$3\,{\cdot}\,10^{-9}$},
{$5\,{\cdot}\,10^{-9}$},
{$7\,{\cdot}\,10^{-9}$},
{$10^{-8}$}
},
legend style={
    font=\fontsize{9.5}{8}\selectfont\sffamily\sansmath,
    anchor=north east,
    at={(0.99,0.99)},
    draw=black,
    fill=white,
    inner sep=1.5pt,
    row sep=0pt
},
legend cell align=left,
tick label style={
    font=\fontsize{11}{8}\selectfont\sffamily\sansmath
},
label style={
    font=\fontsize{13}{8}\selectfont\sffamily\sansmath
},
xlabel style={
    font=\fontsize{13}{8}\selectfont\sffamily\sansmath,
    at={(0.5,-0.10)}
},
]

% gamma = -0.3
\addplot[
orange,
solid,
mark=o,
mark size=2.7pt,
line width=1.1pt,
mark options={solid, draw=orange, fill=white, line width=0.65pt}
]
table[x index=0,y index=1]{figures/d3q19_gridconv_1/grid_convergence_dataM03.dat};
\addlegendentry{$\gamma=-0.3$};

% gamma = -0.4
\addplot[
cyan!70!blue,
solid,
mark=square,
mark size=2.6pt,
line width=1.1pt,
mark options={solid, draw=cyan!70!blue, fill=white, line width=0.65pt}
]
table[x index=0,y index=1]{figures/d3q19_gridconv_1/grid_convergence_dataM04.dat};
\addlegendentry{$\gamma=-0.4$};

% gamma = 0.5
\addplot[
green!60!black,
solid,
mark=triangle,
mark size=3.4pt,
line width=1.1pt,
mark options={solid, draw=green!60!black, fill=green!60!black, line width=0.55pt}
]
table[x index=0,y index=1]{figures/d3q19_gridconv_1/grid_convergence_dataP05.dat};
\addlegendentry{$\gamma=0.5$};

% Second-order reference slope: 1:2
\addplot[
black,
dash pattern=on 4pt off 2pt,
line width=1.1pt,
forget plot
]
table[row sep=\\] {
5.15e-3 3.00e-9\\
1.18e-2 1.58e-8\\
};

% Slope label
\node[
anchor=center,
rotate=41,
font=\fontsize{11}{8}\selectfont\sffamily\sansmath
]
at (axis cs:10e-3,9.0e-9) {$1:2$};

% tau text in the lower-right part of the plot
\node[
anchor=south east,
font=\fontsize{11}{8}\selectfont\sffamily\sansmath,
align=right
]
at (axis cs:2.0e-2,1.18e-9) {$\tau_c=1.16$};

\end{axis}

\end{tikzpicture}

==> figures/d3q19_gridconv_1/grid_convergence_dataM03.dat <==
 1.63934426e-02 4.25276705e-09
 1.23456790e-02 4.80497912e-09
 9.90099010e-03 5.14933360e-09
 7.93650794e-03 5.45040588e-09


==> figures/d3q19_gridconv_1/grid_convergence_dataM04.dat <==
 1.63934426e-02 4.00889773e-09
 1.23456790e-02 4.59915629e-09
 9.90099010e-03 4.97333116e-09
 7.93650794e-03 5.30172677e-09


==> figures/d3q19_gridconv_1/grid_convergence_dataP05.dat <==
 1.66666667e-02 2.86999131e-09
 1.25000000e-02 2.86608996e-09
 1.00000000e-02 2.86433068e-09
 8.00000000e-03 2.86233965e-09


==> figures/da48/contour_data_M04/contour_analytical_gamma_-0.40_NX125_NZ102.dat <==
3.63008847542 100 2.07
4 99.8780435233 2.07
5 99.5787464813 2.07
6 99.2764437632 2.07
6.91547508731 99 2.07
7 98.9692838021 2.07
8 98.6445071587 2.07
9 98.3230341794 2.07
10 98.0031178942 2.07
10.0105353676 98 2.07
11 97.6691864053 2.07
12 97.3389936311 2.07
13 97.0112037724 2.07
13.036375786 97 2.07
14 96.6727503702 2.07
15 96.3373354966 2.07
16 96.0042976526 2.07
16.0136119175 96 2.07
17 95.6621463413 2.07
18 95.3228402629 2.07
18.9591986821 95 2.07
19 94.9852167136 2.07
20 94.640025939 2.07
21 94.2973473269 2.07
21.8764975204 94 2.07
22 93.9553259592 2.07
23 93.6073611992 2.07
24 93.2614895016 2.07
24.7654464202 93 2.07
25 92.9151832738 2.07
26 92.5644094243 2.07
27 92.2153791304 2.07
27.6263878592 92 2.07
28 91.8647954138 2.07
29 91.5111303041 2.07
30 91.1589222433 2.07
30.4593329039 91 2.07
31 90.8040292933 2.07
32 90.4473923157 2.07
33 90.091982246 2.07
33.2642747119 90 2.07
34 89.7327488818 2.07
35 89.373088718 2.07
36 89.0144765897 2.07
36.0413570483 89 2.07
37 88.6508986206 2.07
38 88.2882115175 2.07
38.8001382814 88 2.07
39 87.9252354038 2.07
40 87.5585611663 2.07
41 87.1929047383 2.07
41.5337717912 87 2.07
42 86.825437836 2.07
43 86.4560022382 2.07
44 86.087507093 2.07
44.2414237245 86 2.07
45 85.7157406223 2.07
46 85.3437087856 2.07
46.9273599829 85 2.07
47 84.972199024 2.07
48 84.5967924793 2.07
49 84.2224235875 2.07
49.5996923279 84 2.07
50 83.8469418889 2.07
51 83.4695217016 2.07
52 83.0931778036 2.07
52.2512548395 83 2.07
53 82.7141790087 2.07
54 82.3351674149 2.07
54.8885800524 82 2.07
55 81.95677591 2.07
56 81.5753708723 2.07
57 81.1953096545 2.07
57.5193058714 81 2.07
58 80.8142931291 2.07
59 80.4323399225 2.07
60 80.0518980511 2.07
60.1386005668 80 2.07
61 79.6690503254 2.07
62 79.287297926 2.07
62.7584513981 79 2.07
63 78.9061772554 2.07
64 78.5235336269 2.07
65 78.1428710661 2.07
65.3802823617 78 2.07
66 77.7614866895 2.07
67 77.3806604816 2.07
68 77.0021218658 2.07
68.0057077959 77 2.07
69 76.6216802838 2.07
70 76.2437989553 2.07
70.6523362075 76 2.07
71 75.8670760125 2.07
72 75.490440122 2.07
73 75.116782122 2.07
73.3174706882 75 2.07
74 74.7433521427 2.07
75 74.3719218949 2.07
76 74.0039163303 2.07
76.0108546707 74 2.07
77 73.635457591 2.07
78 73.2707585898 2.07
78.7523174784 73 2.07
79 72.9089811387 2.07
80 72.5483533044 2.07
81 72.1920560637 2.07
81.5481546313 72 2.07
82 71.8384592566 2.07
83 71.4874681543 2.07
84 71.1413793814 2.07
84.4166454796 71 2.07
85 70.7981418188 2.07
86 70.4586788962 2.07
87 70.124729011 2.07
87.3818366251 70 2.07
88 69.7942084204 2.07
89 69.4682795767 2.07
90 69.1485062767 2.07
90.4756247325 69 2.07
91 68.8332335494 2.07
92 68.5229400503 2.07
93 68.2194678956 2.07
93.7415638795 68 2.07
94 67.9221382662 2.07
95 67.6296537749 2.07
96 67.34466996 2.07
97 67.0673710301 2.07
97.2511594656 67 2.07
98 66.7956756511 2.07
99 66.5314023607 2.07
100 66.2754939301 2.07
101 66.028131616 2.07
101.118411828 66 2.07
102 65.7871153557 2.07
103 65.5548106671 2.07
104 65.3317104379 2.07
105 65.1179846395 2.07
105.578854758 65 2.07
106 64.912812977 2.07
107 64.716117688 2.07
108 64.5294106422 2.07
109 64.3528423085 2.07
110 64.1865573208 2.07
111 64.0306939651 2.07
111.211712661 64 2.07
112 63.8840583368 2.07
113 63.7478760036 2.07
114 63.6226185959 2.07
115 63.5083937216 2.07
116 63.4053005092 2.07
117 63.3134292444 2.07
118 63.2328610387 2.07
119 63.1636675316 2.07
120 63.1059106268 2.07
121 63.0596422638 2.07
122 63.0249042266 2.07
123 63.001727989 2.07
123.14907787 63 2.07
124 62.9900188881 2.07
nan nan nan
1.19061381949 100 3.55
2 99.578877211 3.55
3 99.0800057315 3.55
3.18320989714 99 3.55
4 98.5103628506 3.55
4.93319476047 98 3.55
5 97.9527857289 3.55
6 97.3535346486 3.55
6.64049101861 97 3.55
7 96.7606322796 3.55
8 96.1604161768 3.55
8.2911985743 96 3.55
9 95.5471890259 3.55
9.91667643708 95 3.55
10 94.9432635892 3.55
11 94.320809697 3.55
11.5463215137 94 3.55
12 93.7022513512 3.55
13 93.0847409222 3.55
13.1461469839 93 3.55
14 92.4548144001 3.55
14.7463056869 92 3.55
15 91.8309780232 3.55
16 91.2008626293 3.55
16.3342296639 91 3.55
17 90.5667784532 3.55
17.9066361193 90 3.55
18 89.9371171231 3.55
19 89.2968606156 3.55
19.4812035203 89 3.55
20 88.6574913061 3.55
21 88.0203790548 3.55
21.0333815625 88 3.55
22 87.3719890769 3.55
22.5904880996 87 3.55
23 86.7262698684 3.55
24 86.0796132886 3.55
24.127595084 86 3.55
25 85.4248438016 3.55
25.6624373073 85 3.55
26 84.7717791089 3.55
27 84.1159754194 3.55
27.1823951034 84 3.55
28 83.4537429392 3.55
28.6962785481 83 3.55
29 82.7924062123 3.55
30 82.1275918463 3.55
30.1972890967 82 3.55
31 81.4569196276 3.55
31.6908912453 81 3.55
32 80.7864533586 3.55
33 80.1126260729 3.55
33.1714477503 80 3.55
34 79.4326321487 3.55
34.6451548821 79 3.55
35 78.752249133 3.55
36 78.0693433986 3.55
36.1040263395 78 3.55
37 77.3792349188 3.55
37.5581108491 77 3.55
38 76.6882207932 3.55
38.9945146653 76 3.55
39 75.9960620505 3.55
40 75.295230019 3.55
40.4290332049 75 3.55
41 74.5929469422 3.55
41.8469868457 74 3.55
42 73.8891051725 3.55
43 73.1793090356 3.55
43.2574501349 73 3.55
44 72.4652004179 3.55
44.6571467806 72 3.55
45 71.7491746568 3.55
46 71.0303904631 3.55
46.0431364545 71 3.55
47 70.3039867209 3.55
47.4248665437 70 3.55
48 69.5753591675 3.55
48.7922417017 69 3.55
49 68.8443735422 3.55
50 68.1085811047 3.55
50.1502398019 68 3.55
51 67.367025449 3.55
51.5006717264 67 3.55
52 66.6228786451 3.55
52.838060894 66 3.55
53 65.876041428 3.55
54 65.1238569442 3.55
54.1674995317 65 3.55
55 64.3663701422 3.55
55.4889939808 64 3.55
56 63.6060286889 3.55
56.7985954058 63 3.55
57 62.8427655739 3.55
58 62.0750005598 3.55
58.0993863673 62 3.55
59 61.3011338707 3.55
59.3942154533 61 3.55
60 60.5242484724 3.55
60.6782069289 60 3.55
61 59.7443080178 3.55
61.9518308797 59 3.55
62 58.9612860428 3.55
63 58.1716950911 3.55
63.2210270132 58 3.55
64 57.3782563382 3.55
64.4816273478 57 3.55
65 56.5817275621 3.55
65.7328254691 56 3.55
66 55.7821124381 3.55
66.9750315448 55 3.55
67 54.9794246483 3.55
68 54.1701994097 3.55
68.2139047435 54 3.55
69 53.3575421413 3.55
69.4449658692 53 3.55
70 52.5418976448 3.55
70.6679747923 52 3.55
71 51.7233112012 3.55
71.883310283 51 3.55
72 50.9018388655 3.55
73 50.0759402185 3.55
73.09367639 50 3.55
74 49.2452571487 3.55
74.2999334753 49 3.55
75 48.4118805459 3.55
75.4994828039 48 3.55
76 47.5759022792 3.55
76.6926951533 47 3.55
77 46.7374267534 3.55
77.8799372784 46 3.55
78 45.8965715871 3.55
79 45.0522844901 3.55
79.0632224224 45 3.55
80 44.2035711241 3.55
80.2444065329 44 3.55
81 43.3528327888 3.55
81.4206931223 43 3.55
82 42.5002342817 3.55
82.5924748318 42 3.55
83 41.6459576286 3.55
83.7601503792 41 3.55
84 40.7902035311 3.55
84.924127001 40 3.55
85 39.933193053 3.55
86 39.0733038278 3.55
86.0873314543 39 3.55
87 38.2109037961 3.55
87.2499783284 38 3.55
88 37.3478874956 3.55
88.4103427069 37 3.55
89 36.4845553913 3.55
89.5689297426 36 3.55
90 35.6212387278 3.55
90.726273453 35 3.55
91 34.7583033006 3.55
91.8829423887 34 3.55
92 33.8961539145 3.55
93 33.0342218287 3.55
93.0409118284 33 3.55
94 32.1708230095 3.55
94.2037237003 32 3.55
95 31.3093844799 3.55
95.3682198175 31 3.55
96 30.4504771368 3.55
96.5352620788 30 3.55
97 29.594740503 3.55
97.7058085873 29 3.55
98 28.7428939541 3.55
98.8809332732 28 3.55
99 27.895750374 3.55
100 27.0523328416 3.55
100.064521808 27 3.55
101 26.2114192314 3.55
101.261168752 26 3.55
102 25.3776213123 3.55
102.467714588 25 3.55
103 24.5521876271 3.55
103.686263765 24 3.55
104 23.7365610651 3.55
104.919305859 23 3.55
105 22.9324205328 3.55
106 22.1356689123 3.55
106.179429049 22 3.55
107 21.3503990279 3.55
107.467792201 21 3.55
108 20.5817992768 3.55
108.78527952 20 3.55
109 19.8327540564 3.55
110 19.1014668679 3.55
110.148459432 19 3.55
111 18.386742907 3.55
111.577333915 18 3.55
112 17.7008601546 3.55
113 17.0465552373 3.55
113.077541173 17 3.55
114 16.4131734968 3.55
114.713277741 16 3.55
115 15.8234265253 3.55
116 15.2686165612 3.55
116.544001585 15 3.55
117 14.7597348937 3.55
118 14.298255233 3.55
118.753174922 14 3.55
119 13.8952590067 3.55
120 13.5414385485 3.55
121 13.2581263514 3.55
122 13.0454922685 3.55
122.320811171 13 3.55
123 12.8963106384 3.55
124 12.8199604238 3.55
nan nan nan
0.170539862558 100 5.03
1 99.3840527889 5.03
1.61269151657 99 5.03
2 98.5753085698 5.03
2.72521170675 98 5.03
3 97.689263327 5.03
3.78698026039 97 5.03
4 96.7591827861 5.03
4.82508076929 96 5.03
5 95.8034601487 5.03
5.84888458536 95 5.03
6 94.8313778781 5.03
6.86281455608 94 5.03
7 93.8479018433 5.03
7.86925413432 93 5.03
8 92.8558484665 5.03
8.86958015607 92 5.03
9 91.8568821067 5.03
9.86461526933 91 5.03
10 90.852007378 5.03
10.854853165 90 5.03
11 89.8418292947 5.03
11.8405810901 89 5.03
12 88.8266990607 5.03
12.8219510454 88 5.03
13 87.8067999214 5.03
13.7990233581 87 5.03
14 86.7821998651 5.03
14.7717944871 86 5.03
15 85.7528851221 5.03
15.7402153876 85 5.03
16 84.7187820858 5.03
16.7042039941 84 5.03
17 83.6797720018 5.03
17.6636539131 83 5.03
18 82.6357009989 5.03
18.6184405994 82 5.03
19 81.5863870332 5.03
19.5684258165 81 5.03
20 80.5316247319 5.03
20.5134608999 80 5.03
21 79.4711887751 5.03
21.4533891668 79 5.03
22 78.4048362332 5.03
22.3880477034 78 5.03
23 77.3323081414 5.03
23.3172686904 77 5.03
24 76.2533305025 5.03
24.2408803785 76 5.03
25 75.1676148511 5.03
25.158707795 75 5.03
26 74.0748584696 5.03
26.070573237 74 5.03
26.9771007761 73 5.03
27 72.9737625296 5.03
27.8797746093 72 5.03
28 71.8619259872 5.03
28.775940442 71 5.03
29 70.7419915255 5.03
29.6654201267 70 5.03
30 69.6135794968 5.03
30.5480328139 69 5.03
31 68.4762936122 5.03
31.4235948877 68 5.03
32 67.3297196644 5.03
32.2919198159 67 5.03
33 66.1734241 5.03
33.1528179231 66 5.03
34 65.0069524331 5.03
34.0060960943 65 5.03
34.8554458412 64 5.03
35 63.8244126633 5.03
35.6969627274 63 5.03
36 62.6303530689 5.03
36.5302874174 62 5.03
37 61.4244447961 5.03
37.3552189446 61 5.03
38 60.2061030353 5.03
38.1715506384 60 5.03
38.9795612393 59 5.03
39 58.9739526607 5.03
39.7826878457 58 5.03
40 57.7216193604 5.03
40.576607355 57 5.03
41 56.4546313852 5.03
41.3610960994 56 5.03
42 55.1722120671 5.03
42.1359215763 55 5.03
42.9029776479 54 5.03
43 53.8698803127 5.03
43.6629230153 53 5.03
44 52.5450260265 5.03
44.4125372045 52 5.03
45 51.2016683937 5.03
45.1515582712 51 5.03
45.8821623822 50 5.03
46 49.8341105818 5.03
46.6048433527 49 5.03
47 48.4394858792 5.03
47.316191266 48 5.03
48 47.0222864509 5.03
48.015902513 47 5.03
48.7094411327 46 5.03
49 45.5689594226 5.03
49.3911539952 45 5.03
50 44.0886500708 5.03
50.0603886986 44 5.03
50.7221686558 43 5.03
51 42.5678072539 5.03
51.3720763744 42 5.03
52 41.0132200507 5.03
52.0085738062 41 5.03
52.6381209357 40 5.03
53 39.4077000511 5.03
53.253812856 39 5.03
53.8577134229 38 5.03
54 37.7570272878 5.03
54.4516248983 37 5.03
55 36.0516229246 5.03
55.0304060142 36 5.03
55.6009405694 35 5.03
56 34.2775905805 5.03
56.1561750434 34 5.03
56.7005108308 33 5.03
57 32.4310146695 5.03
57.2310305905 32 5.03
57.748915193 31 5.03
58 30.4978415413 5.03
58.2534691975 30 5.03
58.744566046 29 5.03
59 28.4602982677 5.03
59.2218136052 28 5.03
59.6857094205 27 5.03
60 26.2954888971 5.03
60.1342119465 26 5.03
60.570422363 25 5.03
60.988834808 24 5.03
61 23.9721385011 5.03
61.396606991 23 5.03
61.7867175789 22 5.03
62 21.4272561653 5.03
62.1619811967 21 5.03
62.5231418652 20 5.03
62.866478811 19 5.03
63 18.5899434812 5.03
63.1955674431 18 5.03
63.5091024809 17 5.03
63.8047766245 16 5.03
64 15.2975077715 5.03
64.0841756432 15 5.03
64.3490702642 14 5.03
64.5960045973 13 5.03
64.82505067 12 5.03
65 11.171717052 5.03
65.0369287998 11 5.03
65.2338729885 10 5.03
65.4127593339 9 5.03
65.5736352253 8 5.03
65.716541583 7 5.03
65.8415134127 6 5.03
65.9485802934 5 5.03
66 4.42345320617 5.03
66.0384536988 4 5.03
66.1110751033 3 5.03
66.1655259252 2 5.03
66.2018192807 1 5.03
66.219963813 0 5.03
nan nan nan
41.7299995028 0 6.5
41.7187522752 1 6.5
41.6962595232 2 6.5
41.6625246232 3 6.5
41.6175525657 4 6.5
41.5613498654 5 6.5
41.4939244414 6 6.5
41.4152854675 7 6.5
41.3254431907 8 6.5
41.2244087193 9 6.5
41.1121937783 10 6.5
41 10.9091972358 6.5
40.9889379395 11 6.5
40.8559411534 12 6.5
40.7119480896 13 6.5
40.5569747529 14 6.5
40.3910364938 15 6.5
40.2141475736 16 6.5
40.0263206909 17 6.5
40 17.1321697454 6.5
39.8295908474 18 6.5
39.6224209537 19 6.5
39.4045171778 20 6.5
39.1758886725 21 6.5
39 21.7343220902 6.5
38.937300167 22 6.5
38.6902691823 23 6.5
38.4327183839 24 6.5
38.1646471303 25 6.5
38 25.5901805077 6.5
37.8874509285 26 6.5
37.6019365064 27 6.5
37.3060933716 28 6.5
37 28.999681559 6.5
36.9999040834 29 6.5
36.6873802734 30 6.5
36.364703821 31 6.5
36.0318395617 32 6.5
36 32.0924415404 6.5
35.6928293181 33 6.5
35.3442279746 34 6.5
35 34.9595787803 6.5
34.9857592355 35 6.5
34.6219796949 36 6.5
34.2483097407 37 6.5
34 37.6460790333 6.5
33.8665365099 38 6.5
33.4784063204 39 6.5
33.0804446941 40 6.5
33 40.196341953 6.5
32.6772588446 41 6.5
32.2655133465 42 6.5
32 42.6284225555 6.5
31.8462366066 43 6.5
31.4212279966 44 6.5
31 44.9686911794 6.5
30.9866767054 45 6.5
30.5489140365 46 6.5
30.101477115 47 6.5
30 47.2207313716 6.5
29.6498629611 48 6.5
29.1902177858 49 6.5
29 49.4034060042 6.5
28.7253321141 50 6.5
28.2539299326 51 6.5
28 51.5256975889 6.5
27.7765440301 52 6.5
27.2938127885 53 6.5
27 53.5944076112 6.5
26.8046853852 54 6.5
26.3110260065 55 6.5
26 55.6154465048 6.5
25.8109055383 56 6.5
25.3066875551 57 6.5
25 57.5940003533 6.5
24.7963146079 58 6.5
24.2818709345 59 6.5
24 59.5346664684 6.5
23.7619809747 60 6.5
23.2376015141 61 6.5
23 61.4415654942 6.5
22.708928032 62 6.5
22.1748516765 63 6.5
22 63.3184359857 6.5
21.6381298981 64 6.5
21.0945342857 65 6.5
21 65.1687162463 6.5
20.5505056487 66 6.5
20 66.9954141346 6.5
19.9975556854 67 6.5
19.4469113862 68 6.5
19 68.7925720945 6.5
18.8875370859 69 6.5
18.3281290738 70 6.5
18 70.5704809426 6.5
17.7630779026 71 6.5
17.1948504276 72 6.5
17 72.3318590516 6.5
16.6248968675 73 6.5
16.0476530834 74 6.5
16 74.0794185615 6.5
15.4736102031 75 6.5
15 75.8048022256 6.5
14.8907879148 76 6.5
14.3096990271 77 6.5
14 77.5147617685 6.5
13.7236156322 78 6.5
13.1334574743 79 6.5
13 79.2165042858 6.5
12.5450196982 80 6.5
12 80.9065083393 6.5
11.9472338516 81 6.5
11.3551258403 82 6.5
11 82.5755423644 6.5
10.7557579304 83 6.5
10.1536804405 84 6.5
10 84.2416504229 6.5
9.55382842727 85 6.5
9 85.89962603 6.5
8.9431783652 86 6.5
8.34076954161 87 6.5
8 87.5345191068 6.5
7.7302948466 88 6.5
7.11484803107 89 6.5
7 89.1722529683 6.5
6.50603856503 90 6.5
6 90.7924670221 6.5
5.8828840678 91 6.5
5.26693824301 92 6.5
5 92.3932218875 6.5
4.64559839557 93 6.5
4.00426825419 94 6.5
4 94.0057177358 6.5
3.38682600174 95 6.5
3 95.5442839053 6.5
2.74379590429 96 6.5
2.07837920537 97 6.5
2 97.0888005569 6.5
1.4319851509 98 6.5
1 98.4732368316 6.5
0.724811650333 99 6.5
0 99.5879690035 6.5
nan nan nan
22.5755497006 0 7.98
22.5692150507 1 7.98
22.5565485448 2 7.98
22.537555759 3 7.98
22.5122450294 4 7.98
22.4806274179 5 7.98
22.442716667 6 7.98
22.3985291431 7 7.98
22.3480837686 8 7.98
22.2914019424 9 7.98
22.2285074488 10 7.98
22.1594263557 11 7.98
22.0841868998 12 7.98
22.0028193618 13 7.98
22 13.0321367875 7.98
21.9159168113 14 7.98
21.8230232306 15 7.98
21.7241580798 16 7.98
21.619360958 17 7.98
21.5086729216 18 7.98
21.3921362966 19 7.98
21.2697944784 20 7.98
21.1416917182 21 7.98
21.0078728966 22 7.98
21 22.0561623727 7.98
20.869321635 23 7.98
20.7252732569 24 7.98
20.5757221953 25 7.98
20.4207180586 26 7.98
20.2603100815 27 7.98
20.0945468267 28 7.98
20 28.5510150096 7.98
19.9240571195 29 7.98
19.7491029261 30 7.98
19.5690307043 31 7.98
19.3838896534 32 7.98
19.1937270087 33 7.98
19 33.9927044422 7.98
18.9985990634 34 7.98
18.8001810235 35 7.98
18.596988912 36 7.98
18.3890666877 37 7.98
18.1764547598 38 7.98
18 38.8107246232 7.98
17.9595459842 39 7.98
17.7396594184 40 7.98
17.5153306908 41 7.98
17.2865922941 42 7.98
17.0534711456 43 7.98
17 43.2232684759 7.98
16.8177515714 44 7.98
16.5783624686 45 7.98
16.33482687 46 7.98
16.0871579761 47 7.98
16 47.3433925823 7.98
15.8370624502 48 7.98
15.5839239975 49 7.98
15.3268745821 50 7.98
15.0659084731 51 7.98
15 51.2462706439 7.98
14.8032492393 52 7.98
14.5376089276 53 7.98
14.2682531693 54 7.98
14 54.9819814817 7.98
13.9952083541 55 7.98
13.7217469649 56 7.98
13.4447589257 57 7.98
13.1641955581 58 7.98
13 58.5736722387 7.98
12.8815776567 59 7.98
12.5976896569 60 7.98
12.3103805659 61 7.98
12.019559785 62 7.98
12 62.0652833975 7.98
11.7291990662 63 7.98
11.4358296201 64 7.98
11.1390541798 65 7.98
11 65.4579059613 7.98
10.8413213281 66 7.98
10.5425455448 67 7.98
10.2404413454 68 7.98
10 68.7828804561 7.98
9.93596157221 69 7.98
9.63240103112 70 7.98
9.325556865 71 7.98
9.01517887334 72 7.98
9 72.0471321516 7.98
8.70712770925 73 7.98
8.3960929004 74 7.98
8.08145664036 75 7.98
8 75.2501436762 7.98
7.76830001587 76 7.98
7.45358071332 77 7.98
7.13511765289 78 7.98
7 78.4106191506 7.98
6.81730757821 79 7.98
6.49935957154 80 7.98
6.177420915 81 7.98
6 81.5336182033 7.98
5.85530286768 82 7.98
5.53451608566 83 7.98
5.20933371343 84 7.98
5 84.6225771405 7.98
4.88309352844 85 7.98
4.55975604507 86 7.98
4.23135408784 87 7.98
4 87.6785714436 7.98
3.90089993656 88 7.98
3.57510657431 89 7.98
3.24307360755 90 7.98
3 90.6982057325 7.98
2.90773641763 91 7.98
2.57912265315 92 7.98
2.24189463308 93 7.98
2 93.6669014326 7.98
1.89949144938 94 7.98
1.56626955164 95 7.98
1.21788280573 96 7.98
1 96.5309755657 7.98
0.860536266286 97 7.98
0.514983962166 98 7.98
0.0981494514145 99 7.98
0 99.0796190778 7.98
nan nan nan


==> figures/da48/contour_data_M04/contour_levels_gamma_-0.40_NX125_NZ102.dat <==
 2.07000000e+00 3.55000000e+00 5.03000000e+00 6.50000000e+00 7.98000000e+00


==> figures/da48/contour_data_M04/contour_numerical_gamma_-0.40_NX125_NZ102.dat <==
4.3153091833 100 2.07
5 99.7564128942 2.07
6 99.4270425733 2.07
7 99.1028514244 2.07
7.34305798165 99 2.07
8 98.766758473 2.07
9 98.4310638189 2.07
10 98.1003346381 2.07
10.3225693785 98 2.07
11 97.7611436585 2.07
12 97.4224254051 2.07
13 97.0878079694 2.07
13.2763493093 97 2.07
14 96.7460066063 2.07
15 96.4049961495 2.07
16 96.0673141831 2.07
16.2087330704 96 2.07
17 95.7228660873 2.07
18 95.3796434258 2.07
19 95.0391279625 2.07
19.1199195502 95 2.07
20 94.6918341329 2.07
21 94.3462810053 2.07
22 94.0029398643 2.07
22.0089201801 94 2.07
23 93.652553807 2.07
24 93.3044949548 2.07
24.8828933142 93 2.07
25 92.9572319847 2.07
26 92.6045260291 2.07
27 92.2537842319 2.07
27.7325299841 92 2.07
28 91.9024456947 2.07
29 91.5472510921 2.07
30 91.1936736755 2.07
30.5563588907 91 2.07
31 90.8381756892 2.07
32 90.4803036593 2.07
33 90.1237783535 2.07
33.3538363415 90 2.07
34 89.7640544751 2.07
35 89.4033810173 2.07
36 89.0438475485 2.07
36.1247358018 89 2.07
37 88.6798689943 2.07
38 88.316339834 2.07
38.8749421724 88 2.07
39 87.9530373072 2.07
40 87.5855912824 2.07
41 87.2192278938 2.07
41.6046668642 87 2.07
42 86.8514934332 2.07
43 86.4814072496 2.07
44 86.1123137423 2.07
44.3090063834 86 2.07
45 85.7403290848 2.07
46 85.3677449208 2.07
46.9897318877 85 2.07
47 84.9960600669 2.07
48 84.6201430025 2.07
49 84.2453026847 2.07
49.6599308462 84 2.07
50 83.8696821264 2.07
51 83.4918254496 2.07
52 83.1150776549 2.07
52.3097093212 83 2.07
53 82.7359720188 2.07
54 82.3565861132 2.07
54.9436924591 82 2.07
55 81.978116589 2.07
56 81.596364592 2.07
57 81.2159818807 2.07
57.5733666885 81 2.07
58 80.8349131008 2.07
59 80.4526619597 2.07
60 80.0719439083 2.07
60.1918649288 80 2.07
61 79.6890676276 2.07
62 79.3070595315 2.07
62.809563586 79 2.07
63 78.9259318782 2.07
64 78.5430517213 2.07
65 78.162170135 2.07
65.4311432985 78 2.07
66 77.7807992162 2.07
67 77.399770829 2.07
68 77.0210452238 2.07
68.0565511373 77 2.07
69 76.6406364171 2.07
70 76.262582981 2.07
70.701899018 76 2.07
71 75.8859103989 2.07
72 75.5091164064 2.07
73 75.1353127237 2.07
73.3675130693 75 2.07
74 74.7619505334 2.07
75 74.3903870171 2.07
76 74.0222590366 2.07
76.0616430899 74 2.07
77 73.6538847932 2.07
78 73.2890743791 2.07
78.8025855855 73 2.07
79 72.9273966171 2.07
80 72.5666677005 2.07
81 72.2102782605 2.07
81.599735355 72 2.07
82 71.8567965677 2.07
83 71.5057223677 2.07
84 71.1595582306 2.07
84.4699095634 71 2.07
85 70.8164506299 2.07
86 70.4769203074 2.07
87 70.1429097236 2.07
87.4372279478 70 2.07
88 69.8125333741 2.07
89 69.48655073 2.07
90 69.1667293968 2.07
90.5336874753 69 2.07
91 68.851614628 2.07
92 68.5412789865 2.07
93 68.237769605 2.07
93.8029827197 68 2.07
94 67.9406111013 2.07
95 67.6480943186 2.07
96 67.3630823495 2.07
97 67.0857590583 2.07
97.3195561803 67 2.07
98 66.8142476831 2.07
99 66.5499536952 2.07
100 66.2940276833 2.07
101 66.0466506117 2.07
101.196274732 66 2.07
102 65.8058303587 2.07
103 65.5735134346 2.07
104 65.3504032105 2.07
105 65.1366694123 2.07
105.670247886 65 2.07
106 64.9317049678 2.07
107 64.7350032064 2.07
108 64.5482911931 2.07
109 64.371719195 2.07
110 64.205431658 2.07
111 64.0495666933 2.07
111.341757388 64 2.07
112 63.9031480798 2.07
113 63.7669644613 2.07
114 63.6417063769 2.07
115 63.5274813024 2.07
116 63.4243882469 2.07
117 63.3325173887 2.07
118 63.2519497449 2.07
119 63.1827568722 2.07
120 63.1250006035 2.07
121 63.0787328197 2.07
122 63.0439952579 2.07
123 63.0208193567 2.07
124 63.0092261404 2.07
nan nan nan
1.93667325754 100 3.55
2 99.9452194861 3.55
3 99.3465520514 3.55
3.66263938108 99 3.55
4 98.7565829451 3.55
5 98.1563198605 3.55
5.29668976469 98 3.55
6 97.5371849295 3.55
6.9067871739 97 3.55
7 96.933404719 3.55
8 96.3064565249 3.55
8.53061060163 96 3.55
9 95.6855065497 3.55
10 95.0688192415 3.55
10.1212923799 95 3.55
11 94.4361604255 3.55
11.7223818461 94 3.55
12 93.8126378863 3.55
13 93.1837147302 3.55
13.3101481504 93 3.55
14 92.5499382281 3.55
14.886049955 92 3.55
15 91.9226761103 3.55
16 91.2845081558 3.55
16.4665117607 91 3.55
17 90.6476822906 3.55
18 90.0147937448 3.55
18.0245867204 90 3.55
19 89.3693237394 3.55
19.5922918172 89 3.55
20 88.7279174798 3.55
21 88.0860711293 3.55
21.1397229414 88 3.55
22 87.4359797253 3.55
22.6864614831 87 3.55
23 86.7887008432 3.55
24 86.1383213267 3.55
24.220143277 86 3.55
25 85.482230757 3.55
25.7471395916 85 3.55
26 84.8279460806 3.55
27 84.1691478717 3.55
27.2645448563 84 3.55
28 83.5058718515 3.55
28.7723048752 83 3.55
29 82.8435671452 3.55
30 82.1763003412 3.55
30.2713745077 82 3.55
31 81.5047951629 3.55
31.7600842776 81 3.55
32 80.8335547485 3.55
33 80.157689737 3.55
33.2391499979 80 3.55
34 79.4770282126 3.55
34.7088772797 79 3.55
35 78.7960250804 3.55
36 78.1114065519 3.55
36.1666034299 78 3.55
37 77.4207644492 3.55
37.6174053252 77 3.55
38 76.7292563516 3.55
39 76.035741123 3.55
39.0527405011 76 3.55
40 75.3343909021 3.55
40.4847217558 75 3.55
41 74.6317201378 3.55
41.9002331934 74 3.55
42 73.9275227535 3.55
43 73.2165153241 3.55
43.3101983867 73 3.55
44 72.5021110222 3.55
44.7078356043 72 3.55
45 71.7858184435 3.55
46 71.0659942213 3.55
46.0934970472 71 3.55
47 70.3393765116 3.55
47.4734850568 70 3.55
48 69.6105616682 3.55
48.8392932311 69 3.55
49 68.8794146475 3.55
50 68.1427484955 3.55
50.197208646 68 3.55
51 67.4010785049 3.55
51.5463145096 67 3.55
52 66.6568421546 3.55
52.8825116025 66 3.55
53 65.9099398538 3.55
54 65.1570219001 3.55
54.2120738342 65 3.55
55 64.399513439 3.55
55.5325676633 64 3.55
56 63.6391744599 3.55
56.8412747968 63 3.55
57 62.8759379647 3.55
58 62.1075597704 3.55
58.1423752987 62 3.55
59 61.3337611077 3.55
59.4364693815 61 3.55
60 60.5569681659 3.55
60.7198133429 60 3.55
61 59.7771448894 3.55
61.9928713949 59 3.55
62 58.9942651972 3.55
63 58.2041814104 3.55
63.2626135253 58 3.55
64 57.4109260593 3.55
64.522780163 57 3.55
65 56.6146067795 3.55
65.7736152939 56 3.55
66 55.8152278866 3.55
67 55.0125484653 3.55
67.0159183594 55 3.55
68 54.2031912274 3.55
68.2551839162 54 3.55
69 53.3908402092 3.55
69.4860696626 53 3.55
70 52.5755311368 3.55
70.7089648596 52 3.55
71 51.7573103103 3.55
71.9242463756 51 3.55
72 50.936234913 3.55
73 50.1100425352 3.55
73.1356637836 50 3.55
74 49.2798021419 3.55
74.3419879051 49 3.55
75 48.4469020997 3.55
75.5416628829 48 3.55
76 47.6114357754 3.55
76.7350589559 47 3.55
77 46.7735092184 3.55
77.9225426564 46 3.55
78 45.9332418525 3.55
79 45.0887567096 3.55
79.1072760668 45 3.55
80 44.24068405 3.55
80.2888394669 44 3.55
81 43.3906293319 3.55
81.4655676313 43 3.55
82 42.538759737 3.55
82.637854447 42 3.55
83 41.6852599154 3.55
83.8061002529 41 3.55
84 40.830333461 3.55
84.970714305 40 3.55
85 39.9742046306 3.55
86 39.1142126269 3.55
86.1360241866 39 3.55
87 38.2527625671 3.55
87.2994993832 38 3.55
88 37.3907575557 3.55
88.4607734821 37 3.55
89 36.5285023942 3.55
89.620356155 36 3.55
90 35.6663331562 3.55
90.7787866496 35 3.55
91 34.804621029 3.55
91.9366395508 34 3.55
92 33.9437768543 3.55
93 33.0818225269 3.55
93.0977956118 33 3.55
94 32.2198267168 3.55
94.2621091356 32 3.55
95 31.3598873217 3.55
95.4282399348 31 3.55
96 30.5025838637 3.55
96.5970621296 30 3.55
97 29.6485656552 3.55
97.7695479963 29 3.55
98 28.7985632265 3.55
98.9467879539 28 3.55
99 27.9534022267 3.55
100 27.1100254247 3.55
100.135631143 27 3.55
101 26.2712543763 3.55
101.335036425 26 3.55
102 25.439768799 3.55
102.544617496 25 3.55
103 24.6168369023 3.55
103.766516538 24 3.55
104 23.8039245445 3.55
105 23.00262546 3.55
105.003444213 23 3.55
106 22.2060634449 3.55
106.272501753 22 3.55
107 21.4240226941 3.55
107.566028783 21 3.55
108 20.6589610202 3.55
108.889351364 20 3.55
109 19.9138084741 3.55
110 19.1826112379 3.55
110.267163986 19 3.55
111 18.4721916176 3.55
111.704843426 18 3.55
112 17.7910901885 3.55
113 17.1368759466 3.55
113.22796294 17 3.55
114 16.5088355261 3.55
114.878373667 16 3.55
115 15.9250942015 3.55
116 15.3703674037 3.55
116.750030212 15 3.55
117 14.8682847991 3.55
118 14.406877141 3.55
119 14.0108706949 3.55
119.032924222 14 3.55
120 13.6578766748 3.55
121 13.3746105571 3.55
122 13.1620114816 3.55
123 13.0202073296 3.55
123.284942198 13 3.55
124 12.945412248 3.55
nan nan nan
0.916842467266 100 5.03
1 99.8666716289 5.03
1.98561584138 99 5.03
2 98.9796809962 5.03
3 98.0186427629 5.03
3.02507193381 98 5.03
4 97.0340383325 5.03
4.04242484265 97 5.03
5 96.0397261568 5.03
5.04725159017 96 5.03
6 95.0390780601 5.03
6.0450401313 95 5.03
7 94.0337138721 5.03
7.03798382613 94 5.03
8 93.024443014 5.03
8.02706499295 93 5.03
9 92.0116596934 5.03
9.01273298858 92 5.03
9.99560368033 91 5.03
10 90.9950792147 5.03
10.9765177742 90 5.03
11 89.973889709 5.03
11.9541826918 89 5.03
12 88.9493197229 5.03
12.9285098779 88 5.03
13 87.9212428686 5.03
13.8993776467 87 5.03
14 86.8894936674 5.03
14.8666420025 86 5.03
15 85.8538791512 5.03
15.8301436754 85 5.03
16 84.8141859812 5.03
16.7897128255 84 5.03
17 83.7701849051 5.03
17.7451722618 83 5.03
18 82.72163357 5.03
18.6963396834 82 5.03
19 81.6682782789 5.03
19.643029259 81 5.03
20 80.6098550452 5.03
20.5850527445 80 5.03
21 79.5460901621 5.03
21.5222202718 79 5.03
22 78.4767004251 5.03
22.4543408949 78 5.03
23 77.4013930953 5.03
23.3812229542 77 5.03
24 76.3198656606 5.03
24.3026742985 76 5.03
25 75.2318054326 5.03
25.2185023956 75 5.03
26 74.1368890023 5.03
26.1285143503 74 5.03
27 73.0347815702 5.03
27.0325168452 73 5.03
27.9325980932 72 5.03
28 71.9223099758 5.03
28.8273728715 71 5.03
29 70.8005397207 5.03
29.7155544916 70 5.03
30 69.6704321875 5.03
30.5969552278 69 5.03
31 68.5315794116 5.03
31.4713853468 68 5.03
32 67.3835570262 5.03
32.3386528586 67 5.03
33 66.2259226161 5.03
33.198563206 66 5.03
34 65.0582139504 5.03
34.0509188972 65 5.03
34.8982522999 64 5.03
35 63.8761231366 5.03
35.7390075921 63 5.03
36 62.6809427747 5.03
36.5716218797 62 5.03
37 61.4740043409 5.03
37.3958915809 61 5.03
38 60.2547178821 5.03
38.2116076575 60 5.03
39 59.0224609615 5.03
39.0185550118 59 5.03
39.8207407189 58 5.03
40 57.7699670704 5.03
40.6141930858 57 5.03
41 56.5022242405 5.03
41.3982515503 56 5.03
42 55.2191255452 5.03
42.1726822648 55 5.03
42.9385925154 54 5.03
43 53.917523633 5.03
43.6982236159 53 5.03
44 52.5921032143 5.03
44.447554422 52 5.03
45 51.2482520527 5.03
45.1863221445 51 5.03
45.9159969511 50 5.03
46 49.8815943034 5.03
46.6384890746 49 5.03
47 48.486598309 5.03
47.3496751516 48 5.03
48 47.0691001512 5.03
48.0492510708 47 5.03
48.7420278759 46 5.03
49 45.6168913198 5.03
49.4236589282 45 5.03
50 44.1364207502 5.03
50.0928363823 44 5.03
50.7539640072 43 5.03
51 42.6168991721 5.03
51.4038614516 42 5.03
52 41.0623064984 5.03
52.0403718547 41 5.03
52.669358161 40 5.03
53 39.4583575993 5.03
53.2851051035 39 5.03
53.8885055255 38 5.03
54 37.8094532413 5.03
54.4825109207 37 5.03
55 36.1043381881 5.03
55.0614078847 36 5.03
55.6315103385 35 5.03
56 34.3324387479 5.03
56.1868966537 34 5.03
56.7308461573 33 5.03
57 32.488291947 5.03
57.2615518288 32 5.03
57.7790909516 31 5.03
58 30.5579020708 5.03
58.2838634247 30 5.03
58.7746512294 29 5.03
59 28.5235701018 5.03
59.2521486653 28 5.03
59.7157680625 27 5.03
60 26.3624958801 5.03
60.1645510588 26 5.03
60.6005143619 25 5.03
61 24.044710303 5.03
61.0190360397 24 5.03
61.4267888606 23 5.03
61.8166962158 22 5.03
62 21.5075065493 5.03
62.1923067667 21 5.03
62.5532864868 20 5.03
62.8964572576 19 5.03
63 18.6818569392 5.03
63.2259279442 18 5.03
63.5393158536 17 5.03
63.8348554616 16 5.03
64 15.4054748852 5.03
64.1146713987 15 5.03
64.3794480974 14 5.03
64.6262753725 13 5.03
64.8552246085 12 5.03
65 11.3142838996 5.03
65.0675599615 11 5.03
65.2644215766 10 5.03
65.4432344014 9 5.03
65.6040453762 8 5.03
65.7468950207 7 5.03
65.8718179876 6 5.03
65.9788435489 5 5.03
66 4.7626891937 5.03
66.0692321894 4 5.03
66.1418250383 3 5.03
66.1962545976 2 5.03
66.2325338514 1 5.03
66.2506713548 0 5.03
nan nan nan
0.385387741035 100 6.5
1 99.014578131 6.5
1.01657887067 99 6.5
1.6929515954 98 6.5
2 97.4248384101 6.5
2.3182087842 97 6.5
2.92621229612 96 6.5
3 95.8576371401 6.5
3.55729293493 95 6.5
4 94.2363269058 6.5
4.16532805852 94 6.5
4.78071435557 93 6.5
5 92.6086992309 6.5
5.39555215582 92 6.5
5.99560775806 91 6.5
6 90.9919811824 6.5
6.61384056024 90 6.5
7 89.336382434 6.5
7.21849699193 89 6.5
7.82338864174 88 6.5
8 87.6891793311 6.5
8.43057032982 87 6.5
9 86.04119164 6.5
9.02669590315 86 6.5
9.63318622055 85 6.5
10 84.3678731603 6.5
10.2306644839 84 6.5
10.8269206558 83 6.5
11 82.6957568387 6.5
11.4242994293 82 6.5
12 81.019599015 6.5
12.0122854993 81 6.5
12.607865265 80 6.5
13 79.3188021702 6.5
13.194772582 79 6.5
13.7812209872 78 6.5
14 77.6129969108 6.5
14.3659824742 77 6.5
14.9439781604 76 6.5
15 75.8992125141 6.5
15.5256475264 75 6.5
16 74.1653951116 6.5
16.0986336333 74 6.5
16.6733019641 73 6.5
17 72.4149628484 6.5
17.2423266698 72 6.5
17.8083411555 71 6.5
18 70.6508827957 6.5
18.3725713072 70 6.5
18.9300576074 69 6.5
19 68.8704461599 6.5
19.4887032499 68 6.5
20 67.0677928651 6.5
20.0386125942 67 6.5
20.5899650981 66 6.5
21 65.2389449378 6.5
21.1333953343 65 6.5
21.6755241628 64 6.5
22 63.3868528746 6.5
22.2117131834 63 6.5
22.7444845205 62 6.5
23 61.5083064733 6.5
23.2726836283 61 6.5
23.7958953816 60 6.5
24 59.5998677446 6.5
24.3153633937 59 6.5
24.8287570451 58 6.5
25 57.6577982432 6.5
25.3387555272 57 6.5
25.8420252433 56 6.5
26 55.6779775935 6.5
26.3418145852 55 6.5
26.8346143861 54 6.5
27 53.6558092053 6.5
27.3234504991 53 6.5
27.8054000347 52 6.5
28 51.5861084217 6.5
28.2825315002 51 6.5
28.7532208122 50 6.5
29 49.4629671793 6.5
29.2178863451 49 6.5
29.6768798794 48 6.5
30 47.2795875527 6.5
30.1283059937 47 6.5
30.575146048 46 6.5
31 45.0280740998 6.5
31.0125448263 45 6.5
31.4467545608 44 6.5
31.871253578 43 6.5
32 42.6884020078 6.5
32.290407539 42 6.5
32.701684218 41 6.5
33 40.2560940846 6.5
33.1047740701 40 6.5
33.5023040414 39 6.5
33.8900311771 38 6.5
34 37.7079931274 6.5
34.2717394252 37 6.5
34.6450377936 36 6.5
35 35.0231928366 6.5
35.0085841979 35 6.5
35.3669028954 34 6.5
35.7151837785 33 6.5
36 32.1574959395 6.5
36.0541817127 32 6.5
36.3867505739 31 6.5
36.7091505789 30 6.5
37 29.0683240581 6.5
37.0216880306 29 6.5
37.327624015 28 6.5
37.6232290164 27 6.5
37.9085206607 26 6.5
38 25.6665581624 6.5
38.18576218 25 6.5
38.4536290328 24 6.5
38.7109888917 23 6.5
38.9578416151 22 6.5
39 21.821190502 6.5
39.1965052162 21 6.5
39.4249713033 20 6.5
39.6427239377 19 6.5
39.8497533753 18 6.5
40 17.2341569758 6.5
40.0465881717 17 6.5
40.2342887053 16 6.5
40.4110609443 15 6.5
40.5768917484 14 6.5
40.7317664538 13 6.5
40.8756693439 12 6.5
41 11.0644891045 6.5
41.0086829299 11 6.5
41.1319886227 10 6.5
41.2441338357 9 6.5
41.3451062489 8 6.5
41.4348939114 7 6.5
41.5134855179 6 6.5
41.5808706507 5 6.5
41.6370399919 4 6.5
41.6819855032 3 6.5
41.7157005755 2 6.5
41.738180148 1 6.5
41.7494207974 0 6.5
nan nan nan
22.5866270638 0 7.98
22.5802972687 1 7.98
22.5676404798 2 7.98
22.5486622888 3 7.98
22.5233710548 4 7.98
22.491777871 5 7.98
22.453896519 6 7.98
22.4097434131 7 7.98
22.3593375323 8 7.98
22.3027003411 9 7.98
22.2398556994 10 7.98
22.1708297605 11 7.98
22.0956508578 12 7.98
22.0143493797 13 7.98
22 13.1637651184 7.98
21.9274408971 14 7.98
21.8346224574 15 7.98
21.7358381141 16 7.98
21.63112761 17 7.98
21.52053216 18 7.98
21.4040942647 19 7.98
21.2818575112 20 7.98
21.1538663613 21 7.98
21.0201659269 22 7.98
21 22.1440525867 7.98
20.8816499067 23 7.98
20.737729704 24 7.98
20.588313991 25 7.98
20.4334526711 26 7.98
20.2731953031 27 7.98
20.1075908052 28 7.98
20 28.6279736697 7.98
19.9371669303 29 7.98
19.7623822955 30 7.98
19.5824884092 31 7.98
19.3975349273 32 7.98
19.2075695885 33 7.98
19.0126378231 34 7.98
19 34.0627478606 7.98
18.8143272672 35 7.98
18.611355173 36 7.98
18.4036642623 37 7.98
18.1912956696 38 7.98
18 38.8805251006 7.98
17.9745104443 39 7.98
17.754881098 40 7.98
17.5308229372 41 7.98
17.302369415 42 7.98
17.0695485204 43 7.98
17 43.2910032445 7.98
16.8339824443 44 7.98
16.5949101156 45 7.98
16.3517086691 46 7.98
16.104392759 47 7.98
16 47.4122544413 7.98
15.8544818611 48 7.98
15.601715754 49 7.98
15.3450602664 50 7.98
15.0845116822 51 7.98
15 51.3166177884 7.98
14.8220708098 52 7.98
14.5568712793 53 7.98
14.287983778 54 7.98
14.0153797613 55 7.98
14 55.0548581682 7.98
13.7422311519 56 7.98
13.4657704436 57 7.98
13.1857703823 58 7.98
13 58.6512738383 7.98
12.9034535013 59 7.98
12.6201624865 60 7.98
12.3334935679 61 7.98
12.043361625 62 7.98
12 62.1453115114 7.98
11.753348392 63 7.98
11.4607117548 64 7.98
11.1647289506 65 7.98
11 65.5449898523 7.98
10.8674080641 66 7.98
10.5694785351 67 7.98
10.268295398 68 7.98
10 68.8783537649 7.98
9.96430792335 69 7.98
9.66173509518 70 7.98
9.35597402773 71 7.98
9.04679122967 72 7.98
9 72.1462900132 7.98
8.73930770292 73 7.98
8.42956511401 74 7.98
8.11636990566 75 7.98
8 75.3603511925 7.98
7.8039053448 76 7.98
7.49075545643 77 7.98
7.17406573089 78 7.98
7 78.5345198789 7.98
6.85711573173 79 7.98
6.54111662383 80 7.98
6.2214174529 81 7.98
6 81.6749388762 7.98
5.90039592124 82 7.98
5.5820988567 83 7.98
5.25984182634 84 7.98
5 84.7868292587 7.98
4.93504881717 85 7.98
4.61501276954 86 7.98
4.29061161609 87 7.98
4 87.874432697 7.98
3.96216248711 88 7.98
3.64097715144 89 7.98
3.31479148742 90 7.98
3 90.9405644812 7.98
2.98244067798 91 7.98
2.66076069947 92 7.98
2.33303624696 93 7.98
2 93.9847123177 7.98
1.99564388162 94 7.98
1.67420056403 95 7.98
1.3447981449 96 7.98
1 96.9923700668 7.98
0.997984027645 97 7.98
0.676908141378 98 7.98
0.344531329138 99 7.98
0 99.6487565529 7.98
nan nan nan


==> figures/da48/contour_data_P06/contour_analytical_gamma_0.60_NX125_NZ101.dat <==
6.76077935604 99 2.11
7 98.9130676577 2.11
8 98.5827078991 2.11
9 98.2555383793 2.11
9.79815207821 98 2.11
10 97.9260592582 2.11
11 97.5863967045 2.11
12 97.2505328108 2.11
12.7627152951 97 2.11
13 96.913382441 2.11
14 96.568861171 2.11
15 96.2277668757 2.11
15.6834661578 96 2.11
16 95.884953014 2.11
17 95.537028807 2.11
18 95.1920172223 2.11
18.5705071137 95 2.11
19 94.8443845284 2.11
20 94.4935313606 2.11
21 94.145110074 2.11
21.427744286 94 2.11
22 93.7930003089 2.11
23 93.439322068 2.11
24 93.0876627358 2.11
24.2566111714 93 2.11
25 92.7311837798 2.11
26 92.3746406596 2.11
27 92.0197719411 2.11
27.0575028036 92 2.11
28 91.6589245114 2.11
29 91.2994307286 2.11
29.8398883492 91 2.11
30 90.9401058571 2.11
31 90.5760741616 2.11
32 90.2135464688 2.11
32.5970102687 90 2.11
33 89.8493647327 2.11
34 89.4824836078 2.11
35 89.1168690539 2.11
35.3255913007 89 2.11
36 88.7478807039 2.11
37 88.378086708 2.11
38 88.0093810153 2.11
38.0260437525 88 2.11
39 87.6356608655 2.11
40 87.2629584437 2.11
40.7115726639 87 2.11
41 86.8894806635 2.11
42 86.5128891241 2.11
43 86.1373601997 2.11
43.3710929647 86 2.11
44 85.7591536781 2.11
45 85.379965255 2.11
46 85.0017783876 2.11
46.0047982641 85 2.11
47 84.6191138069 2.11
48 84.2375400939 2.11
48.6281647406 84 2.11
49 83.8549602563 2.11
50 83.4701905781 2.11
51 83.0865486221 2.11
51.2290598577 83 2.11
52 82.6999938302 2.11
53 82.3135213403 2.11
53.8160913723 82 2.11
54 81.9272977055 2.11
55 81.5382591973 2.11
56 81.1505818023 2.11
56.3932489384 81 2.11
57 80.7612326799 2.11
58 80.3714706764 2.11
58.957350034 80 2.11
59 79.9830051512 2.11
60 79.591509735 2.11
61 79.2017311481 2.11
61.5231828904 79 2.11
62 78.8113986226 2.11
63 78.4205041374 2.11
64 78.031558281 2.11
64.0825110306 78 2.11
65 77.6403783117 2.11
66 77.2510240627 2.11
66.651233129 77 2.11
67 76.8623048971 2.11
68 76.4730541569 2.11
69 76.0863315539 2.11
69.2267719928 76 2.11
70 75.6987560281 2.11
71 75.3130038566 2.11
71.8192297127 75 2.11
72 74.9293525811 2.11
73 74.5451942058 2.11
74 74.1642856819 2.11
74.4377101246 74 2.11
75 73.784290971 2.11
76 73.4060093326 2.11
77 73.0314447397 2.11
77.0855924959 73 2.11
78 72.6568868241 2.11
79 72.2860809304 2.11
79.7820499635 72 2.11
80 71.9185986173 2.11
81 71.5523546173 2.11
82 71.1907709111 2.11
82.5369146963 71 2.11
83 70.8321163895 2.11
84 70.4763844962 2.11
85 70.1259066526 2.11
85.3668034985 70 2.11
86 69.7783700821 2.11
87 69.4351186922 2.11
88 69.0977535258 2.11
88.2966564751 69 2.11
89 68.7638066854 2.11
90 68.4351170447 2.11
91 68.1129763705 2.11
91.3598169636 68 2.11
92 67.7952660423 2.11
93 67.4833114183 2.11
94 67.178589892 2.11
94.6022491232 67 2.11
95 66.8799283878 2.11
96 66.5869493615 2.11
97 66.3018985346 2.11
98 66.0249629242 2.11
98.0934022783 66 2.11
99 65.7535279928 2.11
100 65.4904270614 2.11
101 65.2361325927 2.11
101.96278453 65 2.11
102 64.9907198382 2.11
103 64.7518438164 2.11
104 64.5224481454 2.11
105 64.3027053805 2.11
106 64.0927843432 2.11
106.465053701 64 2.11
107 63.8915899273 2.11
108 63.6995829449 2.11
109 63.5180114423 2.11
110 63.3470225046 2.11
111 63.1867568005 2.11
112 63.0373480752 2.11
112.270328044 63 2.11
113 62.897720434 2.11
114 62.7688887631 2.11
115 62.6514079826 2.11
116 62.545379033 2.11
117 62.4508938639 2.11
118 62.3680350927 2.11
119 62.2968756969 2.11
120 62.2374787426 2.11
121 62.1898971489 2.11
122 62.1541734904 2.11
123 62.1303398383 2.11
124 62.1184176403 2.11
nan nan nan
3.13240207583 99 3.58
4 98.4799053356 3.58
4.87750341585 98 3.58
5 97.9134261478 3.58
6 97.3109643188 3.58
6.56336727993 97 3.58
7 96.7092818699 3.58
8 96.1058552823 3.58
8.19215585295 96 3.58
9 95.4839165358 3.58
9.81067942694 95 3.58
10 94.871088448 3.58
11 94.2456217617 3.58
11.4182805379 94 3.58
12 93.6182182117 3.58
12.9962923887 93 3.58
13 92.9974534805 3.58
14 92.3588728039 3.58
14.5888749661 92 3.58
15 91.7260909592 3.58
16 91.0929531396 3.58
16.1546713628 91 3.58
17 90.4499385751 3.58
17.7197354827 90 3.58
18 89.8112349336 3.58
19 89.1679852444 3.58
19.2722998158 89 3.58
20 88.5195733792 3.58
20.8149437126 88 3.58
21 87.8741918101 3.58
22 87.2219353848 3.58
22.352295838 87 3.58
23 86.5670549614 3.58
23.8748601554 86 3.58
24 85.9141701019 3.58
25 85.2533631698 3.58
25.3950562897 85 3.58
26 84.5910069579 3.58
26.8985224732 84 3.58
27 83.9297845176 3.58
28 83.2605467024 3.58
28.3998146616 83 3.58
29 82.5897729748 3.58
29.8845504028 82 3.58
30 81.9193993652 3.58
31 81.2416757456 3.58
31.3654289436 81 3.58
32 80.5616089297 3.58
32.831536865 80 3.58
33 79.8813081785 3.58
34 79.1949618053 3.58
34.2907332728 79 3.58
35 78.5047939574 3.58
35.7382276846 78 3.58
36 77.813838957 3.58
37 77.1187088221 3.58
37.1747008996 77 3.58
38 76.4177021581 3.58
38.6036012368 76 3.58
39 75.7154233211 3.58
40 75.0113642893 3.58
40.0165147755 75 3.58
41 74.2988547295 3.58
41.4268948984 74 3.58
42 73.5846475312 3.58
42.8214647113 73 3.58
43 72.8685478422 3.58
44 72.1469622773 3.58
44.2076003882 72 3.58
45 71.4202944779 3.58
45.5844799205 71 3.58
46 70.6913903414 3.58
46.9470487382 70 3.58
47 69.9600950645 3.58
48 69.2213816361 3.58
48.3048317885 69 3.58
49 68.4792671715 3.58
49.650471711 68 3.58
50 67.7344883306 3.58
50.9830198196 67 3.58
51 66.9869250429 3.58
52 66.231553033 3.58
52.3115463075 66 3.58
53 65.473013414 3.58
53.6279658449 65 3.58
54 64.7114801197 3.58
54.9323485807 64 3.58
55 63.9468640508 3.58
56 63.1754589706 3.58
56.2312113772 63 3.58
57 62.3998148932 3.58
57.520345882 62 3.58
58 61.6209393136 3.58
58.7984017121 61 3.58
59 60.8387714975 3.58
60 60.0521964103 3.58
60.0675251698 60 3.58
61 59.259069386 3.58
61.3313013372 59 3.58
62 58.4625608431 3.58
62.5848997539 58 3.58
63 57.6626367515 3.58
63.8287241421 57 3.58
64 56.8592717462 3.58
65 56.0513987319 3.58
65.0647490377 56 3.58
66 55.2372792749 3.58
66.2958075676 55 3.58
67 54.4197075147 3.58
67.5179308925 54 3.58
68 53.5986838255 3.58
68.7314760006 53 3.58
69 52.7742171189 3.58
69.9367849427 52 3.58
70 51.9463249263 3.58
71 51.1126552231 3.58
71.1375749702 51 3.58
72 50.2745151711 3.58
72.3321984956 50 3.58
73 49.4330381991 3.58
73.5193916049 49 3.58
74 48.5882684998 3.58
74.6994753561 48 3.58
75 47.7402594074 3.58
75.872762931 47 3.58
76 46.8890736784 3.58
77 46.0340212577 3.58
77.0405959951 46 3.58
78 45.1735183731 3.58
78.2054521369 45 3.58
79 44.3100434757 3.58
79.3643432759 44 3.58
80 43.4436905851 3.58
80.5175827917 43 3.58
81 42.5745648242 3.58
81.6654825134 42 3.58
82 41.7027830859 3.58
82.8083541512 41 3.58
83 40.8284748195 3.58
83.9465107768 40 3.58
84 39.9517829565 3.58
85 39.0710492538 3.58
85.0825937057 39 3.58
86 38.187001587 3.58
86.2161347312 38 3.58
87 37.3009910614 3.58
87.3459565839 37 3.58
88 36.4132107364 3.58
88.472416717 36 3.58
89 35.5238728387 3.58
89.5958849194 35 3.58
90 34.6332108794 3.58
90.7167462847 34 3.58
91 33.7414821674 3.58
91.8354046273 33 3.58
92 32.848970801 3.58
92.9522864518 32 3.58
93 31.9559912433 3.58
94 31.0609599657 3.58
94.0702481847 31 3.58
95 30.1646705156 3.58
95.1892221633 30 3.58
96 29.2688321828 3.58
96.308137212 29 3.58
97 28.3738892538 3.58
97.4276217986 28 3.58
98 27.480340692 3.58
98.5483713663 27 3.58
99 26.588749663 3.58
99.6711626752 26 3.58
100 25.6997552834 3.58
100.796871663 25 3.58
101 24.8140872133 3.58
101.926495905 24 3.58
102 23.9325839238 3.58
103 23.0539093943 3.58
103.064171181 23 3.58
104 22.1781400976 3.58
104.212611423 22 3.58
105 21.3091020777 3.58
105.370182101 21 3.58
106 20.4481745937 3.58
106.539050288 20 3.58
107 19.5969943871 3.58
107.72185597 19 3.58
108 18.7575228617 3.58
108.92186076 18 3.58
109 17.9321356899 3.58
110 17.1169401883 3.58
110.153487481 17 3.58
111 16.3163830597 3.58
111.421299798 16 3.58
112 15.53780267 3.58
112.728475162 15 3.58
113 14.785992899 3.58
114 14.0626478332 3.58
114.095177553 14 3.58
115 13.3614623986 3.58
115.568383273 13 3.58
116 12.7042302325 3.58
117 12.0944671128 3.58
117.176917223 12 3.58
118 11.5237078983 3.58
119 11.0271426235 3.58
119.06555832 11 3.58
120 10.577884687 3.58
121 10.2161922814 3.58
121.796469139 10 3.58
122 9.93923258262 3.58
123 9.7401470627 3.58
124 9.64057461731 3.58
nan nan nan
1.59774932357 99 5.05
2 98.558924159 5.05
2.70455815285 98 5.05
3 97.6659078319 5.05
3.76031365438 97 5.05
4 96.7290363885 5.05
4.79231762796 96 5.05
5 95.7666473701 5.05
5.80999055882 95 5.05
6 94.7879779821 5.05
6.81777359094 94 5.05
7 93.7979647102 5.05
7.8180594592 93 5.05
8 92.7994046861 5.05
8.81223076155 92 5.05
9 91.793949011 5.05
9.80111421698 91 5.05
10 90.7825927019 5.05
10.7852066371 90 5.05
11 89.7659334583 5.05
11.7647977867 89 5.05
12 88.7443166277 5.05
12.7400417629 88 5.05
13 87.7179205464 5.05
13.7110006714 87 5.05
14 86.6868089138 5.05
14.6776724941 86 5.05
15 85.650964075 5.05
15.6400094928 85 5.05
16 84.6103087914 5.05
16.5979307178 84 5.05
17 83.5647208251 5.05
17.5513307174 83 5.05
18 82.5140428926 5.05
18.5000857246 82 5.05
19 81.4580895496 5.05
19.4440581246 81 5.05
20 80.3966519896 5.05
20.383099723 80 5.05
21 79.3295013884 5.05
21.3170541572 79 5.05
22 78.2563912099 5.05
22.2457586847 78 5.05
23 77.1770587537 5.05
23.169045509 77 5.05
24 76.0912261332 5.05
24.0867427541 76 5.05
24.9987234181 75 5.05
25 74.9985426423 5.05
25.9080132719 74 5.05
26 73.8948139944 5.05
26.8111620771 73 5.05
27 72.7836333038 5.05
27.7079967269 72 5.05
28 71.6646460166 5.05
28.5983410775 71 5.05
29 70.5374827711 5.05
29.4820160896 70 5.05
30 69.4017583864 5.05
30.3588398572 69 5.05
31 68.2570707062 5.05
31.2286275401 68 5.05
32 67.1029992964 5.05
32.0911912115 67 5.05
32.9478158452 66 5.05
33 65.937084102 5.05
33.7994082306 65 5.05
34 64.7572915177 5.05
34.6432048627 64 5.05
35 63.5666073641 5.05
35.4790127947 63 5.05
36 62.3644962551 5.05
36.3066341505 62 5.05
37 61.1503946505 5.05
37.1258656709 61 5.05
37.9380186483 60 5.05
38 59.9213913304 5.05
38.7444635041 59 5.05
39 58.6743420069 5.05
39.5419147294 58 5.05
40 57.4131848216 5.05
40.3301538459 57 5.05
41 56.1371766289 5.05
41.1089540829 56 5.05
41.8807441332 55 5.05
42 54.8410269273 5.05
42.6450981845 54 5.05
43 53.5240301618 5.05
43.3993556928 53 5.05
44 52.1892726602 5.05
44.1432629092 52 5.05
44.8790969241 51 5.05
45 50.8310085275 5.05
45.6071215789 50 5.05
46 49.4469136943 5.05
46.3240730703 49 5.05
47 48.0412243061 5.05
47.0296591225 48 5.05
47.7290078771 47 5.05
48 46.6013937632 5.05
48.4170891199 46 5.05
49 45.1352587353 5.05
49.0929890474 45 5.05
49.7610173662 44 5.05
50 43.6318146029 5.05
50.4181193261 43 5.05
51 42.0948299691 5.05
51.0621407896 42 5.05
51.6984311161 41 5.05
52 40.5118303155 5.05
52.3222210636 40 5.05
52.9331800932 39 5.05
53 38.8872623686 5.05
53.5357941979 38 5.05
54 37.2073086228 5.05
54.1236755097 37 5.05
54.7018585662 36 5.05
55 35.4677418988 5.05
55.2668622186 35 5.05
55.8192344243 34 5.05
56 33.6618019032 5.05
56.3602354468 33 5.05
56.886573668 32 5.05
57 31.7769743926 5.05
57.4023697171 31 5.05
57.9023656335 30 5.05
58 29.7975726779 5.05
58.391671079 29 5.05
58.8649393185 28 5.05
59 27.7035785509 5.05
59.3263778385 27 5.05
59.7724622591 26 5.05
60 25.4689492506 5.05
60.2045578858 25 5.05
60.6229361709 24 5.05
61 23.0590790168 5.05
61.0241026881 23 5.05
61.4141893622 22 5.05
61.7865547637 21 5.05
62 20.3983490354 5.05
62.1438658351 20 5.05
62.4871780585 19 5.05
62.8127774351 18 5.05
63 17.3920988403 5.05
63.122934439 17 5.05
63.4185885097 16 5.05
63.6964683902 15 5.05
63.956658371 14 5.05
64 13.8213125994 5.05
64.2028014246 13 5.05
64.4318307544 12 5.05
64.6430317796 11 5.05
64.8364610685 10 5.05
65 9.06924754271 5.05
65.0123871895 9 5.05
65.1732548169 8 5.05
65.3161516912 7 5.05
65.4411135755 6 5.05
65.5481707098 5 5.05
65.6373482353 4 5.05
65.7086665557 3 5.05
65.7621416373 2 5.05
65.7977852467 1 5.05
65.8156051297 0 5.05
nan nan nan
0.71634324224 99 6.52
1 98.4570266778 6.52
1.41718802337 98 6.52
2 97.0650632649 6.52
2.05742764659 97 6.52
2.72129540102 96 6.52
3 95.5042617447 6.52
3.35838199993 95 6.52
3.97341157745 94 6.52
4 93.9506037238 6.52
4.60944815529 93 6.52
5 92.3313283343 6.52
5.22492187292 92 6.52
5.83898294394 91 6.52
6 90.7146729013 6.52
6.45636227047 90 6.52
7 89.089008807 6.52
7.05934577692 89 6.52
7.67294057031 88 6.52
8 87.4355320485 6.52
8.27766277132 87 6.52
8.8781538501 86 6.52
9 85.784761881 6.52
9.48311567679 85 6.52
10 84.1214612677 6.52
10.0772447277 84 6.52
10.6774556632 83 6.52
11 82.439464271 6.52
11.2711618261 82 6.52
11.8613706217 81 6.52
12 80.754374894 6.52
12.453552559 80 6.52
13 79.0589939249 6.52
13.0363650086 79 6.52
13.6246808142 78 6.52
14 77.3410654177 6.52
14.2051971116 77 6.52
14.7844290688 76 6.52
15 75.6147041244 6.52
15.3617412277 75 6.52
15.932435734 74 6.52
16 73.8771857846 6.52
16.505710671 73 6.52
17 72.1195622952 6.52
17.0702007802 72 6.52
17.6366307729 71 6.52
18 70.341243347 6.52
18.1962762557 70 6.52
18.7538910532 69 6.52
19 68.5460737991 6.52
19.3079172232 68 6.52
19.8567779967 67 6.52
20 66.731296108 6.52
20.4044373335 66 6.52
20.9444963203 65 6.52
21 64.8940729514 6.52
21.4850595147 64 6.52
22 63.0301356691 6.52
22.0165473518 63 6.52
22.5489321618 62 6.52
23 61.1346063069 6.52
23.0724301667 61 6.52
23.5951403532 60 6.52
24 59.2084886112 6.52
24.1099131573 59 6.52
24.6227138121 58 6.52
25 57.2479673803 6.52
25.1280277178 57 6.52
25.6306326884 56 6.52
26 55.2488331523 6.52
26.1257519233 55 6.52
26.61783185 54 6.52
27 53.2063855897 6.52
27.1020153923 53 6.52
27.5832041274 52 6.52
28 51.1153188371 6.52
28.0557029462 51 6.52
28.5256027986 50 6.52
28.9858899475 49 6.52
29 48.9684807247 6.52
29.4438434955 48 6.52
29.8923972822 47 6.52
30 46.7536665514 6.52
30.3367056399 46 6.52
30.773049827 45 6.52
31 44.466682795 6.52
31.2029334663 44 6.52
31.6265754984 43 6.52
32 42.0975997669 6.52
32.0412366496 42 6.52
32.4516700115 41 6.52
32.8524081697 40 6.52
33 39.621339983 6.52
33.2469968514 39 6.52
33.6338765677 38 6.52
34 37.0291070686 6.52
34.0111868181 37 6.52
34.3836677416 36 6.52
34.7462675034 35 6.52
35 34.2798015202 6.52
35.1003726974 34 6.52
35.4478597962 33 6.52
35.7853577321 32 6.52
36 31.3437184493 6.52
36.1143656204 31 6.52
36.4360101997 30 6.52
36.747519058 29 6.52
37 28.1617685282 6.52
37.0495320472 28 6.52
37.3444323217 27 6.52
37.6290240721 26 6.52
37.9033190108 25 6.52
38 24.633002619 6.52
38.1693530643 24 6.52
38.4260787454 23 6.52
38.6723090291 22 6.52
38.9080402861 21 6.52
39 20.5910169786 6.52
39.1348437445 20 6.52
39.3520509317 19 6.52
39.5585521245 18 6.52
39.7543359499 17 6.52
39.9393883 16 6.52
40 15.6517838238 6.52
40.1150095125 15 6.52
40.2804182027 14 6.52
40.4348934078 13 6.52
40.5784205781 12 6.52
40.7109844522 11 6.52
40.8325694563 10 6.52
40.9431600688 9 6.52
41 8.42891960403 6.52
41.0432265251 8 6.52
41.1327833599 7 6.52
41.2111715547 6 6.52
41.2783812694 5 6.52
41.334403679 4 6.52
41.3792311552 3 6.52
41.4128574156 2 6.52
41.4352776444 1 6.52
41.4464885813 0 6.52
nan nan nan
0.0939152473677 99 7.99
0.509571579497 98 7.99
0.853615119666 97 7.99
1 96.5076993577 7.99
1.20833154605 96 7.99
1.55533434591 95 7.99
1.88710385634 94 7.99
2 93.6258473186 7.99
2.22700372214 93 7.99
2.56284270935 92 7.99
2.89002902514 91 7.99
3 90.6402848345 7.99
3.22290900422 90 7.99
3.55355806942 89 7.99
3.87794107991 88 7.99
4 87.6041049711 7.99
4.20596527583 87 7.99
4.53299159963 86 7.99
4.85493379967 85 7.99
5 84.5316657887 7.99
5.17876591771 84 7.99
5.50258318089 83 7.99
5.82198979283 82 7.99
6 81.4262448818 7.99
6.14172072183 81 7.99
6.46230695 80 7.99
6.7788909064 79 7.99
7 78.2866837928 7.99
7.09433569075 78 7.99
7.41146122297 77 7.99
7.72483414748 76 7.99
8 75.1094740236 7.99
8.03564905698 75 7.99
8.34896501958 74 7.99
8.65867303974 73 7.99
8.96509825336 72 7.99
9 71.8822426808 7.99
9.2734856584 71 7.99
9.57902481875 70 7.99
9.88127731663 69 7.99
10 68.597475832 7.99
10.1834991432 68 7.99
10.4843225417 67 7.99
10.7818162416 66 7.99
11 65.2546187001 7.99
11.0773211041 65 7.99
11.3728425689 64 7.99
11.6649584381 63 7.99
11.9537894107 62 7.99
12 61.835641212 7.99
12.2427206056 61 7.99
12.5288073753 60 7.99
12.8114760249 59 7.99
13 58.3213020278 7.99
13.0919625567 58 7.99
13.3713377809 57 7.99
13.6471421941 56 7.99
13.9194253193 55 7.99
14 54.6970067521 7.99
14.1904050878 54 7.99
14.4586160046 53 7.99
14.7231183373 52 7.99
14.9839311723 51 7.99
15 50.936698987 7.99
15.2436179074 50 7.99
15.4995728083 49 7.99
15.7516258616 48 7.99
15.9997736862 47 7.99
16 46.9990619632 7.99
16.246392504 46 7.99
16.4888908996 45 7.99
16.7272540952 44 7.99
16.961462143 43 7.99
17 42.8309400919 7.99
17.1932355708 42 7.99
17.4210009874 41 7.99
17.6443701416 40 7.99
17.8633111987 39 7.99
18 38.3604633839 7.99
18.0784550981 38 7.99
18.2901650318 37 7.99
18.4972006983 36 7.99
18.6995223103 35 7.99
18.8970865172 34 7.99
19 33.4640647907 7.99
19.0905625883 33 7.99
19.2799180947 32 7.99
19.464269953 31 7.99
19.6435714961 30 7.99
19.8177740791 29 7.99
19.9868274493 28 7.99
20 27.9191158152 7.99
20.1517898002 27 7.99
20.3115159583 26 7.99
20.4658590015 25 7.99
20.6147701866 24 7.99
20.7582003814 23 7.99
20.8961003463 22 7.99
21 21.2139266342 7.99
21.0286189416 21 7.99
21.1561786291 20 7.99
21.278000424 19 7.99
21.3940404759 18 7.99
21.5042557729 17 7.99
21.6086043541 16 7.99
21.7070455103 15 7.99
21.7995399712 14 7.99
21.886050081 13 7.99
21.9665399624 12 7.99
22 11.5498029386 7.99
22.0412417915 11 7.99
22.1100300037 10 7.99
22.1726574876 9 7.99
22.2290983897 8 7.99
22.2793291188 7 7.99
22.3233284486 6 7.99
22.361077608 5 7.99
22.3925603606 4 7.99
22.4177630725 3 7.99
22.4366747688 2 7.99
22.4492871787 1 7.99
22.4555947696 0 7.99
nan nan nan


==> figures/da48/contour_data_P06/contour_levels_gamma_0.60_NX125_NZ101.dat <==
 2.11000000e+00 3.58000000e+00 5.05000000e+00 6.52000000e+00 7.99000000e+00


==> figures/da48/contour_data_P06/contour_numerical_gamma_0.60_NX125_NZ101.dat <==
6.73728414419 99 2.11
7 98.9051213405 2.11
8 98.57550283 2.11
9 98.2488260743 2.11
9.77925847985 98 2.11
10 97.9194426584 2.11
11 97.58034869 2.11
12 97.2448923231 2.11
12.7469794 97 2.11
13 96.9078621492 2.11
14 96.5637425805 2.11
15 96.2229543509 2.11
15.6699686242 96 2.11
16 95.8802480139 2.11
17 95.5326142689 2.11
18 95.1878338783 2.11
18.5586725194 95 2.11
19 94.8402918228 2.11
20 94.4896559246 2.11
21 94.1414131717 2.11
21.4171925144 94 2.11
22 93.7893791951 2.11
23 93.4358685533 2.11
24 93.0843502794 2.11
24.247078205 93 2.11
25 92.727935059 2.11
26 92.3715246057 2.11
27 92.016769634 2.11
27.0487975036 92 2.11
28 91.6559763123 2.11
29 91.2965898105 2.11
29.8323123087 91 2.11
30 90.9373037454 2.11
31 90.5733729721 2.11
32 90.2109335759 2.11
32.5899387382 90 2.11
33 89.8467863232 2.11
34 89.4799885787 2.11
35 89.1144477669 2.11
35.3189529329 89 2.11
36 88.7454900804 2.11
37 88.3757659494 2.11
38 88.0071225957 2.11
38.0197796028 88 2.11
39 87.6334297498 2.11
40 87.2607865514 2.11
40.7058794989 87 2.11
41 86.8873301264 2.11
42 86.5107948001 2.11
43 86.1353165581 2.11
43.3656551726 86 2.11
44 85.757129344 2.11
45 85.3779891355 2.11
45.9996000142 85 2.11
46 84.9998437101 2.11
47 84.6171987719 2.11
48 84.2356667064 2.11
48.6233251759 84 2.11
49 83.8531006905 2.11
50 83.4683706605 2.11
51 83.084764875 2.11
51.2243757155 83 2.11
52 82.698222472 2.11
53 82.3117844455 2.11
53.8116927111 82 2.11
54 81.9255705041 2.11
55 81.536564796 2.11
56 81.1489174523 2.11
56.3889551764 81 2.11
57 80.7595768148 2.11
58 80.3698434098 2.11
58.9532760118 80 2.11
59 79.981384185 2.11
60 79.5899159444 2.11
61 79.2001623131 2.11
61.5191731846 79 2.11
62 78.8098349548 2.11
63 78.4189641555 2.11
64 78.0300400579 2.11
64.0785496491 78 2.11
65 77.6388640532 2.11
66 77.2495304136 2.11
66.6474203841 77 2.11
67 76.8608133944 2.11
68 76.4715821288 2.11
69 76.0848773955 2.11
69.2229718035 76 2.11
70 75.6973027985 2.11
71 75.3115674549 2.11
71.8155368771 75 2.11
72 74.9279154326 2.11
73 74.543772856 2.11
74 74.162878778 2.11
74.4339940835 74 2.11
75 73.7828820557 2.11
76 73.4046139118 2.11
77 73.0300616106 2.11
77.0818332063 73 2.11
78 72.655500356 2.11
79 72.284705873 2.11
79.7783406134 72 2.11
80 71.9172186357 2.11
81 71.5509851821 2.11
82 71.1894110012 2.11
82.5331183419 71 2.11
83 70.8307501877 2.11
84 70.4750270259 2.11
85 70.124557007 2.11
85.3628908748 70 2.11
86 69.7770127427 2.11
87 69.4337684555 2.11
88 69.09640959 2.11
88.2925921736 69 2.11
89 68.7624536354 2.11
90 68.4337696485 2.11
91 68.111633925 2.11
91.3555571424 68 2.11
92 67.793913059 2.11
93 67.4819628181 2.11
94 67.1772450652 2.11
94.5977380714 67 2.11
95 66.8785716099 2.11
96 66.5855958736 2.11
97 66.3005478167 2.11
98 66.0236144997 2.11
98.0883601229 66 2.11
99 65.7521663067 2.11
100 65.4890673154 2.11
101 65.234774393 2.11
101.957277811 65 2.11
102 64.9893470212 2.11
103 64.7504722812 2.11
104 64.5210775765 2.11
105 64.3013354981 2.11
106 64.0914149015 2.11
106.458202781 64 2.11
107 63.8902047528 2.11
108 63.6981981064 2.11
109 63.5166267602 2.11
110 63.3456378281 2.11
111 63.185372006 2.11
112 63.0359630642 2.11
112.260309635 63 2.11
113 62.8963187717 2.11
114 62.7674869332 2.11
115 62.6500059326 2.11
116 62.5439767298 2.11
117 62.4494912916 2.11
118 62.366632251 2.11
119 62.295472599 2.11
120 62.2360754134 2.11
121 62.1884936228 2.11
122 62.1527698099 2.11
123 62.1289360517 2.11
124 62.1170137996 2.11
nan nan nan
3.08566449239 99 3.58
4 98.4616981737 3.58
4.85138564807 98 3.58
5 97.8962213056 3.58
6 97.2976075715 3.58
6.54206818505 97 3.58
7 96.6970299947 3.58
8 96.0956503647 3.58
8.17424451201 96 3.58
9 95.4745306139 3.58
9.79719403647 95 3.58
10 94.8623049949 3.58
11 94.238049612 3.58
11.4062011286 94 3.58
12 93.6110911162 3.58
12.9864259825 93 3.58
13 92.9906920129 3.58
14 92.3528788401 3.58
14.5797707023 92 3.58
15 91.7203764147 3.58
16 91.087780786 3.58
16.1462111087 91 3.58
17 90.4449885975 3.58
17.7124282276 90 3.58
18 89.8064765021 3.58
19 89.1636174562 3.58
19.2654077091 89 3.58
20 88.5153625165 3.58
20.8088393131 88 3.58
21 87.8701203923 3.58
22 87.2181573817 3.58
22.3464809219 87 3.58
23 86.5633938963 3.58
23.8696175758 86 3.58
24 85.9106150747 3.58
25 85.2500359856 3.58
25.3900265268 85 3.58
26 84.587770381 3.58
26.8939275762 84 3.58
27 83.9266312466 3.58
28 83.2575751368 3.58
28.3953820632 83 3.58
29 82.5868736702 3.58
29.8804595161 82 3.58
30 81.9165671434 3.58
31 81.2389915871 3.58
31.3614650209 81 3.58
32 80.5589836548 3.58
32.8278484984 80 3.58
33 79.8787379343 3.58
34 79.1925143386 3.58
34.2871459237 79 3.58
35 78.5023952351 3.58
35.7348670838 78 3.58
36 77.8114859888 3.58
37 77.1164591185 3.58
37.1714214557 77 3.58
38 76.4154932431 3.58
38.6005113614 76 3.58
39 75.7132527824 3.58
40 75.0092815993 3.58
40.013490285 75 3.58
41 74.2968063787 3.58
41.4240308601 74 3.58
42 73.5826315014 3.58
42.8187438358 73 3.58
43 72.866562319 3.58
44 72.1450505944 3.58
44.2049258644 72 3.58
45 71.4184099895 3.58
45.5819284294 71 3.58
46 70.6895314429 3.58
46.9446080237 70 3.58
47 69.9582602614 3.58
48 69.2196092998 3.58
48.3024228915 69 3.58
49 68.4775160873 3.58
49.6481588248 68 3.58
50 67.7327571093 3.58
50.9807938395 67 3.58
51 66.9852123516 3.58
52 66.2298933561 3.58
52.3093401634 66 3.58
53 65.4713697136 3.58
53.6258351709 65 3.58
54 64.7098511019 3.58
54.9302863178 64 3.58
55 63.9452484435 3.58
56 63.1738883126 3.58
56.2291583912 63 3.58
57 62.398255249 3.58
57.518351982 62 3.58
58 61.6193894032 3.58
58.7964611998 61 3.58
59 60.837230039 3.58
60 60.0506928245 3.58
60.0655840661 60 3.58
61 59.2575719072 3.58
61.3294056286 59 3.58
62 58.4610681442 3.58
62.5830446554 58 3.58
63 57.6611474847 3.58
63.8269051845 57 3.58
64 56.8577845368 3.58
65 56.0499420049 3.58
65.0629170462 56 3.58
66 55.2358221753 3.58
66.2940048104 55 3.58
67 54.4182485801 3.58
67.5161534069 54 3.58
68 53.5972215508 3.58
68.7297200102 53 3.58
69 52.7727499503 3.58
69.9350468297 52 3.58
70 51.9448512556 3.58
71 51.1112041289 3.58
71.1358078966 51 3.58
72 50.2730548767 3.58
72.330442844 50 3.58
73 49.4315669565 3.58
73.5176439304 49 3.58
74 48.5867844897 3.58
74.6977322909 48 3.58
75 47.7387607324 3.58
75.8710211656 47 3.58
76 46.8875583562 3.58
77 46.0325208719 3.58
77.0388066771 46 3.58
78 45.1719982154 3.58
78.2036572186 45 3.58
79 44.3085013589 3.58
79.3625393561 44 3.58
80 43.4421242134 3.58
80.5157664579 43 3.58
81 42.5729717832 3.58
81.6636503245 42 3.58
82 41.7011608321 3.58
82.8065026203 41 3.58
83 40.8268206685 3.58
83.9446363525 40 3.58
84 39.9500940693 3.58
85 39.0693656972 3.58
85.0806377283 39 3.58
86 38.1852792106 3.58
86.2141467094 38 3.58
87 37.2992266659 3.58
87.3439324108 37 3.58
88 36.4114009188 3.58
88.4703521176 36 3.58
89 35.5220139703 3.58
89.5937754209 35 3.58
90 34.6312990812 3.58
90.7145871844 34 3.58
91 33.7395132817 3.58
91.8331909551 33 3.58
92 32.8469403587 3.58
92.950012929 32 3.58
93 31.9538944258 3.58
94 31.0588582287 3.58
94.067826366 31 3.58
95 30.1624961759 3.58
95.1867238244 30 3.58
96 29.2665795936 3.58
96.3055552139 29 3.58
97 28.3715522646 3.58
97.4249483645 28 3.58
98 27.477912577 3.58
98.5455979762 27 3.58
99 26.5862230362 3.58
99.6682799389 26 3.58
100 25.6971219967 3.58
100.793869168 25 3.58
101 24.8113382348 3.58
101.923362033 24 3.58
102 23.9297091896 3.58
103 23.0510212156 3.58
103.060732782 23 3.58
104 22.1751141254 3.58
104.208998161 22 3.58
105 21.3059256383 3.58
105.366374591 21 3.58
106 20.4448333082 3.58
106.535026074 20 3.58
107 19.5934718279 3.58
107.717588793 19 3.58
108 18.753800118 3.58
108.917319602 18 3.58
109 17.9281908122 3.58
110 17.112978041 3.58
110.148285117 17 3.58
111 16.3121727472 3.58
111.415687599 16 3.58
112 15.5333138556 3.58
112.722384524 15 3.58
113 14.7811892913 3.58
114 14.0578270591 3.58
114.08785226 14 3.58
115 13.3562830078 3.58
115.560230044 13 3.58
116 12.6986383615 3.58
117 12.0888599078 3.58
117.166413335 12 3.58
118 11.5176216288 3.58
119 11.0210434995 3.58
119.050826065 11 3.58
120 10.5712223367 3.58
121 10.2095203997 3.58
121.771875778 10 3.58
122 9.93188864352 3.58
123 9.73279784021 3.58
124 9.63322274083 3.58
nan nan nan
1.54537766496 99 5.05
2 98.5257824424 5.05
2.67729988435 98 5.05
3 97.6420488825 5.05
3.74312925628 97 5.05
4 96.7121951707 5.05
4.78020407099 96 5.05
5 95.7542608865 5.05
5.80083694345 95 5.05
6 94.7784552261 5.05
6.81052389814 94 5.05
7 93.790371095 5.05
7.81212065401 93 5.05
8 92.79317202 5.05
8.80724100677 92 5.05
9 91.7887149398 5.05
9.796838584 91 5.05
10 90.7781156457 5.05
10.7814850603 90 5.05
11 89.7620460825 5.05
11.7615169259 89 5.05
12 88.7408992056 5.05
12.7371187961 88 5.05
13 87.7148850194 5.05
13.7083734668 87 5.05
14 86.6840889669 5.05
14.6752933921 86 5.05
15 85.648508737 5.05
15.6378412289 85 5.05
16 84.6080781816 5.05
16.5959436668 84 5.05
17 83.5626832489 5.05
17.5495009807 83 5.05
18 82.5121728106 5.05
18.4983937721 82 5.05
19 81.4563661282 5.05
19.442487811 81 5.05
20 80.395058046 5.05
20.3816375614 80 5.05
21 79.3280226101 5.05
21.315688775 79 5.05
22 78.2550155688 5.05
22.2444804097 78 5.05
23 77.1757760594 5.05
23.1678460505 77 5.05
24 76.0900276888 5.05
24.0856149544 76 5.05
24.9976997833 75 5.05
25 74.9973742997 5.05
25.9070474704 74 5.05
26 73.8937189781 5.05
26.81024954 73 5.05
27 72.7826056639 5.05
27.7071334111 72 5.05
28 71.6636805616 5.05
28.5975233876 71 5.05
29 70.5365749495 5.05
29.4812408127 70 5.05
30 69.4009041907 5.05
30.3581041099 69 5.05
31 68.2562665938 5.05
31.2279287237 68 5.05
32 67.1022421242 5.05
32.0905269745 67 5.05
32.9472017753 66 5.05
33 65.9363469712 5.05
33.7988242643 65 5.05
34 64.7565967625 5.05
34.6426492366 64 5.05
35 63.5659527085 5.05
35.4784838917 63 5.05
36 62.3638796569 5.05
36.3061304833 62 5.05
37 61.1498142736 5.05
37.1253858679 61 5.05
37.9375726274 60 5.05
38 59.9208285712 5.05
38.7440388625 59 5.05
39 58.6738125 5.05
39.5415103627 58 5.05
40 57.4126872375 5.05
40.3297687263 57 5.05
41 56.1367097663 5.05
41.1085872523 56 5.05
41.8804026363 55 5.05
42 54.8405764032 5.05
42.6447733119 54 5.05
43 53.5236082398 5.05
43.3990466411 53 5.05
44 52.1888784948 5.05
44.1429689251 52 5.05
44.8788232811 51 5.05
45 50.8306303063 5.05
45.6068617354 50 5.05
46 49.4465616085 5.05
46.3238263811 49 5.05
47 48.0408977971 5.05
47.0294249813 48 5.05
47.7287904336 47 5.05
48 46.6010827115 5.05
48.4168832125 46 5.05
49 45.1349721182 5.05
49.0927941519 45 5.05
49.7608367457 44 5.05
50 43.6315436564 5.05
50.4179488466 43 5.05
51 42.094582621 5.05
51.0619799977 42 5.05
51.6982826334 41 5.05
52 40.5115988316 5.05
52.3220815062 40 5.05
52.9330515187 39 5.05
53 38.8870473438 5.05
53.5356738418 38 5.05
54 37.2071164192 5.05
54.1235630169 37 5.05
54.7017556246 36 5.05
55 35.467566494 5.05
55.2667665138 35 5.05
55.8191473037 34 5.05
56 33.6616439172 5.05
56.3601549784 33 5.05
56.8865009309 32 5.05
57 31.7768345014 5.05
57.4023030871 31 5.05
57.9023059699 30 5.05
58 29.7974516796 5.05
58.3916170169 29 5.05
58.8648915269 28 5.05
59 27.7034774474 5.05
59.3263351831 27 5.05
59.7724252332 26 5.05
60 25.4688693517 5.05
60.2045255736 25 5.05
60.6229088918 24 5.05
61 23.0590220789 5.05
61.0240797455 23 5.05
61.4141708938 22 5.05
61.7865405056 21 5.05
62 20.3983155231 5.05
62.143855323 20 5.05
62.4871712501 19 5.05
62.8127741055 18 5.05
63 17.3920944315 5.05
63.1229343346 17 5.05
63.4185914165 16 5.05
63.696474108 15 5.05
63.9566667093 14 5.05
64 13.8213487454 5.05
64.2028123073 13 5.05
64.4318438302 12 5.05
64.6430468705 11 5.05
64.8364780014 10 5.05
65 9.0693527532 5.05
65.0124061234 9 5.05
65.1732752026 8 5.05
65.3161733634 7 5.05
65.4411363712 6 5.05
65.5481944671 5 5.05
65.6373727932 4 5.05
65.7086917538 3 5.05
65.7621673153 2 5.05
65.7978112446 1 5.05
65.8156312876 0 5.05
nan nan nan
0.674614405995 99 6.52
1 98.4178759822 6.52
1.4015181082 98 6.52
2 97.0557267529 6.52
2.0502247902 97 6.52
2.71878100312 96 6.52
3 95.5008171522 6.52
3.35745022372 95 6.52
3.97334162318 94 6.52
4 93.9504836028 6.52
4.60989783872 93 6.52
5 92.332257996 6.52
5.22571719119 92 6.52
5.83991413324 91 6.52
6 90.7162906434 6.52
6.45744740178 90 6.52
7 89.0907888691 6.52
7.06054144025 89 6.52
7.67412290565 88 6.52
8 87.4374903672 6.52
8.27890018604 87 6.52
8.87935599818 86 6.52
9 85.7868468842 6.52
9.48434278319 85 6.52
10 84.1234311179 6.52
10.0784917363 84 6.52
10.6786513047 83 6.52
11 82.4414614694 6.52
11.272365472 82 6.52
11.8625264963 81 6.52
12 80.7563876632 6.52
12.4547091501 80 6.52
13 79.0608767787 6.52
13.0375222503 79 6.52
13.6257907206 78 6.52
14 77.3429389147 6.52
14.2063045199 77 6.52
14.7854943822 76 6.52
15 75.616566059 6.52
15.3628020702 75 6.52
15.9334592252 74 6.52
16 73.8790336362 6.52
16.5067285189 73 6.52
17 72.1212975996 6.52
17.0712140962 72 6.52
17.637609143 71 6.52
18 70.3429618354 6.52
18.1972497012 70 6.52
18.7548332623 69 6.52
19 68.5477757553 6.52
19.3088543721 68 6.52
19.8576871124 67 6.52
20 66.7329818286 6.52
20.4053414408 66 6.52
20.9453751561 65 6.52
21 64.8957428966 6.52
21.4859335302 64 6.52
22 63.0317222828 6.52
22.0174175545 63 6.52
22.5497787578 62 6.52
23 61.1361805366 6.52
23.073273249 61 6.52
23.5959619564 60 6.52
24 59.2100519044 6.52
24.1107315977 59 6.52
24.6235126347 58 6.52
25 57.2495213456 6.52
25.1288237683 57 6.52
25.6314107566 56 6.52
26 55.2503796079 6.52
26.1265276414 55 6.52
26.6185910295 54 6.52
27 53.2079266042 6.52
27.1027726684 53 6.52
27.5839461459 52 6.52
28 51.1168567687 6.52
28.0564435283 51 6.52
28.5263292655 50 6.52
28.9866036652 49 6.52
29 48.9700738224 6.52
29.4445559186 48 6.52
29.8930978395 47 6.52
30 46.7552610412 6.52
30.3374054404 46 6.52
30.7737385614 45 6.52
31 44.468282463 6.52
31.2036219923 44 6.52
31.6272536858 43 6.52
32 42.0992089639 6.52
32.0419151876 42 6.52
32.4523388755 41 6.52
32.8530682124 40 6.52
33 39.6230215187 6.52
33.2476575734 39 6.52
33.6345290001 38 6.52
34 37.0308089011 6.52
34.0118405457 37 6.52
34.3843136728 36 6.52
34.7469063028 35 6.52
35 34.2815948292 6.52
35.1010132159 34 6.52
35.448493585 33 6.52
35.7859853618 32 6.52
36 31.3456204153 6.52
36.1149954521 31 6.52
36.4366342041 30 6.52
36.748137726 29 6.52
37 28.1638020797 6.52
37.0501534655 28 6.52
37.3450486816 27 6.52
37.6296357972 26 6.52
37.9039264966 25 6.52
38 24.6353001965 6.52
38.1699637647 24 6.52
38.4266854167 23 6.52
38.672912014 22 6.52
38.9086399039 21 6.52
39 20.5936749548 6.52
39.1354471767 20 6.52
39.3526511664 19 6.52
39.5591494407 18 6.52
39.7549306081 17 6.52
39.9399805427 16 6.52
40 15.6551793228 6.52
40.1156062446 15 6.52
40.2810126614 14 6.52
40.4354858101 13 6.52
40.5790111272 12 6.52
40.7115733386 11 6.52
40.833156859 10 6.52
40.943746156 9 6.52
41 8.43479754148 6.52
41.0438180415 8 6.52
41.1333737164 7 6.52
41.2117609133 6 6.52
41.2789697852 5 6.52
41.3349915015 4 6.52
41.3798184287 3 6.52
41.4134442808 2 6.52
41.4358642391 1 6.52
41.4470750412 0 6.52
nan nan nan
0.048670112292 99 7.99
0.510669494827 98 7.99
0.857984716393 97 7.99
1 96.5221124303 7.99
1.21320916449 96 7.99
1.55964206455 95 7.99
1.89127880969 94 7.99
2 93.6389807397 7.99
2.23109000736 93 7.99
2.56654198723 92 7.99
2.89351310392 91 7.99
3 90.6511912789 7.99
3.2262981787 90 7.99
3.55668748832 89 7.99
3.88089432624 88 7.99
4 87.6132937051 7.99
4.20884568016 87 7.99
4.53568605078 86 7.99
4.85748950704 85 7.99
5 84.5395700413 7.99
5.18126632119 84 7.99
5.5049435263 83 7.99
5.8242394648 82 7.99
6 81.433165718 7.99
6.14392758061 81 7.99
6.46440417836 80 7.99
6.78089808161 79 7.99
7 78.2928307111 7.99
7.09630901839 78 7.99
7.41334613985 77 7.99
7.72664437032 76 7.99
8 75.1149968258 7.99
8.03743203668 75 7.99
8.35067499009 74 7.99
8.66031999255 73 7.99
8.96669027062 72 7.99
9 71.8875795185 7.99
9.27504890566 71 7.99
9.58053410931 70 7.99
9.88273885803 69 7.99
10 68.602327223 7.99
10.1849375048 68 7.99
10.4857141141 67 7.99
10.7831658956 66 7.99
11 65.2590627028 7.99
11.0786518447 65 7.99
11.3741322904 64 7.99
11.6662110336 63 7.99
11.955008211 62 7.99
12 61.8399453819 7.99
12.243921344 61 7.99
12.529974978 60 7.99
12.8126132323 59 7.99
13 58.3252814019 7.99
13.0930849326 58 7.99
13.3724303866 57 7.99
13.6482073135 56 7.99
13.920464957 55 7.99
14 54.7008716632 7.99
14.1914311186 54 7.99
14.4596170663 53 7.99
14.7240961375 52 7.99
14.9848872276 51 7.99
15 50.9404573766 7.99
15.244561809 50 7.99
15.5004954143 49 7.99
15.7525284895 48 7.99
16 47.002617047 7.99
16.0006641615 47 7.99
16.2472657308 46 7.99
16.4897457461 45 7.99
16.728091608 44 7.99
16.9622832726 43 7.99
17 42.834524542 7.99
17.1940476713 42 7.99
17.4217971021 41 7.99
17.6451511254 40 7.99
17.8640778365 39 7.99
18 38.3639881321 7.99
18.0792142867 38 7.99
18.2909102662 37 7.99
18.4979326959 36 7.99
18.7002417362 35 7.99
18.8977939901 34 7.99
19 33.4677016072 7.99
19.0912639642 33 7.99
19.2806079105 32 7.99
19.4649487866 31 7.99
19.6442398907 30 7.99
19.8184325465 29 7.99
19.9874764735 28 7.99
20 27.9230947916 7.99
20.1524342042 27 7.99
20.3121513281 26 7.99
20.4664858008 25 7.99
20.6153888577 24 7.99
20.7588113477 23 7.99
20.8967040143 22 7.99
21 21.2184348997 7.99
21.029219804 21 7.99
21.156772629 20 7.99
21.2785879584 19 7.99
21.3946219289 18 7.99
21.5048315168 17 7.99
21.6091747509 16 7.99
21.7076109126 15 7.99
21.8001007234 14 7.99
21.8866065202 13 7.99
21.9670924193 12 7.99
22 11.5572053163 7.99
22.0417940944 11 7.99
22.1105788237 10 7.99
22.1732031572 9 7.99
22.2296412364 8 7.99
22.2798694662 7 7.99
22.3238666165 6 7.99
22.3616139132 5 7.99
22.3930951173 4 7.99
22.4182965929 3 7.99
22.4372073632 2 7.99
22.4498191566 1 7.99
22.4561264394 0 7.99
nan nan nan


==> figures/da4_8/contour_data_M03/contour_analytical_gamma_-0.30_NX125_NZ102.dat <==
31.534541788 100 2.99
32 99.7979330491 2.99
33 99.3681759661 2.99
33.8584102833 99 2.99
34 98.9370075498 2.99
35 98.4995794385 2.99
36 98.0623057209 2.99
36.1447853426 98 2.99
37 97.6191679562 2.99
38 97.1756080354 2.99
38.4005464015 97 2.99
39 96.7284071561 2.99
40 96.2793581937 2.99
40.6272506755 96 2.99
41 95.8286579526 2.99
42 95.3748633655 2.99
42.830634061 95 2.99
43 94.9212030688 2.99
44 94.4633629145 2.99
45 94.0071616313 2.99
45.0159771748 94 2.99
46 93.5460489429 2.99
47 93.0867688295 2.99
47.1918053212 93 2.99
48 92.6240833153 2.99
49 92.1623481476 2.99
49.3562316407 92 2.99
50 91.6986120149 2.99
51 91.2350319965 2.99
51.5127686412 91 2.99
52 90.7707774229 2.99
53 90.3059548965 2.99
53.6647204452 90 2.99
54 89.841728939 2.99
55 89.3762634224 2.99
55.815282062 89 2.99
56 88.9126322485 2.99
57 88.4471248584 2.99
57.967622225 88 2.99
58 87.9846774648 2.99
59 87.5197347835 2.99
60 87.0583241921 2.99
60.1285084302 87 2.99
61 86.5953237529 2.99
62 86.1353698503 2.99
62.298796849 86 2.99
63 85.6751632039 2.99
64 85.2172992633 2.99
64.4811967987 85 2.99
65 84.7605706843 2.99
66 84.305445405 2.99
66.6796102082 84 2.99
67 83.8529144827 2.99
68 83.4011937674 2.99
68.8982813405 83 2.99
69 82.9536177237 2.99
70 82.5059861014 2.99
71 82.0633824225 2.99
71.1458566868 82 2.99
72 81.6213236933 2.99
73 81.1838392528 2.99
73.427343996 81 2.99
74 80.7487702212 2.99
75 80.3171392005 2.99
75.7460527245 80 2.99
76 79.8899542321 2.99
77 79.4649316702 2.99
78 79.0460174124 2.99
78.1121722377 79 2.99
79 78.6289330391 2.99
80 78.2177639241 2.99
80.5398092819 78 2.99
81 77.8109282266 2.99
82 77.4083086799 2.99
83 77.0126214221 2.99
83.0326641096 77 2.99
84 76.6195257202 2.99
85 76.2335928547 2.99
85.6184714249 76 2.99
86 75.8533591542 2.99
87 75.4780282952 2.99
88 75.1105059065 2.99
88.3084176456 75 2.99
89 74.7479587884 2.99
90 74.3922960209 2.99
91 74.0449500845 2.99
91.1331836898 74 2.99
92 73.7025631006 2.99
93 73.3683547174 2.99
94 73.042978176 2.99
94.1363361933 73 2.99
95 72.7233124491 2.99
96 72.4123622722 2.99
97 72.1107585878 2.99
97.3800515544 72 2.99
98 71.8164599795 2.99
99 71.5305723009 2.99
100 71.2545382094 2.99
100.956819034 71 2.99
101 70.9883345824 2.99
102 70.7292966655 2.99
103 70.4806046641 2.99
104 70.2423673055 2.99
105 70.0146913719 2.99
105.067872997 70 2.99
106 69.7952498197 2.99
107 69.5865470501 2.99
108 69.3888569817 2.99
109 69.202272977 2.99
110 69.0268847614 2.99
110.164102879 69 2.99
111 68.8611165185 2.99
112 68.7065325897 2.99
113 68.563535029 2.99
114 68.4321947126 2.99
115 68.312577543 2.99
116 68.2047442096 2.99
117 68.1087499684 2.99
118 68.0246444437 2.99
118.341658923 68 2.99
119 67.9518908115 2.99
120 67.8909540181 2.99
121 67.8421667578 2.99
122 67.805554183 2.99
123 67.7811352386 2.99
124 67.7689225935 2.99
nan nan nan
16.765195142 100 4.3
17 99.8530480492 4.3
18 99.2417206912 4.3
18.4023181706 99 4.3
19 98.6182322756 4.3
19.9824099719 98 4.3
20 97.9882598172 4.3
21 97.3404846313 4.3
21.5344008053 97 4.3
22 96.686795716 4.3
23 96.027022326 4.3
23.0420573336 96 4.3
24 95.3526813558 4.3
24.5316780724 95 4.3
25 94.6738825504 4.3
25.9871567565 94 4.3
26 93.9908124874 4.3
27 93.294795851 4.3
27.4318969572 93 4.3
28 92.5948412529 4.3
28.8510029604 92 4.3
29 91.8913423529 4.3
30 91.1793945564 4.3
30.2574337455 91 4.3
31 90.4614044501 4.3
31.6488773278 90 4.3
32 89.7404485191 4.3
33 89.0161828751 4.3
33.0228708835 89 4.3
34 88.2826582497 4.3
34.3925411046 88 4.3
35 87.5466395843 4.3
35.7468952803 87 4.3
36 86.8081925217 4.3
37 86.0657826695 4.3
37.0905200345 86 4.3
38 85.3166700892 4.3
38.4295225201 85 4.3
39 84.5655180996 4.3
39.7567735629 84 4.3
40 83.8123858799 4.3
41 83.0560591483 4.3
41.0756528682 83 4.3
42 82.2938160553 4.3
42.3917315997 82 4.3
43 81.529933747 4.3
43.698505993 81 4.3
44 80.764473821 4.3
44.9968343154 80 4.3
45 79.9975015839 4.3
46 79.2243099752 4.3
46.295372552 79 4.3
47 78.4498062368 4.3
47.5865177946 78 4.3
48 77.6741126628 4.3
48.8708496527 77 4.3
49 76.8973039786 4.3
50 76.1170782739 4.3
50.1528526278 76 4.3
51 75.3339162003 4.3
51.4322567951 75 4.3
52 74.5499615774 4.3
52.7061989955 74 4.3
53 73.7653029086 4.3
53.9751906956 73 4.3
54 72.9800351467 4.3
55 72.1905343517 4.3
55.2456366303 72 4.3
56 71.4002846494 4.3
56.5124463228 71 4.3
57 70.6097769816 4.3
57.7754574289 70 4.3
58 69.8191255607 4.3
59 69.0279193747 4.3
59.0359537972 69 4.3
60 68.2334332493 4.3
60.2988093259 68 4.3
61 67.4391909558 4.3
61.5589974609 67 4.3
62 66.645330986 4.3
62.8169414441 66 4.3
63 65.8520014097 4.3
64 65.058260468 4.3
64.0747942927 65 4.3
65 64.2626057714 4.3
65.3355323086 64 4.3
66 63.4679433832 4.3
66.5952216198 63 4.3
67 62.674453757 4.3
67.8542972676 62 4.3
68 61.8823296995 4.3
69 61.0900693449 4.3
69.1159083038 61 4.3
70 60.2973440459 4.3
70.3813053502 60 4.3
71 59.5065533774 4.3
71.6474863978 59 4.3
72 58.7179339578 4.3
72.9149463627 58 4.3
73 57.9317388777 4.3
74 57.1454255825 4.3
74.1887331039 57 4.3
75 56.360680277 4.3
75.4670717201 56 4.3
76 55.5790802304 4.3
76.7484695301 55 4.3
77 54.800939239 4.3
78 54.0260774065 4.3
78.0344050221 54 4.3
79 53.2513665367 4.3
79.3313182742 53 4.3
80 52.4809956734 4.3
80.6335673364 52 4.3
81 51.7153581153 4.3
81.9419415376 51 4.3
82 50.9548770641 4.3
83 50.1959395743 4.3
83.2643485076 50 4.3
84 49.4419243423 4.3
84.5967028814 49 4.3
85 48.6942355389 4.3
85.938494447 48 4.3
86 47.9534126458 4.3
87 47.2153651002 4.3
87.299469029 47 4.3
88 46.484051589 4.3
88.6748580154 46 4.3
89 45.7610887982 4.3
90 45.0461404302 4.3
90.0664138826 45 4.3
91 44.33539705 4.3
91.4848885412 44 4.3
92 43.6347786201 4.3
92.9222561515 43 4.3
93 42.945129458 4.3
94 42.2611573171 4.3
94.3941298747 42 4.3
95 41.5882010558 4.3
95.8941447623 41 4.3
96 40.92853963 4.3
97 40.2764346542 4.3
97.439110845 40 4.3
98 39.6375065226 4.3
99 39.0143547111 4.3
99.0239463899 39 4.3
100 38.3990769877 4.3
100.674257371 38 4.3
101 37.8018766687 4.3
102 37.2185056431 4.3
102.391197438 37 4.3
103 36.6503817434 4.3
104 36.1015466828 4.3
104.194141147 36 4.3
105 35.5663908468 4.3
106 35.0545129059 4.3
106.112350369 35 4.3
107 34.5566784005 4.3
108 34.084346286 4.3
108.189621399 34 4.3
109 33.6287190187 4.3
110 33.1987026033 4.3
110.494679617 33 4.3
111 32.7907861643 4.3
112 32.4060532733 4.3
113 32.0505194004 4.3
113.154944791 32 4.3
114 31.7158082814 4.3
115 31.4098285954 4.3
116 31.134210084 4.3
116.547511722 31 4.3
117 30.8855077939 4.3
118 30.6640211249 4.3
119 30.4740634527 4.3
120 30.3156856797 4.3
121 30.1889308656 4.3
122 30.0938338781 4.3
123 30.030421113 4.3
123.959331406 30 4.3
124 29.9986680451 4.3
nan nan nan
8.95180655336 100 5.6
9 99.9587705044 5.6
10 99.1425094591 5.6
10.1811942425 99 5.6
11 98.2905504833 5.6
11.3494543296 98 5.6
12 97.4086280233 5.6
12.4698463128 97 5.6
13 96.4994218659 5.6
13.5535021276 96 5.6
14 95.565375605 5.6
14.6078571756 95 5.6
15 94.608723181 5.6
15.6381109125 94 5.6
16 93.6314895636 5.6
16.6480422904 93 5.6
17 92.6354912816 5.6
17.640487051 92 5.6
18 91.6223429149 5.6
18.6176297329 91 5.6
19 90.5934689641 5.6
19.5811896967 90 5.6
20 89.550118968 5.6
20.5325440227 89 5.6
21 88.4933839226 5.6
21.4728113713 88 5.6
22 87.4242126404 5.6
22.4029108631 87 5.6
23 86.3434272231 5.6
23.32360447 86 5.6
24 85.2517372227 5.6
24.2355282146 85 5.6
25 84.1497523193 5.6
25.1392155781 84 5.6
26 83.0379935031 5.6
26.0351153621 83 5.6
26.9259816892 82 5.6
27 81.9138965416 5.6
27.8108729946 81 5.6
28 80.7793686538 5.6
28.6889241123 80 5.6
29 79.6361451862 5.6
29.56035775 79 5.6
30 78.4844821843 5.6
30.4253590568 78 5.6
31 77.3245808305 5.6
31.2840798494 77 5.6
32 76.1565925116 5.6
32.1366420888 76 5.6
32.983569894 75 5.6
33 74.9800233629 5.6
33.8280296745 74 5.6
34 73.7905837968 5.6
34.6665118729 73 5.6
35 72.5932480285 5.6
35.4990521984 72 5.6
36 71.3879909656 5.6
36.3256667105 71 5.6
37 70.174751607 5.6
37.1463529194 70 5.6
37.9619611776 69 5.6
38 68.9521232804 5.6
38.7749025947 68 5.6
39 67.7162601227 5.6
39.5817989542 67 5.6
40 66.471986604 5.6
40.3825917458 66 5.6
41 65.2190879136 5.6
41.1772068182 65 5.6
41.9662638295 64 5.6
42 63.9561743429 5.6
42.7526618409 63 5.6
43 62.6780931825 5.6
43.5325929764 62 5.6
44 61.3904339711 5.6
44.3059338696 61 5.6
45 60.0928174391 5.6
45.0725457404 60 5.6
45.8355185841 59 5.6
46 58.7792398143 5.6
46.5929084847 58 5.6
47 57.4522233461 5.6
47.3431257174 57 5.6
48 56.113659885 5.6
48.0859807853 56 5.6
48.8245964975 55 5.6
49 54.7568463324 5.6
49.5571210513 54 5.6
50 53.3840391301 5.6
50.2817159075 53 5.6
50.9981695279 52 5.6
51 51.9973825667 5.6
51.7114471358 51 5.6
52 50.5857647597 5.6
52.4161334868 50 5.6
53 49.1582605407 5.6
53.1119400365 49 5.6
53.802155622 48 5.6
54 47.7062786355 5.6
54.4850173351 47 5.6
55 46.231546302 5.6
55.1581862799 46 5.6
55.8244621245 45 5.6
56 44.7298164043 5.6
56.4832977587 44 5.6
57 43.1998137406 5.6
57.1315054489 43 5.6
57.7727383194 42 5.6
58 41.6362073623 5.6
58.4050332156 41 5.6
59 40.0405485451 5.6
59.0256248322 40 5.6
59.6404724515 39 5.6
60 38.3991295205 5.6
60.2433599689 38 5.6
60.8362384633 37 5.6
61 36.7157600805 5.6
61.4201990055 36 5.6
61.9905783483 35 5.6
62 34.9829755887 5.6
62.5542990904 34 5.6
63 33.1854404047 5.6
63.1033956711 33 5.6
63.6436464716 32 5.6
64 31.3190614307 5.6
64.1701488238 31 5.6
64.6860555544 30 5.6
65 29.3705975224 5.6
65.1883745546 29 5.6
65.6791656417 28 5.6
66 27.3224363955 5.6
66.1555944371 27 5.6
66.6204353022 26 5.6
67 25.1516252289 5.6
67.0691389651 25 5.6
67.5071342453 24 5.6
67.9274821322 23 5.6
68 22.8198354274 5.6
68.336332521 22 5.6
68.7285940127 21 5.6
69 20.2749004316 5.6
69.1048868003 20 5.6
69.4680277406 19 5.6
69.8129621707 18 5.6
70 17.4274485315 5.6
70.1423515589 17 5.6
70.4567421742 16 5.6
70.7526155042 15 5.6
71 14.1080650381 5.6
71.0305593032 14 5.6
71.294370309 13 5.6
71.5393254793 12 5.6
71.7654332998 11 5.6
71.9726993746 10 5.6
72 9.85507392438 5.6
72.1642379105 9 5.6
72.3370940064 8 5.6
72.490742765 7 5.6
72.6251858395 6 5.6
72.7404238859 5 5.6
72.8364568805 4 5.6
72.91328439 3 5.6
72.970905798 2 5.6
73 1.24261651347 5.6
73.0095030319 1 5.6
73.0290866164 0 5.6
nan nan nan
4.27042721267 100 6.91
5 99.1938733615 6.91
5.18962377575 99 6.91
6 98.0301011225 6.91
6.02736007641 98 6.91
6.82456587832 97 6.91
7 96.751757691 6.91
7.58076231125 96 6.91
8 95.3989631393 6.91
8.30208891495 95 6.91
8.99513622181 94 6.91
9 93.9923736076 6.91
9.68284934614 93 6.91
10 92.5057999141 6.91
10.3481471364 92 6.91
10.9943587762 91 6.91
11 90.9906948229 6.91
11.6403583183 90 6.91
12 89.4140673928 6.91
12.2698156063 89 6.91
12.8891925669 88 6.91
13 87.8119896919 6.91
13.5056451696 87 6.91
14 86.1729604824 6.91
14.1088940565 86 6.91
14.7104644476 85 6.91
15 84.5001228214 6.91
15.3039750228 84 6.91
15.8899326598 83 6.91
16 82.8048482626 6.91
16.4747733793 82 6.91
17 81.0823766038 6.91
17.0492136023 81 6.91
17.6246482274 80 6.91
18 79.3291162169 6.91
18.1916851367 79 6.91
18.7558745709 78 6.91
19 77.5546975101 6.91
19.3158163153 77 6.91
19.8699899068 76 6.91
20 75.7584204669 6.91
20.4229871874 75 6.91
20.9680066223 74 6.91
21 73.9395216217 6.91
21.5140906357 73 6.91
22 72.093283839 6.91
22.0516512456 72 6.91
22.5896545243 71 6.91
23 70.2214042185 6.91
23.1203703245 70 6.91
23.6499236474 69 6.91
24 68.3249644137 6.91
24.1735944795 68 6.91
24.6949163279 67 6.91
25 66.4023470779 6.91
25.211279735 66 6.91
25.7244645271 65 6.91
26 64.4516800246 6.91
26.2332024082 64 6.91
26.7382429326 63 6.91
27 62.470791175 6.91
27.2389862968 62 6.91
27.7357905056 61 6.91
28 60.4571587365 6.91
28.2281229171 60 6.91
28.7165267578 59 6.91
29 58.4078539141 6.91
29.1999868541 58 6.91
29.6797642786 57 6.91
30 56.3194732199 6.91
30.1538476114 56 6.91
30.6247185482 55 6.91
31 54.1880569632 6.91
31.0888789142 54 6.91
31.5505157539 53 6.91
32 52.0089897368 6.91
32.0041661268 52 6.91
32.4561991132 51 6.91
32.9001235675 50 6.91
33 49.7697077344 6.91
33.3407340555 49 6.91
33.7745569049 48 6.91
34 47.468873509 6.91
34.2030125132 47 6.91
34.6262683733 46 6.91
35 45.0989842167 6.91
35.0418564916 45 6.91
35.4540529134 44 6.91
35.8578770569 43 6.91
36 42.6393505271 6.91
36.2566413481 42 6.91
36.6487172199 41 6.91
37 40.0837791357 6.91
37.0327025798 40 6.91
37.4124779136 39 6.91
37.7835543924 38 6.91
38 37.4015463703 6.91
38.1477508034 37 6.91
38.5057479284 36 6.91
38.854845737 35 6.91
39 34.5722087538 6.91
39.1973960923 34 6.91
39.5325960634 33 6.91
39.8586622897 32 6.91
40 31.5529969435 6.91
40.1776598378 31 6.91
40.4889829768 30 6.91
40.7909145385 29 6.91
41 28.2844482475 6.91
41.0844032913 28 6.91
41.370731108 27 6.91
41.6473954286 26 6.91
41.9143620134 25 6.91
42 24.6663616686 6.91
42.1735636394 24 6.91
42.423816744 23 6.91
42.6640907032 22 6.91
42.8943451669 21 6.91
43 20.5194984611 6.91
43.1158383176 20 6.91
43.3282840019 19 6.91
43.5304335665 18 6.91
43.7222463703 17 6.91
43.9036813846 16 6.91
44 15.4362831743 6.91
44.0755367467 15 6.91
44.2378830723 14 6.91
44.3895958272 13 6.91
44.5306395769 12 6.91
44.6609800659 11 6.91
44.7805845201 10 6.91
44.8894219249 9 6.91
44.9874632801 8 6.91
45 7.85613493462 6.91
45.0755120455 7 6.91
45.1527283415 6 6.91
45.2189523015 5 6.91
45.2741663857 4 6.91
45.3183557621 3 6.91
45.3515084237 2 6.91
45.3736152832 1 6.91
45.3846702433 0 6.91
nan nan nan
1.39349931845 100 8.22
2 99.0413531298 8.22
2.03086934231 99 8.22
2.59378246617 98 8.22
3 97.1245320071 8.22
3.0680710672 97 8.22
3.52555138363 96 8.22
3.94077396035 95 8.22
4 94.840527588 8.22
4.35071147249 94 8.22
4.73909263397 93 8.22
5 92.2860939083 8.22
5.1149005366 92 8.22
5.4867863311 91 8.22
5.84485292402 90 8.22
6 89.5437444032 8.22
6.19925448863 89 8.22
6.54855383205 88 8.22
6.8888087923 87 8.22
7 86.6584100424 8.22
7.22803746167 86 8.22
7.5627611651 85 8.22
7.89081074157 84 8.22
8 83.6546563496 8.22
8.2182777629 83 8.22
8.54238812874 82 8.22
8.86116452342 81 8.22
9 80.5515320778 8.22
9.1788687053 80 8.22
9.49453491896 79 8.22
9.80568221822 78 8.22
10 77.3617988288 8.22
10.1148138063 77 8.22
10.4232672143 76 8.22
10.7277146429 75 8.22
11 74.09292685 8.22
11.0289546266 74 8.22
11.3308747701 73 8.22
11.6291114939 72 8.22
11.923914002 71 8.22
12 70.7353736612 8.22
12.2185054132 70 8.22
12.5107266363 69 8.22
12.7996441608 68 8.22
13 67.2952556447 8.22
13.0865151469 67 8.22
13.3727061449 66 8.22
13.6556472849 65 8.22
13.9354520592 64 8.22
14 63.7639544565 8.22
14.2146633947 63 8.22
14.4913960828 62 8.22
14.7649557965 61 8.22
15 60.1292809839 8.22
15.0357916583 60 8.22
15.3059711295 59 8.22
15.5729001392 58 8.22
15.8366209074 57 8.22
16 56.369864179 8.22
16.0981291659 56 8.22
16.3579561091 55 8.22
16.6144452354 54 8.22
16.8676096634 53 8.22
17 52.4671468164 8.22
17.1185343698 52 8.22
17.3672231445 51 8.22
17.6124189489 50 8.22
17.8541131463 49 8.22
18 48.3849363487 8.22
18.0930846103 48 8.22
18.3296674785 47 8.22
18.5625516673 46 8.22
18.7917122194 45 8.22
19 44.0752682847 8.22
19.0172577728 44 8.22
19.2406303644 43 8.22
19.4600615708 42 8.22
19.6755144435 41 8.22
19.8869478132 40 8.22
20 39.4527242992 8.22
20.0950318848 39 8.22
20.2997823341 38 8.22
20.5002780172 37 8.22
20.6964706316 36 8.22
20.8883092098 35 8.22
21 34.4023356236 8.22
21.0762833847 34 8.22
21.260530381 33 8.22
21.4401822449 32 8.22
21.6151849823 31 8.22
21.7854832217 30 8.22
21.9510205051 29 8.22
22 28.6939744862 8.22
22.1124952677 28 8.22
22.2693658067 27 8.22
22.4212410173 26 8.22
22.5680658634 25 8.22
22.7097852809 24 8.22
22.8463444131 23 8.22
22.9776888343 22 8.22
23 21.8223754909 8.22
23.1044318384 21 8.22
23.2259469252 20 8.22
23.3420393725 19 8.22
23.4526606216 18 8.22
23.5577633782 17 8.22
23.6573017893 16 8.22
23.7512316122 15 8.22
23.839510373 14 8.22
23.9220975169 13 8.22
23.9989545491 12 8.22
24 11.9852586405 8.22
24.070475442 11 8.22
24.1361620037 10 8.22
24.1959772802 9 8.22
24.2498932045 8 8.22
24.2978842327 7 8.22
24.339927434 6 8.22
24.3760025694 5 8.22
24.4060921616 4 8.22
24.4301815545 3 8.22
24.4482589633 2 8.22
24.4603155146 1 8.22
24.4663452758 0 8.22
nan nan nan


==> figures/da4_8/contour_data_M03/contour_levels_gamma_-0.30_NX125_NZ102.dat <==
 2.99000000e+00 4.30000000e+00 5.60000000e+00 6.91000000e+00 8.22000000e+00


==> figures/da4_8/contour_data_M03/contour_numerical_gamma_-0.30_NX125_NZ102.dat <==
32.1149531915 100 2.99
33 99.6138996248 2.99
34 99.1786589088 2.99
34.4151669658 99 2.99
35 98.7391160435 2.99
36 98.2969812892 2.99
36.6763915073 98 2.99
37 97.8529323627 2.99
38 97.4047645077 2.99
38.9063962819 97 2.99
39 96.9567942535 2.99
40 96.5033860824 2.99
41 96.0512331184 2.99
41.1152144696 96 2.99
42 95.5941340061 2.99
43 95.1378115684 2.99
43.3061890545 95 2.99
44 94.6782309552 2.99
45 94.2184031945 2.99
45.4804035095 94 2.99
46 93.7568541419 2.99
47 93.294157207 2.99
47.6417628549 93 2.99
48 92.8311519083 2.99
49 92.3662015229 2.99
49.7937768685 92 2.99
50 91.9022578107 2.99
51 91.4356559517 2.99
51.9396978577 91 2.99
52 90.9713027184 2.99
53 90.5036434867 2.99
54 90.0388888477 2.99
54.0850887139 90 2.99
55 89.5713000764 2.99
56 89.1063369957 2.99
56.2322069829 89 2.99
57 88.6397831468 2.99
58 88.1752059217 2.99
58.3823883997 88 2.99
59 87.710279084 2.99
60 87.2466899277 2.99
60.5388730549 87 2.99
61 86.7840098312 2.99
62 86.3220218693 2.99
62.7050407567 86 2.99
63 85.8622387227 2.99
64 85.4024785504 2.99
64.8844791219 85 2.99
65 84.946275651 2.99
66 84.489385484 2.99
67 84.0370166345 2.99
67.0833200075 84 2.99
68 83.5841210873 2.99
69 83.1355824134 2.99
69.307347397 83 2.99
70 82.6881203713 2.99
71 82.2440996603 2.99
71.5581856711 82 2.99
72 81.8028781747 2.99
73 81.3640834024 2.99
73.8412870837 81 2.99
74 80.9299519839 2.99
75 80.4971118501 2.99
76 80.0701142057 2.99
76.1674956976 80 2.99
77 79.6448285498 2.99
78 79.2248821157 2.99
78.5452882038 79 2.99
79 78.8089442193 2.99
80 78.3968284042 2.99
80.9787812359 78 2.99
81 77.9912383071 2.99
82 77.5877525638 2.99
83 77.1912661136 2.99
83.4926852103 77 2.99
84 76.7995234206 2.99
85 76.412862521 2.99
86 76.0336786499 2.99
86.0910880481 76 2.99
87 75.6580876712 2.99
88 75.2899585125 2.99
88.8059047257 75 2.99
89 74.9289678838 2.99
90 74.5727563243 2.99
91 74.2249092488 2.99
91.6637934422 74 2.99
92 73.8841822955 2.99
93 73.5495227758 2.99
94 73.2237362463 2.99
94.70714186 73 2.99
95 72.9058324485 2.99
96 72.5945148494 2.99
97 72.2925789528 2.99
98 72.000141102 2.99
98.0005007831 72 2.99
99 71.7139585978 2.99
100 71.4376578104 2.99
101 71.1713533708 2.99
101.669570424 71 2.99
102 70.9141411126 2.99
103 70.6652368501 2.99
104 70.4268101942 2.99
105 70.1989660289 2.99
105.916432264 70 2.99
106 69.9815876843 2.99
107 69.7727362096 2.99
108 69.5749146902 2.99
109 69.3882149285 2.99
110 69.2127251874 2.99
111 69.0485298625 2.99
111.317967256 69 2.99
112 68.894446128 2.99
113 68.751370974 2.99
114 68.6199634488 2.99
115 68.5002884288 2.99
116 68.3924056722 2.99
117 68.2963695988 2.99
118 68.2122290904 2.99
119 68.140027313 2.99
120 68.0798015595 2.99
121 68.0315831149 2.99
121.872847995 68 2.99
122 67.9953408988 2.99
123 67.97091158 2.99
124 67.9586937954 2.99
nan nan nan
17.3522996101 100 4.3
18 99.5900416068 4.3
18.9459719445 99 4.3
19 98.9641585759 4.3
20 98.3204751283 4.3
20.5067051019 98 4.3
21 97.669809725 4.3
22 97.0133070763 4.3
22.0208429119 97 4.3
23 96.3411879408 4.3
23.5168087761 96 4.3
24 95.6644925439 4.3
24.9767922617 95 4.3
25 94.9834267496 4.3
26 94.2891982088 4.3
26.4251110646 94 4.3
27 93.5907438588 4.3
27.8472193911 93 4.3
28 92.8886997285 4.3
29 92.1780495279 4.3
29.256152284 92 4.3
30 91.4611758922 4.3
30.6497970739 91 4.3
31 90.7413266511 4.3
32 90.0180969254 4.3
32.0256295561 90 4.3
33 89.2854553466 4.3
33.3970734141 89 4.3
34 88.5503331292 4.3
34.7528785547 88 4.3
35 87.8127961375 4.3
36 87.0711373466 4.3
36.0980351489 87 4.3
37 86.3228033703 4.3
37.4383667442 86 4.3
38 85.5724564422 4.3
38.7667816351 85 4.3
39 84.8201541715 4.3
40 84.0644589392 4.3
40.0870928379 84 4.3
41 83.3029699156 4.3
41.4043366254 83 4.3
42 82.5398725339 4.3
42.7121853552 82 4.3
43 81.7752257711 4.3
44 81.0088976973 4.3
44.0118509396 81 4.3
45 80.2364214802 4.3
45.3115958741 80 4.3
46 79.4627150435 4.3
46.6038026395 79 4.3
47 78.6878447592 4.3
47.8891534129 78 4.3
48 77.9118818708 4.3
49 77.1321787752 4.3
49.172705346 77 4.3
50 76.349831399 4.3
50.4531731675 76 4.3
51 75.5667109013 4.3
51.7281420463 75 4.3
52 74.782901642 4.3
52.9981284392 74 4.3
53 73.9984942903 4.3
54 73.2094545667 4.3
54.2701921363 73 4.3
55 72.4200301726 4.3
55.5380040742 72 4.3
56 71.6303521105 4.3
56.8019761446 71 4.3
57 70.8405295469 4.3
58 70.0497244788 4.3
58.0640632775 70 4.3
59 69.2560175949 4.3
59.3278414193 69 4.3
60 68.4625440538 4.3
60.588893587 68 4.3
61 67.6694363604 4.3
61.847639779 67 4.3
62 66.8768362929 4.3
63 66.0833200064 4.3
63.1069806223 66 4.3
64 65.288314462 4.3
64.368399091 65 4.3
65 64.4942644112 4.3
65.6286779447 64 4.3
66 63.7013426464 4.3
66.8882444988 63 4.3
67 62.9097338276 4.3
68 62.1174144468 4.3
68.1510514588 62 4.3
69 61.3250771575 4.3
69.4166960992 61 4.3
70 60.534602006 4.3
70.6829806868 60 4.3
71 59.7462153732 4.3
71.950386267 59 4.3
72 58.9601593346 4.3
73 58.1733603749 4.3
73.2247737796 58 4.3
74 57.3885593104 4.3
74.5026288791 57 4.3
75 56.6067813704 4.3
75.7833127696 56 4.3
76 55.8283260446 4.3
77 55.0524845279 4.3
77.0691294229 55 4.3
78 54.2771902592 4.3
78.3646806718 54 4.3
79 53.5060615148 4.3
79.6652290619 53 4.3
80 52.739472546 4.3
80.9715263956 52 4.3
81 51.9778256634 4.3
82 51.2171038659 4.3
82.2920602778 51 4.3
83 50.4615245091 4.3
83.6212232219 50 4.3
84 49.712000295 4.3
84.959255489 49 4.3
85 48.9690419682 4.3
86 48.2283237669 4.3
86.3161393748 48 4.3
87 47.4943324756 4.3
87.6860323711 47 4.3
88 46.7683125202 4.3
89 46.0498241391 4.3
89.0713094246 46 4.3
90 45.335344155 4.3
90.4818521351 45 4.3
91 44.6305082462 4.3
91.9100332018 44 4.3
92 43.9361085487 4.3
93 43.2472448099 4.3
93.3701330876 43 4.3
94 42.5686074174 4.3
94.8568799607 42 4.3
95 41.902584862 4.3
96 41.244295211 4.3
96.3839708886 41 4.3
97 40.5978323623 4.3
97.9484423334 40 4.3
98 39.9666375045 4.3
99 39.3432813392 4.3
99.5719903095 39 4.3
100 38.7361853992 4.3
101 38.1438780653 4.3
101.253277014 38 4.3
102 37.5641410102 4.3
103 37.0050282197 4.3
103.009417491 37 4.3
104 36.4562746896 4.3
104.871518583 36 4.3
105 35.9308046919 4.3
106 35.4189200699 4.3
106.862658861 35 4.3
107 34.9313498472 4.3
108 34.4590453589 4.3
109 34.0139019169 4.3
109.033298675 34 4.3
110 33.5843388385 4.3
111 33.1825398078 4.3
111.488885035 33 4.3
112 32.8033117268 4.3
113 32.4478515667 4.3
114 32.1216846147 4.3
114.410154334 32 4.3
115 31.8195157289 4.3
116 31.5439713121 4.3
117 31.2988584941 4.3
118 31.0842404875 4.3
118.457758906 31 4.3
119 30.8970105722 4.3
120 30.7386835827 4.3
121 30.6119712147 4.3
122 30.5169071233 4.3
123 30.4535167946 4.3
124 30.421817336 4.3
nan nan nan
9.51754252612 100 5.6
10 99.5796345855 5.6
10.694920276 99 5.6
11 98.7198027265 5.6
11.8217249983 98 5.6
12 97.8294353106 5.6
12.9102489084 97 5.6
13 96.9113230121 5.6
13.9685145147 96 5.6
14 95.968082073 5.6
15 95.0020009918 5.6
15.0021656246 95 5.6
16 94.0147793157 5.6
16.0156330434 94 5.6
17 93.0099194754 5.6
17.0102901519 93 5.6
17.9892228655 92 5.6
18 91.9883587271 5.6
18.9549228725 91 5.6
19 90.9508252376 5.6
19.9083089282 90 5.6
20 89.8991302319 5.6
20.8505402421 89 5.6
21 88.8343890956 5.6
21.7825692394 88 5.6
22 87.7575643393 5.6
22.7051858357 87 5.6
23 86.6694839963 5.6
23.6190499243 86 5.6
24 85.5708580141 5.6
24.5247157055 85 5.6
25 84.4622926116 5.6
25.4226502284 84 5.6
26 83.3443027087 5.6
26.3132477407 83 5.6
27 82.2173226079 5.6
27.1968409405 82 5.6
28 81.0817151215 5.6
28.0737099012 81 5.6
28.9457039731 80 5.6
29 79.9356498432 5.6
29.8135533381 79 5.6
30 78.7786241068 5.6
30.6752279647 78 5.6
31 77.6137042822 5.6
31.5308627259 77 5.6
32 76.4410289738 5.6
32.380564891 76 5.6
33 75.26069207 5.6
33.2244166446 75 5.6
34 74.0727462871 5.6
34.0624771749 74 5.6
34.8973212415 73 5.6
35 72.8735602376 5.6
35.7279343091 72 5.6
36 71.6645628447 5.6
36.5527856655 71 5.6
37 70.4478883962 5.6
37.3718670999 70 5.6
38 69.2234319213 5.6
38.1851534309 69 5.6
38.9927646688 68 5.6
39 67.990807995 5.6
39.7985816223 67 5.6
40 66.7437747628 5.6
40.5984292372 66 5.6
41 65.4884088707 5.6
41.3922308039 65 5.6
42 64.224455502 5.6
42.1798945404 64 5.6
42.9620955821 63 5.6
43 62.9503465034 5.6
43.7416327377 62 5.6
44 61.6609419652 5.6
44.5146991775 61 5.6
45 60.3618673146 5.6
45.2811552742 60 5.6
46 59.0527016425 5.6
46.0408459877 59 5.6
46.7975401075 58 5.6
47 57.7260896285 5.6
47.5479609484 57 5.6
48 56.3868556492 5.6
48.2911328935 56 5.6
49 55.0357857255 5.6
49.026849702 55 5.6
49.7594101907 54 5.6
50 53.663796425 5.6
50.4846497261 53 5.6
51 52.2774089614 5.6
51.2018256963 52 5.6
51.912288701 51 5.6
52 50.8735425905 5.6
52.6179289917 50 5.6
53 49.4468978218 5.6
53.3148008441 49 5.6
54 48.0037012425 5.6
54.0025954783 48 5.6
54.6866619081 47 5.6
55 46.5306786472 5.6
55.3611943584 46 5.6
56 45.0380912962 5.6
56.0257868208 45 5.6
56.6857083577 44 5.6
57 43.5116112791 5.6
57.3355718343 43 5.6
57.9749516939 42 5.6
58 41.9597741805 5.6
58.6090740376 41 5.6
59 40.367631645 5.6
59.2316120525 40 5.6
59.8448545089 39 5.6
60 38.7399496215 5.6
60.4498571681 38 5.6
61 37.0697597315 5.6
61.0420425186 37 5.6
61.6275460843 36 5.6
62 35.3452850956 5.6
62.20016425 35 5.6
62.7628163229 34 5.6
63 33.5654394432 5.6
63.3144871315 33 5.6
63.8536372105 32 5.6
64 31.7196618459 5.6
64.3828799126 31 5.6
64.8978086896 30 5.6
65 29.7946682069 5.6
65.4030345667 29 5.6
65.8929578853 28 5.6
66 27.7734648278 5.6
66.3724614664 27 5.6
66.8365333614 26 5.6
67 25.6339072866 5.6
67.288482109 25 5.6
67.7257969417 24 5.6
68 23.3465393848 5.6
68.1482192301 23 5.6
68.5578129066 22 5.6
68.9495285898 21 5.6
69 20.8649241036 5.6
69.329434317 20 5.6
69.6920948949 19 5.6
70 18.1061684163 5.6
70.0372861563 18 5.6
70.3697927886 17 5.6
70.6838031503 16 5.6
70.9793343001 15 5.6
71 14.9253779544 5.6
71.2612871029 14 5.6
71.5248014266 13 5.6
71.7694916656 12 5.6
71.9953639106 11 5.6
72 10.9776018007 5.6
72.2063302791 10 5.6
72.3981981069 9 5.6
72.5708806501 8 5.6
72.7243792634 7 5.6
72.8586941344 6 5.6
72.9738246433 5 5.6
73 4.72715164045 5.6
73.0711361503 4 5.6
73.1493960336 3 5.6
73.2080912203 2 5.6
73.2472215209 1 5.6
73.2667867332 0 5.6
nan nan nan
4.77099250331 100 6.91
5 99.7158700175 6.91
5.634694687 99 6.91
6 98.5210335804 6.91
6.43640339145 98 6.91
7 97.2372937948 6.91
7.1915050894 97 6.91
7.91656691646 96 6.91
8 95.8732862468 6.91
8.62516407862 95 6.91
9 94.4314992699 6.91
9.30718256223 94 6.91
9.96855530541 93 6.91
10 92.9489520215 6.91
10.6269598836 92 6.91
11 91.4012498275 6.91
11.2667715467 91 6.91
11.895105468 90 6.91
12 89.8236860847 6.91
12.520082418 89 6.91
13 88.2048157493 6.91
13.130711652 88 6.91
13.7385121501 87 6.91
14 86.551516815 6.91
14.3385843091 86 6.91
14.9293135095 85 6.91
15 84.8752494469 6.91
15.5202334508 84 6.91
16 83.1664253438 6.91
16.1002465377 83 6.91
16.6798393923 82 6.91
17 81.4302853193 6.91
17.2523142331 81 6.91
17.8202084214 80 6.91
18 79.6732789237 6.91
18.3855826059 79 6.91
18.9432427174 78 6.91
19 77.8948992108 6.91
19.5017656338 77 6.91
20 76.0905570775 6.91
20.0514387299 76 6.91
20.6020009189 75 6.91
21 74.2606439225 6.91
21.1451927966 74 6.91
21.6870040765 73 6.91
22 72.4088750936 6.91
22.2236456227 72 6.91
22.7571700339 71 6.91
23 70.5340992557 6.91
23.2871135257 70 6.91
23.8126416699 69 6.91
24 68.6349809477 6.91
24.3356723932 68 6.91
24.8533576488 67 6.91
25 66.709960927 6.91
25.3692019447 66 6.91
25.8790865959 65 6.91
26 64.7572165544 6.91
26.3874175627 64 6.91
26.8894520691 63 6.91
27 62.7746194683 6.91
27.3898936743 62 6.91
27.8839511841 61 6.91
28 60.7596880118 6.91
28.376081268 60 6.91
28.861968779 59 6.91
29 58.7095318505 6.91
29.3453212606 58 6.91
29.822788385 57 6.91
30 56.6207859623 6.91
30.2968548795 56 6.91
30.7656008765 55 6.91
31 54.4895306829 6.91
31.2298318628 54 6.91
31.6895114055 53 6.91
32 52.3111937134 6.91
32.1433170379 52 6.91
32.5935450483 51 6.91
33 50.0804288688 6.91
33.0362956736 50 6.91
33.4766514652 49 6.91
33.9089263041 48 6.91
34 47.7842667205 6.91
34.3377087838 47 6.91
34.7595337119 46 6.91
35 45.4172662348 6.91
35.1755268517 45 6.91
35.5864001507 44 6.91
35.9889927528 43 6.91
36 42.9719330588 6.91
36.3882466489 42 6.91
36.7791831704 41 6.91
37 40.4214104834 6.91
37.163733379 40 6.91
37.5424547944 39 6.91
37.9125496062 38 6.91
38 37.7571627511 6.91
38.2773921201 37 6.91
38.6344814096 36 6.91
38.9827336281 35 6.91
39 34.9489066856 6.91
39.3260098516 34 6.91
39.6604283889 33 6.91
39.9857670204 32 6.91
40 31.9548134463 6.91
40.305569118 31 6.91
40.616220686 30 6.91
40.917527406 29 6.91
41 28.7167318612 6.91
41.2118987652 28 6.91
41.4976509132 27 6.91
41.7737802575 26 6.91
42 25.1506212184 6.91
42.0407146899 25 6.91
42.3004175428 24 6.91
42.5502146741 23 6.91
42.7900660097 22 6.91
43 21.0864771681 6.91
43.0201563188 21 6.91
43.2424722961 20 6.91
43.4545613158 19 6.91
43.6563818147 18 6.91
43.8478915257 17 6.91
44 16.1600546573 6.91
44.0293750201 16 6.91
44.2020458425 15 6.91
44.3641425897 14 6.91
44.5156277253 13 6.91
44.656464668 12 6.91
44.7866181143 11 6.91
44.9060543369 10 6.91
45 9.13548240441 6.91
45.0149058269 9 6.91
45.1139018061 8 6.91
45.2019656638 7 6.91
45.2790742522 6 6.91
45.3452069095 5 6.91
45.4003456231 4 6.91
45.4444751693 3 6.91
45.4775832297 2 6.91
45.499660484 1 6.91
45.51070068 0 6.91
nan nan nan
1.80033166154 100 8.22
2 99.6045157875 8.22
2.3745616178 99 8.22
2.86554266113 98 8.22
3 97.6737599406 8.22
3.32576550899 97 8.22
3.75063508893 96 8.22
4 95.3548056909 8.22
4.15472950281 95 8.22
4.54878840529 94 8.22
4.92265966162 93 8.22
5 92.7768548374 8.22
5.29467499742 92 8.22
5.65541452126 91 8.22
6 90.0128594454 8.22
6.00484723319 90 8.22
6.35647846338 89 8.22
6.69839021413 88 8.22
7 87.0942278478 8.22
7.03343438109 87 8.22
7.36980033182 86 8.22
7.69910837692 85 8.22
8 84.0675972562 8.22
8.02303048404 84 8.22
8.34849502796 83 8.22
8.66838624351 82 8.22
8.98343365137 81 8.22
9 80.9453662976 8.22
9.3000047058 80 8.22
9.61224981343 79 8.22
9.92032492391 78 8.22
10 77.7336487563 8.22
10.2285575918 77 8.22
10.5341586037 76 8.22
10.8360143064 75 8.22
11 74.4452504879 8.22
11.1365358654 74 8.22
11.4360291938 73 8.22
11.7320411042 72 8.22
12 71.0832159617 8.22
12.0251497436 71 8.22
12.3187645756 70 8.22
12.6090507276 69 8.22
12.8961750977 68 8.22
13 67.6305287459 8.22
13.1825520971 67 8.22
13.4670430447 66 8.22
13.7484011962 65 8.22
14 64.0946585358 8.22
14.0270427125 64 8.22
14.3055252283 63 8.22
14.58085095 62 8.22
14.8530923019 61 8.22
15 60.450738237 8.22
15.123611139 60 8.22
15.3925335532 59 8.22
15.6582814854 58 8.22
15.9208904356 57 8.22
16 56.6923629647 8.22
16.1821505829 56 8.22
16.4409158333 55 8.22
16.6964036879 54 8.22
16.9486224051 53 8.22
17 52.7916753729 8.22
17.1993660187 52 8.22
17.4471512544 51 8.22
17.6914926646 50 8.22
17.9323779938 49 8.22
18 48.7129802546 8.22
18.1712331129 48 8.22
18.4070433909 47 8.22
18.6391957129 46 8.22
18.8676623605 45 8.22
19 44.4088366383 8.22
19.0931539767 44 8.22
19.3158644209 43 8.22
19.5346677527 42 8.22
19.749524873 41 8.22
19.9603926512 40 8.22
20 39.8071919992 8.22
20.168480995 39 8.22
20.3726931086 38 8.22
20.5726779775 37 8.22
20.7683857367 36 8.22
20.9597639845 35 8.22
21 34.783591655 8.22
21.1478020082 34 8.22
21.3316125602 33 8.22
21.5108505574 32 8.22
21.6854608436 31 8.22
21.8553869751 30 8.22
22 29.1238634755 8.22
22.0207118307 29 8.22
22.1821721498 28 8.22
22.3387107844 27 8.22
22.4902720943 26 8.22
22.636800231 25 8.22
22.7782393788 24 8.22
22.9145339846 23 8.22
23 22.3469938353 8.22
23.045924066 22 8.22
23.1725663968 21 8.22
23.2938505388 20 8.22
23.4097262857 19 8.22
23.5201445522 18 8.22
23.6250575572 17 8.22
23.7244189992 16 8.22
23.8181842221 15 8.22
23.9063103721 14 8.22
23.988756546 13 8.22
24 12.8531316495 8.22
24.0658869038 12 8.22
24.1372905126 11 8.22
24.202864621 10 8.22
24.2625784735 9 8.22
24.3164037671 8 8.22
24.3643147486 7 8.22
24.406288303 6 8.22
24.4423040321 5 8.22
24.4723443231 4 8.22
24.4963944082 3 8.22
24.5144424136 2 8.22
24.5264793992 1 8.22
24.5324993887 0 8.22
nan nan nan


==> figures/da4_8/contour_data_M03/contour_plot_m03.tikz <==
\begin{tikzpicture}[font=\sffamily\sansmath]

\begin{axis}[
width=\figurewidth,
height=\figureheight,
scale only axis,
xmin=0,
xmax=1,
ymin=0,
ymax=1,
xlabel={$x^*/L_x^*$},
ylabel={$y^*/L_y^*$},
grid=none,
axis line style={black},
tick align=inside,
tick pos=both,
xtick={0,0.5,1},
ytick={0,0.5,1},
xticklabels={$0$,$0.5$,$1$},
yticklabels={$0$,$0.5$,$1$},
tick label style={
    font=\fontsize{11}{8}\selectfont\sffamily\sansmath
},
label style={
    font=\fontsize{13}{8}\selectfont\sffamily\sansmath
},
xlabel style={
    font=\fontsize{13}{8}\selectfont\sffamily\sansmath
},
ylabel style={
    font=\fontsize{13}{8}\selectfont\sffamily\sansmath
},
colormap={dario}{
    rgb255=(0,0,255)
    rgb255=(255,0,255)
    rgb255=(255,0,0)
    rgb255=(255,220,0)
},
point meta min=0,
point meta max=10,
]

% Analytical contours: coloured solid lines
\addplot[
mesh,
solid,
line width=1.10pt,
point meta=\thisrowno{2},
unbounded coords=jump,
forget plot
]
table[
x expr=\thisrowno{0}/124,
y expr=\thisrowno{1}/100
] {figures/da4_8/contour_data_M03/contour_analytical_gamma_-0.30_NX125_NZ102.dat};

% Numerical contours: coloured dashed lines
\addplot[
mesh,
dash pattern=on 5pt off 3pt,
line width=0.95pt,
point meta=\thisrowno{2},
unbounded coords=jump,
forget plot
]
table[
x expr=\thisrowno{0}/124,
y expr=\thisrowno{1}/100
] {figures/da4_8/contour_data_M03/contour_numerical_gamma_-0.30_NX125_NZ102.dat};

% Numerical markers: coloured hollow triangles
\addplot[
scatter,
only marks,
scatter src=explicit,
scatter/use mapped color={draw=mapped color, fill=white},
point meta=\thisrowno{2},
mark=triangle,
mark repeat=16,
mark size=4pt,
mark options={solid, line width=0.65pt},
unbounded coords=jump,
forget plot
]
table[
x expr=\thisrowno{0}/124,
y expr=\thisrowno{1}/100
] {figures/da4_8/contour_data_M03/contour_numerical_gamma_-0.30_NX125_NZ102.dat};

\end{axis}

\end{tikzpicture}

==> figures/da4_8/contour_data_P07/contour_analytical_gamma_0.70_NX125_NZ101.dat <==
33.1948019135 99 3.03
34 98.6417720049 3.03
35 98.1986987621 3.03
35.453212213 98 3.03
36 97.7517172959 3.03
37 97.3019653935 3.03
37.6761386886 97 3.03
38 96.8504118886 3.03
39 96.3948279104 3.03
39.8704169963 96 3.03
40 95.9392885066 3.03
41 95.4786551802 3.03
42 95.0193832443 3.03
42.0429500036 95 3.03
43 94.5547357207 3.03
44 94.091472583 3.03
44.2004639112 94 3.03
45 93.624299987 3.03
46 93.1577099176 3.03
46.3425000216 93 3.03
47 92.6885388878 3.03
48 92.2192608821 3.03
48.4727017476 92 3.03
49 91.748619429 3.03
50 91.2772745334 3.03
50.59438523 91 3.03
51 90.8056981044 3.03
52 90.3328958723 3.03
52.7106583127 90 3.03
53 89.8609324807 3.03
54 89.387276645 3.03
54.8245144059 89 3.03
55 88.915491302 3.03
56 88.4415847461 3.03
56.9389100998 88 3.03
57 87.9705633646 3.03
58 87.4970124603 3.03
59 87.0270051853 3.03
59.0584522244 87 3.03
60 86.5547837255 3.03
61 86.0860158557 3.03
61.1864755172 86 3.03
62 85.6161605563 3.03
63 85.149262307 3.03
63.3245633558 85 3.03
64 84.6824487367 3.03
65 84.2180650031 3.03
65.4762869113 84 3.03
66 83.7550028705 3.03
67 83.2937952699 3.03
67.6455132782 83 3.03
68 82.8352308581 3.03
69 82.377879395 3.03
69.8364864939 82 3.03
70 81.9245978593 3.03
71 81.4718022324 3.03
72 81.024327577 3.03
72.0554291168 81 3.03
73 80.5771103618 3.03
74 80.1352429121 3.03
74.3116539395 80 3.03
75 79.6954148434 3.03
76 79.2599062585 3.03
76.6068826474 79 3.03
77 78.8283936099 3.03
78 78.4000169992 3.03
78.9483330118 78 3.03
79 77.9777935354 3.03
80 77.55734331 3.03
81 77.1436806691 3.03
81.3546338006 77 3.03
82 76.7337236826 3.03
83 76.329178083 3.03
83.8294020499 76 3.03
84 75.9310682332 3.03
85 75.5364825209 3.03
86 75.1495437794 3.03
86.3956871413 75 3.03
87 74.7675952241 3.03
88 74.3918705863 3.03
89 74.0242958719 3.03
89.067935695 74 3.03
90 73.6609620995 3.03
91 73.3058837503 3.03
91.8834882423 73 3.03
92 72.9589800186 3.03
93 72.6172970497 3.03
94 72.2846815218 3.03
94.8806459244 72 3.03
95 71.9607816024 3.03
96 71.6428735523 3.03
97 71.3345518366 3.03
98 71.0359344843 3.03
98.12483479 71 3.03
99 70.7440737577 3.03
100 70.4618736694 3.03
101 70.1898871701 3.03
101.726356864 70 3.03
102 69.9273507839 3.03
103 69.6730790841 3.03
104 69.429513479 3.03
105 69.1967606984 3.03
105.887237755 69 3.03
106 68.9746166135 3.03
107 68.7612163151 3.03
108 68.5590875936 3.03
109 68.3683239809 3.03
110 68.1890154177 3.03
111 68.0212479163 3.03
111.136296803 68 3.03
112 67.8634346334 3.03
113 67.7172114916 3.03
114 67.5829131424 3.03
115 67.4606057641 3.03
116 67.3503503193 3.03
117 67.252202329 3.03
118 67.1662116679 3.03
119 67.092422381 3.03
120 67.0308725226 3.03
120.626624256 67 3.03
121 66.9813640934 3.03
122 66.9439210552 3.03
123 66.9189484093 3.03
124 66.9064588955 3.03
nan nan nan
18.1529623841 99 4.33
19 98.4589569112 4.33
19.7293113997 98 4.33
20 97.8193332244 4.33
21 97.1676882808 4.33
21.2631917686 97 4.33
22 96.5043558984 4.33
22.7638076669 96 4.33
23 95.8356792851 4.33
24 95.1568607843 4.33
24.236472493 95 4.33
25 94.4683152152 4.33
25.6860253744 94 4.33
26 93.7753958458 4.33
27 93.0759849399 4.33
27.1113233589 93 4.33
28 92.3662151275 4.33
28.5239215609 92 4.33
29 91.6528148267 4.33
29.9138629204 91 4.33
30 90.9358936576 4.33
31 90.2097708858 4.33
31.2950027287 90 4.33
32 89.4788628012 4.33
32.6609967031 89 4.33
33 88.744992982 4.33
34 88.0080301656 4.33
34.0111518771 88 4.33
35 87.2620001131 4.33
35.3579811151 87 4.33
36 86.5134661119 4.33
36.6910179714 86 4.33
37 85.7624923621 4.33
38 85.008928109 4.33
38.0121098393 85 4.33
39 84.2476120275 4.33
39.3313532077 84 4.33
40 83.4842354265 4.33
40.6398453939 83 4.33
41 82.7188574777 4.33
41.9386131699 82 4.33
42 81.9515394606 4.33
43 81.1783742426 4.33
43.2351151973 81 4.33
44 80.402474375 4.33
44.5248057645 80 4.33
45 79.6249680387 4.33
45.8066478432 79 4.33
46 78.8459206742 4.33
47 78.064049587 4.33
47.0835164554 78 4.33
48 77.2776705307 4.33
48.3587075256 77 4.33
49 76.4900657483 4.33
49.627516117 76 4.33
50 75.701309647 4.33
50.8904932888 75 4.33
51 74.9114818464 4.33
52 74.1182894963 4.33
52.1518941085 74 4.33
53 73.3225074698 4.33
53.4109566033 73 4.33
54 72.5259776405 4.33
54.665342681 72 4.33
55 71.7287938586 4.33
55.9154942393 71 4.33
56 70.9310565522 4.33
57 70.13033923 4.33
57.1657532626 70 4.33
58 69.3279941968 4.33
58.4144772272 69 4.33
59 68.5254520312 4.33
59.6600064363 68 4.33
60 67.7228330158 4.33
60.9027348693 67 4.33
61 66.9202656673 4.33
62 66.115677614 4.33
62.1464393297 66 4.33
63 65.3099160251 4.33
63.3903248385 65 4.33
64 64.5046198524 4.33
64.6324662433 64 4.33
65 63.6999444881 4.33
65.8732536286 63 4.33
66 62.8960558524 4.33
67 62.0913880735 4.33
67.1157567598 62 4.33
68 61.2858804631 4.33
68.3606830666 61 4.33
69 60.481660048 4.33
69.6054475976 60 4.33
70 59.6789292346 4.33
70.8504777161 59 4.33
71 58.8779043258 4.33
72 58.0773202901 4.33
72.0985381975 58 4.33
73 57.27651778 4.33
73.3514410185 57 4.33
74 56.4780467907 4.33
74.606079462 56 4.33
75 55.6821740604 4.33
75.8629686176 55 4.33
76 54.8891853432 4.33
77 54.0974433233 4.33
77.1257425033 54 4.33
78 53.3069138209 4.33
78.3955141534 53 4.33
79 52.520073436 4.33
79.6694955461 52 4.33
80 51.7372794924 4.33
80.948365692 51 4.33
81 50.9589163405 4.33
82 50.1816059254 4.33
82.2391205467 50 4.33
83 49.4085108839 4.33
83.5380437018 49 4.33
84 48.6409126857 4.33
84.8446640086 48 4.33
85 47.8793004965 4.33
86 47.1215535931 4.33
86.1645779422 47 4.33
87 46.3680283464 4.33
87.4992686567 46 4.33
88 45.6218405454 4.33
88.8455870214 45 4.33
89 44.8836231073 4.33
90 44.1506060041 4.33
90.2113735282 44 4.33
91 43.4239782823 4.33
91.5974685443 43 4.33
92 42.7070670795 4.33
93 42.0006904743 4.33
93.0010087384 42 4.33
94 41.2985271839 4.33
94.4388213999 41 4.33
95 40.6081961578 4.33
95.9001390535 40 4.33
96 39.9307201529 4.33
97 39.260575828 4.33
97.4028130157 39 4.33
98 38.6031704729 4.33
98.9414637092 38 4.33
99 37.9614554928 4.33
100 37.3280443513 4.33
100.538824059 37 4.33
101 36.7112820975 4.33
102 36.1106991652 4.33
102.192564583 36 4.33
103 35.5224299247 4.33
103.924079251 35 4.33
104 34.9558088522 4.33
105 34.401208681 4.33
105.760489568 34 4.33
106 33.8698212964 4.33
107 33.354586282 4.33
107.727826383 33 4.33
108 32.8632948001 4.33
109 32.3902789513 4.33
109.879029442 32 4.33
110 31.9445848301 4.33
111 31.5168600056 4.33
112 31.1192249227 4.33
112.324631146 31 4.33
113 30.7438916934 4.33
114 30.3960181452 4.33
115 30.0794771139 4.33
115.278855589 30 4.33
116 29.7876013727 4.33
117 29.5256425593 4.33
118 29.2962759884 4.33
119 29.0995613839 4.33
119.60711815 29 4.33
120 28.9333632765 4.33
121 28.7976467136 4.33
122 28.6958276167 4.33
123 28.6279330601 4.33
124 28.5939812192 4.33
nan nan nan
10.033411605 99 5.63
11 98.162505071 5.63
11.1954500299 98 5.63
12 97.2686319688 5.63
12.3088768583 97 5.63
13 96.3474323746 5.63
13.3850543432 96 5.63
14 95.4014072618 5.63
14.4315684693 95 5.63
15 94.4328237893 5.63
15.4537195096 94 5.63
16 93.4437244204 5.63
16.4553554108 93 5.63
17 92.4359330802 5.63
17.4393600684 92 5.63
18 91.4110653235 5.63
18.4079522074 91 5.63
19 90.3705425786 5.63
19.3628758063 90 5.63
20 89.315608791 5.63
20.305525868 89 5.63
21 88.2473478195 5.63
21.2370341966 88 5.63
22 87.1667004152 5.63
22.1583295776 87 5.63
23 86.0744800863 5.63
23.0701810667 86 5.63
23.9741583051 85 5.63
24 84.9702450749 5.63
24.8724194387 84 5.63
25 83.8525458737 5.63
25.7628704194 83 5.63
26 82.7250024522 5.63
26.6458834969 82 5.63
27 81.5880660437 5.63
27.5217733651 81 5.63
28 80.442111474 5.63
28.390805113 80 5.63
29 79.287445601 5.63
29.2532006431 79 5.63
30 78.1243144324 5.63
30.1091438889 78 5.63
30.9598894049 77 5.63
31 76.9513797001 5.63
31.8074055469 76 5.63
32 75.7661904603 5.63
32.6487876507 75 5.63
33 74.5729764827 5.63
33.4841124696 74 5.63
34 73.3717799418 5.63
34.313433878 73 5.63
35 72.1626025007 5.63
35.1367845008 72 5.63
35.9552421641 71 5.63
36 70.9438147753 5.63
36.770947769 70 5.63
37 69.7121051485 5.63
37.5806424825 69 5.63
38 68.4721849671 5.63
38.3842961975 68 5.63
39 67.2238927802 5.63
39.1818621214 67 5.63
39.973843497 66 5.63
40 65.9661286275 5.63
40.7635054371 65 5.63
41 64.6932915456 5.63
41.5468501572 64 5.63
42 63.4113264985 5.63
42.3237796139 63 5.63
43 62.1199095475 5.63
43.0941802461 62 5.63
43.8607265564 61 5.63
44 60.8138994714 5.63
44.6223838842 60 5.63
45 59.4943567084 5.63
45.3771250717 59 5.63
46 58.1640029114 5.63
46.1247866394 58 5.63
46.8677337107 57 5.63
47 56.8177019951 5.63
47.6056671391 56 5.63
48 55.4550026141 5.63
48.3360129584 55 5.63
49 54.0795458348 5.63
49.0585543686 54 5.63
49.7772028895 53 5.63
50 52.6825733341 5.63
50.4887417204 52 5.63
51 51.2689402671 5.63
51.1918389083 51 5.63
51.8882556633 50 5.63
52 49.8356145742 5.63
52.5792403378 49 5.63
53 48.3782944615 5.63
53.2610460738 48 5.63
53.9345259821 47 5.63
54 46.9003335233 5.63
54.602942582 46 5.63
55 45.3923508058 5.63
55.2613316745 45 5.63
55.9109034735 44 5.63
56 43.8592726188 5.63
56.5544503486 43 5.63
57 42.2916923551 5.63
57.1869950113 42 5.63
57.8114467494 41 5.63
58 40.689919947 5.63
58.4275035338 40 5.63
59 39.0511342889 5.63
59.0314382905 39 5.63
59.6293337548 38 5.63
60 37.3626696812 5.63
60.214919649 37 5.63
60.790811669 36 5.63
61 35.6260215088 5.63
61.3567822818 35 5.63
61.9101004271 34 5.63
62 33.8324580123 5.63
62.4550986397 33 5.63
62.9852017025 32 5.63
63 31.9711637618 5.63
63.5077739319 31 5.63
64 30.0275415137 5.63
64.0142045537 30 5.63
64.5125440765 29 5.63
64.9940340096 28 5.63
65 27.9871500654 5.63
65.4669713752 27 5.63
65.9229426734 26 5.63
66 25.8243285485 5.63
66.3684378241 25 5.63
66.7980063113 24 5.63
67 23.5098792725 5.63
67.2141359122 23 5.63
67.6163621674 22 5.63
68 21.0026953976 5.63
68.0010566986 21 5.63
68.3749464247 20 5.63
68.7309829349 19 5.63
69 18.2044849325 5.63
69.0704783029 18 5.63
69.3968095457 17 5.63
69.7049905372 16 5.63
69.9950376708 15 5.63
70 14.9817418652 5.63
70.2719593035 14 5.63
70.5304977283 13 5.63
70.7705687668 12 5.63
70.9921781526 11 5.63
71 10.9614833896 5.63
71.1990294061 10 5.63
71.3872102248 9 5.63
71.5565748974 8 5.63
71.7071246162 7 5.63
71.838859438 6 5.63
71.9517786386 5 5.63
72 4.4875224962 5.63
72.0467621352 4 5.63
72.1234906554 3 5.63
72.1810373525 2 5.63
72.2194020083 1 5.63
72.2385844026 0 5.63
nan nan nan
5.12762116176 99 6.93
5.96380371768 98 6.93
6 97.950025789 6.93
6.75752317103 97 6.93
7 96.6568911035 6.93
7.50747415034 96 6.93
8 95.2938941359 6.93
8.22253223888 95 6.93
8.91471682136 94 6.93
9 93.8662761825 6.93
9.59608208064 93 6.93
10 92.3705948008 6.93
10.2550841055 92 6.93
10.899949112 91 6.93
11 90.8349664419 6.93
11.5396997079 90 6.93
12 89.2500731592 6.93
12.162953283 89 6.93
12.7807634496 88 6.93
13 87.6280147438 6.93
13.3910796218 87 6.93
13.9886523245 86 6.93
14 85.9801028556 6.93
14.5881178809 85 6.93
15 84.2888939892 6.93
15.1755899815 84 6.93
15.7597719345 83 6.93
16 82.5740705258 6.93
16.3386394879 82 6.93
16.9098094357 81 6.93
17 80.8363741204 6.93
17.4807570194 80 6.93
18 79.0719327295 6.93
18.0418953378 79 6.93
18.6042343126 78 6.93
19 77.2780946802 6.93
19.1583328491 77 6.93
19.7106204464 76 6.93
20 75.4622865371 6.93
20.2578270111 75 6.93
20.8009361809 74 6.93
21 73.6237015967 6.93
21.3412791605 73 6.93
21.8758109367 72 6.93
22 71.7614036675 6.93
22.4092236893 71 6.93
22.9355735795 70 6.93
23 69.8742795788 6.93
23.4619106396 69 6.93
23.9803145159 68 6.93
24 67.9609980562 6.93
24.4993627197 67 6.93
25 66.0192613998 6.93
25.0101145098 66 6.93
25.5214156849 65 6.93
26 64.0476095976 6.93
26.0245808365 64 6.93
26.5277476042 63 6.93
27 62.0452210593 6.93
27.0229554293 62 6.93
27.5179005235 61 6.93
28 60.0094849179 6.93
28.0047329887 60 6.93
28.491296816 59 6.93
28.9697707466 58 6.93
29 57.9352768031 6.93
29.4472517551 57 6.93
29.9171735722 56 6.93
30 55.8196122689 6.93
30.3849833503 55 6.93
30.8460351515 54 6.93
31 53.6586129719 6.93
31.303620173 53 6.93
31.755441745 52 6.93
32 51.4473576332 6.93
32.2022076757 51 6.93
32.6444010824 50 6.93
33 49.1800700294 6.93
33.0797133622 49 6.93
33.5118469055 48 6.93
33.9358989833 47 6.93
34 46.8451043868 6.93
34.3566427676 46 6.93
34.7700388636 45 6.93
35 44.431080792 6.93
35.1775852151 44 6.93
35.5798173413 43 6.93
35.9737434165 42 6.93
36 41.9315610223 6.93
36.3639447849 41 6.93
36.7459922787 40 6.93
37 39.3189386299 6.93
37.1210717826 39 6.93
37.4906793928 38 6.93
37.8516203011 37 6.93
38 36.5776152401 6.93
38.2063819218 36 6.93
38.554089355 35 6.93
38.8929136603 34 6.93
39 33.6744486694 6.93
39.2254994481 33 6.93
39.5502629494 32 6.93
39.865897622 31 6.93
40 30.5614505853 6.93
40.1744010218 30 6.93
40.4751259462 29 6.93
40.7664570044 28 6.93
41 27.1710409935 6.93
41.0489229358 27 6.93
41.3244843623 26 6.93
41.5903763345 25 6.93
41.846562151 24 6.93
42 23.3766501507 6.93
42.0940605452 23 6.93
42.3333734352 22 6.93
42.5626993827 21 6.93
42.7819972984 20 6.93
42.991224599 19 6.93
43 18.955823468 6.93
43.192468255 18 6.93
43.3835101899 17 6.93
43.5642114807 16 6.93
43.7345320927 15 6.93
43.8944323578 14 6.93
44 13.2932082594 6.93
44.0443610966 13 6.93
44.1848401419 12 6.93
44.3146564391 11 6.93
44.4337779126 10 6.93
44.5421741902 9 6.93
44.6398168563 8 6.93
44.7266796827 7 6.93
44.8027388359 6 6.93
44.8679730604 5 6.93
44.9223638397 4 6.93
44.9658955334 3 6.93
44.9985554921 2 6.93
45 1.93365724815 6.93
45.0205580515 1 6.93
45.03156879 0 6.93
nan nan nan
2.01025928321 99 8.23
2.5726498298 98 8.23
3 97.0789875753 8.23
3.04317579612 97 8.23
3.49946248729 96 8.23
3.91323379361 95 8.23
4 94.7663727594 8.23
4.31977025235 94 8.23
4.70667921437 93 8.23
5 92.1974028987 8.23
5.07928060796 92 8.23
5.44970761144 91 8.23
5.8062573748 90 8.23
6 89.430242842 8.23
6.15766197677 89 8.23
6.50547968529 88 8.23
6.84422055525 87 8.23
7 86.5214307405 8.23
7.18059527475 86 8.23
7.51384099783 85 8.23
7.84039185619 84 8.23
8 83.4951915618 8.23
8.16510846703 83 8.23
8.48775379239 82 8.23
8.80505091693 81 8.23
9 80.3702732733 8.23
9.12008422295 80 8.23
9.43430240071 79 8.23
9.74399162196 78 8.23
10 77.1591873621 8.23
10.0505167665 77 8.23
10.3575415204 76 8.23
10.6605532811 75 8.23
10.9598909966 74 8.23
11 73.8620100442 8.23
11.2597543192 73 8.23
11.5565790623 72 8.23
11.8499664262 71 8.23
12 70.4781847335 8.23
12.1420855251 70 8.23
12.4329199865 69 8.23
12.7204494201 68 8.23
13 67.0166910336 8.23
13.0048907692 67 8.23
13.2897220696 66 8.23
13.5713038867 65 8.23
13.8497507225 64 8.23
14 63.4505530006 8.23
14.1266007886 63 8.23
14.4020050181 62 8.23
14.6742392103 61 8.23
14.9433686187 60 8.23
15 59.7847692996 8.23
15.2116375486 59 8.23
15.477275886 58 8.23
15.7397112982 57 8.23
15.9989739263 56 8.23
16 55.995941892 8.23
16.2575375907 55 8.23
16.512780478 54 8.23
16.7647062767 53 8.23
17 52.0529746146 8.23
17.0134418396 52 8.23
17.2609265347 51 8.23
17.5049273876 50 8.23
17.7454364981 49 8.23
17.9824385834 48 8.23
18 47.9240458581 8.23
18.2177222119 47 8.23
18.4494698054 46 8.23
18.6775058605 45 8.23
18.9018004928 44 8.23
19 43.552345154 8.23
19.1232898351 43 8.23
19.3416500304 42 8.23
19.5560462001 41 8.23
19.766437846 40 8.23
19.9727806842 39 8.23
20 38.8644484246 8.23
20.1763266053 38 8.23
20.3758406259 37 8.23
20.5710686995 36 8.23
20.761960492 35 8.23
20.9484633452 34 8.23
21 33.7154765961 8.23
21.1314414449 33 8.23
21.3102130218 32 8.23
21.4843552633 31 8.23
21.6538133863 30 8.23
21.8185315087 29 8.23
21.9784529263 28 8.23
22 27.8603514563 8.23
22.1344101805 27 8.23
22.2855400843 26 8.23
22.4316424087 25 8.23
22.5726626067 24 8.23
22.7085463231 23 8.23
22.8392396192 22 8.23
22.9646891863 21 8.23
23 20.705222974 8.23
23.0853820379 20 8.23
23.20090459 19 8.23
23.3109817074 18 8.23
23.4155665033 17 8.23
23.5146135148 16 8.23
23.6080788695 15 8.23
23.6959204452 14 8.23
23.7780980187 13 8.23
23.8545734068 12 8.23
23.9253105979 11 8.23
23.9902758745 10 8.23
24 9.83535540017 8.23
24.0497383311 9 8.23
24.1033895099 8 8.23
24.1511446809 7 8.23
24.1929810984 6 8.23
24.2288786864 5 8.23
24.2588201075 4 8.23
24.2827908228 3 8.23
24.3007791412 2 8.23
24.3127762596 1 8.23
24.3187762926 0 8.23
nan nan nan


==> figures/da4_8/contour_data_P07/contour_levels_gamma_0.70_NX125_NZ101.dat <==
 3.03000000e+00 4.33000000e+00 5.63000000e+00 6.93000000e+00 8.23000000e+00


==> figures/da4_8/contour_data_P07/contour_numerical_gamma_0.70_NX125_NZ101.dat <==
33.1891189333 99 3.03
34 98.6393074123 3.03
35 98.1962617758 3.03
35.4477241733 98 3.03
36 97.7492710611 3.03
37 97.2995530129 3.03
37.6708451566 97 3.03
38 96.8479945889 3.03
39 96.3924485048 3.03
39.8653104769 96 3.03
40 95.9369073061 3.03
41 95.4763142631 3.03
42 95.017079153 3.03
42.0378501993 95 3.03
43 94.5524366633 3.03
44 94.089211368 3.03
44.1955368848 94 3.03
45 93.6220445497 3.03
46 93.1554925562 3.03
46.337731944 93 3.03
47 92.6863276194 3.03
48 92.2170873454 3.03
48.468078785 92 3.03
49 91.7464519666 3.03
50 91.2751440373 3.03
50.5898938594 91 3.03
51 90.803573401 3.03
52 90.3308070665 3.03
52.7062854617 90 3.03
53 89.8588489769 3.03
54 89.3852277566 3.03
54.8202474903 89 3.03
55 88.9134470572 3.03
56 88.4395736881 3.03
56.9347370027 88 3.03
57 87.9685561559 3.03
58 87.4950369145 3.03
59 87.0250586868 3.03
59.0542445307 87 3.03
60 86.5528412061 3.03
61 86.0841009406 3.03
61.1823415479 86 3.03
62 85.6142484582 3.03
63 85.1473763398 3.03
63.320491399 85 3.03
64 84.680564373 3.03
65 84.2162052863 3.03
65.4722654264 84 3.03
66 83.7531435014 3.03
67 83.2919590689 3.03
67.6415307894 83 3.03
68 82.8333937138 3.03
69 82.3760639568 3.03
69.8325314761 82 3.03
70 81.9227801576 3.03
71 81.4700048012 3.03
72 81.022548708 3.03
72.0513796677 81 3.03
73 80.5753281912 3.03
74 80.1334780003 3.03
74.3076073019 80 3.03
75 79.6936452067 3.03
76 79.2581526131 3.03
76.6028256689 79 3.03
77 78.8266338084 3.03
78 78.3982719624 3.03
78.9442518446 78 3.03
79 77.9760409061 3.03
80 77.5556042641 3.03
81 77.1419539626 3.03
81.3503909727 77 3.03
82 76.7319880553 3.03
83 76.32745374 3.03
83.825099615 76 3.03
84 75.9293335031 3.03
85 75.5347580702 3.03
86 75.1478285932 3.03
86.3911672186 75 3.03
87 74.7658682524 3.03
88 74.3901519952 3.03
89 74.0225847826 3.03
89.0631539039 74 3.03
90 73.6592378054 3.03
91 73.3041661907 3.03
91.8785630295 73 3.03
92 72.9572477887 3.03
93 72.6155708426 3.03
94 72.2829606391 3.03
94.8753550349 72 3.03
95 71.959044637 3.03
96 71.6411413129 3.03
97 71.3328237329 3.03
98 71.0342099753 3.03
98.1188478901 71 3.03
99 70.7423318182 3.03
100 70.4601348841 3.03
101 70.1881510913 3.03
101.719738049 70 3.03
102 69.925595901 3.03
103 69.6713265654 3.03
104 69.4277629615 3.03
105 69.195011856 3.03
105.879376086 69 3.03
106 68.9728476801 3.03
107 68.7594488421 3.03
108 68.557321326 3.03
109 68.3665586938 3.03
110 68.1872509149 3.03
111 68.0194840282 3.03
111.1249852 68 3.03
112 67.8616495486 3.03
113 67.7154269613 3.03
114 67.581129044 3.03
115 67.4588219949 3.03
116 67.3485667949 3.03
117 67.2504189815 3.03
118 67.1644284437 3.03
119 67.090639239 3.03
120 67.0290894327 3.03
120.590445199 67 3.03
121 66.9795587809 3.03
122 66.9421158095 3.03
123 66.9171432049 3.03
124 66.9046537108 3.03
nan nan nan
18.1435300073 99 4.33
19 98.4532512653 4.33
19.7206123787 98 4.33
20 97.8136430226 4.33
21 97.1622307042 4.33
21.2547512082 97 4.33
22 96.4989645831 4.33
22.7560216551 96 4.33
23 95.8303583104 4.33
24 95.1517874053 4.33
24.2289289291 95 4.33
25 94.4633328213 4.33
25.6790307054 94 4.33
26 93.7705033329 4.33
27 93.0713244095 4.33
27.1045374284 93 4.33
28 92.3616501682 4.33
28.5175911587 92 4.33
29 91.6483420877 4.33
29.9079376433 91 4.33
30 90.9315103452 4.33
31 90.2055954019 4.33
31.2892266279 90 4.33
32 89.4747740922 4.33
32.6555596908 89 4.33
33 88.7409874191 4.33
34 88.0042033018 4.33
34.0058389852 88 4.33
35 87.2582514581 4.33
35.3529543499 87 4.33
36 86.5097918623 4.33
36.686248692 86 4.33
37 85.7588890542 4.33
38 85.0054754558 4.33
38.0074284768 85 4.33
39 84.2442244386 4.33
39.3268917862 84 4.33
40 83.4809095125 4.33
40.63558315 83 4.33
41 82.715590081 4.33
41.9345315849 82 4.33
42 81.9483276064 4.33
43 81.1752853498 4.33
43.2310854126 81 4.33
44 80.3994352229 4.33
44.5209320855 80 4.33
45 79.6219757829 4.33
45.8029162844 79 4.33
46 78.8429726004 4.33
47 78.0612035466 4.33
47.0798173217 78 4.33
48 77.274863375 4.33
48.3551315132 77 4.33
49 76.4872949008 4.33
49.6240523184 76 4.33
50 75.6985726218 4.33
50.8871317312 75 4.33
51 74.9087762315 4.33
52 74.11566615 4.33
52.148543092 74 4.33
53 73.3199107946 4.33
53.4076937263 73 4.33
54 72.5234053265 4.33
54.6621598221 72 4.33
55 71.7262436441 4.33
55.9123838621 71 4.33
56 70.9285262131 4.33
57 70.1278748497 4.33
57.1626346737 70 4.33
58 69.3255454252 4.33
58.411419828 69 4.33
59 68.5230167051 4.33
59.6570038119 68 4.33
60 67.7204089907 4.33
60.8997809729 67 4.33
61 66.9178508103 4.33
62 66.1133151656 4.33
62.1434595027 66 4.33
63 65.3075588208 4.33
63.3873839546 65 4.33
64 64.5022657791 4.33
64.6295589073 64 4.33
65 63.6975914279 4.33
65.8703746696 63 4.33
66 62.8937016771 4.33
67 62.0890749043 4.33
67.1128335951 62 4.33
68 61.2835624678 4.33
68.3577790732 61 4.33
69 60.4793350779 4.33
69.6025579167 60 4.33
70 59.6765951151 4.33
70.8475976064 59 4.33
71 58.8755588513 4.33
72 58.0750061007 4.33
72.0955935137 58 4.33
73 57.2741886176 4.33
73.3484964836 57 4.33
74 56.4757003873 4.33
74.6031303571 56 4.33
75 55.6798081004 4.33
75.8600102491 55 4.33
76 54.8867974573 4.33
77 54.0950783602 4.33
77.1226952377 54 4.33
78 53.3045232932 4.33
78.392447132 53 4.33
79 52.5176548646 4.33
79.6664037909 52 4.33
80 51.7348303248 4.33
80.9452441507 51 4.33
81 50.9564339428 4.33
82 50.1791392479 4.33
82.2358791683 50 4.33
83 49.4060071984 4.33
83.5347598446 49 4.33
84 48.638369189 4.33
84.8413319313 48 4.33
85 47.8767142772 4.33
86 47.1189778737 4.33
86.161093939 47 4.33
87 46.3654059544 4.33
87.495720727 46 4.33
88 45.6191683415 4.33
88.841968255 45 4.33
89 44.880897809 4.33
90 44.1478867291 4.33
90.20756024 44 4.33
91 43.4212016904 4.33
91.5935639504 43 4.33
92 42.7042295813 4.33
92.9969707718 42 4.33
93 41.9978047668 4.33
94 41.295627291 4.33
94.4345630648 41 4.33
95 40.6052269495 4.33
95.8957523521 40 4.33
96 39.9276774313 4.33
97 39.2575329455 4.33
97.3981118008 39 4.33
98 38.6000491095 4.33
98.9365967218 38 4.33
99 37.9582509345 4.33
100 37.324837681 4.33
100.53355886 37 4.33
101 36.7079868185 4.33
102 36.1074006111 4.33
102.186826972 36 4.33
103 35.5190371247 4.33
103.918078598 35 4.33
104 34.9523160822 4.33
105 34.3977115697 4.33
105.753860073 34 4.33
106 33.8662179009 4.33
107 33.3509780261 4.33
107.720418283 33 4.33
108 32.8595735781 4.33
109 32.3865526104 4.33
109.870633235 32 4.33
110 31.9407384061 4.33
111 31.5130084536 4.33
112 31.115368255 4.33
112.314128328 31 4.33
113 30.7399075241 4.33
114 30.3920292167 4.33
115 30.0754836373 4.33
115.26484217 30 4.33
116 29.7834725844 4.33
117 29.521509888 4.33
118 29.2921398038 4.33
119 29.0954221016 4.33
119.581872416 29 4.33
120 28.9290807991 4.33
121 28.7933621052 4.33
122 28.6915413859 4.33
123 28.6236457363 4.33
124 28.5896933454 4.33
nan nan nan
10.0187186581 99 5.63
11 98.1512621607 5.63
11.182184406 98 5.63
12 97.2578756967 5.63
12.296935656 97 5.63
13 96.3372472849 5.63
13.3742817993 96 5.63
14 95.3918285503 5.63
14.4218089315 95 5.63
15 94.4238536223 5.63
15.4448341806 94 5.63
16 93.4353442192 5.63
16.4472256045 93 5.63
17 92.4281123137 5.63
17.4318858471 92 5.63
18 91.4037674663 5.63
18.4010497491 91 5.63
19 90.3637289534 5.63
19.3564747031 90 5.63
20 89.3092409257 5.63
20.2995667416 89 5.63
21 88.2413888101 5.63
21.231466708 88 5.63
22 87.1611156454 5.63
22.1531108063 87 5.63
23 86.0692375436 5.63
23.0652742028 86 5.63
23.9696924862 85 5.63
24 84.9651189564 5.63
24.8681930516 84 5.63
25 83.8477244274 5.63
25.7588611966 83 5.63
26 82.7204589058 5.63
26.6420718286 82 5.63
27 81.5837762884 5.63
27.5181419057 81 5.63
28 80.4380537963 5.63
28.3873384544 80 5.63
29 79.2836004265 5.63
29.2498850416 79 5.63
30 78.1206640911 5.63
30.105967037 78 5.63
30.9569222624 77 5.63
31 76.9477954537 5.63
31.8045519373 76 5.63
32 75.7627784581 5.63
32.6460389384 75 5.63
33 74.5697226668 5.63
33.4814607961 74 5.63
34 73.3686715614 5.63
34.3108720689 73 5.63
35 72.1596279581 5.63
35.1343059867 72 5.63
35.9528969498 71 5.63
36 70.9408802087 5.63
36.7686723288 70 5.63
37 69.7092886123 5.63
37.578431839 69 5.63
38 68.4694771169 5.63
38.3821457379 68 5.63
39 67.2212850369 5.63
39.1797675594 67 5.63
39.9718442184 66 5.63
40 65.963544003 5.63
40.7615533299 65 5.63
41 64.6907946494 5.63
41.5449418055 64 5.63
42 63.4089102785 5.63
42.3219118112 63 5.63
43 62.1175674556 5.63
43.0923499755 62 5.63
43.8589667367 61 5.63
44 60.8115651838 5.63
44.6206555675 60 5.63
45 59.4920864843 5.63
45.3754257511 59 5.63
46 58.1617912131 5.63
46.1231139351 58 5.63
46.8661167167 57 5.63
47 56.8154872264 5.63
47.6040721232 56 5.63
48 55.4528373492 5.63
48.3344378831 55 5.63
49 54.0774252652 5.63
49.0569972836 54 5.63
49.7756903869 53 5.63
50 52.6804383918 5.63
50.4872435145 52 5.63
51 51.2668416497 5.63
51.1903532845 51 5.63
51.886807511 50 5.63
52 49.8334933443 5.63
52.5778016146 49 5.63
53 48.3762012805 5.63
53.2596152442 48 5.63
53.9331267748 47 5.63
54 46.898208519 5.63
54.6015485285 46 5.63
55 45.3902454847 5.63
55.2599413764 45 5.63
55.9095399324 44 5.63
56 43.8571249993 5.63
56.5530881428 43 5.63
57 42.2895557369 5.63
57.1856328469 42 5.63
57.8101072557 41 5.63
58 40.6877288889 5.63
58.4261619115 40 5.63
59 39.0489449434 5.63
59.0300933243 39 5.63
59.6280079982 38 5.63
60 37.3604115202 5.63
60.213588575 37 5.63
60.7894975485 36 5.63
61 35.6236838433 5.63
61.3554609907 35 5.63
61.9087940948 34 5.63
62 33.8300283513 5.63
62.4537833859 33 5.63
62.9838996387 32 5.63
63 31.9686273759 5.63
63.5064612828 31 5.63
64 30.024973148 5.63
64.0128802453 30 5.63
64.5112308697 29 5.63
64.9927310168 28 5.63
65 27.9843439588 5.63
65.4656546826 27 5.63
65.9216349413 26 5.63
66 25.8213511087 5.63
66.3671149205 25 5.63
66.7966912459 24 5.63
67 23.5066983215 5.63
67.2128042487 23 5.63
67.6150373361 22 5.63
67.9997190467 21 5.63
68 20.9992342519 5.63
68.3736095339 20 5.63
68.7296514687 19 5.63
69 18.2005613848 5.63
69.0691271783 18 5.63
69.3954630877 17 5.63
69.7036483305 16 5.63
69.9936993318 15 5.63
70 14.9768180112 5.63
70.2705994638 14 5.63
70.5291411529 13 5.63
70.7692151347 12 5.63
70.9908271642 11 5.63
71 10.9548314479 5.63
71.1976552041 10 5.63
71.3858381728 9 5.63
71.5552047381 8 5.63
71.7057561063 7 5.63
71.8374923462 6 5.63
71.9504127441 5 5.63
72 4.47301313446 5.63
72.0453710059 4 5.63
72.1221003234 3 5.63
72.1796476132 2 5.63
72.2180126617 1 5.63
72.2371952516 0 5.63
nan nan nan
5.10536080391 99 6.93
5.94677709135 98 6.93
6 97.9269966543 6.93
6.7430025191 97 6.93
7 96.6381392204 6.93
7.49506534076 96 6.93
8 95.2788262046 6.93
8.2118319837 95 6.93
8.90599031498 94 6.93
9 93.8529746392 6.93
9.5883872399 93 6.93
10 92.3599228491 6.93
10.2482330688 92 6.93
10.8941098997 91 6.93
11 90.8255908401 6.93
11.5344227658 90 6.93
12 89.2424029921 6.93
12.1581488614 89 6.93
12.7765526199 88 6.93
13 87.6212173929 6.93
13.387207104 87 6.93
13.9852020926 86 6.93
14 85.9740714157 6.93
14.58491974 85 6.93
15 84.2838144183 6.93
15.1726114969 84 6.93
15.7570801736 83 6.93
16 82.5695091531 6.93
16.3361180433 82 6.93
16.9075091697 81 6.93
17 80.8322674381 6.93
17.4785917701 80 6.93
18 79.0683970329 6.93
18.0398507597 79 6.93
18.6023527973 78 6.93
19 77.2748781331 6.93
19.1565493719 77 6.93
19.7089690072 76 6.93
20 75.4593524966 6.93
20.2562563058 75 6.93
20.7994740639 74 6.93
21 73.6210175803 6.93
21.3398842642 73 6.93
21.8745065143 72 6.93
22 71.7589409925 6.93
22.4079757447 71 6.93
22.9344018492 70 6.93
23 69.8720129607 6.93
23.4607867145 69 6.93
23.9792553927 68 6.93
24 67.9589052062 6.93
24.4983443068 67 6.93
25 66.0173913297 6.93
25.0091336953 66 6.93
25.5204876448 65 6.93
26 64.0458693437 6.93
26.0236850583 64 6.93
26.5268974048 63 6.93
27 62.0435965164 6.93
27.0221330068 62 6.93
27.5171176811 61 6.93
28 60.0079634307 6.93
28.0039741211 60 6.93
28.4905724787 59 6.93
28.9690781457 58 6.93
29 57.9337987347 6.93
29.4465783867 57 6.93
29.9165280831 56 6.93
30 55.8182184157 6.93
30.3843544881 55 6.93
30.8454308495 54 6.93
31 53.657293408 6.93
31.3030302391 53 6.93
31.7548734968 52 6.93
32 51.4461033743 6.93
32.2016518283 51 6.93
32.6438644173 50 6.93
33 49.1788729033 6.93
33.0791873783 49 6.93
33.5113379127 48 6.93
33.9354058335 47 6.93
34 46.8439193398 6.93
34.3561580128 46 6.93
34.7695681694 45 6.93
35 44.4299385378 6.93
35.1771216731 44 6.93
35.5793662819 43 6.93
35.9733040474 42 6.93
36 41.9304181635 6.93
36.363510865 41 6.93
36.7455687397 40 6.93
37 39.3178246793 6.93
37.1206527923 39 6.93
37.4902696143 38 6.93
37.8512191715 37 6.93
38 36.5764853259 6.93
38.2059840677 36 6.93
38.5536991653 35 6.93
38.8925306767 34 6.93
39 33.6732926485 6.93
39.2251186703 33 6.93
39.5498885418 32 6.93
39.8655292079 31 6.93
40 30.5602558809 6.93
40.1740339201 30 6.93
40.4747641235 29 6.93
40.7661001475 28 6.93
41 27.169791815 6.93
41.0485666529 27 6.93
41.3241324312 26 6.93
41.5900284924 25 6.93
41.8462181525 24 6.93
42 23.3752644061 6.93
42.0937162353 23 6.93
42.3330324614 22 6.93
42.5623615358 21 6.93
42.781662381 20 6.93
42.9908924242 19 6.93
43 18.9541520225 6.93
43.1921348473 18 6.93
43.3831791173 17 6.93
43.5638825801 16 6.93
43.7342052084 15 6.93
43.8941073403 14 6.93
44 13.2910431197 6.93
44.0440341818 13 6.93
44.1845147621 12 6.93
44.3143324608 11 6.93
44.4334552069 10 6.93
44.5418526313 9 6.93
44.6394963217 8 6.93
44.7263600526 7 6.93
44.8024199927 6 6.93
44.8676548883 5 6.93
44.9220462246 4 6.93
44.9655783625 3 6.93
44.9982386535 2 6.93
45 1.91910673914 6.93
45.0202379355 1 6.93
45.0312487802 0 6.93
nan nan nan
1.97990675919 99 8.23
2 98.9573527859 8.23
2.55265945166 98 8.23
3 97.0524472785 8.23
3.02911977288 97 8.23
3.49033244418 96 8.23
3.90666323787 95 8.23
4 94.7498820098 8.23
4.31455488846 94 8.23
4.70263684082 93 8.23
5 92.1884322923 8.23
5.07589096744 92 8.23
5.44695979368 91 8.23
5.80397892646 90 8.23
6 89.4242606279 8.23
6.15567789059 89 8.23
6.50379557264 88 8.23
6.8427758171 87 8.23
7 86.5173334808 8.23
7.17930973544 86 8.23
7.51272204571 85 8.23
7.83941268161 84 8.23
8 83.492319097 8.23
8.16422624068 83 8.23
8.48697413505 82 8.23
8.80436013878 81 8.23
9 80.3682287975 8.23
9.11945755773 80 8.23
9.43374327918 79 8.23
9.74349234226 78 8.23
10 77.157722403 8.23
10.0500624881 77 8.23
10.3571338057 76 8.23
10.6601874854 75 8.23
10.9595632061 74 8.23
11 73.8609007185 8.23
11.2594546722 73 8.23
11.5563095966 72 8.23
11.8497246007 71 8.23
12 70.4773955913 8.23
12.1418651935 70 8.23
12.4327217863 69 8.23
12.7202716412 68 8.23
13 67.0161404968 8.23
13.0047298114 67 8.23
13.2895775152 66 8.23
13.5711745517 65 8.23
13.8496355388 64 8.23
14 63.4501605774 8.23
14.126497076 63 8.23
14.4019126717 62 8.23
14.6741574657 61 8.23
14.943296771 60 8.23
15 59.7845040833 8.23
15.2115735682 59 8.23
15.4772197972 58 8.23
15.7396625847 57 8.23
15.9989321043 56 8.23
16 55.9957765933 8.23
16.2575011436 55 8.23
16.5127494373 54 8.23
16.7646802829 53 8.23
17 52.0528888086 8.23
17.0134203233 52 8.23
17.2609088699 51 8.23
17.5049133067 50 8.23
17.7454257464 49 8.23
17.9824309178 48 8.23
18 47.924013576 8.23
18.2177169324 47 8.23
18.4494667536 46 8.23
18.6775048559 45 8.23
18.9018013624 44 8.23
19 43.5523523252 8.23
19.1232922274 43 8.23
19.3416536366 42 8.23
19.5560508947 41 8.23
19.7664435087 40 8.23
19.9727871997 39 8.23
20 38.8644812521 8.23
20.1763336712 38 8.23
20.3758480701 37 8.23
20.571076443 36 8.23
20.7619684595 35 8.23
20.9484714652 34 8.23
21 33.7155213626 8.23
21.1314495522 33 8.23
21.3102209487 32 8.23
21.4843629669 31 8.23
21.6538208268 30 8.23
21.8185386497 29 8.23
21.9784597344 28 8.23
22 27.8603951747 8.23
22.1344165348 27 8.23
22.2855459029 26 8.23
22.4316476805 25 8.23
22.5726673233 24 8.23
22.7085504789 23 8.23
22.8392432114 22 8.23
22.9646922148 21 8.23
23 20.7052467995 8.23
23.0853844488 20 8.23
23.2009063477 19 8.23
23.3109828283 18 8.23
23.4155670061 17 8.23
23.5146134202 16 8.23
23.6080782004 15 8.23
23.6959192264 14 8.23
23.7780962771 13 8.23
23.8545711712 12 8.23
23.9253078988 11 8.23
23.9902727441 10 8.23
24 9.83530129702 8.23
24.0497347465 9 8.23
24.1033855239 8 8.23
24.1511403349 7 8.23
24.1929764353 6 8.23
24.2288737497 5 8.23
24.2588149417 4 8.23
24.2827854728 3 8.23
24.3007736526 2 8.23
24.3127706784 1 8.23
24.3187706651 0 8.23
nan nan nan


==> figures/da4_8/contour_data_P07/contour_plot_p07.tikz <==
\begin{tikzpicture}[font=\sffamily\sansmath]

\begin{axis}[
width=\figurewidth,
height=\figureheight,
scale only axis,
xmin=0,
xmax=1,
ymin=0,
ymax=1,
xlabel={$x^*/L^*_x$},
ylabel={},
grid=none,
axis line style={black},
tick align=inside,
tick pos=both,
xtick={0,0.5,1},
ytick={0,0.5,1},
xticklabels={$0$,$0.5$,$1$},
yticklabels={,,},
tick label style={
    font=\fontsize{11}{8}\selectfont\sffamily\sansmath
},
label style={
    font=\fontsize{13}{8}\selectfont\sffamily\sansmath
},
xlabel style={
    font=\fontsize{13}{8}\selectfont\sffamily\sansmath
},
ylabel style={
    font=\fontsize{13}{8}\selectfont\sffamily\sansmath
},
colormap={dario}{
    rgb255=(0,0,255)
    rgb255=(255,0,255)
    rgb255=(255,0,0)
    rgb255=(255,220,0)
},
point meta min=0,
point meta max=10,
colorbar,
colorbar style={
    width=2.0mm,
    height=0.36\figureheight,
    at={(1.08,0.00)},
    anchor=south west,
    ytick={0,10},
    yticklabels={$0$,$10$},
    ylabel={$C^*$},
    ylabel style={
        rotate=0,
        at={(2.20,0.50)},
        anchor=center,
        font=\fontsize{13}{8}\selectfont\sffamily\sansmath
    },
    tick label style={
        font=\fontsize{11}{8}\selectfont\sffamily\sansmath
    },
},
]

% Analytical contours: coloured solid lines
\addplot[
mesh,
solid,
line width=1.10pt,
point meta=\thisrowno{2},
unbounded coords=jump,
forget plot
]
table[
x expr=\thisrowno{0}/124,
y expr=\thisrowno{1}/100
] {figures/da4_8/contour_data_P07/contour_analytical_gamma_0.70_NX125_NZ101.dat};

% Numerical contours: coloured dashed lines
\addplot[
mesh,
dash pattern=on 5pt off 3pt,
line width=0.95pt,
point meta=\thisrowno{2},
unbounded coords=jump,
forget plot
]
table[
x expr=\thisrowno{0}/124,
y expr=\thisrowno{1}/100
] {figures/da4_8/contour_data_P07/contour_numerical_gamma_0.70_NX125_NZ101.dat};

% Numerical markers: coloured hollow triangles
\addplot[
scatter,
only marks,
scatter src=explicit,
scatter/use mapped color={draw=mapped color, fill=white},
point meta=\thisrowno{2},
mark=triangle,
mark repeat=16,
mark size=4pt,
mark options={solid, line width=0.65pt},
unbounded coords=jump,
forget plot
]
table[
x expr=\thisrowno{0}/124,
y expr=\thisrowno{1}/100
] {figures/da4_8/contour_data_P07/contour_numerical_gamma_0.70_NX125_NZ101.dat};

\end{axis}

\end{tikzpicture}

==> figures/da4_8/p05_appendix/absolute_error_field_p05_NX125_NZ101.dat <==
x z err
0 0 8.1693372244728835e-07
1 0 2.4486819132363280e-06
2 0 4.0742283875516705e-06
3 0 5.6894655493522350e-06
4 0 7.2903259749068638e-06
5 0 8.8727981246705667e-06
6 0 1.0432941706994825e-05
7 0 1.1966902540905267e-05
8 0 1.3470926933933924e-05
9 0 1.4941375384935895e-05
10 0 1.6374735571034194e-05
11 0 1.7767634568954804e-05
12 0 1.9116850248579453e-05
13 0 2.0419321645093191e-05
14 0 2.1672158490915194e-05
15 0 2.2872649688920887e-05
16 0 2.4018270753600746e-05
17 0 2.5106690129561571e-05
18 0 2.6135774618296637e-05
19 0 2.7103593456700992e-05
20 0 2.8008421564251762e-05
21 0 2.8848741539633238e-05
22 0 2.9623244740761834e-05
23 0 3.0330831238600808e-05
24 0 3.0970608849045789e-05
25 0 3.1541891139852396e-05
26 0 3.2044194632874223e-05
27 0 3.2477235047068120e-05
28 0 3.2840922802535033e-05
29 0 3.3135357738522941e-05
30 0 3.3360823191053157e-05
31 0 3.3517779415959126e-05
32 0 3.3606856439938326e-05
33 0 3.3628846488831243e-05
34 0 3.3584695925625851e-05
35 0 3.3475496850066122e-05
36 0 3.3302478416707970e-05
37 0 3.3066997910502494e-05
38 0 3.2770531669612524e-05
39 0 3.2414665846580704e-05
40 0 3.2001087227229164e-05
41 0 3.1531573902121579e-05
42 0 3.1007986158293477e-05
43 0 3.0432257299040089e-05
44 0 2.9806384756803084e-05
45 0 2.9132421272670683e-05
46 0 2.8412466408944681e-05
47 0 2.7648658186052444e-05
48 0 2.6843165143120018e-05
49 0 2.5998178561970064e-05
50 0 2.5115905121886328e-05
51 0 2.4198559882115944e-05
52 0 2.3248359570793298e-05
53 0 2.2267516306406776e-05
54 0 2.1258231675425066e-05
55 0 2.0222691185622921e-05
56 0 1.9163059127969007e-05
57 0 1.8081473792008751e-05
58 0 1.6980043106684661e-05
59 0 1.5860840637316187e-05
60 0 1.4725901939627306e-05
61 0 1.3577221328553435e-05
62 0 1.2416748946364464e-05
63 0 1.1246388225139015e-05
64 0 1.0067993625462179e-05
65 0 8.8833687676981299e-06
66 0 7.6942647941891096e-06
67 0 6.5023790796203684e-06
68 0 5.3093541847459846e-06
69 0 4.1167770756800337e-06
70 0 2.9261785989831424e-06
71 0 1.7390332009981080e-06
72 0 5.5675880084038454e-07
73 0 6.1928305061798028e-07
74 0 1.7877868989657486e-06
75 0 2.9475029128533947e-06
76 0 4.0972362578273192e-06
77 0 5.2358463245028020e-06
78 0 6.3622458563727946e-06
79 0 7.4753999346199862e-06
80 0 8.5743248670056005e-06
81 0 9.6580869914930645e-06
82 0 1.0725801419475545e-05
83 0 1.1776630675086608e-05
84 0 1.2809783304312816e-05
85 0 1.3824512436144687e-05
86 0 1.4820114293989661e-05
87 0 1.5795926685768791e-05
88 0 1.6751327470920785e-05
89 0 1.7685733024741523e-05
90 0 1.8598596663643718e-05
91 0 1.9489407117490032e-05
92 0 2.0357686966399058e-05
93 0 2.1202991106861191e-05
94 0 2.2024905231177172e-05
95 0 2.2823044333541986e-05
96 0 2.3597051230339616e-05
97 0 2.4346595104418611e-05
98 0 2.5071370109763791e-05
99 0 2.5771093969950698e-05
100 0 2.6445506641437078e-05
101 0 2.7094369017710562e-05
102 0 2.7717461657417175e-05
103 0 2.8314583555122397e-05
104 0 2.8885550996449183e-05
105 0 2.9430196398116948e-05
106 0 2.9948367245680174e-05
107 0 3.0439925065017803e-05
108 0 3.0904744426685227e-05
109 0 3.1342712021320551e-05
110 0 3.1753725775907071e-05
111 0 3.2137694024214625e-05
112 0 3.2494534723426227e-05
113 0 3.2824174736489908e-05
114 0 3.3126549145556794e-05
115 0 3.3401600631144390e-05
116 0 3.3649278904590574e-05
117 0 3.3869540188469216e-05
118 0 3.4062346736973836e-05
119 0 3.4227666438013671e-05
120 0 3.4365472438402378e-05
121 0 3.4475742836548307e-05
122 0 3.4558460423106396e-05
123 0 3.4613612468703536e-05
124 0 3.4641190580941839e-05

0 1 8.1786183336873819e-07
1 1 2.4514612064763242e-06
2 1 4.0788435899941078e-06
3 1 5.6958913283722268e-06
4 1 7.2985271142300689e-06
5 1 8.8827298121429976e-06
6 1 1.0444549840116224e-05
7 1 1.1980124137167536e-05
8 1 1.3485690582015764e-05
9 1 1.4957601759846284e-05
10 1 1.6392338027415576e-05
11 1 1.7786519734386275e-05
12 1 1.9136918652407076e-05
13 1 2.0440468455618088e-05
14 1 2.1694274215278142e-05
15 1 2.2895620892526836e-05
16 1 2.4041980809741403e-05
17 1 2.5131020009894200e-05
18 1 2.6160603594505005e-05
19 1 2.7128799894526878e-05
20 1 2.8033883634037693e-05
21 1 2.8874337958839646e-05
22 1 2.9648855438324517e-05
23 1 3.0356338035275598e-05
24 1 3.0995896070251661e-05
25 1 3.1566846246278146e-05
26 1 3.2068708737398310e-05
27 1 3.2501203437007575e-05
28 1 3.2864245389063740e-05
29 1 3.3157939490990884e-05
30 1 3.3382574480711469e-05
31 1 3.3538616325934356e-05
32 1 3.3626701052114072e-05
33 1 3.3647627073030151e-05
34 1 3.3602347111028052e-05
35 1 3.3491959736231536e-05
36 1 3.3317700653512361e-05
37 1 3.3080933700802007e-05
38 1 3.2783141753256473e-05
39 1 3.2425917463108078e-05
40 1 3.2010953989747293e-05
41 1 3.1540035698718327e-05
42 1 3.1015028935321709e-05
43 1 3.0437872919009124e-05
44 1 2.9810570745247844e-05
45 1 2.9135180616535195e-05
46 1 2.8413807245719624e-05
47 1 2.7648593579954195e-05
48 1 2.6841712744918311e-05
49 1 2.5995360340758111e-05
50 1 2.5111747052442013e-05
51 1 2.4193091611834916e-05
52 1 2.3241614127478272e-05
53 1 2.2259529764312447e-05
54 1 2.1249042847060196e-05
55 1 2.0212341309999715e-05
56 1 1.9151591557076131e-05
57 1 1.8068933707482415e-05
58 1 1.6966477210722530e-05
59 1 1.5846296880006605e-05
60 1 1.4710429248943058e-05
61 1 1.3560869348339111e-05
62 1 1.2399567789422861e-05
63 1 1.1228428242304744e-05
64 1 1.0049305184445245e-05
65 1 8.8640020408092823e-06
66 1 7.6742695762632707e-06
67 1 6.4818045935055579e-06
68 1 5.2882489249839182e-06
69 1 4.0951886628448619e-06
70 1 2.9041536384610822e-06
71 1 1.7166171426552523e-06
72 1 5.3399585908664449e-07
73 1 6.4235003183199524e-07
74 1 1.8111165109857552e-06
75 1 2.9710552658102074e-06
76 1 4.1209730294866631e-06
77 1 5.2597308393131925e-06
78 1 6.3862431147754251e-06
79 1 7.4994766379177236e-06
80 1 8.5984494724300475e-06
81 1 9.6822296988818835e-06
82 1 1.0749934197029631e-05
83 1 1.1800727257593735e-05
84 1 1.2833819192259455e-05
85 1 1.3848464876176081e-05
86 1 1.4843962276245293e-05
87 1 1.5819650916348849e-05
88 1 1.6774910348793526e-05
89 1 1.7709158604439779e-05
90 1 1.8621850637501325e-05
91 1 1.9512476765903841e-05
92 1 2.0380561124078156e-05
93 1 2.1225660123747048e-05
94 1 2.2047360929811077e-05
95 1 2.2845279959327058e-05
96 1 2.3619061408020059e-05
97 1 2.4368375791894437e-05
98 1 2.5092918540359221e-05
99 1 2.5792408614222495e-05
100 1 2.6466587157436550e-05
101 1 2.7115216193251968e-05
102 1 2.7738077358563373e-05
103 1 2.8334970688881356e-05
104 1 2.8905713445936954e-05
105 1 2.9450138984365992e-05
106 1 2.9968095672572304e-05
107 1 3.0459445866881651e-05
108 1 3.0924064925663686e-05
109 1 3.1361840276744601e-05
110 1 3.1772670538998682e-05
111 1 3.2156464684796049e-05
112 1 3.2513141273504687e-05
113 1 3.2842627714302353e-05
114 1 3.3144859597378229e-05
115 1 3.3419780063326243e-05
116 1 3.3667339246257200e-05
117 1 3.3887493736450836e-05
118 1 3.4080206122943935e-05
119 1 3.4245444578751005e-05
120 1 3.4383182499375664e-05
121 1 3.4493398191060010e-05
122 1 3.4576074604331097e-05
123 1 3.4631199135048973e-05
124 1 3.4658763465422737e-05

0 2 8.1972017262899044e-07
1 2 2.4570261185630216e-06
2 2 4.0880844061064181e-06
3 2 5.7087572979952483e-06
4 2 7.3149476449430040e-06
5 2 8.9026150558169093e-06
6 2 1.0467791357271494e-05
7 2 1.2006595673241804e-05
8 2 1.3515249003503982e-05
9 2 1.4990088102351251e-05
10 2 1.6427578595212822e-05
11 2 1.7824327363413772e-05
12 2 1.9177094028322017e-05
13 2 2.0482801488697078e-05
14 2 2.1738545463279024e-05
15 2 2.2941603049275727e-05
16 2 2.4089440207930579e-05
17 2 2.5179718145196262e-05
18 2 2.6210298614159910e-05
19 2 2.7179248128561539e-05
20 2 2.8084841035891372e-05
21 2 2.8925561585069204e-05
22 2 2.9700104816399175e-05
23 2 3.0407376497620930e-05
24 2 3.1046492015462945e-05
25 2 3.1616774331055808e-05
26 2 3.2117750976112802e-05
27 2 3.2549150228433632e-05
28 2 3.2910896423210545e-05
29 2 3.3203104590207033e-05
30 2 3.3426074312892240e-05
31 2 3.3580283049339243e-05
32 2 3.3666378810970343e-05
33 2 3.3685172447839307e-05
34 2 3.3637629416993775e-05
35 2 3.3524861279055074e-05
36 2 3.3348116834197583e-05
37 2 3.3108773079604248e-05
38 2 3.2808326008826327e-05
39 2 3.2448381247718316e-05
40 2 3.2030644747216286e-05
41 2 3.1556913404173770e-05
42 2 3.1029065753251928e-05
43 2 3.0449052820458178e-05
44 2 2.9818889066390852e-05
45 2 2.9140643572844738e-05
46 2 2.8416431405275944e-05
47 2 2.7648405315439106e-05
48 2 2.6838747643864735e-05
49 2 2.5989662614023246e-05
50 2 2.5103368908929724e-05
51 2 2.4182092621671814e-05
52 2 2.3228060585189780e-05
53 2 2.2243494077756054e-05
54 2 2.1230602876620708e-05
55 2 2.0191579753081612e-05
56 2 1.9128595344142241e-05
57 2 1.8043793391875340e-05
58 2 1.6939286389572317e-05
59 2 1.5817151632013804e-05
60 2 1.4679427589925353e-05
61 2 1.3528110711646946e-05
62 2 1.2365152547211267e-05
63 2 1.1192457207265250e-05
64 2 1.0011879201243801e-05
65 2 8.8252215544315504e-06
66 2 7.6342342447688338e-06
67 2 6.4406129443028703e-06
68 2 5.2459980102170789e-06
69 2 4.0519737680710932e-06
70 2 2.8600679957691000e-06
71 2 1.6717516908570929e-06
72 2 4.8843901812034574e-07
73 2 6.8851255452528903e-07
74 2 1.8578018998738344e-06
75 2 3.0181837447074145e-06
76 2 4.1684679867870500e-06
77 2 5.3075189470064288e-06
78 2 6.4342543986128931e-06
79 2 7.5476445609012899e-06
80 2 8.6467109667864861e-06
81 2 9.7305252255708297e-06
82 2 1.0798207738638155e-05
83 2 1.1848926341428978e-05
84 2 1.2881894865479637e-05
85 2 1.3896371711119571e-05
86 2 1.4891658306481759e-05
87 2 1.5867097616251158e-05
88 2 1.6822072575806146e-05
89 2 1.7756004545788073e-05
90 2 1.8668351733808208e-05
91 2 1.9558607647240933e-05
92 2 2.0426299531806080e-05
93 2 2.1270986821697591e-05
94 2 2.2092259625239308e-05
95 2 2.2889737208764416e-05
96 2 2.3663066522239262e-05
97 2 2.4411920742650750e-05
98 2 2.5135997868019899e-05
99 2 2.5835019320297192e-05
100 2 2.6508728608654053e-05
101 2 2.7156890019419677e-05
102 2 2.7779287356644033e-05
103 2 2.8375722718188001e-05
104 2 2.8946015333097819e-05
105 2 2.9490000414966744e-05
106 2 3.0007528101450021e-05
107 2 3.0498462414207950e-05
108 2 3.0962680279245092e-05
109 2 3.1400070598763818e-05
110 2 3.1810533370091321e-05
111 2 3.2193978852568250e-05
112 2 3.2550326794833495e-05
113 2 3.2879505707406054e-05
114 2 3.3181452193886685e-05
115 2 3.3456110314133980e-05
116 2 3.3703431031817388e-05
117 2 3.3923371689503767e-05
118 2 3.4115895537922825e-05
119 2 3.4280971323852327e-05
120 2 3.4418572940175807e-05
121 2 3.4528679097256543e-05
122 2 3.4611273070694892e-05
123 2 3.4666342508593573e-05
124 2 3.4693879254810156e-05

0 3 8.2251294308832712e-07
1 3 2.4653892118919885e-06
2 3 4.1019717329504601e-06
3 3 5.7280923311253673e-06
4 3 7.3396241315748512e-06
5 3 8.9324977174953801e-06
6 3 1.0502716900617770e-05
7 3 1.2046374013863215e-05
8 3 1.3559664658657766e-05
9 3 1.5038901702624230e-05
10 3 1.6480528685747231e-05
11 3 1.7881132230002095e-05
12 3 1.9237453653175862e-05
13 3 2.0546399658982750e-05
14 3 2.1805051941825582e-05
15 3 2.3010675800350100e-05
16 3 2.4160727628341760e-05
17 3 2.5252861396651838e-05
18 3 2.6284933882791961e-05
19 3 2.7255008891557964e-05
20 3 2.8161360289047366e-05
21 3 2.9002473999284462e-05
22 3 2.9777048835555320e-05
23 3 3.0483996347641096e-05
24 3 3.1122439608566310e-05
25 3 3.1691711033232650e-05
26 3 3.2191349289334426e-05
27 3 3.2621095302332037e-05
28 3 3.2980887446854013e-05
29 3 3.3270856035549912e-05
30 3 3.3491317021905331e-05
31 3 3.3642765153274468e-05
32 3 3.3725866548373062e-05
33 3 3.3741450754298796e-05
34 3 3.3690502453609383e-05
35 3 3.3574152722870565e-05
36 3 3.3393670108239348e-05
37 3 3.3150451398178404e-05
38 3 3.2846012300247196e-05
39 3 3.2481977995324485e-05
40 3 3.2060073657191879e-05
41 3 3.1582114998762734e-05
42 3 3.1049998884924435e-05
43 3 3.0465694082160155e-05
44 3 2.9831232112975670e-05
45 3 2.9148698391878725e-05
46 3 2.8420223541658629e-05
47 3 2.7647975016975579e-05
48 3 2.6834148986409900e-05
49 3 2.5980962586658052e-05
50 3 2.5090646480485645e-05
51 3 2.4165437803702616e-05
52 3 2.3207573473627008e-05
53 3 2.2219283883018193e-05
54 3 2.1202786978591348e-05
55 3 2.0160282775627536e-05
56 3 1.9093948217197010e-05
57 3 1.8005932447273665e-05
58 3 1.6898352497740632e-05
59 3 1.5773289348430808e-05
60 3 1.4632784346879646e-05
61 3 1.3478836033087305e-05
62 3 1.2313397316887631e-05
63 3 1.1138372967955945e-05
64 3 9.9556174770754069e-06
65 3 8.7669332486939311e-06
66 3 7.5740690554937373e-06
67 3 6.3787188295805208e-06
68 3 5.1825206961453318e-06
69 3 3.9870562851263003e-06
70 3 2.7938502844548907e-06
71 3 1.6043702268930815e-06
72 3 4.2002645983529874e-07
73 3 7.5782763708787115e-07
74 3 1.9278952896328860e-06
75 3 3.0889358084706942e-06
76 3 4.2397638653213221e-06
77 3 5.3792487024750812e-06
78 3 6.5063131549081277e-06
79 3 7.6199326057846406e-06
80 3 8.7191338122849515e-06
81 3 9.8029936745902546e-06
82 3 1.0870637902726799e-05
83 3 1.1921239641665693e-05
84 3 1.2954018034250225e-05
85 3 1.3968236737937900e-05
86 3 1.4963202406015341e-05
87 3 1.5938263159931410e-05
88 3 1.6892807012780509e-05
89 3 1.7826260313213993e-05
90 3 1.8738086163594403e-05
91 3 1.9627782851472375e-05
92 3 2.0494882283728089e-05
93 3 2.1338948438476280e-05
94 3 2.2159575826741218e-05
95 3 2.2956387990547000e-05
96 3 2.3729036009001447e-05
97 3 2.4477197053229816e-05
98 3 2.5200572959960255e-05
99 3 2.5898888845077295e-05
100 3 2.6571891760696076e-05
101 3 2.7219349392204606e-05
102 3 2.7841048781063193e-05
103 3 2.8436795117769975e-05
104 3 2.9006410572129937e-05
105 3 2.9549733151057467e-05
106 3 3.0066615636314964e-05
107 3 3.0556924543567732e-05
108 3 3.1020539151604964e-05
109 3 3.1457350566199693e-05
110 3 3.1867260851470292e-05
111 3 3.2250182183446441e-05
112 3 3.2606036103999259e-05
113 3 3.2934752766777819e-05
114 3 3.3236270286174374e-05
115 3 3.3510534104941314e-05
116 3 3.3757496435526946e-05
117 3 3.3977115736938401e-05
118 3 3.4169356247559790e-05
119 3 3.4334187581919196e-05
120 3 3.4471584365647345e-05
121 3 3.4581525925503342e-05
122 3 3.4663996026473853e-05
123 3 3.4718982676373855e-05
124 3 3.4746477967750877e-05

0 4 8.2624647568252385e-07
1 4 2.4765694703887675e-06
2 4 4.1205369303298767e-06
3 4 5.7539399254125101e-06
4 4 7.3726116358585614e-06
5 4 8.9724437888349939e-06
6 4 1.0549402670534391e-05
7 4 1.2099544711929866e-05
8 4 1.3619031451028718e-05
9 4 1.5104143857413987e-05
10 4 1.6551295813016509e-05
11 4 1.7957046816619027e-05
12 4 1.9318113771760181e-05
13 4 2.0631381692837181e-05
14 4 2.1893913537240905e-05
15 4 2.3102958845555577e-05
16 4 2.4255961319497032e-05
17 4 2.5350565261206270e-05
18 4 2.6384620881003684e-05
19 4 2.7356188439853213e-05
20 4 2.8263541247852686e-05
21 4 2.9105167575593782e-05
22 4 2.9879771394902832e-05
23 4 3.0586272076860155e-05
24 4 3.1223803084401425e-05
25 4 3.1791709616868502e-05
26 4 3.2289545320196567e-05
27 4 3.2717068162213536e-05
28 4 3.3074235409102926e-05
29 4 3.3361197904646644e-05
30 4 3.3578293603397924e-05
31 4 3.3726040477688457e-05
32 4 3.3805128928143802e-05
33 4 3.3816413622211883e-05
34 4 3.3760904976531947e-05
35 4 3.3639760277814901e-05
36 4 3.3454274499078451e-05
37 4 3.3205870949792882e-05
38 4 3.2896091736844824e-05
39 4 3.2526588189085714e-05
40 4 3.2099111215266873e-05
41 4 3.1615501701942605e-05
42 4 3.1077681006408397e-05
43 4 3.0487641596188553e-05
44 4 2.9847437787999809e-05
45 4 2.9159176811788257e-05
46 4 2.8425010037302911e-05
47 4 2.7647124531071654e-05
48 4 2.6827734902035161e-05
49 4 2.5969075493570415e-05
50 4 2.5073392929009231e-05
51 4 2.4142939033744426e-05
52 4 2.3179964125930042e-05
53 4 2.2186710726401770e-05
54 4 2.1165407635415079e-05
55 4 2.0118264461466140e-05
56 4 1.9047466493837817e-05
57 4 1.7955170037886603e-05
58 4 1.6843498117147249e-05
59 4 1.5714536556465930e-05
60 4 1.4570330476360027e-05
61 4 1.3412881147090161e-05
62 4 1.2244143218431702e-05
63 4 1.1066022270078690e-05
64 4 9.8803727262009033e-06
65 4 8.6889960764224838e-06
66 4 7.4936394511837534e-06
67 4 6.2959943845086741e-06
68 4 5.0976959728998850e-06
69 4 3.9003222136457794e-06
70 4 2.7053936033638593e-06
71 4 1.5143730012212586e-06
72 4 3.2866564314559810e-07
73 4 8.5038059616238115e-07
74 4 2.0214747991076365e-06
75 4 3.1833824127858179e-06
76 4 4.3349245100188227e-06
77 4 5.4749769358153344e-06
78 4 6.6024692957356024e-06
79 4 7.7163838767546622e-06
80 4 8.8157544482214689e-06
81 4 9.8996649562366201e-06
82 4 1.0967248223359150e-05
83 4 1.2017684492882097e-05
84 4 1.3050199985542577e-05
85 4 1.4064065399388426e-05
86 4 1.5058594353689614e-05
87 4 1.6033141853277755e-05
88 4 1.6987102687160416e-05
89 4 1.7919909863550743e-05
90 4 1.8831033009369946e-05
91 4 1.9719976779519754e-05
92 4 2.0586279304346533e-05
93 4 2.1429510614012770e-05
94 4 2.2249271092178446e-05
95 4 2.3045189972314972e-05
96 4 2.3816923840236370e-05
97 4 2.4564155179263025e-05
98 4 2.5286590942030784e-05
99 4 2.5983961164932623e-05
100 4 2.6656017618975625e-05
101 4 2.7302532505046884e-05
102 4 2.7923297182930185e-05
103 4 2.8518120957166104e-05
104 4 2.9086829913538281e-05
105 4 2.9629265767994184e-05
106 4 3.0145284823035468e-05
107 4 3.0634756913450190e-05
108 4 3.1097564444415582e-05
109 4 3.1533601457134353e-05
110 4 3.1942772757531657e-05
111 4 3.2324993084031917e-05
112 4 3.2680186342837203e-05
113 4 3.3008284886726358e-05
114 4 3.3309228837374860e-05
115 4 3.3582965472511717e-05
116 4 3.3829448661926165e-05
117 4 3.4048638353212368e-05
118 4 3.4240500098370319e-05
119 4 3.4405004661230976e-05
120 4 3.4542127645309506e-05
121 4 3.4651849188271910e-05
122 4 3.4734153712356886e-05
123 4 3.4789029706772112e-05
124 4 3.4816469588250243e-05

0 5 8.3092930402983711e-07
1 5 2.4905924256302114e-06
2 5 4.1438221458633961e-06
3 5 5.7863583453610090e-06
4 5 7.4139839387754591e-06
5 5 9.0225417412881370e-06
6 5 1.0607950816421408e-05
7 5 1.2166222404630389e-05
8 5 1.3693475272802402e-05
9 5 1.5185950209328780e-05
10 5 1.6640023895675427e-05
11 5 1.8052221761877263e-05
12 5 1.9419229996486820e-05
13 5 2.0737906467616085e-05
14 5 2.2005290645665809e-05
15 5 2.3218612351882939e-05
16 5 2.4375299412682239e-05
17 5 2.5472984127361542e-05
18 5 2.6509508558092421e-05
19 5 2.7482928663502548e-05
20 5 2.8391517199466421e-05
21 5 2.9233765532765688e-05
22 5 3.0008384273472188e-05
23 5 3.0714302809542460e-05
24 5 3.1350667812901634e-05
25 5 3.1916840674384162e-05
26 5 3.2412394070036044e-05
27 5 3.2837107520222730e-05
28 5 3.3190962171580907e-05
29 5 3.3474134803590516e-05
30 5 3.3686991137926725e-05
31 5 3.3830078455920898e-05
32 5 3.3904117771044184e-05
33 5 3.3909995384995284e-05
34 5 3.3848754148912974e-05
35 5 3.3721584297374818e-05
36 5 3.3529814076338482e-05
37 5 3.3274900120616735e-05
38 5 3.2958417742534607e-05
39 5 3.2582051103346998e-05
40 5 3.2147583403308033e-05
41 5 3.1656887123254762e-05
42 5 3.1111914353232351e-05
43 5 3.0514687239246996e-05
44 5 2.9867288688478766e-05
45 5 2.9171853221932054e-05
46 5 2.8430558184133758e-05
47 5 2.7645615162441572e-05
48 5 2.6819261810473449e-05
49 5 2.5953753970853199e-05
50 5 2.5051358178984628e-05
51 5 2.4114344575387747e-05
52 5 2.3144980185740849e-05
53 5 2.2145522610372836e-05
54 5 2.1118214148962977e-05
55 5 2.0065276304492841e-05
56 5 1.8988904741057411e-05
57 5 1.7891264614711133e-05
58 5 1.6774486319981463e-05
59 5 1.5640661655602628e-05
60 5 1.4491840353514363e-05
61 5 1.3330026993330080e-05
62 5 1.2157178294280868e-05
63 5 1.0975200745555469e-05
64 5 9.7859485794771217e-06
65 5 8.5912220715300691e-06
66 5 7.3927661512485088e-06
67 5 6.1922693062044232e-06
68 5 4.9913627382380810e-06
69 5 3.7916198039056326e-06
70 5 2.5945557027284849e-06
71 5 1.4016273626182851e-06
72 5 2.1423355534011534e-07
73 5 9.6628480861227217e-07
74 5 2.1386441764192909e-06
75 5 3.3016177347633402e-06
76 5 4.4540346140209408e-06
77 5 5.5947789565635730e-06
78 5 6.7227888900234234e-06
79 5 7.8370553673323684e-06
80 5 8.9366209401475771e-06
81 5 1.0020578435465666e-05
82 5 1.1088069570952541e-05
83 5 1.2138283487672652e-05
84 5 1.3170455281041882e-05
85 5 1.4183864459837991e-05
86 5 1.5177833373236638e-05
87 5 1.6151725636071035e-05
88 5 1.7104944518564480e-05
89 5 1.8036931357379160e-05
90 5 1.8947163930249644e-05
91 5 1.9835154871472582e-05
92 5 2.0700450078514621e-05
93 5 2.1542627139936599e-05
94 5 2.2361293777528601e-05
95 5 2.3156086338183002e-05
96 5 2.3926668276885721e-05
97 5 2.4672728714314474e-05
98 5 2.5393980986443410e-05
99 5 2.6090161266090206e-05
100 5 2.6761027215549404e-05
101 5 2.7406356668535636e-05
102 5 2.8025946369858445e-05
103 5 2.8619610750624247e-05
104 5 2.9187180777157096e-05
105 5 2.9728502801695811e-05
106 5 3.0243437504573478e-05
107 5 3.0731858861265948e-05
108 5 3.1193653170724644e-05
109 5 3.1628718129894651e-05
110 5 3.2036961965076216e-05
111 5 3.2418302597925219e-05
112 5 3.2772666895830582e-05
113 5 3.3099989932061646e-05
114 5 3.3400214338286105e-05
115 5 3.3673289671298789e-05
116 5 3.3919171873009191e-05
117 5 3.4137822732205336e-05
118 5 3.4329209449346365e-05
119 5 3.4493304207572351e-05
120 5 3.4630083832531966e-05
121 5 3.4739529479743680e-05
122 5 3.4821626374359482e-05
123 5 3.4876363613101091e-05
124 5 3.4903734016822341e-05

0 6 8.3657216620736108e-07
1 6 2.5074900609212136e-06
2 6 4.1718803576173968e-06
3 6 5.8254209438501903e-06
4 6 7.4638338976029672e-06
5 6 9.0829028582817273e-06
6 6 1.0678489784865519e-05
7 6 1.2246551298389363e-05
8 6 1.3783154397373210e-05
9 6 1.5284491370337605e-05
10 6 1.6746893917840566e-05
11 6 1.8166846366796108e-05
12 6 1.9540997881151156e-05
13 6 2.0866173590761150e-05
14 6 2.2139384697084097e-05
15 6 2.3357837337201204e-05
16 6 2.4518940310969128e-05
17 6 2.5620311589591438e-05
18 6 2.6659783594951136e-05
19 6 2.7635407271020540e-05
20 6 2.8545454933137648e-05
21 6 2.9388421912912577e-05
22 6 3.0163027075147397e-05
23 6 3.0868212141044182e-05
24 6 3.1503139974020655e-05
25 6 3.2067191796159022e-05
26 6 3.2559963461409325e-05
27 6 3.2981260753572883e-05
28 6 3.3331093875155204e-05
29 6 3.3609671146628273e-05
30 6 3.3817391992485568e-05
31 6 3.3954839270933235e-05
32 6 3.4022771091990478e-05
33 6 3.4022112113341052e-05
34 6 3.3953944431175387e-05
35 6 3.3819498177045659e-05
36 6 3.3620141817181093e-05
37 6 3.3357372272391217e-05
38 6 3.3032804937604965e-05
39 6 3.2648163613480108e-05
40 6 3.2205270473539827e-05
41 6 3.1706036076606381e-05
42 6 3.1152449527560577e-05
43 6 3.0546568738465396e-05
44 6 2.9890510972130357e-05
45 6 2.9186443606832313e-05
46 6 2.8436575164825229e-05
47 6 2.7643146691680442e-05
48 6 2.6808423485569222e-05
49 6 2.5934687150730440e-05
50 6 2.5024228084369327e-05
51 6 2.4079338326821187e-05
52 6 2.3102304870015189e-05
53 6 2.2095403315880446e-05
54 6 2.1060892046342872e-05
55 6 2.0001006730829829e-05
56 6 1.8917955342701021e-05
57 6 1.7813913506081747e-05
58 6 1.6691020346293328e-05
59 6 1.5551374668021367e-05
60 6 1.4397031578461394e-05
61 6 1.3229999485275812e-05
62 6 1.2052237443604952e-05
63 6 1.0865652870784004e-05
64 6 9.6720996269894499e-06
65 6 8.4733763721089872e-06
66 6 7.2712252769946417e-06
67 6 6.0673310020575855e-06
68 6 4.8633199556391560e-06
69 6 3.6607598152826881e-06
70 6 2.4611592719381292e-06
71 6 1.2659680370674664e-06
72 6 7.6577013174983222e-08
73 6 1.1056813429277668e-06
74 6 2.2795324170488129e-06
75 6 3.4437587768110234e-06
76 6 4.5971992896909342e-06
77 6 5.7387481442461308e-06
78 6 6.8673537443331156e-06
79 6 7.9820175189482256e-06
80 6 9.0817926157171769e-06
81 6 1.0165782544646618e-05
82 6 1.1233139746380516e-05
83 6 1.2283064084073203e-05
84 6 1.3314801331709702e-05
85 6 1.4327641597589036e-05
86 6 1.5320917721162175e-05
87 6 1.6294003668981816e-05
88 6 1.7246312906671335e-05
89 6 1.8177296761123785e-05
90 6 1.9086442810234416e-05
91 6 1.9973273249540568e-05
92 6 2.0837343295276867e-05
93 6 2.1678239608746708e-05
94 6 2.2495578714476494e-05
95 6 2.3289005476101465e-05
96 6 2.4058191587350564e-05
97 6 2.4802834111881111e-05
98 6 2.5522654037324344e-05
99 6 2.6217394889727075e-05
100 6 2.6886821373750536e-05
101 6 2.7530718068824456e-05
102 6 2.8148888164380992e-05
103 6 2.8741152230615796e-05
104 6 2.9307347068296963e-05
105 6 2.9847324570120293e-05
106 6 3.0360950654007013e-05
107 6 3.0848104247027663e-05
108 6 3.1308676300412230e-05
109 6 3.1742568884496336e-05
110 6 3.2149694306760068e-05
111 6 3.2529974300032904e-05
112 6 3.2883339256883914e-05
113 6 3.3209727515526311e-05
114 6 3.3509084696348168e-05
115 6 3.3781363084628424e-05
116 6 3.4026521086083505e-05
117 6 3.4244522704618419e-05
118 6 3.4435337086691220e-05
119 6 3.4598938130514512e-05
120 6 3.4735304113020504e-05
121 6 3.4844417400314853e-05
122 6 3.4926264178558597e-05
123 6 3.4980834274556116e-05
124 6 3.5008120985224878e-05

0 7 8.4318803139638021e-07
1 7 2.5273011416970803e-06
2 7 4.2047756672047853e-06
3 7 5.8712164072716178e-06
4 7 7.5222738047386883e-06
5 7 9.1536617574661250e-06
6 7 1.0761174955575825e-05
7 7 1.2340705730196078e-05
8 7 1.3888260175676237e-05
9 7 1.5399973486651675e-05
10 7 1.6872124533051647e-05
11 7 1.8301149324884136e-05
12 7 1.9683653542656998e-05
13 7 2.1016423987774147e-05
14 7 2.2296438729085821e-05
15 7 2.3520876254679024e-05
16 7 2.4687123191924343e-05
17 7 2.5792780903088897e-05
18 7 2.6835670741576223e-05
19 7 2.7813838032741955e-05
20 7 2.8725554880537629e-05
21 7 2.9569321609912436e-05
22 7 3.0343867111426448e-05
23 7 3.1048147921097780e-05
24 7 3.1681346298384483e-05
25 7 3.2242867080256588e-05
26 7 3.2732333730578489e-05
27 7 3.3149583194003185e-05
28 7 3.3494660139687937e-05
29 7 3.3767810247553598e-05
30 7 3.3969472809758372e-05
31 7 3.4100272723769365e-05
32 7 3.4161011934763508e-05
33 7 3.4152660324693329e-05
34 7 3.4076346302036598e-05
35 7 3.3933346982983892e-05
36 7 3.3725078186996882e-05
37 7 3.3453084227197394e-05
38 7 3.3119027626149489e-05
39 7 3.2724678733941914e-05
40 7 3.2271905483050034e-05
41 7 3.1762663109446976e-05
42 7 3.1198984083324888e-05
43 7 3.0582968213899164e-05
44 7 2.9916772991356311e-05
45 7 2.9202604180156300e-05
46 7 2.8442706753395441e-05
47 7 2.7639356146025307e-05
48 7 2.6794849882882943e-05
49 7 2.5911499591302345e-05
50 7 2.4991623413406217e-05
51 7 2.4037538878474152e-05
52 7 2.3051556123476757e-05
53 7 2.2035971640299579e-05
54 7 2.0993062407548280e-05
55 7 1.9925080459337607e-05
56 7 1.8834247929255810e-05
57 7 1.7722752490456628e-05
58 7 1.6592743223853290e-05
59 7 1.5446326925960818e-05
60 7 1.4285564755134317e-05
61 7 1.3112469368081747e-05
62 7 1.1929002337929262e-05
63 7 1.0737071964861400e-05
64 7 9.5385314482498984e-06
65 7 8.3351773723094880e-06
66 7 7.1287484875171003e-06
67 7 5.9209248020053451e-06
68 7 4.7133269500676533e-06
69 7 3.5075157880370966e-06
70 7 2.3049922663886946e-06
71 7 1.1071975087872943e-06
72 7 8.4486917906190229e-08
73 7 1.2687385444465349e-06
74 7 2.4442933339585693e-06
75 7 3.6099449047810594e-06
76 7 4.7645436112020434e-06
77 7 5.9069954456703044e-06
78 7 7.0362609054797076e-06
79 7 8.1513537173449890e-06
80 7 9.2513394696069895e-06
81 7 1.0335334203581681e-05
82 7 1.1402502924084956e-05
83 7 1.2452058057554893e-05
84 7 1.3483257869317811e-05
85 7 1.4495404871972539e-05
86 7 1.5487844176043097e-05
87 7 1.6459961843295901e-05
88 7 1.7411183242721506e-05
89 7 1.8340971378982829e-05
90 7 1.9248825253725954e-05
91 7 2.0134278235772740e-05
92 7 2.0996896406444421e-05
93 7 2.1836276998143944e-05
94 7 2.2652046786753033e-05
95 7 2.3443860572847086e-05
96 7 2.4211399642481979e-05
97 7 2.4954370308805096e-05
98 7 2.5672502463436331e-05
99 7 2.6365548188245214e-05
100 7 2.7033280383115255e-05
101 7 2.7675491477197056e-05
102 7 2.8291992145490497e-05
103 7 2.8882610093816652e-05
104 7 2.9447188913955813e-05
105 7 2.9985586928127361e-05
106 7 3.0497676144491948e-05
107 7 3.0983341235746309e-05
108 7 3.1442478563015186e-05
109 7 3.1874995267244799e-05
110 7 3.2280808401452532e-05
111 7 3.2659844110050074e-05
112 7 3.3012036892543506e-05
113 7 3.3337328862792504e-05
114 7 3.3635669113962763e-05
115 7 3.3907013095912930e-05
116 7 3.4151322072517587e-05
117 7 3.4368562610964659e-05
118 7 3.4558706129672601e-05
119 7 3.4721728497721926e-05
120 7 3.4857609686689273e-05
121 7 3.4966333460673127e-05
122 7 3.5047887126715693e-05
123 7 3.5102261350949959e-05
124 7 3.5129449985404904e-05

0 8 8.5079215317307444e-07
1 8 2.5500713540793640e-06
2 8 4.2425835999893025e-06
3 8 5.9238492582380786e-06
4 8 7.5894359294892411e-06
5 8 9.2349769467148235e-06
6 8 1.0856189275543215e-05
7 8 1.2448890966965109e-05
8 8 1.4009017817784297e-05
9 8 1.5532639181969898e-05
10 8 1.7015972957779013e-05
11 8 1.8455399537486983e-05
12 8 1.9847474565182210e-05
13 8 2.1188940737104645e-05
14 8 2.2476738172017008e-05
15 8 2.3708013674905715e-05
16 8 2.4880128600912599e-05
17 8 2.5990665466935070e-05
18 8 2.7037433195431504e-05
19 8 2.8018471066815209e-05
20 8 2.8932051291619132e-05
21 8 2.9776680404935973e-05
22 8 3.0551099269970905e-05
23 8 3.1254281982029397e-05
24 8 3.1885433584122325e-05
25 8 3.2443986619057341e-05
26 8 3.2929596740061129e-05
27 8 3.3342137308878250e-05
28 8 3.3681693094145260e-05
29 8 3.3948553197937770e-05
30 8 3.4143203242464892e-05
31 8 3.4266316895958937e-05
32 8 3.4318746886974338e-05
33 8 3.4301515483114997e-05
34 8 3.4215804640247427e-05
35 8 3.4062945782231679e-05
36 8 3.3844409417227439e-05
37 8 3.3561794547942725e-05
38 8 3.3216818007275606e-05
39 8 3.2811303803725878e-05
40 8 3.2347172497892984e-05
41 8 3.1826430703318920e-05
42 8 3.1251160739209638e-05
43 8 3.0623510494542927e-05
44 8 2.9945683589716054e-05
45 8 2.9219929788659726e-05
46 8 2.8448535778657913e-05
47 8 2.7633816309879933e-05
48 8 2.6778105727487400e-05
49 8 2.5883749901645103e-05
50 8 2.4953098613167413e-05
51 8 2.3988498340621334e-05
52 8 2.2992285567902115e-05
53 8 2.1966780445303868e-05
54 8 2.0914281003037161e-05
55 8 1.9837057743110620e-05
56 8 1.8737348757902339e-05
57 8 1.7617355215548969e-05
58 8 1.6479237317845730e-05
59 8 1.5325110707564704e-05
60 8 1.4157043201734609e-05
61 8 1.2977052016971413e-05
62 8 1.1787101324323146e-05
63 8 1.0589100150504294e-05
64 8 9.3849006752577679e-06
65 8 8.1762968306975381e-06
66 8 6.9650232017437474e-06
67 8 5.7527542294266709e-06
68 8 4.5411036886378042e-06
69 8 3.3316244278935869e-06
70 8 2.1258083240383030e-06
71 8 9.2508647497879792e-07
72 8 2.6917042550422821e-07
73 8 1.4556515059993558e-06
74 8 2.6331049758354652e-06
75 8 3.8003372671013835e-06
76 8 4.9562119706081376e-06
77 8 6.0996487381004272e-06
78 8 7.2296219970624520e-06
79 8 8.3451596344374934e-06
80 8 9.4453415515616257e-06
81 8 1.0529298200445680e-05
82 8 1.1596209023245763e-05
83 8 1.2645300857094810e-05
84 8 1.3675846307847905e-05
85 8 1.4687162104287665e-05
86 8 1.5678607408808887e-05
87 8 1.6649582154748543e-05
88 8 1.7599525311773334e-05
89 8 1.8527913256072281e-05
90 8 1.9434258058836917e-05
91 8 2.0318105832473066e-05
92 8 2.1179035093688015e-05
93 8 2.2016655135459473e-05
94 8 2.2830604446077984e-05
95 8 2.3620549150393799e-05
96 8 2.4386181480373637e-05
97 8 2.5127218295395437e-05
98 8 2.5843399641622966e-05
99 8 2.6534487336249413e-05
100 8 2.7200263629900689e-05
101 8 2.7840529876144160e-05
102 8 2.8455105280045245e-05
103 8 2.9043825673369383e-05
104 8 2.9606542359061905e-05
105 8 3.0143120983261440e-05
106 8 3.0653440481032135e-05
107 8 3.1137392053182111e-05
108 8 3.1594878210583488e-05
109 8 3.2025811857572251e-05
110 8 3.2430115437520612e-05
111 8 3.2807720119265582e-05
112 8 3.3158565046598198e-05
113 8 3.3482596638378936e-05
114 8 3.3779767920627535e-05
115 8 3.4050037937660704e-05
116 8 3.4293371202309686e-05
117 8 3.4509737189658551e-05
118 8 3.4699109892954993e-05
119 8 3.4861467423041859e-05
120 8 3.4996791668184812e-05
121 8 3.5105067983209892e-05
122 8 3.5186284949695334e-05
123 8 3.5240434177019608e-05
124 8 3.5267510157588333e-05

0 9 8.5940222760427787e-07
1 9 2.5758534700770497e-06
2 9 4.2853914568041773e-06
3 9 5.9834402676983700e-06
4 9 7.6654731344660831e-06
5 9 9.3270315613125376e-06
6 9 1.0963744031755596e-05
7 9 1.2571344033318610e-05
8 9 1.4145687330824330e-05
9 9 1.5682768426117377e-05
10 9 1.7178735964407110e-05
11 9 1.8629907126310741e-05
12 9 2.0032780899015279e-05
13 9 2.1384050015171852e-05
14 9 2.2680611710512721e-05
15 9 2.3919577078146403e-05
16 9 2.5098279131441359e-05
17 9 2.6214279378322658e-05
18 9 2.7265373093499079e-05
19 9 2.8249593114537674e-05
20 9 2.9165212357185055e-05
21 9 3.0010744922037702e-05
22 9 3.0784945856510149e-05
23 9 3.1486809788816572e-05
24 9 3.2115568219026613e-05
25 9 3.2670685708779956e-05
26 9 3.3151855113544570e-05
27 9 3.3558991630044943e-05
28 9 3.3892226131371217e-05
29 9 3.4151897531309316e-05
30 9 3.4338544512735325e-05
31 9 3.4452896549019840e-05
32 9 3.4495864396077991e-05
33 9 3.4468530128783925e-05
34 9 3.4372136771487760e-05
35 9 3.4208077632769118e-05
36 9 3.3977885460778623e-05
37 9 3.3683221426272780e-05
38 9 3.3325864094102542e-05
39 9 3.2907698348516590e-05
40 9 3.2430704447250491e-05
41 9 3.1896947195519942e-05
42 9 3.1308565319854154e-05
43 9 3.0667761071079269e-05
44 9 2.9976790167474121e-05
45 9 2.9237952001714973e-05
46 9 2.8453580282139512e-05
47 9 2.7626033997307786e-05
48 9 2.6757688886824837e-05
49 9 2.5850929259441102e-05
50 9 2.4908140350277108e-05
51 9 2.3931701071511213e-05
52 9 2.2923977289757147e-05
53 9 2.1887315556412545e-05
54 9 2.0824037301636622e-05
55 9 1.9736433528372288e-05
56 9 1.8626759952233840e-05
57 9 1.7497232581931144e-05
58 9 1.6350023813060943e-05
59 9 1.5187258858517794e-05
60 9 1.4011012674508549e-05
61 9 1.2823307252496363e-05
62 9 1.1626109317042221e-05
63 9 1.0421328364706994e-05
64 9 9.2108150724357074e-06
65 9 7.9963600398968993e-06
66 9 6.7796928293617498e-06
67 9 5.5624812915766597e-06
68 9 4.3463311980573849e-06
69 9 3.1327860616769954e-06
70 9 1.9233272778862442e-06
71 9 7.1937439471980724e-07
72 9 4.7771436495480657e-07
73 9 1.6666414150989795e-06
74 9 2.8461689751679842e-06
75 9 4.0151180673575482e-06
76 9 5.1723673966108663e-06
77 9 6.3168521196033112e-06
78 9 7.4475624938230567e-06
79 9 8.5635424742491750e-06
80 9 9.6638881990074310e-06
81 9 1.0747746424399907e-05
82 9 1.1814312926183845e-05
83 9 1.2862830842230721e-05
84 9 1.3892588981434528e-05
85 9 1.4902920115744678e-05
86 9 1.5893199265981650e-05
87 9 1.6862841979659038e-05
88 9 1.7811302584824773e-05
89 9 1.8738072503410308e-05
90 9 1.9642678509512734e-05
91 9 2.0524681060507532e-05
92 9 2.1383672644148533e-05
93 9 2.2219276119450626e-05
94 9 2.3031143121521325e-05
95 9 2.3818952498366741e-05
96 9 2.4582408761908425e-05
97 9 2.5321240609166296e-05
98 9 2.6035199463869674e-05
99 9 2.6724058074911738e-05
100 9 2.7387609153883830e-05
101 9 2.8025664065012279e-05
102 9 2.8638051561280520e-05
103 9 2.9224616564960115e-05
104 9 2.9785219023636955e-05
105 9 3.0319732775119235e-05
106 9 3.0828044494946027e-05
107 9 3.1310052693633850e-05
108 9 3.1765666750338539e-05
109 9 3.2194806019347766e-05
110 9 3.2597398963218893e-05
111 9 3.2973382360523829e-05
112 9 3.3322700555338258e-05
113 9 3.3645304756468875e-05
114 9 3.3941152398853092e-05
115 9 3.4210206533380472e-05
116 9 3.4452435298426565e-05
117 9 3.4667811418920280e-05
118 9 3.4856311756037428e-05
119 9 3.5017916927060355e-05
120 9 3.5152610957212005e-05
121 9 3.5260380977675254e-05
122 9 3.5341216984896562e-05
123 9 3.5395111653180322e-05
124 9 3.5422060176593106e-05

0 10 8.6903838614205142e-07
1 10 2.6047076122637236e-06
2 10 4.3332986532362838e-06
3 10 6.0501270073842761e-06
4 10 7.7505594955340484e-06
5 10 9.4300341597630677e-06
6 10 1.1084079817536008e-05
7 10 1.2708334713451563e-05
8 10 1.4298564586567863e-05
9 10 1.5850679730533557e-05
10 10 1.7360750979023010e-05
11 10 1.8825024605817475e-05
12 10 2.0239936045385321e-05
13 10 2.1602122137309721e-05
14 10 2.2908432249835187e-05
15 10 2.4155937763836732e-05
16 10 2.5341940263601259e-05
17 10 2.6463978162638568e-05
18 10 2.7519831968803032e-05
19 10 2.8507527934706900e-05
20 10 2.9425340393629540e-05
21 10 3.0271792640590434e-05
22 10 3.1045656402994837e-05
23 10 3.1745950046513371e-05
24 10 3.2371935532182761e-05
25 10 3.2923114149596699e-05
26 10 3.3399221194940765e-05
27 10 3.3800219574331436e-05
28 10 3.4126292566938332e-05
29 10 3.4377835657295464e-05
30 10 3.4555447656181570e-05
31 10 3.4659921214874601e-05
32 10 3.4692232719457650e-05
33 10 3.4653531769457402e-05
34 10 3.4545130274565850e-05
35 10 3.4368491269809454e-05
36 10 3.4125217573510724e-05
37 10 3.3817040261396869e-05
38 10 3.3445807224197210e-05
39 10 3.3013471640863656e-05
40 10 3.2522080689822985e-05
41 10 3.1973764321513443e-05
42 10 3.1370724344448320e-05
43 10 3.0715223744870457e-05
44 10 3.0009576366119006e-05
45 10 2.9256136915734032e-05
46 10 2.8457291411321251e-05
47 10 2.7615448041196089e-05
48 10 2.6733028471781495e-05
49 10 2.5812459612417626e-05
50 10 2.4856165921960383e-05
51 10 2.3866562115060219e-05
52 10 2.2846046461744152e-05
53 10 2.1796994524869717e-05
54 10 2.0721753408281529e-05
55 10 1.9622636483695999e-05
56 10 1.8501918667368500e-05
57 10 1.7361832063578220e-05
58 10 1.6204562130361921e-05
59 10 1.5032244315982268e-05
60 10 1.3846961034680305e-05
61 10 1.2650739138031497e-05
62 10 1.1445547734467709e-05
63 10 1.0233296388939550e-05
64 10 9.0158336716328336e-06
65 10 7.7949460459691977e-06
66 10 6.5723570790154895e-06
67 10 5.3497269094648914e-06
68 10 4.1286519918415365e-06
69 10 2.9106651400212513e-06
70 10 1.6972357244071645e-06
71 10 4.8977013822337767e-07
72 10 7.1038755233843176e-07
73 10 1.9019548451737478e-06
74 10 3.0837097675373570e-06
75 10 4.2544898199992076e-06
76 10 5.4131907099019827e-06
77 10 6.5587650395215746e-06
78 10 7.6902208512308334e-06
79 10 8.8066201113790044e-06
80 10 9.9070771470977093e-06
81 10 1.0990756965867376e-05
82 10 1.2056873615939878e-05
83 10 1.3104688428633438e-05
84 10 1.4133508296154673e-05
85 10 1.5142683885471797e-05
86 10 1.6131607903702161e-05
87 10 1.7099713282675566e-05
88 10 1.8046471436328204e-05
89 10 1.8971390517208420e-05
90 10 1.9874013648113475e-05
91 10 2.0753917227445129e-05
92 10 2.1610709246111526e-05
93 10 2.2444027623080842e-05
94 10 2.3253538576462063e-05
95 10 2.4038935053205535e-05
96 10 2.4799935175678911e-05
97 10 2.5536280752191942e-05
98 10 2.6247735807061190e-05
99 10 2.6934085179064482e-05
100 10 2.7595133158087037e-05
101 10 2.8230702174170119e-05
102 10 2.8840631538962214e-05
103 10 2.9424776223585525e-05
104 10 2.9983005715550348e-05
105 10 3.0515202898762084e-05
106 10 3.1021263000141630e-05
107 10 3.1501092594865554e-05
108 10 3.1954608644468863e-05
109 10 3.2381737609554762e-05
110 10 3.2782414597143372e-05
111 10 3.3156582564863868e-05
112 10 3.3504191592648169e-05
113 10 3.3825198173076387e-05
114 10 3.4119564586987394e-05
115 10 3.4387258304846569e-05
116 10 3.4628251460055992e-05
117 10 3.4842520351574535e-05
118 10 3.5030045005157717e-05
119 10 3.5190808794105521e-05
120 10 3.5324798094649168e-05
121 10 3.5432001995516771e-05
122 10 3.5512412052796094e-05
123 10 3.5566022105193440e-05
124 10 3.5592828125707854e-05

0 11 8.7972325424345854e-07
1 11 2.6367016019435141e-06
2 11 4.3864172774021881e-06
3 11 6.1240644964044577e-06
4 11 7.8448911224882067e-06
5 11 9.5442196812456359e-06
6 11 1.1217467564605954e-05
7 11 1.2860166766159864e-05
8 11 1.4467982564880799e-05
9 11 1.6036731397051085e-05
10 11 1.7562397447434819e-05
11 11 1.9041148137333153e-05
12 11 2.0469348275042876e-05
13 11 2.1843572813651235e-05
14 11 2.3160618136230937e-05
15 11 2.4417511879093468e-05
16 11 2.5611521198953824e-05
17 11 2.6740159448479517e-05
18 11 2.7801191359699828e-05
19 11 2.8792636635799340e-05
20 11 2.9712772004586441e-05
21 11 3.0560131843770932e-05
22 11 3.1333507312325537e-05
23 11 3.2031944135368917e-05
24 11 3.2654739079873707e-05
25 11 3.3201435179819327e-05
26 11 3.3671815867108990e-05
27 11 3.4065898010027240e-05
28 11 3.4383923993352994e-05
29 11 3.4626353011546485e-05
30 11 3.4793851514614005e-05
31 11 3.4887283057116747e-05
32 11 3.4907697618713485e-05
33 11 3.4856320420217912e-05
34 11 3.4734540395930935e-05
35 11 3.4543898488337277e-05
36 11 3.4286075653255921e-05
37 11 3.3962880903182224e-05
38 11 3.3576239264476726e-05
39 11 3.3128179878438857e-05
40 11 3.2620824204521170e-05
41 11 3.2056374462463566e-05
42 11 3.1437102345321932e-05
43 11 3.0765338016713883e-05
44 11 3.0043459551265528e-05
45 11 2.9273882687697039e-05
46 11 2.8459051097939891e-05
47 11 2.7601427073697948e-05
48 11 2.6703482732592931e-05
49 11 2.5767691710143481e-05
50 11 2.4796521371328595e-05
51 11 2.3792425556834473e-05
52 11 2.2757837827569460e-05
53 11 2.1695165268731387e-05
54 11 2.0606782785037581e-05
55 11 1.9495027926197395e-05
56 11 1.8362196206211934e-05
57 11 1.7210536904066487e-05
58 11 1.6042249349368376e-05
59 11 1.4859479668949405e-05
60 11 1.3664317936701309e-05
61 11 1.2458795791481236e-05
62 11 1.1244884409400413e-05
63 11 1.0024492879345814e-05
64 11 8.7994669177859919e-06
65 11 7.5715879219728777e-06
66 11 6.3425723473287121e-06
67 11 5.1140713326347509e-06
68 11 3.8876706618395929e-06
69 11 2.6648908848514452e-06
70 11 1.4471877438637648e-06
71 11 2.3595275600030163e-07
72 11 9.6748598643614514e-07
73 11 2.1618628842645649e-06
74 11 3.3459737061036776e-06
75 11 4.5186743671266072e-06
76 11 5.6788795657070068e-06
77 11 6.8255613392409487e-06
78 11 7.9577475133874032e-06
79 11 9.0745200784780877e-06
80 11 1.0175013533952892e-05
81 11 1.1258413139536572e-05
82 11 1.2323953154869116e-05
83 11 1.3370915061372557e-05
84 11 1.4398625728162529e-05
85 11 1.5406455596611579e-05
86 11 1.6393816867577016e-05
87 11 1.7360161660207041e-05
88 11 1.8304980213379451e-05
89 11 1.9227799094245768e-05
90 11 2.0128179406775359e-05
91 11 2.1005715096222843e-05
92 11 2.1860031186982098e-05
93 11 2.2690782127909870e-05
94 11 2.3497650150972049e-05
95 11 2.4280343676963412e-05
96 11 2.5038595750537240e-05
97 11 2.5772162546289223e-05
98 11 2.6480821896157636e-05
99 11 2.7164371873666937e-05
100 11 2.7822629446561109e-05
101 11 2.8455429150753275e-05
102 11 2.9062621842435021e-05
103 11 2.9644073479495603e-05
104 11 3.0199663976659963e-05
105 11 3.0729286095265707e-05
106 11 3.1232844406758886e-05
107 11 3.1710254284611494e-05
108 11 3.2161440968181410e-05
109 11 3.2586338670981263e-05
110 11 3.2984889745790724e-05
111 11 3.3357043892401350e-05
112 11 3.3702757437303887e-05
113 11 3.4021992634691856e-05
114 11 3.4314717049177546e-05
115 11 3.4580902966041549e-05
116 11 3.4820526864542956e-05
117 11 3.5033568940079363e-05
118 11 3.5220012662762201e-05
119 11 3.5379844410599048e-05
120 11 3.5513053113334081e-05
121 11 3.5619629993988156e-05
122 11 3.5699568302405282e-05
123 11 3.5752863155380510e-05
124 11 3.5779511363465133e-05

0 12 8.9148230131286255e-07
1 12 2.6719111492212733e-06
2 12 4.4448725358137153e-06
3 12 6.2054259171162585e-06
4 12 7.9486871538136938e-06
5 12 9.6698504581382849e-06
6 12 1.1364209754560761e-05
7 12 1.3027179173619174e-05
8 12 1.4654312751716247e-05
9 12 1.6241323010035558e-05
10 12 1.7784098337969567e-05
11 12 1.9278719056714522e-05
12 12 2.0721472170137645e-05
13 12 2.2108864502712322e-05
14 12 2.3437634359524395e-05
15 12 2.4704761589333657e-05
16 12 2.5907475937003710e-05
17 12 2.7043263827408737e-05
18 12 2.8109873433379562e-05
19 12 2.9105318111177780e-05
20 12 3.0027878251459583e-05
21 12 3.0876101513754861e-05
22 12 3.1648801609662769e-05
23 12 3.2345055588578475e-05
24 12 3.2964199759177859e-05
25 12 3.3505824404755913e-05
26 12 3.3969767198271938e-05
27 12 3.4356105635069412e-05
28 12 3.4665148411328062e-05
29 12 3.4897426013813515e-05
30 12 3.5053680441876622e-05
31 12 3.5134854367235846e-05
32 12 3.5142079718220032e-05
33 12 3.5076665805711116e-05
34 12 3.4940087143553455e-05
35 12 3.4733971057576696e-05
36 12 3.4460085104548455e-05
37 12 3.4120324470698904e-05
38 12 3.3716699463504085e-05
39 12 3.3251323004357403e-05
40 12 3.2726398442761706e-05
41 12 3.2144207535722558e-05
42 12 3.1507098769978370e-05
43 12 3.0817476075029049e-05
44 12 3.0077787897653252e-05
45 12 2.9290516779134634e-05
46 12 2.8458169373024589e-05
47 12 2.7583266994923861e-05
48 12 2.6668336707835749e-05
49 12 2.5715902907563759e-05
50 12 2.4728479504965151e-05
51 12 2.3708562645552433e-05
52 12 2.2658623985982729e-05
53 12 2.1581104524770467e-05
54 12 2.0478408975677098e-05
55 12 1.9352900667790607e-05
56 12 1.8206896998052002e-05
57 12 1.7042665356292730e-05
58 12 1.5862419539658390e-05
59 12 1.4668316660859659e-05
60 12 1.3462454488077924e-05
61 12 1.2246869197873878e-05
62 12 1.1023533561527188e-05
63 12 9.7943554839829972e-06
64 12 8.5611769193860709e-06
65 12 7.3257731081355359e-06
66 12 6.0898521283547780e-06
67 12 4.8550547369075048e-06
68 12 3.6229544750909781e-06
69 12 2.3950580008147426e-06
70 12 1.1728056774629181e-06
71 12 4.2427693358604301e-08
72 12 1.2493318797268671e-06
73 12 2.4466601606931704e-06
74 12 3.6332280322071142e-06
75 12 4.8079118615262928e-06
76 12 5.9696473861947652e-06
77 12 7.1174281464081446e-06
78 12 8.2503038019154928e-06
79 12 9.3673784373748958e-06
80 12 1.0467808771785769e-05
81 12 1.1550802323512244e-05
82 12 1.2615615588629225e-05
83 12 1.3661552133115151e-05
84 12 1.4687960749881768e-05
85 12 1.5694233534091495e-05
86 12 1.6679804024199996e-05
87 12 1.7644145324346994e-05
88 12 1.8586768230299811e-05
89 12 1.9507219428227529e-05
90 12 2.0405079661500736e-05
91 12 2.1279961970321892e-05
92 12 2.2131509951783812e-05
93 12 2.2959396063448878e-05
94 12 2.3763319957126328e-05
95 12 2.4543006881927454e-05
96 12 2.5298206110413446e-05
97 12 2.6028689418033935e-05
98 12 2.6734249631843454e-05
99 12 2.7414699195205117e-05
100 12 2.8069868820423949e-05
101 12 2.8699606176019188e-05
102 12 2.9303774629063639e-05
103 12 2.9882252034596490e-05
104 12 3.0434929605860361e-05
105 12 3.0961710801413744e-05
106 12 3.1462510291291323e-05
107 12 3.1937252975566821e-05
108 12 3.2385873038442980e-05
109 12 3.2808313082277607e-05
110 12 3.3204523282037712e-05
111 12 3.3574460626795144e-05
112 12 3.3918088185203032e-05
113 12 3.4235374438473798e-05
114 12 3.4526292648884294e-05
115 12 3.4790820301111580e-05
116 12 3.5028938566661338e-05
117 12 3.5240631842015091e-05
118 12 3.5425887312534599e-05
119 12 3.5584694590973243e-05
120 12 3.5717045375527334e-05
121 12 3.5822933174500804e-05
122 12 3.5902353078931526e-05
123 12 3.5955301567192066e-05
124 12 3.5981776365545670e-05

0 13 9.0434353339219342e-07
1 13 2.7104203290662099e-06
2 13 4.5088033928664117e-06
3 13 6.2944034464607057e-06
4 13 8.0621905880207123e-06
5 13 9.8072174754548769e-06
6 13 1.1524641783111633e-05
7 13 1.3209747713460729e-05
8 13 1.4857966760928321e-05
9 13 1.6464897079515595e-05
10 13 1.8026321761510644e-05
11 13 1.9538225537019116e-05
12 13 2.0996810158990797e-05
13 13 2.2398507978138582e-05
14 13 2.3739994045257617e-05
15 13 2.5018196325277131e-05
16 13 2.6230304319696529e-05
17 13 2.7373775749239826e-05
18 13 2.8446341623578064e-05
19 13 2.9446009451206123e-05
20 13 3.0371064809742165e-05
21 13 3.1220071232240798e-05
22 13 3.1991868475245155e-05
23 13 3.2685569298251949e-05
24 13 3.3300554813209260e-05
25 13 3.3836468453785074e-05
26 13 3.4293208779345719e-05
27 13 3.4670921081669803e-05
28 13 3.4969988080391090e-05
29 13 3.5191019620128827e-05
30 13 3.5334841691714303e-05
31 13 3.5402484735769235e-05
32 13 3.5395171461338748e-05
33 13 3.5314304195566137e-05
34 13 3.5161451972243185e-05
35 13 3.4938337389434082e-05
36 13 3.4646823352524336e-05
37 13 3.4288899871448564e-05
38 13 3.3866670862359172e-05
39 13 3.3382341166010576e-05
40 13 3.2838203805951593e-05
41 13 3.2236627503401394e-05
42 13 3.1580044629109238e-05
43 13 3.0870939508709228e-05
44 13 3.0111837213908643e-05
45 13 2.9305292867043420e-05
46 13 2.8453881474099774e-05
47 13 2.7560188249786677e-05
48 13 2.6626799631834785e-05
49 13 2.5656294756259967e-05
50 13 2.4651237618300570e-05
51 13 2.3614169756491776e-05
52 13 2.2547603585998388e-05
53 13 2.1454016253308339e-05
54 13 2.0335844124197422e-05
55 13 1.9195477774403003e-05
56 13 1.8035257580706343e-05
57 13 1.6857469785414025e-05
58 13 1.5664343080423748e-05
59 13 1.4458045700216360e-05
60 13 1.3240682923409963e-05
61 13 1.2014295057483082e-05
62 13 1.0780855794756405e-05
63 13 9.5422709813774986e-06
64 13 8.3003777184842420e-06
65 13 7.0569438239687088e-06
66 13 5.8136675944453486e-06
67 13 4.5721778274554481e-06
68 13 3.3340341465404322e-06
69 13 2.1007275234907752e-06
70 13 8.7368105194940426e-07
71 13 3.4574911644824624e-07
72 13 1.5562726467521770e-06
73 13 2.7566637452736131e-06
74 13 3.9457597411640677e-06
75 13 5.1224595729593148e-06
76 13 6.2857221410084207e-06
77 13 7.4345646252638176e-06
78 13 8.5680606662918990e-06
79 13 9.6853385409545467e-06
80 13 1.0785579282135416e-05
81 13 1.1868014742510979e-05
82 13 1.2931925670756073e-05
83 13 1.3976639735346907e-05
84 13 1.5001529584779405e-05
85 13 1.6006010889135780e-05
86 13 1.6989540378098411e-05
87 13 1.7951613929589882e-05
88 13 1.8891764669071165e-05
89 13 1.9809561081274296e-05
90 13 2.0704605169008516e-05
91 13 2.1576530670586180e-05
92 13 2.2425001261261457e-05
93 13 2.3249708866579510e-05
94 13 2.4050371962403005e-05
95 13 2.4826733962868275e-05
96 13 2.5578561642980446e-05
97 13 2.6305643610058382e-05
98 13 2.7007788844457536e-05
99 13 2.7684825270490876e-05
100 13 2.8336598401068613e-05
101 13 2.8962970030299573e-05
102 13 2.9563816981159619e-05
103 13 3.0139029903786252e-05
104 13 3.0688512144827484e-05
105 13 3.1212178652317846e-05
106 13 3.1709954944503238e-05
107 13 3.2181776139950102e-05
108 13 3.2627586025846256e-05
109 13 3.3047336189362397e-05
110 13 3.3440985204080675e-05
111 13 3.3808497861720355e-05
112 13 3.4149844462483259e-05
113 13 3.4465000147143598e-05
114 13 3.4753944291310290e-05
115 13 3.5016659934328231e-05
116 13 3.5253133277457493e-05
117 13 3.5463353208697868e-05
118 13 3.5647310893338613e-05
119 13 3.5804999401811699e-05
120 13 3.5936413390835753e-05
121 13 3.6041548822751679e-05
122 13 3.6120402742589874e-05
123 13 3.6172973094217298e-05
124 13 3.6199258583557992e-05

0 14 9.1833807758234798e-07
1 14 2.7523219010561206e-06
2 14 4.5783632103280070e-06
3 14 6.3912091423645734e-06
4 14 8.1856695945958791e-06
5 14 9.9566416871255115e-06
6 14 1.1699133432685471e-05
7 14 1.3408286514859924e-05
8 14 1.5079398007600275e-05
9 14 1.6707940840632318e-05
10 14 1.8289582865094189e-05
11 14 1.9820204432363653e-05
12 14 2.1295914351071588e-05
13 14 2.2713064041113284e-05
14 14 2.4068259978804463e-05
15 14 2.5358374262651751e-05
16 14 2.6580553280197705e-05
17 14 2.7732224504362080e-05
18 14 2.8811101376646775e-05
19 14 2.9815186350035106e-05
20 14 3.0742772086256309e-05
21 14 3.1592440949523848e-05
22 14 3.2363062713258728e-05
23 14 3.3053790723158727e-05
24 14 3.3664056617865867e-05
25 14 3.4193563491768941e-05
26 14 3.4642277928043086e-05
27 14 3.5010420816661281e-05
28 14 3.5298457095933600e-05
29 14 3.5507084662711463e-05
30 14 3.5637222452145068e-05
31 14 3.5689997872623280e-05
32 14 3.5666733755768121e-05
33 14 3.5568934854346423e-05
34 14 3.5398274102149685e-05
35 14 3.5156578672257410e-05
36 14 3.4845815998885143e-05
37 14 3.4468079815219710e-05
38 14 3.4025576368001964e-05
39 14 3.3520610768889014e-05
40 14 3.2955573713522313e-05
41 14 3.2332928542544437e-05
42 14 3.1655198692526199e-05
43 14 3.0924955646050023e-05
44 14 3.0144807407594953e-05
45 14 2.9317387517657778e-05
46 14 2.8445344637084702e-05
47 14 2.7531332778885087e-05
48 14 2.6578002104926668e-05
49 14 2.5587990396758187e-05
50 14 2.4563915132169711e-05
51 14 2.3508366222557697e-05
52 14 2.2423899332935093e-05
53 14 2.1313029852088050e-05
54 14 2.0178227461364884e-05
55 14 1.9021911248806589e-05
56 14 1.7846445486746632e-05
57 14 1.6654135795768354e-05
58 14 1.5447226007658799e-05
59 14 1.4227895376528465e-05
60 14 1.2998256333496272e-05
61 14 1.1760352676581931e-05
62 14 1.0516158165607692e-05
63 14 9.2675754981286218e-06
64 14 8.0164356548451110e-06
65 14 6.7644975914049610e-06
66 14 5.5134482082053182e-06
67 14 4.2649026221752706e-06
68 14 3.0204046952420072e-06
69 14 1.7814277599725870e-06
70 14 5.4937563476187279e-07
71 14 6.7441629525433200e-07
72 14 1.8886797041872683e-06
73 14 3.0922119176324259e-06
74 14 4.2838742890793924e-06
75 14 5.4625905487881710e-06
76 14 6.6273449910170257e-06
77 14 7.7771806283877254e-06
78 14 8.9111972805255846e-06
79 14 1.0028549607632442e-05
80 14 1.1128445089880756e-05
81 14 1.2210142030788518e-05
82 14 1.3272947500198029e-05
83 14 1.4316215290577361e-05
84 14 1.5339343891973556e-05
85 14 1.6341774459860403e-05
86 14 1.7322988785650750e-05
87 14 1.8282507348033050e-05
88 14 1.9219887335886199e-05
89 14 2.0134720724485078e-05
90 14 2.1026632428977621e-05
91 14 2.1895278424999276e-05
92 14 2.2740343998073342e-05
93 14 2.3561541967254129e-05
94 14 2.4358611018904242e-05
95 14 2.5131314053794540e-05
96 14 2.5879436610587447e-05
97 14 2.6602785328400103e-05
98 14 2.7301186485750861e-05
99 14 2.7974484567039326e-05
100 14 2.8622540914291505e-05
101 14 2.9245232417984823e-05
102 14 2.9842450278039223e-05
103 14 3.0414098806552659e-05
104 14 3.0960094301590857e-05
105 14 3.1480363964497826e-05
106 14 3.1974844881155207e-05
107 14 3.2443483062749578e-05
108 14 3.2886232521178727e-05
109 14 3.3303054419064892e-05
110 14 3.3693916269506019e-05
111 14 3.4058791166913238e-05
112 14 3.4397657103113488e-05
113 14 3.4710496308321126e-05
114 14 3.4997294648952959e-05
115 14 3.5258041079622160e-05
116 14 3.5492727135100210e-05
117 14 3.5701346484451335e-05
118 14 3.5883894516253179e-05
119 14 3.6040367975331833e-05
120 14 3.6170764658116639e-05
121 14 3.6275083131975805e-05
122 14 3.6353322520277231e-05
123 14 3.6405482322976468e-05
124 14 3.6431562278060881e-05

0 15 9.3350010743620260e-07
1 15 2.7977178547189396e-06
2 15 4.6537205307117802e-06
3 15 6.4960759882382035e-06
4 15 8.3194187023849508e-06
5 15 1.0118475488596346e-05
6 15 1.1888090639899929e-05
7 15 1.3623249998317988e-05
8 15 1.5319103798816514e-05
9 15 1.6970988331976855e-05
10 15 1.8574445897812097e-05
11 15 2.0125243333168896e-05
12 15 2.1619388547833296e-05
13 15 2.3053145376650264e-05
14 15 2.4423046397714643e-05
15 15 2.5725903777029657e-05
16 15 2.6958818132527540e-05
17 15 2.8119185236263888e-05
18 15 2.9204700878082690e-05
19 15 3.0213363544362437e-05
20 15 3.1143475313299973e-05
21 15 3.1993640758898323e-05
22 15 3.2762764147875600e-05
23 15 3.3450044856664363e-05
24 15 3.4054971331798356e-05
25 15 3.4577313446249036e-05
26 15 3.5017113598101446e-05
27 15 3.5374676630617330e-05
28 15 3.5650558615429873e-05
29 15 3.5845554756441800e-05
30 15 3.5960686497027439e-05
31 15 3.5997188022385274e-05
32 15 3.5956492168587317e-05
33 15 3.5840216047411388e-05
34 15 3.5650146376298153e-05
35 15 3.5388224667975976e-05
36 15 3.5056532436961163e-05
37 15 3.4657276483329724e-05
38 15 3.4192774352348465e-05
39 15 3.3665440085428600e-05
40 15 3.3077770321909838e-05
41 15 3.2432330791642983e-05
42 15 3.1731743372453991e-05
43 15 3.0978673561499193e-05
44 15 3.0175818663380483e-05
45 15 2.9325896460541401e-05
46 15 2.8431634627956726e-05
47 15 2.7495760754447929e-05
48 15 2.6520993046119656e-05
49 15 2.5510031695041846e-05
50 15 2.4465550972685435e-05
51 15 2.3390191952188388e-05
52 15 2.2286555891426474e-05
53 15 2.1157198317744985e-05
54 15 2.0004623682012834e-05
55 15 1.8831280676145923e-05
56 15 1.7639558104853847e-05
57 15 1.6431781344472540e-05
58 15 1.5210209316940393e-05
59 15 1.3977031998457790e-05
60 15 1.2734368377564920e-05
61 15 1.1484264896388652e-05
62 15 1.0228694290681517e-05
63 15 8.9695548117774138e-06
64 15 7.7086698482276006e-06
65 15 6.4477878343183193e-06
66 15 5.1885824863262542e-06
67 15 3.9326533318728707e-06
68 15 2.6815264364543623e-06
69 15 1.4366554141886922e-06
70 15 1.9942260109928611e-07
71 15 1.0288595877483431e-06
72 15 2.2469471288033560e-06
73 15 3.4536627513404028e-06
74 15 4.6478941539973562e-06
75 15 5.8285921644696259e-06
76 15 6.9947687748594944e-06
77 15 8.1454951432746725e-06
78 15 9.2798995332543655e-06
79 15 1.0397165204345526e-05
80 15 1.1496528304455467e-05
81 15 1.2577275733782756e-05
82 15 1.3638742997201803e-05
83 15 1.4680312064641043e-05
84 15 1.5701409270540978e-05
85 15 1.6701503181337785e-05
86 15 1.7680102553541133e-05
87 15 1.8636754265166644e-05
88 15 1.9571041323551697e-05
89 15 2.0482580903369296e-05
90 15 2.1371022420169083e-05
91 15 2.2236045679413508e-05
92 15 2.3077359037948497e-05
93 15 2.3894697658732866e-05
94 15 2.4687821788660358e-05
95 15 2.5456515119870460e-05
96 15 2.6200583185698179e-05
97 15 2.6919851836559872e-05
98 15 2.7614165761136178e-05
99 15 2.8283387059957477e-05
100 15 2.8927393904254473e-05
101 15 2.9546079232112277e-05
102 15 3.0139349506796975e-05
103 15 3.0707123535478331e-05
104 15 3.1249331356342225e-05
105 15 3.1765913169223836e-05
106 15 3.2256818315090641e-05
107 15 3.2722004342566891e-05
108 15 3.3161436088668950e-05
109 15 3.3575084859016613e-05
110 15 3.3962927610708959e-05
111 15 3.4324946229347120e-05
112 15 3.4661126837143286e-05
113 15 3.4971459149879536e-05
114 15 3.5255935900480040e-05
115 15 3.5514552282123191e-05
116 15 3.5747305473066149e-05
117 15 3.5954194181009314e-05
118 15 3.6135218250521461e-05
119 15 3.6290378310432914e-05
120 15 3.6419675468302160e-05
121 15 3.6523111038633260e-05
122 15 3.6600686335930277e-05
123 15 3.6652402503278836e-05
124 15 3.6678260368461224e-05

0 16 9.4986689980203209e-07
1 16 2.8467198394110937e-06
2 16 4.7350598411100009e-06
3 16 6.6092590227384562e-06
4 16 8.4637602189019390e-06
5 16 1.0293104431013944e-05
6 16 1.2091957321658242e-05
7 16 1.3855134847418071e-05
8 16 1.5577627415552797e-05
9 16 1.7254622632023597e-05
10 16 1.8881526532510406e-05
11 16 2.0453982825685557e-05
12 16 2.1967890395657719e-05
13 16 2.3419418631931421e-05
14 16 2.4805020812479484e-05
15 16 2.6121445181104264e-05
16 16 2.7365743957119548e-05
17 16 2.8535280085506542e-05
18 16 2.9627731841230798e-05
19 16 3.0641095275285579e-05
20 16 3.1573684582397732e-05
21 16 3.2424130509411953e-05
22 16 3.3191376832775177e-05
23 16 3.3874675015255207e-05
24 16 3.4473577279925394e-05
25 16 3.4987928014373892e-05
26 16 3.5417853947450340e-05
27 16 3.5763752936013304e-05
28 16 3.6026281747147948e-05
29 16 3.6206342852729279e-05
30 16 3.6305070476139178e-05
31 16 3.6323815957750583e-05
32 16 3.6264132684316053e-05
33 16 3.6127760629334205e-05
34 16 3.5916610689135098e-05
35 16 3.5632748987879381e-05
36 16 3.5278381123937663e-05
37 16 3.4855836666736195e-05
38 16 3.4367553829461883e-05
39 16 3.3816064503255916e-05
40 16 3.3203979752371993e-05
41 16 3.2533975738324727e-05
42 16 3.1808780227571276e-05
43 16 3.1031159728911462e-05
44 16 3.0203907233072869e-05
45 16 2.9329830649515998e-05
46 16 2.8411741951117619e-05
47 16 2.7452447055154039e-05
48 16 2.6454736392622635e-05
49 16 2.5421376253831340e-05
50 16 2.4355100820550035e-05
51 16 2.3258604954001783e-05
52 16 2.2134537660534193e-05
53 16 2.0985496279379845e-05
54 16 1.9814021287700712e-05
55 16 1.8622591776207287e-05
56 16 1.7413621557160752e-05
57 16 1.6189455803505837e-05
58 16 1.4952368297294072e-05
59 16 1.3704559173710607e-05
60 16 1.2448153118072014e-05
61 16 1.1185198132146468e-05
62 16 9.9176645855791890e-06
63 16 8.6474447726914150e-06
64 16 7.3763527694836739e-06
65 16 6.1061246219296095e-06
66 16 4.8384188859884603e-06
67 16 3.5748173594640775e-06
68 16 2.3168261344963526e-06
69 16 1.0658768010429753e-06
70 16 1.7667211160699026e-07
71 16 1.4095335405528431e-06
72 16 2.6314901768742516e-06
73 16 3.8413925782521119e-06
74 16 5.0381572211932735e-06
75 16 6.2207644528911032e-06
76 16 7.3882563658145273e-06
77 16 8.5397346358817572e-06
78 16 9.6743583011260625e-06
79 16 1.0791341539473365e-05
80 16 1.1889951416321765e-05
81 16 1.2969505624127464e-05
82 16 1.4029370253076934e-05
83 16 1.5068957534225547e-05
84 16 1.6087723657243203e-05
85 16 1.7085166585495415e-05
86 16 1.8060823893328859e-05
87 16 1.9014270705497438e-05
88 16 1.9945117590403072e-05
89 16 2.0853008599885925e-05
90 16 2.1737619275263853e-05
91 16 2.2598654777716831e-05
92 16 2.3435848028441342e-05
93 16 2.4248957922523573e-05
94 16 2.5037767617419604e-05
95 16 2.5802082868509046e-05
96 16 2.6541730417051212e-05
97 16 2.7256556463406412e-05
98 16 2.7946425193547952e-05
99 16 2.8611217360641206e-05
100 16 2.9250828926130623e-05
101 16 2.9865169786980061e-05
102 16 3.0454162530446638e-05
103 16 3.1017741267014287e-05
104 16 3.1555850534381591e-05
105 16 3.2068444228094961e-05
106 16 3.2555484613894237e-05
107 16 3.3016941391572630e-05
108 16 3.3452790805910126e-05
109 16 3.3863014818891202e-05
110 16 3.4247600339654127e-05
111 16 3.4606538489079242e-05
112 16 3.4939823938096026e-05
113 16 3.5247454271747358e-05
114 16 3.5529429428748927e-05
115 16 3.5785751161476753e-05
116 16 3.6016422567897166e-05
117 16 3.6221447646589411e-05
118 16 3.6400830921046179e-05
119 16 3.6554577090619489e-05
120 16 3.6682690732980916e-05
121 16 3.6785176047438028e-05
122 16 3.6862036650653351e-05
123 16 3.6913275400785039e-05
124 16 3.6938894273141898e-05

0 17 9.6747935174334998e-07
1 17 2.8994497363044047e-06
2 17 4.8225825537429046e-06
3 17 6.7310365547967876e-06
4 17 8.6190458468138331e-06
5 17 1.0480949029556541e-05
6 17 1.2311217464144875e-05
7 17 1.4104482367827131e-05
8 17 1.5855560535626978e-05
9 17 1.7559478370898773e-05
10 17 1.9211494290516384e-05
11 17 2.0807118985999296e-05
12 17 2.2342133792818686e-05
13 17 2.3812606688267124e-05
14 17 2.5214906120396563e-05
15 17 2.6545712483283523e-05
16 17 2.7802027174672617e-05
17 17 2.8981179363896103e-05
18 17 3.0080830338619080e-05
19 17 3.1098975620480473e-05
20 17 3.2033944798115499e-05
21 17 3.2884399320920465e-05
22 17 3.3649328130991307e-05
23 17 3.4328041506270779e-05
24 17 3.4920163102469814e-05
25 17 3.5425620396267732e-05
26 17 3.5844633641701762e-05
27 17 3.6177703580442255e-05
28 17 3.6425598007205906e-05
29 17 3.6589337386594423e-05
30 17 3.6670179668796266e-05
31 17 3.6669604504879771e-05
32 17 3.6589296983358111e-05
33 17 3.6431131076319900e-05
34 17 3.6197152880390604e-05
35 17 3.5889563881674746e-05
36 17 3.5510704264218873e-05
37 17 3.5063036482263499e-05
38 17 3.4549129123817579e-05
39 17 3.3971641202334979e-05
40 17 3.3333306938665430e-05
41 17 3.2636921103446070e-05
42 17 3.1885325032732226e-05
43 17 3.1081393261800372e-05
44 17 3.0228020930778143e-05
45 17 2.9328111934567858e-05
46 17 2.8384567803740879e-05
47 17 2.7400277446076871e-05
48 17 2.6378107610192103e-05
49 17 2.5320894159186480e-05
50 17 2.4231434159638354e-05
51 17 2.3112478694464755e-05
52 17 2.1966726442279594e-05
53 17 2.0796817985058169e-05
54 17 1.9605330813021737e-05
55 17 1.8394774996544072e-05
56 17 1.7167589501099201e-05
57 17 1.5926139119493143e-05
58 17 1.4672711952101736e-05
59 17 1.3409517443996322e-05
60 17 1.2138684884810402e-05
61 17 1.0862262449506943e-05
62 17 9.5822165739889442e-06
63 17 8.3004317961155039e-06
64 17 7.0187109351138588e-06
65 17 5.7387755587612332e-06
66 17 4.4622668271543375e-06
67 17 3.1907465043445882e-06
68 17 1.9256982879412021e-06
69 17 6.6852928881644402e-07
70 17 5.7942827869084113e-07
71 17 1.8169152626867913e-06
72 17 3.0427436046309708e-06
73 17 4.2557942707688312e-06
74 17 5.4550150467846947e-06
75 17 6.6394183315665600e-06
76 17 7.8080788243894972e-06
77 17 8.9601311730191924e-06
78 17 1.0094767621815492e-05
79 17 1.1211235624308813e-05
80 17 1.2308835465546508e-05
81 17 1.3386917887103778e-05
82 17 1.4444881730746317e-05
83 17 1.5482171614067397e-05
84 17 1.6498275629217574e-05
85 17 1.7492723086043327e-05
86 17 1.8465082296081903e-05
87 17 1.9414958435604035e-05
88 17 2.0341991397110348e-05
89 17 2.1245853766060918e-05
90 17 2.2126248819809291e-05
91 17 2.2982908598478957e-05
92 17 2.3815592032683242e-05
93 17 2.4624083146740361e-05
94 17 2.5408189313402829e-05
95 17 2.6167739593851991e-05
96 17 2.6902583122101476e-05
97 17 2.7612587564895819e-05
98 17 2.8297637660656960e-05
99 17 2.8957633792181525e-05
100 17 2.9592490661478621e-05
101 17 3.0202135993029344e-05
102 17 3.0786509327640488e-05
103 17 3.1345560852713561e-05
104 17 3.1879250323108010e-05
105 17 3.2387546009537971e-05
106 17 3.2870423726016895e-05
107 17 3.3327865915033783e-05
108 17 3.3759860757598403e-05
109 17 3.4166401390756107e-05
110 17 3.4547485126878996e-05
111 17 3.4903112757334043e-05
112 17 3.5233287884572917e-05
113 17 3.5538016325276089e-05
114 17 3.5817305546359535e-05
115 17 3.6071164148943069e-05
116 17 3.6299601412714821e-05
117 17 3.6502626864276522e-05
118 17 3.6680249907661278e-05
119 17 3.6832479486825775e-05
120 17 3.6959323804985900e-05
121 17 3.7060790072374061e-05
122 17 3.7136884300181805e-05
123 17 3.7187611137134979e-05
124 17 3.7212973753142364e-05

0 18 9.8638178691601297e-07
1 18 2.9560402925454810e-06
2 18 4.9165079847313109e-06
3 18 6.8617116326663563e-06
4 18 8.7856583554923873e-06
5 18 1.0682466852429684e-05
6 18 1.2546397421431266e-05
7 18 1.4371880901364875e-05
8 18 1.6153545914221468e-05
9 18 1.7886244439324628e-05
10 18 1.9565075378480401e-05
11 18 2.1185406083645830e-05
12 18 2.2742891523819253e-05
13 18 2.4233491060954293e-05
14 18 2.5653482799370408e-05
15 18 2.6999475366551451e-05
16 18 2.8268417104015953e-05
17 18 2.9457602746418843e-05
18 18 3.0564677524935746e-05
19 18 3.1587638856578337e-05
20 18 3.2524835589242684e-05
21 18 3.3374964985455335e-05
22 18 3.4137067572714841e-05
23 18 3.4810519931482986e-05
24 18 3.5395025664186619e-05
25 18 3.5890604634047918e-05
26 18 3.6297580757960191e-05
27 18 3.6616568343639244e-05
28 18 3.6848457400928680e-05
29 18 3.6994397910383725e-05
30 18 3.7055783333350689e-05
31 18 3.7034233526966887e-05
32 18 3.6931577189314169e-05
33 18 3.6749834084304212e-05
34 18 3.6491197131560682e-05
35 18 3.6158014514064973e-05
36 18 3.5752772004293831e-05
37 18 3.5278075512401585e-05
38 18 3.4736634102472408e-05
39 18 3.4131243461743566e-05
40 18 3.3464769967572749e-05
41 18 3.2740135405440185e-05
42 18 3.1960302446343292e-05
43 18 3.1128260791213336e-05
44 18 3.0247014224826785e-05
45 18 2.9319568451313671e-05
46 18 2.8348919752119173e-05
47 18 2.7338044582769783e-05
48 18 2.6289889922814780e-05
49 18 2.5207364573454072e-05
50 18 2.4093331219887659e-05
51 18 2.2950599363191770e-05
52 18 2.1781919016028439e-05
53 18 2.0589975191498411e-05
54 18 1.9377383089214106e-05
55 18 1.8146684023001569e-05
56 18 1.6900342011183511e-05
57 18 1.5640740937961084e-05
58 18 1.4370182400469389e-05
59 18 1.3090884012356696e-05
60 18 1.1804978252705212e-05
61 18 1.0514511816772654e-05
62 18 9.2214453397687635e-06
63 18 7.9276535540628856e-06
64 18 6.6349257954456675e-06
65 18 5.3449668140359563e-06
66 18 4.0593979120373547e-06
67 18 2.7797582857758130e-06
68 18 1.5075066164271789e-06
69 18 2.4402287923663835e-07
70 18 1.0093897229168647e-06
71 18 2.2515026563141305e-06
72 18 3.4811598341732974e-06
73 18 4.6972753056095939e-06
74 18 5.8988308593299621e-06
75 18 7.0848735891360093e-06
76 18 8.2545133865963294e-06
77 18 9.4069204381597160e-06
78 18 1.0541322669865849e-05
79 18 1.1657003250675757e-05
80 18 1.2753298040735217e-05
81 18 1.3829593123126926e-05
82 18 1.4885322318747285e-05
83 18 1.5919964753585703e-05
84 18 1.6933042490840933e-05
85 18 1.7924118164813763e-05
86 18 1.8892792737368325e-05
87 18 1.9838703239294375e-05
88 18 2.0761520628909125e-05
89 18 2.1660947695956168e-05
90 18 2.2536717025900543e-05
91 18 2.3388589045936214e-05
92 18 2.4216350126060604e-05
93 18 2.5019810768966977e-05
94 18 2.5798803851451169e-05
95 18 2.6553182955524335e-05
96 18 2.7282820744822800e-05
97 18 2.7987607435164819e-05
98 18 2.8667449329056183e-05
99 18 2.9322267411480141e-05
100 18 2.9951996002530734e-05
101 18 3.0556581504193048e-05
102 18 3.1135981192420559e-05
103 18 3.1690162070496797e-05
104 18 3.2219099793451278e-05
105 18 3.2722777646654322e-05
106 18 3.3201185585696180e-05
107 18 3.3654319338438654e-05
108 18 3.4082179546146563e-05
109 18 3.4484770977449841e-05
110 18 3.4862101790267275e-05
111 18 3.5214182830145546e-05
112 18 3.5541027009422521e-05
113 18 3.5842648696160495e-05
114 18 3.6119063190120926e-05
115 18 3.6370286212061842e-05
116 18 3.6596333464089525e-05
117 18 3.6797220213991011e-05
118 18 3.6972960931969112e-05
119 18 3.7123568976227261e-05
120 18 3.7249056309640594e-05
121 18 3.7349433264388665e-05
122 18 3.7424708335898060e-05
123 18 3.7474888038957488e-05
124 18 3.7499976779820088e-05

0 19 1.0066226181493221e-06
1 19 3.0166357998240301e-06
2 19 5.0170745264921379e-06
3 19 7.0016135182981998e-06
4 19 8.9640135438884272e-06
5 19 1.0898154675587080e-05
6 19 1.2798068434349830e-05
7 19 1.4657968616660355e-05
8 19 1.6472280300661168e-05
9 19 1.8235666997767908e-05
10 19 1.9943055704629842e-05
11 19 2.1589659580101284e-05
12 19 2.3170998080246363e-05
13 19 2.4682914601115158e-05
14 19 2.6121591309546943e-05
15 19 2.7483561249042054e-05
16 19 2.8765717663858936e-05
17 19 2.9965320566205378e-05
18 19 3.1080000523431295e-05
19 19 3.2107759825095172e-05
20 19 3.3046971035233241e-05
21 19 3.3896373183850415e-05
22 19 3.4655065535460494e-05
23 19 3.5322499339685010e-05
24 19 3.5898467528383549e-05
25 19 3.6383092647085391e-05
26 19 3.6776813265859687e-05
27 19 3.7080368905151317e-05
28 19 3.7294783918007113e-05
29 19 3.7421350238986406e-05
30 19 3.7461609481148628e-05
31 19 3.7417334421974147e-05
32 19 3.7290510058518578e-05
33 19 3.7083314488484120e-05
34 19 3.6798099732671119e-05
35 19 3.6437372638253862e-05
36 19 3.6003776066273474e-05
37 19 3.5500070447724852e-05
38 19 3.4929115795279131e-05
39 19 3.4293854367817289e-05
40 19 3.3597293962905894e-05
41 19 3.2842491976659005e-05
42 19 3.2032540297599610e-05
43 19 3.1170551006098890e-05
44 19 3.0259643034824535e-05
45 19 2.9302929675623091e-05
46 19 2.8303507086491209e-05
47 19 2.7264443661856319e-05
48 19 2.6188770405610740e-05
49 19 2.5079472145250747e-05
50 19 2.3939479717682843e-05
51 19 2.2771662963272377e-05
52 19 2.1578824632939586e-05
53 19 2.0363695016456518e-05
54 19 1.9128927424283404e-05
55 19 1.7877094373730529e-05
56 19 1.6610684449247515e-05
57 19 1.5332099825293710e-05
58 19 1.4043654422479790e-05
59 19 1.2747572548654773e-05
60 19 1.1445988143954366e-05
61 19 1.0140944453063128e-05
62 19 8.8343941344604104e-06
63 19 7.5281997746756701e-06
64 19 6.2241347356106758e-06
65 19 4.9238843375931651e-06
66 19 3.6290473106603827e-06
67 19 2.3411374989734668e-06
68 19 1.0615857419793429e-06
69 19 2.0825799840196169e-07
70 19 1.4671224102258407e-06
71 19 2.7138124556458365e-06
72 19 3.9472068840140651e-06
73 19 5.1662556890264000e-06
74 19 6.3699774530689979e-06
75 19 7.5574567226510680e-06
76 19 8.7278412879143730e-06
77 19 9.8803395038871145e-06
78 19 1.1014217550453509e-05
79 19 1.2128796799792951e-05
80 19 1.3223451114541263e-05
81 19 1.4297604244539741e-05
82 19 1.5350727228913286e-05
83 19 1.6382335884301824e-05
84 19 1.7391988292203564e-05
85 19 1.8379282435532218e-05
86 19 1.9343853784548060e-05
87 19 2.0285373075523694e-05
88 19 2.1203544045889089e-05
89 19 2.2098101327472364e-05
90 19 2.2968808381484962e-05
91 19 2.3815455495679316e-05
92 19 2.4637857885423387e-05
93 19 2.5435853851618617e-05
94 19 2.6209303022994845e-05
95 19 2.6958084672124016e-05
96 19 2.7682096108705423e-05
97 19 2.8381251133247076e-05
98 19 2.9055478595552131e-05
99 19 2.9704720979850663e-05
100 19 3.0328933095624677e-05
101 19 3.0928080818171111e-05
102 19 3.1502139900219106e-05
103 19 3.2051094850160666e-05
104 19 3.2574937876894694e-05
105 19 3.3073667874639057e-05
106 19 3.3547289498336852e-05
107 19 3.3995812273701631e-05
108 19 3.4419249767658755e-05
109 19 3.4817618825400132e-05
110 19 3.5190938847406983e-05
111 19 3.5539231101999746e-05
112 19 3.5862518136475785e-05
113 19 3.6160823182918023e-05
114 19 3.6434169643939640e-05
115 19 3.6682580605962301e-05
116 19 3.6906078412002330e-05
117 19 3.7104684266431320e-05
118 19 3.7278417880592940e-05
119 19 3.7427297169934093e-05
120 19 3.7551337979557786e-05
121 19 3.7650553867507597e-05
122 19 3.7724955900486634e-05
123 19 3.7774552511748993e-05
124 19 3.7799349386524739e-05

0 20 1.0282542497463965e-06
1 20 3.0813928955097936e-06
2 20 5.1245408272393433e-06
3 20 7.1510994192891530e-06
4 20 9.1545623135402820e-06
5 20 1.1128551065553438e-05
6 20 1.3066849469112185e-05
7 20 1.4963436571591160e-05
8 20 1.6812517573683294e-05
9 20 1.8608552778687226e-05
10 20 2.0346284159700190e-05
11 20 2.2020759322671779e-05
12 20 2.3627352780053457e-05
13 20 2.5161784366289908e-05
14 20 2.6620134677912688e-05
15 20 2.7998857483169104e-05
16 20 2.9294789184675096e-05
17 20 3.0505155150351015e-05
18 20 3.1627573186199243e-05
19 20 3.2660054069211242e-05
20 20 3.3600999339356008e-05
21 20 3.4449196492758460e-05
22 20 3.5203811640016625e-05
23 20 3.5864380000916185e-05
24 20 3.6430794207120698e-05
25 20 3.6903290791201471e-05
26 20 3.7282435041419149e-05
27 20 3.7569104385681840e-05
28 20 3.7764470595114119e-05
29 20 3.7869981018623378e-05
30 20 3.7887339019881949e-05
31 20 3.7818483916041146e-05
32 20 3.7665570540745819e-05
33 20 3.7430948632177774e-05
34 20 3.7117142313469742e-05
35 20 3.6726829685029827e-05
36 20 3.6262822797894501e-05
37 20 3.5728048108474297e-05
38 20 3.5125527511503662e-05
39 20 3.4458360055111825e-05
40 20 3.3729704465024213e-05
41 20 3.2942762527632397e-05
42 20 3.2100763374565133e-05
43 20 3.1206948717610317e-05
44 20 3.0264559111259359e-05
45 20 2.9276821186030588e-05
46 20 2.8246935923625927e-05
47 20 2.7178067948163687e-05
48 20 2.6073335808618481e-05
49 20 2.4935803260461853e-05
50 20 2.3768471518970102e-05
51 20 2.2574272414033203e-05
52 20 2.1356062461563852e-05
53 20 2.0116617792886871e-05
54 20 1.8858629863949261e-05
55 20 1.7584701972772621e-05
56 20 1.6297346461691120e-05
57 20 1.4998982605263222e-05
58 20 1.3691935095039298e-05
59 20 1.2378433148718671e-05
60 20 1.1060610060731335e-05
61 20 9.7405033372410799e-06
62 20 8.4200551482283004e-06
63 20 7.1011132813936229e-06
64 20 5.7854323332051649e-06
65 20 4.4746752934088363e-06
66 20 3.1704153578004934e-06
67 20 1.8741379701481264e-06
68 20 5.8724307550050980e-07
69 20 6.8895246485567441e-07
70 20 1.9532123136656310e-06
71 20 3.2043779922830140e-06
72 20 4.4413661193232201e-06
73 20 5.6631656164540800e-06
74 20 6.8688348031642477e-06
75 20 8.0574985537040789e-06
76 20 9.2283453545505267e-06
77 20 1.0380624447137166e-05
78 20 1.1513642925287115e-05
79 20 1.2626762904588418e-05
80 20 1.3719398717526587e-05
81 20 1.4791014151249726e-05
82 20 1.5841119755499733e-05
83 20 1.6869270191399721e-05
84 20 1.7875061683270133e-05
85 20 1.8858129511301058e-05
86 20 1.9818145592154224e-05
87 20 2.0754816130619247e-05
88 20 2.1667879375186772e-05
89 20 2.2557103428688663e-05
90 20 2.3422284144203331e-05
91 20 2.4263243128430645e-05
92 20 2.5079825804574796e-05
93 20 2.5871899556939582e-05
94 20 2.6639351977664205e-05
95 20 2.7382089170302493e-05
96 20 2.8100034143108132e-05
97 20 2.8793125288473220e-05
98 20 2.9461314923651116e-05
99 20 3.0104567910527180e-05
100 20 3.0722860349996495e-05
101 20 3.1316178343843148e-05
102 20 3.1884516831226506e-05
103 20 3.2427878468688220e-05
104 20 3.2946272620293371e-05
105 20 3.3439714345107063e-05
106 20 3.3908223512568725e-05
107 20 3.4351823917866398e-05
108 20 3.4770542494122481e-05
109 20 3.5164408553001181e-05
110 20 3.5533453100811130e-05
111 20 3.5877708169707034e-05
112 20 3.6197206243038238e-05
113 20 3.6491979683361819e-05
114 20 3.6762060249273532e-05
115 20 3.7007478611350564e-05
116 20 3.7228263954247609e-05
117 20 3.7424443586786538e-05
118 20 3.7596042611554026e-05
119 20 3.7743083636243568e-05
120 20 3.7865586501872883e-05
121 20 3.7963568079391052e-05
122 20 3.8037042076055627e-05
123 20 3.8086018903982222e-05
124 20 3.8110505558464070e-05

0 21 1.0513335180206695e-06
1 21 3.1504813122751330e-06
2 21 5.2391872191748234e-06
3 21 7.3105563611619573e-06
4 21 9.3577930879717997e-06
5 21 1.1374239072381442e-05
6 21 1.3353410235339425e-05
7 21 1.5289031995990854e-05
8 21 1.7175072335007258e-05
9 21 1.9005772719182801e-05
10 21 2.0775676260242903e-05
11 21 2.2479653150497825e-05
12 21 2.4112923133756681e-05
13 21 2.5671074702415808e-05
14 21 2.7150081248095148e-05
15 21 2.8546313751931507e-05
16 21 2.9856550263218651e-05
17 21 3.1077982105998103e-05
18 21 3.2208216815377000e-05
19 21 3.3245277997195899e-05
20 21 3.4187602247826021e-05
21 21 3.5034033166070344e-05
22 21 3.5783812839085272e-05
23 21 3.6436570791664735e-05
24 21 3.6992310862515865e-05
25 21 3.7451396002197157e-05
26 21 3.7814531420821140e-05
27 21 3.8082746240064580e-05
28 21 3.8257373914163395e-05
29 21 3.8340031697003951e-05
30 21 3.8332599334722772e-05
31 21 3.8237197292900760e-05
32 21 3.8056164663125003e-05
33 21 3.7792037003825385e-05
34 21 3.7447524290357137e-05
35 21 3.7025489143971413e-05
36 21 3.6528925490664221e-05
37 21 3.5960937865731069e-05
38 21 3.5324721344487386e-05
39 21 3.4623542322087530e-05
40 21 3.3860720256129184e-05
41 21 3.3039610250362728e-05
42 21 3.2163586800137978e-05
43 21 3.1236028538828009e-05
44 21 3.0260304083817857e-05
45 21 2.9239759030019741e-05
46 21 2.8177704024301420e-05
47 21 2.7077403949249401e-05
48 21 2.5942068231366022e-05
49 21 2.4774842141361830e-05
50 21 2.3578799194012845e-05
51 21 2.2356934483269697e-05
52 21 2.1112159017455667e-05
53 21 1.9847294906227830e-05
54 21 1.8565071415288514e-05
55 21 1.7268121822233695e-05
56 21 1.5958981002484052e-05
57 21 1.4640083730199649e-05
58 21 1.3313763576938697e-05
59 21 1.1982252439146635e-05
60 21 1.0647680529274339e-05
61 21 9.3120769282251104e-06
62 21 7.9773704992902594e-06
63 21 6.6453911999886373e-06
64 21 5.3178717873691994e-06
65 21 3.9964497151601108e-06
66 21 2.6826693781956124e-06
67 21 1.3779845486894260e-06
68 21 8.3760949287636777e-08
69 21 1.1987209589392478e-06
70 21 2.4682630961336827e-06
71 21 3.7237467962469850e-06
72 21 4.9641297508173921e-06
73 21 6.1884429474190483e-06
74 21 7.3957875130759021e-06
75 21 8.5853316340589458e-06
76 21 9.7563074019646479e-06
77 21 1.0908007763710259e-05
78 21 1.2039783424455663e-05
79 21 1.3151039874870207e-05
80 21 1.4241234415734993e-05
81 21 1.5309873289126585e-05
82 21 1.6356508840686956e-05
83 21 1.7380736800909347e-05
84 21 1.8382193601951258e-05
85 21 1.9360553825897853e-05
86 21 2.0315527708980596e-05
87 21 2.1246858733725560e-05
88 21 2.2154321333900384e-05
89 21 2.3037718667850982e-05
90 21 2.3896880501972362e-05
91 21 2.4731661167898267e-05
92 21 2.5541937616502253e-05
93 21 2.6327607573151113e-05
94 21 2.7088587746249004e-05
95 21 2.7824812159238377e-05
96 21 2.8536230545661567e-05
97 21 2.9222806825934811e-05
98 21 2.9884517674716449e-05
99 21 3.0521351145118558e-05
100 21 3.1133305394170918e-05
101 21 3.1720387453582077e-05
102 21 3.2282612094647334e-05
103 21 3.2820000731348387e-05
104 21 3.3332580429146219e-05
105 21 3.3820382935978444e-05
106 21 3.4283443787863632e-05
107 21 3.4721801492665350e-05
108 21 3.5135496734284288e-05
109 21 3.5524571660339177e-05
110 21 3.5889069199157575e-05
111 21 3.6229032452261833e-05
112 21 3.6544504099289554e-05
113 21 3.6835525884626463e-05
114 21 3.7102138133349172e-05
115 21 3.7344379297366004e-05
116 21 3.7562285572612097e-05
117 21 3.7755890529567182e-05
118 21 3.7925224794399526e-05
119 21 3.8070315770077912e-05
120 21 3.8191187397451642e-05
121 21 3.8287859934982293e-05
122 21 3.8360349796207061e-05
123 21 3.8408669413847463e-05
124 21 3.8432827127898861e-05

0 22 1.0759219506439877e-06
1 22 3.2240848817366441e-06
2 22 5.3613171466793119e-06
3 22 7.4804032283992683e-06
4 22 9.5742342587357143e-06
5 22 1.1635849226365735e-05
6 22 1.3658474573574608e-05
7 22 1.5635561940285925e-05
8 22 1.7560823694751093e-05
9 22 1.9428265837007075e-05
10 22 2.1232218033517825e-05
11 22 2.2967360672865311e-05
12 22 2.4628748427346636e-05
13 22 2.6211830588707130e-05
14 22 2.7712467661089590e-05
15 22 2.9126944491864037e-05
16 22 3.0451979714740673e-05
17 22 3.1684731677472655e-05
18 22 3.2822800845266897e-05
19 22 3.3864228848656808e-05
20 22 3.4807494310840070e-05
21 22 3.5651505674749728e-05
22 22 3.6395591170190755e-05
23 22 3.7039486240786346e-05
24 22 3.7583318617251393e-05
25 22 3.8027591356737389e-05
26 22 3.8373164068516985e-05
27 22 3.8621232589797216e-05
28 22 3.8773307529105239e-05
29 22 3.8831191721655500e-05
30 22 3.8796957047892988e-05
31 22 3.8672920780413733e-05
32 22 3.8461621685748071e-05
33 22 3.8165796193645463e-05
34 22 3.7788354696921544e-05
35 22 3.7332358307828883e-05
36 22 3.6800996152663856e-05
37 22 3.6197563384909870e-05
38 22 3.5525440024386512e-05
39 22 3.4788070729874221e-05
40 22 3.3988945663310233e-05
41 22 3.3131582391376924e-05
42 22 3.2219508952380238e-05
43 22 3.1256248174571510e-05
44 22 3.0245303133114021e-05
45 22 2.9190143870927443e-05
46 22 2.8094195331895833e-05
47 22 2.6960826479793809e-05
48 22 2.5793340618029958e-05
49 22 2.4594966806290586e-05
50 22 2.3368852416716379e-05
51 22 2.2118056736353253e-05
52 22 2.0845545543046740e-05
53 22 1.9554186668102602e-05
54 22 1.8246746400052416e-05
55 22 1.6925886751728569e-05
56 22 1.5594163506271741e-05
57 22 1.4254024898185946e-05
58 22 1.2907811044904349e-05
59 22 1.1557753892610378e-05
60 22 1.0205977720723070e-05
61 22 8.8545001233342191e-06
62 22 7.5052334267411425e-06
63 22 6.1599864551453720e-06
64 22 4.8204666374118688e-06
65 22 3.4882824015980418e-06
66 22 2.1649458075145844e-06
67 22 8.5187536225106442e-07
68 22 4.4960098577462304e-07
69 22 1.7382427088818986e-06
70 22 3.0128934849216193e-06
71 22 4.2724778976932498e-06
72 22 5.5159980929531116e-06
73 22 6.7425304086654592e-06
74 22 7.9512219857136301e-06
75 22 9.1412874256846521e-06
76 22 1.0312005433554816e-05
77 22 1.1462715552745806e-05
78 22 1.2592814884193615e-05
79 22 1.3701754962625046e-05
80 22 1.4789038623952422e-05
81 22 1.5854216979249713e-05
82 22 1.6896886518402709e-05
83 22 1.7916686224417333e-05
84 22 1.8913294844047357e-05
85 22 1.9886428245463605e-05
86 22 2.0835836839872002e-05
87 22 2.1761303163891910e-05
88 22 2.2662639492132541e-05
89 22 2.3539685610529659e-05
90 22 2.4392306650078410e-05
91 22 2.5220391041358425e-05
92 22 2.6023848556988582e-05
93 22 2.6802608442011433e-05
94 22 2.7556617647306325e-05
95 22 2.8285839152708547e-05
96 22 2.8990250378058136e-05
97 22 2.9669841667967489e-05
98 22 3.0324614879617684e-05
99 22 3.0954582025621846e-05
100 22 3.1559764022581760e-05
101 22 3.2140189484941573e-05
102 22 3.2695893612100235e-05
103 22 3.3226917130591005e-05
104 22 3.3733305308203398e-05
105 22 3.4215107035606707e-05
106 22 3.4672373950606072e-05
107 22 3.5105159652104589e-05
108 22 3.5513518924723542e-05
109 22 3.5897507062010447e-05
110 22 3.6257179218068813e-05
111 22 3.6592589804484987e-05
112 22 3.6903791942322073e-05
113 22 3.7190836964740015e-05
114 22 3.7453773948037394e-05
115 22 3.7692649295095748e-05
116 22 3.7907506352574671e-05
117 22 3.8098385084950337e-05
118 22 3.8265321751218551e-05
119 22 3.8408348652652080e-05
120 22 3.8527493897433374e-05
121 22 3.8622781205255308e-05
122 22 3.8694229744784536e-05
123 22 3.8741854004875620e-05
124 22 3.8765663697759578e-05

0 23 1.1020861467869736e-06
1 23 3.3024024919114936e-06
2 23 5.4912590154998497e-06
3 23 7.6610930737075478e-06
4 23 9.8044571146260751e-06
5 23 1.1914062863382924e-05
6 23 1.3982824157210416e-05
7 23 1.6003897368221942e-05
8 23 1.7970719529358803e-05
9 23 1.9877043573757192e-05
10 23 2.1716970383778289e-05
11 23 2.3484977415222374e-05
12 23 2.5175943731525763e-05
13 23 2.6785171241883177e-05
14 23 2.8308401990528864e-05
15 23 2.9741831582441591e-05
16 23 3.1082118587377749e-05
17 23 3.2326390101644620e-05
18 23 3.3472243485377362e-05
19 23 3.4517744508022474e-05
20 23 3.5461421903804080e-05
21 23 3.6302258822118461e-05
22 23 3.7039681123118839e-05
23 23 3.7673543033633905e-05
24 23 3.8204110282435977e-05
25 23 3.8632041073682899e-05
26 23 3.8958365244923243e-05
27 23 3.9184461805952253e-05
28 23 3.9312035269745138e-05
29 23 3.9343091039256706e-05
30 23 3.9279910073020119e-05
31 23 3.9125023231889600e-05
32 23 3.8881185445482913e-05
33 23 3.8551349998527940e-05
34 23 3.8138643128071692e-05
35 23 3.7646339174912669e-05
36 23 3.7077836409160625e-05
37 23 3.6436633689795883e-05
38 23 3.5726308166950105e-05
39 23 3.4950493991381393e-05
40 23 3.4112862287827284e-05
41 23 3.3217102298088719e-05
42 23 3.2266903870592500e-05
43 23 3.1265941273339592e-05
44 23 3.0217858295600308e-05
45 23 2.9126254752931402e-05
46 23 2.7994674280051868e-05
47 23 2.6826593435558266e-05
48 23 2.5625412075847009e-05
49 23 2.4394444944064730e-05
50 23 2.3136914430565980e-05
51 23 2.1855944471127486e-05
52 23 2.0554555468343949e-05
53 23 1.9235660239758090e-05
54 23 1.7902060849728230e-05
55 23 1.6556446341020603e-05
56 23 1.5201391244445972e-05
57 23 1.3839354799038972e-05
58 23 1.2472680851693951e-05
59 23 1.1103598338557674e-05
60 23 9.7342223090990387e-06
61 23 8.3665554120315733e-06
62 23 7.0024898173315364e-06
63 23 5.6438094881983147e-06
64 23 4.2921927470018773e-06
65 23 2.9492151449872495e-06
66 23 1.6163525478063434e-06
67 23 2.9498434894748016e-07
68 23 1.0136030850205202e-06
69 23 2.3082129487761449e-06
70 23 3.5877343940171613e-06
71 23 4.8511388852645609e-06
72 23 6.0974765636601092e-06
73 23 7.3258725636904387e-06
74 23 8.5355233752082427e-06
75 23 9.7256932427569609e-06
76 23 1.0895710579106321e-05
77 23 1.2044964496915611e-05
78 23 1.3172901356384159e-05
79 23 1.4279021445240403e-05
80 23 1.5362875711133483e-05
81 23 1.6424062633468850e-05
82 23 1.7462225148534571e-05
83 23 1.8477047714959838e-05
84 23 1.9468253483090336e-05
85 23 2.0435601562063255e-05
86 23 2.1378884411227261e-05
87 23 2.2297925331038471e-05
88 23 2.3192576078301386e-05
89 23 2.4062714582662181e-05
90 23 2.4908242761689792e-05
91 23 2.5729084470960117e-05
92 23 2.6525183526082685e-05
93 23 2.7296501844631393e-05
94 23 2.8043017675116744e-05
95 23 2.8764723936980374e-05
96 23 2.9461626637861116e-05
97 23 3.0133743384119782e-05
98 23 3.0781101984622694e-05
99 23 3.1403739117585872e-05
100 23 3.2001699105776993e-05
101 23 3.2575032739678988e-05
102 23 3.3123796192136012e-05
103 23 3.3648049987178297e-05
104 23 3.4147858058553027e-05
105 23 3.4623286842894174e-05
106 23 3.5074404449275676e-05
107 23 3.5501279898930704e-05
108 23 3.5903982384510869e-05
109 23 3.6282580624380500e-05
110 23 3.6637142233786335e-05
111 23 3.6967733155535143e-05
112 23 3.7274417151955674e-05
113 23 3.7557255314624172e-05
114 23 3.7816305629156943e-05
115 23 3.8051622579082789e-05
116 23 3.8263256793236167e-05
117 23 3.8451254722460249e-05
118 23 3.8615658348284398e-05
119 23 3.8756504947556891e-05
120 23 3.8873826860630345e-05
121 23 3.8967651319943286e-05
122 23 3.9038000286595320e-05
123 23 3.9084890341989365e-05
124 23 3.9108332588355665e-05

0 24 1.1298982709462280e-06
1 24 3.3856492613892897e-06
2 24 5.6293678056817953e-06
3 24 7.8531156528782731e-06
4 24 1.0049078893459296e-05
5 24 1.2209615762870385e-05
6 24 1.4327302576333523e-05
7 24 1.6394977405909117e-05
8 24 1.8405781011310296e-05
9 24 2.0353194516431472e-05
10 24 2.2231073687706271e-05
11 24 2.4033679391521900e-05
12 24 2.5755704058383344e-05
13 24 2.7392293931782774e-05
14 24 2.8939067075128833e-05
15 24 3.0392127042588868e-05
16 24 3.1748072206738698e-05
17 24 3.3004000846048598e-05
18 24 3.4157512137866775e-05
19 24 3.5206703110191029e-05
20 24 3.6150161921710833e-05
21 24 3.6986957587359370e-05
22 24 3.7716626504646911e-05
23 24 3.8339156022360044e-05
24 24 3.8854965456636137e-05
25 24 3.9264884755141338e-05
26 24 3.9570131360022742e-05
27 24 3.9772285330919033e-05
28 24 3.9873263349754495e-05
29 24 3.9875291707680560e-05
30 24 3.9780878726247693e-05
31 24 3.9592786873932084e-05
32 24 3.9314004806279002e-05
33 24 3.8947719681381443e-05
34 24 3.8497289915007116e-05
35 24 3.7966218575213873e-05
36 24 3.7358127676689890e-05
37 24 3.6676733439655607e-05
38 24 3.5925822748694713e-05
39 24 3.5109230778651579e-05
40 24 3.4230820079805824e-05
41 24 3.3294460925148428e-05
42 24 3.2304013227069106e-05
43 24 3.1263309844931086e-05
44 24 3.0176141413207347e-05
45 24 2.9046242597807748e-05
46 24 2.7877279828558699e-05
47 24 2.6672840423458410e-05
48 24 2.5436423085167803e-05
49 24 2.4171429695130087e-05
50 24 2.2881158349363773e-05
51 24 2.1568797626159153e-05
52 24 2.0237421886726281e-05
53 24 1.8889987681625087e-05
54 24 1.7529331078236510e-05
55 24 1.6158165916380085e-05
56 24 1.4779082841087643e-05
57 24 1.3394549082335061e-05
58 24 1.2006908928441362e-05
59 24 1.0618384764349287e-05
60 24 9.2310786490301666e-06
61 24 7.8469743831632854e-06
62 24 6.4679399507383550e-06
63 24 5.0957303310283919e-06
64 24 3.7319905770161199e-06
65 24 2.3782591966892141e-06
66 24 1.0359716586805234e-06
67 24 2.9353587205349640e-07
68 24 1.6090227275000757e-06
69 24 2.9093398374868684e-06
70 24 4.1934257470899183e-06
71 24 5.4603026482524797e-06
72 24 6.7090723803175933e-06
73 24 7.9389124918449738e-06
74 24 9.1490722713416517e-06
75 24 1.0338868938752910e-05
76 24 1.1507683812084224e-05
77 24 1.2654958625013535e-05
78 24 1.3780191892465155e-05
79 24 1.4882935436055789e-05
80 24 1.5962790942403160e-05
81 24 1.7019406714169349e-05
82 24 1.8052474495711124e-05
83 24 1.9061726427516135e-05
84 24 2.0046932122319561e-05
85 24 2.1007895890434725e-05
86 24 2.1944454038802519e-05
87 24 2.2856472353005586e-05
88 24 2.3743843642343165e-05
89 24 2.4606485459877092e-05
90 24 2.5444337880209389e-05
91 24 2.6257361449566474e-05
92 24 2.7045535198055859e-05
93 24 2.7808854802024996e-05
94 24 2.8547330803263549e-05
95 24 2.9260986979195991e-05
96 24 2.9949858769917626e-05
97 24 3.0613991807371121e-05
98 24 3.1253440558209888e-05
99 24 3.1868267013734908e-05
100 24 3.2458539481083903e-05
101 24 3.3024331465902890e-05
102 24 3.3565720589656678e-05
103 24 3.4082787611744436e-05
104 24 3.4575615522669523e-05
105 24 3.5044288653196531e-05
106 24 3.5488891908741493e-05
107 24 3.5909510012643864e-05
108 24 3.6306226822269139e-05
109 24 3.6679124701954890e-05
110 24 3.7028283925266692e-05
111 24 3.7353782157190096e-05
112 24 3.7655693946092583e-05
113 24 3.7934090281410704e-05
114 24 3.8189038178870760e-05
115 24 3.8420600305677510e-05
116 24 3.8628834659881761e-05
117 24 3.8813794263958812e-05
118 24 3.8975526888584966e-05
119 24 3.9114074831481105e-05
120 24 3.9229474721125257e-05
121 24 3.9321757334676022e-05
122 24 3.9390947458528558e-05
123 24 3.9437063782621351e-05
124 24 3.9460118810730194e-05

0 25 1.1594361399858144e-06
1 25 3.4740577916636539e-06
2 25 5.7760272635931642e-06
3 25 8.0570000768886985e-06
4 25 1.0308766261957203e-05
5 25 1.2523302119760160e-05
6 25 1.4692819780393052e-05
7 25 1.6809814320950522e-05
8 25 1.8867107760556223e-05
9 25 2.0857889467151836e-05
10 25 2.2775752912096436e-05
11 25 2.4614727973215622e-05
12 25 2.6369308988805074e-05
13 25 2.8034478139815633e-05
14 25 2.9605724083836549e-05
15 25 3.1079055913707521e-05
16 25 3.2451012273781998e-05
17 25 3.3718665930493330e-05
18 25 3.4879623738603982e-05
19 25 3.5932022408147191e-05
20 25 3.6874520127128108e-05
21 25 3.7706284469862794e-05
22 25 3.8426976798788814e-05
23 25 3.9036733582520355e-05
24 25 3.9536144972984744e-05
25 25 3.9926230972042731e-05
26 25 4.0208415619247262e-05
27 25 4.0384499611079150e-05
28 25 4.0456631587026948e-05
29 25 4.0427278580779102e-05
30 25 4.0299195959825340e-05
31 25 4.0075397101269061e-05
32 25 3.9759123187543821e-05
33 25 3.9353813329867648e-05
34 25 3.8863075359607535e-05
35 25 3.8290657403905470e-05
36 25 3.7640420514684081e-05
37 25 3.6916312458501466e-05
38 25 3.6122342880418046e-05
39 25 3.5262559832993645e-05
40 25 3.4341027901341192e-05
41 25 3.3361807823872880e-05
42 25 3.2328937787262646e-05
43 25 3.1246416302366242e-05
44 25 3.0118186734817698e-05
45 25 2.8948123403260695e-05
46 25 2.7740019290511952e-05
47 25 2.6497575235318038e-05
48 25 2.5224390610922853e-05
49 25 2.3923955403404307e-05
50 25 2.2599643588527840e-05
51 25 2.1254707806228623e-05
52 25 1.9892275161303985e-05
53 25 1.8515344121894373e-05
54 25 1.7126782423382281e-05
55 25 1.5729325875568634e-05
56 25 1.4325578050033982e-05
57 25 1.2918010621199016e-05
58 25 1.1508964482764839e-05
59 25 1.0100651410382966e-05
60 25 8.6951562394688153e-06
61 25 7.2944395412832819e-06
62 25 5.9003406347457599e-06
63 25 4.5145809988156316e-06
64 25 3.1387678705030453e-06
65 25 1.7743981475248916e-06
66 25 4.2286242596389911e-07
67 25 9.1455082174007885e-07
68 25 2.2366509977445048e-06
69 25 3.5423410151835810e-06
70 25 4.8306129842856649e-06
71 25 6.1005438336536599e-06
72 25 7.3512910097051076e-06
73 25 8.5820881920994907e-06
74 25 9.7922410873252375e-06
75 25 1.0981123325315423e-05
76 25 1.2148172398696033e-05
77 25 1.3292885788551700e-05
78 25 1.4414817133712177e-05
79 25 1.5513572567904532e-05
80 25 1.6588807175033082e-05
81 25 1.7640221577686077e-05
82 25 1.8667558654428262e-05
83 25 1.9670600419630091e-05
84 25 2.0649165013431059e-05
85 25 2.1603103847134264e-05
86 25 2.2532298866728695e-05
87 25 2.3436659989606312e-05
88 25 2.4316122623879721e-05
89 25 2.5170645348460141e-05
90 25 2.6000207715703993e-05
91 25 2.6804808159752724e-05
92 25 2.7584462048757530e-05
93 25 2.8339199817040139e-05
94 25 2.9069065240250325e-05
95 25 2.9774113794900359e-05
96 25 3.0454411124480885e-05
97 25 3.1110031597947341e-05
98 25 3.1741056965906012e-05
99 25 3.2347575102953385e-05
100 25 3.2929678829951570e-05
101 25 3.3487464815351586e-05
102 25 3.4021032554676367e-05
103 25 3.4530483418393487e-05
104 25 3.5015919769953996e-05
105 25 3.5477444149556447e-05
106 25 3.5915158499655320e-05
107 25 3.6329163486392702e-05
108 25 3.6719557825470872e-05
109 25 3.7086437700395436e-05
110 25 3.7429896208251989e-05
111 25 3.7750022857885313e-05
112 25 3.8046903102717522e-05
113 25 3.8320617925968747e-05
114 25 3.8571243460516769e-05
115 25 3.8798850632737469e-05
116 25 3.9003504866741423e-05
117 25 3.9185265800156799e-05
118 25 3.9344187039880296e-05
119 25 3.9480315948026146e-05
120 25 3.9593693454520462e-05
121 25 3.9684353912328163e-05
122 25 3.9752324943798101e-05
123 25 3.9797627365167898e-05
124 25 3.9820275086199786e-05

0 26 1.1907839940761278e-06
1 26 3.5678794638727140e-06
2 26 5.9316520921726124e-06
3 26 8.2733179862515271e-06
4 26 1.0584239049649113e-05
5 26 1.2855978990700123e-05
6 26 1.5080357025354374e-05
7 26 1.7249498698745924e-05
8 26 1.9355883239313698e-05
9 26 2.1392387111518474e-05
10 26 2.3352323136549558e-05
11 26 2.5229475152599434e-05
12 26 2.7018127550348936e-05
13 26 2.8713089907483891e-05
14 26 3.0309716255061403e-05
15 26 3.1803919229744793e-05
16 26 3.3192178989338572e-05
17 26 3.4471546973335876e-05
18 26 3.5639644861973352e-05
19 26 3.6694658765767940e-05
20 26 3.7635329087848390e-05
21 26 3.8460936263362555e-05
22 26 3.9171282839589594e-05
23 26 3.9766672214724963e-05
24 26 4.0247884488309182e-05
25 26 4.0616149844296956e-05
26 26 4.0873119818485293e-05
27 26 4.1020837049821068e-05
28 26 4.1061703658584747e-05
29 26 4.0998448924689512e-05
30 26 4.0834096449948731e-05
31 26 4.0571931230637404e-05
32 26 4.0215467016047057e-05
33 26 3.9768414087149040e-05
34 26 3.9234647938535261e-05
35 26 3.8618178903604417e-05
36 26 3.7923123048955176e-05
37 26 3.7153674408152426e-05
38 26 3.6314078831978236e-05
39 26 3.5408609344145248e-05
40 26 3.4441543355079318e-05
41 26 3.3417141507285919e-05
42 26 3.2339628394773001e-05
43 26 3.1213175035738061e-05
44 26 3.0041883153586468e-05
45 26 2.8829771173022323e-05
46 26 2.7580761964962619e-05
47 26 2.6298672166191750e-05
48 26 2.4987203130599767e-05
49 26 2.3649933343250495e-05
50 26 2.2290312243988808e-05
51 26 2.0911655358446524e-05
52 26 1.9517140680491707e-05
53 26 1.8109806155131025e-05
54 26 1.6692548208574465e-05
55 26 1.5268121215328279e-05
56 26 1.3839137837479143e-05
57 26 1.2408070068303800e-05
58 26 1.0977251012178613e-05
59 26 9.5488772275942324e-06
60 26 8.1250115577802262e-06
61 26 6.7075864764731818e-06
62 26 5.2984077205664448e-06
63 26 3.8991582869130070e-06
64 26 2.5114026387385024e-06
65 26 1.1365911722904798e-06
66 26 2.2393524989894331e-07
67 26 1.5689406032137754e-06
68 26 2.8972889927203482e-06
69 26 4.2079398472338880e-06
70 26 5.4999432030911066e-06
71 26 6.7724349559483699e-06
72 26 8.0246322147203841e-06
73 26 9.2558286866051276e-06
74 26 1.0465390198000080e-05
75 26 1.1652750327328931e-05
76 26 1.2817406116027996e-05
77 26 1.3958913961609198e-05
78 26 1.5076885623521719e-05
79 26 1.6170984393326648e-05
80 26 1.7240921398098408e-05
81 26 1.8286452064586456e-05
82 26 1.9307372756571795e-05
83 26 2.0303517511699454e-05
84 26 2.1274755019007330e-05
85 26 2.2220985667509296e-05
86 26 2.3142138778631249e-05
87 26 2.4038170001183801e-05
88 26 2.4909058807587314e-05
89 26 2.5754806174838052e-05
90 26 2.6575432358733053e-05
91 26 2.7370974833296202e-05
92 26 2.8141486323463027e-05
93 26 2.8887032972768623e-05
94 26 2.9607692642485972e-05
95 26 3.0303553281818552e-05
96 26 3.0974711429543333e-05
97 26 3.1621270812465241e-05
98 26 3.2243341036242157e-05
99 26 3.2841036352593278e-05
100 26 3.3414474533977057e-05
101 26 3.3963775810441632e-05
102 26 3.4489061901510354e-05
103 26 3.4990455080929905e-05
104 26 3.5468077366651585e-05
105 26 3.5922049718806193e-05
106 26 3.6352491334490367e-05
107 26 3.6759518979856409e-05
108 26 3.7143246382598250e-05
109 26 3.7503783669734503e-05
110 26 3.7841236864011307e-05
111 26 3.8155707398956906e-05
112 26 3.8447291710319575e-05
113 26 3.8716080834610977e-05
114 26 3.8962160061828399e-05
115 26 3.9185608617486878e-05
116 26 3.9386499381066642e-05
117 26 3.9564898631994083e-05
118 26 3.9720865824044438e-05
119 26 3.9854453394383427e-05
120 26 3.9965706595701533e-05
121 26 4.0054663347888209e-05
122 26 4.0121354126121389e-05
123 26 4.0165801865832407e-05
124 26 4.0188021897868964e-05

0 27 1.2240329247958925e-06
1 27 3.6673859273861353e-06
2 27 6.0966903632220237e-06
3 27 8.5026868443804915e-06
4 27 1.0876274414428622e-05
5 27 1.3208571095546517e-05
6 27 1.5490972234744049e-05
7 27 1.7715205252955002e-05
8 27 1.9873380901813675e-05
9 27 2.1958040019143255e-05
10 27 2.3962195534465991e-05
11 27 2.5879369299985910e-05
12 27 2.7703623544539369e-05
13 27 2.9429586570373090e-05
14 27 3.1052472825976452e-05
15 27 3.2568097104501703e-05
16 27 3.3972883072053150e-05
17 27 3.5263866253743004e-05
18 27 3.6438691573437154e-05
19 27 3.7495605866411097e-05
20 27 3.8433445606500527e-05
21 27 3.9251620320257530e-05
22 27 3.9950091874629834e-05
23 27 4.0529350430418276e-05
24 27 4.0990387223160951e-05
25 27 4.1334664780734443e-05
26 27 4.1564085035084020e-05
27 27 4.1680955846779000e-05
28 27 4.1687956226610368e-05
29 27 4.1588100916811754e-05
30 27 4.1384704589475518e-05
31 27 4.1081346080495962e-05
32 27 4.0681833065825401e-05
33 27 4.0190167415410372e-05
34 27 3.9610511522347736e-05
35 27 3.8947155950985746e-05
36 27 3.8204488435056305e-05
37 27 3.7386964565122582e-05
38 27 3.6499080169782872e-05
39 27 3.5545345629550695e-05
40 27 3.4530262014165203e-05
41 27 3.3458299292021820e-05
42 27 3.2333876445633791e-05
43 27 3.1161343611252335e-05
44 27 2.9944966144945795e-05
45 27 2.8688910618690500e-05
46 27 2.7397232595482990e-05
47 27 2.6073866255416078e-05
48 27 2.4722615640015988e-05
49 27 2.3347147497965182e-05
50 27 2.1950985630958542e-05
51 27 2.0537506611795209e-05
52 27 1.9109936786776416e-05
53 27 1.7671350429182553e-05
54 27 1.6224669008302328e-05
55 27 1.4772661363515738e-05
56 27 1.3317944776325419e-05
57 27 1.1862986792898766e-05
58 27 1.0410107723402007e-05
59 27 8.9614837186502427e-06
60 27 7.5191503210447763e-06
61 27 6.0850065120021668e-06
62 27 4.6608190205077449e-06
63 27 3.2482269505251793e-06
64 27 1.8487466419969678e-06
65 27 4.6377667395347544e-07
66 27 9.0539701158576236e-07
67 27 2.2575959137682844e-06
68 27 3.5917437521959528e-06
69 27 4.9068612515412724e-06
70 27 6.2020609670199178e-06
71 27 7.4765421755884631e-06
72 27 8.7295858541835969e-06
73 27 9.9605497840826729e-06
74 27 1.1168863734312140e-05
75 27 1.2354024857330614e-05
76 27 1.3515593166424367e-05
77 27 1.4653187219160202e-05
78 27 1.5766479931400568e-05
79 27 1.6855194590270628e-05
80 27 1.7919101029661988e-05
81 27 1.8958011965608534e-05
82 27 1.9971779530614242e-05
83 27 2.0960291953642241e-05
84 27 2.1923470428397707e-05
85 27 2.2861266145035586e-05
86 27 2.3773657482628607e-05
87 27 2.4660647350849274e-05
88 27 2.5522260701293931e-05
89 27 2.6358542183579914e-05
90 27 2.7169553932004931e-05
91 27 2.7955373502308589e-05
92 27 2.8716091940772515e-05
93 27 2.9451811967007302e-05
94 27 3.0162646281084449e-05
95 27 3.0848716001230514e-05
96 27 3.1510149177016444e-05
97 27 3.2147079435773662e-05
98 27 3.2759644707169855e-05
99 27 3.3347986048148925e-05
100 27 3.3912246541589752e-05
101 27 3.4452570309539965e-05
102 27 3.4969101550430537e-05
103 27 3.5461983682871789e-05
104 27 3.5931358572938166e-05
105 27 3.6377365767670256e-05
106 27 3.6800141847592727e-05
107 27 3.7199819797884004e-05
108 27 3.7576528439053902e-05
109 27 3.7930391914464678e-05
110 27 3.8261529216043755e-05
111 27 3.8570053751740829e-05
112 27 3.8856072956505727e-05
113 27 3.9119687939681569e-05
114 27 3.9360993155490576e-05
115 27 3.9580076126810582e-05
116 27 3.9777017189379649e-05
117 27 3.9951889254652428e-05
118 27 4.0104757618841802e-05
119 27 4.0235679779065947e-05
120 27 4.0344705297457040e-05
121 27 4.0431875659052707e-05
122 27 4.0497224174096402e-05
123 27 4.0540775901654058e-05
124 27 4.0562547574118923e-05

0 28 1.2592812836942358e-06
1 28 3.7728709596507315e-06
2 28 6.2716263311557441e-06
3 28 8.7457736661633589e-06
4 28 1.1185711411343391e-05
5 28 1.3582076210383320e-05
6 28 1.5925805918470815e-05
7 28 1.8208199199065689e-05
8 28 2.0420970697543339e-05
9 28 2.2556301422227421e-05
10 28 2.4606883881617136e-05
11 28 2.6565961340097033e-05
12 28 2.8427361135285878e-05
13 28 3.0185521687542405e-05
14 28 3.1835513180311636e-05
15 28 3.3373051820717592e-05
16 28 3.4794507872248914e-05
17 28 3.6096907537697120e-05
18 28 3.7277929001433563e-05
19 28 3.8335892888596845e-05
20 28 3.9269747617254325e-05
21 28 4.0079050021901708e-05
22 28 4.0763941681731808e-05
23 28 4.1325121607371784e-05
24 28 4.1763815596951304e-05
25 28 4.2081742972044367e-05
26 28 4.2281081162443002e-05
27 28 4.2364428651353592e-05
28 28 4.2334766761520370e-05
29 28 4.2195420823176732e-05
30 28 4.1950021175019003e-05
31 28 4.1602464276202511e-05
32 28 4.1156874547532141e-05
33 28 4.0617567035994284e-05
34 28 3.9989011382246531e-05
35 28 3.9275797237614540e-05
36 28 3.8482601364187019e-05
37 28 3.7614156666698761e-05
38 28 3.6675223151760861e-05
39 28 3.5670561021383662e-05
40 28 3.4604905956747700e-05
41 28 3.3482946533602842e-05
42 28 3.2309303898969688e-05
43 28 3.1088513574140109e-05
44 28 2.9825009408845915e-05
45 28 2.8523109601330532e-05
46 28 2.7187004682183158e-05
47 28 2.5820747464599947e-05
48 28 2.4428244687513256e-05
49 28 2.3013250406656027e-05
50 28 2.1579360963031036e-05
51 28 2.0130011357366584e-05
52 28 1.8668472986149709e-05
53 28 1.7197852577588435e-05
54 28 1.5721092228027089e-05
55 28 1.4240970418910592e-05
56 28 1.2760103877518247e-05
57 28 1.1280950260150746e-05
58 28 9.8058114126331475e-06
59 28 8.3368372711944971e-06
60 28 6.8760301976666938e-06
61 28 5.4252497498907815e-06
62 28 3.9862177070304483e-06
63 28 2.5605234190706483e-06
64 28 1.1496292868784508e-06
65 28 2.4512360674577849e-07
66 28 1.6225097869693172e-06
67 28 2.9814136581762796e-06
68 28 4.3208237761049872e-06
69 28 5.6398271643942621e-06
70 28 6.9376037092894194e-06
71 28 8.2134206706996338e-06
72 28 9.4666272785204342e-06
73 28 1.0696649527019986e-05
74 28 1.1902985070477712e-05
75 28 1.3085198347972948e-05
76 28 1.4242915829854041e-05
77 28 1.5375821497798370e-05
78 28 1.6483652488297196e-05
79 28 1.7566194937757018e-05
80 28 1.8623280023888356e-05
81 28 1.9654780222033708e-05
82 28 2.0660605695610457e-05
83 28 2.1640700951230940e-05
84 28 2.2595041618167500e-05
85 28 2.3523631448085780e-05
86 28 2.4426499469321072e-05
87 28 2.5303697334777553e-05
88 28 2.6155296792396143e-05
89 28 2.6981387361679765e-05
90 28 2.7782074135451751e-05
91 28 2.8557475728163695e-05
92 28 2.9307722363647315e-05
93 28 3.0032954100533971e-05
94 28 3.0733319172249196e-05
95 28 3.1408972454016748e-05
96 28 3.2060074030226815e-05
97 28 3.2686787882596491e-05
98 28 3.3289280661819021e-05
99 28 3.3867720552471781e-05
100 28 3.4422276244505667e-05
101 28 3.4953115969571513e-05
102 28 3.5460406610177131e-05
103 28 3.5944312887892238e-05
104 28 3.6404996630601261e-05
105 28 3.6842616073506917e-05
106 28 3.7257325246287110e-05
107 28 3.7649273396667127e-05
108 28 3.8018604469947093e-05
109 28 3.8365456633826511e-05
110 28 3.8689961849414090e-05
111 28 3.8992245483093768e-05
112 28 3.9272425951253354e-05
113 28 3.9530614397875752e-05
114 28 3.9766914420091837e-05
115 28 3.9981421800838746e-05
116 28 4.0174224288591631e-05
117 28 4.0345401393970803e-05
118 28 4.0495024215658759e-05
119 28 4.0623155281416246e-05
120 28 4.0729848429954529e-05
121 28 4.0815148686590419e-05
122 28 4.0879092173540243e-05
123 28 4.0921706050411899e-05
124 28 4.0943008452920537e-05

0 29 1.2966355775745342e-06
1 29 3.8846520293844833e-06
2 29 6.4569834066219300e-06
3 29 9.0032991089117331e-06
4 29 1.1513456161793556e-05
5 29 1.3977570942458328e-05
6 29 1.6386087738240462e-05
7 29 1.8729843246134692e-05
8 29 2.1000126315229295e-05
9 29 2.3188732361845155e-05
10 29 2.5288011654467368e-05
11 29 2.7290911425836839e-05
12 29 2.9191011037710268e-05
13 29 3.0982550393687802e-05
14 29 3.2660451186217188e-05
15 29 3.4220331114553915e-05
16 29 3.5658511254865743e-05
17 29 3.6972016635772320e-05
18 29 3.8158570445645523e-05
19 29 3.9216582186085702e-05
20 29 4.0145130256519224e-05
21 29 4.0943939429993748e-05
22 29 4.1613353815250775e-05
23 29 4.2154305823771665e-05
24 29 4.2568281779509221e-05
25 29 4.2857284733521794e-05
26 29 4.3023795122110187e-05
27 29 4.3070729796035323e-05
28 29 4.3001399991027256e-05
29 29 4.2819468818677819e-05
30 29 4.2528908704930757e-05
31 29 4.2133959229140316e-05
32 29 4.1639085829103806e-05
33 29 4.1048939663390627e-05
34 29 4.0368318991568231e-05
35 29 3.9602132300586845e-05
36 29 3.8755363424236577e-05
37 29 3.7833038827983501e-05
38 29 3.6840197123133578e-05
39 29 3.5781861012829097e-05
40 29 3.4663011629909590e-05
41 29 3.3488565314598873e-05
42 29 3.2263352816030988e-05
43 29 3.0992100890081531e-05
44 29 2.9679416194028363e-05
45 29 2.8329771457613617e-05
46 29 2.6947493758200380e-05
47 29 2.5536754874266876e-05
48 29 2.4101563481870869e-05
49 29 2.2645759195860649e-05
50 29 2.1173008227570733e-05
51 29 1.9686800555085426e-05
52 29 1.8190448497712453e-05
53 29 1.6687086514366456e-05
54 29 1.5179672122833665e-05
55 29 1.3670987824454528e-05
56 29 1.2163643876128560e-05
57 29 1.0660081853686165e-05
58 29 9.1625787908000689e-06
59 29 7.6732519742606087e-06
60 29 6.1940640661006796e-06
61 29 4.7268286946788862e-06
62 29 3.2732162509319096e-06
63 29 1.8347599652912550e-06
64 29 4.1286205565427281e-07
65 29 9.9119996654906117e-07
66 29 2.3762670071647563e-06
67 29 3.7412920770307778e-06
68 29 5.0853340560763627e-06
69 29 6.4075515240347158e-06
70 29 7.7071967234942917e-06
71 29 8.9836096615059091e-06
72 29 1.0236212350633878e-05
73 29 1.1464503274716265e-05
74 29 1.2668052001174601e-05
75 29 1.3846494019809086e-05
76 29 1.4999525808967462e-05
77 29 1.6126900062474192e-05
78 29 1.7228421195447652e-05
79 29 1.8303941038411153e-05
80 29 1.9353354756113106e-05
81 29 2.0376596973292749e-05
82 29 2.1373638126931382e-05
83 29 2.2344481019231921e-05
84 29 2.3289157573991304e-05
85 29 2.4207725791036694e-05
86 29 2.5100266880961897e-05
87 29 2.5966882597039387e-05
88 29 2.6807692728780808e-05
89 29 2.7622832778462225e-05
90 29 2.8412451771764324e-05
91 29 2.9176710249601001e-05
92 29 2.9915778386069292e-05
93 29 3.0629834247619669e-05
94 29 3.1319062179235857e-05
95 29 3.1983651314071437e-05
96 29 3.2623794202102374e-05
97 29 3.3239685528485552e-05
98 29 3.3831520961591366e-05
99 29 3.4399496068537871e-05
100 29 3.4943805328424560e-05
101 29 3.5464641237048511e-05
102 29 3.5962193470240322e-05
103 29 3.6436648123583382e-05
104 29 3.6888187041839160e-05
105 29 3.7316987159918824e-05
106 29 3.7723219960206222e-05
107 29 3.8107050930769049e-05
108 29 3.8468639101729707e-05
109 29 3.8808136619827849e-05
110 29 3.9125688357621868e-05
111 29 3.9421431571540211e-05
112 29 3.9695495587466212e-05
113 29 3.9948001518297360e-05
114 29 4.0179062019696232e-05
115 29 4.0388781060052281e-05
116 29 4.0577253732188012e-05
117 29 4.0744566080164191e-05
118 29 4.0890794934966834e-05
119 29 4.1016007803484911e-05
120 29 4.1120262743277181e-05
121 29 4.1203608276418890e-05
122 29 4.1266083304236645e-05
123 29 4.1307717063787663e-05
124 29 4.1328529062134578e-05

0 30 1.3362109250181220e-06
1 30 4.0030726058404298e-06
2 30 6.6533274765134820e-06
3 30 9.2760419949655670e-06
4 30 1.1860487255432872e-05
5 30 1.4396217318690674e-05
6 30 1.6873143632523124e-05
7 30 1.9281605172949412e-05
8 30 2.1612433144468923e-05
9 30 2.3857009649574934e-05
10 30 2.6007319723575506e-05
11 30 2.8055996157405616e-05
12 30 2.9996356957440184e-05
13 30 3.1822434946704448e-05
14 30 3.3528999642484791e-05
15 30 3.5111571310864065e-05
16 30 3.6566427429107762e-05
17 30 3.7890601674916979e-05
18 30 3.9081876062496690e-05
19 30 4.0138766308928098e-05
20 30 4.1060501319023501e-05
21 30 4.1846997069328040e-05
22 30 4.2498825713721544e-05
23 30 4.3017180452409320e-05
24 30 4.3403836857081046e-05
25 30 4.3661111376103179e-05
26 30 4.3791817617488960e-05
27 30 4.3799221045581760e-05
28 30 4.3686992814429004e-05
29 30 4.3459163173942272e-05
30 30 4.3120075094549293e-05
31 30 4.2674338516235366e-05
32 30 4.2126785753104912e-05
33 30 4.1482428296824025e-05
34 30 4.0746415516323964e-05
35 30 3.9923995356794251e-05
36 30 3.9020477398565845e-05
37 30 3.8041198329175074e-05
38 30 3.6991490086180079e-05
39 30 3.5876650544608424e-05
40 30 3.4701917056345621e-05
41 30 3.3472442559023818e-05
42 30 3.2193274454250798e-05
43 30 3.0869336035799222e-05
44 30 2.9505410460650694e-05
45 30 2.8106127170524076e-05
46 30 2.6675950572929708e-05
47 30 2.5219170905366184e-05
48 30 2.3739897158314704e-05
49 30 2.2242051809229224e-05
50 30 2.0729367370186935e-05
51 30 1.9205384430343031e-05
52 30 1.7673451172761645e-05
53 30 1.6136724172000072e-05
54 30 1.4598170281487910e-05
55 30 1.3060569560074953e-05
56 30 1.1526519052118545e-05
57 30 9.9984373003181304e-06
58 30 8.4785694616229534e-06
59 30 6.9689930217720075e-06
60 30 5.4716238100382952e-06
61 30 3.9882224323051219e-06
62 30 2.5204009039825337e-06
63 30 1.0696294650003324e-06
64 30 3.6275653059192337e-07
65 30 1.7755496228843981e-06
66 30 3.1676633653887620e-06
67 30 4.5381253919174469e-06
68 30 5.8860706699803700e-06
69 30 7.2107348376704294e-06
70 30 8.5114477101910779e-06
71 30 9.7876269746777211e-06
72 30 1.1038772099958294e-05
73 30 1.2264458431054948e-05
74 30 1.3464331538592944e-05
75 30 1.4638101818675864e-05
76 30 1.5785539294377315e-05
77 30 1.6906468694344312e-05
78 30 1.8000764770320643e-05
79 30 1.9068347860695667e-05
80 30 2.0109179689420387e-05
81 30 2.1123259414501661e-05
82 30 2.2110619891435590e-05
83 30 2.3071324185330866e-05
84 30 2.4005462279319545e-05
85 30 2.4913148019223286e-05
86 30 2.5794516226085307e-05
87 30 2.6649720039628733e-05
88 30 2.7478928421587057e-05
89 30 2.8282323846440249e-05
90 30 2.9060100160016589e-05
91 30 2.9812460589084822e-05
92 30 3.0539615918812046e-05
93 30 3.1241782780355720e-05
94 30 3.1919182101880494e-05
95 30 3.2572037673261889e-05
96 30 3.3200574820924089e-05
97 30 3.3805019203470010e-05
98 30 3.4385595700570093e-05
99 30 3.4942527403991619e-05
100 30 3.5476034683235014e-05
101 30 3.5986334355087024e-05
102 30 3.6473638910905493e-05
103 30 3.6938155812293871e-05
104 30 3.7380086887139896e-05
105 30 3.7799627714996120e-05
106 30 3.8196967148351746e-05
107 30 3.8572286828575386e-05
108 30 3.8925760772912099e-05
109 30 3.9257554990790311e-05
110 30 3.9567827149866730e-05
111 30 3.9856726276710219e-05
112 30 4.0124392481466487e-05
113 30 4.0370956725155338e-05
114 30 4.0596540611836929e-05
115 30 4.0801256172784406e-05
116 30 4.0985205742138930e-05
117 30 4.1148481789932134e-05
118 30 4.1291166795964784e-05
119 30 4.1413333153883514e-05
120 30 4.1515043074369373e-05
121 30 4.1596348509642667e-05
122 30 4.1657291093066817e-05
123 30 4.1697902094739447e-05
124 30 4.1718202377971636e-05

0 31 1.3781318575212254e-06
1 31 4.1285042389205273e-06
2 31 6.8612706449755478e-06
3 31 9.5648443085849522e-06
4 31 1.2227862072222706e-05
5 31 1.4839269834254765e-05
6 31 1.7388403726670276e-05
7 31 1.9865066326119063e-05
8 31 2.2259596825335848e-05
9 31 2.4562934518357338e-05
10 31 2.6766674615430475e-05
11 31 2.8863116359190144e-05
12 31 3.0845302561033350e-05
13 31 3.2707050637625912e-05
14 31 3.4442974953918792e-05
15 31 3.6048500566820962e-05
16 31 3.7519868513413712e-05
17 31 3.8854133014964987e-05
18 31 4.0049150948462398e-05
19 31 4.1103564246469659e-05
20 31 4.2016775610775881e-05
21 31 4.2788918452885127e-05
22 31 4.3420821558726175e-05
23 31 4.3913969360431793e-05
24 31 4.4270458502637666e-05
25 31 4.4492951496444277e-05
26 31 4.4584628168919949e-05
27 31 4.4549135618687785e-05
28 31 4.4390537456528989e-05
29 31 4.4113262795519859e-05
30 31 4.3722055716344244e-05
31 31 4.3221925665193339e-05
32 31 4.2618099279856381e-05
33 31 4.1915973992168176e-05
34 31 4.1121073865113544e-05
35 31 4.0239007765840995e-05
36 31 3.9275430289364976e-05
37 31 3.8236005440950294e-05
38 31 3.7126373286788805e-05
39 31 3.5952119553428474e-05
40 31 3.4718748312734249e-05
41 31 3.3431657587179586e-05
42 31 3.2096117913660294e-05
43 31 3.0717253798329125e-05
44 31 2.9300027823531138e-05
45 31 2.7849227477894090e-05
46 31 2.6369454353414312e-05
47 31 2.4865115726413478e-05
48 31 2.3340418225714643e-05
49 31 2.1799363535635052e-05
50 31 2.0245745847802255e-05
51 31 1.8683150970311146e-05
52 31 1.7114956916586266e-05
53 31 1.5544335767891937e-05
54 31 1.3974256678039865e-05
55 31 1.2407489905719160e-05
56 31 1.0846611666615047e-05
57 31 9.2940097031757318e-06
58 31 7.7518894672223837e-06
59 31 6.2222807697409621e-06
60 31 4.7070447983799113e-06
61 31 3.2078814573566206e-06
62 31 1.7263368112807598e-06
63 31 2.6381076434489614e-07
64 31 1.1784353253219138e-06
65 31 2.5992709646871504e-06
66 31 3.9976889532056248e-06
67 31 5.3727978857054381e-06
68 31 6.7238148480086579e-06
69 31 8.0500582484432925e-06
70 31 9.3509408847225473e-06
71 31 1.0625963226651436e-05
72 31 1.1874706954628778e-05
73 31 1.3096828764602719e-05
74 31 1.4292054395070863e-05
75 31 1.5460172994252730e-05
76 31 1.6601031721741322e-05
77 31 1.7714530633483605e-05
78 31 1.8800617848313550e-05
79 31 1.9859284984491410e-05
80 31 2.0890562855591099e-05
81 31 2.1894517442611061e-05
82 31 2.2871246104116949e-05
83 31 2.3820874030633377e-05
84 31 2.4743550948613802e-05
85 31 2.5639448034020518e-05
86 31 2.6508755043508359e-05
87 31 2.7351677667653007e-05
88 31 2.8168435056485919e-05
89 31 2.8959257544869388e-05
90 31 2.9724384551066407e-05
91 31 3.0464062635182643e-05
92 31 3.1178543727250485e-05
93 31 3.1868083470776298e-05
94 31 3.2532939736817923e-05
95 31 3.3173371246419947e-05
96 31 3.3789636320946670e-05
97 31 3.4381991731002870e-05
98 31 3.4950691662594124e-05
99 31 3.5495986767664078e-05
100 31 3.6018123314107697e-05
101 31 3.6517342398845187e-05
102 31 3.6993879261260076e-05
103 31 3.7447962634828968e-05
104 31 3.7879814197339101e-05
105 31 3.8289648045974900e-05
106 31 3.8677670251452412e-05
107 31 3.9044078445904518e-05
108 31 3.9389061454286889e-05
109 31 3.9712798977298291e-05
110 31 4.0015461301834421e-05
111 31 4.0297209045192517e-05
112 31 4.0558192935691295e-05
113 31 4.0798553609278088e-05
114 31 4.1018421437222230e-05
115 31 4.1217916384006514e-05
116 31 4.1397147867883177e-05
117 31 4.1556214649851597e-05
118 31 4.1695204739511382e-05
119 31 4.1814195308020885e-05
120 31 4.1913252627701070e-05
121 31 4.1992431995652169e-05
122 31 4.2051777716878291e-05
123 31 4.2091323044779472e-05
124 31 4.2111090160723563e-05

0 32 1.4225332858330830e-06
1 32 4.2613490673915067e-06
2 32 7.0814752159975569e-06
3 32 9.8706167594997396e-06
4 32 1.2616723507719030e-05
5 32 1.5308083389342642e-05
6 32 1.7933411029957824e-05
7 32 2.0481930770088752e-05
8 32 2.2943452821166943e-05
9 32 2.5308441960802952e-05
10 32 2.7568077655359957e-05
11 32 2.9714305449957124e-05
12 32 3.1739878915360009e-05
13 32 3.3638392022083963e-05
14 32 3.5404301890196166e-05
15 32 3.7032941957448884e-05
16 32 3.8520525908580794e-05
17 32 3.9864142589607354e-05
18 32 4.1061742553694103e-05
19 32 4.2112116773296293e-05
20 32 4.3014868291280095e-05
21 32 4.3770377454066534e-05
22 32 4.4379761689583574e-05
23 32 4.4844830563661731e-05
24 32 4.5168036972853542e-05
25 32 4.5352425477318548e-05
26 32 4.5401578338655213e-05
27 32 4.5319560296519512e-05
28 32 4.5110862719077716e-05
29 32 4.4780347820072564e-05
30 32 4.4333193606860277e-05
31 32 4.3774840134958026e-05
32 32 4.3110937495427493e-05
33 32 4.2347296065337048e-05
34 32 4.1489839256669825e-05
35 32 4.0544559166022509e-05
36 32 3.9517475219241760e-05
37 32 3.8414596085445396e-05
38 32 3.7241884869310127e-05
39 32 3.6005227653568284e-05
40 32 3.4710405395266264e-05
41 32 3.3363069146474800e-05
42 32 3.1968718439578936e-05
43 32 3.0532682830930469e-05
44 32 2.9060106381706419e-05
45 32 2.7555934961398520e-05
46 32 2.6024906191857156e-05
47 32 2.4471541821391440e-05
48 32 2.2900142386816924e-05
49 32 2.1314783939629933e-05
50 32 1.9719316627586636e-05
51 32 1.8117364983361028e-05
52 32 1.6512329696460881e-05
53 32 1.4907390699647749e-05
54 32 1.3305511412653459e-05
55 32 1.1709443938912045e-05
56 32 1.0121735139811960e-05
57 32 8.5447333351140742e-06
58 32 6.9805956028901051e-06
59 32 5.4312954969049088e-06
60 32 3.8986310766375709e-06
61 32 2.3842331824397434e-06
62 32 8.8957384392074346e-07
63 32 5.8402526104117669e-07
64 32 2.0353843677156647e-06
65 32 3.4634572259051311e-06
66 32 4.8673228523199441e-06
67 32 6.2461774454902752e-06
68 32 7.5993264774254499e-06
69 32 8.9261770730431067e-06
70 32 1.0226230578780360e-05
71 32 1.1499075484699972e-05
72 32 1.2744380565088420e-05
73 32 1.3961888381430754e-05
74 32 1.5151409056279874e-05
75 32 1.6312814380192719e-05
76 32 1.7446032209988971e-05
77 32 1.8551041192083062e-05
78 32 1.9627865804672240e-05
79 32 2.0676571644173691e-05
80 32 2.1697261078479357e-05
81 32 2.2690069117814460e-05
82 32 2.3655159595570296e-05
83 32 2.4592721596050637e-05
84 32 2.5502966144230754e-05
85 32 2.6386123121113769e-05
86 32 2.7242438422447890e-05
87 32 2.8072171323501038e-05
88 32 2.8875592051669230e-05
89 32 2.9652979557148740e-05
90 32 3.0404619456803061e-05
91 32 3.1130802160106441e-05
92 32 3.1831821150518635e-05
93 32 3.2507971399198254e-05
94 32 3.3159547953687252e-05
95 32 3.3786844630512292e-05
96 32 3.4390152824137488e-05
97 32 3.4969760454472976e-05
98 32 3.5525950995207722e-05
99 32 3.6059002592736533e-05
100 32 3.6569187300550254e-05
101 32 3.7056770366916680e-05
102 32 3.7522009599832984e-05
103 32 3.7965154819907809e-05
104 32 3.8386447358540465e-05
105 32 3.8786119597844504e-05
106 32 3.9164394594948249e-05
107 32 3.9521485734717032e-05
108 32 3.9857596412673502e-05
109 32 4.0172919773873161e-05
110 32 4.0467638486418878e-05
111 32 4.0741924521192630e-05
112 32 4.0995938991983394e-05
113 32 4.1229831992062316e-05
114 32 4.1443742467173195e-05
115 32 4.1637798098292933e-05
116 32 4.1812115211925516e-05
117 32 4.1966798694836882e-05
118 32 4.2101941929217901e-05
119 32 4.2217626732288238e-05
120 32 4.2313923315440150e-05
121 32 4.2390890235388667e-05
122 32 4.2448574372855319e-05
123 32 4.2487010912140022e-05
124 32 4.2506223317140268e-05

0 33 1.4695613330673041e-06
1 33 4.4020427534263717e-06
2 33 7.3146583599026371e-06
3 33 1.0194344907787922e-05
4 33 1.3028307575879694e-05
5 33 1.5804121959561712e-05
6 33 1.8509831027913037e-05
7 33 2.1134035490533165e-05
8 33 2.3665976737419214e-05
9 33 2.6095611090681814e-05
10 33 2.8413674703742231e-05
11 33 3.0611738463193205e-05
12 33 3.2682252408378076e-05
13 33 3.4618579460854448e-05
14 33 3.6415018447755187e-05
15 33 3.8066816522075442e-05
16 33 3.9570171205483007e-05
17 33 4.0922222764194771e-05
18 33 4.2121037175490983e-05
19 33 4.3165580743576015e-05
20 33 4.4055686860389187e-05
21 33 4.4792016112182864e-05
22 33 4.5376010358921803e-05
23 33 4.5809841971333753e-05
24 33 4.6096359101355233e-05
25 33 4.6239027930994325e-05
26 33 4.6241872844632326e-05
27 33 4.6109415436923484e-05
28 33 4.5846613114797208e-05
29 33 4.5458798118680477e-05
30 33 4.4951617584665371e-05
31 33 4.4330975304873732e-05
32 33 4.3602975716261483e-05
33 33 4.2773870490009358e-05
34 33 4.1850008168253794e-05
35 33 4.0837787108394252e-05
36 33 3.9743611872644635e-05
37 33 3.8573853347934062e-05
38 33 3.7334812518885485e-05
39 33 3.6032688021769843e-05
40 33 3.4673547410157823e-05
41 33 3.3263302015029694e-05
42 33 3.1807685381579631e-05
43 33 3.0312235050011793e-05
44 33 2.8782277516903321e-05
45 33 2.7222916277658271e-05
46 33 2.5639022589452054e-05
47 33 2.4035228921803764e-05
48 33 2.2415924703977907e-05
49 33 2.0785254279509502e-05
50 33 1.9147116786299989e-05
51 33 1.7505167758002926e-05
52 33 1.5862822219325778e-05
53 33 1.4223259175771830e-05
54 33 1.2589427157649880e-05
55 33 1.0964050754402876e-05
56 33 9.3496379633961624e-06
57 33 7.7484881488842916e-06
58 33 6.1627005205622254e-06
59 33 4.5941829922568900e-06
60 33 3.0446612919732274e-06
61 33 1.5156882469113953e-06
62 33 8.6531359855257506e-09
63 33 1.4752089736447260e-06
64 33 2.9348079459978749e-06
65 33 4.3691894635600192e-06
66 33 5.7775260753345492e-06
67 33 7.1591084811473138e-06
68 33 8.5133370841816713e-06
69 33 9.8397138321715261e-06
70 33 1.1137834371233168e-05
71 33 1.2407380533652201e-05
72 33 1.3648113153408303e-05
73 33 1.4859865243188608e-05
74 33 1.6042535533777880e-05
75 33 1.7196082310988459e-05
76 33 1.8320517679804027e-05
77 33 1.9415902110964112e-05
78 33 2.0482339325056387e-05
79 33 2.1519971548755734e-05
80 33 2.2528975042845900e-05
81 33 2.3509555952649919e-05
82 33 2.4461946444453986e-05
83 33 2.5386401134142034e-05
84 33 2.6283193773402047e-05
85 33 2.7152614190839586e-05
86 33 2.7994965472011302e-05
87 33 2.8810561379266630e-05
88 33 2.9599723960771485e-05
89 33 3.0362781394011051e-05
90 33 3.1100065982947456e-05
91 33 3.1811912351464855e-05
92 33 3.2498655810897503e-05
93 33 3.3160630846573724e-05
94 33 3.3798169774890141e-05
95 33 3.4411601529171776e-05
96 33 3.5001250555666275e-05
97 33 3.5567435821448612e-05
98 33 3.6110469946670776e-05
99 33 3.6630658398095761e-05
100 33 3.7128298794542047e-05
101 33 3.7603680284270524e-05
102 33 3.8057082995202052e-05
103 33 3.8488777535761187e-05
104 33 3.8899024588090469e-05
105 33 3.9288074518140093e-05
106 33 3.9656167054147318e-05
107 33 4.0003531013965699e-05
108 33 4.0330384051046053e-05
109 33 4.0636932444826357e-05
110 33 4.0923370939083270e-05
111 33 4.1189882565184632e-05
112 33 4.1436638535508052e-05
113 33 4.1663798132418606e-05
114 33 4.1871508616786457e-05
115 33 4.2059905148938981e-05
116 33 4.2229110742475484e-05
117 33 4.2379236209200144e-05
118 33 4.2510380116489443e-05
119 33 4.2622628771304960e-05
120 33 4.2716056182889872e-05
121 33 4.2790724044117212e-05
122 33 4.2846681727048974e-05
123 33 4.2883966271389795e-05
124 33 4.2902602370276099e-05

0 34 1.5193743099217727e-06
1 34 4.5510574153695416e-06
2 34 7.5615970427378443e-06
3 34 1.0537095997520396e-05
4 34 1.3463951727743506e-05
5 34 1.6328968280632239e-05
6 34 1.9119462239203244e-05
7 34 2.1823361548101161e-05
8 34 2.4429295709893495e-05
9 34 2.6926676273575367e-05
10 34 2.9305766844345271e-05
11 34 3.1557741754895119e-05
12 34 3.3674733117550204e-05
13 34 3.5649865845144291e-05
14 34 3.7477280788067446e-05
15 34 3.9152145989262976e-05
16 34 4.0670656670016569e-05
17 34 4.2030024294703594e-05
18 34 4.3228455556487688e-05
19 34 4.4265122062014939e-05
20 34 4.5140121716968906e-05
21 34 4.5854432753955621e-05
22 34 4.6409861530705143e-05
23 34 4.6808985183943719e-05
24 34 4.7055090169223490e-05
25 34 4.7152107902626028e-05
26 34 4.7104548326792894e-05
27 34 4.6917432604764997e-05
28 34 4.6596225654838008e-05
29 34 4.6146769521193676e-05
30 34 4.5575218146964858e-05
31 34 4.4887974363305716e-05
32 34 4.4091629554543488e-05
33 34 4.3192906473699111e-05
34 34 4.2198605568088965e-05
35 34 4.1115555195148090e-05
36 34 3.9950565723145814e-05
37 34 3.8710387874729690e-05
38 34 3.7401675154313807e-05
39 34 3.6030950531618089e-05
40 34 3.4604577151320370e-05
41 34 3.3128733083920281e-05
42 34 3.1609389894882156e-05
43 34 3.0052294885507536e-05
44 34 2.8462956759511826e-05
45 34 2.6846634524346769e-05
46 34 2.5208329376802396e-05
47 34 2.3552779338409380e-05
48 34 2.1884456343101988e-05
49 34 2.0207565558649776e-05
50 34 1.8526046776656813e-05
51 34 1.6843577472336335e-05
52 34 1.5163577418597640e-05
53 34 1.3489214655493242e-05
54 34 1.1823412519262888e-05
55 34 1.0168857616399407e-05
56 34 8.5280085597716493e-06
57 34 6.9031052598589326e-06
58 34 5.2961786973781955e-06
59 34 3.7090609712464584e-06
60 34 2.1433955472716093e-06
61 34 6.0064761964184754e-07
62 34 9.1788555600658128e-07
63 34 2.4110644112340651e-06
64 34 3.8778969511099604e-06
65 34 5.3175288421414280e-06
66 34 6.7292337950775050e-06
67 34 8.1124042106139882e-06
68 34 9.4665421537243333e-06
69 34 1.0791250701025490e-05
70 34 1.2086225649632354e-05
71 34 1.3351247605264405e-05
72 34 1.4586174465591739e-05
73 34 1.5790934317472249e-05
74 34 1.6965518677913849e-05
75 34 1.8109976199554012e-05
76 34 1.9224406710094399e-05
77 34 2.0308955626546776e-05
78 34 2.1363808754948366e-05
79 34 2.2389187462223958e-05
80 34 2.3385344135817832e-05
81 34 2.4352558020801496e-05
82 34 2.5291131345639428e-05
83 34 2.6201385742830041e-05
84 34 2.7083658973303670e-05
85 34 2.7938301897734164e-05
86 34 2.8765675692099535e-05
87 34 2.9566149345683357e-05
88 34 3.0340097322500981e-05
89 34 3.1087897471415715e-05
90 34 3.1809929113890689e-05
91 34 3.2506571320034539e-05
92 34 3.3178201339190139e-05
93 34 3.3825193204606308e-05
94 34 3.4447916464230843e-05
95 34 3.5046735053612110e-05
96 34 3.5622006295810138e-05
97 34 3.6174079990125563e-05
98 34 3.6703297632278975e-05
99 34 3.7209991704756362e-05
100 34 3.7694485068406891e-05
101 34 3.8157090417989536e-05
102 34 3.8598109818543946e-05
103 34 3.9017834289722941e-05
104 34 3.9416543470061072e-05
105 34 3.9794505300783101e-05
106 34 4.0151975792213079e-05
107 34 4.0489198796400672e-05
108 34 4.0806405829485470e-05
109 34 4.1103815931364807e-05
110 34 4.1381635541348771e-05
111 34 4.1640058403125124e-05
112 34 4.1879265491040485e-05
113 34 4.2099424945263308e-05
114 34 4.2300692039809462e-05
115 34 4.2483209133692412e-05
116 34 4.2647105667370511e-05
117 34 4.2792498136989821e-05
118 34 4.2919490090831403e-05
119 34 4.3028172125758601e-05
120 34 4.3118621889881581e-05
121 34 4.3190904080780967e-05
122 34 4.3245070444619671e-05
123 34 4.3281159796570989e-05
124 34 4.3299198005719575e-05

0 35 1.5721440771443440e-06
1 35 4.7089051342652510e-06
2 35 7.8231336981815502e-06
3 35 1.0900026488513959e-05
4 35 1.3925104200396277e-05
5 35 1.6884334440803173e-05
6 35 1.9764247907616550e-05
7 35 2.2552046367252387e-05
8 35 2.5235700922721094e-05
9 35 2.7804039408607650e-05
10 35 3.0246821889789999e-05
11 35 3.2554803427231604e-05
12 35 3.4719783773340396e-05
13 35 3.6734643733993266e-05
14 35 3.8593368065775735e-05
15 35 4.0291055306340695e-05
16 35 4.1823915109873155e-05
17 35 4.3189253515762971e-05
18 35 4.4385447123929112e-05
19 35 4.5411907224846004e-05
20 35 4.6269034861268210e-05
21 35 4.6958168089972219e-05
22 35 4.7481522569725598e-05
23 35 4.7842126800645701e-05
24 35 4.8043753238857789e-05
25 35 4.8090846455295377e-05
26 35 4.7988449489722029e-05
27 35 4.7742129567929226e-05
28 35 4.7357904013445307e-05
29 35 4.6842167449767658e-05
30 35 4.6201620949481992e-05
31 35 4.5443203857686854e-05
32 35 4.4574028898125562e-05
33 35 4.3601321012332050e-05
34 35 4.2532360353675358e-05
35 35 4.1374429581075844e-05
36 35 4.0134765773025549e-05
37 35 3.8820517026749712e-05
38 35 3.7438703643921656e-05
39 35 3.5996184049480462e-05
40 35 3.4499625158446179e-05
41 35 3.2955477160534485e-05
42 35 3.1369952464999074e-05
43 35 2.9749008592538928e-05
44 35 2.8098334764692368e-05
45 35 2.6423341950909673e-05
46 35 2.4729156040237399e-05
47 35 2.3020613878266261e-05
48 35 2.1302261949074364e-05
49 35 1.9578357298044580e-05
50 35 1.7852870517920394e-05
51 35 1.6129490526317625e-05
52 35 1.4411630870014847e-05
53 35 1.2702437277134493e-05
54 35 1.1004796343527801e-05
55 35 9.3213450780282869e-06
56 35 7.6544810942991148e-06
57 35 6.0063733888782167e-06
58 35 4.3789734256449719e-06
59 35 2.7740264920694813e-06
60 35 1.1930831433915046e-06
61 35 3.6248934787153075e-07
62 35 1.8914955974835834e-06
63 35 3.3929009326527648e-06
64 35 4.8658204141460715e-06
65 35 6.3095081452857471e-06
66 35 7.7233469291115853e-06
67 35 9.1068382843673135e-06
68 35 1.0459592886036262e-05
69 35 1.1781321381576504e-05
70 35 1.3071825670785131e-05
71 35 1.4330990622646311e-05
72 35 1.5558776234492200e-05
73 35 1.6755210247687558e-05
74 35 1.7920381162994659e-05
75 35 1.9054431769305324e-05
76 35 2.0157552996558081e-05
77 35 2.1229978260706162e-05
78 35 2.2271978154186911e-05
79 35 2.3283855560052302e-05
80 35 2.4265941084955500e-05
81 35 2.5218588892705895e-05
82 35 2.6142172830034838e-05
83 35 2.7037082872993778e-05
84 35 2.7903721901090250e-05
85 35 2.8742502707679307e-05
86 35 2.9553845304342019e-05
87 35 3.0338174465072143e-05
88 35 3.1095917483625612e-05
89 35 3.1827502172454558e-05
90 35 3.2533355028618871e-05
91 35 3.3213899616413300e-05
92 35 3.3869555096543991e-05
93 35 3.4500734920506204e-05
94 35 3.5107845669735127e-05
95 35 3.5691286028871616e-05
96 35 3.6251445875379318e-05
97 35 3.6788705489065876e-05
98 35 3.7303434844204730e-05
99 35 3.7795993013567397e-05
100 35 3.8266727646174559e-05
101 35 3.8715974512548712e-05
102 35 3.9144057134343768e-05
103 35 3.9551286449501788e-05
104 35 3.9937960564451203e-05
105 35 4.0304364510745927e-05
106 35 4.0650770081640530e-05
107 35 4.0977435690869868e-05
108 35 4.1284606250080458e-05
109 35 4.1572513104881637e-05
110 35 4.1841373958462214e-05
111 35 4.2091392842280584e-05
112 35 4.2322760091195732e-05
113 35 4.2535652336361807e-05
114 35 4.2730232509669008e-05
115 35 4.2906649843743594e-05
116 35 4.3065039903922298e-05
117 35 4.3205524597134115e-05
118 35 4.3328212205651084e-05
119 35 4.3433197407516388e-05
120 35 4.3520561300525173e-05
121 35 4.3590371426205365e-05
122 35 4.3642681789357596e-05
123 35 4.3677532877595127e-05
124 35 4.3694951678219240e-05

0 36 1.6280571752957940e-06
1 36 4.8761417392739759e-06
2 36 8.1001824305815262e-06
3 36 1.1284390499355368e-05
4 36 1.4413334207930006e-05
5 36 1.7472073773561192e-05
6 36 2.0446288955255909e-05
7 36 2.3322397289859964e-05
8 36 2.6087661247231608e-05
9 36 2.8730283215594454e-05
10 36 3.1239486878220646e-05
11 36 3.3605584476958938e-05
12 36 3.5820029186339752e-05
13 36 3.7875452608915339e-05
14 36 3.9765687279924578e-05
15 36 4.1485774639582473e-05
16 36 4.3031958986361474e-05
17 36 4.4401668320759313e-05
18 36 4.5593482926875595e-05
19 36 4.6607093029393809e-05
20 36 4.7443246646849957e-05
21 36 4.8103689055167820e-05
22 36 4.8591095316297128e-05
23 36 4.8908997143826127e-05
24 36 4.9061705684749768e-05
25 36 4.9054231368472756e-05
26 36 4.8892202336503487e-05
27 36 4.8581782400525242e-05
28 36 4.8129589833578734e-05
29 36 4.7542617843454593e-05
30 36 4.6828157628908684e-05
31 36 4.5993724762993793e-05
32 36 4.5046989481711819e-05
33 36 4.3995711383360003e-05
34 36 4.2847678905388875e-05
35 36 4.1610653826573696e-05
36 36 4.0292320913515312e-05
37 36 3.8900242894435166e-05
38 36 3.7441820572858830e-05
39 36 3.5924258102504325e-05
40 36 3.4354533267055842e-05
41 36 3.2739372479717588e-05
42 36 3.1085230392413621e-05
43 36 2.9398273636793704e-05
44 36 2.7684368671287984e-05
45 36 2.5949073142683687e-05
46 36 2.4197630634326117e-05
47 36 2.2434968429685398e-05
48 36 2.0665697885391410e-05
49 36 1.8894117239653951e-05
50 36 1.7124216461716912e-05
51 36 1.5359683867899321e-05
52 36 1.3603914269744166e-05
53 36 1.1860018372722436e-05
54 36 1.0130833178578769e-05
55 36 8.4189332332229583e-06
56 36 6.7266424581546858e-06
57 36 5.0560464091020663e-06
58 36 3.4090048446344667e-06
59 36 1.7871644137912313e-06
60 36 1.9197134371040647e-07
61 36 1.3753159189278108e-06
62 36 2.9136143080421562e-06
63 36 4.4220039265852051e-06
64 36 5.8997162248886070e-06
65 36 7.3461225111870476e-06
66 36 8.7607229000141729e-06
67 36 1.0143135692253225e-05
68 36 1.1493087253455769e-05
69 36 1.2810402353125028e-05
70 36 1.4094995027136292e-05
71 36 1.5346859920661871e-05
72 36 1.6566064149792226e-05
73 36 1.7752739666754280e-05
74 36 1.8907076060337147e-05
75 36 2.0029313922975689e-05
76 36 2.1119738578434522e-05
77 36 2.2178674340622706e-05
78 36 2.3206479136561597e-05
79 36 2.4203539591205470e-05
80 36 2.5170266453322654e-05
81 36 2.6107090436156000e-05
82 36 2.7014458373386674e-05
83 36 2.7892829729481150e-05
84 36 2.8742673412907038e-05
85 36 2.9564464882447794e-05
86 36 3.0358683509312812e-05
87 36 3.1125810236787288e-05
88 36 3.1866325415741414e-05
89 36 3.2580706910145807e-05
90 36 3.3269428387328048e-05
91 36 3.3932957779647666e-05
92 36 3.4571755943346716e-05
93 36 3.5186275462173455e-05
94 36 3.5776959597555447e-05
95 36 3.6344241360453111e-05
96 36 3.6888542732427254e-05
97 36 3.7410273957760865e-05
98 36 3.7909832964366785e-05
99 36 3.8387604854861479e-05
100 36 3.8843961486456635e-05
101 36 3.9279261124569587e-05
102 36 3.9693848147948074e-05
103 36 4.0088052822184750e-05
104 36 4.0462191119416957e-05
105 36 4.0816564577106362e-05
106 36 4.1151460202115686e-05
107 36 4.1467150399654429e-05
108 36 4.1763892941304448e-05
109 36 4.2041930938374605e-05
110 36 4.2301492860552514e-05
111 36 4.2542792543898145e-05
112 36 4.2766029233476388e-05
113 36 4.2971387614443302e-05
114 36 4.3159037879547668e-05
115 36 4.3329135761105420e-05
116 36 4.3481822612712051e-05
117 36 4.3617225445657937e-05
118 36 4.3735456996429889e-05
119 36 4.3836615778225507e-05
120 36 4.3920786136020240e-05
121 36 4.3988038274989094e-05
122 36 4.4038428316461875e-05
123 36 4.4071998323680361e-05
124 36 4.4088776324002765e-05

0 37 1.6873162547170750e-06
1 37 5.0533711899447553e-06
2 37 8.3937359214303342e-06
3 37 1.1691549195447237e-05
4 37 1.4930343498420484e-05
5 37 1.8094193904971689e-05
6 37 2.1167858220039193e-05
7 37 2.4136906509042433e-05
8 37 2.6987838339209702e-05
9 37 2.9708185826038402e-05
10 37 3.2286601650000080e-05
11 37 3.4712930848002088e-05
12 37 3.6978266136244997e-05
13 37 3.9074986288412106e-05
14 37 4.0996777906698867e-05
15 37 4.2738640901873737e-05
16 37 4.4296878531469019e-05
17 37 4.5669072839871205e-05
18 37 4.6854046779287728e-05
19 37 4.7851814326094200e-05
20 37 4.8663520095360013e-05
21 37 4.9291369961679266e-05
22 37 4.9738554379175071e-05
23 37 5.0009165891040652e-05
24 37 5.0108112534807958e-05
25 37 5.0041028591962800e-05
26 37 4.9814184048813104e-05
27 37 4.9434394275849058e-05
28 37 4.8908930860847022e-05
29 37 4.8245434931537545e-05
30 37 4.7451833657952136e-05
31 37 4.6536260818186292e-05
32 37 4.5506982057297307e-05
33 37 4.4372325302077797e-05
34 37 4.3140616647896479e-05
35 37 4.1820122047120378e-05
36 37 4.0418994831092903e-05
37 37 3.8945229133169335e-05
38 37 3.7406619112445583e-05
39 37 3.5810723857387927e-05
40 37 3.4164837760641831e-05
41 37 3.2475966050604654e-05
42 37 3.0750805297685702e-05
43 37 2.8995728396097320e-05
44 37 2.7216773821336915e-05
45 37 2.5419638725487914e-05
46 37 2.3609675503521999e-05
47 37 2.1791891481548475e-05
48 37 1.9970951370851253e-05
49 37 1.8151182118231191e-05
50 37 1.6336579830245057e-05
51 37 1.4530818496893971e-05
52 37 1.2737260149719987e-05
53 37 1.0958966234042578e-05
54 37 9.1987099333223910e-06
55 37 7.4589892191667673e-06
56 37 5.7420404173669226e-06
57 37 4.0498521052256820e-06
58 37 2.3841791803036472e-06
59 37 7.4655697890335659e-07
60 37 8.6168472890335579e-07
61 37 2.4394079245482203e-06
62 37 3.9856527980219880e-06
63 37 5.4996245948402134e-06
64 37 6.9806808955519273e-06
65 37 8.4283192967049558e-06
66 37 9.8421656735681040e-06
67 37 1.1221962944674146e-05
68 37 1.2567560386145260e-05
69 37 1.3878903526887143e-05
70 37 1.5156024582907435e-05
71 37 1.6399033476055536e-05
72 37 1.7608109424749330e-05
73 37 1.8783493045404498e-05
74 37 1.9925479021409842e-05
75 37 2.1034409296127876e-05
76 37 2.2110666718866412e-05
77 37 2.3154669237079872e-05
78 37 2.4166864479369110e-05
79 37 2.5147724843854746e-05
80 37 2.6097742935604629e-05
81 37 2.7017427449926856e-05
82 37 2.7907299378071571e-05
83 37 2.8767888588632218e-05
84 37 2.9599730731355578e-05
85 37 3.0403364430497959e-05
86 37 3.1179328750852164e-05
87 37 3.1928160965755126e-05
88 37 3.2650394510724823e-05
89 37 3.3346557209767980e-05
90 37 3.4017169671329839e-05
91 37 3.4662743896518577e-05
92 37 3.5283782042760947e-05
93 37 3.5880775357988171e-05
94 37 3.6454203251601314e-05
95 37 3.7004532493334352e-05
96 37 3.7532216537350394e-05
97 37 3.8037694946702061e-05
98 37 3.8521392928814180e-05
99 37 3.8983720918039921e-05
100 37 3.9425074278121031e-05
101 37 3.9845833055274227e-05
102 37 4.0246361776574702e-05
103 37 4.0627009324722962e-05
104 37 4.0988108850115168e-05
105 37 4.1329977706006105e-05
106 37 4.1652917443180115e-05
107 37 4.1957213818832884e-05
108 37 4.2243136827657679e-05
109 37 4.2510940759576954e-05
110 37 4.2760864267243903e-05
111 37 4.2993130450419415e-05
112 37 4.3207946943013553e-05
113 37 4.3405506012561546e-05
114 37 4.3585984652594334e-05
115 37 4.3749544687443631e-05
116 37 4.3896332872606081e-05
117 37 4.4026480980008387e-05
118 37 4.4140105895706938e-05
119 37 4.4237309698935690e-05
120 37 4.4318179741154040e-05
121 37 4.4382788707331144e-05
122 37 4.4431194673677510e-05
123 37 4.4463441160935702e-05
124 37 4.4479557160137517e-05

0 38 1.7501418181353756e-06
1 38 5.2412501858611904e-06
2 38 8.7048733217187646e-06
3 38 1.2122981194906401e-05
4 38 1.5477979047773260e-05
5 38 1.8752871380200986e-05
6 38 2.1931416258169634e-05
7 38 2.4998267569742438e-05
8 38 2.7939103093288509e-05
9 38 3.0740736708168015e-05
10 38 3.3391213431599454e-05
11 38 3.5879886171485964e-05
12 38 3.8197473843482044e-05
13 38 4.0336100571636280e-05
14 38 4.2289316139587640e-05
15 38 4.4052098457925126e-05
16 38 4.5620838697857380e-05
17 38 4.6993310474974237e-05
18 38 4.8168624340760857e-05
19 38 4.9147169198349161e-05
20 38 4.9930542447285120e-05
21 38 5.0521470583930750e-05
22 38 5.0923722019646789e-05
23 38 5.1142014138250147e-05
24 38 5.1181916215448098e-05
25 38 5.1049749970388802e-05
26 38 5.0752489290317726e-05
27 38 5.0297660673770395e-05
28 38 4.9693245537163477e-05
29 38 4.8947585754355316e-05
30 38 4.8069293154817672e-05
31 38 4.7067163980507587e-05
32 38 4.5950098864544486e-05
33 38 4.4727028813085212e-05
34 38 4.3406847521687553e-05
35 38 4.1998350282845820e-05
36 38 4.0510179468711272e-05
37 38 3.8950776632518114e-05
38 38 3.7328341070619331e-05
39 38 3.5650794581343348e-05
40 38 3.3925752289221123e-05
41 38 3.2160498992794828e-05
42 38 3.0361970918768577e-05
43 38 2.8536742245677260e-05
44 38 2.6691016171476178e-05
45 38 2.4830620005467097e-05
46 38 2.2961003867116858e-05
47 38 2.1087242685347007e-05
48 38 1.9214040888115846e-05
49 38 1.7345739641960733e-05
50 38 1.5486326095270897e-05
51 38 1.3639444371271736e-05
52 38 1.1808407966107382e-05
53 38 9.9962132846798113e-06
54 38 8.2055540033820762e-06
55 38 6.4388360838663061e-06
56 38 4.6981931820511136e-06
57 38 2.9855022543046061e-06
58 38 1.3023992480043489e-06
59 38 3.4970533224765177e-07
60 38 1.9696110564737523e-06
61 38 3.5563125129201012e-06
62 38 5.1089846779817094e-06
63 38 6.6269687355458018e-06
64 38 8.1097584461176098e-06
65 38 9.5569870728340334e-06
66 38 1.0968414920320413e-05
67 38 1.2343917489054945e-05
68 38 1.3683474286985131e-05
69 38 1.4987158238000120e-05
70 38 1.6255125783182223e-05
71 38 1.7487607577137965e-05
72 38 1.8684899796284071e-05
73 38 1.9847356099944591e-05
74 38 2.0975380101262431e-05
75 38 2.2069418467829394e-05
76 38 2.3129954523248841e-05
77 38 2.4157502370059092e-05
78 38 2.5152601509148553e-05
79 38 2.6115811905036423e-05
80 38 2.7047709517447061e-05
81 38 2.7948882209472004e-05
82 38 2.8819926063405887e-05
83 38 2.9661442043860120e-05
84 38 3.0474033008154322e-05
85 38 3.1258301016023893e-05
86 38 3.2014844932426456e-05
87 38 3.2744258294137296e-05
88 38 3.3447127433916535e-05
89 38 3.4124029811621881e-05
90 38 3.4775532569142342e-05
91 38 3.5402191254085835e-05
92 38 3.6004548743306941e-05
93 38 3.6583134293444175e-05
94 38 3.7138462759322977e-05
95 38 3.7671033915387397e-05
96 38 3.8181331911246730e-05
97 38 3.8669824825809940e-05
98 38 3.9136964307573407e-05
99 38 3.9583185295732903e-05
100 38 4.0008905821231622e-05
101 38 4.0414526873533418e-05
102 38 4.0800432300258649e-05
103 38 4.1166988785867886e-05
104 38 4.1514545847221029e-05
105 38 4.1843435877098045e-05
106 38 4.2153974212588707e-05
107 38 4.2446459226574973e-05
108 38 4.2721172429871501e-05
109 38 4.2978378611557844e-05
110 38 4.3218325973093386e-05
111 38 4.3441246262432287e-05
112 38 4.3647354933007421e-05
113 38 4.3836851288503453e-05
114 38 4.4009918637399892e-05
115 38 4.4166724427086024e-05
116 38 4.4307420397515784e-05
117 38 4.4432142701111843e-05
118 38 4.4541012034216010e-05
119 38 4.4634133742782467e-05
120 38 4.4711597934288250e-05
121 38 4.4773479553228412e-05
122 38 4.4819838466381157e-05
123 38 4.4850719517874893e-05
124 38 4.4866152580702590e-05

0 39 1.8167739526120386e-06
1 39 5.4404937159802103e-06
2 39 9.0347687784486652e-06
3 39 1.2580294294295413e-05
4 39 1.6058247302552786e-05
5 39 1.9450467831916285e-05
6 39 2.2739629034873587e-05
7 39 2.5909393565726191e-05
8 39 2.8944553799092887e-05
9 39 3.1831153954442470e-05
10 39 3.4556592739320990e-05
11 39 3.7109705464999365e-05
12 39 3.9480824852944352e-05
13 39 4.1661820754157475e-05
14 39 4.3646118788487342e-05
15 39 4.5428698886240682e-05
16 39 4.7006074657574004e-05
17 39 4.8376255014304093e-05
18 39 4.9538689859573992e-05
19 39 5.0494201426332097e-05
20 39 5.1244903534808373e-05
21 39 5.1794110719427522e-05
22 39 5.2146239321260168e-05
23 39 5.2306702632343161e-05
24 39 5.2281802175535574e-05
25 39 5.2078616944228884e-05
26 39 5.1704892358728216e-05
27 39 5.1168930627731868e-05
28 39 5.0479483816090465e-05
29 39 4.9645650975982392e-05
30 39 4.8676780226131200e-05
31 39 4.7582376748067645e-05
32 39 4.6372017298956791e-05
33 39 4.5055271651328610e-05
34 39 4.3641631392254965e-05
35 39 4.2140446119276476e-05
36 39 4.0560867075711826e-05
37 39 3.8911798179164236e-05
38 39 3.7201854186541539e-05
39 39 3.5439325686503764e-05
40 39 3.3632150647555648e-05
41 39 3.1787892065260337e-05
42 39 2.9913721257379677e-05
43 39 2.8016406349529177e-05
44 39 2.6102305540121051e-05
45 39 2.4177364509547772e-05
46 39 2.2247117678730888e-05
47 39 2.0316692712185613e-05
48 39 1.8390817916547064e-05
49 39 1.6473832031849156e-05
50 39 1.4569696070054761e-05
51 39 1.2682006842013038e-05
52 39 1.0814011784709976e-05
53 39 8.9686248099241084e-06
54 39 7.1484429069457178e-06
55 39 5.3557632302414504e-06
56 39 3.5926004544606371e-06
57 39 1.8607041969431748e-06
58 39 1.6157638960123677e-07
59 39 1.5035116289752182e-06
60 39 3.1335023553680230e-06
61 39 4.7275358054932326e-06
62 39 6.2849337192361077e-06
63 39 7.8051844161208805e-06
64 39 9.2879282389546347e-06
65 39 1.0732943704461206e-05
66 39 1.2140134365346000e-05
67 39 1.3509516371357222e-05
68 39 1.4841206787075123e-05
69 39 1.6135412589157738e-05
70 39 1.7392420409656495e-05
71 39 1.8612586965005562e-05
72 39 1.9796330152033192e-05
73 39 2.0944120831423163e-05
74 39 2.2056475208920290e-05
75 39 2.3133947852471692e-05
76 39 2.4177125258262322e-05
77 39 2.5186619984296499e-05
78 39 2.6163065296458399e-05
79 39 2.7107110293300707e-05
80 39 2.8019415500679656e-05
81 39 2.8900648888274816e-05
82 39 2.9751482292894593e-05
83 39 3.0572588199717643e-05
84 39 3.1364636885911068e-05
85 39 3.2128293868005642e-05
86 39 3.2864217654804406e-05
87 39 3.3573057756974833e-05
88 39 3.4255452963982691e-05
89 39 3.4912029835076908e-05
90 39 3.5543401394555474e-05
91 39 3.6150166022430597e-05
92 39 3.6732906515624109e-05
93 39 3.7292189298376854e-05
94 39 3.7828563772990265e-05
95 39 3.8342561793136554e-05
96 39 3.8834697252632111e-05
97 39 3.9305465773686876e-05
98 39 3.9755344474201593e-05
99 39 4.0184791815889298e-05
100 39 4.0594247521674731e-05
101 39 4.0984132555266228e-05
102 39 4.1354849138919292e-05
103 39 4.1706780818273614e-05
104 39 4.2040292580480809e-05
105 39 4.2355730969667604e-05
106 39 4.2653424253025207e-05
107 39 4.2933682594004097e-05
108 39 4.3196798238831491e-05
109 39 4.3443045729674168e-05
110 39 4.3672682092932291e-05
111 39 4.3885947056843122e-05
112 39 4.4083063261091127e-05
113 39 4.4264236460200834e-05
114 39 4.4429655720712447e-05
115 39 4.4579493613028376e-05
116 39 4.4713906401483428e-05
117 39 4.4833034206881450e-05
118 39 4.4937001158373846e-05
119 39 4.5025915551555329e-05
120 39 4.5099869966591655e-05
121 39 4.5158941380130102e-05
122 39 4.5203191255893671e-05
123 39 4.5232665629058033e-05
124 39 4.5247395157765880e-05

0 40 1.8874743137331507e-06
1 40 5.6518809277150694e-06
2 40 9.3847012863079726e-06
3 40 1.3065238546161595e-05
4 40 1.6673330060612557e-05
5 40 2.0189548006754876e-05
6 40 2.3595387226293951e-05
7 40 2.6873437278140955e-05
8 40 3.0007536137688362e-05
9 40 3.2982903238831796e-05
10 40 3.5786250478508919e-05
11 40 3.8405869691615635e-05
12 40 4.0831696310306143e-05
13 40 4.3055349134846210e-05
14 40 4.5070146420300716e-05
15 40 4.6871099554479656e-05
16 40 4.8454885449800145e-05
17 40 4.9819799320616198e-05
18 40 5.0965689970539074e-05
19 40 5.1893879541964338e-05
20 40 5.2607070308852144e-05
21 40 5.3109240681692427e-05
22 40 5.3405533003925143e-05
23 40 5.3502135384242422e-05
24 40 5.3406159958413468e-05
25 40 5.3125519530183851e-05
26 40 5.2668804753075449e-05
27 40 5.2045163443814602e-05
28 40 5.1264183647425909e-05
29 40 5.0335781738297669e-05
30 40 4.9270096669218333e-05
31 40 4.8077391171297279e-05
32 40 4.6767960648175233e-05
33 40 4.5352050062952287e-05
34 40 4.3839779242382804e-05
35 40 4.2241076536164712e-05
36 40 4.0565620898824761e-05
37 40 3.8822792097548131e-05
38 40 3.7021628857658584e-05
39 40 3.5170794487449086e-05
40 40 3.3278549634196963e-05
41 40 3.1352731540756906e-05
42 40 2.9400739413709687e-05
43 40 2.7429525318645176e-05
44 40 2.5445589952433068e-05
45 40 2.3454982920334544e-05
46 40 2.1463306810964866e-05
47 40 1.9475724682749274e-05
48 40 1.7496970364128117e-05
49 40 1.5531361191811754e-05
50 40 1.3582812697698898e-05
51 40 1.1654854889187050e-05
52 40 9.7506497214183696e-06
53 40 7.8730094665857564e-06
54 40 6.0244156854238895e-06
55 40 4.2070385113390785e-06
56 40 2.4227561032930112e-06
57 40 6.7317393082078070e-07
58 40 1.0403561017113816e-06
59 40 2.7167169847075456e-06
60 40 4.3550084098953334e-06
61 40 5.9545291568596781e-06
62 40 7.5147602212055631e-06
63 40 9.0353485786565102e-06
64 40 1.0516091803580707e-05
65 40 1.1956923449574219e-05
66 40 1.3357899224075709e-05
67 40 1.4719184041389610e-05
68 40 1.6041039827108250e-05
69 40 1.7323814161862572e-05
70 40 1.8567929735091582e-05
71 40 1.9773874490702781e-05
72 40 2.0942192604067600e-05
73 40 2.2073476107387080e-05
74 40 2.3168357208724899e-05
75 40 2.4227501274509677e-05
76 40 2.5251600427544929e-05
77 40 2.6241367680590599e-05
78 40 2.7197531685452248e-05
79 40 2.8120831924383083e-05
80 40 2.9012014424623089e-05
81 40 2.9871827906369219e-05
82 40 3.0701020329537698e-05
83 40 3.1500335838430260e-05
84 40 3.2270512059895395e-05
85 40 3.3012277710575688e-05
86 40 3.3726350517682135e-05
87 40 3.4413435412439242e-05
88 40 3.5074222955344680e-05
89 40 3.5709388016336163e-05
90 40 3.6319588629041277e-05
91 40 3.6905465058190146e-05
92 40 3.7467639018906596e-05
93 40 3.8006713042548768e-05
94 40 3.8523269996204590e-05
95 40 3.9017872701663237e-05
96 40 3.9491063669849780e-05
97 40 3.9943364925854041e-05
98 40 4.0375277923665465e-05
99 40 4.0787283521304118e-05
100 40 4.1179842016347834e-05
101 40 4.1553393253401794e-05
102 40 4.1908356749331688e-05
103 40 4.2245131870899399e-05
104 40 4.2564098050590360e-05
105 40 4.2865615003329083e-05
106 40 4.3150022976945479e-05
107 40 4.3417643022181096e-05
108 40 4.3668777253813573e-05
109 40 4.3903709126880130e-05
110 40 4.4122703722671019e-05
111 40 4.4326008011630336e-05
112 40 4.4513851126026793e-05
113 40 4.4686444624630894e-05
114 40 4.4843982742293065e-05
115 40 4.4986642623534578e-05
116 40 4.5114584556138482e-05
117 40 4.5227952171877916e-05
118 40 4.5326872647244443e-05
119 40 4.5411456865984690e-05
120 40 4.5481799585189719e-05
121 40 4.5537979553422758e-05
122 40 4.5580059643057780e-05
123 40 4.5608086921333779e-05
124 40 4.5622092732955366e-05

0 41 1.9625284988222802e-06
1 41 5.8762617971552800e-06
2 41 9.7560655607509261e-06
3 41 1.3579720819834051e-05
4 41 1.7325602142292951e-05
5 41 2.0972899912763410e-05
6 41 2.4501828001177728e-05
7 41 2.7893813431489889e-05
8 41 3.1131665034322964e-05
9 41 3.4199718530913970e-05
10 41 3.7083956392791606e-05
11 41 3.9772101152024675e-05
12 41 4.2253681638015905e-05
13 41 4.4520072238540820e-05
14 41 4.6564505653989841e-05
15 41 4.8382060542806471e-05
16 41 4.9969625463219813e-05
17 41 5.1325841242899628e-05
18 41 5.2451024087574183e-05
19 41 5.3347071993670170e-05
20 41 5.4017357131286303e-05
21 41 5.4466607013026191e-05
22 41 5.4700777198490869e-05
23 41 5.4726918151892789e-05
24 41 5.4553038967952716e-05
25 41 5.4187970143004804e-05
26 41 5.3641227730771845e-05
27 41 5.2922880639627579e-05
28 41 5.2043422912539938e-05
29 41 5.1013652195841530e-05
30 41 4.9844555671363366e-05
31 41 4.8547204254845155e-05
32 41 4.7132655687676106e-05
33 41 4.5611866947403712e-05
34 41 4.3995616164416163e-05
35 41 4.2294434033252060e-05
36 41 4.0518544586198857e-05
37 41 3.8677815041410213e-05
38 41 3.6781714368494534e-05
39 41 3.4839279996923267e-05
40 41 3.2859092234716059e-05
41 41 3.0849255725051705e-05
42 41 2.8817387361712576e-05
43 41 2.6770609994564154e-05
44 41 2.4715551347753717e-05
45 41 2.2658347447190863e-05
46 41 2.0604650040390027e-05
47 41 1.8559637381621030e-05
48 41 1.6528027837026116e-05
49 41 1.4514095863837895e-05
50 41 1.2521689841449302e-05
51 41 1.0554251313799057e-05
52 41 8.6148353908299669e-06
53 41 6.7061317601257997e-06
54 41 4.8304861985926095e-06
55 41 2.9899222235840739e-06
56 41 1.1861626658671298e-06
57 41 5.7934903718859232e-07
58 41 2.3054279445489101e-06
59 41 3.9911272962100952e-06
60 41 5.6357188844557982e-06
61 41 7.2386741525320986e-06
62 41 8.7996461743955479e-06
63 41 1.0318452440039039e-05
64 41 1.1795058597385832e-05
65 41 1.3229563107231002e-05
66 41 1.4622182799683969e-05
67 41 1.5973239411160023e-05
68 41 1.7283146952706829e-05
69 41 1.8552400046445428e-05
70 41 1.9781563080023545e-05
71 41 2.0971260219049270e-05
72 41 2.2122166194016302e-05
73 41 2.3234997903465171e-05
74 41 2.4310506677061028e-05
75 41 2.5349471298952153e-05
76 41 2.6352691612885337e-05
77 41 2.7320982793455073e-05
78 41 2.8255170147595265e-05
79 41 2.9156084479176059e-05
80 41 3.0024557920782513e-05
81 41 3.0861420245997806e-05
82 41 3.1667495600018469e-05
83 41 3.2443599603304563e-05
84 41 3.3190536855798314e-05
85 41 3.3909098720030784e-05
86 41 3.4600061439959973e-05
87 41 3.5264184516492492e-05
88 41 3.5902209341465152e-05
89 41 3.6514858042124843e-05
90 41 3.7102832548541187e-05
91 41 3.7666813823555856e-05
92 41 3.8207461270367560e-05
93 41 3.8725412267126558e-05
94 41 3.9221281853407675e-05
95 41 3.9695662509942053e-05
96 41 4.0149124060917529e-05
97 41 4.0582213627793351e-05
98 41 4.0995455709236239e-05
99 41 4.1389352272602764e-05
100 41 4.1764382939568634e-05
101 41 4.2121005199291517e-05
102 41 4.2459654669535496e-05
103 41 4.2780745369341844e-05
104 41 4.3084670054760466e-05
105 41 4.3371800519054204e-05
106 41 4.3642487958628351e-05
107 41 4.3897063309650264e-05
108 41 4.4135837602432559e-05
109 41 4.4359102316704480e-05
110 41 4.4567129730666011e-05
111 41 4.4760173250502078e-05
112 41 4.4938467762101197e-05
113 41 4.5102229929483428e-05
114 41 4.5251658508327353e-05
115 41 4.5386934626634456e-05
116 41 4.5508222061840797e-05
117 41 4.5615667477072463e-05
118 41 4.5709400653848320e-05
119 41 4.5789534692808331e-05
120 41 4.5856166202895565e-05
121 41 4.5909375444352918e-05
122 41 4.5949226469943483e-05
123 41 4.5975767226202890e-05
124 41 4.5989029630710831e-05

0 42 2.0422485214055541e-06
1 42 6.1145648970750699e-06
2 42 1.0150384225582343e-05
3 42 1.4125821287791496e-05
4 42 1.8017651425950021e-05
5 42 2.1803557329391765e-05
6 42 2.5462359044325922e-05
7 42 2.8974223333477767e-05
8 42 3.2320848870170948e-05
9 42 3.5485624556130801e-05
10 42 3.8453759010792510e-05
11 42 4.1212379869648430e-05
12 42 4.3750602392478299e-05
13 42 4.6059567518241806e-05
14 42 4.8132450231719304e-05
15 42 4.9964439719829556e-05
16 42 5.1552693227208124e-05
17 42 5.2896266131696734e-05
18 42 5.3996020826119207e-05
19 42 5.4854517671287795e-05
20 42 5.5475890912148884e-05
21 42 5.5865712889513475e-05
22 42 5.6030849663102344e-05
23 42 5.5979311128773190e-05
24 42 5.5720098468547974e-05
25 42 5.5263051621956549e-05
26 42 5.4618699116382174e-05
27 42 5.3798112354286332e-05
28 42 5.2812766231369324e-05
29 42 5.1674407370860820e-05
30 42 5.0394931373709539e-05
31 42 4.8986269716166930e-05
32 42 4.7460287082579100e-05
33 42 4.5828689322569005e-05
34 42 4.4102942249324428e-05
35 42 4.2294201092474282e-05
36 42 4.0413250437687509e-05
37 42 3.8470454185812741e-05
38 42 3.6475715031514255e-05
39 42 3.4438442853890194e-05
40 42 3.2367531387578197e-05
41 42 3.0271342436272164e-05
42 42 2.8157696879915761e-05
43 42 2.6033871808550657e-05
44 42 2.3906603025203310e-05
45 42 2.1782092191280356e-05
46 42 1.9666017980313200e-05
47 42 1.7563550620103285e-05
48 42 1.5479369166904178e-05
49 42 1.3417681052452224e-05
50 42 1.1382243336299780e-05
51 42 9.3763852344608267e-06
52 42 7.4030315602158225e-06
53 42 5.4647266507501513e-06
54 42 3.5636585442588853e-06
55 42 1.7016830859972742e-06
56 42 1.1965225432675197e-07
57 42 1.8990850163547179e-06
58 42 3.6356150312499835e-06
59 42 5.3284824481636406e-06
60 42 6.9771466595369702e-06
61 42 8.5812661012596436e-06
62 42 1.0140679091996674e-05
63 42 1.1655385699249621e-05
64 42 1.3125530610835767e-05
65 42 1.4551387116590320e-05
66 42 1.5933342091045688e-05
67 42 1.7271882034819441e-05
68 42 1.8567580123196592e-05
69 42 1.9821084221938179e-05
70 42 2.1033105843670796e-05
71 42 2.2204410033310751e-05
72 42 2.3335806092816824e-05
73 42 2.4428139125731718e-05
74 42 2.5482282373090470e-05
75 42 2.6499130256318892e-05
76 42 2.7479592114687534e-05
77 42 2.8424586582254108e-05
78 42 2.9335036553668203e-05
79 42 3.0211864697982094e-05
80 42 3.1055989497374981e-05
81 42 3.1868321731742810e-05
82 42 3.2649761432246294e-05
83 42 3.3401195191018473e-05
84 42 3.4123493859006260e-05
85 42 3.4817510575990696e-05
86 42 3.5484079081271602e-05
87 42 3.6124012318339283e-05
88 42 3.6738101266031720e-05
89 42 3.7327114009499951e-05
90 42 3.7891794985256411e-05
91 42 3.8432864431392488e-05
92 42 3.8951017973687385e-05
93 42 3.9446926351160982e-05
94 42 3.9921235275741651e-05
95 42 4.0374565398515472e-05
96 42 4.0807512346141550e-05
97 42 4.1220646871842348e-05
98 42 4.1614515045473865e-05
99 42 4.1989638522643702e-05
100 42 4.2346514837809934e-05
101 42 4.2685617770210627e-05
102 42 4.3007397701799732e-05
103 42 4.3312282035579130e-05
104 42 4.3600675604160699e-05
105 42 4.3872961104085562e-05
106 42 4.4129499537248762e-05
107 42 4.4370630648771225e-05
108 42 4.4596673348884508e-05
109 42 4.4807926168566325e-05
110 42 4.5004667663661735e-05
111 42 4.5187156825221564e-05
112 42 4.5355633473853629e-05
113 42 4.5510318635422209e-05
114 42 4.5651414898095766e-05
115 42 4.5779106740972964e-05
116 42 4.5893560850718274e-05
117 42 4.5994926405779069e-05
118 42 4.6083335337065989e-05
119 42 4.6158902561099779e-05
120 42 4.6221726190953660e-05
121 42 4.6271887713000837e-05
122 42 4.6309452131243489e-05
123 42 4.6334468096098647e-05
124 42 4.6346967992327848e-05

0 43 2.1269757599640116e-06
1 43 6.3678058310756569e-06
2 43 1.0569321746700666e-05
3 43 1.4705811855364459e-05
4 43 1.8752300951163647e-05
5 43 2.2684824820373706e-05
6 43 2.6480685402674453e-05
7 43 3.0118682259328011e-05
8 43 3.3579316022880334e-05
9 43 3.6844961424975509e-05
10 43 3.9900007013926597e-05
11 43 4.2730960696957254e-05
12 43 4.5326520268673676e-05
13 43 4.7677609456897585e-05
14 43 4.9777380533910787e-05
15 43 5.1621185315653406e-05
16 43 5.3206516930970338e-05
17 43 5.4532925313210967e-05
18 43 5.5601909622282619e-05
19 43 5.6416791156976842e-05
20 43 5.6982570443508962e-05
21 43 5.7305772141802436e-05
22 43 5.7394281361311528e-05
23 43 5.7257174942648703e-05
24 43 5.6904550869596449e-05
25 43 5.6347358725616914e-05
26 43 5.5597233939330692e-05
27 43 5.4666337949704769e-05
28 43 5.3567206264482081e-05
29 43 5.2312605971494008e-05
30 43 5.0915403811302440e-05
31 43 4.9388445740206066e-05
32 43 4.7744448438358233e-05
33 43 4.5995903082740597e-05
34 43 4.4154991289069301e-05
35 43 4.2233513142697632e-05
36 43 4.0242826752745486e-05
37 43 3.8193798936880796e-05
38 43 3.6096766271143110e-05
39 43 3.3961505808477455e-05
40 43 3.1797214690598707e-05
41 43 2.9612497712605546e-05
42 43 2.7415362166216539e-05
43 43 2.5213218935782322e-05
44 43 2.3012889161400096e-05
45 43 2.0820615699079781e-05
46 43 1.8642078438269039e-05
47 43 1.6482413077056890e-05
48 43 1.4346232441120321e-05
49 43 1.2237649945845419e-05
50 43 1.0160304597661707e-05
51 43 8.1173870434270157e-06
52 43 6.1116662593008186e-06
53 43 4.1455165993298237e-06
54 43 2.2209447614329747e-06
55 43 3.3961643719493395e-07
56 43 1.4971174762123951e-06
57 43 3.2881954643571021e-06
58 43 5.0328207770178324e-06
59 43 6.7304378097432505e-06
60 43 8.3807095387911090e-06
61 43 9.9834960920475169e-06
62 43 1.1538834469249082e-05
63 43 1.3046919491443987e-05
64 43 1.4508085898867762e-05
65 43 1.5922791678057990e-05
66 43 1.7291602527613747e-05
67 43 1.8615177512337766e-05
68 43 1.9894255768981850e-05
69 43 2.1129644326656205e-05
70 43 2.2322206926439492e-05
71 43 2.3472853815320605e-05
72 43 2.4582532464734186e-05
73 43 2.5652219163951884e-05
74 43 2.6682911411057830e-05
75 43 2.7675621105949233e-05
76 43 2.8631368415688030e-05
77 43 2.9551176334408069e-05
78 43 3.0436065837413651e-05
79 43 3.1287051615258576e-05
80 43 3.2105138333626826e-05
81 43 3.2891317346184223e-05
82 43 3.3646563891487347e-05
83 43 3.4371834640722909e-05
84 43 3.5068065644239255e-05
85 43 3.5736170598710260e-05
86 43 3.6377039395851796e-05
87 43 3.6991536976671568e-05
88 43 3.7580502376677316e-05
89 43 3.8144748033097642e-05
90 43 3.8685059250198606e-05
91 43 3.9202193853782319e-05
92 43 3.9696881990458621e-05
93 43 4.0169826045932666e-05
94 43 4.0621700700071983e-05
95 43 4.1053153054804170e-05
96 43 4.1464802875701423e-05
97 43 4.1857242875309453e-05
98 43 4.2231039081741528e-05
99 43 4.2586731237470588e-05
100 43 4.2924833258517481e-05
101 43 4.3245833700744640e-05
102 43 4.3550196275887743e-05
103 43 4.3838360351600159e-05
104 43 4.4110741513669893e-05
105 43 4.4367732068728571e-05
106 43 4.4609701595810236e-05
107 43 4.4836997473041151e-05
108 43 4.5049945399000535e-05
109 43 4.5248849899870436e-05
110 43 4.5433994825927471e-05
111 43 4.5605643825830100e-05
112 43 4.5764040800477801e-05
113 43 4.5909410339550760e-05
114 43 4.6041958127407412e-05
115 43 4.6161871316119374e-05
116 43 4.6269318897618206e-05
117 43 4.6364452013669677e-05
118 43 4.6447404252525359e-05
119 43 4.6518291924702027e-05
120 43 4.6577214285470347e-05
121 43 4.6624253738247745e-05
122 43 4.6659476000243671e-05
123 43 4.6682930242791798e-05
124 43 4.6694649192158266e-05

0 44 2.2170841962321219e-06
1 44 6.6370967619633348e-06
2 44 1.1014699888178825e-05
3 44 1.5322176954768452e-05
4 44 1.9532634079055811e-05
5 44 2.3620305942273490e-05
6 44 2.7560839431117756e-05
7 44 3.1331549662283464e-05
8 44 3.4911644075208415e-05
9 44 3.8282411351175938e-05
10 44 4.1427372218905134e-05
11 44 4.4332391276213912e-05
12 44 4.6985748978656261e-05
13 44 4.9378174516334639e-05
14 44 5.1502841058592708e-05
15 44 5.3355325528414710e-05
16 44 5.4933535965417946e-05
17 44 5.6237609731724092e-05
18 44 5.7269786747582430e-05
19 44 5.8034261570583112e-05
20 44 5.8537018835735921e-05
21 44 5.8785656154469734e-05
22 44 5.8789198678077526e-05
23 44 5.8557909218492910e-05
24 44 5.8103097587469676e-05
25 44 5.7436932362264770e-05
26 44 5.6572258047893342e-05
27 44 5.5522419977194204e-05
28 44 5.4301099039477663e-05
29 44 5.2922157793844349e-05
30 44 5.1399499207072097e-05
31 44 4.9746938677763808e-05
32 44 4.7978089959599401e-05
33 44 4.6106264987244572e-05
34 44 4.4144387514322148e-05
35 44 4.2104920175312088e-05
36 44 3.9999804413604068e-05
37 44 3.7840412554501768e-05
38 44 3.5637511238029163e-05
39 44 3.3401235168817323e-05
40 44 3.1141070452100905e-05
41 44 2.8865846338099743e-05
42 44 2.6583734478613508e-05
43 44 2.4302254782782029e-05
44 44 2.2028286847941558e-05
45 44 1.9768086236382487e-05
46 44 1.7527304584596948e-05
47 44 1.5311013007668350e-05
48 44 1.3123727930164364e-05
49 44 1.0969438785757291e-05
50 44 8.8516370793101373e-06
51 44 6.7733461923680238e-06
52 44 4.7371516167515892e-06
53 44 2.7452311943676477e-06
54 44 7.9938503194654231e-07
55 44 1.0989351508783329e-06
56 44 2.9485974559761985e-06
57 44 4.7487622181208167e-06
58 44 6.4988555044109830e-06
59 44 8.1985438473708427e-06
60 44 9.8477102383753845e-06
61 44 1.1446431474659846e-05
62 44 1.2994956805734148e-05
63 44 1.4493688032857222e-05
64 44 1.5943160891929153e-05
65 44 1.7344027775756388e-05
66 44 1.8697041795689984e-05
67 44 2.0003042052074704e-05
68 44 2.1262940133048858e-05
69 44 2.2477707792845081e-05
70 44 2.3648365671036231e-05
71 44 2.4775973113122518e-05
72 44 2.5861618921929619e-05
73 44 2.6906413066463131e-05
74 44 2.7911479206998990e-05
75 44 2.8877948073713355e-05
76 44 2.9806951522992620e-05
77 44 3.0699617340701479e-05
78 44 3.1557064625431508e-05
79 44 3.2380399794362802e-05
80 44 3.3170713086505543e-05
81 44 3.3929075580196866e-05
82 44 3.4656536625377043e-05
83 44 3.5354121703079500e-05
84 44 3.6022830610882295e-05
85 44 3.6663636032940872e-05
86 44 3.7277482326736333e-05
87 44 3.7865284648219699e-05
88 44 3.8427928252815491e-05
89 44 3.8966268033568952e-05
90 44 3.9481128234264418e-05
91 44 3.9973302326856697e-05
92 44 4.0443553026570100e-05
93 44 4.0892612418019780e-05
94 44 4.1321182217224361e-05
95 44 4.1729934077139319e-05
96 44 4.2119510017535333e-05
97 44 4.2490522879745640e-05
98 44 4.2843556854244014e-05
99 44 4.3179168033979920e-05
100 44 4.3497885011234416e-05
101 44 4.3800209500233223e-05
102 44 4.4086616953542546e-05
103 44 4.4357557210439325e-05
104 44 4.4613455141728764e-05
105 44 4.4854711283015547e-05
106 44 4.5081702474192298e-05
107 44 4.5294782481164475e-05
108 44 4.5494282593594448e-05
109 44 4.5680512221757397e-05
110 44 4.5853759461422783e-05
111 44 4.6014291640084082e-05
112 44 4.6162355822332302e-05
113 44 4.6298179317005861e-05
114 44 4.6421970121279799e-05
115 44 4.6533917356761378e-05
116 44 4.6634191666949931e-05
117 44 4.6722945580945918e-05
118 44 4.6800313831862894e-05
119 44 4.6866413672130847e-05
120 44 4.6921345112860280e-05
121 44 4.6965191159209496e-05
122 44 4.6998017983579388e-05
123 44 4.7019875090370533e-05
124 44 4.7030795419900073e-05

0 45 2.3129841064672974e-06
1 45 6.9236575210851470e-06
2 45 1.1488515383462072e-05
3 45 1.5977637012554169e-05
4 45 2.0362022622677500e-05
5 45 2.4613934829886830e-05
6 45 2.8707214140055726e-05
7 45 3.2617562881753770e-05
8 45 3.6322792105636381e-05
9 45 3.9803027899409926e-05
10 45 4.3040874169619769e-05
11 45 4.6021530698325819e-05
12 45 4.8732865803202685e-05
13 45 5.1165444682865768e-05
14 45 5.3312515264636318e-05
15 45 5.5169954373823771e-05
16 45 5.6736177674210353e-05
17 45 5.8012017753128475e-05
18 45 5.9000574674783479e-05
19 45 5.9707044172796486e-05
20 45 6.0138528112929635e-05
21 45 6.0303832444930094e-05
22 45 6.0213257102148532e-05
23 45 5.9878382486111548e-05
24 45 5.9311856507093808e-05
25 45 5.8527185760048894e-05
26 45 5.7538534101730932e-05
27 45 5.6360531127452873e-05
28 45 5.5008092739505798e-05
29 45 5.3496255388196801e-05
30 45 5.1840025182769978e-05
31 45 5.0054242551667016e-05
32 45 4.8153462737232644e-05
33 45 4.6151852204801003e-05
34 45 4.4063100530955523e-05
35 45 4.1900347293122309e-05
36 45 3.9676123114951167e-05
37 45 3.7402304057465585e-05
38 45 3.5090078212896003e-05
39 45 3.2749923515318358e-05
40 45 3.0391595580603337e-05
41 45 2.8024124475223289e-05
42 45 2.5655819267278446e-05
43 45 2.3294279292151998e-05
44 45 2.0946411102507057e-05
45 45 1.8618450149610055e-05
46 45 1.6315986270498684e-05
47 45 1.4043992188739196e-05
48 45 1.1806854287144120e-05
49 45 9.6084049303613028e-06
50 45 7.4519558568297839e-06
51 45 5.3403320583456093e-06
52 45 3.2759056782794005e-06
53 45 1.2606296397876804e-06
54 45 7.0392935569429937e-07
55 45 2.6165587660997858e-06
56 45 4.4763691517957227e-06
57 45 6.2827644802254667e-06
58 45 8.0354136962057510e-06
59 45 9.7342238536413106e-06
60 45 1.1379314683424013e-05
61 45 1.2970994768046751e-05
62 45 1.4509739242107855e-05
63 45 1.5996169024923290e-05
64 45 1.7431031601233826e-05
65 45 1.8815183245202149e-05
66 45 2.0149572717009789e-05
67 45 2.1435226260635432e-05
68 45 2.2673233972980711e-05
69 45 2.3864737405787650e-05
70 45 2.5010918299095408e-05
71 45 2.6112988467552611e-05
72 45 2.7172180675272273e-05
73 45 2.8189740542750030e-05
74 45 2.9166919257583857e-05
75 45 3.0104967192023935e-05
76 45 3.1005128237282520e-05
77 45 3.1868634882137314e-05
78 45 3.2696703891055279e-05
79 45 3.3490532611146762e-05
80 45 3.4251295795151293e-05
81 45 3.4980142911145151e-05
82 45 3.5678195909660815e-05
83 45 3.6346547368282245e-05
84 45 3.6986259004834210e-05
85 45 3.7598360519197627e-05
86 45 3.8183848693584821e-05
87 45 3.8743686776143704e-05
88 45 3.9278804072395701e-05
89 45 3.9790095737401998e-05
90 45 4.0278422737571873e-05
91 45 4.0744611975007672e-05
92 45 4.1189456528201163e-05
93 45 4.1613716000199474e-05
94 45 4.2018116981346054e-05
95 45 4.2403353570641400e-05
96 45 4.2770087969934423e-05
97 45 4.3118951133180872e-05
98 45 4.3450543454781609e-05
99 45 4.3765435473908099e-05
100 45 4.4064168637447665e-05
101 45 4.4347256037191585e-05
102 45 4.4615183176333062e-05
103 45 4.4868408730636133e-05
104 45 4.5107365313157288e-05
105 45 4.5332460198999058e-05
106 45 4.5544076087367102e-05
107 45 4.5742571791684838e-05
108 45 4.5928282939478038e-05
109 45 4.6101522641173176e-05
110 45 4.6262582127365448e-05
111 45 4.6411731358553254e-05
112 45 4.6549219610447778e-05
113 45 4.6675276009100486e-05
114 45 4.6790110052263856e-05
115 45 4.6893912074352784e-05
116 45 4.6986853699859665e-05
117 45 4.7069088228379741e-05
118 45 4.7140751008978299e-05
119 45 4.7201959754161749e-05
120 45 4.7252814839193746e-05
121 45 4.7293399528136604e-05
122 45 4.7323780187014108e-05
123 45 4.7344006450789067e-05
124 45 4.7354111337494231e-05

0 46 2.4151261914795441e-06
1 46 7.2288278740728629e-06
2 46 1.1992959869644437e-05
3 46 1.6675174924429825e-05
4 46 2.1244158682875991e-05
5 46 2.5670011547518357e-05
6 46 2.9924600582376115e-05
7 46 3.3981874501876064e-05
8 46 3.7818136062739427e-05
9 46 4.1412267558271765e-05
10 46 4.4745906299326066e-05
11 46 4.7803568646642702e-05
12 46 5.0572722445352269e-05
13 46 5.3043809019825972e-05
14 46 5.5210217229983982e-05
15 46 5.7068212949928920e-05
16 46 5.8616828374269403e-05
17 46 5.9857716133038252e-05
18 46 6.0794973610001080e-05
19 46 6.1434943246396756e-05
20 46 6.1785994596164073e-05
21 46 6.1858293688210608e-05
22 46 6.1663565226410810e-05
23 46 6.1214852563828970e-05
24 46 6.0526280035944069e-05
25 46 5.9612821567966989e-05
26 46 5.8490079075212975e-05
27 46 5.7174073320176433e-05
28 46 5.5681049566658203e-05
29 46 5.4027299534631368e-05
30 46 5.2229000808701187e-05
31 46 5.0302074265928809e-05
32 46 4.8262059674009095e-05
33 46 4.6124009256409693e-05
34 46 4.3902398652484464e-05
35 46 4.1611054514056889e-05
36 46 3.9263097677988412e-05
37 46 3.6870900835594966e-05
38 46 3.4446059432369225e-05
39 46 3.1999374452418294e-05
40 46 2.9540845840614338e-05
41 46 2.7079675186669760e-05
42 46 2.4624276471207907e-05
43 46 2.2182293565542466e-05
44 46 1.9760623438003222e-05
45 46 1.7365443931716129e-05
46 46 1.5002245146611415e-05
47 46 1.2675863626299133e-05
48 46 1.0390518449199249e-05
49 46 8.1498485684505795e-06
50 46 5.9569508614742972e-06
51 46 3.8144182354926670e-06
52 46 1.7243774772524034e-06
53 46 3.1147363799277628e-07
54 46 2.2918301993968271e-06
55 46 4.2157452373459137e-06
56 46 6.0825962799881950e-06
57 46 7.8920534347659554e-06
58 46 9.6440491290650243e-06
59 46 1.1338749657419100e-05
60 46 1.2976528399377685e-05
61 46 1.4557940907877764e-05
62 46 1.6083701670943640e-05
63 46 1.7554662684382549e-05
64 46 1.8971793638300483e-05
65 46 2.0336163777834315e-05
66 46 2.1648925287109932e-05
67 46 2.2911298183103668e-05
68 46 2.4124556581739398e-05
69 46 2.5290016344214905e-05
70 46 2.6409023911710960e-05
71 46 2.7482946340917636e-05
72 46 2.8513162402710179e-05
73 46 2.9501054710223684e-05
74 46 3.0448002738658886e-05
75 46 3.1355376733266382e-05
76 46 3.2224532379387938e-05
77 46 3.3056806212350409e-05
78 46 3.3853511648196388e-05
79 46 3.4615935645909701e-05
80 46 3.5345335886560747e-05
81 46 3.6042938422298221e-05
82 46 3.6709935808509897e-05
83 46 3.7347485585037532e-05
84 46 3.7956709117104026e-05
85 46 3.8538690758649352e-05
86 46 3.9094477295442687e-05
87 46 3.9625077590699220e-05
88 46 4.0131462495374137e-05
89 46 4.0614564914775997e-05
90 46 4.1075280025282268e-05
91 46 4.1514465668690548e-05
92 46 4.1932942817624053e-05
93 46 4.2331496175052052e-05
94 46 4.2710874827101009e-05
95 46 4.3071792995341696e-05
96 46 4.3414930803287177e-05
97 46 4.3740935121050484e-05
98 46 4.4050420414443181e-05
99 46 4.4343969632265612e-05
100 46 4.4622135082050818e-05
101 46 4.4885439343111955e-05
102 46 4.5134376153832534e-05
103 46 4.5369411284745809e-05
104 46 4.5590983431154086e-05
105 46 4.5799505048016442e-05
106 46 4.5995363181283722e-05
107 46 4.6178920297457182e-05
108 46 4.6350515023441119e-05
109 46 4.6510462920146267e-05
110 46 4.6659057185483022e-05
111 46 4.6796569327156590e-05
112 46 4.6923249810149059e-05
113 46 4.7039328649578493e-05
114 46 4.7145015982685834e-05
115 46 4.7240502574208421e-05
116 46 4.7325960317312621e-05
117 46 4.7401542651481776e-05
118 46 4.7467384970190096e-05
119 46 4.7523604967292243e-05
120 46 4.7570302952770760e-05
121 46 4.7607562107199186e-05
122 46 4.7635448710003914e-05
123 46 4.7654012316655781e-05
124 46 4.7663285891452745e-05

0 47 2.5240065202325468e-06
1 47 7.5540815238639425e-06
2 47 1.2530442420555232e-05
3 47 1.7418066075691740e-05
4 47 2.2183090381489023e-05
5 47 2.6793242051681432e-05
6 47 3.1218229665341823e-05
7 47 3.5430093811683605e-05
8 47 3.9403507829050000e-05
9 47 4.3116024270872799e-05
10 47 4.6548263791024169e-05
11 47 4.9684044912012837e-05
12 47 5.2510454761289793e-05
13 47 5.5017862610640123e-05
14 47 5.7199879028857481e-05
15 47 5.9053265136554955e-05
16 47 6.0577797263761113e-05
17 47 6.1776092767473756e-05
18 47 6.2653403718471168e-05
19 47 6.3217384999703086e-05
20 47 6.3477843632142594e-05
21 47 6.3446475797590551e-05
22 47 6.3136597685975460e-05
23 47 6.2562875945637586e-05
24 47 6.1741062602038710e-05
25 47 6.0687739036779931e-05
26 47 5.9420072543225899e-05
27 47 5.7955588451008566e-05
28 47 5.6311960126009808e-05
29 47 5.4506818385924305e-05
30 47 5.2557581248890983e-05
31 47 5.0481304533889215e-05
32 47 4.8294553203653834e-05
33 47 4.6013292932300942e-05
34 47 4.3652801132054719e-05
35 47 4.1227596387471976e-05
36 47 3.8751384890289842e-05
37 47 3.6237022665197571e-05
38 47 3.3696491897217129e-05
39 47 3.1140889897862678e-05
40 47 2.8580429218827419e-05
41 47 2.6024447336681078e-05
42 47 2.3481424515026106e-05
43 47 2.0959008462106965e-05
44 47 1.8464044563515358e-05
45 47 1.6002610465193357e-05
46 47 1.3580053980000173e-05
47 47 1.1201033472296729e-05
48 47 8.8695596875965066e-06
49 47 6.5890385085864978e-06
50 47 4.3623138985537935e-06
51 47 2.1917105277324822e-06
52 47 7.9075660686100946e-08
53 47 1.9741800718620084e-06
54 47 3.9670433400473826e-06
55 47 5.8988603495180314e-06
56 47 7.7693009012946845e-06
57 47 9.5783243772018523e-06
58 47 1.1326147705936762e-05
59 47 1.3013215309776172e-05
60 47 1.4640171165147819e-05
61 47 1.6207832818970758e-05
62 47 1.7717167393627165e-05
63 47 1.9169269517504972e-05
64 47 2.0565341114497926e-05
65 47 2.1906672949434380e-05
66 47 2.3194627863709627e-05
67 47 2.4430625619409341e-05
68 47 2.5616129230243700e-05
69 47 2.6752632706461554e-05
70 47 2.7841650102722326e-05
71 47 2.8884705804976818e-05
72 47 2.9883325916912895e-05
73 47 3.0839030730867023e-05
74 47 3.1753328081585153e-05
75 47 3.2627707666321726e-05
76 47 3.3463636074593239e-05
77 47 3.4262552621733278e-05
78 47 3.5025865768645303e-05
79 47 3.5754950196142943e-05
80 47 3.6451144373117472e-05
81 47 3.7115748618532507e-05
82 47 3.7750023603955185e-05
83 47 3.8355189213135077e-05
84 47 3.8932423754189927e-05
85 47 3.9482863468442986e-05
86 47 4.0007602305713874e-05
87 47 4.0507691917213151e-05
88 47 4.0984141843836142e-05
89 47 4.1437919898967834e-05
90 47 4.1869952666750976e-05
91 47 4.2281126151344495e-05
92 47 4.2672286499012557e-05
93 47 4.3044240837453174e-05
94 47 4.3397758157759370e-05
95 47 4.3733570258552845e-05
96 47 4.4052372743408341e-05
97 47 4.4354826017389826e-05
98 47 4.4641556335989208e-05
99 47 4.4913156836301482e-05
100 47 4.5170188590404337e-05
101 47 4.5413181634312849e-05
102 47 4.5642636001819170e-05
103 47 4.5859022714811459e-05
104 47 4.6062784801570444e-05
105 47 4.6254338221363156e-05
106 47 4.6434072810797034e-05
107 47 4.6602353186209200e-05
108 47 4.6759519585659604e-05
109 47 4.6905888712256427e-05
110 47 4.7041754502430422e-05
111 47 4.7167388870228422e-05
112 47 4.7283042411638831e-05
113 47 4.7388945060955479e-05
114 47 4.7485306692518492e-05
115 47 4.7572317691368937e-05
116 47 4.7650149478162263e-05
117 47 4.7718954979014683e-05
118 47 4.7778869042058858e-05
119 47 4.7830008834903737e-05
120 47 4.7872474167043322e-05
121 47 4.7906347776294211e-05
122 47 4.7931695567715593e-05
123 47 4.7948566801014891e-05
124 47 4.7956994239317652e-05

0 48 2.6401717221347099e-06
1 48 7.9010422258107837e-06
2 48 1.3103615364329357e-05
3 48 1.8209912465039224e-05
4 48 2.3183262603865273e-05
5 48 2.7988783056542843e-05
6 48 3.2593818938053687e-05
7 48 3.6968333063214232e-05
8 48 4.1085238221327813e-05
9 48 4.4920666654846286e-05
10 48 4.8454172919321081e-05
11 48 5.1668868840337723e-05
12 48 5.4551490842769113e-05
13 48 5.7092402037994816e-05
14 48 5.9285532959307830e-05
15 48 6.1128266294119271e-05
16 48 6.2621271943896772e-05
17 48 6.3768299593647271e-05
18 48 6.4575936553623592e-05
19 48 6.5053338648368708e-05
20 48 6.5211942024134828e-05
21 48 6.5065163365574108e-05
22 48 6.4628095520546935e-05
23 48 6.3917204911057013e-05
24 48 6.2950036364917139e-05
25 48 6.1744930079044025e-05
26 48 6.0320754784903841e-05
27 48 5.8696660016899216e-05
28 48 5.6891849906648417e-05
29 48 5.4925379852299727e-05
30 48 5.2815977012343751e-05
31 48 5.0581884646128117e-05
32 48 4.8240730071036353e-05
33 48 4.5809415344599813e-05
34 48 4.3304029648361109e-05
35 48 4.0739781844933987e-05
36 48 3.8130951647730171e-05
37 48 3.5490857730025027e-05
38 48 3.2831840924174571e-05
39 48 3.0165260668901794e-05
40 48 2.7501503078397604e-05
41 48 2.4849998751186320e-05
42 48 2.2219248872801245e-05
43 48 1.9616857947823974e-05
44 48 1.7049571883198666e-05
45 48 1.4523320147397101e-05
46 48 1.2043260832150793e-05
47 48 9.6138277081436740e-06
48 48 7.2387783101035552e-06
49 48 4.9212423727240662e-06
50 48 2.6637700241138873e-06
51 48 4.6837903155960703e-07
52 48 1.6633990371772711e-06
53 48 3.7304743933930240e-06
54 48 5.7321563859957791e-06
55 48 7.6681129304034812e-06
56 48 9.5383321561115508e-06
57 48 1.1343086297799232e-05
58 48 1.3082897952543249e-05
59 48 1.4758508640078105e-05
60 48 1.6370849691860201e-05
61 48 1.7921015392552420e-05
62 48 1.9410238326855733e-05
63 48 2.0839866811783736e-05
64 48 2.2211344417044643e-05
65 48 2.3526191323064438e-05
66 48 2.4785987529085673e-05
67 48 2.5992357791437826e-05
68 48 2.7146958095691787e-05
69 48 2.8251463660033949e-05
70 48 2.9307558281566060e-05
71 48 3.0316924960693825e-05
72 48 3.1281237700575559e-05
73 48 3.2202154367944047e-05
74 48 3.3081310516713813e-05
75 48 3.3920314127300344e-05
76 48 3.4720741129312671e-05
77 48 3.5484131664098584e-05
78 48 3.6211986997436441e-05
79 48 3.6905767023753810e-05
80 48 3.7566888292595024e-05
81 48 3.8196722512928716e-05
82 48 3.8796595462464722e-05
83 48 3.9367786265565030e-05
84 48 3.9911527006886161e-05
85 48 4.0429002606146014e-05
86 48 4.0921350957567881e-05
87 48 4.1389663263835530e-05
88 48 4.1834984563671185e-05
89 48 4.2258314415732912e-05
90 48 4.2660607690869767e-05
91 48 4.3042775497603714e-05
92 48 4.3405686173336733e-05
93 48 4.3750166359934894e-05
94 48 4.4077002120168629e-05
95 48 4.4386940106555528e-05
96 48 4.4680688742637642e-05
97 48 4.4958919430015953e-05
98 48 4.5222267757161205e-05
99 48 4.5471334709112909e-05
100 48 4.5706687861635231e-05
101 48 4.5928862562494288e-05
102 48 4.6138363090530987e-05
103 48 4.6335663778318548e-05
104 48 4.6521210131711399e-05
105 48 4.6695419872566646e-05
106 48 4.6858683973916015e-05
107 48 4.7011367648508440e-05
108 48 4.7153811287614644e-05
109 48 4.7286331362528244e-05
110 48 4.7409221270999780e-05
111 48 4.7522752156581305e-05
112 48 4.7627173644926302e-05
113 48 4.7722714568987357e-05
114 48 4.7809583620050944e-05
115 48 4.7887969961912802e-05
116 48 4.7958043777107662e-05
117 48 4.8019956787825890e-05
118 48 4.8073842707108128e-05
119 48 4.8119817642966467e-05
120 48 4.8157980461205341e-05
121 48 4.8188413079408576e-05
122 48 4.8211180732060654e-05
123 48 4.8226332165057784e-05
124 48 4.8233899789362766e-05

0 49 2.7642253979109910e-06
1 49 8.2715019722456873e-06
2 49 1.3715403541780802e-05
3 49 1.9054681324348621e-05
4 49 2.4249562878608799e-05
5 49 2.9262292732923356e-05
6 49 3.4057625176941997e-05
7 49 3.8603258854408296e-05
8 49 4.2870204259415345e-05
9 49 4.6833078309660436e-05
10 49 5.0470321795614836e-05
11 49 5.3764338444395321e-05
12 49 5.6701556598426350e-05
13 49 5.9272416319089416e-05
14 49 6.1471287278180853e-05
15 49 6.3296323613570848e-05
16 49 6.4749263774643850e-05
17 49 6.5835183832518851e-05
18 49 6.6562213454801622e-05
19 49 6.6941223751726397e-05
20 49 6.6985496127713873e-05
21 49 6.6710380661305635e-05
22 49 6.6132952150965707e-05
23 49 6.5271670769639911e-05
24 49 6.4146053776248380e-05
25 49 6.2776363188632445e-05
26 49 6.1183313885493362e-05
27 49 5.9387805061206222e-05
28 49 5.7410677379188257e-05
29 49 5.5272497108127538e-05
30 49 5.2993367793519042e-05
31 49 5.0592769285984218e-05
32 49 4.8089423529518172e-05
33 49 4.5501185776508635e-05
34 49 4.2844959796006776e-05
35 49 4.0136635223397832e-05
36 49 3.7391045123236211e-05
37 49 3.4621941590096128e-05
38 49 3.1841987395253568e-05
39 49 2.9062761413456428e-05
40 49 2.6294776050761470e-05
41 49 2.3547504447662959e-05
42 49 2.0829415934286999e-05
43 49 1.8148017886687740e-05
44 49 1.5509902563159983e-05
45 49 1.2920797553661600e-05
46 49 1.0385618666397534e-05
47 49 7.9085241502241388e-06
48 49 5.4929694739414003e-06
49 49 3.1417618000517678e-06
50 49 8.5711355790607513e-07
51 49 1.3593053642679820e-06
52 49 3.5063172445504165e-06
53 49 5.5831883019052952e-06
54 49 7.5895828075545069e-06
55 49 9.5255197471999509e-06
56 49 1.1391332090937567e-05
57 49 1.3187628733035694e-05
58 49 1.4915259155756644e-05
59 49 1.6575280695541039e-05
60 49 1.8168928469286527e-05
61 49 1.9697587730682642e-05
62 49 2.1162768739202420e-05
63 49 2.2566083878849952e-05
64 49 2.3909226970708630e-05
65 49 2.5193954678925934e-05
66 49 2.6422069809406423e-05
67 49 2.7595406443481352e-05
68 49 2.8715816736912814e-05
69 49 2.9785159253670201e-05
70 49 3.0805288750102022e-05
71 49 3.1778047264729992e-05
72 49 3.2705256374221392e-05
73 49 3.3588710596887950e-05
74 49 3.4430171717225733e-05
75 49 3.5231364077681349e-05
76 49 3.5993970599612624e-05
77 49 3.6719629600945325e-05
78 49 3.7409932210685781e-05
79 49 3.8066420393612077e-05
80 49 3.8690585455469773e-05
81 49 3.9283867032224862e-05
82 49 3.9847652462121630e-05
83 49 4.0383276505906451e-05
84 49 4.0892021369032250e-05
85 49 4.1375116995645556e-05
86 49 4.1833741581953632e-05
87 49 4.2269022284990854e-05
88 49 4.2682036076158170e-05
89 49 4.3073810759075570e-05
90 49 4.3445326069146972e-05
91 49 4.3797514879706512e-05
92 49 4.4131264472113685e-05
93 49 4.4447417849369231e-05
94 49 4.4746775103021719e-05
95 49 4.5030094789844100e-05
96 49 4.5298095333379251e-05
97 49 4.5551456406389690e-05
98 49 4.5790820327074044e-05
99 49 4.6016793436187697e-05
100 49 4.6229947431530860e-05
101 49 4.6430820706877540e-05
102 49 4.6619919633617002e-05
103 49 4.6797719811753069e-05
104 49 4.6964667288040829e-05
105 49 4.7121179718612183e-05
106 49 4.7267647487192477e-05
107 49 4.7404434791342709e-05
108 49 4.7531880650986125e-05
109 49 4.7650299887624925e-05
110 49 4.7759984045825377e-05
111 49 4.7861202255194968e-05
112 49 4.7954202047506556e-05
113 49 4.8039210106765040e-05
114 49 4.8116432987743707e-05
115 49 4.8186057749255440e-05
116 49 4.8248252565219474e-05
117 49 4.8303167253571644e-05
118 49 4.8350933759877535e-05
119 49 4.8391666602753958e-05
120 49 4.8425463240242550e-05
121 49 4.8452404393550808e-05
122 49 4.8472554313949701e-05
123 49 4.8485961012811885e-05
124 49 4.8492656395282552e-05

0 50 2.8968351095670641e-06
1 50 8.6674419215171383e-06
2 50 1.4369037847572486e-05
3 50 1.9956749394367534e-05
4 50 2.5387373709051531e-05
5 50 3.0619988089952699e-05
6 50 3.5616503431867841e-05
7 50 4.0342149342009748e-05
8 50 4.4765881071384683e-05
9 50 4.8860701273412133e-05
10 50 5.2603892372715677e-05
11 50 5.5977158428532903e-05
12 50 5.8966678025740293e-05
13 50 6.1563072199177782e-05
14 50 6.3761293743525016e-05
15 50 6.5560446074641732e-05
16 50 6.6963540918507647e-05
17 50 6.7977205354452508e-05
18 50 6.8611348874370037e-05
19 50 6.8878801538829748e-05
20 50 6.8794933486771015e-05
21 50 6.8377266043917473e-05
22 50 6.7645083178469179e-05
23 50 6.6619051510841132e-05
24 50 6.5320855584083404e-05
25 50 6.3772854018928626e-05
26 50 6.1997760908205635e-05
27 50 6.0018355686253244e-05
28 50 5.7857223501933674e-05
29 50 5.5536527188593254e-05
30 50 5.3077811010382447e-05
31 50 5.0501835701766140e-05
32 50 4.7828443566544365e-05
33 50 4.5076451988812494e-05
34 50 4.2263573376999375e-05
35 50 3.9406359241489497e-05
36 50 3.6520166017517397e-05
37 50 3.3619140093144040e-05
38 50 3.0716219638016184e-05
39 50 2.7823150754002768e-05
40 50 2.4950515685517871e-05
41 50 2.2107770906387714e-05
42 50 1.9303293097294727e-05
43 50 1.6544431209908339e-05
44 50 1.3837562967466965e-05
45 50 1.1188154394936589e-05
46 50 8.6008211255261813e-06
47 50 6.0793903742251132e-06
48 50 3.6269627248231018e-06
49 50 1.2459729470393199e-06
50 50 1.0617507930632542e-06
51 50 3.2949297619211393e-06
52 50 5.4527799351333783e-06
53 50 7.5349600301422015e-06
54 50 9.5415223988482012e-06
55 50 1.1472866991546482e-05
56 50 1.3329698393071965e-05
57 50 1.5112985958687375e-05
58 50 1.6823927016851314e-05
59 50 1.8463913035837720e-05
60 50 2.0034498720455929e-05
61 50 2.1537373821267636e-05
62 50 2.2974337667847067e-05
63 50 2.4347276142755447e-05
64 50 2.5658141006523749e-05
65 50 2.6908931454627805e-05
66 50 2.8101677703062933e-05
67 50 2.9238426473732204e-05
68 50 3.0321228219776231e-05
69 50 3.1352125979822176e-05
70 50 3.2333145680851771e-05
71 50 3.3266287802646843e-05
72 50 3.4153520240387536e-05
73 50 3.4996772298789836e-05
74 50 3.5797929633929471e-05
75 50 3.6558830147193078e-05
76 50 3.7281260628851953e-05
77 50 3.7966954136159359e-05
78 50 3.8617588013600823e-05
79 50 3.9234782449604211e-05
80 50 3.9820099547505095e-05
81 50 4.0375042812179629e-05
82 50 4.0901057022146858e-05
83 50 4.1399528435626110e-05
84 50 4.1871785245284343e-05
85 50 4.2319098314536063e-05
86 50 4.2742682079932592e-05
87 50 4.3143695642733348e-05
88 50 4.3523243993703886e-05
89 50 4.3882379353377132e-05
90 50 4.4222102587809786e-05
91 50 4.4543364714044742e-05
92 50 4.4847068448206073e-05
93 50 4.5134069772245766e-05
94 50 4.5405179539770302e-05
95 50 4.5661165079202704e-05
96 50 4.5902751793835961e-05
97 50 4.6130624747231508e-05
98 50 4.6345430240180008e-05
99 50 4.6547777328154183e-05
100 50 4.6738239338317555e-05
101 50 4.6917355334574751e-05
102 50 4.7085631524446114e-05
103 50 4.7243542636188351e-05
104 50 4.7391533251062157e-05
105 50 4.7530019046782002e-05
106 50 4.7659388044518636e-05
107 50 4.7780001735997502e-05
108 50 4.7892196203047632e-05
109 50 4.7996283158990849e-05
110 50 4.8092550918976684e-05
111 50 4.8181265347668756e-05
112 50 4.8262670703014265e-05
113 50 4.8336990454700413e-05
114 50 4.8404428035109248e-05
115 50 4.8465167513889185e-05
116 50 4.8519374243660707e-05
117 50 4.8567195420456954e-05
118 50 4.8608760596646761e-05
119 50 4.8644182143231518e-05
120 50 4.8673555642864130e-05
121 50 4.8696960229133168e-05
122 50 4.8714458865894983e-05
123 50 4.8726098586193700e-05
124 50 4.8731910645471999e-05

0 51 3.0387405676179924e-06
1 51 9.0910563237400766e-06
2 51 1.5068093496495294e-05
3 51 2.0920953280878507e-05
4 51 2.6602632040351182e-05
5 51 3.2068709867161260e-05
6 51 3.7277973357063843e-05
7 51 4.2192958035869310e-05
8 51 4.6780399074464185e-05
9 51 5.1011582627324970e-05
10 51 5.4862593252380520e-05
11 51 5.8314456440555773e-05
12 51 6.1353178960388277e-05
13 51 6.3969691952436847e-05
14 51 6.6159705136570324e-05
15 51 6.7923481866571933e-05
16 51 6.9265546635222108e-05
17 51 7.0194337428830522e-05
18 51 7.0721815806251698e-05
19 51 7.0863047433533666e-05
20 51 7.0635765363036285e-05
21 51 7.0059927382182252e-05
22 51 6.9157277736486833e-05
23 51 6.7950921974535561e-05
24 51 6.6464922615416810e-05
25 51 6.4723921298082132e-05
26 51 6.2752792228337739e-05
27 51 6.0576329778072591e-05
28 51 5.8218972284862502e-05
29 51 5.5704562649694367e-05
30 51 5.3056145516983122e-05
31 51 5.0295799939092944e-05
32 51 4.7444505820948280e-05
33 51 4.4522041869221596e-05
34 51 4.1546912549428328e-05
35 51 3.8536301143921037e-05
36 51 3.5506046058841889e-05
37 51 3.2470637465031871e-05
38 51 2.9443231304604467e-05
39 51 2.6435677954239623e-05
40 51 2.3458562992573206e-05
41 51 2.0521257568795193e-05
42 51 1.7631976257703741e-05
43 51 1.4797840417024588e-05
44 51 1.2024945324817793e-05
45 51 9.3184295124615346e-06
46 51 6.6825451527918744e-06
47 51 4.1207282297506254e-06
48 51 1.6356677168261058e-06
49 51 7.7062705283736932e-07
50 51 3.0967613637855607e-06
51 51 5.3418929173432161e-06
52 51 7.5056727757427666e-06
53 51 9.5881896662319832e-06
54 51 1.1589917798815463e-05
55 51 1.3511668274013289e-05
56 51 1.5354544038004292e-05
57 51 1.7119898392259358e-05
58 51 1.8809296954636068e-05
59 51 2.0424482916503450e-05
60 51 2.1967345549711581e-05
61 51 2.3439891655208100e-05
62 51 2.4844219965736158e-05
63 51 2.6182498170435053e-05
64 51 2.7456942479631152e-05
65 51 2.8669799491787273e-05
66 51 2.9823330237377377e-05
67 51 3.0919796174977421e-05
68 51 3.1961447031214618e-05
69 51 3.2950510263418664e-05
70 51 3.3889182056157097e-05
71 51 3.4779619659808247e-05
72 51 3.5623934965478554e-05
73 51 3.6424189198136503e-05
74 51 3.7182388563650193e-05
75 51 3.7900480830188599e-05
76 51 3.8580352646810923e-05
77 51 3.9223827577927750e-05
78 51 3.9832664755934388e-05
79 51 4.0408558046323151e-05
80 51 4.0953135711063737e-05
81 51 4.1467960439689477e-05
82 51 4.1954529764076653e-05
83 51 4.2414276750335489e-05
84 51 4.2848570951825593e-05
85 51 4.3258719572669690e-05
86 51 4.3645968802685786e-05
87 51 4.4011505301533305e-05
88 51 4.4356457787664283e-05
89 51 4.4681898740961401e-05
90 51 4.4988846124027759e-05
91 51 4.5278265205617174e-05
92 51 4.5551070368077262e-05
93 51 4.5808126955648731e-05
94 51 4.6050253114771067e-05
95 51 4.6278221610407400e-05
96 51 4.6492761647698444e-05
97 51 4.6694560646098893e-05
98 51 4.6884265977098494e-05
99 51 4.7062486675297777e-05
100 51 4.7229795072212255e-05
101 51 4.7386728418530311e-05
102 51 4.7533790416665056e-05
103 51 4.7671452707120920e-05
104 51 4.7800156307786779e-05
105 51 4.7920312968408041e-05
106 51 4.8032306481093912e-05
107 51 4.8136493920214463e-05
108 51 4.8233206809022988e-05
109 51 4.8322752236540367e-05
110 51 4.8405413903385153e-05
111 51 4.8481453105875261e-05
112 51 4.8551109635308620e-05
113 51 4.8614602650598471e-05
114 51 4.8672131455873568e-05
115 51 4.8723876227008134e-05
116 51 4.8769998675091131e-05
117 51 4.8810642641061719e-05
118 51 4.8845934641050803e-05
119 51 4.8875984336671507e-05
120 51 4.8900884962232993e-05
121 51 4.8920713662692350e-05
122 51 4.8935531799632059e-05
123 51 4.8945385197729507e-05
124 51 4.8950304300188208e-05

0 52 3.1907629889360578e-06
1 52 9.5447801964354539e-06
2 52 1.5816534121526615e-05
3 52 2.1952647196954445e-05
4 52 2.7901896988424824e-05
5 52 3.3615996038349749e-05
6 52 3.9050293972664463e-05
7 52 4.4164384760847497e-05
8 52 4.8922606417534098e-05
9 52 5.3294424217753544e-05
10 52 5.7254692785946304e-05
11 52 6.0783796591579176e-05
12 52 6.3867672579931423e-05
13 52 6.6497721840974577e-05
14 52 6.8670620191113585e-05
15 52 7.0388040422031395e-05
16 52 7.1656299788003253e-05
17 52 7.2485947871570033e-05
18 52 7.2891310093581296e-05
19 52 7.2890001801440008e-05
20 52 7.2502427165943573e-05
21 52 7.1751275840803430e-05
22 52 7.0661029005769649e-05
23 52 6.9257484577534001e-05
24 52 6.7567309742777582e-05
25 52 6.5617626984426636e-05
26 52 6.3435638266717831e-05
27 52 6.1048290309173581e-05
28 52 5.8481982334157578e-05
29 52 5.5762316616636554e-05
30 52 5.2913890864481061e-05
31 52 4.9960130780846157e-05
32 52 4.6923160331502345e-05
33 52 4.3823706734613666e-05
34 52 4.0681037144274512e-05
35 52 3.7512923346305627e-05
36 52 3.4335631164061908e-05
37 52 3.1163931027755609e-05
38 52 2.8011126504523531e-05
39 52 2.4889097460345511e-05
40 52 2.1808355200825247e-05
41 52 1.8778106695371832e-05
42 52 1.5806325681211320e-05
43 52 1.2899828479184805e-05
44 52 1.0064352627736639e-05
45 52 7.3046368864737588e-06
46 52 4.6245012095269544e-06
47 52 2.0269255518456930e-06
48 52 4.8587324474880234e-07
49 52 2.9123673650488513e-06
50 52 5.2516470896435408e-06
51 52 7.5033535855695277e-06
52 52 9.6676155640906813e-06
53 52 1.1744990012552137e-05
54 52 1.3736407072251211e-05
55 52 1.5643119109398640e-05
56 52 1.7466653789988129e-05
57 52 1.9208771231404853e-05
58 52 2.0871424941226735e-05
59 52 2.2456726433084384e-05
60 52 2.3966913368589360e-05
61 52 2.5404320896704746e-05
62 52 2.6771356190558038e-05
63 52 2.8070475716290844e-05
64 52 2.9304165245491731e-05
65 52 3.0474922258605375e-05
66 52 3.1585240621190280e-05
67 52 3.2637597289664200e-05
68 52 3.3634440881336047e-05
69 52 3.4578181948852205e-05
70 52 3.5471184764546138e-05
71 52 3.6315760486793636e-05
72 52 3.7114161545837021e-05
73 52 3.7868577133615133e-05
74 52 3.8581129662595970e-05
75 52 3.9253872100353249e-05
76 52 3.9888786036890167e-05
77 52 4.0487780457176825e-05
78 52 4.1052691058141022e-05
79 52 4.1585280095013388e-05
80 52 4.2087236643340020e-05
81 52 4.2560177262451759e-05
82 52 4.3005646944038745e-05
83 52 4.3425120340501167e-05
84 52 4.3820003218009163e-05
85 52 4.4191634089862930e-05
86 52 4.4541285977750533e-05
87 52 4.4870168315114256e-05
88 52 4.5179428919794873e-05
89 52 4.5470156031512943e-05
90 52 4.5743380382212706e-05
91 52 4.6000077321473043e-05
92 52 4.6241168896621332e-05
93 52 4.6467525975923962e-05
94 52 4.6679970313601160e-05
95 52 4.6879276611733189e-05
96 52 4.7066174529764027e-05
97 52 4.7241350650484293e-05
98 52 4.7405450400717086e-05
99 52 4.7559079910275415e-05
100 52 4.7702807799865354e-05
101 52 4.7837166935238429e-05
102 52 4.7962656083200272e-05
103 52 4.8079741504114537e-05
104 52 4.8188858503994680e-05
105 52 4.8290412873797095e-05
106 52 4.8384782290966655e-05
107 52 4.8472317627723527e-05
108 52 4.8553344196733406e-05
109 52 4.8628162932384811e-05
110 52 4.8697051485024900e-05
111 52 4.8760265259684132e-05
112 52 4.8818038370868067e-05
113 52 4.8870584548055263e-05
114 52 4.8918097952377337e-05
115 52 4.8960753938676049e-05
116 52 4.8998709746506108e-05
117 52 4.9032105127189141e-05
118 52 4.9061062903366093e-05
119 52 4.9085689463268523e-05
120 52 4.9106075203919630e-05
121 52 4.9122294887293805e-05
122 52 4.9134407958284498e-05
123 52 4.9142458784512399e-05
124 52 4.9146476844619258e-05

0 53 3.3538159911472576e-06
1 53 1.0031320993419968e-05
2 53 1.6618762433751044e-05
3 53 2.3057769233503222e-05
4 53 2.9292427441873770e-05
5 53 3.5270165652079299e-05
6 53 4.0942547911981819e-05
7 53 4.6265954788182739e-05
8 53 5.1202137514749779e-05
9 53 5.5718635444179654e-05
10 53 5.9789051856995457e-05
11 53 6.3393188701965641e-05
12 53 6.6517045038239075e-05
13 53 6.9152688627838188e-05
14 53 7.1298013061493748e-05
15 53 7.2956395765544357e-05
16 53 7.4136273992664314e-05
17 53 7.4850656622160727e-05
18 53 7.5116589977497483e-05
19 53 7.4954595175924510e-05
20 53 7.4388093546318146e-05
21 53 7.3442834843895355e-05
22 53 7.2146341293155558e-05
23 53 7.0527378293938625e-05
24 53 6.8615460413035123e-05
25 53 6.6440399282718943e-05
26 53 6.4031897768046520e-05
27 53 6.1419193065681554e-05
28 53 5.8630749669497106e-05
29 53 5.5694001725115072e-05
30 53 5.2635143115153937e-05
31 53 4.9478962681703820e-05
32 53 4.6248721398356452e-05
33 53 4.2966067653971152e-05
34 53 3.9650986753514417e-05
35 53 3.6321780379822144e-05
36 53 3.2995072013264348e-05
37 53 2.9685834194381755e-05
38 53 2.6407433983521855e-05
39 53 2.3171692881795991e-05
40 53 1.9988958231742515e-05
41 53 1.6868183030815942e-05
42 53 1.3817011653038946e-05
43 53 1.0841869211297706e-05
44 53 7.9480527297448589e-06
45 53 5.1398224458765185e-06
46 53 2.4204918860348812e-06
47 53 2.0748424045535785e-07
48 53 2.7424253268293342e-06
49 53 5.1833438892145978e-06
50 53 7.5298687987057633e-06
51 53 9.7821730991043410e-06
52 53 1.1940906516016980e-05
53 53 1.4007132858928628e-05
54 53 1.5982272174142054e-05
55 53 1.7868047736513404e-05
56 53 1.9666437546028703e-05
57 53 2.1379630393170146e-05
58 53 2.3009986080069211e-05
59 53 2.4559999690865197e-05
60 53 2.6032269637710215e-05
61 53 2.7429469224848901e-05
62 53 2.8754321473201117e-05
63 53 3.0009577002942933e-05
64 53 3.1197994653453520e-05
65 53 3.2322324675426728e-05
66 53 3.3385294224252959e-05
67 53 3.4389594970818393e-05
68 53 3.5337872589025210e-05
69 53 3.6232717966377948e-05
70 53 3.7076659946677637e-05
71 53 3.7872159431628916e-05
72 53 3.8621604702804291e-05
73 53 3.9327307820080648e-05
74 53 3.9991501955327635e-05
75 53 4.0616339590293649e-05
76 53 4.1203891393948311e-05
77 53 4.1756145775728726e-05
78 53 4.2275008956593751e-05
79 53 4.2762305509924659e-05
80 53 4.3219779302994255e-05
81 53 4.3649094770614738e-05
82 53 4.4051838472114468e-05
83 53 4.4429520868582983e-05
84 53 4.4783578288409842e-05
85 53 4.5115375046478334e-05
86 53 4.5426205664611530e-05
87 53 4.5717297179059813e-05
88 53 4.5989811510160905e-05
89 53 4.6244847855092530e-05
90 53 4.6483445104161802e-05
91 53 4.6706584242883764e-05
92 53 4.6915190754948100e-05
93 53 4.7110136977224215e-05
94 53 4.7292244410357398e-05
95 53 4.7462286013821853e-05
96 53 4.7620988400609576e-05
97 53 4.7769034002609345e-05
98 53 4.7907063148944218e-05
99 53 4.8035676089241974e-05
100 53 4.8155434919205931e-05
101 53 4.8266865465773634e-05
102 53 4.8370459051483294e-05
103 53 4.8466674212210847e-05
104 53 4.8555938328309622e-05
105 53 4.8638649159382652e-05
106 53 4.8715176330649257e-05
107 53 4.8785862707401151e-05
108 53 4.8851025707730145e-05
109 53 4.8910958539760685e-05
110 53 4.8965931357169978e-05
111 53 4.9016192332995701e-05
112 53 4.9061968677044376e-05
113 53 4.9103467555600133e-05
114 53 4.9140876961395463e-05
115 53 4.9174366495208233e-05
116 53 4.9204088095500254e-05
117 53 4.9230176668135783e-05
118 53 4.9252750684569691e-05
119 53 4.9271912697435027e-05
120 53 4.9287749778859080e-05
121 53 4.9300333903712357e-05
122 53 4.9309722277790513e-05
123 53 4.9315957580731151e-05
124 53 4.9319068160080803e-05

0 54 3.5289180377873208e-06
1 54 1.0553695430459697e-05
2 54 1.7479678726672887e-05
3 54 2.4242917588068735e-05
4 54 3.0782270833640268e-05
5 54 3.7040413930711225e-05
6 54 4.2964736435280315e-05
7 54 4.8508106928579764e-05
8 54 5.3629487727135938e-05
9 54 5.8294388663782115e-05
10 54 6.2475155138130845e-05
11 54 6.6151091726140976e-05
12 54 6.9308428347625295e-05
13 54 7.1940141147308623e-05
14 54 7.4045643595255228e-05
15 54 7.5630367003753918e-05
16 54 7.6705250997122221e-05
17 54 7.7286165627299397e-05
18 54 7.7393286545657247e-05
19 54 7.7050443951343084e-05
20 54 7.6284464207709846e-05
21 54 7.5124521037750469e-05
22 54 7.3601510792720148e-05
23 54 7.1747463633364816e-05
24 54 6.9594999803079816e-05
25 54 6.7176837574400849e-05
26 54 6.4525357188927046e-05
27 54 6.1672222698483381e-05
28 54 5.8648062038813009e-05
29 54 5.5482203835666155e-05
30 54 5.2202468355133647e-05
31 54 4.8835009032188736e-05
32 54 4.5404200257337379e-05
33 54 4.1932566738012156e-05
34 54 3.8440749549728537e-05
35 54 3.4947503929849688e-05
36 54 3.1469723990262821e-05
37 54 2.8022489741097445e-05
38 54 2.4619132122261078e-05
39 54 2.1271312134807374e-05
40 54 1.7989110503435768e-05
41 54 1.4781124795248957e-05
42 54 1.1654571160590876e-05
43 54 8.6153884621964494e-06
44 54 5.6683427711590184e-06
45 54 2.8171306079016745e-06
46 54 6.4479684702689610e-08
47 54 2.5877539906460356e-06
48 54 5.1384933730247440e-06
49 54 7.5873524902903000e-06
50 54 9.9345539883444189e-06
51 54 1.2180852086984828e-05
52 54 1.4327461269836306e-05
53 54 1.6375990554706732e-05
54 54 1.8328383297294693e-05
55 54 2.0186862395910055e-05
56 54 2.1953880598779563e-05
57 54 2.3632075802026975e-05
58 54 2.5224230921772062e-05
59 54 2.6733238145837390e-05
60 54 2.8162067224002385e-05
61 54 2.9513737506370319e-05
62 54 3.0791293469611958e-05
63 54 3.1997783359827281e-05
64 54 3.3136240753073309e-05
65 54 3.4209668740459165e-05
66 54 3.5221026482012974e-05
67 54 3.6173217881518838e-05
68 54 3.7069082200247294e-05
69 54 3.7911386362665667e-05
70 54 3.8702818785374404e-05
71 54 3.9445984566732761e-05
72 54 4.0143401842662740e-05
73 54 4.0797499199385356e-05
74 54 4.1410613988546174e-05
75 54 4.1984991441701425e-05
76 54 4.2522784443832506e-05
77 54 4.3026053927697205e-05
78 54 4.3496769731810048e-05
79 54 4.3936811904288220e-05
80 54 4.4347972332658969e-05
81 54 4.4731956694299413e-05
82 54 4.5090386611157385e-05
83 54 4.5424802015858745e-05
84 54 4.5736663646600562e-05
85 54 4.6027355661948377e-05
86 54 4.6298188319582323e-05
87 54 4.6550400719880258e-05
88 54 4.6785163550389086e-05
89 54 4.7003581858273691e-05
90 54 4.7206697787682828e-05
91 54 4.7395493294910551e-05
92 54 4.7570892830695044e-05
93 54 4.7733765949242724e-05
94 54 4.7884929869290715e-05
95 54 4.8025151963226875e-05
96 54 4.8155152168050108e-05
97 54 4.8275605320391435e-05
98 54 4.8387143400052679e-05
99 54 4.8490357703823150e-05
100 54 4.8585800909162202e-05
101 54 4.8673989071268409e-05
102 54 4.8755403514899598e-05
103 54 4.8830492635598688e-05
104 54 4.8899673642743835e-05
105 54 4.8963334157825500e-05
106 54 4.9021833777196377e-05
107 54 4.9075505527351737e-05
108 54 4.9124657219845602e-05
109 54 4.9169572761353919e-05
110 54 4.9210513338948658e-05
111 54 4.9247718549416675e-05
112 54 4.9281407448198422e-05
113 54 4.9311779509952913e-05
114 54 4.9339015522953389e-05
115 54 4.9363278402658750e-05
116 54 4.9384713934674807e-05
117 54 4.9403451445328983e-05
118 54 4.9419604397638039e-05
119 54 4.9433270928656015e-05
120 54 4.9444534303333398e-05
121 54 4.9453463312865154e-05
122 54 4.9460112600652195e-05
123 54 4.9464522916764508e-05
124 54 4.9466721326218988e-05

0 55 3.7172070932456336e-06
1 55 1.1115272101847040e-05
2 55 1.8404748514555536e-05
3 55 2.5515438508705302e-05
4 55 3.2380364988426891e-05
5 55 3.8936920772059125e-05
6 55 4.5127886693308028e-05
7 55 5.0902291587107129e-05
8 55 5.6216094524330629e-05
9 55 6.1032676825334420e-05
10 55 6.5323139503803418e-05
11 55 6.9066408794782319e-05
12 55 7.2249159728698942e-05
13 55 7.4865572770477229e-05
14 55 7.6916943893223788e-05
15 55 7.8411171157810600e-05
16 55 7.9362143194927626e-05
17 55 7.9789055432044620e-05
18 55 7.9715679778047388e-05
19 55 7.9169611614915425e-05
20 55 7.8181516153463804e-05
21 55 7.6784393279183405e-05
22 55 7.5012876824764874e-05
23 55 7.2902581241152120e-05
24 55 7.0489505096027472e-05
25 55 6.7809498006887736e-05
26 55 6.4897794690210731e-05
27 55 6.1788617380820199e-05
28 55 5.8514845733270704e-05
29 55 5.5107751708582953e-05
30 55 5.1596795525021832e-05
31 55 4.8009477855437410e-05
32 55 4.4371242759133622e-05
33 55 4.0705425661258232e-05
34 55 3.7033240225525788e-05
35 55 3.3373798543401278e-05
36 55 2.9744158833722167e-05
37 55 2.6159395535962915e-05
38 55 2.2632686922818834e-05
39 55 1.9175415851613309e-05
40 55 1.5797279913520867e-05
41 55 1.2506407538026565e-05
42 55 9.3094771829171918e-06
43 55 6.2118373040931374e-06
44 55 3.2176249717963401e-06
45 55 3.2988165354908006e-07
46 55 2.4493351800103369e-06
47 55 5.1188454426309704e-06
48 55 7.6782456988055969e-06
49 55 1.0127814566551763e-05
50 55 1.2468424638534259e-05
51 55 1.4701461030774965e-05
52 55 1.6828746455921362e-05
53 55 1.8852472834396394e-05
54 55 2.0775139093487383e-05
55 55 2.2599495046016216e-05
56 55 2.4328490902725264e-05
57 55 2.5965232215874323e-05
58 55 2.7512939809071213e-05
59 55 2.8974914376256322e-05
60 55 3.0354505424767808e-05
61 55 3.1655084101522846e-05
62 55 3.2880019713132924e-05
63 55 3.4032659488758554e-05
64 55 3.5116311319249860e-05
65 55 3.6134229192796852e-05
66 55 3.7089601015338758e-05
67 55 3.7985538601681412e-05
68 55 3.8825069553993785e-05
69 55 3.9611130851824328e-05
70 55 4.0346563921822565e-05
71 55 4.1034111013971142e-05
72 55 4.1676412738667068e-05
73 55 4.2276006587016468e-05
74 55 4.2835326291346121e-05
75 55 4.3356701968200184e-05
76 55 4.3842360827106575e-05
77 55 4.4294428467317459e-05
78 55 4.4714930584000001e-05
79 55 4.5105795040356611e-05
80 55 4.5468854269259396e-05
81 55 4.5805847868507499e-05
82 55 4.6118425429675369e-05
83 55 4.6408149465548831e-05
84 55 4.6676498477005168e-05
85 55 4.6924870052755807e-05
86 55 4.7154584033926028e-05
87 55 4.7366885664867908e-05
88 55 4.7562948750190515e-05
89 55 4.7743878778483406e-05
90 55 4.7910715989640806e-05
91 55 4.8064438412431798e-05
92 55 4.8205964792824574e-05
93 55 4.8336157477457675e-05
94 55 4.8455825200743874e-05
95 55 4.8565725776050783e-05
96 55 4.8666568706057234e-05
97 55 4.8759017684307793e-05
98 55 4.8843692998623567e-05
99 55 4.8921173839477916e-05
100 55 4.8992000504455291e-05
101 55 4.9056676494796392e-05
102 55 4.9115670524901844e-05
103 55 4.9169418412819965e-05
104 55 4.9218324900568433e-05
105 55 4.9262765334123770e-05
106 55 4.9303087301222348e-05
107 55 4.9339612124832399e-05
108 55 4.9372636305555773e-05
109 55 4.9402432842793331e-05
110 55 4.9429252493293774e-05
111 55 4.9453324919124242e-05
112 55 4.9474859780129776e-05
113 55 4.9494047724696344e-05
114 55 4.9511061306795057e-05
115 55 4.9526055816428993e-05
116 55 4.9539170058565674e-05
117 55 4.9550527028596747e-05
118 55 4.9560234524737012e-05
119 55 4.9568385704468199e-05
120 55 4.9575059545059474e-05
121 55 4.9580321252129522e-05
122 55 4.9584222584275750e-05
123 55 4.9586802138179564e-05
124 55 4.9588085527574322e-05

0 56 3.9199575123660679e-06
1 56 1.1719821115363516e-05
2 56 1.9400081164633320e-05
3 56 2.6883528011723001e-05
4 56 3.4096655420867705e-05
5 56 4.0970974914955605e-05
6 56 4.7444173024047132e-05
7 56 5.3461079771111031e-05
8 56 5.8974425437341438e-05
9 56 6.3945372415830093e-05
10 56 6.8343817661187245e-05
11 56 7.2148471131683323e-05
12 56 7.5346723074076749e-05
13 56 7.7934320145800484e-05
14 56 7.9914875581010847e-05
15 56 8.1299242156163132e-05
16 56 8.2104778917013732e-05
17 56 8.2354542636053907e-05
18 56 8.2076434537725618e-05
19 56 8.1302330109167542e-05
20 56 8.0067217477441943e-05
21 56 7.8408365641990940e-05
22 56 7.6364540397833025e-05
23 56 7.3975281542182358e-05
24 56 7.1280251188632349e-05
25 56 6.8318659231181300e-05
26 56 6.5128768950373228e-05
27 56 6.1747482781981944e-05
28 56 5.8210006053549534e-05
29 56 5.4549584585394939e-05
30 56 5.0797310867878309e-05
31 56 4.6981992276151630e-05
32 56 4.3130074714348154e-05
33 56 3.9265614222294687e-05
34 56 3.5410289853210486e-05
35 56 3.1583450672556523e-05
36 56 2.7802190642134406e-05
37 56 2.4081445352486242e-05
38 56 2.0434105338473785e-05
39 56 1.6871141117924537e-05
40 56 1.3401735979634566e-05
41 56 1.0033422797484093e-05
42 56 6.7722220684629519e-06
43 56 3.6227786273101970e-06
44 56 5.8849511042069480e-07
45 56 2.3283393240092209e-06
46 56 5.1264262603822885e-06
47 56 7.8053420233814563e-06
48 56 1.0365428999570270e-05
49 56 1.2807694618643950e-05
50 56 1.5133718029858301e-05
51 56 1.7345564577553318e-05
52 56 1.9445707835963333e-05
53 56 2.1436958922649296e-05
54 56 2.3322402889824900e-05
55 56 2.5105341721065599e-05
56 56 2.6789243554148356e-05
57 56 2.8377697751658104e-05
58 56 2.9874375345961823e-05
59 56 3.1282994414461029e-05
60 56 3.2607290052943938e-05
61 56 3.3850988417682970e-05
62 56 3.5017784557389575e-05
63 56 3.6111323601595302e-05
64 56 3.7135184997261206e-05
65 56 3.8092869434791510e-05
66 56 3.8987788188116212e-05
67 56 3.9823254617488146e-05
68 56 4.0602477519691149e-05
69 56 4.1328556149800022e-05
70 56 4.2004476684454062e-05
71 56 4.2633109936573987e-05
72 56 4.3217210146551110e-05
73 56 4.3759414734445556e-05
74 56 4.4262244782267146e-05
75 56 4.4728106272096113e-05
76 56 4.5159291797602918e-05
77 56 4.5557982812027831e-05
78 56 4.5926252207451057e-05
79 56 4.6266067234235209e-05
80 56 4.6579292632742408e-05
81 56 4.6867693970220614e-05
82 56 4.7132941097594028e-05
83 56 4.7376611696847704e-05
84 56 4.7600194886143754e-05
85 56 4.7805094853359265e-05
86 56 4.7992634463867034e-05
87 56 4.8164058859434533e-05
88 56 4.8320538990509476e-05
89 56 4.8463175116530977e-05
90 56 4.8593000185448432e-05
91 56 4.8710983161726062e-05
92 56 4.8818032249098309e-05
93 56 4.8914997990312514e-05
94 56 4.9002676297149605e-05
95 56 4.9081811330786707e-05
96 56 4.9153098299115072e-05
97 56 4.9217186112837652e-05
98 56 4.9274679951416545e-05
99 56 4.9326143685579638e-05
100 56 4.9372102218558922e-05
101 56 4.9413043671009405e-05
102 56 4.9449421506420066e-05
103 56 4.9481656487326831e-05
104 56 4.9510138582675722e-05
105 56 4.9535228721087066e-05
106 56 4.9557260466404074e-05
107 56 4.9576541597318169e-05
108 56 4.9593355563537500e-05
109 56 4.9607962879338885e-05
110 56 4.9620602392774771e-05
111 56 4.9631492487378637e-05
112 56 4.9640832191055750e-05
113 56 4.9648802192159280e-05
114 56 4.9655565779627153e-05
115 56 4.9661269705847388e-05
116 56 4.9666044954488342e-05
117 56 4.9670007455926424e-05
118 56 4.9673258696980582e-05
119 56 4.9675886296007832e-05
120 56 4.9677964461647406e-05
121 56 4.9679554420922756e-05
122 56 4.9680704741206227e-05
123 56 4.9681451617988870e-05
124 56 4.9681819070279687e-05

0 57 4.1385998610365959e-06
1 57 1.2371571903813106e-05
2 57 2.0472521361725171e-05
3 57 2.8356349819347315e-05
4 57 3.5942230528718255e-05
5 57 4.3155115536208655e-05
6 57 4.9927053991538628e-05
7 57 5.6198284109854058e-05
8 57 6.1918072528754919e-05
9 57 6.7045286302302998e-05
10 57 7.1548694387857381e-05
11 57 7.5407006605132665e-05
12 57 7.8608667653412567e-05
13 57 8.1151431952974917e-05
14 57 8.3041750984946816e-05
15 57 8.4294008777519025e-05
16 57 8.4929643222153572e-05
17 57 8.4976190620977832e-05
18 57 8.4466289279383489e-05
19 57 8.3436675001991034e-05
20 57 8.1927197213005343e-05
21 57 7.9979879870961668e-05
22 57 7.7638046429129304e-05
23 57 7.4945523148350901e-05
24 57 7.1945930464778485e-05
25 57 6.8682067752234843e-05
26 57 6.5195393103678612e-05
27 57 6.1525596663614124e-05
28 57 5.7710263495991398e-05
29 57 5.3784620011043671e-05
30 57 4.9781356699085677e-05
31 57 4.5730519076414566e-05
32 57 4.1659458211995570e-05
33 57 3.7592832303978696e-05
34 57 3.3552650994472799e-05
35 57 2.9558354373016016e-05
36 57 2.5626919471832821e-05
37 57 2.1772987627954876e-05
38 57 1.8009006661046101e-05
39 57 1.4345383019254143e-05
40 57 1.0790639269231406e-05
41 57 7.3515733634010871e-06
42 57 4.0334167090705364e-06
43 57 8.3998850897160082e-07
44 57 2.2261554164515474e-06
45 57 5.1635807496452912e-06
46 57 7.9718408088069737e-06
47 57 1.0651351269430620e-05
48 57 1.3203273927508974e-05
49 57 1.5629409617190504e-05
50 57 1.7932100210060753e-05
51 57 2.0114139552163124e-05
52 57 2.2178692978158665e-05
53 57 2.4129225054458914e-05
54 57 2.5969435053063705e-05
55 57 2.7703199708462023e-05
56 57 2.9334522714030697e-05
57 57 3.0867490453445612e-05
58 57 3.2306233453738287e-05
59 57 3.3654893044854362e-05
60 57 3.4917592802941044e-05
61 57 3.6098414188501238e-05
62 57 3.7201376083650928e-05
63 57 3.8230417745310774e-05
64 57 3.9189384816396000e-05
65 57 4.0082018039733214e-05
66 57 4.0911944358512642e-05
67 57 4.1682670132381361e-05
68 57 4.2397576152097827e-05
69 57 4.3059914265342059e-05
70 57 4.3672805380090551e-05
71 57 4.4239238618182242e-05
72 57 4.4762071510717760e-05
73 57 4.5244031026570042e-05
74 57 4.5687715297226816e-05
75 57 4.6095595978457027e-05
76 57 4.6470021041855603e-05
77 57 4.6813218007812907e-05
78 57 4.7127297447602245e-05
79 57 4.7414256743039118e-05
80 57 4.7675984018447082e-05
81 57 4.7914262193415880e-05
82 57 4.8130773096843882e-05
83 57 4.8327101641376657e-05
84 57 4.8504739970312016e-05
85 57 4.8665091610278211e-05
86 57 4.8809475541755631e-05
87 57 4.8939130225189587e-05
88 57 4.9055217517413041e-05
89 57 4.9158826514350551e-05
90 57 4.9250977259163164e-05
91 57 4.9332624351805521e-05
92 57 4.9404660434682057e-05
93 57 4.9467919525092441e-05
94 57 4.9523180249533283e-05
95 57 4.9571168923900899e-05
96 57 4.9612562510681357e-05
97 57 4.9647991443357853e-05
98 57 4.9678042304712733e-05
99 57 4.9703260402544913e-05
100 57 4.9724152181074288e-05
101 57 4.9741187544416476e-05
102 57 4.9754802027734968e-05
103 57 4.9765398862700039e-05
104 57 4.9773350932813543e-05
105 57 4.9779002586625154e-05
106 57 4.9782671380782517e-05
107 57 4.9784649683193294e-05
108 57 4.9785206189589815e-05
109 57 4.9784587332624142e-05
110 57 4.9783018608362539e-05
111 57 4.9780705777546785e-05
112 57 4.9777836008679799e-05
113 57 4.9774578919414836e-05
114 57 4.9771087526462310e-05
115 57 4.9767499120001446e-05
116 57 4.9763936056823610e-05
117 57 4.9760506468210508e-05
118 57 4.9757304901199007e-05
119 57 4.9754412873692644e-05
120 57 4.9751899369177011e-05
121 57 4.9749821240396841e-05
122 57 4.9748223560186489e-05
123 57 4.9747139898581594e-05
124 57 4.9746592517774246e-05

0 58 4.3747441491603922e-06
1 58 1.3075281135144223e-05
2 58 2.1629755938334938e-05
3 58 2.9944172608153963e-05
4 58 3.7929477990417126e-05
5 58 4.5503294984428067e-05
6 58 5.2591427442294503e-05
7 58 5.9129093010312772e-05
8 58 6.5061853163683736e-05
9 58 7.0346224802619872e-05
10 58 7.4949971722304554e-05
11 58 7.8852088101655227e-05
12 58 8.2042497389522850e-05
13 58 8.4521500035350527e-05
14 58 8.6299009742774047e-05
15 58 8.7393622628439971e-05
16 58 8.7831565041440740e-05
17 58 8.7645565001182035e-05
18 58 8.6873689750355254e-05
19 58 8.5558187372214434e-05
20 58 8.3744365308113800e-05
21 58 8.1479532547668043e-05
22 58 7.8812026308661132e-05
23 58 7.5790337709769062e-05
24 58 7.2462345674040307e-05
25 58 6.8874663087470367e-05
26 58 6.5072095144280695e-05
27 58 6.1097206116578207e-05
28 58 5.6989988370226285e-05
29 58 5.2787625277161965e-05
30 58 4.8524338428279634e-05
31 58 4.4231309047404466e-05
32 58 3.9936663013051543e-05
33 58 3.5665509295235154e-05
34 58 3.1440022060458261e-05
35 58 2.7279557309967117e-05
36 58 2.3200795870259583e-05
37 58 1.9217905371959887e-05
38 58 1.5342714871025009e-05
39 58 1.1584896621563701e-05
40 58 7.9521504696700163e-06
41 58 4.4503870961776215e-06
42 58 1.0839071267199074e-06
43 58 2.1444261841807588e-06
44 58 5.2330225139840536e-06
45 58 8.1814094228249701e-06
46 58 1.0990087520035274e-05
47 58 1.3660396334991276e-05
48 58 1.6194391045054601e-05
49 58 1.8594729906951102e-05
50 58 2.0864572277012883e-05
51 58 2.3007486711357217e-05
52 58 2.5027368722341237e-05
53 58 2.6928367610423720e-05
54 58 2.8714821771913535e-05
55 58 3.0391201900847875e-05
56 58 3.1962061351364923e-05
57 58 3.3431993194277254e-05
58 58 3.4805593221776121e-05
59 58 3.6087428422426626e-05
60 58 3.7282010327821524e-05
61 58 3.8393772734401921e-05
62 58 3.9427053303953130e-05
63 58 4.0386078654641722e-05
64 58 4.1274952440772950e-05
65 58 4.2097646140604184e-05
66 58 4.2857992165856729e-05
67 58 4.3559678993609907e-05
68 58 4.4206248045242091e-05
69 58 4.4801092076163229e-05
70 58 4.5347454840083401e-05
71 58 4.5848431837747228e-05
72 58 4.6306971969833910e-05
73 58 4.6725879961684313e-05
74 58 4.7107819387548489e-05
75 58 4.7455316213529386e-05
76 58 4.7770762711785153e-05
77 58 4.8056421717568298e-05
78 58 4.8314431084328646e-05
79 58 4.8546808306682010e-05
80 58 4.8755455258842062e-05
81 58 4.8942162964138447e-05
82 58 4.9108616414272888e-05
83 58 4.9256399301533804e-05
84 58 4.9386998771883128e-05
85 58 4.9501810054586315e-05
86 58 4.9602140993254551e-05
87 58 4.9689216494286370e-05
88 58 4.9764182818545777e-05
89 58 4.9828111752692195e-05
90 58 4.9882004638401867e-05
91 58 4.9926796245269855e-05
92 58 4.9963358498938959e-05
93 58 4.9992504046691977e-05
94 58 5.0014989680491340e-05
95 58 5.0031519599258445e-05
96 58 5.0042748518386304e-05
97 58 5.0049284634479108e-05
98 58 5.0051692431996031e-05
99 58 5.0050495357556457e-05
100 58 5.0046178347251669e-05
101 58 5.0039190212736173e-05
102 58 5.0029945909191298e-05
103 58 5.0018828652742542e-05
104 58 5.0006191926410537e-05
105 58 4.9992361374595617e-05
106 58 4.9977636547904325e-05
107 58 4.9962292576033462e-05
108 58 4.9946581698545600e-05
109 58 4.9930734721481684e-05
110 58 4.9914962331865098e-05
111 58 4.9899456358470928e-05
112 58 4.9884390911802967e-05
113 58 4.9869923440137853e-05
114 58 4.9856195694975014e-05
115 58 4.9843334613441925e-05
116 58 4.9831453122983760e-05
117 58 4.9820650856347015e-05
118 58 4.9811014788847530e-05
119 58 4.9802619809025117e-05
120 58 4.9795529210694411e-05
121 58 4.9789795104615564e-05
122 58 4.9785458765772006e-05
123 58 4.9782550915811186e-05
124 58 4.9781091916667464e-05

0 59 4.6302071439185966e-06
1 59 1.3836312236392700e-05
2 59 2.2880439122019425e-05
3 59 3.1658530014411213e-05
4 59 4.0072265878876578e-05
5 59 4.8031065199793943e-05
6 59 5.5453805927641042e-05
7 59 6.2270218768034624e-05
8 59 6.8421916392225057e-05
9 59 7.3863042073796237e-05
10 59 7.8560538595340290e-05
11 59 8.2494054991499866e-05
12 59 8.5655522667593686e-05
13 59 8.8048443501520524e-05
14 59 8.9686940476951804e-05
15 59 9.0594625483220170e-05
16 59 9.0803340128786658e-05
17 59 9.0351823732959247e-05
18 59 8.9284358232077921e-05
19 59 8.7649434381553704e-05
20 59 8.5498475964840281e-05
21 59 8.2884651794401520e-05
22 59 7.9861797173563787e-05
23 59 7.6483459415577215e-05
24 59 7.2802075482769624e-05
25 59 6.8868283636724925e-05
26 59 6.4730366707621556e-05
27 59 6.0433820405769723e-05
28 59 5.6021037512898886e-05
29 59 5.1531096760371042e-05
30 59 4.6999644184531064e-05
31 59 4.2458854200511098e-05
32 59 3.7937457771697325e-05
33 59 3.3460825678233164e-05
34 59 2.9051095404852845e-05
35 59 2.4727331548568543e-05
36 59 2.0505710407903166e-05
37 59 1.6399720959903163e-05
38 59 1.2420375191446453e-05
39 59 8.5764222275130919e-06
40 59 4.8745615357503880e-06
41 59 1.3196514618840638e-06
42 59 2.0850897657354039e-06
43 59 5.3378926816449734e-06
44 59 8.4382564855545183e-06
45 59 1.1386781008759783e-05
46 59 1.4185011516509860e-05
47 59 1.6835296276163092e-05
48 59 1.9340656987942850e-05
49 59 2.1704671643085760e-05
50 59 2.3931369331542385e-05
51 59 2.6025136465435139e-05
52 59 2.7990633578056645e-05
53 59 2.9832722177935977e-05
54 59 3.1556400645449401e-05
55 59 3.3166748647062150e-05
56 59 3.4668879155930199e-05
57 59 3.6067897405622773e-05
58 59 3.7368866150799818e-05
59 59 3.8576776444365635e-05
60 59 3.9696523456811406e-05
61 59 4.0732886687600001e-05
62 59 4.1690514080094943e-05
63 59 4.2573909555088107e-05
64 59 4.3387423536600522e-05
65 59 4.4135246064058720e-05
66 59 4.4821402144457068e-05
67 59 4.5449749035419984e-05
68 59 4.6023975152742480e-05
69 59 4.6547600375923537e-05
70 59 4.7023977518101390e-05
71 59 4.7456294764991469e-05
72 59 4.7847578886539566e-05
73 59 4.8200699133360558e-05
74 59 4.8518371603023525e-05
75 59 4.8803164027333423e-05
76 59 4.9057500846494406e-05
77 59 4.9283668517752233e-05
78 59 4.9483820922624489e-05
79 59 4.9659984894034892e-05
80 59 4.9814065746112135e-05
81 59 4.9947852789777869e-05
82 59 5.0063024798596700e-05
83 59 5.0161155372929755e-05
84 59 5.0243718218823119e-05
85 59 5.0312092277238207e-05
86 59 5.0367566706732703e-05
87 59 5.0411345731138368e-05
88 59 5.0444553285178273e-05
89 59 5.0468237522860449e-05
90 59 5.0483375118481888e-05
91 59 5.0490875409092695e-05
92 59 5.0491584354883656e-05
93 59 5.0486288300177762e-05
94 59 5.0475717586984103e-05
95 59 5.0460549973152524e-05
96 59 5.0441413882662545e-05
97 59 5.0418891498260621e-05
98 59 5.0393521678238073e-05
99 59 5.0365802731100473e-05
100 59 5.0336195011269069e-05
101 59 5.0305123396654494e-05
102 59 5.0272979605914259e-05
103 59 5.0240124373601702e-05
104 59 5.0206889520509890e-05
105 59 5.0173579847268002e-05
106 59 5.0140474958659809e-05
107 59 5.0107830938728171e-05
108 59 5.0075881905531361e-05
109 59 5.0044841495289205e-05
110 59 5.0014904195538890e-05
111 59 4.9986246611677387e-05
112 59 4.9959028619817047e-05
113 59 4.9933394436596501e-05
114 59 4.9909473580633801e-05
115 59 4.9887381770918893e-05
116 59 4.9867221732835532e-05
117 59 4.9849083905151303e-05
118 59 4.9833047096825567e-05
119 59 4.9819179048782303e-05
120 59 4.9807536923296425e-05
121 59 4.9798167724546261e-05
122 59 4.9791108641450421e-05
123 59 4.9786387330996718e-05
124 59 4.9784022111420967e-05

0 60 4.9070446763721520e-06
1 60 1.4660729444671006e-05
2 60 2.4234339688788964e-05
3 60 3.3512407984659376e-05
4 60 4.2386153173978869e-05
5 60 5.0755792218026841e-05
6 60 5.8532515049947165e-05
7 60 6.5640060554983393e-05
8 60 7.2015853332274560e-05
9 60 7.7611684060840957e-05
10 60 8.2393938374281106e-05
11 60 8.6343399088306683e-05
12 60 8.9454663930510492e-05
13 60 9.1735233766598867e-05
14 60 9.3204334806529232e-05
15 60 9.3891542817914342e-05
16 60 9.3835277198195399e-05
17 60 9.3081229913138941e-05
18 60 9.1680787866366131e-05
19 60 8.9689499529477246e-05
20 60 8.7165627469687479e-05
21 60 8.4168818602847750e-05
22 60 8.0758914832834705e-05
23 60 7.6994917716177724e-05
24 60 7.2934113129363709e-05
25 60 6.8631355197190658e-05
26 60 6.4138503550026371e-05
27 60 5.9504003755428414e-05
28 60 5.4772598187646793e-05
29 60 4.9985152629439256e-05
30 60 4.5178583113703041e-05
31 60 4.0385867545289500e-05
32 60 3.5636126971994031e-05
33 60 3.0954762452850559e-05
34 60 2.6363634519022128e-05
35 60 2.1881273792878631e-05
36 60 1.7523112702200194e-05
37 60 1.3301729601344903e-05
38 60 9.2270982818831726e-06
39 60 5.3068368339737049e-06
40 60 1.5464513580809580e-06
41 60 2.0504291775580441e-06
42 60 5.4818295618375146e-06
43 60 8.7472182910275365e-06
44 60 1.1847312075374816e-05
45 60 1.4783895501579991e-05
46 60 1.7559656143362190e-05
47 60 2.0178034835005576e-05
48 60 2.2643090790808174e-05
49 60 2.4959380927391805e-05
50 60 2.7131852588624383e-05
51 60 2.9165748872905795e-05
52 60 3.1066525610690121e-05
53 60 3.2839779085414023e-05
54 60 3.4491183582119334e-05
55 60 3.6026437794767219e-05
56 60 3.7451219295547844e-05
57 60 3.8771146201099782e-05
58 60 3.9991745220291364e-05
59 60 4.1118425435193728e-05
60 60 4.2156457074504772e-05
61 60 4.3110954698555304e-05
62 60 4.3986864231015943e-05
63 60 4.4788953335483939e-05
64 60 4.5521804669768073e-05
65 60 4.6189811611085929e-05
66 60 4.6797176089796721e-05
67 60 4.7347908222583612e-05
68 60 4.7845827418235842e-05
69 60 4.8294564759743253e-05
70 60 4.8697566368716139e-05
71 60 4.9058097641108134e-05
72 60 4.9379248125092090e-05
73 60 4.9663936905197659e-05
74 60 4.9914918394122765e-05
75 60 5.0134788390110430e-05
76 60 5.0325990334165738e-05
77 60 5.0490821677406927e-05
78 60 5.0631440275061834e-05
79 60 5.0749870801780617e-05
80 60 5.0848011073689747e-05
81 60 5.0927638297171285e-05
82 60 5.0990415194629435e-05
83 60 5.1037895957506407e-05
84 60 5.1071532061186531e-05
85 60 5.1092677859632118e-05
86 60 5.1102596020591307e-05
87 60 5.1102462725438613e-05
88 60 5.1093372679389404e-05
89 60 5.1076343913436517e-05
90 60 5.1052322360245483e-05
91 60 5.1022186227100974e-05
92 60 5.0986750173009909e-05
93 60 5.0946769265092229e-05
94 60 5.0902942730246536e-05
95 60 5.0855917542058648e-05
96 60 5.0806291783001001e-05
97 60 5.0754617847204031e-05
98 60 5.0701405452269199e-05
99 60 5.0647124490765805e-05
100 60 5.0592207704536207e-05
101 60 5.0537053216892502e-05
102 60 5.0482026889397957e-05
103 60 5.0427464562741164e-05
104 60 5.0373674135517632e-05
105 60 5.0320937505343721e-05
106 60 5.0269512413603223e-05
107 60 5.0219634127657287e-05
108 60 5.0171517029795609e-05
109 60 5.0125356095609419e-05
110 60 5.0081328248463564e-05
111 60 5.0039593621598044e-05
112 60 5.0000296727858995e-05
113 60 4.9963567513966467e-05
114 60 4.9929522340175225e-05
115 60 4.9898264873782239e-05
116 60 4.9869886885822723e-05
117 60 4.9844468967386035e-05
118 60 4.9822081184203171e-05
119 60 4.9802783626873293e-05
120 60 4.9786626907799558e-05
121 60 4.9773652574192084e-05
122 60 4.9763893456233887e-05
123 60 4.9757373937975302e-05
124 60 4.9754110158506393e-05

0 61 5.2075899024117689e-06
1 61 1.5555408953815686e-05
2 61 2.5702514783176866e-05
3 61 3.5520464649607675e-05
4 61 4.4888634858963883e-05
5 61 5.3696902956090753e-05
6 61 6.1847917642410266e-05
7 61 6.9258882769318575e-05
8 61 7.5862809362448047e-05
9 61 8.1609218591793820e-05
10 61 8.6464306235711774e-05
11 61 9.0410604091317737e-05
12 61 9.3446194071589161e-05
13 61 9.5583545771660283e-05
14 61 9.6848057927090281e-05
15 61 9.7276387888811655e-05
16 61 9.6914651852131328e-05
17 61 9.5816573528750837e-05
18 61 9.4041650003262589e-05
19 61 9.1653392854773585e-05
20 61 8.8717690759132495e-05
21 61 8.5301327451325903e-05
22 61 8.1470677717909723e-05
23 61 7.7290593011980491e-05
24 61 7.2823479755790288e-05
25 61 6.8128565462011181e-05
26 61 6.3261342344134164e-05
27 61 5.8273173678458079e-05
28 61 5.3211045661250012e-05
29 61 4.8117445866857622e-05
30 61 4.3030349224260078e-05
31 61 3.7983292597409957e-05
32 61 3.3005520406526045e-05
33 61 2.8122184847489962e-05
34 61 2.3354586240031949e-05
35 61 1.8720440756681000e-05
36 61 1.4234164643411873e-05
37 61 9.9071658690164099e-06
38 61 5.7481357869093586e-06
39 61 1.7633349482792937e-06
40 61 2.0431313894064829e-06
41 61 5.6690515064516944e-06
42 61 9.1138613758090514e-06
43 61 1.2378416327507580e-05
44 61 1.5464780906526698e-05
45 61 1.8376037184353322e-05
46 61 2.1116111312835528e-05
47 61 2.3689617777655769e-05
48 61 2.6101720489890567e-05
49 61 2.8358009884321689e-05
50 61 3.0464394860985067e-05
51 61 3.2427008472168950e-05
52 61 3.4252126249079140e-05
53 61 3.5946095944261458e-05
54 61 3.7515277683475290e-05
55 61 3.8965993409689759e-05
56 61 4.0304484626219050e-05
57 61 4.1536877504633196e-05
58 61 4.2669154514562990e-05
59 61 4.3707131752945827e-05
60 61 4.4656441250623402e-05
61 61 4.5522517612361924e-05
62 61 4.6310588382780793e-05
63 61 4.7025667620381739e-05
64 61 4.7672552198285700e-05
65 61 4.8255820409792705e-05
66 61 4.8779832516387955e-05
67 61 4.9248732905127213e-05
68 61 4.9666453556973522e-05
69 61 5.0036718624468790e-05
70 61 5.0363049814095007e-05
71 61 5.0648772496941774e-05
72 61 5.0897022282114790e-05
73 61 5.1110751994265513e-05
74 61 5.1292738874053612e-05
75 61 5.1445591964238702e-05
76 61 5.1571759535740114e-05
77 61 5.1673536540342013e-05
78 61 5.1753071984794730e-05
79 61 5.1812376201443300e-05
80 61 5.1853327991846498e-05
81 61 5.1877681576772972e-05
82 61 5.1887073345469048e-05
83 61 5.1883028408195031e-05
84 61 5.1866966898295175e-05
85 61 5.1840210033127221e-05
86 61 5.1803985949394615e-05
87 61 5.1759435264031595e-05
88 61 5.1707616403717793e-05
89 61 5.1649510685258804e-05
90 61 5.1586027128625034e-05
91 61 5.1518007061268634e-05
92 61 5.1446228479079537e-05
93 61 5.1371410152878383e-05
94 61 5.1294215543951083e-05
95 61 5.1215256501979667e-05
96 61 5.1135096729382212e-05
97 61 5.1054255087557010e-05
98 61 5.0973208672200343e-05
99 61 5.0892395734969398e-05
100 61 5.0812218412854548e-05
101 61 5.0733045299455881e-05
102 61 5.0655213845285374e-05
103 61 5.0579032619513242e-05
104 61 5.0504783415394883e-05
105 61 5.0432723212701092e-05
106 61 5.0363086027349624e-05
107 61 5.0296084606937796e-05
108 61 5.0231912029019554e-05
109 61 5.0170743175925736e-05
110 61 5.0112736088347987e-05
111 61 5.0058033237210253e-05
112 61 5.0006762672971661e-05
113 61 4.9959039095881508e-05
114 61 4.9914964819652852e-05
115 61 4.9874630656532304e-05
116 61 4.9838116717548786e-05
117 61 4.9805493120835820e-05
118 61 4.9776820634228613e-05
119 61 4.9752151229043307e-05
120 61 4.9731528566798744e-05
121 61 4.9714988412219441e-05
122 61 4.9702558968967026e-05
123 61 4.9694261154975550e-05
124 61 4.9690108808064792e-05

0 62 5.5344987881511543e-06
1 62 1.6528171176588558e-05
2 62 2.7297515648783133e-05
3 62 3.7699289281434289e-05
4 62 4.7599428302902425e-05
5 62 5.6876169793440567e-05
6 62 6.5422666789771711e-05
7 62 7.3149008663619952e-05
8 62 7.9983594597266006e-05
9 62 8.5873844250627940e-05
10 62 9.0786264919984205e-05
11 62 9.4705924169602440e-05
12 62 9.7635402459772536e-05
13 62 9.9593316738477711e-05
14 62 1.0061251660609116e-04
15 62 1.0073805738386454e-04
16 62 1.0002505084827362e-04
17 62 9.8536486127898115e-05
18 62 9.6341101131436346e-05
19 62 9.3511370334198318e-05
20 62 9.0121659361841466e-05
21 62 8.6246581948223877e-05
22 62 8.1959580059631776e-05
23 62 7.7331736185293209e-05
24 62 7.2430815738044885e-05
25 62 6.7320529603343005e-05
26 62 6.2060000487029754e-05
27 62 5.6703412718128732e-05
28 62 5.1299822710682008e-05
29 62 4.5893106323191546e-05
30 62 4.0522019680189203e-05
31 62 3.5220351064069177e-05
32 62 3.0017143245686384e-05
33 62 2.4936967767175133e-05
34 62 2.0000234903783110e-05
35 62 1.5223525534402427e-05
36 62 1.0619933328293030e-05
37 62 6.1994078199845148e-06
38 62 1.9690910351144453e-06
39 62 2.0663581219437788e-06
40 62 5.9044558078369391e-06
41 62 9.5446044392488716e-06
42 62 1.2987824947074955e-05
43 62 1.6236511000577991e-05
44 62 1.9294205456432678e-05
45 62 2.2165398745777054e-05
46 62 2.4855348430108393e-05
47 62 2.7369918975672647e-05
48 62 2.9715440515332148e-05
49 62 3.1898585268308466e-05
50 62 3.3926260212702175e-05
51 62 3.5805514605691258e-05
52 62 3.7543460944533535e-05
53 62 3.9147208040546388e-05
54 62 4.0623804884454273e-05
55 62 4.1980194135149418e-05
56 62 4.3223174067463788e-05
57 62 4.4359367972646169e-05
58 62 4.5395200064746177e-05
59 62 4.6336876994956810e-05
60 62 4.7190374274919122e-05
61 62 4.7961426827392017e-05
62 62 4.8655523108287468e-05
63 62 4.9277902242295113e-05
64 62 4.9833553649847318e-05
65 62 5.0327218803047913e-05
66 62 5.0763394674468998e-05
67 62 5.1146338603480501e-05
68 62 5.1480074273690946e-05
69 62 5.1768398560803064e-05
70 62 5.2014889066143155e-05
71 62 5.2222912118260467e-05
72 62 5.2395631128021591e-05
73 62 5.2536015158644034e-05
74 62 5.2646847584547629e-05
75 62 5.2730734783068556e-05
76 62 5.2790114758227702e-05
77 62 5.2827265643262677e-05
78 62 5.2844314051725405e-05
79 62 5.2843243209199642e-05
80 62 5.2825900854092112e-05
81 62 5.2794006885292788e-05
82 62 5.2749160719400834e-05
83 62 5.2692848391711067e-05
84 62 5.2626449329462588e-05
85 62 5.2551242857745706e-05
86 62 5.2468414383444184e-05
87 62 5.2379061309171249e-05
88 62 5.2284198643892665e-05
89 62 5.2184764320895027e-05
90 62 5.2081624256850034e-05
91 62 5.1975577125773498e-05
92 62 5.1867358882518033e-05
93 62 5.1757647020700404e-05
94 62 5.1647064604143367e-05
95 62 5.1536184055400724e-05
96 62 5.1425530718685053e-05
97 62 5.1315586226508003e-05
98 62 5.1206791638946925e-05
99 62 5.1099550403055360e-05
100 62 5.0994231131529233e-05
101 62 5.0891170184197421e-05
102 62 5.0790674119394197e-05
103 62 5.0693021931280668e-05
104 62 5.0598467201456998e-05
105 62 5.0507240043629054e-05
106 62 5.0419548963454019e-05
107 62 5.0335582556737535e-05
108 62 5.0255511090835370e-05
109 62 5.0179487979917781e-05
110 62 5.0107651141217957e-05
111 62 5.0040124234929095e-05
112 62 4.9977017828162218e-05
113 62 4.9918430431894478e-05
114 62 4.9864449477521333e-05
115 62 4.9815152172616450e-05
116 62 4.9770606295851394e-05
117 62 4.9730870903985647e-05
118 62 4.9695996952259236e-05
119 62 4.9666027847283800e-05
120 62 4.9640999929323470e-05
121 62 4.9620942866202000e-05
122 62 4.9605879993031010e-05
123 62 4.9595828584880763e-05
124 62 4.9590800046850347e-05

0 63 5.8908046742800479e-06
1 63 1.7587938518914825e-05
2 63 2.9033632364061646e-05
3 63 4.0067708372504285e-05
4 63 5.0540808249621705e-05
5 63 6.0318038720197364e-05
6 63 6.9281990878522492e-05
7 63 7.7335028597858013e-05
8 63 8.4400786915850290e-05
9 63 9.0424867780214413e-05
10 63 9.5374764420341762e-05
11 63 9.9239082926416700e-05
12 63 1.0202615922416669e-04
13 63 1.0376218928342951e-04
14 63 1.0448900079040868e-04
15 63 1.0426159557930248e-04
16 63 1.0314558526403061e-04
17 63 1.0121463013668119e-04
18 63 9.8547974320517540e-05
19 63 9.5228151172577213e-05
20 63 9.1338913146721268e-05
21 63 8.6963421539465457e-05
22 63 8.2182714197465145e-05
23 63 7.7074454800651893e-05
24 63 7.1711955341946521e-05
25 63 6.6163454443213254e-05
26 63 6.0491627810854709e-05
27 63 5.4753303367682804e-05
28 63 4.8999351703216121e-05
29 63 4.3274722388630948e-05
30 63 3.7618597880317850e-05
31 63 3.2064638646467358e-05
32 63 2.6641295958640399e-05
33 63 2.1372171455702471e-05
34 63 1.6276405821358253e-05
35 63 1.1369081749812437e-05
36 63 6.6616292047072534e-06
37 63 2.1622234696039300e-06
38 63 2.1238311562754575e-06
39 63 6.1937373967424492e-06
40 63 1.0046864258761445e-05
41 63 1.3684431839244837e-05
42 63 1.7109222770983479e-05
43 63 2.0325320569725136e-05
44 63 2.3337874458739805e-05
45 63 2.6152889692987458e-05
46 63 2.8777042166083788e-05
47 63 3.1217515722659073e-05
48 63 3.3481860465478519e-05
49 63 3.5577870409753132e-05
50 63 3.7513478635453623e-05
51 63 3.9296668250088373e-05
52 63 4.0935397523256256e-05
53 63 4.2437537608464027e-05
54 63 4.3810821376943920e-05
55 63 4.5062802029427473e-05
56 63 4.6200820223774031e-05
57 63 4.7231978624218129e-05
58 63 4.8163122809974368e-05
59 63 4.9000827649692269e-05
60 63 4.9751388355723236e-05
61 63 5.0420815441931666e-05
62 63 5.1014833005957883e-05
63 63 5.1538879725754327e-05
64 63 5.1998112142292996e-05
65 63 5.2397409745275070e-05
66 63 5.2741381535881260e-05
67 63 5.3034373737936846e-05
68 63 5.3280478384820640e-05
69 63 5.3483542566290510e-05
70 63 5.3647178119398120e-05
71 63 5.3774771614278905e-05
72 63 5.3869494487379654e-05
73 63 5.3934313221759567e-05
74 63 5.3971999468771514e-05
75 63 5.3985140036516555e-05
76 63 5.3976146678014203e-05
77 63 5.3947265669762601e-05
78 63 5.3900587054567239e-05
79 63 5.3838053632571103e-05
80 63 5.3761469589463928e-05
81 63 5.3672508797397711e-05
82 63 5.3572722759298586e-05
83 63 5.3463548192578259e-05
84 63 5.3346314273561291e-05
85 63 5.3222249518647402e-05
86 63 5.3092488315975572e-05
87 63 5.2958077133347103e-05
88 63 5.2819980365548247e-05
89 63 5.2679085907225698e-05
90 63 5.2536210365605740e-05
91 63 5.2392104019194363e-05
92 63 5.2247455455844971e-05
93 63 5.2102895962136131e-05
94 63 5.1959003630752676e-05
95 63 5.1816307240493131e-05
96 63 5.1675289873820418e-05
97 63 5.1536392325246538e-05
98 63 5.1400016290781281e-05
99 63 5.1266527349547175e-05
100 63 5.1136257755324266e-05
101 63 5.1009509044686041e-05
102 63 5.0886554466611500e-05
103 63 5.0767641258886442e-05
104 63 5.0652992755750859e-05
105 63 5.0542810358766843e-05
106 63 5.0437275364689782e-05
107 63 5.0336550656560064e-05
108 63 5.0240782277111151e-05
109 63 5.0150100879164938e-05
110 63 5.0064623070777969e-05
111 63 4.9984452643592192e-05
112 63 4.9909681705262443e-05
113 63 4.9840391715072485e-05
114 63 4.9776654428512757e-05
115 63 4.9718532749931654e-05
116 63 4.9666081509691651e-05
117 63 4.9619348149843034e-05
118 63 4.9578373340075643e-05
119 63 4.9543191511070006e-05
120 63 4.9513831332337332e-05
121 63 4.9490316091915787e-05
122 63 4.9472664037431002e-05
123 63 4.9460888625230126e-05
124 63 4.9454998717113341e-05

0 64 6.2799837881044596e-06
1 64 1.8744924574320976e-05
2 64 3.0927185992624118e-05
3 64 4.2647148486452124e-05
4 64 5.3738000181269285e-05
5 64 6.4050008397487090e-05
6 64 7.3454013605811497e-05
7 64 8.1844020444421517e-05
8 64 8.9138819806322545e-05
9 64 9.5282635792059978e-05
10 64 1.0024484576653947e-04
11 64 1.0401886884814360e-04
12 64 1.0662035251485236e-04
13 64 1.0808480998747427e-04
14 64 1.0846487005622407e-04
15 64 1.0782729973257688e-04
16 64 1.0624994814989464e-04
17 64 1.0381874190557028e-04
18 64 1.0062483876627226e-04
19 64 9.6762021549956501e-05
20 64 9.2324389071585244e-05
21 64 8.7404377335786876e-05
22 64 8.2091123945637889e-05
23 64 7.6469171588655627e-05
24 64 7.0617493171276635e-05
25 64 6.4608811731758919e-05
26 64 5.8509182296440088e-05
27 64 5.2377799231173583e-05
28 64 4.6266992304921928e-05
29 64 4.0222375316645298e-05
30 64 3.4283113700794843e-05
31 64 2.8482280608699284e-05
32 64 2.2847274714798971e-05
33 64 1.7400276881573973e-05
34 64 1.2158726548250343e-05
35 64 7.1358024502643502e-06
36 64 2.3408954703540985e-06
37 64 2.2199355509400220e-06
38 64 6.5435318132855969e-06
39 64 1.0629230816405766e-05
40 64 1.4478493732816844e-05
41 64 1.8094565287896103e-05
42 64 2.1482166319586327e-05
43 64 2.4647218458184739e-05
44 64 2.7596599727175430e-05
45 64 3.0337929355361837e-05
46 64 3.2879379856076696e-05
47 64 3.5229514266710282e-05
48 64 3.7397146355644395e-05
49 64 3.9391221618778616e-05
50 64 4.1220716879841746e-05
51 64 4.2894556552042218e-05
52 64 4.4421543542227937e-05
53 64 4.5810303107352013e-05
54 64 4.7069237942842790e-05
55 64 4.8206493081792701e-05
56 64 4.9229929187433186e-05
57 64 5.0147103119790870e-05
58 64 5.0965254579260488e-05
59 64 5.1691298002864983e-05
60 64 5.2331818767292759e-05
61 64 5.2893072999715685e-05
62 64 5.3380990398643746e-05
63 64 5.3801179417334311e-05
64 64 5.4158934407411152e-05
65 64 5.4459244267057727e-05
66 64 5.4706802254500531e-05
67 64 5.4906016669242774e-05
68 64 5.5061022137259386e-05
69 64 5.5175691295872298e-05
70 64 5.5253646694453096e-05
71 64 5.5298272776838076e-05
72 64 5.5312727801570816e-05
73 64 5.5299955621812558e-05
74 64 5.5262697237878911e-05
75 64 5.5203502074885336e-05
76 64 5.5124738903344905e-05
77 64 5.5028606415596926e-05
78 64 5.4917143381683076e-05
79 64 5.4792238413536865e-05
80 64 5.4655639284639790e-05
81 64 5.4508961859323080e-05
82 64 5.4353698537124018e-05
83 64 5.4191226327660047e-05
84 64 5.4022814485410464e-05
85 64 5.3849631733271508e-05
86 64 5.3672753102418369e-05
87 64 5.3493166386253677e-05
88 64 5.3311778216880157e-05
89 64 5.3129419805397760e-05
90 64 5.2946852324708971e-05
91 64 5.2764771977464875e-05
92 64 5.2583814751372415e-05
93 64 5.2404560884511397e-05
94 64 5.2227539041549420e-05
95 64 5.2053230243931381e-05
96 64 5.1882071518072337e-05
97 64 5.1714459340601593e-05
98 64 5.1550752834472746e-05
99 64 5.1391276758572246e-05
100 64 5.1236324300596436e-05
101 64 5.1086159681634769e-05
102 64 5.0941020573791462e-05
103 64 5.0801120355714602e-05
104 64 5.0666650214026276e-05
105 64 5.0537781082216071e-05
106 64 5.0414665453413221e-05
107 64 5.0297439041280256e-05
108 64 5.0186222339654307e-05
109 64 5.0081122035194880e-05
110 64 4.9982232332990151e-05
111 64 4.9889636162259166e-05
112 64 4.9803406281245799e-05
113 64 4.9723606286633526e-05
114 64 4.9650291549685477e-05
115 64 4.9583510022266353e-05
116 64 4.9523303020659881e-05
117 64 4.9469705869942260e-05
118 64 4.9422748521266158e-05
119 64 4.9382456059898772e-05
120 64 4.9348849162189623e-05
121 64 4.9321944487257241e-05
122 64 4.9301754978969825e-05
123 64 4.9288290130622414e-05
124 64 4.9281556165237106e-05

0 65 6.7060341404356905e-06
1 65 2.0010862021635489e-05
2 65 3.2996878996272017e-05
3 65 4.5462068392509991e-05
4 65 5.7219643011308108e-05
5 65 6.8103067873082068e-05
6 65 7.7970111819425370e-05
7 65 8.6705778395312905e-05
8 65 9.4224043154511605e-05
9 65 1.0046840191257900e-04
10 65 1.0541130315466773e-04
11 65 1.0905259571281078e-04
12 65 1.1141716393048284e-04
13 65 1.1255194730885876e-04
14 65 1.1252254935989470e-04
15 65 1.1140963387390457e-04
16 65 1.0930528797103989e-04
17 65 1.0630950521761662e-04
18 65 1.0252691019374538e-04
19 65 9.8063813435800284e-05
20 65 9.3025653868927805e-05
21 65 8.7514857137982460e-05
22 65 8.1629114092152122e-05
23 65 7.5460064198118459e-05
24 65 6.9092354482158669e-05
25 65 6.2603034878705444e-05
26 65 5.6061245383709490e-05
27 65 4.9528148500677105e-05
28 65 4.3057061027695909e-05
29 65 3.6693741725102313e-05
30 65 3.0476795704892368e-05
31 65 2.4438160485473759e-05
32 65 1.8603644234893579e-05
33 65 1.2993491250945510e-05
34 65 7.6229547838480016e-06
35 65 2.5028613510613695e-06
36 65 2.3598451583950464e-06
37 65 6.9615883111495691e-06
38 65 1.1301678537911641e-05
39 65 1.5381870673181197e-05
40 65 1.9205961282686701e-05
41 65 2.2779426005037351e-05
42 65 2.6109096077142624e-05
43 65 2.9202872394051838e-05
44 65 3.2069475019547156e-05
45 65 3.4718225501606526e-05
46 65 3.7158859496955188e-05
47 65 3.9401366722202624e-05
48 65 4.1455855698480093e-05
49 65 4.3332440501586689e-05
50 65 4.5041147036961604e-05
51 65 4.6591836555087696e-05
52 65 4.7994144081187073e-05
53 65 4.9257429967752842e-05
54 65 5.0390742578620973e-05
55 65 5.1402790658627850e-05
56 65 5.2301923799902283e-05
57 65 5.3096119865259084e-05
58 65 5.3792978147448878e-05
59 65 5.4399717320130492e-05
60 65 5.4923177355448161e-05
61 65 5.5369824596418482e-05
62 65 5.5745759418357466e-05
63 65 5.6056725891373560e-05
64 65 5.6308122992732024e-05
65 65 5.6505016969410349e-05
66 65 5.6652154529324150e-05
67 65 5.6753976553025609e-05
68 65 5.6814632146462429e-05
69 65 5.6837992784330993e-05
70 65 5.6827666434777768e-05
71 65 5.6787011513570462e-05
72 65 5.6719150578032895e-05
73 65 5.6626983677698917e-05
74 65 5.6513201295516069e-05
75 65 5.6380296857394541e-05
76 65 5.6230578746152560e-05
77 65 5.6066181827407746e-05
78 65 5.5889078441229145e-05
79 65 5.5701088904402951e-05
80 65 5.5503891469133038e-05
81 65 5.5299031787026109e-05
82 65 5.5087931857933370e-05
83 65 5.4871898497399485e-05
84 65 5.4652131322274755e-05
85 65 5.4429730285576738e-05
86 65 5.4205702747722739e-05
87 65 5.3980970156963792e-05
88 65 5.3756374299052112e-05
89 65 5.3532683168544537e-05
90 65 5.3310596476396910e-05
91 65 5.3090750808504339e-05
92 65 5.2873724441848680e-05
93 65 5.2660041874652563e-05
94 65 5.2450178027907413e-05
95 65 5.2244562194658783e-05
96 65 5.2043581713512310e-05
97 65 5.1847585404551921e-05
98 65 5.1656886752571296e-05
99 65 5.1471766898014693e-05
100 65 5.1292477401432279e-05
101 65 5.1119242816977106e-05
102 65 5.0952263100700890e-05
103 65 5.0791715815012850e-05
104 65 5.0637758216787176e-05
105 65 5.0490529141189455e-05
106 65 5.0350150802014326e-05
107 65 5.0216730401508869e-05
108 65 5.0090361660259930e-05
109 65 4.9971126192982496e-05
110 65 4.9859094807480631e-05
111 65 4.9754328668605297e-05
112 65 4.9656880369841616e-05
113 65 4.9566794928512792e-05
114 65 4.9484110668629455e-05
115 65 4.9408860023802958e-05
116 65 4.9341070276653909e-05
117 65 4.9280764197412452e-05
118 65 4.9227960623898781e-05
119 65 4.9182674963343942e-05
120 65 4.9144919629817707e-05
121 65 4.9114704410602172e-05
122 65 4.9092036777054204e-05
123 65 4.9076922118640454e-05
124 65 4.9069363932119359e-05

0 66 7.1735713209619689e-06
1 66 2.1399278463007931e-05
2 66 3.5264217185471125e-05
3 66 4.8540475100722347e-05
4 66 6.1018334941209673e-05
5 66 7.2512202208940835e-05
6 66 8.2865312966973192e-05
7 66 9.1953042918646588e-05
8 66 9.9684740188621390e-05
9 66 1.0600410265126925e-04
10 66 1.1088820965632351e-04
11 66 1.1434538754429013e-04
12 66 1.1641213798796457e-04
13 66 1.1714938384344009e-04
14 66 1.1663829114993973e-04
15 66 1.1497591209952418e-04
16 66 1.1227086497545002e-04
17 66 1.0863922952975003e-04
18 66 1.0420079414164007e-04
19 66 9.9075748535071284e-05
20 66 9.3381875873710385e-05
21 66 8.7232263825676171e-05
22 66 8.0733525543941198e-05
23 66 7.3984500005508380e-05
24 66 6.7075386430026640e-05
25 66 6.0087258091812146e-05
26 66 5.3091896919710280e-05
27 66 4.6151890028767184e-05
28 66 3.9320932205377801e-05
29 66 3.2644282838667493e-05
30 66 2.6159332075614827e-05
31 66 1.9896237116512339e-05
32 66 1.3878596350380690e-05
33 66 8.1241350651239941e-06
34 66 2.6453823922523156e-06
35 66 2.5496760018839382e-06
36 66 7.4569804340285373e-06
37 66 1.2075822353629917e-05
38 66 1.6408316447780180e-05
39 66 2.0458921838439892e-05
40 66 2.4234012465207400e-05
41 66 2.7741495474131739e-05
42 66 3.0990475602621359e-05
43 66 3.3990962505114908e-05
44 66 3.6753618048557257e-05
45 66 3.9289539919273864e-05
46 66 4.1610078173270892e-05
47 66 4.3726681295375158e-05
48 66 4.5650768330851577e-05
49 66 4.7393624125646738e-05
50 66 4.8966314666110122e-05
51 66 5.0379619919382890e-05
52 66 5.1643981692883756e-05
53 66 5.2769464434554436e-05
54 66 5.3765726941712444e-05
55 66 5.4642003320282129e-05
56 66 5.5407091675618858e-05
57 66 5.6069349195553286e-05
58 66 5.6636692510103614e-05
59 66 5.7116602299345232e-05
60 66 5.7516131343859911e-05
61 66 5.7841915237943908e-05
62 66 5.8100185186482634e-05
63 66 5.8296782353473020e-05
64 66 5.8437173304781709e-05
65 66 5.8526466198749461e-05
66 66 5.8569427418220243e-05
67 66 5.8570498374876934e-05
68 66 5.8533812312688838e-05
69 66 5.8463210924841746e-05
70 66 5.8362260661137810e-05
71 66 5.8234268621060181e-05
72 66 5.8082297969441754e-05
73 66 5.7909182796134218e-05
74 66 5.7717542385926635e-05
75 66 5.7509794895604927e-05
76 66 5.7288170390190629e-05
77 66 5.7054723237026650e-05
78 66 5.6811343886575827e-05
79 66 5.6559770023500988e-05
80 66 5.6301597101349188e-05
81 66 5.6038288289705918e-05
82 66 5.5771183835595650e-05
83 66 5.5501509884869904e-05
84 66 5.5230386760474204e-05
85 66 5.4958836728236093e-05
86 66 5.4687791287477694e-05
87 66 5.4418097995334591e-05
88 66 5.4150526846097335e-05
89 66 5.3885776251316742e-05
90 66 5.3624478604685777e-05
91 66 5.3367205503196402e-05
92 66 5.3114472597481921e-05
93 66 5.2866744129076437e-05
94 66 5.2624437144821457e-05
95 66 5.2387925443486694e-05
96 66 5.2157543212860702e-05
97 66 5.1933588458563662e-05
98 66 5.1716326157968950e-05
99 66 5.1505991199629619e-05
100 66 5.1302791120200197e-05
101 66 5.1106908635301096e-05
102 66 5.0918503990970976e-05
103 66 5.0737717137483429e-05
104 66 5.0564669756170133e-05
105 66 5.0399467108608320e-05
106 66 5.0242199772121410e-05
107 66 5.0092945227397934e-05
108 66 4.9951769314660055e-05
109 66 4.9818727591688372e-05
110 66 4.9693866570610368e-05
111 66 4.9577224843222467e-05
112 66 4.9468834130372841e-05
113 66 4.9368720219433726e-05
114 66 4.9276903817396800e-05
115 66 4.9193401333358366e-05
116 66 4.9118225573963059e-05
117 66 4.9051386360687843e-05
118 66 4.8992891086729884e-05
119 66 4.8942745188185199e-05
120 66 4.8900952575703371e-05
121 66 4.8867515974659881e-05
122 66 4.8842437215590451e-05
123 66 4.8825717480216468e-05
124 66 4.8817357455543942e-05

0 67 7.6879456312184402e-06
1 67 2.2925831931530638e-05
2 67 3.7754020379310305e-05
3 67 5.1914542869013758e-05
4 67 6.5171278617270900e-05
5 67 7.7316975968244606e-05
6 67 8.8178732498889190e-05
7 67 9.7621720334117867e-05
8 67 1.0555107650489504e-04
9 67 1.1191200643878574e-04
10 67 1.1668826117272602e-04
11 67 1.1989923535793423e-04
12 67 1.2159598967009799e-04
13 67 1.2185652733975871e-04
14 67 1.2078065166853946e-04
15 67 1.1848470582442872e-04
16 67 1.1509645335738838e-04
17 67 1.1075030551399578e-04
18 67 1.0558304477203961e-04
19 67 9.9730139848652755e-05
20 67 9.3322697559017342e-05
21 67 8.6485056110419123e-05
22 67 7.9332991561820165e-05
23 67 7.1972486300531102e-05
24 67 6.4498993405770477e-05
25 67 5.6997122989344007e-05
26 67 4.9540675187031979e-05
27 67 4.2192946752450666e-05
28 67 3.5007243946338917e-05
29 67 2.8027542019692930e-05
30 67 2.1289239824362483e-05
31 67 1.4819966959400688e-05
32 67 8.6404087866753798e-06
33 67 2.7651226970348830e-06
34 67 2.7966746936058939e-06
35 67 8.0403635198678103e-06
36 67 1.2965229471362250e-05
37 67 1.7573830912276378e-05
38 67 2.1871426762132273e-05
39 67 2.5865465311802893e-05
40 67 2.9565132288134066e-05
41 67 3.2980955243289145e-05
42 67 3.6124460708109041e-05
43 67 3.9007879743202523e-05
44 67 4.1643897617404946e-05
45 67 4.4045443102547210e-05
46 67 4.6225513036013410e-05
47 67 4.8197027998853059e-05
48 67 4.9972715232549092e-05
49 67 5.1565015235510714e-05
50 67 5.2986008664213102e-05
51 67 5.4247360766979114e-05
52 67 5.5360280546423724e-05
53 67 5.6335492436332402e-05
54 67 5.7183218399536884e-05
55 67 5.7913168662437897e-05
56 67 5.8534539522092643e-05
57 67 5.9056016921132937e-05
58 67 5.9485784617230308e-05
59 67 5.9831535940801928e-05
60 67 6.0100488400216534e-05
61 67 6.0299400303165385e-05
62 67 6.0434588935898148e-05
63 67 6.0511949733665915e-05
64 67 6.0536976077329996e-05
65 67 6.0514779346654279e-05
66 67 6.0450109035770083e-05
67 67 6.0347372618174688e-05
68 67 6.0210655099091070e-05
69 67 6.0043738033588312e-05
70 67 5.9850117953175186e-05
71 67 5.9633024146243940e-05
72 67 5.9395435691556031e-05
73 67 5.9140097759868837e-05
74 67 5.8869537116645887e-05
75 67 5.8586076882249927e-05
76 67 5.8291850480340912e-05
77 67 5.7988814861964499e-05
78 67 5.7678762940049921e-05
79 67 5.7363335334237320e-05
80 67 5.7044031385622418e-05
81 67 5.6722219527127749e-05
82 67 5.6399146981522819e-05
83 67 5.6075948857259306e-05
84 67 5.5753656658552586e-05
85 67 5.5433206235022681e-05
86 67 5.5115445202869040e-05
87 67 5.4801139888205341e-05
88 67 5.4490981776567082e-05
89 67 5.4185593536981713e-05
90 67 5.3885534629483089e-05
91 67 5.3591306522715598e-05
92 67 5.3303357552270114e-05
93 67 5.3022087425524944e-05
94 67 5.2747851420065217e-05
95 67 5.2480964278345255e-05
96 67 5.2221703818577936e-05
97 67 5.1970314290716857e-05
98 67 5.1727009489077602e-05
99 67 5.1491975630924003e-05
100 67 5.1265374029885180e-05
101 67 5.1047343566867909e-05
102 67 5.0838002982889208e-05
103 67 5.0637452977841946e-05
104 67 5.0445778188024093e-05
105 67 5.0263048969600987e-05
106 67 5.0089323070601210e-05
107 67 4.9924647162580271e-05
108 67 4.9769058244830688e-05
109 67 4.9622584942454750e-05
110 67 4.9485248696967687e-05
111 67 4.9357064834776310e-05
112 67 4.9238043579702406e-05
113 67 4.9128190935388005e-05
114 67 4.9027509514409928e-05
115 67 4.8935999266586094e-05
116 67 4.8853658145997514e-05
117 67 4.8780482701626937e-05
118 67 4.8716468595610962e-05
119 67 4.8661611060207832e-05
120 67 4.8615905297033635e-05
121 67 4.8579346804800139e-05
122 67 4.8551931655094194e-05
123 67 4.8533656714422335e-05
124 67 4.8524519802306543e-05

0 68 8.2553852589484222e-06
1 68 2.4608721481911289e-05
2 68 4.0495043409194409e-05
3 68 5.5621358425739231e-05
4 68 6.9721045518278402e-05
5 68 8.2562205303560177e-05
6 68 9.3954049166455889e-05
7 68 1.0375107432913921e-04
8 68 1.1185494732757206e-04
9 68 1.1821418663160443e-04
10 68 1.2282187735657146e-04
11 68 1.2571175743225638e-04
12 68 1.2695307890631113e-04
13 68 1.2664467124778866e-04
14 68 1.2490861869629555e-04
15 68 1.2188392154222072e-04
16 68 1.1772044780045121e-04
17 68 1.1257340962433915e-04
18 68 1.0659852403271941e-04
19 68 9.9947947817646821e-05
20 68 9.2767016522721235e-05
21 68 8.5191768396164491e-05
22 68 7.7347198445210097e-05
23 68 6.9346163733108312e-05
24 68 6.1288847429175064e-05
25 68 5.3262684465593679e-05
26 68 4.5342653549163003e-05
27 68 3.7591846670181894e-05
28 68 3.0062236819006216e-05
29 68 2.2795575621792352e-05
30 68 1.5824364031580274e-05
31 68 9.1728502766841302e-06
32 68 2.8580195419181109e-06
33 68 3.1094510761775496e-06
34 68 8.7242911241958154e-06
35 68 1.3985801095017791e-05
36 68 1.8897089578473469e-05
37 68 2.3464386383231783e-05
38 68 2.7696431351920126e-05
39 68 3.1603936769819541e-05
40 68 3.5199119412965274e-05
41 68 3.8495297292939767e-05
42 68 4.1506545757741264e-05
43 68 4.4247407159581087e-05
44 68 4.6732648414149480e-05
45 68 4.8977060934873862e-05
46 68 5.0995297758760216e-05
47 68 5.2801742833175069e-05
48 68 5.4410408274030431e-05
49 68 5.5834855324121691e-05
50 68 5.7088135562821662e-05
51 68 5.8182749107515974e-05
52 68 5.9130617029445887e-05
53 68 5.9943065499723502e-05
54 68 6.0630819600504537e-05
55 68 6.1204004906834086e-05
56 68 6.1672155310610322e-05
57 68 6.2044225772162065e-05
58 68 6.2328608835038324e-05
59 68 6.2533153985633305e-05
60 68 6.2665189065391758e-05
61 68 6.2731543081895325e-05
62 68 6.2738569870823824e-05
63 68 6.2692172195788487e-05
64 68 6.2597825914778582e-05
65 68 6.2460603913017110e-05
66 68 6.2285199636136213e-05
67 68 6.2075949991413637e-05
68 68 6.1836857531805123e-05
69 68 6.1571611802424542e-05
70 68 6.1283609801066063e-05
71 68 6.0975975507471247e-05
72 68 6.0651578437820319e-05
73 68 6.0313051273297447e-05
74 68 5.9962806486346665e-05
75 68 5.9603052070311691e-05
76 68 5.9235806303625793e-05
77 68 5.8862911670676255e-05
78 68 5.8486047881167735e-05
79 68 5.8106744095010043e-05
80 68 5.7726390341183986e-05
81 68 5.7346248205192296e-05
82 68 5.6967460793533320e-05
83 68 5.6591062029376360e-05
84 68 5.6217985316298069e-05
85 68 5.5849071605162948e-05
86 68 5.5485076897898722e-05
87 68 5.5126679222361474e-05
88 68 5.4774485117370375e-05
89 68 5.4429035655001456e-05
90 68 5.4090812028118052e-05
91 68 5.3760240730671427e-05
92 68 5.3437698375180531e-05
93 68 5.3123516140285432e-05
94 68 5.2817983909658750e-05
95 68 5.2521354087176064e-05
96 68 5.2233845143856428e-05
97 68 5.1955644886803043e-05
98 68 5.1686913502546616e-05
99 68 5.1427786337931991e-05
100 68 5.1178376514471324e-05
101 68 5.0938777295339577e-05
102 68 5.0709064311149632e-05
103 68 5.0489297577893666e-05
104 68 5.0279523392315895e-05
105 68 5.0079776046096924e-05
106 68 4.9890079425463085e-05
107 68 4.9710448470463575e-05
108 68 4.9540890508570357e-05
109 68 4.9381406506121550e-05
110 68 4.9231992166109961e-05
111 68 4.9092638986003578e-05
112 68 4.8963335170792988e-05
113 68 4.8844066498521244e-05
114 68 4.8734817082785042e-05
115 68 4.8635570071731138e-05
116 68 4.8546308267560789e-05
117 68 4.8467014682529452e-05
118 68 4.8397673027888999e-05
119 68 4.8338268142433805e-05
120 68 4.8288786361982972e-05
121 68 4.8249215834683667e-05
122 68 4.8219546769256993e-05
123 68 4.8199771647272627e-05
124 68 4.8189885372362795e-05

0 69 8.8831733222605180e-06
1 69 2.6469192073719228e-05
2 69 4.3520735239610531e-05
3 69 5.9703821994716577e-05
4 69 7.4716483293713054e-05
5 69 8.8298730080538235e-05
6 69 1.0024001134212313e-04
7 69 1.1038386169204273e-04
8 69 1.1862967392239909e-04
9 69 1.2493175168160064e-04
10 69 1.2929597923339031e-04
11 69 1.3177457442914431e-04
12 69 1.3245946203888082e-04
13 69 1.3147481975650521e-04
14 69 1.2896931573003201e-04
15 69 1.2510848858315882e-04
16 69 1.2006762998684195e-04
17 69 1.1402543027916323e-04
18 69 1.0715855040821509e-04
19 69 9.9637195374313592e-05
20 69 9.1621691812981965e-05
21 69 8.3260016617181520e-05
22 69 7.4686184761141305e-05
23 69 6.6019381513626740e-05
24 69 5.7363713890090651e-05
25 69 4.8808456290849733e-05
26 69 4.0428672372527785e-05
27 69 3.2286107132684094e-05
28 69 2.4430257520968723e-05
29 69 1.6899545368431745e-05
30 69 9.7225311295190409e-06
31 69 2.9191211021739605e-06
32 69 3.4982672119099334e-06
33 69 9.5236062636061547e-06
34 69 1.5156242165303979e-05
35 69 2.0399970125595246e-05
36 69 2.5262205210374589e-05
37 69 2.9753248174557712e-05
38 69 3.3885643021314138e-05
39 69 3.7673621162248594e-05
40 69 4.1132625542950052e-05
41 69 4.4278907691541747e-05
42 69 4.7129190231309792e-05
43 69 4.9700387504181265e-05
44 69 5.2009377295547665e-05
45 69 5.4072817016859176e-05
46 69 5.5906998243315797e-05
47 69 5.7527734055540236e-05
48 69 5.8950274217650644e-05
49 69 6.0189243782815538e-05
50 69 6.1258601207647700e-05
51 69 6.2171612645656182e-05
52 69 6.2940839415048799e-05
53 69 6.3578136191289047e-05
54 69 6.4094657718172243e-05
55 69 6.4500872236195050e-05
56 69 6.4806580097886979e-05
57 69 6.5020936255599793e-05
58 69 6.5152475591467862e-05
59 69 6.5209140140964905e-05
60 69 6.5198307583003157e-05
61 69 6.5126820296690369e-05
62 69 6.5001014606380636e-05
63 69 6.4826749782476156e-05
64 69 6.4609436553730859e-05
65 69 6.4354064833516134e-05
66 69 6.4065230577003973e-05
67 69 6.3747161592964119e-05
68 69 6.3403742239120930e-05
69 69 6.3038536960657865e-05
70 69 6.2654812621687483e-05
71 69 6.2255559652335535e-05
72 69 6.1843511996340084e-05
73 69 6.1421165895580998e-05
74 69 6.0990797523530205e-05
75 69 6.0554479537344719e-05
76 69 6.0114096553487428e-05
77 69 5.9671359617485820e-05
78 69 5.9227819710017116e-05
79 69 5.8784880335505107e-05
80 69 5.8343809248295742e-05
81 69 5.7905749359932202e-05
82 69 5.7471728876823391e-05
83 69 5.7042670718931987e-05
84 69 5.6619401253232837e-05
85 69 5.6202658409443274e-05
86 69 5.5793099194012541e-05
87 69 5.5391306639229754e-05
88 69 5.4997796266498256e-05
89 69 5.4613022049121440e-05
90 69 5.4237381929667094e-05
91 69 5.3871222933210561e-05
92 69 5.3514845877788986e-05
93 69 5.3168509750012305e-05
94 69 5.2832435727179217e-05
95 69 5.2506810901853385e-05
96 69 5.2191791715561209e-05
97 69 5.1887507131809230e-05
98 69 5.1594061563964289e-05
99 69 5.1311537570430943e-05
100 69 5.1039998331781078e-05
101 69 5.0779489960905977e-05
102 69 5.0530043594232410e-05
103 69 5.0291677339497909e-05
104 69 5.0064398058768944e-05
105 69 4.9848203016455983e-05
106 69 4.9643081371453235e-05
107 69 4.9449015571578769e-05
108 69 4.9265982614343784e-05
109 69 4.9093955199808192e-05
110 69 4.8932902796838817e-05
111 69 4.8782792601453906e-05
112 69 4.8643590412567050e-05
113 69 4.8515261433568213e-05
114 69 4.8397770985530997e-05
115 69 4.8291085151141999e-05
116 69 4.8195171360898570e-05
117 69 4.8109998904255491e-05
118 69 4.8035539377266900e-05
119 69 4.7971767094701079e-05
120 69 4.7918659419554643e-05
121 69 4.7876197054375069e-05
122 69 4.7844364279736595e-05
123 69 4.7823149141201782e-05
124 69 4.7812543594982770e-05

0 70 9.5798675534553013e-06
1 70 2.8532159753069664e-05
2 70 4.6870171690471807e-05
3 70 6.4211740935959938e-05
4 70 8.0213794422689944e-05
5 70 9.4584296538968715e-05
6 70 1.0709096054739575e-04
7 70 1.1756637102777745e-04
8 70 1.2590948148094583e-04
9 70 1.3208374107875898e-04
10 70 1.3611233576149573e-04
11 70 1.3807118461528489e-04
12 70 1.3808040680451938e-04
13 70 1.3629497326128615e-04
14 70 1.3289519422521323e-04
15 70 1.2807758825683635e-04
16 70 1.2204654912562063e-04
17 70 1.1500709207634685e-04
18 70 1.0715883451783981e-04
19 70 9.8691257118588283e-05
20 70 8.9780205509093491e-05
21 70 8.0585530624510682e-05
22 70 7.1249726596001040e-05
23 70 6.1897405561062158e-05
24 70 5.2635444508730700e-05
25 70 4.3553646428051707e-05
26 70 3.4725773002008964e-05
27 70 2.6210824652928011e-05
28 70 1.8054464541172877e-05
29 70 1.0290503562160325e-05
30 70 2.9423821290563978e-06
31 70 3.9753983998025433e-06
32 70 1.0455927706765067e-05
33 70 1.6498642900764082e-05
34 70 2.2108201173764996e-05
35 70 2.7293473237932631e-05
36 70 3.2066656681095651e-05
37 70 3.6442504678824150e-05
38 70 4.0437662891967818e-05
39 70 4.4070105861493403e-05
40 70 4.7358663442409465e-05
41 70 5.0322627598298197e-05
42 70 5.2981430057386092e-05
43 70 5.5354381750305492e-05
44 70 5.7460465642478198e-05
45 70 5.9318175263278761e-05
46 70 6.0945391940236959e-05
47 70 6.2359294671132659e-05
48 70 6.3576297075762511e-05
49 70 6.4612006815067957e-05
50 70 6.5481203272099719e-05
51 70 6.6197830075331865e-05
52 70 6.6774999394780821e-05
53 70 6.7225005530247017e-05
54 70 6.7559345643175561e-05
55 70 6.7788745846009135e-05
56 70 6.7923191220842227e-05
57 70 6.7971958499057905e-05
58 70 6.7943650480906115e-05
59 70 6.7846231333490437e-05
60 70 6.7687062202281822e-05
61 70 6.7472936564172414e-05
62 70 6.7210114970350787e-05
63 70 6.6904358884123383e-05
64 70 6.6560963387196637e-05
65 70 6.6184788563461439e-05
66 70 6.5780289511430112e-05
67 70 6.5351544871194989e-05
68 70 6.4902283867240840e-05
69 70 6.4435911840021731e-05
70 70 6.3955534263637759e-05
71 70 6.3463979344646759e-05
72 70 6.2963819159378431e-05
73 70 6.2457389450543133e-05
74 70 6.1946808095569850e-05
75 70 6.1433992327941667e-05
76 70 6.0920674760822635e-05
77 70 6.0408418308455225e-05
78 70 5.9898630011101517e-05
79 70 5.9392573890093558e-05
80 70 5.8891382858750063e-05
81 70 5.8396069749999668e-05
82 70 5.7907537526880049e-05
83 70 5.7426588731424033e-05
84 70 5.6953934213233026e-05
85 70 5.6490201217673786e-05
86 70 5.6035940815046814e-05
87 70 5.5591634805285395e-05
88 70 5.5157702052888169e-05
89 70 5.4734504361331204e-05
90 70 5.4322351861202378e-05
91 70 5.3921508005316809e-05
92 70 5.3532194152605683e-05
93 70 5.3154593796289618e-05
94 70 5.2788856467422818e-05
95 70 5.2435101312475751e-05
96 70 5.2093420398691137e-05
97 70 5.1763881757871388e-05
98 70 5.1446532178367477e-05
99 70 5.1141399766585494e-05
100 70 5.0848496326416637e-05
101 70 5.0567819514402146e-05
102 70 5.0299354846572442e-05
103 70 5.0043077516548351e-05
104 70 4.9798954086632818e-05
105 70 4.9566944014589609e-05
106 70 4.9347001074728780e-05
107 70 4.9139074640880409e-05
108 70 4.8943110867671891e-05
109 70 4.8759053767444271e-05
110 70 4.8586846187692601e-05
111 70 4.8426430710346580e-05
112 70 4.8277750457348390e-05
113 70 4.8140749819403084e-05
114 70 4.8015375130106008e-05
115 70 4.7901575243258776e-05
116 70 4.7799302079543082e-05
117 70 4.7708511087929395e-05
118 70 4.7629161665341258e-05
119 70 4.7561217515035281e-05
120 70 4.7504646969454001e-05
121 70 4.7459423241580367e-05
122 70 4.7425524641209194e-05
123 70 4.7402934758800086e-05
124 70 4.7391642581828819e-05

0 71 1.0355575183140786e-05
1 71 3.0826990141008537e-05
2 71 5.0589208392182172e-05
3 71 6.9203162723852074e-05
4 71 8.6277819736579886e-05
5 71 1.0148455885783392e-04
6 71 1.1456734729797802e-04
7 71 1.2534830220722881e-04
8 71 1.3372866081517998e-04
9 71 1.3968556200616433e-04
10 71 1.4326533684005938e-04
11 71 1.4457419041136177e-04
12 71 1.4376722798026265e-04
13 71 1.4103674749144091e-04
14 71 1.3660061125708722e-04
15 71 1.3069135025123302e-04
16 71 1.2354647200663038e-04
17 71 1.1540026276346538e-04
18 71 1.0647721191947568e-04
19 71 9.6987054405417439e-05
20 71 8.7121327384309666e-05
21 71 7.7051271839323476e-05
22 71 6.6926873657280339e-05
23 71 5.6876826222129750e-05
24 71 4.7009202648773396e-05
25 71 3.7412643321133032e-05
26 71 2.8157889082613963e-05
27 71 1.9299518693394191e-05
28 71 1.0877776807305395e-05
29 71 2.9204051426034994e-06
30 71 4.5555871848179663e-06
31 71 1.1542258521402005e-05
32 71 1.8039202825725908e-05
33 71 2.4052166369692429e-05
34 71 2.9591818579532969e-05
35 71 3.4672675414348930e-05
36 71 3.9312168693683702e-05
37 71 4.3529851594392710e-05
38 71 4.7346728589303666e-05
39 71 5.0784697264383283e-05
40 71 5.3866089175791387e-05
41 71 5.6613297513052885e-05
42 71 5.9048479767120909e-05
43 71 6.1193324669694960e-05
44 71 6.3068873729754671e-05
45 71 6.4695388519275809e-05
46 71 6.6092256155059204e-05
47 71 6.7277926206976701e-05
48 71 6.8269873283455240e-05
49 71 6.9084580329281664e-05
50 71 6.9737538387570908e-05
51 71 7.0243259337132713e-05
52 71 7.0615298573883933e-05
53 71 7.0866285189374878e-05
54 71 7.1007957593849369e-05
55 71 7.1051202923833046e-05
56 71 7.1006098859349720e-05
57 71 7.0881956784951683e-05
58 71 7.0687365423260928e-05
59 71 7.0430234222484955e-05
60 71 7.0117836049377047e-05
61 71 6.9756848690261108e-05
62 71 6.9353394970939064e-05
63 71 6.8913081202826021e-05
64 71 6.8441033869603984e-05
65 71 6.7941934438930929e-05
66 71 6.7420052294320243e-05
67 71 6.6879275727238507e-05
68 71 6.6323141095558924e-05
69 71 6.5754860087530176e-05
70 71 6.5177345244915585e-05
71 71 6.4593233743082124e-05
72 71 6.4004909547499267e-05
73 71 6.3414524012816997e-05
74 71 6.2824014983586807e-05
75 71 6.2235124536513808e-05
76 71 6.1649415382891704e-05
77 71 6.1068286068888256e-05
78 71 6.0492985002102984e-05
79 71 5.9924623434071123e-05
80 71 5.9364187425803294e-05
81 71 5.8812548891840066e-05
82 71 5.8270475782773445e-05
83 71 5.7738641460858275e-05
84 71 5.7217633349093688e-05
85 71 5.6707960881752228e-05
86 71 5.6210062828299101e-05
87 71 5.5724314023564148e-05
88 71 5.5251031561454056e-05
89 71 5.4790480501942795e-05
90 71 5.4342879083346673e-05
91 71 5.3908403550018136e-05
92 71 5.3487192567036601e-05
93 71 5.3079351272522501e-05
94 71 5.2684955000437128e-05
95 71 5.2304052710727689e-05
96 71 5.1936670120156236e-05
97 71 5.1582812579997750e-05
98 71 5.1242467727252716e-05
99 71 5.0915607890722470e-05
100 71 5.0602192321225203e-05
101 71 5.0302169221527748e-05
102 71 5.0015477605303005e-05
103 71 4.9742049006429312e-05
104 71 4.9481809035523128e-05
105 71 4.9234678804577214e-05
106 71 4.9000576230806558e-05
107 71 4.8779417222366561e-05
108 71 4.8571116768592049e-05
109 71 4.8375589919213979e-05
110 71 4.8192752684084184e-05
111 71 4.8022522845858617e-05
112 71 4.7864820703846789e-05
113 71 4.7719569729487432e-05
114 71 4.7586697173862547e-05
115 71 4.7466134598384002e-05
116 71 4.7357818358850778e-05
117 71 4.7261690037547766e-05
118 71 4.7177696795852597e-05
119 71 4.7105791719292966e-05
120 71 4.7045934093326025e-05
121 71 4.6998089636929308e-05
122 71 4.6962230688674111e-05
123 71 4.6938336381252554e-05
124 71 4.6926392731627686e-05

0 72 1.1222298736512926e-05
1 72 3.3388475195295086e-05
2 72 5.4731914048034014e-05
3 72 7.4746006617942840e-05
4 72 9.2983566263526995e-05
5 72 1.0907420336714324e-04
6 72 1.2273619619662668e-04
7 72 1.3378239443539997e-04
8 72 1.4212027731375088e-04
9 72 1.4774679599760532e-04
10 72 1.5073900302375876e-04
11 72 1.5124168465696641e-04
12 72 1.4945326574533624e-04
13 72 1.4561117472133844e-04
14 72 1.3997767581308551e-04
15 72 1.3282693921556898e-04
16 72 1.2443386556704183e-04
17 72 1.1506494224278185e-04
18 72 1.0497120383234915e-04
19 72 9.4383211343362916e-05
20 72 8.3507854774289569e-05
21 72 7.2526718692955683e-05
22 72 6.1595722882223924e-05
23 72 5.0845751140116136e-05
24 72 4.0384001870563679e-05
25 72 3.0295826467963138e-05
26 72 2.0646859577588828e-05
27 72 1.1485284079348901e-05
28 72 2.8441103401277701e-06
29 72 5.2566180395174911e-06
30 72 1.2807752317378629e-05
31 72 1.9809138199100573e-05
32 72 2.6267906994448253e-05
33 72 3.2196965155328883e-05
34 72 3.7613679242376463e-05
35 72 4.2538747179854397e-05
36 72 4.6995241850034120e-05
37 72 5.1007811443959383e-05
38 72 5.4602019514682354e-05
39 72 5.7803807879786007e-05
40 72 6.0639066131074060e-05
41 72 6.3133292640848993e-05
42 72 6.5311333216300227e-05
43 72 6.7197184921319320e-05
44 72 6.8813854221083659e-05
45 72 7.0183259754941218e-05
46 72 7.1326171530827764e-05
47 72 7.2262179425131023e-05
48 72 7.3009684980362977e-05
49 72 7.3585911494866707e-05
50 72 7.4006928113767856e-05
51 72 7.4287684513230090e-05
52 72 7.4442053221268623e-05
53 72 7.4482877330694919e-05
54 72 7.4422021626219248e-05
55 72 7.4270425698408360e-05
56 72 7.4038157767297719e-05
57 72 7.3734468378994222e-05
58 72 7.3367843167027047e-05
59 72 7.2946054210376587e-05
60 72 7.2476209569849459e-05
61 72 7.1964800707924326e-05
62 72 7.1417747663282682e-05
63 72 7.0840441817487942e-05
64 72 7.0237786252480561e-05
65 72 6.9614233658032987e-05
66 72 6.8973821859330542e-05
67 72 6.8320206998873090e-05
68 72 6.7656694476170287e-05
69 72 6.6986267697632940e-05
70 72 6.6311614796976670e-05
71 72 6.5635153376319977e-05
72 72 6.4959053416746571e-05
73 72 6.4285258468910200e-05
74 72 6.3615505179637211e-05
75 72 6.2951341350814261e-05
76 72 6.2294142549212950e-05
77 72 6.1645127413800793e-05
78 72 6.1005371743583225e-05
79 72 6.0375821448577227e-05
80 72 5.9757304453622595e-05
81 72 5.9150541638519627e-05
82 72 5.8556156872668907e-05
83 72 5.7974686244577356e-05
84 72 5.7406586504882284e-05
85 72 5.6852242836580302e-05
86 72 5.6311975952461069e-05
87 72 5.5786048623662765e-05
88 72 5.5274671651339702e-05
89 72 5.4778009335176847e-05
90 72 5.4296184492041988e-05
91 72 5.3829283039874554e-05
92 72 5.3377358207207237e-05
93 72 5.2940434375425838e-05
94 72 5.2518510593735357e-05
95 72 5.2111563809464911e-05
96 72 5.1719551806161945e-05
97 72 5.1342415899213734e-05
98 72 5.0980083399210230e-05
99 72 5.0632469859923646e-05
100 72 5.0299481133997404e-05
101 72 4.9981015256772565e-05
102 72 4.9676964149369951e-05
103 72 4.9387215191654121e-05
104 72 4.9111652651756543e-05
105 72 4.8850158970825674e-05
106 72 4.8602615957182849e-05
107 72 4.8368905870344037e-05
108 72 4.8148912384249343e-05
109 72 4.7942521493649082e-05
110 72 4.7749622304138484e-05
111 72 4.7570107770678050e-05
112 72 4.7403875354845582e-05
113 72 4.7250827619915725e-05
114 72 4.7110872761990663e-05
115 72 4.6983925081622857e-05
116 72 4.6869905417690205e-05
117 72 4.6768741515545997e-05
118 72 4.6680368363194447e-05
119 72 4.6604728469290535e-05
120 72 4.6541772114494506e-05
121 72 4.6491457560637883e-05
122 72 4.6453751211039673e-05
123 72 4.6428627757943985e-05
124 72 4.6416070272226051e-05

0 73 1.2194375111462818e-05
1 73 3.6258066844041537e-05
2 73 5.9362363417747588e-05
3 73 8.0920068770140574e-05
4 73 1.0041802451787873e-04
5 73 1.1743818883402923e-04
6 73 1.3167144986603319e-04
7 73 1.4292366640056287e-04
8 73 1.5111423299174476e-04
9 73 1.5626814134783729e-04
10 73 1.5850297996777840e-04
11 73 1.5801254975222889e-04
12 73 1.5504878569139180e-04
13 73 1.4990350775700989e-04
14 73 1.4289123581789909e-04
15 73 1.3433395774153922e-04
16 73 1.2454839009556906e-04
17 73 1.1383595781211397e-04
18 73 1.0247546661634743e-04
19 73 9.0718259318833816e-05
20 73 7.8785532298120131e-05
21 73 6.6867432090944590e-05
22 73 5.5123542083812538e-05
23 73 4.3684390813147900e-05
24 73 3.2653655627434830e-05
25 73 2.2110787459617143e-05
26 73 1.2113836612925866e-05
27 73 2.7023117450397649e-06
28 73 6.1000501112573602e-06
29 73 1.4282685082633861e-05
30 73 2.1845826809752111e-05
31 73 2.8798380163230775e-05
32 73 3.5156052493157119e-05
33 73 4.0939737671941145e-05
34 73 4.6174139292531891e-05
35 73 5.0886614115341899e-05
36 73 5.5106213929789760e-05
37 73 5.8862903050460602e-05
38 73 6.2186928884599979e-05
39 73 6.5108324157847619e-05
40 73 6.7656521045122986e-05
41 73 6.9860059290327570e-05
42 73 7.1746372504399858e-05
43 73 7.3341638721302616e-05
44 73 7.4670683274824512e-05
45 73 7.5756923664016540e-05
46 73 7.6622347805255231e-05
47 73 7.7287518341684347e-05
48 73 7.7771596999731685e-05
49 73 7.8092383962946599e-05
50 73 7.8266368178425694e-05
51 73 7.8308785319336494e-05
52 73 7.8233680707917586e-05
53 73 7.8053975101965989e-05
54 73 7.7781531664378178e-05
55 73 7.7427222842096910e-05
56 73 7.7000996176579406e-05
57 73 7.6511938295276138e-05
58 73 7.5968336565424011e-05
59 73 7.5377738054882570e-05
60 73 7.4747005534003819e-05
61 73 7.4082370416395094e-05
62 73 7.3389482551977636e-05
63 73 7.2673456904759348e-05
64 73 7.1938917151737058e-05
65 73 7.1190036297075210e-05
66 73 7.0430574395707879e-05
67 73 6.9663913549788958e-05
68 73 6.8893090282795555e-05
69 73 6.8120825442274935e-05
70 73 6.7349551810647057e-05
71 73 6.6581439512436447e-05
72 73 6.5818419420882179e-05
73 73 6.5062204674504187e-05
74 73 6.4314310419089082e-05
75 73 6.3576071962057057e-05
76 73 6.2848661393832828e-05
77 73 6.2133102837425014e-05
78 73 6.1430286415475877e-05
79 73 6.0740981042251008e-05
80 73 6.0065846114287780e-05
81 73 5.9405442232041139e-05
82 73 5.8760240978728007e-05
83 73 5.8130633879382998e-05
84 73 5.7516940574764419e-05
85 73 5.6919416301148829e-05
86 73 5.6338258707100408e-05
87 73 5.5773614096921165e-05
88 73 5.5225583109663745e-05
89 73 5.4694225927409690e-05
90 73 5.4179566995937734e-05
91 73 5.3681599375465794e-05
92 73 5.3200288656629624e-05
93 73 5.2735576581586230e-05
94 73 5.2287384300964135e-05
95 73 5.1855615387896847e-05
96 73 5.1440158546078862e-05
97 73 5.1040890095332969e-05
98 73 5.0657676236465221e-05
99 73 5.0290375108286156e-05
100 73 4.9938838659446816e-05
101 73 4.9602914357294026e-05
102 73 4.9282446740850361e-05
103 73 4.8977278823247872e-05
104 73 4.8687253379586792e-05
105 73 4.8412214109561091e-05
106 73 4.8152006694834881e-05
107 73 4.7906479754278308e-05
108 73 4.7675485706388798e-05
109 73 4.7458881564210742e-05
110 73 4.7256529634331912e-05
111 73 4.7068298167030065e-05
112 73 4.6894061915381258e-05
113 73 4.6733702673495969e-05
114 73 4.6587109718387865e-05
115 73 4.6454180231414455e-05
116 73 4.6334819669535676e-05
117 73 4.6228942078840873e-05
118 73 4.6136470381874517e-05
119 73 4.6057336624993894e-05
120 73 4.5991482183538324e-05
121 73 4.5938857942129374e-05
122 73 4.5899424438555769e-05
123 73 4.5873151977016136e-05
124 73 4.5860020716492755e-05

0 74 1.3289037454455865e-05
1 74 3.9485447937082085e-05
2 74 6.4556894972866985e-05
3 74 8.7819496350505233e-05
4 74 1.0868232487482032e-04
5 74 1.2667307876057521e-04
6 74 1.4145407810772781e-04
7 74 1.5282806614713706e-04
8 74 1.6073440701802610e-04
9 74 1.6523717115468628e-04
10 74 1.6650718397848152e-04
11 74 1.6480035453980690e-04
12 74 1.6043453061165280e-04
13 74 1.5376682037437917e-04
14 74 1.4517287228166253e-04
15 74 1.3502910572515958e-04
16 74 1.2369841011938831e-04
17 74 1.1151942805209814e-04
18 74 9.8799234367064059e-05
19 74 8.5809022215777020e-05
20 74 7.2782297728224421e-05
21 74 5.9915050719006047e-05
22 74 4.7367387973729080e-05
23 74 3.5266168857184255e-05
24 74 2.3708254723864286e-05
25 74 1.2764060159931034e-05
26 74 2.4811686643033681e-06
27 74 7.1121587144062914e-06
28 74 1.6003696898359010e-05
29 74 2.4194262659094079e-05
30 74 3.1695048356539246e-05
31 74 3.8525293344804368e-05
32 74 4.4710285071580813e-05
33 74 5.0279670189112835e-05
34 74 5.5266048885727059e-05
35 74 5.9703822425483111e-05
36 74 6.3628262729764629e-05
37 74 6.7074773683728495e-05
38 74 7.0078315832056148e-05
39 74 7.2672968340903310e-05
40 74 7.4891605125415595e-05
41 74 7.6765664775102493e-05
42 74 7.8324996599654639e-05
43 74 7.9597767784989060e-05
44 74 8.0610418957682839e-05
45 74 8.1387657471232444e-05
46 74 8.1952479622948715e-05
47 74 8.2326214529082620e-05
48 74 8.2528583799756916e-05
49 74 8.2577772232639290e-05
50 74 8.2490505690202554e-05
51 74 8.2282133241129429e-05
52 74 8.1966711117154034e-05
53 74 8.1557086768491160e-05
54 74 8.1064981594103358e-05
55 74 8.0501071363592303e-05
56 74 7.9875063620171716e-05
57 74 7.9195771528262071e-05
58 74 7.8471183895700847e-05
59 74 7.7708531182274498e-05
60 74 7.6914347439949182e-05
61 74 7.6094528142611750e-05
62 74 7.5254384106937522e-05
63 74 7.4398691506605275e-05
64 74 7.3531738203680419e-05
65 74 7.2657366569917059e-05
66 74 7.1779012961847855e-05
67 74 7.0899744077035365e-05
68 74 7.0022290370896911e-05
69 74 6.9149076737939907e-05
70 74 6.8282250646589659e-05
71 74 6.7423707917679820e-05
72 74 6.6575116312694860e-05
73 74 6.5737937120058376e-05
74 74 6.4913444854042268e-05
75 74 6.4102745295890884e-05
76 74 6.3306791901140969e-05
77 74 6.2526400825380080e-05
78 74 6.1762264583542503e-05
79 74 6.1014964532812854e-05
80 74 6.0284982223990369e-05
81 74 5.9572709760757903e-05
82 74 5.8878459216593626e-05
83 74 5.8202471222568164e-05
84 74 5.7544922765995210e-05
85 74 5.6905934317619256e-05
86 74 5.6285576266468240e-05
87 74 5.5683874824463686e-05
88 74 5.5100817354158949e-05
89 74 5.4536357239509670e-05
90 74 5.3990418298344167e-05
91 74 5.3462898797373981e-05
92 74 5.2953675094613573e-05
93 74 5.2462604954950365e-05
94 74 5.1989530552187802e-05
95 74 5.1534281208631683e-05
96 74 5.1096675859785279e-05
97 74 5.0676525309878429e-05
98 74 5.0273634269348833e-05
99 74 4.9887803200920899e-05
100 74 4.9518830000927494e-05
101 74 4.9166511508325073e-05
102 74 4.8830644887143393e-05
103 74 4.8511028861941696e-05
104 74 4.8207464857341620e-05
105 74 4.7919758000780632e-05
106 74 4.7647718050658483e-05
107 74 4.7391160218790418e-05
108 74 4.7149905925358837e-05
109 74 4.6923783469932090e-05
110 74 4.6712628639422604e-05
111 74 4.6516285242770294e-05
112 74 4.6334605613207458e-05
113 74 4.6167451031919882e-05
114 74 4.6014692125950774e-05
115 74 4.5876209202599938e-05
116 74 4.5751892567835739e-05
117 74 4.5641642780758218e-05
118 74 4.5545370902289051e-05
119 74 4.5462998686129907e-05
120 74 4.5394458755065870e-05
121 74 4.5339694749735315e-05
122 74 4.5298661440984489e-05
123 74 4.5271324828011217e-05
124 74 4.5257662202757842e-05

0 75 1.4527140395514948e-05
1 75 4.3130548551317816e-05
2 75 7.0406972838554793e-05
3 75 9.5555851460815688e-05
4 75 1.1789428495490029e-04
5 75 1.3688840964931615e-04
6 75 1.5217177163684426e-04
7 75 1.6355023204361885e-04
8 75 1.7099448503188341e-04
9 75 1.7462246815291849e-04
10 75 1.7467465768206125e-04
11 75 1.7148544917766628e-04
12 75 1.6545359909336810e-04
13 75 1.5701417463187539e-04
14 75 1.4661377364699746e-04
15 75 1.3469006671051886e-04
16 75 1.2165607776637444e-04
17 75 1.0788911600823070e-04
18 75 9.3723920507216008e-05
19 75 7.9449373432183279e-05
20 75 6.5308053946999678e-05
21 75 5.1497910891207255e-05
22 75 3.8175398397122251e-05
23 75 2.5459516261427950e-05
24 75 1.3436307176206697e-05
25 75 2.1634699507444566e-06
26 75 8.3251550995200319e-06
27 75 1.8015391292536265e-05
28 75 2.6908918591139752e-05
29 75 3.5019902370869715e-05
30 75 4.2372069416707348e-05
31 75 4.8996218281693871e-05
32 75 5.4928134839649090e-05
33 75 6.0206875305723884e-05
34 75 6.4873374475027390e-05
35 75 6.8969336609825405e-05
36 75 7.2536367794917567e-05
37 75 7.5615311861731982e-05
38 75 7.8245755344319434e-05
39 75 8.0465671376650505e-05
40 75 8.2311176173632816e-05
41 75 8.3816375676448729e-05
42 75 8.5013283432466835e-05
43 75 8.5931793871729667e-05
44 75 8.6599697995737301e-05
45 75 8.7042730692488135e-05
46 75 8.7284641139717678e-05
47 75 8.7347279274396783e-05
48 75 8.7250692846652100e-05
49 75 8.7013230759325211e-05
50 75 8.6651649259472663e-05
51 75 8.6181218522440872e-05
52 75 8.5615827613239048e-05
53 75 8.4968086476955307e-05
54 75 8.4249423941251678e-05
55 75 8.3470181078126870e-05
56 75 8.2639699459541305e-05
57 75 8.1766404157690431e-05
58 75 8.0857881350038241e-05
59 75 7.9920950628586951e-05
60 75 7.8961732064009027e-05
61 75 7.7985708307970469e-05
62 75 7.6997781845999924e-05
63 75 7.6002327750401832e-05
64 75 7.5003242117510638e-05
65 75 7.4003986509030284e-05
66 75 7.3007628660803903e-05
67 75 7.2016879696157332e-05
68 75 7.1034128136471253e-05
69 75 7.0061470947013760e-05
70 75 6.9100741811656263e-05
71 75 6.8153536930459779e-05
72 75 6.7221238489345581e-05
73 75 6.6305036008795781e-05
74 75 6.5405945759877682e-05
75 75 6.4524828430112535e-05
76 75 6.3662405134223832e-05
77 75 6.2819271990477432e-05
78 75 6.1995913326118313e-05
79 75 6.1192713677549193e-05
80 75 6.0409968666075287e-05
81 75 5.9647894862457917e-05
82 75 5.8906638735756189e-05
83 75 5.8186284754846440e-05
84 75 5.7486862742983647e-05
85 75 5.6808354525816895e-05
86 75 5.6150699957235872e-05
87 75 5.5513802391882194e-05
88 75 5.4897533599884696e-05
89 75 5.4301738266371302e-05
90 75 5.3726238013585004e-05
91 75 5.3170835080607048e-05
92 75 5.2635315614946165e-05
93 75 5.2119452667476196e-05
94 75 5.1623008910706147e-05
95 75 5.1145739052405048e-05
96 75 5.0687392075143833e-05
97 75 5.0247713194284671e-05
98 75 4.9826445678746722e-05
99 75 4.9423332460385438e-05
100 75 4.9038117596378328e-05
101 75 4.8670547587725821e-05
102 75 4.8320372555643587e-05
103 75 4.7987347326472474e-05
104 75 4.7671232374923989e-05
105 75 4.7371794691830615e-05
106 75 4.7088808562190110e-05
107 75 4.6822056255724220e-05
108 75 4.6571328647715404e-05
109 75 4.6336425786996926e-05
110 75 4.6117157378677831e-05
111 75 4.5913343245107541e-05
112 75 4.5724813707348488e-05
113 75 4.5551409948885180e-05
114 75 4.5392984318048946e-05
115 75 4.5249400610458679e-05
116 75 4.5120534310605365e-05
117 75 4.5006272797021296e-05
118 75 4.4906515535458880e-05
119 75 4.4821174231213234e-05
120 75 4.4750172962793044e-05
121 75 4.4693448302712824e-05
122 75 4.4650949393876260e-05
123 75 4.4622638039726326e-05
124 75 4.4608488741104679e-05

0 76 1.5934104840908958e-05
1 76 4.7266157261915964e-05
2 76 7.7022841018958843e-05
3 76 1.0426191785306571e-04
4 76 1.2819139477748820e-04
5 76 1.4820798569381566e-04
6 76 1.6391793572445579e-04
7 76 1.7513992256645849e-04
8 76 1.8189192454975966e-04
9 76 1.8436553673417677e-04
10 76 1.8289205651633722e-04
11 76 1.7790475730805611e-04
12 76 1.6990127020299894e-04
13 76 1.5940911493217413e-04
14 76 1.4695639156414586e-04
15 76 1.3304864981655840e-04
16 76 1.1815211980437113e-04
17 76 1.0268287647363650e-04
18 76 8.7001127656805011e-05
19 76 7.1409633032537556e-05
20 76 5.6155232622145945e-05
21 76 4.1432538607111269e-05
22 76 2.7388978446118983e-05
23 76 1.4130535572753899e-05
24 76 1.7276918917730200e-06
25 76 9.7787807380456115e-06
26 76 2.0372412894431591e-05
27 76 3.0056150801982540e-05
28 76 3.8848055317508567e-05
29 76 4.6777600155145649e-05
30 76 5.3882548028738597e-05
31 76 6.0206361779613360e-05
32 76 6.5796096046177865e-05
33 76 7.0700710073090534e-05
34 76 7.4969742624553248e-05
35 76 7.8652292719638695e-05
36 76 8.1796255019028763e-05
37 76 8.4447764140627157e-05
38 76 8.6650808235333443e-05
39 76 8.8446977790646031e-05
40 76 8.9875321002352848e-05
41 76 9.0972281776124930e-05
42 76 9.1771700820864055e-05
43 76 9.2304863700931605e-05
44 76 9.2600583021074101e-05
45 76 9.2685304463380191e-05
46 76 9.2583228492593150e-05
47 76 9.2316441468121013e-05
48 76 9.1905051241347735e-05
49 76 9.1367323605595629e-05
50 76 9.0719816778772611e-05
51 76 8.9977512015337879e-05
52 76 8.9153938908737018e-05
53 76 8.8261294472147256e-05
54 76 8.7310555449526817e-05
55 76 8.6311583562093119e-05
56 76 8.5273223620063732e-05
57 76 8.4203394580928403e-05
58 76 8.3109173734108310e-05
59 76 8.1996874298884137e-05
60 76 8.0872116746455447e-05
61 76 7.9739894188524119e-05
62 76 7.8604632227641247e-05
63 76 7.7470243629917945e-05
64 76 7.6340178174927331e-05
65 76 7.5217468086030692e-05
66 76 7.4104769336447163e-05
67 76 7.3004399211207271e-05
68 76 7.1918370400769760e-05
69 76 7.0848421950930884e-05
70 76 6.9796047296399877e-05
71 76 6.8762519686682566e-05
72 76 6.7748915203669213e-05
73 76 6.6756133588974365e-05
74 76 6.5784917097300166e-05
75 76 6.4835867532142544e-05
76 76 6.3909461660571765e-05
77 76 6.3006065133652811e-05
78 76 6.2125945063939980e-05
79 76 6.1269281384834784e-05
80 76 6.0436177102829447e-05
81 76 5.9626667561207825e-05
82 76 5.8840728780484852e-05
83 76 5.8078284998153151e-05
84 76 5.7339215458807047e-05
85 76 5.6623360541685486e-05
86 76 5.5930527274039576e-05
87 76 5.5260494308484454e-05
88 76 5.4613016394977620e-05
89 76 5.3987828421142581e-05
90 76 5.3384649036480880e-05
91 76 5.2803183914651441e-05
92 76 5.2243128691120688e-05
93 76 5.1704171606825611e-05
94 76 5.1185995871616541e-05
95 76 5.0688281798105805e-05
96 76 5.0210708709474972e-05
97 76 4.9752956656767822e-05
98 76 4.9314707954550840e-05
99 76 4.8895648559366123e-05
100 76 4.8495469296749860e-05
101 76 4.8113866967014474e-05
102 76 4.7750545336011641e-05
103 76 4.7405216004214878e-05
104 76 4.7077599204303766e-05
105 76 4.6767424494387200e-05
106 76 4.6474431378396019e-05
107 76 4.6198369870520395e-05
108 76 4.5939000973937993e-05
109 76 4.5696097133340885e-05
110 76 4.5469442614187727e-05
111 76 4.5258833834438406e-05
112 76 4.5064079688739156e-05
113 76 4.4885001792671630e-05
114 76 4.4721434729222409e-05
115 76 4.4573226245958608e-05
116 76 4.4440237436660368e-05
117 76 4.4322342888758470e-05
118 76 4.4219430824998796e-05
119 76 4.4131403209135556e-05
120 76 4.4058175843186831e-05
121 76 4.3999678451811519e-05
122 76 4.3955854730270971e-05
123 76 4.3926662415927353e-05
124 76 4.3912073311336286e-05

0 77 1.7541162543821542e-05
1 77 5.1981334728168349e-05
2 77 8.4538223378061161e-05
3 77 1.1409644271864749e-04
4 77 1.3973426867863736e-04
5 77 1.6077089842880810e-04
6 77 1.7678953702393585e-04
7 77 1.8763646001218603e-04
8 77 1.9339927102102195e-04
9 77 1.9436967426322838e-04
10 77 1.9099701121128021e-04
11 77 1.8383865010207501e-04
12 77 1.7351234517004599e-04
13 77 1.6065426227207524e-04
14 77 1.4588484327582307e-04
15 77 1.2978331372615060e-04
16 77 1.1287057583420079e-04
17 77 9.5599522024869543e-05
18 77 7.8351427693412745e-05
19 77 6.1436970212547237e-05
20 77 4.5100493685445997e-05
21 77 2.9526320504125181e-05
22 77 1.4846140777180494e-05
23 77 1.1467461096259512e-06
24 77 1.1522411145215017e-05
25 77 2.3142171428958136e-05
26 77 3.3717329927185347e-05
27 77 4.3271096306973789e-05
28 77 5.1840366775302016e-05
29 77 5.9471773756314406e-05
30 77 6.6218449084942677e-05
31 77 7.2137421341267327e-05
32 77 7.7287562999295290e-05
33 77 8.1728004463599291e-05
34 77 8.5516937713414620e-05
35 77 8.8710739836628250e-05
36 77 9.1363355436691052e-05
37 77 9.3525885512590889e-05
38 77 9.5246338573495848e-05
39 77 9.6569507265442667e-05
40 77 9.7536940321774068e-05
41 77 9.8186985501236279e-05
42 77 9.8554883773083191e-05
43 77 9.8672899357943322e-05
44 77 9.8570473365811040e-05
45 77 9.8274391665320593e-05
46 77 9.7808959759859704e-05
47 77 9.7196179321024090e-05
48 77 9.6455922369287350e-05
49 77 9.5606100283696094e-05
50 77 9.4662825672386930e-05
51 77 9.3640565840935608e-05
52 77 9.2552287065394978e-05
53 77 9.1409589353830256e-05
54 77 9.0222831587993824e-05
55 77 8.9001247222331159e-05
56 77 8.7753050815653211e-05
57 77 8.6485535796487767e-05
58 77 8.5205163965706987e-05
59 77 8.3917647158315845e-05
60 77 8.2628021706554478e-05
61 77 8.1340716111544253e-05
62 77 8.0059612509675304e-05
63 77 7.8788102408466898e-05
64 77 7.7529137171961082e-05
65 77 7.6285273692189293e-05
66 77 7.5058715672593479e-05
67 77 7.3851350934628357e-05
68 77 7.2664785070397642e-05
69 77 7.1500371810362395e-05
70 77 7.0359240396999922e-05
71 77 6.9242320258400269e-05
72 77 6.8150363217167609e-05
73 77 6.7083963492642340e-05
74 77 6.6043575710938995e-05
75 77 6.5029531088001136e-05
76 77 6.4042051995283344e-05
77 77 6.3081265048392510e-05
78 77 6.2147212881669134e-05
79 77 6.1239864703299673e-05
80 77 6.0359125796161095e-05
81 77 5.9504846043001436e-05
82 77 5.8676827559001055e-05
83 77 5.7874831575599472e-05
84 77 5.7098584576031897e-05
85 77 5.6347783817134456e-05
86 77 5.5622102272057106e-05
87 77 5.4921193057833051e-05
88 77 5.4244693397098587e-05
89 77 5.3592228158372279e-05
90 77 5.2963413037510065e-05
91 77 5.2357857379448092e-05
92 77 5.1775166714396192e-05
93 77 5.1214945016031521e-05
94 77 5.0676796711002225e-05
95 77 5.0160328472159676e-05
96 77 4.9665150820388249e-05
97 77 4.9190879542582167e-05
98 77 4.8737136954191129e-05
99 77 4.8303553011663780e-05
100 77 4.7889766318309768e-05
101 77 4.7495424990273705e-05
102 77 4.7120187440796713e-05
103 77 4.6763723061893359e-05
104 77 4.6425712832309785e-05
105 77 4.6105849844213509e-05
106 77 4.5803839777480704e-05
107 77 4.5519401301596929e-05
108 77 4.5252266438033928e-05
109 77 4.5002180876441145e-05
110 77 4.4768904238878804e-05
111 77 4.4552210322290620e-05
112 77 4.4351887303228921e-05
113 77 4.4167737913713978e-05
114 77 4.3999579598441585e-05
115 77 4.3847244631134430e-05
116 77 4.3710580250433395e-05
117 77 4.3589448731840008e-05
118 77 4.3483727477866552e-05
119 77 4.3393309090866694e-05
120 77 4.3318101417444410e-05
121 77 4.3258027599080151e-05
122 77 4.3213026105437535e-05
123 77 4.3183050770334575e-05
124 77 4.3168070802401814e-05

0 78 1.9387012143212701e-05
1 78 5.7385921550690000e-05
2 78 9.3116415344596248e-05
3 78 1.2525005196550865e-04
4 78 1.5271054884102853e-04
5 78 1.7473191583405878e-04
6 78 1.9088310294534949e-04
7 78 2.0106021636223659e-04
8 78 2.0545170951891123e-04
9 78 2.0448469090439403e-04
10 78 1.9876139419139349e-04
11 78 1.8899416538964431e-04
12 78 1.7594555354438768e-04
13 78 1.6037784286648815e-04
14 78 1.4301414822615044e-04
15 78 1.2451135790580992e-04
16 78 1.0544390552258420e-04
17 78 8.6296596599311215e-05
18 78 6.7464418120444236e-05
19 78 4.9257294757687475e-05
20 78 3.1907994474167367e-05
21 78 1.5581722384361285e-05
22 78 3.8629794030242692e-07
23 78 1.3617861159609390e-05
24 78 2.6408448648318483e-05
25 78 3.7992956647414644e-05
26 78 4.8401464092684421e-05
27 78 5.7680540750837395e-05
28 78 6.5888210317055496e-05
29 78 7.3089875228582457e-05
30 78 7.9355086654686602e-05
31 78 8.4755038052719556e-05
32 78 8.9360665172399933e-05
33 78 9.3241244910835519e-05
34 78 9.6463397765589320e-05
35 78 9.9090411625368802e-05
36 78 1.0118181748097754e-04
37 78 1.0279315927874677e-04
38 78 1.0397591083144420e-04
39 78 1.0477750165094335e-04
40 78 1.0524142134382686e-04
41 78 1.0540737870368133e-04
42 78 1.0531149688208785e-04
43 78 1.0498653038837347e-04
44 78 1.0446209311698595e-04
45 78 1.0376488936625350e-04
46 78 1.0291894205938235e-04
47 78 1.0194581397549030e-04
48 78 1.0086481923998747e-04
49 78 9.9693223252650398e-05
50 78 9.8446430003562568e-05
51 78 9.7138156396781028e-05
52 78 9.5780593429850569e-05
53 78 9.4384554571114165e-05
54 78 9.2959611790455199e-05
55 78 9.1514219797250718e-05
56 78 9.0055829233381957e-05
57 78 8.8590989494985450e-05
58 78 8.7125441995627995e-05
59 78 8.5664204538815625e-05
60 78 8.4211647592535854e-05
61 78 8.2771563095107581e-05
62 78 8.1347226473571510e-05
63 78 7.9941452502563237e-05
64 78 7.8556645545013737e-05
65 78 7.7194844701811149e-05
66 78 7.5857764381126458e-05
67 78 7.4546830719057766e-05
68 78 7.3263214246832575e-05
69 78 7.2007859186484779e-05
70 78 7.0781509701411949e-05
71 78 6.9584733448646574e-05
72 78 6.8417942614029670e-05
73 78 6.7281412803321672e-05
74 78 6.6175299901605200e-05
75 78 6.5099655174094551e-05
76 78 6.4054438779326262e-05
77 78 6.3039531818187555e-05
78 78 6.2054747129725030e-05
79 78 6.1099838917222371e-05
80 78 6.0174511343991099e-05
81 78 5.9278426197906242e-05
82 78 5.8411209749031912e-05
83 78 5.7572458837196194e-05
84 78 5.6761746300093563e-05
85 78 5.5978625824515404e-05
86 78 5.5222636235807698e-05
87 78 5.4493305334801789e-05
88 78 5.3790153283994613e-05
89 78 5.3112695639789820e-05
90 78 5.2460446013036233e-05
91 78 5.1832918441352405e-05
92 78 5.1229629489668582e-05
93 78 5.0650100093641015e-05
94 78 5.0093857202782033e-05
95 78 4.9560435209983211e-05
96 78 4.9049377226495494e-05
97 78 4.8560236188155415e-05
98 78 4.8092575823943662e-05
99 78 4.7645971525955844e-05
100 78 4.7220011071935630e-05
101 78 4.6814295281194518e-05
102 78 4.6428438581269660e-05
103 78 4.6062069475105716e-05
104 78 4.5714830980703169e-05
105 78 4.5386380976619733e-05
106 78 4.5076392508391905e-05
107 78 4.4784554061205739e-05
108 78 4.4510569770395136e-05
109 78 4.4254159611956112e-05
110 78 4.4015059561086645e-05
111 78 4.3793021716087566e-05
112 78 4.3587814418266646e-05
113 78 4.3399222322548781e-05
114 78 4.3227046482741116e-05
115 78 4.3071104403047400e-05
116 78 4.2931230083809169e-05
117 78 4.2807274057921063e-05
118 78 4.2699103420140716e-05
119 78 4.2606601842631875e-05
120 78 4.2529669599389308e-05
121 78 4.2468223566238805e-05
122 78 4.2422197238156656e-05
123 78 4.2391540735486899e-05
124 78 4.2376220798612252e-05

0 79 2.1520050852430472e-05
1 79 6.3616555751266901e-05
2 79 1.0295824169936907e-04
3 79 1.3795262699822786e-04
4 79 1.6733915206579297e-04
5 79 1.9026062718552339e-04
6 79 2.0628777548203914e-04
7 79 2.1539969725736796e-04
8 79 2.1792927121389027e-04
9 79 2.1448598181805778e-04
10 79 2.0586926173038478e-04
11 79 1.9298372774567696e-04
12 79 1.7676460309345998e-04
13 79 1.5811812710531115e-04
14 79 1.3787859880398656e-04
15 79 1.1678131052228480e-04
16 79 9.5449126740199119e-05
17 79 7.4389764707305517e-05
18 79 5.4000742739646057e-05
19 79 3.4579259243550098e-05
20 79 1.6334757971137037e-05
21 79 5.9751775349781155e-07
22 79 1.6143167333559916e-05
23 79 3.0276225846392890e-05
24 79 4.3008126029420168e-05
25 79 5.4378204224825311e-05
26 79 6.4445760134645980e-05
27 79 7.3283577532556876e-05
28 79 8.0972756578923111e-05
29 79 8.7598683849776648e-05
30 79 9.3247963066644957e-05
31 79 9.8006139000794690e-05
32 79 1.0195606367702226e-04
33 79 1.0517677342036791e-04
34 79 1.0774276535574501e-04
35 79 1.0972358083716216e-04
36 79 1.1118362025808182e-04
37 79 1.1218212861230370e-04
38 79 1.1277330373449246e-04
39 79 1.1300648960066439e-04
40 79 1.1292642569316058e-04
41 79 1.1257353039617612e-04
42 79 1.1198420186442348e-04
43 79 1.1119112421553723e-04
44 79 1.1022357032342001e-04
45 79 1.0910769510452667e-04
46 79 1.0786681521679498e-04
47 79 1.0652167263280887e-04
48 79 1.0509068069186611e-04
49 79 1.0359015201633071e-04
50 79 1.0203450834467276e-04
51 79 1.0043647277235834e-04
52 79 9.8807245051180104e-05
53 79 9.7156660944897055e-05
54 79 9.5493336616403468e-05
55 79 9.3824799148656268e-05
56 79 9.2157604236309254e-05
57 79 9.0497442183146148e-05
58 79 8.8849233135679384e-05
59 79 8.7217212587198389e-05
60 79 8.5605008040445796e-05
61 79 8.4015707655371585e-05
62 79 8.2451921692427987e-05
63 79 8.0915837452177897e-05
64 79 7.9409268349817097e-05
65 79 7.7933697756993325e-05
66 79 7.6490318113631162e-05
67 79 7.5080065834676191e-05
68 79 7.3703652412326903e-05
69 79 7.2361592144964959e-05
70 79 7.1054226837397039e-05
71 79 6.9781747794817051e-05
72 79 6.8544215397814412e-05
73 79 6.7341576522217395e-05
74 79 6.6173680007608482e-05
75 79 6.5040290456508387e-05
76 79 6.3941100430398023e-05
77 79 6.2875741335677304e-05
78 79 6.1843793047078321e-05
79 79 6.0844792465708508e-05
80 79 5.9878241087663042e-05
81 79 5.8943611722650502e-05
82 79 5.8040354430133334e-05
83 79 5.7167901776455921e-05
84 79 5.6325673456925074e-05
85 79 5.5513080416957905e-05
86 79 5.4729528436325836e-05
87 79 5.3974421320823751e-05
88 79 5.3247163682268450e-05
89 79 5.2547163401417407e-05
90 79 5.1873833759152888e-05
91 79 5.1226595330522429e-05
92 79 5.0604877608328991e-05
93 79 5.0008120431765946e-05
94 79 4.9435775220096900e-05
95 79 4.8887306050016122e-05
96 79 4.8362190565587326e-05
97 79 4.7859920782045151e-05
98 79 4.7380003753261235e-05
99 79 4.6921962155721531e-05
100 79 4.6485334761925401e-05
101 79 4.6069676864046727e-05
102 79 4.5674560603448100e-05
103 79 4.5299575255786095e-05
104 79 4.4944327459273126e-05
105 79 4.4608441396754017e-05
106 79 4.4291558941367271e-05
107 79 4.3993339772008255e-05
108 79 4.3713461447936197e-05
109 79 4.3451619479828452e-05
110 79 4.3207527359090392e-05
111 79 4.2980916586277118e-05
112 79 4.2771536679975242e-05
113 79 4.2579155173694261e-05
114 79 4.2403557605652509e-05
115 79 4.2244547501901764e-05
116 79 4.2101946360784126e-05
117 79 4.1975593624954399e-05
118 79 4.1865346654290647e-05
119 79 4.1771080708130626e-05
120 79 4.1692688914629628e-05
121 79 4.1630082250332379e-05
122 79 4.1583189522409469e-05
123 79 4.1551957353558322e-05
124 79 4.1536350162463265e-05

0 80 2.4001420241503979e-05
1 80 7.0844800392322327e-05
2 80 1.1431253506444250e-04
3 80 1.5248247723498309e-04
4 80 1.8387456708168770e-04
5 80 2.0753829442021754e-04
6 80 2.2307369534324550e-04
7 80 2.3059207627440514e-04
8 80 2.3063146045565475e-04
9 80 2.2404595886271750e-04
10 80 2.1188796484317152e-04
11 80 1.9529847226529284e-04
12 80 1.7541559233524850e-04
13 80 1.5330603000052179e-04
14 80 1.2991991287503168e-04
15 80 1.0606640499322140e-04
16 80 8.2405981065569733e-05
17 80 5.9454805515279929e-05
18 80 3.7596980216214604e-05
19 80 1.7101144227815723e-05
20 80 1.8612382337579447e-06
21 80 1.9197750918742429e-05
22 80 3.4878220313672159e-05
23 80 4.8919861360907646e-05
24 80 6.1374623121501770e-05
25 80 7.2318732113885176e-05
26 80 8.1844279335108183e-05
27 80 9.0052618213043445e-05
28 80 9.7049310810781719e-05
29 80 1.0294036092250991e-04
30 80 1.0782949206866732e-04
31 80 1.1181625654543836e-04
32 80 1.1499479297505388e-04
33 80 1.1745308029986745e-04
34 80 1.1927256461952140e-04
35 80 1.2052805970075298e-04
36 80 1.2128784317333441e-04
37 80 1.2161388791387395e-04
38 80 1.2156218217640458e-04
39 80 1.2118310375619501e-04
40 80 1.2052182214361551e-04
41 80 1.1961870998256074e-04
42 80 1.1850975049298995e-04
43 80 1.1722693162496967e-04
44 80 1.1579862100674632e-04
45 80 1.1424991798847373e-04
46 80 1.1260298079829312e-04
47 80 1.1087732822723240e-04
48 80 1.0909011589799178e-04
49 80 1.0725638798891879e-04
50 80 1.0538930554648829e-04
51 80 1.0350035282868930e-04
52 80 1.0159952321897592e-04
53 80 9.9695486276640821e-05
54 80 9.7795737556083395e-05
55 80 9.5906732680450801e-05
56 80 9.4034007155574528e-05
57 80 9.2182283306208035e-05
58 80 9.0355565580235719e-05
59 80 8.8557225423446795e-05
60 80 8.6790076798681781e-05
61 80 8.5056443297926165e-05
62 80 8.3358217800366674e-05
63 80 8.1696915412710069e-05
64 80 8.0073720453821551e-05
65 80 7.8489528133385278e-05
66 80 7.6944981480142616e-05
67 80 7.5440504084589577e-05
68 80 7.3976329081126835e-05
69 80 7.2552524804425644e-05
70 80 7.1169017498373677e-05
71 80 6.9825611385798680e-05
72 80 6.8522006423599180e-05
73 80 6.7257813979537673e-05
74 80 6.6032570658070000e-05
75 80 6.4845750533226720e-05
76 80 6.3696775891575186e-05
77 80 6.2585026728623205e-05
78 80 6.1509849092367119e-05
79 80 6.0470562415648743e-05
80 80 5.9466465969215676e-05
81 80 5.8496844507871515e-05
82 80 5.7560973228287793e-05
83 80 5.6658122092212437e-05
84 80 5.5787559619879801e-05
85 80 5.4948556174938545e-05
86 80 5.4140386834600207e-05
87 80 5.3362333877871038e-05
88 80 5.2613688926506086e-05
89 80 5.1893754810627968e-05
90 80 5.1201847148796276e-05
91 80 5.0537295719355058e-05
92 80 4.9899445617285210e-05
93 80 4.9287658225427577e-05
94 80 4.8701312060028812e-05
95 80 4.8139803439539719e-05
96 80 4.7602547061931233e-05
97 80 4.7088976470099908e-05
98 80 4.6598544418685606e-05
99 80 4.6130723171167176e-05
100 80 4.5685004729012491e-05
101 80 4.5260900992882824e-05
102 80 4.4857943882536944e-05
103 80 4.4475685410105825e-05
104 80 4.4113697722725220e-05
105 80 4.3771573099871119e-05
106 80 4.3448923945366147e-05
107 80 4.3145382745635175e-05
108 80 4.2860602009753279e-05
109 80 4.2594254216155036e-05
110 80 4.2346031718487609e-05
111 80 4.2115646672336027e-05
112 80 4.1902830948181702e-05
113 80 4.1707336031926445e-05
114 80 4.1528932945400499e-05
115 80 4.1367412145110194e-05
116 80 4.1222583449851413e-05
117 80 4.1094275947006764e-05
118 80 4.0982337920603129e-05
119 80 4.0886636785142372e-05
120 80 4.0807059013658886e-05
121 80 4.0743510090202051e-05
122 80 4.0695914458765969e-05
123 80 4.0664215485985977e-05
124 80 4.0648375431828754e-05

0 81 2.6909223658222459e-05
1 81 7.9288260012688738e-05
2 81 1.2749004337919700e-04
3 81 1.6917765952051411e-04
4 81 2.0261055540693462e-04
5 81 2.2675062878185770e-04
6 81 2.4127300232024140e-04
7 81 2.4649398419107627e-04
8 81 2.4324116656515571e-04
9 81 2.3269523990698815e-04
10 81 2.1623066603915220e-04
11 81 1.9527535249874717e-04
12 81 1.7120083879529346e-04
13 81 1.4524661253378923e-04
14 81 1.1847635833017733e-04
15 81 9.1760556250264358e-05
16 81 6.5778567556407097e-05
17 81 4.1033545947755101e-05
18 81 1.7874545733320701e-05
19 81 3.4784534079790319e-06
20 81 2.2909559501016474e-05
21 81 4.0383847808023177e-05
22 81 5.5927072956762913e-05
23 81 6.9608573243229444e-05
24 81 8.1527335646036647e-05
25 81 9.1800963232024912e-05
26 81 1.0055717644519291e-04
27 81 1.0792744505394580e-04
28 81 1.1404236018375258e-04
29 81 1.1902839239663621e-04
30 81 1.2300572994039527e-04
31 81 1.2608694150628708e-04
32 81 1.2837625500861094e-04
33 81 1.2996928644248840e-04
34 81 1.3095308856314603e-04
35 81 1.3140641941156161e-04
36 81 1.3140015459622845e-04
37 81 1.3099778685177199e-04
38 81 1.3025597139915135e-04
39 81 1.2922508734725113e-04
40 81 1.2794979439068044e-04
41 81 1.2646957068085385e-04
42 81 1.2481922293616776e-04
43 81 1.2302936333963288e-04
44 81 1.2112685064469275e-04
45 81 1.1913519460016175e-04
46 81 1.1707492425827581e-04
47 81 1.1496392147858359e-04
48 81 1.1281772158699965e-04
49 81 1.1064978335584286e-04
50 81 1.0847173070160920e-04
51 81 1.0629356853097960e-04
52 81 1.0412387499014741e-04
53 81 1.0196997248446138e-04
54 81 9.9838079493874687e-05
55 81 9.7733445203473934e-05
56 81 9.5660468749869665e-05
57 81 9.3622804711923635e-05
58 81 9.1623456404565928e-05
59 81 8.9664858272442416e-05
60 81 8.7748948630839152e-05
61 81 8.5877233842790446e-05
62 81 8.4050844919136836e-05
63 81 8.2270587381305660e-05
64 81 8.0536985206602907e-05
65 81 7.8850319487067111e-05
66 81 7.7210662477789072e-05
67 81 7.5617907517422367e-05
68 81 7.4071795351127179e-05
69 81 7.2571937227650096e-05
70 81 7.1117835195533274e-05
71 81 6.9708899904430410e-05
72 81 6.8344466197967080e-05
73 81 6.7023806790356133e-05
74 81 6.5746144211065172e-05
75 81 6.4510661262229263e-05
76 81 6.3316510126920633e-05
77 81 6.2162820336109093e-05
78 81 6.1048705679578319e-05
79 81 5.9973270223778741e-05
80 81 5.8935613515664897e-05
81 81 5.7934835106188132e-05
82 81 5.6970038431636283e-05
83 81 5.6040334167395400e-05
84 81 5.5144843096766039e-05
85 81 5.4282698565888410e-05
86 81 5.3453048557638994e-05
87 81 5.2655057468875555e-05
88 81 5.1887907577263803e-05
89 81 5.1150800277621755e-05
90 81 5.0442957108653985e-05
91 81 4.9763620578513468e-05
92 81 4.9112054825606322e-05
93 81 4.8487546158604289e-05
94 81 4.7889403454348667e-05
95 81 4.7316958461163239e-05
96 81 4.6769566004023488e-05
97 81 4.6246604122668344e-05
98 81 4.5747474129775867e-05
99 81 4.5271600629614994e-05
100 81 4.4818431474968889e-05
101 81 4.4387437696080667e-05
102 81 4.3978113394071983e-05
103 81 4.3589975608160358e-05
104 81 4.3222564163336585e-05
105 81 4.2875441502054912e-05
106 81 4.2548192504821003e-05
107 81 4.2240424307671276e-05
108 81 4.1951766102776844e-05
109 81 4.1681868954590584e-05
110 81 4.1430405599118814e-05
111 81 4.1197070263621072e-05
112 81 4.0981578476984026e-05
113 81 4.0783666892085790e-05
114 81 4.0603093120594735e-05
115 81 4.0439635567768306e-05
116 81 4.0293093283683135e-05
117 81 4.0163285824679207e-05
118 81 4.0050053125906260e-05
119 81 3.9953255387636943e-05
120 81 3.9872772972238124e-05
121 81 3.9808506318905756e-05
122 81 3.9760375865505182e-05
123 81 3.9728321994836335e-05
124 81 3.9712304987116198e-05

0 82 3.0344457103481659e-05
1 82 8.9225993223251976e-05
2 82 1.4288202950574203e-04
3 82 1.8844973711118485e-04
4 82 2.2388193945310775e-04
5 82 2.4807346922628426e-04
6 82 2.6084917100632765e-04
7 82 2.6283780943359147e-04
8 82 2.5527350824994244e-04
9 82 2.3977030105015729e-04
10 82 2.1810837000302286e-04
11 82 1.9205756057782963e-04
12 82 1.6324984199922454e-04
13 82 1.3310103562780284e-04
14 82 1.0277485260701269e-04
15 82 7.3178960327879850e-05
16 82 4.4982445910335400e-05
17 82 1.8645461490329751e-05
18 82 5.5460064585233226e-06
19 82 2.7445091395073007e-05
20 82 4.7011681467701294e-05
21 82 6.4284253582513884e-05
22 82 7.9356433041688490e-05
23 82 9.2358183239049652e-05
24 82 1.0344118546967707e-04
25 82 1.1276781468616548e-04
26 82 1.2050308295474821e-04
27 82 1.2680895765804223e-04
28 82 1.3184053067227808e-04
29 82 1.3574359660761814e-04
30 82 1.3865327917450543e-04
31 82 1.4069341861056017e-04
32 82 1.4197649670144585e-04
33 82 1.4260392864784421e-04
34 82 1.4266659373873836e-04
35 82 1.4224551041230882e-04
36 82 1.4141258748079366e-04
37 82 1.4023140325392092e-04
38 82 1.3875797936346856e-04
39 82 1.3704152728610808e-04
40 82 1.3512515369651368e-04
41 82 1.3304651683920810e-04
42 82 1.3083843010530671e-04
43 82 1.2852941209207103e-04
44 82 1.2614418415601847e-04
45 82 1.2370411798556802e-04
46 82 1.2122763621391641e-04
47 82 1.1873056966615891e-04
48 82 1.1622647489817339e-04
49 82 1.1372691572697491e-04
50 82 1.1124171225551649e-04
51 82 1.0877916077278726e-04
52 82 1.0634622758765033e-04
53 82 1.0394871973629094e-04
54 82 1.0159143508037261e-04
55 82 9.9278294212634677e-05
56 82 9.7012456235834321e-05
57 82 9.4796420347265098e-05
58 82 9.2632114891966211e-05
59 82 9.0520975382979429e-05
60 82 8.8464012820477222e-05
61 82 8.6461873473719919e-05
62 82 8.4514891188547381e-05
63 82 8.2623133091708212e-05
64 82 8.0786439547342326e-05
65 82 7.9004459000220351e-05
66 82 7.7276678432713908e-05
67 82 7.5602449874700994e-05
68 82 7.3981013514856642e-05
69 82 7.2411517824555460e-05
70 82 7.0893037030561601e-05
71 82 6.9424586302435642e-05
72 82 6.8005134936210965e-05
73 82 6.6633617746614249e-05
74 82 6.5308944928066381e-05
75 82 6.4030010565208073e-05
76 82 6.2795699947049144e-05
77 82 6.1604895865041698e-05
78 82 6.0456483976345510e-05
79 82 5.9349357423243987e-05
80 82 5.8282420698940740e-05
81 82 5.7254592976008212e-05
82 82 5.6264810859296688e-05
83 82 5.5312030712961757e-05
84 82 5.4395230574932896e-05
85 82 5.3513411726768823e-05
86 82 5.2665599977519406e-05
87 82 5.1850846670031814e-05
88 82 5.1068229472317483e-05
89 82 5.0316852981513449e-05
90 82 4.9595849150652072e-05
91 82 4.8904377584424452e-05
92 82 4.8241625705713886e-05
93 82 4.7606808828426495e-05
94 82 4.6999170134842672e-05
95 82 4.6417980584134710e-05
96 82 4.5862538766261451e-05
97 82 4.5332170696354979e-05
98 82 4.4826229581129695e-05
99 82 4.4344095539550210e-05
100 82 4.3885175311064728e-05
101 82 4.3448901940745799e-05
102 82 4.3034734448443857e-05
103 82 4.2642157498384847e-05
104 82 4.2270681054112913e-05
105 82 4.1919840041426681e-05
106 82 4.1589194009983288e-05
107 82 4.1278326801563736e-05
108 82 4.0986846221002793e-05
109 82 4.0714383729767434e-05
110 82 4.0460594130653504e-05
111 82 4.0225155285344982e-05
112 82 4.0007767833305508e-05
113 82 3.9808154927989392e-05
114 82 3.9626061996145268e-05
115 82 3.9461256498452002e-05
116 82 3.9313527729678555e-05
117 82 3.9182686611738404e-05
118 82 3.9068565526712007e-05
119 82 3.8971018153866055e-05
120 82 3.8889919336870804e-05
121 82 3.8825164960343272e-05
122 82 3.8776671849038991e-05
123 82 3.8744377693689103e-05
124 82 3.8728240987939699e-05

0 83 3.4439495234295237e-05
1 83 1.0102019877855639e-04
2 83 1.6098531690644791e-04
3 83 2.1080002186835145e-04
4 83 2.4806190390691540e-04
5 83 2.7164622552611206e-04
6 83 2.8164791444673654e-04
7 83 2.7916650091164286e-04
8 83 2.6600368669704721e-04
9 83 2.4434363739089804e-04
10 83 2.1646978509792802e-04
11 83 1.8454864163253148e-04
12 83 1.5048930611705202e-04
13 83 1.1587180267458308e-04
14 83 8.1929203493480429e-05
15 83 4.9566371175480128e-05
16 83 1.9399870964775801e-05
17 83 8.1929189148510773e-06
18 83 3.3023694395062364e-05
19 83 5.5047032915034322e-05
20 83 7.4320572593045142e-05
21 83 9.0972344165329844e-05
22 83 1.0517502401619083e-04
23 83 1.1712634524840837e-04
24 83 1.2703469032881998e-04
25 83 1.3510886895939933e-04
26 83 1.4155116737235574e-04
27 83 1.4655288449194614e-04
28 83 1.5029170990477070e-04
29 83 1.5293043097930337e-04
30 83 1.5461657194570932e-04
31 83 1.5548266413301093e-04
32 83 1.5564692401870417e-04
33 83 1.5521417668828974e-04
34 83 1.5427690885072565e-04
35 83 1.5291637081205067e-04
36 83 1.5120367302934312e-04
37 83 1.4920084180758408e-04
38 83 1.4696181267304098e-04
39 83 1.4453334947805985e-04
40 83 1.4195588411958227e-04
41 83 1.3926427637134253e-04
42 83 1.3648849608749458e-04
43 83 1.3365423211730842e-04
44 83 1.3078343307082463e-04
45 83 1.2789478574060098e-04
46 83 1.2500413694160883e-04
47 83 1.2212486454421523e-04
48 83 1.1926820308039154e-04
49 83 1.1644352894268906e-04
50 83 1.1365860987266885e-04
51 83 1.1091982287814162e-04
52 83 1.0823234440637819e-04
53 83 1.0560031613726650e-04
54 83 1.0302698941622168e-04
55 83 1.0051485095496915e-04
56 83 9.8065732217822443e-05
57 83 9.5680904489192642e-05
58 83 9.3361161493721312e-05
59 83 9.1106891131342849e-05
60 83 8.8918137731042179e-05
61 83 8.6794656034339113e-05
62 83 8.4735957993409272e-05
63 83 8.2741353289339514e-05
64 83 8.0809984384089262e-05
65 83 7.8940856830467254e-05
66 83 7.7132865432094633e-05
67 83 7.5384816827117618e-05
68 83 7.3695448894461890e-05
69 83 7.2063447483561305e-05
70 83 7.0487460746004871e-05
71 83 6.8966111406609798e-05
72 83 6.7498007262578597e-05
73 83 6.6081750109248105e-05
74 83 6.4715943321580482e-05
75 83 6.3399198269031842e-05
76 83 6.2130139708571619e-05
77 83 6.0907410295740760e-05
78 83 5.9729674341646444e-05
79 83 5.8595620905599333e-05
80 83 5.7503966319316646e-05
81 83 5.6453456215521669e-05
82 83 5.5442867153310260e-05
83 83 5.4471007854051123e-05
84 83 5.3536720149960360e-05
85 83 5.2638879650679371e-05
86 83 5.1776396190028606e-05
87 83 5.0948214086687926e-05
88 83 5.0153312230794000e-05
89 83 4.9390704045748635e-05
90 83 4.8659437323461674e-05
91 83 4.7958593980990116e-05
92 83 4.7287289727471205e-05
93 83 4.6644673674656190e-05
94 83 4.6029927896817924e-05
95 83 4.5442266951134513e-05
96 83 4.4880937370095353e-05
97 83 4.4345217134811321e-05
98 83 4.3834415131449589e-05
99 83 4.3347870600562999e-05
100 83 4.2884952585975356e-05
101 83 4.2445059385443074e-05
102 83 4.2027618011086787e-05
103 83 4.1632083640941175e-05
104 83 4.1257939117578246e-05
105 83 4.0904694421861620e-05
106 83 4.0571886191109741e-05
107 83 4.0259077243476327e-05
108 83 3.9965856121426668e-05
109 83 3.9691836662747448e-05
110 83 3.9436657582658796e-05
111 83 3.9199982089677121e-05
112 83 3.8981497511691998e-05
113 83 3.8780914960234725e-05
114 83 3.8597969002740484e-05
115 83 3.8432417369893557e-05
116 83 3.8284040686953347e-05
117 83 3.8152642219735355e-05
118 83 3.8038047656119289e-05
119 83 3.7940104905320737e-05
120 83 3.7858683930025450e-05
121 83 3.7793676590514025e-05
122 83 3.7744996522537377e-05
123 83 3.7712579042281646e-05
124 83 3.7696381065988049e-05

0 84 3.9370466618393607e-05
1 84 1.1514721721894716e-04
2 84 1.8243619546787215e-04
3 84 2.3683766164239728e-04
4 84 2.7554987194022829e-04
5 84 2.9752432635099524e-04
6 84 3.0331895496971129e-04
7 84 2.9473662408996404e-04
8 84 2.7436604703012790e-04
9 84 2.4513213887633611e-04
10 84 2.0992827924359858e-04
11 84 1.7136243448589994e-04
12 84 1.3161618909141026e-04
13 84 9.2396059041099932e-05
14 84 5.4949237326518130e-05
15 84 2.0117242838679772e-05
16 84 1.1593478445703909e-05
17 84 3.9938327740074442e-05
18 84 6.4867173829696867e-05
19 84 8.6466897738723958e-05
20 84 1.0491503581189221e-04
21 84 1.2044400279709322e-04
22 84 1.3331454267095921e-04
23 84 1.4379676891973503e-04
24 84 1.5215718297589831e-04
25 84 1.5865024081396228e-04
26 84 1.6351327669372751e-04
27 84 1.6696383412639904e-04
28 84 1.6919867109521647e-04
29 84 1.7039388908646202e-04
30 84 1.7070578176880957e-04
31 84 1.7027211347286908e-04
32 84 1.6921362415978081e-04
33 84 1.6763562170840629e-04
34 84 1.6562956974652820e-04
35 84 1.6327461257326092e-04
36 84 1.6063900279039700e-04
37 84 1.5778141349276353e-04
38 84 1.5475212811999484e-04
39 84 1.5159410823795127e-04
40 84 1.4834394412766017e-04
41 84 1.4503269573840072e-04
42 84 1.4168663293201433e-04
43 84 1.3832788446865862e-04
44 84 1.3497500516912453e-04
45 84 1.3164347024652301e-04
46 84 1.2834610525658263e-04
47 84 1.2509345939415439e-04
48 84 1.2189412911522979e-04
49 84 1.1875503837543988e-04
50 84 1.1568168105524634e-04
51 84 1.1267833044881215e-04
52 84 1.0974822019882424e-04
53 84 1.0689370044802970e-04
54 84 1.0411637248353145e-04
55 84 1.0141720480660865e-04
56 84 9.8796633086539742e-05
57 84 9.6254646210880423e-05
58 84 9.3790860285825062e-05
59 84 9.1404582259979605e-05
60 84 8.9094864530903095e-05
61 84 8.6860551807177444e-05
62 84 8.4700321257180633e-05
63 84 8.2612716873153857e-05
64 84 8.0596178840597332e-05
65 84 7.8649068576464032e-05
66 84 7.6769690056099904e-05
67 84 7.4956307929863186e-05
68 84 7.3207162857968910e-05
69 84 7.1520484469456136e-05
70 84 6.9894502256140356e-05
71 84 6.8327454697314494e-05
72 84 6.6817596854562566e-05
73 84 6.5363206673385577e-05
74 84 6.3962590125754559e-05
75 84 6.2614085430290345e-05
76 84 6.1316066407357539e-05
77 84 6.0066945146708406e-05
78 84 5.8865174067612713e-05
79 84 5.7709247467396807e-05
80 84 5.6597702616567602e-05
81 84 5.5529120512431973e-05
82 84 5.4502126297872877e-05
83 84 5.3515389427438720e-05
84 84 5.2567623611832204e-05
85 84 5.1657586586095761e-05
86 84 5.0784079719257136e-05
87 84 4.9945947508511779e-05
88 84 4.9142076976593785e-05
89 84 4.8371396984325798e-05
90 84 4.7632877489434122e-05
91 84 4.6925528758734458e-05
92 84 4.6248400543902335e-05
93 84 4.5600581242588589e-05
94 84 4.4981197041327192e-05
95 84 4.4389411054890360e-05
96 84 4.3824422472749092e-05
97 84 4.3285465709974602e-05
98 84 4.2771809570130159e-05
99 84 4.2282756423261958e-05
100 84 4.1817641413199880e-05
101 84 4.1375831671075503e-05
102 84 4.0956725574581299e-05
103 84 4.0559752010338457e-05
104 84 4.0184369685558607e-05
105 84 3.9830066455692759e-05
106 84 3.9496358680501942e-05
107 84 3.9182790625869046e-05
108 84 3.8888933877156973e-05
109 84 3.8614386796975708e-05
110 84 3.8358774009594754e-05
111 84 3.8121745915109528e-05
112 84 3.7902978239134910e-05
113 84 3.7702171612252755e-05
114 84 3.7519051177437035e-05
115 84 3.7353366231229757e-05
116 84 3.7204889900444016e-05
117 84 3.7073418840627426e-05
118 84 3.6958772967832232e-05
119 84 3.6860795225468479e-05
120 84 3.6779351376914349e-05
121 84 3.6714329824327763e-05
122 84 3.6665641468758281e-05
123 84 3.6633219587134391e-05
124 84 3.6617019747886559e-05

0 85 4.5375687424353828e-05
1 85 1.3224261890165678e-04
2 85 2.0805643330668033e-04
3 85 2.6729729220065224e-04
4 85 3.0674054977808396e-04
5 85 3.2559567861767391e-04
6 85 3.2519178376233526e-04
7 85 3.0837496484537041e-04
8 85 2.7881466842316627e-04
9 85 2.4038001101622797e-04
10 85 1.9667759815877872e-04
11 85 1.5077421443532302e-04
12 85 1.0508100856654323e-04
13 85 6.1354465002771974e-05
14 85 2.0767559715473283e-05
15 85 1.5986835236070362e-05
16 85 4.8586310914977560e-05
17 85 7.6978181404285806e-05
18 85 1.0129466354502625e-04
19 85 1.2178576455834644e-04
20 85 1.3876874932527983e-04
21 85 1.5259173275339322e-04
22 85 1.6360858267105982e-04
23 85 1.7216247441087518e-04
24 85 1.7857582142699613e-04
25 85 1.8314475089287185e-04
26 85 1.8613671277822874e-04
27 85 1.8779017059067371e-04
28 85 1.8831561094767579e-04
29 85 1.8789733297275291e-04
30 85 1.8669564607165512e-04
31 85 1.8484922742878496e-04
32 85 1.8247747826638516e-04
33 85 1.7968277987989723e-04
34 85 1.7655259285653813e-04
35 85 1.7316137152878497e-04
36 85 1.6957228457847862e-04
37 85 1.6583874448983238e-04
38 85 1.6200575574121245e-04
39 85 1.5811109550512015e-04
40 85 1.5418634239150464e-04
41 85 1.5025776918076161e-04
42 85 1.4634711505490117e-04
43 85 1.4247225186370116e-04
44 85 1.3864775778493765e-04
45 85 1.3488541041617452e-04
46 85 1.3119461002109034e-04
47 85 1.2758274243696022e-04
48 85 1.2405548990201964e-04
49 85 1.2061709710486923e-04
50 85 1.1727059869315326e-04
51 85 1.1401801369892439e-04
52 85 1.1086051161823818e-04
53 85 1.0779855410758543e-04
54 85 1.0483201586097834e-04
55 85 1.0196028760667275e-04
56 85 9.9182363791694428e-05
57 85 9.6496917177280039e-05
58 85 9.3902362209519197e-05
59 85 9.1396908786123277e-05
60 85 8.8978607804435228e-05
61 85 8.6645389683948082e-05
62 85 8.4395096859424257e-05
63 85 8.2225511155886721e-05
64 85 8.0134376729379397e-05
65 85 7.8119419285371805e-05
66 85 7.6178362053092030e-05
67 85 7.4308939045586442e-05
68 85 7.2508905969215220e-05
69 85 7.0776049135634622e-05
70 85 6.9108192706224258e-05
71 85 6.7503204441710096e-05
72 85 6.5959000294935066e-05
73 85 6.4473547905841144e-05
74 85 6.3044869260231451e-05
75 85 6.1671042593580694e-05
76 85 6.0350203676229341e-05
77 85 5.9080546570999815e-05
78 85 5.7860323973368821e-05
79 85 5.6687847176828399e-05
80 85 5.5561485746924433e-05
81 85 5.4479666958595629e-05
82 85 5.3440875024790557e-05
83 85 5.2443650180755697e-05
84 85 5.1486587635540815e-05
85 85 5.0568336436462857e-05
86 85 4.9687598254521959e-05
87 85 4.8843126132513959e-05
88 85 4.8033723180296306e-05
89 85 4.7258241278047564e-05
90 85 4.6515579740447066e-05
91 85 4.5804684024375319e-05
92 85 4.5124544412189493e-05
93 85 4.4474194734522854e-05
94 85 4.3852711119729548e-05
95 85 4.3259210755763888e-05
96 85 4.2692850710235319e-05
97 85 4.2152826764230156e-05
98 85 4.1638372294983128e-05
99 85 4.1148757206066477e-05
100 85 4.0683286878007152e-05
101 85 4.0241301189514189e-05
102 85 3.9822173554693308e-05
103 85 3.9425310019769455e-05
104 85 3.9050148403330098e-05
105 85 3.8696157467210668e-05
106 85 3.8362836145111601e-05
107 85 3.8049712803189806e-05
108 85 3.7756344545503140e-05
109 85 3.7482316563419715e-05
110 85 3.7227241526771593e-05
111 85 3.6990759002542006e-05
112 85 3.6772534933504630e-05
113 85 3.6572261139067308e-05
114 85 3.6389654861412879e-05
115 85 3.6224458345390786e-05
116 85 3.6076438465482141e-05
117 85 3.5945386373192889e-05
118 85 3.5831117195961326e-05
119 85 3.5733469757825986e-05
120 85 3.5652306352051966e-05
121 85 3.5587512523527209e-05
122 85 3.5538996915551735e-05
123 85 3.5506691125508638e-05
124 85 3.5490549609384914e-05

0 86 5.2783779095122441e-05
1 86 1.5316800432074729e-04
2 86 2.3891552799781834e-04
3 86 3.0305020787579906e-04
4 86 3.4195622441934859e-04
5 86 3.5543538133531172e-04
6 86 3.4607899647731699e-04
7 86 3.1826830343817392e-04
8 86 2.7713482166191739e-04
9 86 2.2771545495636758e-04
10 86 1.7440309358462969e-04
11 86 1.2068400437481586e-04
12 86 6.9093538163755852e-05
13 86 2.1306789746766697e-05
14 86 2.1707040925633692e-05
15 86 5.9515880693084000e-05
16 86 9.2069857060117499e-05
17 86 1.1957278328456056e-04
18 86 1.4238280221334776e-04
19 86 1.6093974191555560e-04
20 86 1.7571460151710738e-04
21 86 1.8717620496921938e-04
22 86 1.9577053861130622e-04
23 86 2.0190908833583876e-04
24 86 2.0596332595967937e-04
25 86 2.0826323313016815e-04
26 86 2.0909835065641147e-04
27 86 2.0872030217766735e-04
28 86 2.0734608255690290e-04
29 86 2.0516164649375668e-04
30 86 2.0232550497922830e-04
31 86 1.9897215508812849e-04
32 86 1.9521524782639688e-04
33 86 1.9115045026207866e-04
34 86 1.8685799098694389e-04
35 86 1.8240489774701274e-04
36 86 1.7784694731393103e-04
37 86 1.7323035328598024e-04
38 86 1.6859321948370365e-04
39 86 1.6396678648167295e-04
40 86 1.5937649735953130e-04
41 86 1.5484290663803080e-04
42 86 1.5038245388909743e-04
43 86 1.4600812121257079e-04
44 86 1.4172999122186170e-04
45 86 1.3755572016060924e-04
46 86 1.3349093861680927e-04
47 86 1.2953959072481425e-04
48 86 1.2570422104563050e-04
49 86 1.2198621702053103e-04
50 86 1.1838601375746549e-04
51 86 1.1490326682128682e-04
52 86 1.1153699795585226e-04
53 86 1.0828571780674423e-04
54 86 1.0514752918133752e-04
55 86 1.0212021381716951e-04
56 86 9.9201305158835851e-05
57 86 9.6388149305681736e-05
58 86 9.3677955921744882e-05
59 86 9.1067840654712739e-05
60 86 8.8554860375289479e-05
61 86 8.6136042311668604e-05
62 86 8.3808408066321505e-05
63 86 8.1568993263392287e-05
64 86 7.9414863535909319e-05
65 86 7.7343127409701395e-05
66 86 7.5350946581842493e-05
67 86 7.3435543990196805e-05
68 86 7.1594210062198016e-05
69 86 6.9824307390220497e-05
70 86 6.8123274133746747e-05
71 86 6.6488626332183998e-05
72 86 6.4917959333943287e-05
73 86 6.3408948479448668e-05
74 86 6.1959349163309696e-05
75 86 6.0566996438193854e-05
76 86 5.9229804168836608e-05
77 86 5.7945763894728941e-05
78 86 5.6712943431680429e-05
79 86 5.5529485261551770e-05
80 86 5.4393604784763738e-05
81 86 5.3303588459119311e-05
82 86 5.2257791859577907e-05
83 86 5.1254637684294835e-05
84 86 5.0292613743341263e-05
85 86 4.9370270931881066e-05
86 86 4.8486221221999415e-05
87 86 4.7639135668742227e-05
88 86 4.6827742448574128e-05
89 86 4.6050824945353952e-05
90 86 4.5307219875390103e-05
91 86 4.4595815476888845e-05
92 86 4.3915549743367421e-05
93 86 4.3265408727233279e-05
94 86 4.2644424892213095e-05
95 86 4.2051675548382406e-05
96 86 4.1486281331160058e-05
97 86 4.0947404758906458e-05
98 86 4.0434248844700704e-05
99 86 3.9946055775175182e-05
100 86 3.9482105652854926e-05
101 86 3.9041715302889912e-05
102 86 3.8624237129081251e-05
103 86 3.8229058042293929e-05
104 86 3.7855598439939797e-05
105 86 3.7503311239195369e-05
106 86 3.7171680979053434e-05
107 86 3.6860222953016830e-05
108 86 3.6568482421728277e-05
109 86 3.6296033848692844e-05
110 86 3.6042480211495587e-05
111 86 3.5807452339220447e-05
112 86 3.5590608316038441e-05
113 86 3.5391632914549831e-05
114 86 3.5210237082861084e-05
115 86 3.5046157475182582e-05
116 86 3.4899156021950262e-05
117 86 3.4769019543023916e-05
118 86 3.4655559404406233e-05
119 86 3.4558611210488976e-05
120 86 3.4478034541152169e-05
121 86 3.4413712719949530e-05
122 86 3.4365552632920071e-05
123 86 3.4333484575821416e-05
124 86 3.4317462140442956e-05

0 87 6.2057720866093291e-05
1 87 1.7911195689279680e-04
2 87 2.7641378174791953e-04
3 87 3.4509454386721927e-04
4 87 3.8130804296265808e-04
5 87 3.8605439314487455e-04
6 87 3.6396659043624879e-04
7 87 3.2165994187494107e-04
8 87 2.6619675863237546e-04
9 87 2.0398793403053617e-04
10 87 1.4020487471100296e-04
11 87 7.8612003499678451e-05
12 87 2.1669845930993858e-05
13 87 2.9230340149233314e-05
14 87 7.3498457578757836e-05
15 87 1.1109943212250784e-04
16 87 1.4235261899386842e-04
17 87 1.6778098145397990e-04
18 87 1.8800466482105094e-04
19 87 2.0367013469613227e-04
20 87 2.1540587679602652e-04
21 87 2.2379691886342812e-04
22 87 2.2937210448947809e-04
23 87 2.3259963307342701e-04
24 87 2.3388769221011074e-04
25 87 2.3358801670081419e-04
26 87 2.3200094418651673e-04
27 87 2.2938105640246675e-04
28 87 2.2594284974175594e-04
29 87 2.2186611550978341e-04
30 87 2.1730086402893534e-04
31 87 2.1237172359445111e-04
32 87 2.0718180412071519e-04
33 87 2.0181604916214013e-04
34 87 1.9634411776348060e-04
35 87 1.9082284520433035e-04
36 87 1.8529833337321833e-04
37 87 1.7980771947101459e-04
38 87 1.7438066800501417e-04
39 87 1.6904062641387441e-04
40 87 1.6380587984876627e-04
41 87 1.5869043589455956e-04
42 87 1.5370476587950321e-04
43 87 1.4885642532203036e-04
44 87 1.4415057287120447e-04
45 87 1.3959040396649414e-04
46 87 1.3517751295477609e-04
47 87 1.3091219527794351e-04
48 87 1.2679369938473073e-04
49 87 1.2282043655087449e-04
50 87 1.1899015544658553e-04
51 87 1.1530008715743278e-04
52 87 1.1174706547789626e-04
53 87 1.0832762650991867e-04
54 87 1.0503809089357219e-04
55 87 1.0187463155508780e-04
56 87 9.8833329288172678e-05
57 87 9.5910218186556762e-05
58 87 9.3101322579336454e-05
59 87 9.0402686865331816e-05
60 87 8.7810399423293717e-05
61 87 8.5320611592720752e-05
62 87 8.2929552506882942e-05
63 87 8.0633540551655614e-05
64 87 7.8428991944434756e-05
65 87 7.6312426994018523e-05
66 87 7.4280474394061713e-05
67 87 7.2329873956888946e-05
68 87 7.0457478006602514e-05
69 87 6.8660251745011891e-05
70 87 6.6935272731605266e-05
71 87 6.5279729696499089e-05
72 87 6.3690920794723382e-05
73 87 6.2166251443507292e-05
74 87 6.0703231828274085e-05
75 87 5.9299474159946186e-05
76 87 5.7952689768381305e-05
77 87 5.6660686060361343e-05
78 87 5.5421363421181979e-05
79 87 5.4232712065171995e-05
80 87 5.3092808898203003e-05
81 87 5.1999814390413235e-05
82 87 5.0951969500445671e-05
83 87 4.9947592645427363e-05
84 87 4.8985076754437529e-05
85 87 4.8062886401023519e-05
86 87 4.7179555009879692e-05
87 87 4.6333682181209923e-05
88 87 4.5523931082147584e-05
89 87 4.4749025966073219e-05
90 87 4.4007749771868276e-05
91 87 4.3298941831970694e-05
92 87 4.2621495679462384e-05
93 87 4.1974356955964964e-05
94 87 4.1356521407021063e-05
95 87 4.0767032984945217e-05
96 87 4.0204982037828074e-05
97 87 3.9669503590022970e-05
98 87 3.9159775710562172e-05
99 87 3.8675017968170522e-05
100 87 3.8214489961774234e-05
101 87 3.7777489946488885e-05
102 87 3.7363353517783082e-05
103 87 3.6971452378242731e-05
104 87 3.6601193186491798e-05
105 87 3.6252016450522007e-05
106 87 3.5923395513837164e-05
107 87 3.5614835589559135e-05
108 87 3.5325872860259011e-05
109 87 3.5056073640848950e-05
110 87 3.4805033596541080e-05
111 87 3.4572377016317546e-05
112 87 3.4357756141467632e-05
113 87 3.4160850547415578e-05
114 87 3.3981366576174565e-05
115 87 3.3819036810101011e-05
116 87 3.3673619611374050e-05
117 87 3.3544898689008562e-05
118 87 3.3432682724043872e-05
119 87 3.3336805032702088e-05
120 87 3.3257123279950562e-05
121 87 3.3193519225482859e-05
122 87 3.3145898521880213e-05
123 87 3.3114190555405543e-05
124 87 3.3098348314553050e-05

0 88 7.3865995265265383e-05
1 88 2.1174584032834787e-04
2 88 3.2238920000082771e-04
3 88 3.9449097686450330e-04
4 88 4.2442026763644947e-04
5 88 4.1546624531463294e-04
6 88 3.7553097462961205e-04
7 88 3.1442335275322364e-04
8 88 2.4165340528004009e-04
9 88 1.6510952594384065e-04
10 88 9.0566190795726698e-05
11 88 2.1759364773998868e-05
12 88 3.9251932709483128e-05
13 88 9.1644019446945890e-05
14 88 1.3542236924113382e-04
15 88 1.7109757594901964e-04
16 88 1.9944986555664457e-04
17 88 2.2137002668287664e-04
18 88 2.3775909773604553e-04
19 88 2.4946995634955726e-04
20 88 2.5727712179968165e-04
21 88 2.6186460035493297e-04
22 88 2.6382465272956068e-04
23 88 2.6366271752209514e-04
24 88 2.6180542426246234e-04
25 88 2.5860980119141175e-04
26 88 2.5437256196170210e-04
27 88 2.4933885812306045e-04
28 88 2.4371019879598776e-04
29 88 2.3765142868548139e-04
30 88 2.3129676541611133e-04
31 88 2.2475495590335015e-04
32 88 2.1811363926005356e-04
33 88 2.1144301312236990e-04
34 88 2.0479889882007996e-04
35 88 1.9822529434954106e-04
36 88 1.9175649455327459e-04
37 88 1.8541884813316756e-04
38 88 1.7923221127968958e-04
39 88 1.7321114880131105e-04
40 88 1.6736592553501239e-04
41 88 1.6170332398601772e-04
42 88 1.5622731810571722e-04
43 88 1.5093962808565564e-04
44 88 1.4584017679952765e-04
45 88 1.4092746497906816e-04
46 88 1.3619887924809504e-04
47 88 1.3165094468226002e-04
48 88 1.2727953156632665e-04
49 88 1.2308002429284315e-04
50 88 1.1904745901780700e-04
51 88 1.1517663546900536e-04
52 88 1.1146220747493274e-04
53 88 1.0789875588113063e-04
54 88 1.0448084693903681e-04
55 88 1.0120307875904899e-04
56 88 9.8060117879494868e-05
57 88 9.5046727742076342e-05
58 88 9.2157790507751969e-05
59 88 8.9388323408545745e-05
60 88 8.6733490635371169e-05
61 88 8.4188611589208762e-05
62 88 8.1749166174205357e-05
63 88 7.9410797702461622e-05
64 88 7.7169313879910106e-05
65 88 7.5020686237881051e-05
66 88 7.2961048388275884e-05
67 88 7.0986693300856274e-05
68 88 6.9094069854447326e-05
69 88 6.7279778857454176e-05
70 88 6.5540568641164754e-05
71 88 6.3873330374164539e-05
72 88 6.2275093215102828e-05
73 88 6.0743019330899983e-05
74 88 5.9274398893194302e-05
75 88 5.7866645082782497e-05
76 88 5.6517289145130434e-05
77 88 5.5223975528928548e-05
78 88 5.3984457140110464e-05
79 88 5.2796590718884318e-05
80 88 5.1658332364201698e-05
81 88 5.0567733211881460e-05
82 88 4.9522935265500223e-05
83 88 4.8522167396480853e-05
84 88 4.7563741514711211e-05
85 88 4.6646048889709135e-05
86 88 4.5767556654752184e-05
87 88 4.4926804459777259e-05
88 88 4.4122401284596435e-05
89 88 4.3353022414205356e-05
90 88 4.2617406555756077e-05
91 88 4.1914353111405234e-05
92 88 4.1242719578615805e-05
93 88 4.0601419094787872e-05
94 88 3.9989418117780673e-05
95 88 3.9405734210795629e-05
96 88 3.8849433976029246e-05
97 88 3.8319631082028849e-05
98 88 3.7815484405179234e-05
99 88 3.7336196288428880e-05
100 88 3.6881010878619946e-05
101 88 3.6449212590383695e-05
102 88 3.6040124633540671e-05
103 88 3.5653107641753223e-05
104 88 3.5287558390439955e-05
105 88 3.4942908584856269e-05
106 88 3.4618623730775511e-05
107 88 3.4314202076446421e-05
108 88 3.4029173630489851e-05
109 88 3.3763099241745920e-05
110 88 3.3515569745956597e-05
111 88 3.3286205177507355e-05
112 88 3.3074654039788598e-05
113 88 3.2880592632178463e-05
114 88 3.2703724435201309e-05
115 88 3.2543779550087137e-05
116 88 3.2400514189623308e-05
117 88 3.2273710220298568e-05
118 88 3.2163174751742574e-05
119 88 3.2068739781232480e-05
120 88 3.1990261881720272e-05
121 88 3.1927621930494254e-05
122 88 3.1880724892019430e-05
123 88 3.1849499644964752e-05
124 88 3.1833898846533870e-05

0 89 8.9201557491591643e-05
1 89 2.5346947661120112e-04
2 89 3.7924278039369597e-04
3 89 4.5216748347343128e-04
4 89 4.6988951661752765e-04
5 89 4.3994354165555194e-04
6 89 3.7539977820522097e-04
7 89 2.9049191036101263e-04
8 89 1.9761147528907230e-04
9 89 1.0595640907951065e-04
10 89 2.1427296472253943e-05
11 89 5.2815051595267448e-05
12 89 1.1559130364435788e-04
13 89 1.6700254753754251e-04
14 89 2.0788542212812899e-04
15 89 2.3943255164127208e-04
16 89 2.6294984997221604e-04
17 89 2.7971384208580474e-04
18 89 2.9089634144785492e-04
19 89 2.9753165641466239e-04
20 89 3.0050903225031789e-04
21 89 3.0057898475455147e-04
22 89 2.9836643704861388e-04
23 89 2.9438643372436957e-04
24 89 2.8906004842887967e-04
25 89 2.8272924331140814e-04
26 89 2.7567012192086793e-04
27 89 2.6810440877955699e-04
28 89 2.6020920073932530e-04
29 89 2.5212513946204496e-04
30 89 2.4396319569941483e-04
31 89 2.3581026297136987e-04
32 89 2.2773374696338777e-04
33 89 2.1978531758026776e-04
34 89 2.1200396847920189e-04
35 89 2.0441850719166155e-04
36 89 1.9704957892674457e-04
37 89 1.8991130959156166e-04
38 89 1.8301263849407334e-04
39 89 1.7635839845553392e-04
40 89 1.6995019050591864e-04
41 89 1.6378709156894544e-04
42 89 1.5786622646674076e-04
43 89 1.5218322961674247e-04
44 89 1.4673261708297858e-04
45 89 1.4150808580160046e-04
46 89 1.3650275358578767e-04
47 89 1.3170935099582337e-04
48 89 1.2712037412132560e-04
49 89 1.2272820558933972e-04
50 89 1.1852520974287017e-04
51 89 1.1450380693611706e-04
52 89 1.1065653082198423e-04
53 89 1.0697607192655667e-04
54 89 1.0345531011779485e-04
55 89 1.0008733812538750e-04
56 89 9.6865477883678608e-05
57 89 9.3783291113869183e-05
58 89 9.0834585319665706e-05
59 89 8.8013416147170176e-05
60 89 8.5314086902599229e-05
61 89 8.2731145837566800e-05
62 89 8.0259381726843770e-05
63 89 7.7893818164920248e-05
64 89 7.5629706923763251e-05
65 89 7.3462520591593972e-05
66 89 7.1387944805767489e-05
67 89 6.9401870172569602e-05
68 89 6.7500384057339602e-05
69 89 6.5679762344394987e-05
70 89 6.3936461266234090e-05
71 89 6.2267109341096472e-05
72 89 6.0668499493043981e-05
73 89 5.9137581410073636e-05
74 89 5.7671454113172871e-05
75 89 5.6267358822026381e-05
76 89 5.4922672077850621e-05
77 89 5.3634899161547622e-05
78 89 5.2401667798740448e-05
79 89 5.1220722145028930e-05
80 89 5.0089917075446522e-05
81 89 4.9007212725715732e-05
82 89 4.7970669335040128e-05
83 89 4.6978442328260428e-05
84 89 4.6028777674678167e-05
85 89 4.5120007481802560e-05
86 89 4.4250545826240995e-05
87 89 4.3418884814183656e-05
88 89 4.2623590861712302e-05
89 89 4.1863301180278256e-05
90 89 4.1136720449141961e-05
91 89 4.0442617697866723e-05
92 89 3.9779823348684573e-05
93 89 3.9147226432945104e-05
94 89 3.8543771974097751e-05
95 89 3.7968458518111703e-05
96 89 3.7420335816218397e-05
97 89 3.6898502634663544e-05
98 89 3.6402104704791327e-05
99 89 3.5930332794809061e-05
100 89 3.5482420893018229e-05
101 89 3.5057644514058239e-05
102 89 3.4655319100407311e-05
103 89 3.4274798527578199e-05
104 89 3.3915473712120559e-05
105 89 3.3576771298227115e-05
106 89 3.3258152438930821e-05
107 89 3.2959111659902618e-05
108 89 3.2679175798078219e-05
109 89 3.2417903014447802e-05
110 89 3.2174881885005391e-05
111 89 3.1949730553870737e-05
112 89 3.1742095955689109e-05
113 89 3.1551653096650867e-05
114 89 3.1378104404788942e-05
115 89 3.1221179125795473e-05
116 89 3.1080632791002927e-05
117 89 3.0956246729108017e-05
118 89 3.0847827626745428e-05
119 89 3.0755207157673325e-05
120 89 3.0678241647263960e-05
121 89 3.0616811794281773e-05
122 89 3.0570822430631139e-05
123 89 3.0540202346385215e-05
124 89 3.0524904142126275e-05

0 90 1.0958894136514630e-04
1 90 3.0780670353536266e-04
2 90 4.5004723920705203e-04
3 90 5.1841797072604834e-04
4 90 5.1422998551409194e-04
5 90 4.5275503799402372e-04
6 90 3.5506124665829475e-04
7 90 2.4116605885549092e-04
8 90 1.2636925812170574e-04
9 90 2.0443653655277672e-05
10 90 7.1537166362212190e-05
11 90 1.4783316028221805e-04
12 90 2.0876079339071651e-04
13 90 2.5573227554964717e-04
14 90 2.9062139721958147e-04
15 90 3.1538583132828535e-04
16 90 3.3186515761318702e-04
17 90 3.4168890916586037e-04
18 90 3.4624850598330426e-04
19 90 3.4670336948927627e-04
20 90 3.4400325825600930e-04
21 90 3.3891656419093863e-04
22 90 3.3205907178857075e-04
23 90 3.2392049961149638e-04
24 90 3.1488773688881366e-04
25 90 3.0526454414303572e-04
26 90 2.9528791274380239e-04
27 90 2.8514146259794870e-04
28 90 2.7496631017154272e-04
29 90 2.6486982678530779e-04
30 90 2.5493266454912344e-04
31 90 2.4521437473268293e-04
32 90 2.3575789061158758e-04
33 90 2.2659309878569900e-04
34 90 2.1773968100813335e-04
35 90 2.0920937357260527e-04
36 90 2.0100776216613880e-04
37 90 1.9313570651346978e-04
38 90 1.8559047004940155e-04
39 90 1.7836661463244141e-04
40 90 1.7145670798868196e-04
41 90 1.6485188192660871e-04
42 90 1.5854227162703793e-04
43 90 1.5251736008048411e-04
44 90 1.4676624693032991e-04
45 90 1.4127785707351848e-04
46 90 1.3604110125742253e-04
47 90 1.3104499845439932e-04
48 90 1.2627876788018355e-04
49 90 1.2173189687469943e-04
50 90 1.1739418969147764e-04
51 90 1.1325580121868128e-04
52 90 1.0930725882563053e-04
53 90 1.0553947491009907e-04
54 90 1.0194375227401409e-04
55 90 9.8511783872545777e-05
56 90 9.5235648357228087e-05
57 90 9.2107802417640272e-05
58 90 8.9121070768527488e-05
59 90 8.6268634450714643e-05
60 90 8.3544017990266894e-05
61 90 8.0941075813356633e-05
62 90 7.8453978244574785e-05
63 90 7.6077197370683081e-05
64 90 7.3805492928347149e-05
65 90 7.1633898402367890e-05
66 90 6.9557707413903103e-05
67 90 6.7572460513698474e-05
68 90 6.5673932406529190e-05
69 90 6.3858119682791425e-05
70 90 6.2121229050582372e-05
71 90 6.0459666109125010e-05
72 90 5.8870024631119122e-05
73 90 5.7349076404644705e-05
74 90 5.5893761569336675e-05
75 90 5.4501179483690265e-05
76 90 5.3168580063545079e-05
77 90 5.1893355623722215e-05
78 90 5.0673033149095659e-05
79 90 4.9505267032845524e-05
80 90 4.8387832207286152e-05
81 90 4.7318617694802612e-05
82 90 4.6295620520719893e-05
83 90 4.5316939996542516e-05
84 90 4.4380772334484675e-05
85 90 4.3485405595067306e-05
86 90 4.2629214926481751e-05
87 90 4.1810658093499597e-05
88 90 4.1028271283494178e-05
89 90 4.0280665162040208e-05
90 90 3.9566521163880708e-05
91 90 3.8884588025922540e-05
92 90 3.8233678514743019e-05
93 90 3.7612666363262548e-05
94 90 3.7020483403482629e-05
95 90 3.6456116863758936e-05
96 90 3.5918606843710066e-05
97 90 3.5407043938562310e-05
98 90 3.4920567026919258e-05
99 90 3.4458361176659125e-05
100 90 3.4019655705597174e-05
101 90 3.3603722352282261e-05
102 90 3.3209873573136761e-05
103 90 3.2837460941514962e-05
104 90 3.2485873665111242e-05
105 90 3.2154537192630173e-05
106 90 3.1842911915047623e-05
107 90 3.1550491968790340e-05
108 90 3.1276804106861178e-05
109 90 3.1021406661668749e-05
110 90 3.0783888585572683e-05
111 90 3.0563868557376139e-05
112 90 3.0360994166755972e-05
113 90 3.0174941161531521e-05
114 90 3.0005412760658601e-05
115 90 2.9852139029840075e-05
116 90 2.9714876317310512e-05
117 90 2.9593406741135198e-05
118 90 2.9487537744676828e-05
119 90 2.9397101691142069e-05
120 90 2.9321955528738286e-05
121 90 2.9261980486028349e-05
122 90 2.9217081836563352e-05
123 90 2.9187188705259715e-05
124 90 2.9172253920517477e-05

0 91 1.3746214348842045e-04
1 91 3.8005311439093248e-04
2 91 5.3851093920798121e-04
3 91 5.9168861373137815e-04
4 91 5.4982330870068097e-04
5 91 4.4206969398352669e-04
6 91 3.0137044188194295e-04
7 91 1.5444347349369281e-04
8 91 1.8441265231317061e-05
9 91 9.8026294429232053e-05
10 91 1.9229745746507376e-04
11 91 2.6517366916323226e-04
12 91 3.1912585042626063e-04
13 91 3.5719126634248255e-04
14 91 3.8237629095760894e-04
15 91 3.9737793919147890e-04
16 91 4.0448670565496059e-04
17 91 4.0558317958439005e-04
18 91 4.0217741201420409e-04
19 91 3.9546333384166132e-04
20 91 3.8637429492460740e-04
21 91 3.7563346940583386e-04
22 91 3.6379692345889225e-04
23 91 3.5128914329529692e-04
24 91 3.3843170991509908e-04
25 91 3.2546611910166945e-04
26 91 3.1257177510468637e-04
27 91 2.9988009276138428e-04
28 91 2.8748550559765107e-04
29 91 2.7545403628526088e-04
30 91 2.6382995792584296e-04
31 91 2.5264096551058657e-04
32 91 2.4190218733455282e-04
33 91 2.3161929417714333e-04
34 91 2.2179090716623051e-04
35 91 2.1241046036291067e-04
36 91 2.0346763947243218e-04
37 91 1.9494949069676082e-04
38 91 1.8684127299817277e-04
39 91 1.7912711054623998e-04
40 91 1.7179048962168153e-04
41 91 1.6481463440642941e-04
42 91 1.5818278855883605e-04
43 91 1.5187842348707292e-04
44 91 1.4588538974757981e-04
45 91 1.4018802437609779e-04
46 91 1.3477122414240483e-04
47 91 1.2962049262865705e-04
48 91 1.2472196723356532e-04
49 91 1.2006243094830893e-04
50 91 1.1562931264474940e-04
51 91 1.1141067884556932e-04
52 91 1.0739521925495765e-04
53 91 1.0357222784707076e-04
54 91 9.9931580894274674e-05
55 91 9.6463713037842069e-05
56 91 9.3159592168934324e-05
57 91 9.0010693825970378e-05
58 91 8.7008975529379029e-05
59 91 8.4146851402344680e-05
60 91 8.1417167419051140e-05
61 91 7.8813177358139086e-05
62 91 7.6328519667878680e-05
63 91 7.3957195312779334e-05
64 91 7.1693546626061533e-05
65 91 6.9532237221725524e-05
66 91 6.7468232952450080e-05
67 91 6.5496783906215938e-05
68 91 6.3613407422558055e-05
69 91 6.1813872085814126e-05
70 91 6.0094182685155317e-05
71 91 5.8450566058798614e-05
72 91 5.6879457829506208e-05
73 91 5.5377489943886360e-05
74 91 5.3941479001728965e-05
75 91 5.2568415328302365e-05
76 91 5.1255452721665762e-05
77 91 4.9999898875441318e-05
78 91 4.8799206400218509e-05
79 91 4.7650964430268061e-05
80 91 4.6552890771600630e-05
81 91 4.5502824546961307e-05
82 91 4.4498719334207237e-05
83 91 4.3538636723905455e-05
84 91 4.2620740316579031e-05
85 91 4.1743290094764518e-05
86 91 4.0904637161442992e-05
87 91 4.0103218820863873e-05
88 91 3.9337553972895734e-05
89 91 3.8606238810912075e-05
90 91 3.7907942787684945e-05
91 91 3.7241404857057958e-05
92 91 3.6605429939884360e-05
93 91 3.5998885631771671e-05
94 91 3.5420699117993948e-05
95 91 3.4869854286023738e-05
96 91 3.4345389033019202e-05
97 91 3.3846392740732867e-05
98 91 3.3372003914289294e-05
99 91 3.2921407982389184e-05
100 91 3.2493835235625212e-05
101 91 3.2088558904685982e-05
102 91 3.1704893364237208e-05
103 91 3.1342192455818818e-05
104 91 3.0999847933976810e-05
105 91 3.0677288002101122e-05
106 91 3.0373975964836930e-05
107 91 3.0089408971978315e-05
108 91 2.9823116847849107e-05
109 91 2.9574661011277925e-05
110 91 2.9343633475065189e-05
111 91 2.9129655926052322e-05
112 91 2.8932378872470466e-05
113 91 2.8751480871891388e-05
114 91 2.8586667815133637e-05
115 91 2.8437672281222959e-05
116 91 2.8304252957189746e-05
117 91 2.8186194112045371e-05
118 91 2.8083305127157843e-05
119 91 2.7995420096127432e-05
120 91 2.7922397457968984e-05
121 91 2.7864119705789392e-05
122 91 2.7820493127661550e-05
123 91 2.7791447615443943e-05
124 91 2.7776936511569872e-05

0 92 1.7689384600494407e-04
1 92 4.7834172374905393e-04
2 92 6.4838005368983431e-04
3 92 6.6569619733591878e-04
4 92 5.6097049445469338e-04
5 92 3.8765641321880651e-04
6 92 1.9482692026784321e-04
7 92 1.4813228064625150e-05
8 92 1.3669379061109765e-04
9 92 2.5543768585478688e-04
10 92 3.4334413447023593e-04
11 92 4.0492887991572246e-04
12 92 4.4529191240183508e-04
13 92 4.6916911013816787e-04
14 92 4.8057895265074535e-04
15 92 4.8276535698121847e-04
16 92 4.7826876075962588e-04
17 92 4.6903978752510511e-04
18 92 4.5655571629765745e-04
19 92 4.4192370147300153e-04
20 92 4.2596613409617845e-04
21 92 4.0928858991406969e-04
22 92 3.9233270811234178e-04
23 92 3.7541677829100450e-04
24 92 3.5876662865952369e-04
25 92 3.4253901072123227e-04
26 92 3.2683924791410135e-04
27 92 3.1173453074551105e-04
28 92 2.9726392153062164e-04
29 92 2.8344587750250838e-04
30 92 2.7028390398431412e-04
31 92 2.5777079860400676e-04
32 92 2.4589183336409803e-04
33 92 2.3462713549893266e-04
34 92 2.2395346345316369e-04
35 92 2.1384552592218498e-04
36 92 2.0427695555857994e-04
37 92 1.9522102164293287e-04
38 92 1.8665114555060924e-04
39 92 1.7854126736249754e-04
40 92 1.7086610033789640e-04
41 92 1.6360130114545512e-04
42 92 1.5672357703699902e-04
43 92 1.5021074615528818e-04
44 92 1.4404176322146967e-04
45 92 1.3819671996495586e-04
46 92 1.3265682739627138e-04
47 92 1.2740438531544385e-04
48 92 1.2242274309848256e-04
49 92 1.1769625489321811e-04
50 92 1.1321023144938991e-04
51 92 1.0895089036111472e-04
52 92 1.0490530592122127e-04
53 92 1.0106135955378903e-04
54 92 9.7407691438622379e-05
55 92 9.3933653788180749e-05
56 92 9.0629266066510894e-05
57 92 8.7485172365564523e-05
58 92 8.4492600992192024e-05
59 92 8.1643326319102982e-05
60 92 7.8929632908675273e-05
61 92 7.6344281815021731e-05
62 92 7.3880479038557212e-05
63 92 7.1531846025596479e-05
64 92 6.9292392131714564e-05
65 92 6.7156488921860102e-05
66 92 6.5118846230838301e-05
67 92 6.3174489871808959e-05
68 92 6.1318740884441780e-05
69 92 5.9547196223252996e-05
70 92 5.7855710807963590e-05
71 92 5.6240380820860025e-05
72 92 5.4697528176106402e-05
73 92 5.3223686092618294e-05
74 92 5.1815585663916863e-05
75 92 5.0470143378333887e-05
76 92 4.9184449516292972e-05
77 92 4.7955757353612682e-05
78 92 4.6781473119317241e-05
79 92 4.5659146655108174e-05
80 92 4.4586462723650300e-05
81 92 4.3561232914157699e-05
82 92 4.2581388113749341e-05
83 92 4.1644971487730942e-05
84 92 4.0750131952371760e-05
85 92 3.9895118083110859e-05
86 92 3.9078272446868567e-05
87 92 3.8298026314054212e-05
88 92 3.7552894732062470e-05
89 92 3.6841471926285507e-05
90 92 3.6162427018870957e-05
91 92 3.5514500031474938e-05
92 92 3.4896498155134736e-05
93 92 3.4307292269941669e-05
94 92 3.3745813700081229e-05
95 92 3.3211051185366713e-05
96 92 3.2702048057053901e-05
97 92 3.2217899595510247e-05
98 92 3.1757750574623600e-05
99 92 3.1320792965194855e-05
100 92 3.0906263794872046e-05
101 92 3.0513443150415043e-05
102 92 3.0141652325399448e-05
103 92 2.9790252078276680e-05
104 92 2.9458641030322141e-05
105 92 2.9146254158396445e-05
106 92 2.8852561407388677e-05
107 92 2.8577066393253858e-05
108 92 2.8319305206858658e-05
109 92 2.8078845304202460e-05
110 92 2.7855284478794928e-05
111 92 2.7648249921741197e-05
112 92 2.7457397354879731e-05
113 92 2.7282410227646992e-05
114 92 2.7122999001649717e-05
115 92 2.6978900484531110e-05
116 92 2.6849877239776276e-05
117 92 2.6735717046921792e-05
118 92 2.6636232435262031e-05
119 92 2.6551260257967613e-05
120 92 2.6480661339478573e-05
121 92 2.6424320162199422e-05
122 92 2.6382144612924208e-05
123 92 2.6354065784994773e-05
124 92 2.6340037822647488e-05

0 93 2.3509728772275196e-04
1 93 6.1534511596761376e-04
2 93 7.8094916476878495e-04
3 93 7.2261146435970147e-04
4 93 5.1650252464341406e-04
5 93 2.5630854392666436e-04
6 93 8.5108772474029593e-06
7 93 1.9546077445919963e-04
8 93 3.4840584177064926e-04
9 93 4.5500333578374352e-04
10 93 5.2395469633648162e-04
11 93 5.6416731879505022e-04
12 93 5.8329284303404449e-04
13 93 5.8739362616933022e-04
14 93 5.8106669192703464e-04
15 93 5.6770787989002258e-04
16 93 5.4978333725408390e-04
17 93 5.2906188783019559e-04
18 93 5.0679873656189756e-04
19 93 4.8387488353895947e-04
20 93 4.6090056087155773e-04
21 93 4.3829100217962491e-04
22 93 4.1632155042581331e-04
23 93 3.9516758554825060e-04
24 93 3.7493339897398670e-04
25 93 3.5567305670536342e-04
26 93 3.3740546669136506e-04
27 93 3.2012525451463603e-04
28 93 3.0381060532835846e-04
29 93 2.8842890759417372e-04
30 93 2.7394080179021785e-04
31 93 2.6030307048863222e-04
32 93 2.4747068591679522e-04
33 93 2.3539824473006732e-04
34 93 2.2404095726535900e-04
35 93 2.1335531323751766e-04
36 93 2.0329951319419948e-04
37 93 1.9383373098502688e-04
38 93 1.8492025519556421e-04
39 93 1.7652354466202169e-04
40 93 1.6861022380743051e-04
41 93 1.6114903666508695e-04
42 93 1.5411077339466672e-04
43 93 1.4746817929056633e-04
44 93 1.4119585354466224e-04
45 93 1.3527014300906970e-04
46 93 1.2966903459910029e-04
47 93 1.2437204897119969e-04
48 93 1.1936013720026395e-04
49 93 1.1461558162872976e-04
50 93 1.1012190158821156e-04
51 93 1.0586376441112932e-04
52 93 1.0182690186733012e-04
53 93 9.7998032062562856e-05
54 93 9.4364786656253585e-05
55 93 9.0915643240929711e-05
56 93 8.7639862633270837e-05
57 93 8.4527430821434990e-05
58 93 8.1569005292436714e-05
59 93 7.8755865434043670e-05
60 93 7.6079866790035311e-05
61 93 7.3533398811775896e-05
62 93 7.1109345920916667e-05
63 93 6.8801051599898244e-05
64 93 6.6602285282879592e-05
65 93 6.4507211821496213e-05
66 93 6.2510363338041941e-05
67 93 6.0606613264457820e-05
68 93 5.8791152387716039e-05
69 93 5.7059466757269917e-05
70 93 5.5407317284927871e-05
71 93 5.3830720915026831e-05
72 93 5.2325933226793353e-05
73 93 5.0889432367196008e-05
74 93 4.9517904187723616e-05
75 93 4.8208228510038253e-05
76 93 4.6957466413921622e-05
77 93 4.5762848470243256e-05
78 93 4.4621763848784468e-05
79 93 4.3531750227643329e-05
80 93 4.2490484436052967e-05
81 93 4.1495773789312906e-05
82 93 4.0545548038561918e-05
83 93 3.9637851909191113e-05
84 93 3.8770838170831823e-05
85 93 3.7942761203169084e-05
86 93 3.7151971012727714e-05
87 93 3.6396907681313095e-05
88 93 3.5676096194148244e-05
89 93 3.4988141639269443e-05
90 93 3.4331724731551105e-05
91 93 3.3705597659805520e-05
92 93 3.3108580207441562e-05
93 93 3.2539556155786187e-05
94 93 3.1997469915223675e-05
95 93 3.1481323411908235e-05
96 93 3.0990173167433355e-05
97 93 3.0523127590775800e-05
98 93 3.0079344452094148e-05
99 93 2.9658028526613478e-05
100 93 2.9258429411926912e-05
101 93 2.8879839481632530e-05
102 93 2.8521591990626760e-05
103 93 2.8183059311848169e-05
104 93 2.7863651293369429e-05
105 93 2.7562813734283154e-05
106 93 2.7280026968945492e-05
107 93 2.7014804560243633e-05
108 93 2.6766692076352072e-05
109 93 2.6535265977845057e-05
110 93 2.6320132572532629e-05
111 93 2.6120927064665622e-05
112 93 2.5937312684076730e-05
113 93 2.5768979873053155e-05
114 93 2.5615645564469602e-05
115 93 2.5477052511213572e-05
116 93 2.5352968690883770e-05
117 93 2.5243186767553993e-05
118 93 2.5147523614599265e-05
119 93 2.5065819891478824e-05
120 93 2.4997939689797022e-05
121 93 2.4943770213781136e-05
122 93 2.4903221532257547e-05
123 93 2.4876226373038435e-05
124 93 2.4862739972375536e-05

0 94 3.2582418741178287e-04
1 94 8.1054782943290604e-04
2 94 9.2639868430310912e-04
3 94 7.1697660468394986e-04
4 94 3.5706991641148988e-04
5 94 2.3851168240440757e-06
6 94 2.8968489109715279e-04
7 94 4.9169898448564453e-04
8 94 6.2043974421577275e-04
9 94 6.9378536920616796e-04
10 94 7.2796142266007280e-04
11 94 7.3559762483821345e-04
12 94 7.2586597008861276e-04
13 94 7.0518899956706349e-04
14 94 6.7796805402409177e-04
15 94 6.4717433946004377e-04
16 94 6.1478709631579420e-04
17 94 5.8210492559851446e-04
18 94 5.4996235896620504e-04
19 94 5.1887894923385858e-04
20 94 4.8916142325250433e-04
21 94 4.6097355473406765e-04
22 94 4.3438394254735613e-04
23 94 4.0939868209566299e-04
24 94 3.8598369719977654e-04
25 94 3.6407998135512543e-04
26 94 3.4361396491799923e-04
27 94 3.2450452463628210e-04
28 94 3.0666767631970515e-04
29 94 2.9001966761654785e-04
30 94 2.7447896657806226e-04
31 94 2.5996748978673878e-04
32 94 2.4641130907854247e-04
33 94 2.3374100347206550e-04
34 94 2.2189177249121173e-04
35 94 2.1080339196810627e-04
36 94 2.0042006869491757e-04
37 94 1.9069023318074585e-04
38 94 1.8156629748178332e-04
39 94 1.7300439662726319e-04
40 94 1.6496412604283250e-04
41 94 1.5740828327048817e-04
42 94 1.5030261915249810e-04
43 94 1.4361560174069865e-04
44 94 1.3731819460538475e-04
45 94 1.3138365034626176e-04
46 94 1.2578731939516530e-04
47 94 1.2050647373973433e-04
48 94 1.1552014497251406e-04
49 94 1.1080897587278926e-04
50 94 1.0635508465206556e-04
51 94 1.0214194092572626e-04
52 94 9.8154252552884458e-05
53 94 9.4377862433159265e-05
54 94 9.0799654410389508e-05
55 94 8.7407467540323580e-05
56 94 8.4190017922480820e-05
57 94 8.1136827474015405e-05
58 94 7.8238158969679006e-05
59 94 7.5484956812310600e-05
60 94 7.2868792990288256e-05
61 94 7.0381817732112495e-05
62 94 6.8016714454000038e-05
63 94 6.5766658588373161e-05
64 94 6.3625279933088308e-05
65 94 6.1586628212317862e-05
66 94 5.9645141534225843e-05
67 94 5.7795617518063835e-05
68 94 5.6033186806914159e-05
69 94 5.4353288773789643e-05
70 94 5.2751649235904807e-05
71 94 5.1224259962179275e-05
72 94 4.9767359861618843e-05
73 94 4.8377417661171762e-05
74 94 4.7051115970031532e-05
75 94 4.5785336610926208e-05
76 94 4.4577147086499735e-05
77 94 4.3423788115948270e-05
78 94 4.2322662114679943e-05
79 94 4.1271322579694569e-05
80 94 4.0267464263887831e-05
81 94 3.9308914107305526e-05
82 94 3.8393622839860697e-05
83 94 3.7519657211548818e-05
84 94 3.6685192804863931e-05
85 94 3.5888507367243250e-05
86 94 3.5127974634230341e-05
87 94 3.4402058608717923e-05
88 94 3.3709308237650504e-05
89 94 3.3048352488407318e-05
90 94 3.2417895766245763e-05
91 94 3.1816713661481089e-05
92 94 3.1243649002643537e-05
93 94 3.0697608175866975e-05
94 94 3.0177557716726255e-05
95 94 2.9682521135665496e-05
96 94 2.9211575964582792e-05
97 94 2.8763851010582542e-05
98 94 2.8338523805571114e-05
99 94 2.7934818227492997e-05
100 94 2.7552002293207423e-05
101 94 2.7189386107462354e-05
102 94 2.6846319950646347e-05
103 94 2.6522192505096243e-05
104 94 2.6216429213299364e-05
105 94 2.5928490742455068e-05
106 94 2.5657871572715152e-05
107 94 2.5404098682013654e-05
108 94 2.5166730329484466e-05
109 94 2.4945354936356523e-05
110 94 2.4739590052336169e-05
111 94 2.4549081398372863e-05
112 94 2.4373501997798641e-05
113 94 2.4212551375413227e-05
114 94 2.4065954830065905e-05
115 94 2.3933462769631930e-05
116 94 2.3814850119929787e-05
117 94 2.3709915788483471e-05
118 94 2.3618482188236811e-05
119 94 2.3540394823662325e-05
120 94 2.3475521929938736e-05
121 94 2.3423754163864885e-05
122 94 2.3385004352283190e-05
123 94 2.3359207292239503e-05
124 94 2.3346319596218024e-05

0 95 4.7733610079347955e-04
1 95 1.0910930629801641e-03
2 95 1.0340891816440489e-03
3 95 5.3931531450324144e-04
4 95 2.1676234890577462e-05
5 95 4.5234261984639090e-04
6 95 7.2596413293712914e-04
7 95 8.7659867774014799e-04
8 95 9.4387149625507760e-04
9 95 9.5852404483842690e-04
10 95 9.4156162395009346e-04
11 95 9.0657665642623897e-04
12 95 8.6212255324102927e-04
13 95 8.1348272920500619e-04
14 95 7.6386172270481723e-04
15 95 7.1515496587526428e-04
16 95 6.6843794339366269e-04
17 95 6.2427521820485055e-04
18 95 5.8291549171496371e-04
19 95 5.4441484979950161e-04
20 95 5.0871470477975578e-04
21 95 4.7569105675382417e-04
22 95 4.4518552063088634e-04
23 95 4.1702471401450225e-04
24 95 3.9103219362601749e-04
25 95 3.6703561542861252e-04
26 95 3.4487083691736586e-04
27 95 3.2438407085066956e-04
28 95 3.0543280907924242e-04
29 95 2.8788598297557755e-04
30 95 2.7162366333577381e-04
31 95 2.5653649583512461e-04
32 95 2.4252499828891771e-04
33 95 2.2949879991029931e-04
34 95 2.1737587279568871e-04
35 95 2.0608178593040094e-04
36 95 1.9554899920626312e-04
37 95 1.8571620644980413e-04
38 95 1.7652773117715626e-04
39 95 1.6793297538963969e-04
40 95 1.5988591968207899e-04
41 95 1.5234467178348865e-04
42 95 1.4527106000095102e-04
43 95 1.3863026789406874e-04
44 95 1.3239050638391703e-04
45 95 1.2652271972601881e-04
46 95 1.2100032193718135e-04
47 95 1.1579896055868844e-04
48 95 1.1089630486127433e-04
49 95 1.0627185590417199e-04
50 95 1.0190677610433241e-04
51 95 9.7783736201950688e-05
52 95 9.3886777754903505e-05
53 95 9.0201189485661359e-05
54 95 8.6713395969439944e-05
55 95 8.3410857367294255e-05
56 95 8.0281978992235992e-05
57 95 7.7316029694074473e-05
58 95 7.4503068099307512e-05
59 95 7.1833875911586631e-05
60 95 6.9299897520469500e-05
61 95 6.6893185259431220e-05
62 95 6.4606349754470216e-05
63 95 6.2432514832622132e-05
64 95 6.0365276531637591e-05
65 95 5.8398665809367145e-05
66 95 5.6527114563387215e-05
67 95 5.4745424675761711e-05
68 95 5.3048739747652007e-05
69 95 5.1432519290184331e-05
70 95 4.9892515132654580e-05
71 95 4.8424749827802316e-05
72 95 4.7025496884955942e-05
73 95 4.5691262648528408e-05
74 95 4.4418769665321989e-05
75 95 4.3204941432284372e-05
76 95 4.2046888358404644e-05
77 95 4.0941894885460073e-05
78 95 3.9887407605743164e-05
79 95 3.8881024337689141e-05
80 95 3.7920484053488579e-05
81 95 3.7003657589851358e-05
82 95 3.6128539076640820e-05
83 95 3.5293238013656136e-05
84 95 3.4495971963144356e-05
85 95 3.3735059783435162e-05
86 95 3.3008915367283009e-05
87 95 3.2316041855606770e-05
88 95 3.1655026269783448e-05
89 95 3.1024534543400151e-05
90 95 3.0423306913940351e-05
91 95 2.9850153649091382e-05
92 95 2.9303951081693924e-05
93 95 2.8783637934237660e-05
94 95 2.8288211897153914e-05
95 95 2.7816726464235941e-05
96 95 2.7368287980999995e-05
97 95 2.6942052908207614e-05
98 95 2.6537225284339883e-05
99 95 2.6153054356825578e-05
100 95 2.5788832395123862e-05
101 95 2.5443892646359600e-05
102 95 2.5117607447944224e-05
103 95 2.4809386464319516e-05
104 95 2.4518675062701334e-05
105 95 2.4244952799623576e-05
106 95 2.3987732018726504e-05
107 95 2.3746556558235099e-05
108 95 2.3521000546811166e-05
109 95 2.3310667302656185e-05
110 95 2.3115188310551815e-05
111 95 2.2934222285053707e-05
112 95 2.2767454312289104e-05
113 95 2.2614595062586673e-05
114 95 2.2475380071496076e-05
115 95 2.2349569092527943e-05
116 95 2.2236945515174966e-05
117 95 2.2137315832893023e-05
118 95 2.2050509182358624e-05
119 95 2.1976376932908437e-05
120 95 2.1914792334820632e-05
121 95 2.1865650214669685e-05
122 95 2.1828866729078911e-05
123 95 2.1804379168877119e-05
124 95 2.1792145807442154e-05

0 96 7.6150777917760593e-04
1 96 1.4668857584165806e-03
2 96 9.1572853903265639e-04
3 96 5.8018745880517031e-05
4 96 7.6499389410233931e-04
5 96 1.1396296730694644e-03
6 96 1.2944085781647630e-03
7 96 1.3244801996528111e-03
8 96 1.2891727664419150e-03
9 96 1.2222580868277433e-03
10 96 1.1422689864035718e-03
11 96 1.0591303968485732e-03
12 96 9.7798997116171904e-04
13 96 9.0136055292955319e-04
14 96 8.3031022069768312e-04
15 96 7.6512469372236325e-04
16 96 7.0567751227823550e-04
17 96 6.5163729490969047e-04
18 96 6.0258337933749573e-04
19 96 5.5806953908366097e-04
20 96 5.1765811422299635e-04
21 96 4.8093726408282578e-04
22 96 4.4752863874109039e-04
23 96 4.1708968835596494e-04
24 96 3.8931305897005331e-04
25 96 3.6392449488431566e-04
26 96 3.4068006572374188e-04
27 96 3.1936318201930547e-04
28 96 2.9978165435950999e-04
29 96 2.8176492834441902e-04
30 96 2.6516155605094127e-04
31 96 2.4983692356084219e-04
32 96 2.3567123146195357e-04
33 96 2.2255771317158946e-04
34 96 2.1040107045688927e-04
35 96 1.9911610371625699e-04
36 96 1.8862651469220282e-04
37 96 1.7886386074961180e-04
38 96 1.6976664160361921e-04
39 96 1.6127950141076042e-04
40 96 1.5335253111148361e-04
41 96 1.4594065782747023e-04
42 96 1.3900310983538944e-04
43 96 1.3250294704780785e-04
44 96 1.2640664847562988e-04
45 96 1.2068374912965751e-04
46 96 1.1530651998326036e-04
47 96 1.1024968540995772e-04
48 96 1.0549017330729882e-04
49 96 1.0100689379077821e-04
50 96 9.6780542832242133e-05
51 96 9.2793427789672478e-05
52 96 8.9029312130950444e-05
53 96 8.5473276991265834e-05
54 96 8.2111597615952547e-05
55 96 7.8931632851553246e-05
56 96 7.5921726200078865e-05
57 96 7.3071117082434967e-05
58 96 7.0369861156382996e-05
59 96 6.7808758643650435e-05
60 96 6.5379289800659990e-05
61 96 6.3073556713089118e-05
62 96 6.0884230749458368e-05
63 96 5.8804505056908596e-05
64 96 5.6828051550716907e-05
65 96 5.4948981943692132e-05
66 96 5.3161812376245621e-05
67 96 5.1461431292310067e-05
68 96 4.9843070219157681e-05
69 96 4.8302277166234475e-05
70 96 4.6834892378111448e-05
71 96 4.5437026213734910e-05
72 96 4.4105038945696506e-05
73 96 4.2835522289452754e-05
74 96 4.1625282502177896e-05
75 96 4.0471324901369954e-05
76 96 3.9370839671981628e-05
77 96 3.8321188852163957e-05
78 96 3.7319894363285755e-05
79 96 3.6364627030271990e-05
80 96 3.5453196462809089e-05
81 96 3.4583541751453950e-05
82 96 3.3753722895824012e-05
83 96 3.2961912894480250e-05
84 96 3.2206390456313017e-05
85 96 3.1485533269925980e-05
86 96 3.0797811777061312e-05
87 96 3.0141783433412783e-05
88 96 2.9516087385106360e-05
89 96 2.8919439554186965e-05
90 96 2.8350628079598650e-05
91 96 2.7808509103000034e-05
92 96 2.7292002853007702e-05
93 96 2.6800090023426648e-05
94 96 2.6331808418600389e-05
95 96 2.5886249825690655e-05
96 96 2.5462557125432994e-05
97 96 2.5059921609393854e-05
98 96 2.4677580486853756e-05
99 96 2.4314814568882070e-05
100 96 2.3970946125606574e-05
101 96 2.3645336892030855e-05
102 96 2.3337386219068890e-05
103 96 2.3046529356030021e-05
104 96 2.2772235865664570e-05
105 96 2.2514008145790854e-05
106 96 2.2271380069494029e-05
107 96 2.2043915717695484e-05
108 96 2.1831208217859555e-05
109 96 2.1632878664412658e-05
110 96 2.1448575132421155e-05
111 96 2.1277971759436909e-05
112 96 2.1120767918159089e-05
113 96 2.0976687449270059e-05
114 96 2.0845477966435766e-05
115 96 2.0726910227919504e-05
116 96 2.0620777566815462e-05
117 96 2.0526895385453159e-05
118 96 2.0445100699983954e-05
119 96 2.0375251749804590e-05
120 96 2.0317227648058989e-05
121 96 2.0270928097199103e-05
122 96 2.0236273144069727e-05
123 96 2.0213202989616263e-05
124 96 2.0201677847442312e-05

0 97 1.2965167451550741e-03
1 97 1.8194145173726639e-03
2 97 1.4147677480025322e-04
3 97 1.4737049701309957e-03
4 97 1.9461785206384974e-03
5 97 2.0151651268198734e-03
6 97 1.9196899114337640e-03
7 97 1.7668461783415523e-03
8 97 1.6022518489497983e-03
9 97 1.4445133912648345e-03
10 97 1.3004274719268238e-03
11 97 1.1716599939752825e-03
12 97 1.0577166357039758e-03
13 97 9.5727734539075016e-04
14 97 8.6879377989923512e-04
15 97 7.9074876670492955e-04
16 97 7.2175939709051562e-04
17 97 6.6060818394397813e-04
18 97 6.0624213291227136e-04
19 97 5.5775864081564208e-04
20 97 5.1438712550844201e-04
21 97 4.7547045010443156e-04
22 97 4.4044785674834941e-04
23 97 4.0883999806062832e-04
24 97 3.8023613008952850e-04
25 97 3.5428330378772799e-04
26 97 3.3067731051916738e-04
27 97 3.0915512431217707e-04
28 97 2.8948860115995956e-04
29 97 2.7147922455261764e-04
30 97 2.5495371764394648e-04
31 97 2.3976037173278897e-04
32 97 2.2576596653411940e-04
33 97 2.1285317984487406e-04
34 97 2.0091840239189196e-04
35 97 1.8986988903435531e-04
36 97 1.7962618967271027e-04
37 97 1.7011481357043223e-04
38 97 1.6127108883745578e-04
39 97 1.5303718571946234e-04
40 97 1.4536127765163442e-04
41 97 1.3819681862647926e-04
42 97 1.3150191898558816e-04
43 97 1.2523880478143568e-04
44 97 1.1937334825606882e-04
45 97 1.1387465906320671e-04
46 97 1.0871472748341660e-04
47 97 1.0386811226226200e-04
48 97 9.9311666849288827e-05
49 97 9.5024298792711903e-05
50 97 9.0986757796063245e-05
51 97 8.7181448610973433e-05
52 97 8.3592265559317980e-05
53 97 8.0204445855436290e-05
54 97 7.7004439348549170e-05
55 97 7.3979792661216237e-05
56 97 7.1119045901735234e-05
57 97 6.8411640461008005e-05
58 97 6.5847836546950589e-05
59 97 6.3418639312029512e-05
60 97 6.1115732580496740e-05
61 97 5.8931419278263064e-05
62 97 5.6858567832662743e-05
63 97 5.4890563870646503e-05
64 97 5.3021266612329754e-05
65 97 5.1244969469177448e-05
66 97 4.9556364380309859e-05
67 97 4.7950509505234606e-05
68 97 4.6422799904410894e-05
69 97 4.4968940913436839e-05
70 97 4.3584923922201924e-05
71 97 4.2267004329632485e-05
72 97 4.1011681443103853e-05
73 97 3.9815680146659815e-05
74 97 3.8675934144638546e-05
75 97 3.7589570654361637e-05
76 97 3.6553896382240936e-05
77 97 3.5566384692709008e-05
78 97 3.4624663827420576e-05
79 97 3.3726506102782494e-05
80 97 3.2869817987224437e-05
81 97 3.2052630970724749e-05
82 97 3.1273093180406164e-05
83 97 3.0529461639838829e-05
84 97 2.9820095157395698e-05
85 97 2.9143447751511786e-05
86 97 2.8498062594195517e-05
87 97 2.7882566415282639e-05
88 97 2.7295664334570091e-05
89 97 2.6736135082749968e-05
90 97 2.6202826577836902e-05
91 97 2.5694651840879601e-05
92 97 2.5210585204771263e-05
93 97 2.4749658809275488e-05
94 97 2.4310959348072814e-05
95 97 2.3893625058946100e-05
96 97 2.3496842931125528e-05
97 97 2.3119846112695797e-05
98 97 2.2761911508961674e-05
99 97 2.2422357556450834e-05
100 97 2.2100542153014047e-05
101 97 2.1795860744244777e-05
102 97 2.1507744540461005e-05
103 97 2.1235658873353103e-05
104 97 2.0979101668316957e-05
105 97 2.0737602027809388e-05
106 97 2.0510718923061333e-05
107 97 2.0298039985489069e-05
108 97 2.0099180387589399e-05
109 97 1.9913781811764508e-05
110 97 1.9741511502413545e-05
111 97 1.9582061393519368e-05
112 97 1.9435147310620238e-05
113 97 1.9300508236730352e-05
114 97 1.9177905655753946e-05
115 97 1.9067122938976055e-05
116 97 1.8967964814153859e-05
117 97 1.8880256872799706e-05
118 97 1.8803845138082309e-05
119 97 1.8738595692457949e-05
120 97 1.8684394344381516e-05
121 97 1.8641146354525517e-05
122 97 1.8608776203743460e-05
123 97 1.8587227410549190e-05
124 97 1.8576462397890126e-05

0 98 3.7683978973692689e-03
1 98 5.7361164644476048e-04
2 98 3.5330808663314173e-03
3 98 3.7007883044113399e-03
4 98 3.3074421968715129e-03
5 98 2.8482887880150187e-03
6 98 2.4381589302979734e-03
7 98 2.0945511498293712e-03
8 98 1.8112745415770348e-03
9 98 1.5777845957121173e-03
10 98 1.3842444425993250e-03
11 98 1.2225794940219359e-03
12 98 1.0864275748181385e-03
13 98 9.7083547772047751e-04
14 98 8.7194761170827917e-04
15 98 7.8674757505137194e-04
16 98 7.1285804389376040e-04
17 98 6.4838976849035390e-04
18 98 5.9182853047978767e-04
19 98 5.4195048481631147e-04
20 98 4.9775846931865431e-04
21 98 4.5843376870280395e-04
22 98 4.2329930211337796e-04
23 98 3.9179130147060093e-04
24 98 3.6343734447719100e-04
25 98 3.3783918000773738e-04
26 98 3.1465919589690472e-04
27 98 2.9360967713376596e-04
28 98 2.7444421818234588e-04
29 98 2.5695081083254578e-04
30 98 2.4094624471882042e-04
31 98 2.2627154343579647e-04
32 98 2.1278822307468914e-04
33 98 2.0037520806193143e-04
34 98 1.8892627550348706e-04
35 98 1.7834792695614610e-04
36 98 1.6855760774170392e-04
37 98 1.5948221039829846e-04
38 98 1.5105681153348982e-04
39 98 1.4322360135476941e-04
40 98 1.3593097296515921e-04
41 98 1.2913274472703407e-04
42 98 1.2278749390715049e-04
43 98 1.1685798375493661e-04
44 98 1.1131066930847311e-04
45 98 1.0611526985027098e-04
46 98 1.0124439786496353e-04
47 98 9.6673236165578658e-05
48 98 9.2379256172669955e-05
49 98 8.8341971437255751e-05
50 98 8.4542721488833905e-05
51 98 8.0964481791401255e-05
52 98 7.7591696298284774e-05
53 98 7.4410129573543315e-05
54 98 7.1406735918433384e-05
55 98 6.8569543306473690e-05
56 98 6.5887550242837989e-05
57 98 6.3350633953795921e-05
58 98 6.0949468486892755e-05
59 98 5.8675451523271249e-05
60 98 5.6520638888724051e-05
61 98 5.4477685816234356e-05
62 98 5.2539794214379043e-05
63 98 5.0700665232605857e-05
64 98 4.8954456534966440e-05
65 98 4.7295743759834252e-05
66 98 4.5719485697759410e-05
67 98 4.4220992798438274e-05
68 98 4.2795898641312391e-05
69 98 4.1440134060932721e-05
70 98 4.0149903650643637e-05
71 98 3.8921664397451039e-05
72 98 3.7752106244681727e-05
73 98 3.6638134364164188e-05
74 98 3.5576852996488384e-05
75 98 3.4565550690590641e-05
76 98 3.3601686801887354e-05
77 98 3.2682879147705179e-05
78 98 3.1806892697217037e-05
79 98 3.0971629196852035e-05
80 98 3.0175117657016415e-05
81 98 2.9415505611085635e-05
82 98 2.8691051080498298e-05
83 98 2.8000115187332142e-05
84 98 2.7341155343751922e-05
85 98 2.6712718989019280e-05
86 98 2.6113437806563056e-05
87 98 2.5542022392688324e-05
88 98 2.4997257329850697e-05
89 98 2.4477996642069400e-05
90 98 2.3983159590068581e-05
91 98 2.3511726781944020e-05
92 98 2.3062736579815279e-05
93 98 2.2635281766492099e-05
94 98 2.2228506465715725e-05
95 98 2.1841603281114175e-05
96 98 2.1473810654759617e-05
97 98 2.1124410410688910e-05
98 98 2.0792725480944796e-05
99 98 2.0478117800148965e-05
100 98 2.0179986345514322e-05
101 98 1.9897765333398709e-05
102 98 1.9630922527547057e-05
103 98 1.9378957693438892e-05
104 98 1.9141401152555915e-05
105 98 1.8917812444785298e-05
106 98 1.8707779099846888e-05
107 98 1.8510915491098956e-05
108 98 1.8326861783934945e-05
109 98 1.8155282962561969e-05
110 98 1.7995867939601951e-05
111 98 1.7848328730973861e-05
112 98 1.7712399706271142e-05
113 98 1.7587836902865916e-05
114 98 1.7474417394192088e-05
115 98 1.7371938730414982e-05
116 98 1.7280218423287863e-05
117 98 1.7199093492292761e-05
118 98 1.7128420057632709e-05
119 98 1.7068072983628113e-05
120 98 1.7017945574515636e-05
121 98 1.6977949307994677e-05
122 98 1.6948013624951130e-05
123 98 1.6928085754264188e-05
124 98 1.6918130585796831e-05

0 99 9.8391811850007116e-03
1 99 1.1207349963637370e-02
2 99 7.5793644155481843e-03
3 99 5.4559715921174146e-03
4 99 4.1358194164500262e-03
5 99 3.2585490567411668e-03
6 99 2.6422807468131637e-03
7 99 2.1903384270283155e-03
8 99 1.8475478032193848e-03
9 99 1.5804613270899992e-03
10 99 1.3677584024183176e-03
11 99 1.1952709749332158e-03
12 99 1.0532506644898021e-03
13 99 9.3478997367313355e-04
14 99 8.3487000328386074e-04
15 99 7.4976430566575658e-04
16 99 6.7665345649015052e-04
17 99 6.1336874251249895e-04
18 99 5.5821743421446968e-04
19 99 5.0986103026584573e-04
20 99 4.6722873763016537e-04
21 99 4.2945490215062776e-04
22 99 3.9583303859869190e-04
23 99 3.6578156953925856e-04
24 99 3.3881795608303733e-04
25 99 3.1453893144295364e-04
26 99 2.9260523211416256e-04
27 99 2.7272968445402057e-04
28 99 2.5466782294225609e-04
29 99 2.3821043858474056e-04
30 99 2.2317761313450646e-04
31 99 2.0941390744910748e-04
32 99 1.9678445379289755e-04
33 99 1.8517176177823558e-04
34 99 1.7447309174789538e-04
35 99 1.6459828253756470e-04
36 99 1.5546794536591690e-04
37 99 1.4701195458544092e-04
38 99 1.3916818051651347e-04
39 99 1.3188142070186260e-04
40 99 1.2510249472841295e-04
41 99 1.1878747442484183e-04
42 99 1.1289702674455171e-04
43 99 1.0739585073249458e-04
44 99 1.0225219347859138e-04
45 99 9.7437432572178295e-05
46 99 9.2925714793690162e-05
47 99 8.8693642525505823e-05
48 99 8.4720000806726148e-05
49 99 8.0985519091747449e-05
50 99 7.7472662759259237e-05
51 99 7.4165450200780469e-05
52 99 7.1049291946678750e-05
53 99 6.8110848859603834e-05
54 99 6.5337906844487037e-05
55 99 6.2719265918165235e-05
56 99 6.0244641784112929e-05
57 99 5.7904578335321588e-05
58 99 5.5690369721306254e-05
59 99 5.3593990794187363e-05
60 99 5.1608034937977720e-05
61 99 4.9725658386234883e-05
62 99 4.7940530284229510e-05
63 99 4.6246787813508661e-05
64 99 4.4638995814638704e-05
65 99 4.3112110399645687e-05
66 99 4.1661446107843503e-05
67 99 4.0282646226019736e-05
68 99 3.8971655928810023e-05
69 99 3.7724697931507123e-05
70 99 3.6538250403506112e-05
71 99 3.5409026901245255e-05
72 99 3.4333958117693797e-05
73 99 3.3310175259870789e-05
74 99 3.2334994898075564e-05
75 99 3.1405905133841117e-05
76 99 3.0520552969370840e-05
77 99 2.9676732752559332e-05
78 99 2.8872375596122879e-05
79 99 2.8105539693790149e-05
80 99 2.7374401424529182e-05
81 99 2.6677247194184517e-05
82 99 2.6012465944358354e-05
83 99 2.5378542255705128e-05
84 99 2.4774050003451009e-05
85 99 2.4197646520729421e-05
86 99 2.3648067209780521e-05
87 99 2.3124120585471530e-05
88 99 2.2624683684968616e-05
89 99 2.2148697845114640e-05
90 99 2.1695164789115040e-05
91 99 2.1263143014538244e-05
92 99 2.0851744452654586e-05
93 99 2.0460131375354962e-05
94 99 2.0087513532551782e-05
95 99 1.9733145498967986e-05
96 99 1.9396324224763006e-05
97 99 1.9076386754024455e-05
98 99 1.8772708120673443e-05
99 99 1.8484699390919346e-05
100 99 1.8211805853152185e-05
101 99 1.7953505341727904e-05
102 99 1.7709306678215242e-05
103 99 1.7478748230104202e-05
104 99 1.7261396580314781e-05
105 99 1.7056845287743982e-05
106 99 1.6864713747510862e-05
107 99 1.6684646133802161e-05
108 99 1.6516310427761027e-05
109 99 1.6359397514209562e-05
110 99 1.6213620363636494e-05
111 99 1.6078713264811029e-05
112 99 1.5954431134002078e-05
113 99 1.5840548882817274e-05
114 99 1.5736860831783162e-05
115 99 1.5643180194091499e-05
116 99 1.5559338605752870e-05
117 99 1.5485185697050596e-05
118 99 1.5420588721060113e-05
119 99 1.5365432228353626e-05
120 99 1.5319617778786210e-05
121 99 1.5283063703019906e-05
122 99 1.5255704901795397e-05
123 99 1.5237492687614207e-05
124 99 1.5228394669497547e-05



==> figures/da4_8/p05_appendix/absolute_error_isolines_p05_NX125_NZ101.dat <==
# x z level
1.7961015177450005e+01 9.9000000000000000e+01 5.6036749818186846e-04
1.8000000000000000e+01 9.8936031126434358e+01 5.6036749818186846e-04
1.8630759122163379e+01 9.8000000000000000e+01 5.6036749818186846e-04
1.8946190811482250e+01 9.7000000000000000e+01 5.6036749818186846e-04
1.8948376525478285e+01 9.6000000000000000e+01 5.6036749818186846e-04
1.8585652405032754e+01 9.5000000000000000e+01 5.6036749818186846e-04
1.8000000000000000e+01 9.4315755691423760e+01 5.6036749818186846e-04
1.7676281631934014e+01 9.4000000000000000e+01 5.6036749818186846e-04
1.7000000000000000e+01 9.3590192637314800e+01 5.6036749818186846e-04
1.6000000000000000e+01 9.3162823828660990e+01 5.6036749818186846e-04
1.5409515704653835e+01 9.3000000000000000e+01 5.6036749818186846e-04
1.5000000000000000e+01 9.2913584133637812e+01 5.6036749818186846e-04
1.4000000000000000e+01 9.2794012743303398e+01 5.6036749818186846e-04
1.3000000000000000e+01 9.2771399969357134e+01 5.6036749818186846e-04
1.2000000000000000e+01 9.2833875432961577e+01 5.6036749818186846e-04
1.1000000000000000e+01 9.2976137541664414e+01 5.6036749818186846e-04
1.0905506769246479e+01 9.3000000000000000e+01 5.6036749818186846e-04
1.0000000000000000e+01 9.3178488241547626e+01 5.6036749818186846e-04
9.0000000000000000e+00 9.3441256659422649e+01 5.6036749818186846e-04
8.0000000000000000e+00 9.3779173678376267e+01 5.6036749818186846e-04
7.5333859598169974e+00 9.4000000000000000e+01 5.6036749818186846e-04
7.0000000000000000e+00 9.4178406257265621e+01 5.6036749818186846e-04
6.0000000000000000e+00 9.4620434302450718e+01 5.6036749818186846e-04
5.3947967289386867e+00 9.5000000000000000e+01 5.6036749818186846e-04
5.0000000000000000e+00 9.5157175779507099e+01 5.6036749818186846e-04
4.0000000000000000e+00 9.5724712048227858e+01 5.6036749818186846e-04
3.7105606944810643e+00 9.6000000000000000e+01 5.6036749818186846e-04
3.0000000000000000e+00 9.6354844699126261e+01 5.6036749818186846e-04
2.4143138433161795e+00 9.6000000000000000e+01 5.6036749818186846e-04
2.9574508981238576e+00 9.5000000000000000e+01 5.6036749818186846e-04
3.0000000000000000e+00 9.4881503823048831e+01 5.6036749818186846e-04
3.4351380833009797e+00 9.4000000000000000e+01 5.6036749818186846e-04
3.7871757838411311e+00 9.3000000000000000e+01 5.6036749818186846e-04
4.0000000000000000e+00 9.2013560238422940e+01 5.6036749818186846e-04
4.0034792110861677e+00 9.2000000000000000e+01 5.6036749818186846e-04
4.0000000000000000e+00 9.1945905963520175e+01 5.6036749818186846e-04
3.7481401491412494e+00 9.1000000000000000e+01 5.6036749818186846e-04
3.0000000000000000e+00 9.0572528447072159e+01 5.6036749818186846e-04
2.4110100558133825e+00 9.1000000000000000e+01 5.6036749818186846e-04
2.0000000000000000e+00 9.1198932694387892e+01 5.6036749818186846e-04
1.4823957895927455e+00 9.2000000000000000e+01 5.6036749818186846e-04
1.0000000000000000e+00 9.2598713455955604e+01 5.6036749818186846e-04
8.5541635296246243e-01 9.3000000000000000e+01 5.6036749818186846e-04
4.8387016938584715e-01 9.4000000000000000e+01 5.6036749818186846e-04
1.3528383790966025e-01 9.5000000000000000e+01 5.6036749818186846e-04
0.0000000000000000e+00 9.5292187447603951e+01 5.6036749818186846e-04

1.7503538344995906e+00 9.7000000000000000e+01 5.6036749818186846e-04
2.0000000000000000e+00 9.6458973498372444e+01 5.6036749818186846e-04
2.3144286578303657e+00 9.7000000000000000e+01 5.6036749818186846e-04
2.0000000000000000e+00 9.7123508143072357e+01 5.6036749818186846e-04
1.7503538344995906e+00 9.7000000000000000e+01 5.6036749818186846e-04

5.9229503712995522e+00 9.9000000000000000e+01 2.6897639912729691e-03
5.3865234236406616e+00 9.8000000000000000e+01 2.6897639912729691e-03
5.0000000000000000e+00 9.7809722368808210e+01 2.6897639912729691e-03
4.0000000000000000e+00 9.7546246464676244e+01 2.6897639912729691e-03
3.0000000000000000e+00 9.7546032114031746e+01 2.6897639912729691e-03
2.0000000000000000e+00 9.7751351616432999e+01 2.6897639912729691e-03
1.7150445527895215e+00 9.8000000000000000e+01 2.6897639912729691e-03
1.0000000000000000e+00 9.8199003613000968e+01 2.6897639912729691e-03
3.3762318395609858e-01 9.8000000000000000e+01 2.6897639912729691e-03
0.0000000000000000e+00 9.7563638443891165e+01 2.6897639912729691e-03

3.4823770467457003e+00 9.9000000000000000e+01 4.8191604843640691e-03
3.0000000000000000e+00 9.8637182559671231e+01 4.8191604843640691e-03
2.0000000000000000e+00 9.8317842188366058e+01 4.8191604843640691e-03
1.0000000000000000e+00 9.8399252709750726e+01 4.8191604843640691e-03
0.0000000000000000e+00 9.8173085174879432e+01 4.8191604843640691e-03

2.2970752425704344e+00 9.9000000000000000e+01 6.9485569774551687e-03
2.0000000000000000e+00 9.8844102018452190e+01 6.9485569774551687e-03
1.0000000000000000e+00 9.8599501806500484e+01 6.9485569774551687e-03
0.0000000000000000e+00 9.8523846582790256e+01 6.9485569774551687e-03

1.5869363217867909e+00 9.9000000000000000e+01 9.0779534705462683e-03
1.0000000000000000e+00 9.8799750903250242e+01 9.0779534705462683e-03
0.0000000000000000e+00 9.8874607990701080e+01 9.0779534705462683e-03

1.0000000000000000e+00 9.9000000000000000e+01 1.1207349963637370e-02
1.0000000000000000e+00 9.9000000000000000e+01 1.1207349963637370e-02
1.0000000000000000e+00 9.9000000000000000e+01 1.1207349963637370e-02



==> figures/da4_8/p05_appendix/absolute_error_log_isolines_p05_NX125_NZ101.dat <==
# x z log10_abs_error
1.8419296472327906e-01 0.0000000000000000e+00 -6.0000000000000000e+00
1.8315880189625211e-01 1.0000000000000000e+00 -6.0000000000000000e+00
1.8109163396519434e-01 2.0000000000000000e+00 -6.0000000000000000e+00
1.7799381146961246e-01 3.0000000000000000e+00 -6.0000000000000000e+00
1.7386882656239000e-01 4.0000000000000000e+00 -6.0000000000000000e+00
1.6872123793259286e-01 5.0000000000000000e+00 -6.0000000000000000e+00
1.6255667713772559e-01 6.0000000000000000e+00 -6.0000000000000000e+00
1.5538180700598447e-01 7.0000000000000000e+00 -6.0000000000000000e+00
1.4720427180975415e-01 8.0000000000000000e+00 -6.0000000000000000e+00
1.3803255386464497e-01 9.0000000000000000e+00 -6.0000000000000000e+00
1.2787598070384398e-01 1.0000000000000000e+01 -6.0000000000000000e+00
1.1674467618953133e-01 1.1000000000000000e+01 -6.0000000000000000e+00
1.0464926086037307e-01 1.2000000000000000e+01 -6.0000000000000000e+00
9.1601150893314442e-02 1.3000000000000000e+01 -6.0000000000000000e+00
7.7612060330072841e-02 1.4000000000000000e+01 -6.0000000000000000e+00
6.2694112385552336e-02 1.5000000000000000e+01 -6.0000000000000000e+00
4.6859850429644689e-02 1.6000000000000000e+01 -6.0000000000000000e+00
3.0121841539757277e-02 1.7000000000000000e+01 -6.0000000000000000e+00
1.2492949087884453e-02 1.8000000000000000e+01 -6.0000000000000000e+00
0.0000000000000000e+00 1.8675039502229044e+01 -6.0000000000000000e+00

7.1485823009099988e+01 0.0000000000000000e+00 -6.0000000000000000e+00
7.1462743032822985e+01 1.0000000000000000e+00 -6.0000000000000000e+00
7.1417641996803795e+01 2.0000000000000000e+00 -6.0000000000000000e+00
7.1352740097899925e+01 3.0000000000000000e+00 -6.0000000000000000e+00
7.1271648357176815e+01 4.0000000000000000e+00 -6.0000000000000000e+00
7.1179752930488078e+01 5.0000000000000000e+00 -6.0000000000000000e+00
7.1084068535228980e+01 6.0000000000000000e+00 -6.0000000000000000e+00
7.1039577313136704e+01 7.0000000000000000e+00 -6.0000000000000000e+00
7.1000000000000000e+01 7.5666777438042327e+00 -6.0000000000000000e+00
7.0906410852153556e+01 8.0000000000000000e+00 -6.0000000000000000e+00
7.0665076979399387e+01 9.0000000000000000e+00 -6.0000000000000000e+00
7.0425645619467460e+01 1.0000000000000000e+01 -6.0000000000000000e+00
7.0203789402363682e+01 1.1000000000000000e+01 -6.0000000000000000e+00
7.0048021074876516e+01 1.2000000000000000e+01 -6.0000000000000000e+00
7.0000000000000000e+01 1.2541365123562757e+01 -6.0000000000000000e+00
6.9846077438899584e+01 1.3000000000000000e+01 -6.0000000000000000e+00
6.9490837334364954e+01 1.4000000000000000e+01 -6.0000000000000000e+00
6.9183484849576061e+01 1.5000000000000000e+01 -6.0000000000000000e+00
6.9035497277491942e+01 1.6000000000000000e+01 -6.0000000000000000e+00
6.9000000000000000e+01 1.6136766270797256e+01 -6.0000000000000000e+00
6.8619386692380772e+01 1.7000000000000000e+01 -6.0000000000000000e+00
6.8225408146506282e+01 1.8000000000000000e+01 -6.0000000000000000e+00
6.8036693224945239e+01 1.9000000000000000e+01 -6.0000000000000000e+00
6.8000000000000000e+01 1.9100938641791782e+01 -6.0000000000000000e+00
6.7541290489924620e+01 2.0000000000000000e+01 -6.0000000000000000e+00
6.7114491064127748e+01 2.1000000000000000e+01 -6.0000000000000000e+00
6.7000000000000000e+01 2.1666661022887222e+01 -6.0000000000000000e+00
6.6828119151976352e+01 2.2000000000000000e+01 -6.0000000000000000e+00
6.6282287280608884e+01 2.3000000000000000e+01 -6.0000000000000000e+00
6.6028023091854195e+01 2.4000000000000000e+01 -6.0000000000000000e+00
6.6000000000000000e+01 2.4039439606044489e+01 -6.0000000000000000e+00
6.5399855959430184e+01 2.5000000000000000e+01 -6.0000000000000000e+00
6.5078817451137084e+01 2.6000000000000000e+01 -6.0000000000000000e+00
6.5000000000000000e+01 2.6142833133699469e+01 -6.0000000000000000e+00
6.4444374621228292e+01 2.7000000000000000e+01 -6.0000000000000000e+00
6.4090226883012150e+01 2.8000000000000000e+01 -6.0000000000000000e+00
6.4000000000000000e+01 2.8136160609587680e+01 -6.0000000000000000e+00
6.3406899843768009e+01 2.9000000000000000e+01 -6.0000000000000000e+00
6.3062249212198957e+01 3.0000000000000000e+01 -6.0000000000000000e+00
6.4000000000000000e+01 3.0860646717437632e+01 -6.0000000000000000e+00
6.4638500128829989e+01 3.0000000000000000e+01 -6.0000000000000000e+00
6.5000000000000000e+01 2.9015162531118243e+01 -6.0000000000000000e+00
6.5010108975489032e+01 2.9000000000000000e+01 -6.0000000000000000e+00
6.5743924506432023e+01 2.8000000000000000e+01 -6.0000000000000000e+00
6.6000000000000000e+01 2.7170362101013708e+01 -6.0000000000000000e+00
6.6108770577606549e+01 2.7000000000000000e+01 -6.0000000000000000e+00
6.6768645541474555e+01 2.6000000000000000e+01 -6.0000000000000000e+00
6.7000000000000000e+01 2.5165496492220914e+01 -6.0000000000000000e+00
6.7099879291116679e+01 2.5000000000000000e+01 -6.0000000000000000e+00
6.7720446744998711e+01 2.4000000000000000e+01 -6.0000000000000000e+00
6.7989053789240174e+01 2.3000000000000000e+01 -6.0000000000000000e+00
6.8000000000000000e+01 2.2983378901581812e+01 -6.0000000000000000e+00
6.8591150518030716e+01 2.2000000000000000e+01 -6.0000000000000000e+00
6.8931885697918148e+01 2.1000000000000000e+01 -6.0000000000000000e+00
6.9000000000000000e+01 2.0672729063982548e+01 -6.0000000000000000e+00
6.9357545235823295e+01 2.0000000000000000e+01 -6.0000000000000000e+00
6.9803664006018877e+01 1.9000000000000000e+01 -6.0000000000000000e+00
6.9993417625414011e+01 1.8000000000000000e+01 -6.0000000000000000e+00
7.0000000000000000e+01 1.7983162315325377e+01 -6.0000000000000000e+00
7.0477500719608798e+01 1.7000000000000000e+01 -6.0000000000000000e+00
7.0834710955756165e+01 1.6000000000000000e+01 -6.0000000000000000e+00
7.0982660081675505e+01 1.5000000000000000e+01 -6.0000000000000000e+00
7.1000000000000000e+01 1.4932637844753389e+01 -6.0000000000000000e+00
7.1382514245581874e+01 1.4000000000000000e+01 -6.0000000000000000e+00
7.1705987371773119e+01 1.3000000000000000e+01 -6.0000000000000000e+00
7.1934189276301254e+01 1.2000000000000000e+01 -6.0000000000000000e+00
7.2000000000000000e+01 1.1129288579402038e+01 -6.0000000000000000e+00
7.2041111101640041e+01 1.1000000000000000e+01 -6.0000000000000000e+00
7.2347212929391944e+01 1.0000000000000000e+01 -6.0000000000000000e+00
7.2591205358598032e+01 9.0000000000000000e+00 -6.0000000000000000e+00
7.2777556992489480e+01 8.0000000000000000e+00 -6.0000000000000000e+00
7.2912142056044047e+01 7.0000000000000000e+00 -6.0000000000000000e+00
7.2962372752057249e+01 6.0000000000000000e+00 -6.0000000000000000e+00
7.3000000000000000e+01 5.2545047674006522e+00 -6.0000000000000000e+00
7.3043169295883686e+01 5.0000000000000000e+00 -6.0000000000000000e+00
7.3187171185018130e+01 4.0000000000000000e+00 -6.0000000000000000e+00
7.3296980761971028e+01 3.0000000000000000e+00 -6.0000000000000000e+00
7.3375998194428902e+01 2.0000000000000000e+00 -6.0000000000000000e+00
7.3427008171955706e+01 1.0000000000000000e+00 -6.0000000000000000e+00
7.3451995661863123e+01 0.0000000000000000e+00 -6.0000000000000000e+00

6.2290654491438573e+01 3.1000000000000000e+01 -6.0000000000000000e+00
6.3000000000000000e+01 3.0048085859179981e+01 -6.0000000000000000e+00
6.3890301076644775e+01 3.1000000000000000e+01 -6.0000000000000000e+00
6.3430767228635617e+01 3.2000000000000000e+01 -6.0000000000000000e+00
6.3000000000000000e+01 3.2580406682811585e+01 -6.0000000000000000e+00
6.2924337922887865e+01 3.3000000000000000e+01 -6.0000000000000000e+00
6.2088721185572055e+01 3.4000000000000000e+01 -6.0000000000000000e+00
6.2000000000000000e+01 3.4118501507987112e+01 -6.0000000000000000e+00
6.1614214015613427e+01 3.5000000000000000e+01 -6.0000000000000000e+00
6.1000000000000000e+01 3.5761007176469285e+01 -6.0000000000000000e+00
6.0148191624012071e+01 3.5000000000000000e+01 -6.0000000000000000e+00
6.0599299137796116e+01 3.4000000000000000e+01 -6.0000000000000000e+00
6.1000000000000000e+01 3.3449289355120882e+01 -6.0000000000000000e+00
6.1080505909000145e+01 3.3000000000000000e+01 -6.0000000000000000e+00
6.1881312600048958e+01 3.2000000000000000e+01 -6.0000000000000000e+00
6.2000000000000000e+01 3.1823514021137047e+01 -6.0000000000000000e+00
6.2290654491438573e+01 3.1000000000000000e+01 -6.0000000000000000e+00

5.9260251000316572e+01 3.6000000000000000e+01 -6.0000000000000000e+00
6.0000000000000000e+01 3.5096631453022148e+01 -6.0000000000000000e+00
6.0838157200672867e+01 3.6000000000000000e+01 -6.0000000000000000e+00
6.0143054766264619e+01 3.7000000000000000e+01 -6.0000000000000000e+00
6.0000000000000000e+01 3.7180071942909159e+01 -6.0000000000000000e+00
5.9607847322560794e+01 3.8000000000000000e+01 -6.0000000000000000e+00
5.9000000000000000e+01 3.8720389133417342e+01 -6.0000000000000000e+00
5.8200938215440317e+01 3.8000000000000000e+01 -6.0000000000000000e+00
5.8748278606210626e+01 3.7000000000000000e+01 -6.0000000000000000e+00
5.9000000000000000e+01 3.6665163487586973e+01 -6.0000000000000000e+00
5.9260251000316572e+01 3.6000000000000000e+01 -6.0000000000000000e+00

5.7254101083699929e+01 3.9000000000000000e+01 -6.0000000000000000e+00
5.8000000000000000e+01 3.8126597982235999e+01 -6.0000000000000000e+00
5.8817176102614816e+01 3.9000000000000000e+01 -6.0000000000000000e+00
5.8000000000000000e+01 3.9978756267113475e+01 -6.0000000000000000e+00
5.7254101083699929e+01 3.9000000000000000e+01 -6.0000000000000000e+00

5.6690977800487211e+01 4.0000000000000000e+01 -6.0000000000000000e+00
5.7000000000000000e+01 3.9610751461699344e+01 -6.0000000000000000e+00
5.7909116165915549e+01 4.0000000000000000e+01 -6.0000000000000000e+00
5.7395223839369258e+01 4.1000000000000000e+01 -6.0000000000000000e+00
5.7000000000000000e+01 4.1459770785988610e+01 -6.0000000000000000e+00
5.6238249700819161e+01 4.1000000000000000e+01 -6.0000000000000000e+00
5.6690977800487211e+01 4.0000000000000000e+01 -6.0000000000000000e+00

5.5200249031514012e+01 4.2000000000000000e+01 -6.0000000000000000e+00
5.6000000000000000e+01 4.1074425327900492e+01 -6.0000000000000000e+00
5.6768000208079322e+01 4.2000000000000000e+01 -6.0000000000000000e+00
5.6000000000000000e+01 4.2840289537034629e+01 -6.0000000000000000e+00
5.5200249031514012e+01 4.2000000000000000e+01 -6.0000000000000000e+00

5.4424913442976418e+01 4.3000000000000000e+01 -6.0000000000000000e+00
5.5000000000000000e+01 4.2329878536045754e+01 -6.0000000000000000e+00
5.5727976395672911e+01 4.3000000000000000e+01 -6.0000000000000000e+00
5.5000000000000000e+01 4.3919659996738517e+01 -6.0000000000000000e+00
5.4424913442976418e+01 4.3000000000000000e+01 -6.0000000000000000e+00

5.3818514689182074e+01 4.4000000000000000e+01 -6.0000000000000000e+00
5.4000000000000000e+01 4.3780874294566459e+01 -6.0000000000000000e+00
5.4703565076629751e+01 4.4000000000000000e+01 -6.0000000000000000e+00
5.4267398359305808e+01 4.5000000000000000e+01 -6.0000000000000000e+00
5.4000000000000000e+01 4.5297415241558767e+01 -6.0000000000000000e+00
5.3397487296247078e+01 4.5000000000000000e+01 -6.0000000000000000e+00
5.3818514689182074e+01 4.4000000000000000e+01 -6.0000000000000000e+00

5.2318391852369061e+01 4.6000000000000000e+01 -6.0000000000000000e+00
5.3000000000000000e+01 4.5165667177980048e+01 -6.0000000000000000e+00
5.3584450178713901e+01 4.6000000000000000e+01 -6.0000000000000000e+00
5.3000000000000000e+01 4.6631671467962192e+01 -6.0000000000000000e+00
5.2318391852369061e+01 4.6000000000000000e+01 -6.0000000000000000e+00

5.1236205489297909e+01 4.7000000000000000e+01 -6.0000000000000000e+00
5.2000000000000000e+01 4.6176777376122608e+01 -6.0000000000000000e+00
5.2788608404581190e+01 4.7000000000000000e+01 -6.0000000000000000e+00
5.2000000000000000e+01 4.7832952234307172e+01 -6.0000000000000000e+00
5.1236205489297909e+01 4.7000000000000000e+01 -6.0000000000000000e+00

5.0563647014814372e+01 4.8000000000000000e+01 -6.0000000000000000e+00
5.1000000000000000e+01 4.7508490659526373e+01 -6.0000000000000000e+00
5.1598479566323135e+01 4.8000000000000000e+01 -6.0000000000000000e+00
5.1000000000000000e+01 4.8711883752777702e+01 -6.0000000000000000e+00
5.0563647014814372e+01 4.8000000000000000e+01 -6.0000000000000000e+00

4.9881302085170006e+01 4.9000000000000000e+01 -6.0000000000000000e+00
5.0000000000000000e+01 4.8864025793400451e+01 -6.0000000000000000e+00
5.0334342326622604e+01 4.9000000000000000e+01 -6.0000000000000000e+00
5.0000000000000000e+01 4.9720139702372514e+01 -6.0000000000000000e+00
4.9881302085170006e+01 4.9000000000000000e+01 -6.0000000000000000e+00

4.8653800026370085e+01 5.1000000000000000e+01 -6.0000000000000000e+00
4.9000000000000000e+01 5.0457714062662532e+01 -6.0000000000000000e+00
4.9187324265085820e+01 5.1000000000000000e+01 -6.0000000000000000e+00
4.9000000000000000e+01 5.1195973979611438e+01 -6.0000000000000000e+00
4.8653800026370085e+01 5.1000000000000000e+01 -6.0000000000000000e+00

4.7494648509422532e+01 5.2000000000000000e+01 -6.0000000000000000e+00
4.8000000000000000e+01 5.1405361139483588e+01 -6.0000000000000000e+00
4.8403070175753882e+01 5.2000000000000000e+01 -6.0000000000000000e+00
4.8000000000000000e+01 5.2417073021331731e+01 -6.0000000000000000e+00
4.7494648509422532e+01 5.2000000000000000e+01 -6.0000000000000000e+00

4.6359824696486932e+01 5.3000000000000000e+01 -6.0000000000000000e+00
4.7000000000000000e+01 5.2309983296539635e+01 -6.0000000000000000e+00
4.7609209356508565e+01 5.3000000000000000e+01 -6.0000000000000000e+00
4.7000000000000000e+01 5.3623224091749130e+01 -6.0000000000000000e+00
4.6359824696486932e+01 5.3000000000000000e+01 -6.0000000000000000e+00

4.5274208332374954e+01 5.4000000000000000e+01 -6.0000000000000000e+00
4.6000000000000000e+01 5.3243828727023477e+01 -6.0000000000000000e+00
4.6742486457174131e+01 5.4000000000000000e+01 -6.0000000000000000e+00
4.6000000000000000e+01 5.4753708543026647e+01 -6.0000000000000000e+00
4.5274208332374954e+01 5.4000000000000000e+01 -6.0000000000000000e+00

4.4513088446146753e+01 5.5000000000000000e+01 -6.0000000000000000e+00
4.5000000000000000e+01 5.4482911108861401e+01 -6.0000000000000000e+00
4.5553172547468584e+01 5.5000000000000000e+01 -6.0000000000000000e+00
4.5000000000000000e+01 5.5567513355401182e+01 -6.0000000000000000e+00
4.4513088446146753e+01 5.5000000000000000e+01 -6.0000000000000000e+00

4.3708276382919145e+01 5.6000000000000000e+01 -6.0000000000000000e+00
4.4000000000000000e+01 5.5687910732477867e+01 -6.0000000000000000e+00
4.4385494433255438e+01 5.6000000000000000e+01 -6.0000000000000000e+00
4.4000000000000000e+01 5.6398497942791941e+01 -6.0000000000000000e+00
4.3708276382919145e+01 5.6000000000000000e+01 -6.0000000000000000e+00

4.2888866036059127e+01 5.7000000000000000e+01 -6.0000000000000000e+00
4.3000000000000000e+01 5.6880701923982045e+01 -6.0000000000000000e+00
4.3178903498690573e+01 5.7000000000000000e+01 -6.0000000000000000e+00
4.3000000000000000e+01 5.7186043318654292e+01 -6.0000000000000000e+00
4.2888866036059127e+01 5.7000000000000000e+01 -6.0000000000000000e+00

2.1742741863173233e+01 7.8000000000000000e+01 -6.0000000000000000e+00
2.2000000000000000e+01 7.7739332425024415e+01 -6.0000000000000000e+00
2.2266986303800426e+01 7.8000000000000000e+01 -6.0000000000000000e+00
2.2000000000000000e+01 7.8254818444622956e+01 -6.0000000000000000e+00
2.1742741863173233e+01 7.8000000000000000e+01 -6.0000000000000000e+00

2.0844338029920916e+01 7.9000000000000000e+01 -6.0000000000000000e+00
2.1000000000000000e+01 7.8842085173424522e+01 -6.0000000000000000e+00
2.1156219097679035e+01 7.9000000000000000e+01 -6.0000000000000000e+00
2.1000000000000000e+01 7.9148416785992367e+01 -6.0000000000000000e+00
2.0844338029920916e+01 7.9000000000000000e+01 -6.0000000000000000e+00

5.7383400103749818e+00 0.0000000000000000e+00 -5.0000000000000000e+00
5.7314636429682526e+00 1.0000000000000000e+00 -5.0000000000000000e+00
5.7177171736134236e+00 2.0000000000000000e+00 -5.0000000000000000e+00
5.6971130485507429e+00 3.0000000000000000e+00 -5.0000000000000000e+00
5.6696697970309566e+00 4.0000000000000000e+00 -5.0000000000000000e+00
5.6354118003636504e+00 5.0000000000000000e+00 -5.0000000000000000e+00
5.5943690864770632e+00 6.0000000000000000e+00 -5.0000000000000000e+00
5.5465769795742332e+00 7.0000000000000000e+00 -5.0000000000000000e+00
5.4920757617345632e+00 8.0000000000000000e+00 -5.0000000000000000e+00
5.4309102543183467e+00 9.0000000000000000e+00 -5.0000000000000000e+00
5.3631293503334749e+00 1.0000000000000000e+01 -5.0000000000000000e+00
5.2887855116867799e+00 1.1000000000000000e+01 -5.0000000000000000e+00
5.2079342495407888e+00 1.2000000000000000e+01 -5.0000000000000000e+00
5.1206335265952712e+00 1.3000000000000000e+01 -5.0000000000000000e+00
5.0269431710638495e+00 1.4000000000000000e+01 -5.0000000000000000e+00
5.0000000000000000e+00 1.4269503893319733e+01 -5.0000000000000000e+00
4.9398381848854536e+00 1.5000000000000000e+01 -5.0000000000000000e+00
4.8523660624329779e+00 1.6000000000000000e+01 -5.0000000000000000e+00
4.7598273091926657e+00 1.7000000000000000e+01 -5.0000000000000000e+00
4.6622793283615476e+00 1.8000000000000000e+01 -5.0000000000000000e+00
4.5597788631097886e+00 1.9000000000000000e+01 -5.0000000000000000e+00
4.4523814307723306e+00 2.0000000000000000e+01 -5.0000000000000000e+00
4.3401407805380536e+00 2.1000000000000000e+01 -5.0000000000000000e+00
4.2231083972765653e+00 2.2000000000000000e+01 -5.0000000000000000e+00
4.1013329401192307e+00 2.3000000000000000e+01 -5.0000000000000000e+00
4.0000000000000000e+00 2.3801334719763251e+01 -5.0000000000000000e+00
3.9801440869500300e+00 2.4000000000000000e+01 -5.0000000000000000e+00
3.8766113948038581e+00 2.5000000000000000e+01 -5.0000000000000000e+00
3.7694928236684371e+00 2.6000000000000000e+01 -5.0000000000000000e+00
3.6588215369175581e+00 2.7000000000000000e+01 -5.0000000000000000e+00
3.5446269686170506e+00 2.8000000000000000e+01 -5.0000000000000000e+00
3.4269344526499612e+00 2.9000000000000000e+01 -5.0000000000000000e+00
3.3057649181311879e+00 3.0000000000000000e+01 -5.0000000000000000e+00
3.1811345187121818e+00 3.1000000000000000e+01 -5.0000000000000000e+00
3.0530542970511640e+00 3.2000000000000000e+01 -5.0000000000000000e+00
3.0000000000000000e+00 3.2403545954967846e+01 -5.0000000000000000e+00
2.9420156968340572e+00 3.3000000000000000e+01 -5.0000000000000000e+00
2.8423333177647860e+00 3.4000000000000000e+01 -5.0000000000000000e+00
2.7401708812363150e+00 3.5000000000000000e+01 -5.0000000000000000e+00
2.6355264517814296e+00 3.6000000000000000e+01 -5.0000000000000000e+00
2.5283936249362324e+00 3.7000000000000000e+01 -5.0000000000000000e+00
2.4187612853547091e+00 3.8000000000000000e+01 -5.0000000000000000e+00
2.3066133771191728e+00 3.9000000000000000e+01 -5.0000000000000000e+00
2.1919286240504343e+00 4.0000000000000000e+01 -5.0000000000000000e+00
2.0746802589846434e+00 4.1000000000000000e+01 -5.0000000000000000e+00
2.0000000000000000e+00 4.1623281731805463e+01 -5.0000000000000000e+00
1.9705498244084672e+00 4.2000000000000000e+01 -5.0000000000000000e+00
1.8907233797457617e+00 4.3000000000000000e+01 -5.0000000000000000e+00
1.8092103895795448e+00 4.4000000000000000e+01 -5.0000000000000000e+00
1.7259838723148617e+00 4.5000000000000000e+01 -5.0000000000000000e+00
1.6410128255875529e+00 4.6000000000000000e+01 -5.0000000000000000e+00
1.5542620193370185e+00 4.7000000000000000e+01 -5.0000000000000000e+00
1.4656917251230508e+00 4.8000000000000000e+01 -5.0000000000000000e+00
1.3752574518777072e+00 4.9000000000000000e+01 -5.0000000000000000e+00
1.2829096276620706e+00 5.0000000000000000e+01 -5.0000000000000000e+00
1.1885932606872160e+00 5.1000000000000000e+01 -5.0000000000000000e+00
1.0922475201685558e+00 5.2000000000000000e+01 -5.0000000000000000e+00
1.0000000000000000e+00 5.2937100993763934e+01 -5.0000000000000000e+00
9.9714570462835084e-01 5.3000000000000000e+01 -5.0000000000000000e+00
9.5080626817844838e-01 5.4000000000000000e+01 -5.0000000000000000e+00
9.0346904322746702e-01 5.5000000000000000e+01 -5.0000000000000000e+00
8.5509831485037058e-01 5.6000000000000000e+01 -5.0000000000000000e+00
8.0565510267503793e-01 5.7000000000000000e+01 -5.0000000000000000e+00
7.5509688093596572e-01 5.8000000000000000e+01 -5.0000000000000000e+00
7.0337727958237273e-01 5.9000000000000000e+01 -5.0000000000000000e+00
6.5044572579646109e-01 6.0000000000000000e+01 -5.0000000000000000e+00
5.9624704787844607e-01 6.1000000000000000e+01 -5.0000000000000000e+00
5.4072102061041050e-01 6.2000000000000000e+01 -5.0000000000000000e+00
4.8380183634082763e-01 6.3000000000000000e+01 -5.0000000000000000e+00
4.2541749350120550e-01 6.4000000000000000e+01 -5.0000000000000000e+00
3.6548910332154505e-01 6.5000000000000000e+01 -5.0000000000000000e+00
3.0393008054428139e-01 6.6000000000000000e+01 -5.0000000000000000e+00
2.4064517358755855e-01 6.7000000000000000e+01 -5.0000000000000000e+00
1.7552936669460850e-01 6.8000000000000000e+01 -5.0000000000000000e+00
1.0846655759500878e-01 6.9000000000000000e+01 -5.0000000000000000e+00
3.9328001749360353e-02 7.0000000000000000e+01 -5.0000000000000000e+00
0.0000000000000000e+00 7.0551253847865709e+01 -5.0000000000000000e+00

6.4054132601150144e+01 0.0000000000000000e+00 -5.0000000000000000e+00
6.4039188860326888e+01 1.0000000000000000e+00 -5.0000000000000000e+00
6.4009410496810688e+01 2.0000000000000000e+00 -5.0000000000000000e+00
6.4000000000000000e+01 2.2106729867570238e+00 -5.0000000000000000e+00
6.3960376252051645e+01 3.0000000000000000e+00 -5.0000000000000000e+00
6.3893806141260619e+01 4.0000000000000000e+00 -5.0000000000000000e+00
6.3811339956510380e+01 5.0000000000000000e+00 -5.0000000000000000e+00
6.3713481348376334e+01 6.0000000000000000e+00 -5.0000000000000000e+00
6.3600841468192542e+01 7.0000000000000000e+00 -5.0000000000000000e+00
6.3474143659775393e+01 8.0000000000000000e+00 -5.0000000000000000e+00
6.3334229827106512e+01 9.0000000000000000e+00 -5.0000000000000000e+00
6.3182068977200913e+01 1.0000000000000000e+01 -5.0000000000000000e+00
6.3018768518755977e+01 1.1000000000000000e+01 -5.0000000000000000e+00
6.3000000000000000e+01 1.1105329551136087e+01 -5.0000000000000000e+00
6.2824244943576232e+01 1.2000000000000000e+01 -5.0000000000000000e+00
6.2616081473284709e+01 1.3000000000000000e+01 -5.0000000000000000e+00
6.2398191300223786e+01 1.4000000000000000e+01 -5.0000000000000000e+00
6.2172135276197281e+01 1.5000000000000000e+01 -5.0000000000000000e+00
6.2000000000000000e+01 1.5732261439237243e+01 -5.0000000000000000e+00
6.1931259995979218e+01 1.6000000000000000e+01 -5.0000000000000000e+00
6.1659640939549746e+01 1.7000000000000000e+01 -5.0000000000000000e+00
6.1382331437984185e+01 1.8000000000000000e+01 -5.0000000000000000e+00
6.1101473091250924e+01 1.9000000000000000e+01 -5.0000000000000000e+00
6.1000000000000000e+01 1.9347396830906003e+01 -5.0000000000000000e+00
6.0793132608609682e+01 2.0000000000000000e+01 -5.0000000000000000e+00
6.0468231139259743e+01 2.1000000000000000e+01 -5.0000000000000000e+00
6.0143532735871140e+01 2.2000000000000000e+01 -5.0000000000000000e+00
6.0000000000000000e+01 2.2430811208579328e+01 -5.0000000000000000e+00
5.9795342346444293e+01 2.3000000000000000e+01 -5.0000000000000000e+00
5.9428550722268959e+01 2.4000000000000000e+01 -5.0000000000000000e+00
5.9066839556649491e+01 2.5000000000000000e+01 -5.0000000000000000e+00
5.9000000000000000e+01 2.5178274789664616e+01 -5.0000000000000000e+00
5.8668859188255489e+01 2.6000000000000000e+01 -5.0000000000000000e+00
5.8268231151564073e+01 2.7000000000000000e+01 -5.0000000000000000e+00
5.8000000000000000e+01 2.7672086629010490e+01 -5.0000000000000000e+00
5.7860069620303413e+01 2.8000000000000000e+01 -5.0000000000000000e+00
5.7422259657067379e+01 2.9000000000000000e+01 -5.0000000000000000e+00
5.7000000000000000e+01 2.9997561036239130e+01 -5.0000000000000000e+00
5.6998901135918821e+01 3.0000000000000000e+01 -5.0000000000000000e+00
5.6526063218744682e+01 3.1000000000000000e+01 -5.0000000000000000e+00
5.6071441299559972e+01 3.2000000000000000e+01 -5.0000000000000000e+00
5.6000000000000000e+01 3.2152493968572266e+01 -5.0000000000000000e+00
5.5577814516237559e+01 3.3000000000000000e+01 -5.0000000000000000e+00
5.5095154861635955e+01 3.4000000000000000e+01 -5.0000000000000000e+00
5.5000000000000000e+01 3.4192418033044170e+01 -5.0000000000000000e+00
5.4576699518436001e+01 3.5000000000000000e+01 -5.0000000000000000e+00
5.4070223877770509e+01 3.6000000000000000e+01 -5.0000000000000000e+00
5.4000000000000000e+01 3.6134670827125355e+01 -5.0000000000000000e+00
5.3522990469414268e+01 3.7000000000000000e+01 -5.0000000000000000e+00
5.3000000000000000e+01 3.7995881058914989e+01 -5.0000000000000000e+00
5.2997726705780444e+01 3.8000000000000000e+01 -5.0000000000000000e+00
5.2418243018766965e+01 3.9000000000000000e+01 -5.0000000000000000e+00
5.2000000000000000e+01 3.9756047969761909e+01 -5.0000000000000000e+00
5.1858448748953116e+01 4.0000000000000000e+01 -5.0000000000000000e+00
5.1265676029439220e+01 4.1000000000000000e+01 -5.0000000000000000e+00
5.1000000000000000e+01 4.1455857648398393e+01 -5.0000000000000000e+00
5.0667849475229573e+01 4.2000000000000000e+01 -5.0000000000000000e+00
5.0070845157035762e+01 4.3000000000000000e+01 -5.0000000000000000e+00
5.0000000000000000e+01 4.3115336791905079e+01 -5.0000000000000000e+00
4.9431344565626993e+01 4.4000000000000000e+01 -5.0000000000000000e+00
4.9000000000000000e+01 4.4698457077425154e+01 -5.0000000000000000e+00
4.8806122718221907e+01 4.5000000000000000e+01 -5.0000000000000000e+00
4.8157717166979040e+01 4.6000000000000000e+01 -5.0000000000000000e+00
4.8000000000000000e+01 4.6242048152677590e+01 -5.0000000000000000e+00
4.7485990748717690e+01 4.7000000000000000e+01 -5.0000000000000000e+00
4.7000000000000000e+01 4.7742266251436398e+01 -5.0000000000000000e+00
4.6825201254924686e+01 4.8000000000000000e+01 -5.0000000000000000e+00
4.6138860901228469e+01 4.9000000000000000e+01 -5.0000000000000000e+00
4.6000000000000000e+01 4.9200657948295017e+01 -5.0000000000000000e+00
4.5426887376784833e+01 5.0000000000000000e+01 -5.0000000000000000e+00
4.5000000000000000e+01 5.0613964677750126e+01 -5.0000000000000000e+00
4.4723160838657186e+01 5.1000000000000000e+01 -5.0000000000000000e+00
4.4020015092023158e+01 5.2000000000000000e+01 -5.0000000000000000e+00
4.4000000000000000e+01 5.2027172319096699e+01 -5.0000000000000000e+00
4.3260332783324920e+01 5.3000000000000000e+01 -5.0000000000000000e+00
4.3000000000000000e+01 5.3351641893380034e+01 -5.0000000000000000e+00
4.2506748753466177e+01 5.4000000000000000e+01 -5.0000000000000000e+00
4.2000000000000000e+01 5.4681516985345525e+01 -5.0000000000000000e+00
4.1757621353486087e+01 5.5000000000000000e+01 -5.0000000000000000e+00
4.1008488349112355e+01 5.6000000000000000e+01 -5.0000000000000000e+00
4.1000000000000000e+01 5.6010728703716175e+01 -5.0000000000000000e+00
4.0198282793605117e+01 5.7000000000000000e+01 -5.0000000000000000e+00
4.0000000000000000e+01 5.7249294884229307e+01 -5.0000000000000000e+00
3.9390998784835389e+01 5.8000000000000000e+01 -5.0000000000000000e+00
3.9000000000000000e+01 5.8489272650198004e+01 -5.0000000000000000e+00
3.8585310931616803e+01 5.9000000000000000e+01 -5.0000000000000000e+00
3.8000000000000000e+01 5.9729333150464981e+01 -5.0000000000000000e+00
3.7780066730149443e+01 6.0000000000000000e+01 -5.0000000000000000e+00
3.7000000000000000e+01 6.0968344735874545e+01 -5.0000000000000000e+00
3.6974262929233880e+01 6.1000000000000000e+01 -5.0000000000000000e+00
3.6111740656732948e+01 6.2000000000000000e+01 -5.0000000000000000e+00
3.6000000000000000e+01 6.2128970169509138e+01 -5.0000000000000000e+00
3.5240045683610070e+01 6.3000000000000000e+01 -5.0000000000000000e+00
3.5000000000000000e+01 6.3275482900253657e+01 -5.0000000000000000e+00
3.4366773925349598e+01 6.4000000000000000e+01 -5.0000000000000000e+00
3.4000000000000000e+01 6.4418653105470938e+01 -5.0000000000000000e+00
3.3491038961842918e+01 6.5000000000000000e+01 -5.0000000000000000e+00
3.3000000000000000e+01 6.5557619858958304e+01 -5.0000000000000000e+00
3.2612058812820685e+01 6.6000000000000000e+01 -5.0000000000000000e+00
3.2000000000000000e+01 6.6691631489516752e+01 -5.0000000000000000e+00
3.1729141256046447e+01 6.7000000000000000e+01 -5.0000000000000000e+00
3.1000000000000000e+01 6.7820028953819332e+01 -5.0000000000000000e+00
3.0841671375672895e+01 6.8000000000000000e+01 -5.0000000000000000e+00
3.0000000000000000e+01 6.8942231928979240e+01 -5.0000000000000000e+00
2.9949100884669118e+01 6.9000000000000000e+01 -5.0000000000000000e+00
2.9022872481874920e+01 7.0000000000000000e+01 -5.0000000000000000e+00
2.9000000000000000e+01 7.0022736333816056e+01 -5.0000000000000000e+00
2.8063982372726006e+01 7.1000000000000000e+01 -5.0000000000000000e+00
2.8000000000000000e+01 7.1062719771035887e+01 -5.0000000000000000e+00
2.7099211824243039e+01 7.2000000000000000e+01 -5.0000000000000000e+00
2.7000000000000000e+01 7.2095705186727997e+01 -5.0000000000000000e+00
2.6127821639835481e+01 7.3000000000000000e+01 -5.0000000000000000e+00
2.6000000000000000e+01 7.3120939060398484e+01 -5.0000000000000000e+00
2.5149000410199921e+01 7.4000000000000000e+01 -5.0000000000000000e+00
2.5000000000000000e+01 7.4137498210906031e+01 -5.0000000000000000e+00
2.4161739029639179e+01 7.5000000000000000e+01 -5.0000000000000000e+00
2.4000000000000000e+01 7.5144003099875050e+01 -5.0000000000000000e+00
2.3164522718288534e+01 7.6000000000000000e+01 -5.0000000000000000e+00
2.4000000000000000e+01 7.6925318432221985e+01 -5.0000000000000000e+00
2.5000000000000000e+01 7.6025968425215964e+01 -5.0000000000000000e+00
2.5030478604102605e+01 7.6000000000000000e+01 -5.0000000000000000e+00
2.6000000000000000e+01 7.5204831181830215e+01 -5.0000000000000000e+00
2.6237456651286319e+01 7.5000000000000000e+01 -5.0000000000000000e+00
2.7000000000000000e+01 7.4366657743859406e+01 -5.0000000000000000e+00
2.7420189176695686e+01 7.4000000000000000e+01 -5.0000000000000000e+00
2.8000000000000000e+01 7.3512469093028471e+01 -5.0000000000000000e+00
2.8581002098276269e+01 7.3000000000000000e+01 -5.0000000000000000e+00
2.9000000000000000e+01 7.2643380248776964e+01 -5.0000000000000000e+00
2.9722124536136665e+01 7.2000000000000000e+01 -5.0000000000000000e+00
3.0000000000000000e+01 7.1760601283830525e+01 -5.0000000000000000e+00
3.0845718025055007e+01 7.1000000000000000e+01 -5.0000000000000000e+00
3.1000000000000000e+01 7.0865436524037108e+01 -5.0000000000000000e+00
3.1953896653117951e+01 7.0000000000000000e+01 -5.0000000000000000e+00
3.2000000000000000e+01 6.9959280375943280e+01 -5.0000000000000000e+00
3.3000000000000000e+01 6.9088828213264506e+01 -5.0000000000000000e+00
3.3105052565123771e+01 6.9000000000000000e+01 -5.0000000000000000e+00
3.4000000000000000e+01 6.8247100425704744e+01 -5.0000000000000000e+00
3.4289181601065067e+01 6.8000000000000000e+01 -5.0000000000000000e+00
3.5000000000000000e+01 6.7394008819559531e+01 -5.0000000000000000e+00
3.5456492774433187e+01 6.7000000000000000e+01 -5.0000000000000000e+00
3.6000000000000000e+01 6.6530507366732380e+01 -5.0000000000000000e+00
3.6608716202053451e+01 6.6000000000000000e+01 -5.0000000000000000e+00
3.7000000000000000e+01 6.5657550810106443e+01 -5.0000000000000000e+00
3.7747460984153513e+01 6.5000000000000000e+01 -5.0000000000000000e+00
3.8000000000000000e+01 6.4776080620771438e+01 -5.0000000000000000e+00
3.8874213841203854e+01 6.4000000000000000e+01 -5.0000000000000000e+00
3.9000000000000000e+01 6.3887009399591982e+01 -5.0000000000000000e+00
3.9990334365899692e+01 6.3000000000000000e+01 -5.0000000000000000e+00
4.0000000000000000e+01 6.2991204120245861e+01 -5.0000000000000000e+00
4.1000000000000000e+01 6.2129368032724592e+01 -5.0000000000000000e+00
4.1151310313258655e+01 6.2000000000000000e+01 -5.0000000000000000e+00
4.2000000000000000e+01 6.1261954960306312e+01 -5.0000000000000000e+00
4.2303074407283077e+01 6.1000000000000000e+01 -5.0000000000000000e+00
4.3000000000000000e+01 6.0385490160732729e+01 -5.0000000000000000e+00
4.3441215145176045e+01 6.0000000000000000e+01 -5.0000000000000000e+00
4.4000000000000000e+01 5.9500432422058374e+01 -5.0000000000000000e+00
4.4566640581967043e+01 5.9000000000000000e+01 -5.0000000000000000e+00
4.5000000000000000e+01 5.8607161300998264e+01 -5.0000000000000000e+00
4.5680110919006474e+01 5.8000000000000000e+01 -5.0000000000000000e+00
4.6000000000000000e+01 5.7705963811944393e+01 -5.0000000000000000e+00
4.6782236321440948e+01 5.7000000000000000e+01 -5.0000000000000000e+00
4.7000000000000000e+01 5.6797021366095208e+01 -5.0000000000000000e+00
4.7873475077817290e+01 5.6000000000000000e+01 -5.0000000000000000e+00
4.8000000000000000e+01 5.5880397098289478e+01 -5.0000000000000000e+00
4.8954132476110175e+01 5.5000000000000000e+01 -5.0000000000000000e+00
4.9000000000000000e+01 5.4956023759330677e+01 -5.0000000000000000e+00
5.0000000000000000e+01 5.4028902624882917e+01 -5.0000000000000000e+00
5.0032211097475752e+01 5.4000000000000000e+01 -5.0000000000000000e+00
5.1000000000000000e+01 5.3100424431547673e+01 -5.0000000000000000e+00
5.1110443886335482e+01 5.3000000000000000e+01 -5.0000000000000000e+00
5.2000000000000000e+01 5.2160062796972746e+01 -5.0000000000000000e+00
5.2173666842865856e+01 5.2000000000000000e+01 -5.0000000000000000e+00
5.3000000000000000e+01 5.1207265154097414e+01 -5.0000000000000000e+00
5.3221794441202896e+01 5.1000000000000000e+01 -5.0000000000000000e+00
5.4000000000000000e+01 5.0241317531800092e+01 -5.0000000000000000e+00
5.4254606308290462e+01 5.0000000000000000e+01 -5.0000000000000000e+00
5.5000000000000000e+01 4.9261332779385171e+01 -5.0000000000000000e+00
5.5271752492722051e+01 4.9000000000000000e+01 -5.0000000000000000e+00
5.6000000000000000e+01 4.8266238737649353e+01 -5.0000000000000000e+00
5.6272759592757851e+01 4.8000000000000000e+01 -5.0000000000000000e+00
5.7000000000000000e+01 4.7254766167902396e+01 -5.0000000000000000e+00
5.7257037647757087e+01 4.7000000000000000e+01 -5.0000000000000000e+00
5.8000000000000000e+01 4.6225436165999227e+01 -5.0000000000000000e+00
5.8223887594986081e+01 4.6000000000000000e+01 -5.0000000000000000e+00
5.9000000000000000e+01 4.5176546833622474e+01 -5.0000000000000000e+00
5.9172509163921546e+01 4.5000000000000000e+01 -5.0000000000000000e+00
6.0000000000000000e+01 4.4106158790182214e+01 -5.0000000000000000e+00
6.0102008936218503e+01 4.4000000000000000e+01 -5.0000000000000000e+00
6.1000000000000000e+01 4.3012079111071330e+01 -5.0000000000000000e+00
6.1011408330463645e+01 4.3000000000000000e+01 -5.0000000000000000e+00
6.1916334780854520e+01 4.2000000000000000e+01 -5.0000000000000000e+00
6.2000000000000000e+01 4.1901512025401324e+01 -5.0000000000000000e+00
6.2803113616994487e+01 4.1000000000000000e+01 -5.0000000000000000e+00
6.3000000000000000e+01 4.0763921479589115e+01 -5.0000000000000000e+00
6.3668418314226656e+01 4.0000000000000000e+01 -5.0000000000000000e+00
6.4000000000000000e+01 3.9594805616453257e+01 -5.0000000000000000e+00
6.4510846315987379e+01 3.9000000000000000e+01 -5.0000000000000000e+00
6.5000000000000000e+01 3.8390473012477919e+01 -5.0000000000000000e+00
6.5328954473066631e+01 3.8000000000000000e+01 -5.0000000000000000e+00
6.6000000000000000e+01 3.7146840784501975e+01 -5.0000000000000000e+00
6.6121262758542741e+01 3.7000000000000000e+01 -5.0000000000000000e+00
6.6903001522371540e+01 3.6000000000000000e+01 -5.0000000000000000e+00
6.7000000000000000e+01 3.5868127620339379e+01 -5.0000000000000000e+00
6.7675549399467158e+01 3.5000000000000000e+01 -5.0000000000000000e+00
6.8000000000000000e+01 3.4549555726128304e+01 -5.0000000000000000e+00
6.8418573412150579e+01 3.4000000000000000e+01 -5.0000000000000000e+00
6.9000000000000000e+01 3.3175047443630277e+01 -5.0000000000000000e+00
6.9130393074683113e+01 3.3000000000000000e+01 -5.0000000000000000e+00
6.9835468802277049e+01 3.2000000000000000e+01 -5.0000000000000000e+00
7.0000000000000000e+01 3.1749986785416979e+01 -5.0000000000000000e+00
7.0525006575695031e+01 3.1000000000000000e+01 -5.0000000000000000e+00
7.1000000000000000e+01 3.0261203582908966e+01 -5.0000000000000000e+00
7.1178445474263683e+01 3.0000000000000000e+01 -5.0000000000000000e+00
7.1821140049835279e+01 2.9000000000000000e+01 -5.0000000000000000e+00
7.2000000000000000e+01 2.8701293770617067e+01 -5.0000000000000000e+00
7.2448701323666839e+01 2.8000000000000000e+01 -5.0000000000000000e+00
7.3000000000000000e+01 2.7055440648683152e+01 -5.0000000000000000e+00
7.3034523197319842e+01 2.7000000000000000e+01 -5.0000000000000000e+00
7.3629632885455734e+01 2.6000000000000000e+01 -5.0000000000000000e+00
7.4000000000000000e+01 2.5315789804273681e+01 -5.0000000000000000e+00
7.4183220391809598e+01 2.5000000000000000e+01 -5.0000000000000000e+00
7.4727417551259549e+01 2.4000000000000000e+01 -5.0000000000000000e+00
7.5000000000000000e+01 2.3454927016698019e+01 -5.0000000000000000e+00
7.5244845135176973e+01 2.3000000000000000e+01 -5.0000000000000000e+00
7.5745047535993081e+01 2.2000000000000000e+01 -5.0000000000000000e+00
7.6000000000000000e+01 2.1445368563148865e+01 -5.0000000000000000e+00
7.6221100549238599e+01 2.1000000000000000e+01 -5.0000000000000000e+00
7.6682512848089431e+01 2.0000000000000000e+01 -5.0000000000000000e+00
7.7000000000000000e+01 1.9243717453889182e+01 -5.0000000000000000e+00
7.7110808279154568e+01 1.9000000000000000e+01 -5.0000000000000000e+00
7.7536982777243637e+01 1.8000000000000000e+01 -5.0000000000000000e+00
7.7920892793506894e+01 1.7000000000000000e+01 -5.0000000000000000e+00
7.8000000000000000e+01 1.6778267239453942e+01 -5.0000000000000000e+00
7.8302989278906836e+01 1.6000000000000000e+01 -5.0000000000000000e+00
7.8657395737093623e+01 1.5000000000000000e+01 -5.0000000000000000e+00
7.8975865941208980e+01 1.4000000000000000e+01 -5.0000000000000000e+00
7.9000000000000000e+01 1.3918131268829336e+01 -5.0000000000000000e+00
7.9297145080031314e+01 1.3000000000000000e+01 -5.0000000000000000e+00
7.9588376429010765e+01 1.2000000000000000e+01 -5.0000000000000000e+00
7.9848424984550846e+01 1.1000000000000000e+01 -5.0000000000000000e+00
8.0000000000000000e+01 1.0349840145787406e+01 -5.0000000000000000e+00
8.0089935001620304e+01 1.0000000000000000e+01 -5.0000000000000000e+00
8.0321627587287651e+01 9.0000000000000000e+00 -5.0000000000000000e+00
8.0525252423324261e+01 8.0000000000000000e+00 -5.0000000000000000e+00
8.0702316039988261e+01 7.0000000000000000e+00 -5.0000000000000000e+00
8.0854177515574449e+01 6.0000000000000000e+00 -5.0000000000000000e+00
8.0982043411297823e+01 5.0000000000000000e+00 -5.0000000000000000e+00
8.1000000000000000e+01 4.8306635410165191e+00 -5.0000000000000000e+00
8.1098466308929076e+01 4.0000000000000000e+00 -5.0000000000000000e+00
8.1192471900192274e+01 3.0000000000000000e+00 -5.0000000000000000e+00
8.1262382249003494e+01 2.0000000000000000e+00 -5.0000000000000000e+00
8.1308705425660719e+01 1.0000000000000000e+00 -5.0000000000000000e+00
8.1331781700858897e+01 0.0000000000000000e+00 -5.0000000000000000e+00

2.2154308452545123e+01 7.7000000000000000e+01 -5.0000000000000000e+00
2.3000000000000000e+01 7.6137672883425338e+01 -5.0000000000000000e+00
2.3938584137241953e+01 7.7000000000000000e+01 -5.0000000000000000e+00
2.3000000000000000e+01 7.7875205930317264e+01 -5.0000000000000000e+00
2.2154308452545123e+01 7.7000000000000000e+01 -5.0000000000000000e+00

2.1119957833776450e+01 7.8000000000000000e+01 -5.0000000000000000e+00
2.2000000000000000e+01 7.7108294648420696e+01 -5.0000000000000000e+00
2.2913320791508188e+01 7.8000000000000000e+01 -5.0000000000000000e+00
2.2000000000000000e+01 7.8871696338805037e+01 -5.0000000000000000e+00
2.1119957833776450e+01 7.8000000000000000e+01 -5.0000000000000000e+00

2.0148328477688850e+01 7.9000000000000000e+01 -5.0000000000000000e+00
2.1000000000000000e+01 7.8136002450202156e+01 -5.0000000000000000e+00
2.1854719728054206e+01 7.9000000000000000e+01 -5.0000000000000000e+00
2.1000000000000000e+01 7.9812031031076017e+01 -5.0000000000000000e+00
2.0148328477688850e+01 7.9000000000000000e+01 -5.0000000000000000e+00

1.9241922296593380e+01 8.0000000000000000e+01 -5.0000000000000000e+00
2.0000000000000000e+01 7.9225919938420006e+01 -5.0000000000000000e+00
2.0720508359223789e+01 8.0000000000000000e+01 -5.0000000000000000e+00
2.0000000000000000e+01 8.0669774481576354e+01 -5.0000000000000000e+00
1.9241922296593380e+01 8.0000000000000000e+01 -5.0000000000000000e+00

1.8354836366459676e+01 8.1000000000000000e+01 -5.0000000000000000e+00
1.9000000000000000e+01 8.0336917346735234e+01 -5.0000000000000000e+00
1.9560220737461560e+01 8.1000000000000000e+01 -5.0000000000000000e+00
1.9000000000000000e+01 8.1511230415314685e+01 -5.0000000000000000e+00
1.8354836366459676e+01 8.1000000000000000e+01 -5.0000000000000000e+00

1.7513818560475698e+01 8.2000000000000000e+01 -5.0000000000000000e+00
1.8000000000000000e+01 8.1496276850903470e+01 -5.0000000000000000e+00
1.8368647102868003e+01 8.2000000000000000e+01 -5.0000000000000000e+00
1.8000000000000000e+01 8.2330413869394988e+01 -5.0000000000000000e+00
1.7513818560475698e+01 8.2000000000000000e+01 -5.0000000000000000e+00

1.6768775241387946e+01 8.3000000000000000e+01 -5.0000000000000000e+00
1.7000000000000000e+01 8.2757622553690666e+01 -5.0000000000000000e+00
1.7142985137326974e+01 8.3000000000000000e+01 -5.0000000000000000e+00
1.7000000000000000e+01 8.3125824827142822e+01 -5.0000000000000000e+00
1.6768775241387946e+01 8.3000000000000000e+01 -5.0000000000000000e+00

5.9526466015096471e+00 9.3000000000000000e+01 -5.0000000000000000e+00
6.0000000000000000e+00 9.2948498213260365e+01 -5.0000000000000000e+00
6.0514484094948351e+00 9.3000000000000000e+01 -5.0000000000000000e+00
6.0000000000000000e+00 9.3045710110576593e+01 -5.0000000000000000e+00
5.9526466015096471e+00 9.3000000000000000e+01 -5.0000000000000000e+00

4.7138295947906030e+00 9.4000000000000000e+01 -5.0000000000000000e+00
5.0000000000000000e+00 9.3693543732301634e+01 -5.0000000000000000e+00
5.2986401408367279e+00 9.4000000000000000e+01 -5.0000000000000000e+00
5.0000000000000000e+00 9.4273266839990313e+01 -5.0000000000000000e+00
4.7138295947906030e+00 9.4000000000000000e+01 -5.0000000000000000e+00

4.4461771373088425e+01 9.9000000000000000e+01 -4.0000000000000000e+00
4.5000000000000000e+01 9.8695720810180177e+01 -4.0000000000000000e+00
4.6000000000000000e+01 9.8144245700028520e+01 -4.0000000000000000e+00
4.6267683534762725e+01 9.8000000000000000e+01 -4.0000000000000000e+00
4.7000000000000000e+01 9.7528683870408770e+01 -4.0000000000000000e+00
4.7846025364778718e+01 9.7000000000000000e+01 -4.0000000000000000e+00
4.8000000000000000e+01 9.6885557790112756e+01 -4.0000000000000000e+00
4.9000000000000000e+01 9.6164088080722308e+01 -4.0000000000000000e+00
4.9234392318120662e+01 9.6000000000000000e+01 -4.0000000000000000e+00
5.0000000000000000e+01 9.5365962941296957e+01 -4.0000000000000000e+00
5.0457340735464136e+01 9.5000000000000000e+01 -4.0000000000000000e+00
5.1000000000000000e+01 9.4486025946092369e+01 -4.0000000000000000e+00
5.1532183501361800e+01 9.4000000000000000e+01 -4.0000000000000000e+00
5.2000000000000000e+01 9.3492843241378296e+01 -4.0000000000000000e+00
5.2472360907407037e+01 9.3000000000000000e+01 -4.0000000000000000e+00
5.3000000000000000e+01 9.2342999044075839e+01 -4.0000000000000000e+00
5.3286716431271572e+01 9.2000000000000000e+01 -4.0000000000000000e+00
5.3980873141343039e+01 9.1000000000000000e+01 -4.0000000000000000e+00
5.4000000000000000e+01 9.0965667935765893e+01 -4.0000000000000000e+00
5.4562155210301491e+01 9.0000000000000000e+01 -4.0000000000000000e+00
5.5000000000000000e+01 8.9055019816477753e+01 -4.0000000000000000e+00
5.5026680934722236e+01 8.9000000000000000e+01 -4.0000000000000000e+00
5.5379067640293840e+01 8.8000000000000000e+01 -4.0000000000000000e+00
5.5612799539310238e+01 8.7000000000000000e+01 -4.0000000000000000e+00
5.5723477619847465e+01 8.6000000000000000e+01 -4.0000000000000000e+00
5.5702786933616842e+01 8.5000000000000000e+01 -4.0000000000000000e+00
5.5537547018019147e+01 8.4000000000000000e+01 -4.0000000000000000e+00
5.5208180886253217e+01 8.3000000000000000e+01 -4.0000000000000000e+00
5.5000000000000000e+01 8.2585144433623611e+01 -4.0000000000000000e+00
5.4685518353988144e+01 8.2000000000000000e+01 -4.0000000000000000e+00
5.4000000000000000e+01 8.1093082027820031e+01 -4.0000000000000000e+00
5.3923302601603872e+01 8.1000000000000000e+01 -4.0000000000000000e+00
5.3000000000000000e+01 8.0135197528578104e+01 -4.0000000000000000e+00
5.2838793094153850e+01 8.0000000000000000e+01 -4.0000000000000000e+00
5.2000000000000000e+01 7.9430576010323904e+01 -4.0000000000000000e+00
5.1266301895779726e+01 7.9000000000000000e+01 -4.0000000000000000e+00
5.1000000000000000e+01 7.8869569365461928e+01 -4.0000000000000000e+00
5.0000000000000000e+01 7.8437382296120035e+01 -4.0000000000000000e+00
4.9000000000000000e+01 7.8080128247010592e+01 -4.0000000000000000e+00
4.8737023634134218e+01 7.8000000000000000e+01 -4.0000000000000000e+00
4.8000000000000000e+01 7.7807338623811447e+01 -4.0000000000000000e+00
4.7000000000000000e+01 7.7596075515477182e+01 -4.0000000000000000e+00
4.6000000000000000e+01 7.7435027450082146e+01 -4.0000000000000000e+00
4.5000000000000000e+01 7.7320187022942278e+01 -4.0000000000000000e+00
4.4000000000000000e+01 7.7248024243890981e+01 -4.0000000000000000e+00
4.3000000000000000e+01 7.7215406016359296e+01 -4.0000000000000000e+00
4.2000000000000000e+01 7.7219526698548918e+01 -4.0000000000000000e+00
4.1000000000000000e+01 7.7257846350073095e+01 -4.0000000000000000e+00
4.0000000000000000e+01 7.7328033523477444e+01 -4.0000000000000000e+00
3.9000000000000000e+01 7.7427909409360353e+01 -4.0000000000000000e+00
3.8000000000000000e+01 7.7555389765774095e+01 -4.0000000000000000e+00
3.7000000000000000e+01 7.7708420215850552e+01 -4.0000000000000000e+00
3.6000000000000000e+01 7.7884899027631334e+01 -4.0000000000000000e+00
3.5437486043228922e+01 7.8000000000000000e+01 -4.0000000000000000e+00
3.5000000000000000e+01 7.8089643467943901e+01 -4.0000000000000000e+00
3.4000000000000000e+01 7.8325606695364058e+01 -4.0000000000000000e+00
3.3000000000000000e+01 7.8580976914457878e+01 -4.0000000000000000e+00
3.2000000000000000e+01 7.8853089758721069e+01 -4.0000000000000000e+00
3.1509722148289267e+01 7.9000000000000000e+01 -4.0000000000000000e+00
3.1000000000000000e+01 7.9152776678299801e+01 -4.0000000000000000e+00
3.0000000000000000e+01 7.9481164969901982e+01 -4.0000000000000000e+00
2.9000000000000000e+01 7.9820430492328256e+01 -4.0000000000000000e+00
2.8508241588713982e+01 8.0000000000000000e+01 -4.0000000000000000e+00
2.8000000000000000e+01 8.0185626515281243e+01 -4.0000000000000000e+00
2.7000000000000000e+01 8.0578665179633234e+01 -4.0000000000000000e+00
2.6000000000000000e+01 8.0973015630610249e+01 -4.0000000000000000e+00
2.5939011259939747e+01 8.1000000000000000e+01 -4.0000000000000000e+00
2.5000000000000000e+01 8.1415867744459277e+01 -4.0000000000000000e+00
2.4000000000000000e+01 8.1857883208960175e+01 -4.0000000000000000e+00
2.3701461722990839e+01 8.2000000000000000e+01 -4.0000000000000000e+00
2.3000000000000000e+01 8.2334608283986697e+01 -4.0000000000000000e+00
2.2000000000000000e+01 8.2820873590581073e+01 -4.0000000000000000e+00
2.1652198491817337e+01 8.3000000000000000e+01 -4.0000000000000000e+00
2.1000000000000000e+01 8.3337151560207147e+01 -4.0000000000000000e+00
2.0000000000000000e+01 8.3860830053798907e+01 -4.0000000000000000e+00
1.9751895877500306e+01 8.4000000000000000e+01 -4.0000000000000000e+00
1.9000000000000000e+01 8.4424548201054193e+01 -4.0000000000000000e+00
1.8000000000000000e+01 8.4971138043124839e+01 -4.0000000000000000e+00
1.7953140271088738e+01 8.5000000000000000e+01 -4.0000000000000000e+00
1.7000000000000000e+01 8.5594110456419131e+01 -4.0000000000000000e+00
1.6316104236015040e+01 8.6000000000000000e+01 -4.0000000000000000e+00
1.6000000000000000e+01 8.6189605874128247e+01 -4.0000000000000000e+00
1.5000000000000000e+01 8.6831370768793917e+01 -4.0000000000000000e+00
1.4745243725046343e+01 8.7000000000000000e+01 -4.0000000000000000e+00
1.4000000000000000e+01 8.7503826816100144e+01 -4.0000000000000000e+00
1.3223460715471520e+01 8.8000000000000000e+01 -4.0000000000000000e+00
1.3000000000000000e+01 8.8145407188051578e+01 -4.0000000000000000e+00
1.2000000000000000e+01 8.8865849551064684e+01 -4.0000000000000000e+00
1.1815017100747614e+01 8.9000000000000000e+01 -4.0000000000000000e+00
1.1000000000000000e+01 8.9620209203551042e+01 -4.0000000000000000e+00
1.0461452251185536e+01 9.0000000000000000e+01 -4.0000000000000000e+00
1.0000000000000000e+01 9.0338738016724292e+01 -4.0000000000000000e+00
9.0295847516528802e+00 9.1000000000000000e+01 -4.0000000000000000e+00
9.0000000000000000e+00 9.1020813974421529e+01 -4.0000000000000000e+00
8.0000000000000000e+00 9.1843959391613652e+01 -4.0000000000000000e+00
7.2045220876419309e+00 9.1000000000000000e+01 -4.0000000000000000e+00
8.0000000000000000e+00 9.0121602378548900e+01 -4.0000000000000000e+00
8.1284839214273745e+00 9.0000000000000000e+01 -4.0000000000000000e+00
9.0000000000000000e+00 8.9035164191789065e+01 -4.0000000000000000e+00
9.0361980476079040e+00 8.9000000000000000e+01 -4.0000000000000000e+00
9.8349965356910651e+00 8.8000000000000000e+01 -4.0000000000000000e+00
1.0000000000000000e+01 8.7773263562897171e+01 -4.0000000000000000e+00
1.0584075424884775e+01 8.7000000000000000e+01 -4.0000000000000000e+00
1.1000000000000000e+01 8.6438597659973638e+01 -4.0000000000000000e+00
1.1337099804340014e+01 8.6000000000000000e+01 -4.0000000000000000e+00
1.2000000000000000e+01 8.5118208637410689e+01 -4.0000000000000000e+00
1.2092110626827814e+01 8.5000000000000000e+01 -4.0000000000000000e+00
1.2776470930632810e+01 8.4000000000000000e+01 -4.0000000000000000e+00
1.3000000000000000e+01 8.3650680993783752e+01 -4.0000000000000000e+00
1.3424991201260564e+01 8.3000000000000000e+01 -4.0000000000000000e+00
1.4000000000000000e+01 8.2120742391229825e+01 -4.0000000000000000e+00
1.4080588556219427e+01 8.2000000000000000e+01 -4.0000000000000000e+00
1.4663494114353886e+01 8.1000000000000000e+01 -4.0000000000000000e+00
1.5000000000000000e+01 8.0406502109796321e+01 -4.0000000000000000e+00
1.5233333841030026e+01 8.0000000000000000e+01 -4.0000000000000000e+00
1.5769089945924669e+01 7.9000000000000000e+01 -4.0000000000000000e+00
1.6000000000000000e+01 7.8532294491091079e+01 -4.0000000000000000e+00
1.6264530176723127e+01 7.8000000000000000e+01 -4.0000000000000000e+00
1.6729022201365098e+01 7.7000000000000000e+01 -4.0000000000000000e+00
1.7000000000000000e+01 7.6370398591667907e+01 -4.0000000000000000e+00
1.7159754394939661e+01 7.6000000000000000e+01 -4.0000000000000000e+00
1.7539492097546471e+01 7.5000000000000000e+01 -4.0000000000000000e+00
1.7900252381885139e+01 7.4000000000000000e+01 -4.0000000000000000e+00
1.8000000000000000e+01 7.3669336108594919e+01 -4.0000000000000000e+00
1.8200658766010310e+01 7.3000000000000000e+01 -4.0000000000000000e+00
1.8456307148074675e+01 7.2000000000000000e+01 -4.0000000000000000e+00
1.8672292064611874e+01 7.1000000000000000e+01 -4.0000000000000000e+00
1.8839959973516965e+01 7.0000000000000000e+01 -4.0000000000000000e+00
1.8950055722700078e+01 6.9000000000000000e+01 -4.0000000000000000e+00
1.8991917785879753e+01 6.8000000000000000e+01 -4.0000000000000000e+00
1.8952616940256178e+01 6.7000000000000000e+01 -4.0000000000000000e+00
1.8815892111959510e+01 6.6000000000000000e+01 -4.0000000000000000e+00
1.8560702469945920e+01 6.5000000000000000e+01 -4.0000000000000000e+00
1.8159126789169939e+01 6.4000000000000000e+01 -4.0000000000000000e+00
1.8000000000000000e+01 6.3701330528038945e+01 -4.0000000000000000e+00
1.7452179844724355e+01 6.3000000000000000e+01 -4.0000000000000000e+00
1.7000000000000000e+01 6.2549785957358480e+01 -4.0000000000000000e+00
1.6016705416857125e+01 6.2000000000000000e+01 -4.0000000000000000e+00
1.6000000000000000e+01 6.1992070987358950e+01 -4.0000000000000000e+00
1.5000000000000000e+01 6.1789704783796395e+01 -4.0000000000000000e+00
1.4000000000000000e+01 6.1839864938888731e+01 -4.0000000000000000e+00
1.3400243714764885e+01 6.2000000000000000e+01 -4.0000000000000000e+00
1.3000000000000000e+01 6.2099377340686182e+01 -4.0000000000000000e+00
1.2000000000000000e+01 6.2543999218984212e+01 -4.0000000000000000e+00
1.1275776379731509e+01 6.3000000000000000e+01 -4.0000000000000000e+00
1.1000000000000000e+01 6.3162376782661937e+01 -4.0000000000000000e+00
1.0000000000000000e+01 6.3950895884268441e+01 -4.0000000000000000e+00
9.9518306402883567e+00 6.4000000000000000e+01 -4.0000000000000000e+00
9.0000000000000000e+00 6.4911821432185548e+01 -4.0000000000000000e+00
8.9271741114437049e+00 6.5000000000000000e+01 -4.0000000000000000e+00
8.0513718096087761e+00 6.6000000000000000e+01 -4.0000000000000000e+00
8.0000000000000000e+00 6.6055219437059051e+01 -4.0000000000000000e+00
7.3082167257143178e+00 6.7000000000000000e+01 -4.0000000000000000e+00
7.0000000000000000e+00 6.7395276626590871e+01 -4.0000000000000000e+00
6.6287446878243808e+00 6.8000000000000000e+01 -4.0000000000000000e+00
6.0000000000000000e+00 6.8962983654471003e+01 -4.0000000000000000e+00
5.9811005545872966e+00 6.9000000000000000e+01 -4.0000000000000000e+00
5.4483454286514448e+00 7.0000000000000000e+01 -4.0000000000000000e+00
5.0000000000000000e+00 7.0790720288181248e+01 -4.0000000000000000e+00
4.9092213471481259e+00 7.1000000000000000e+01 -4.0000000000000000e+00
4.4557947521515064e+00 7.2000000000000000e+01 -4.0000000000000000e+00
4.0000000000000000e+00 7.2945767169709441e+01 -4.0000000000000000e+00
3.9806766027035887e+00 7.3000000000000000e+01 -4.0000000000000000e+00
3.6093798218755300e+00 7.4000000000000000e+01 -4.0000000000000000e+00
3.2163929684035635e+00 7.5000000000000000e+01 -4.0000000000000000e+00
3.0000000000000000e+00 7.5521350295153326e+01 -4.0000000000000000e+00
2.8621683792421186e+00 7.6000000000000000e+01 -4.0000000000000000e+00
2.5601862270414366e+00 7.7000000000000000e+01 -4.0000000000000000e+00
2.2405697119899171e+00 7.8000000000000000e+01 -4.0000000000000000e+00
2.0000000000000000e+00 7.8709839455407945e+01 -4.0000000000000000e+00
1.9394468470862432e+00 7.9000000000000000e+01 -4.0000000000000000e+00
1.7204147970840113e+00 8.0000000000000000e+01 -4.0000000000000000e+00
1.4886430026268385e+00 8.1000000000000000e+01 -4.0000000000000000e+00
1.2421122026850422e+00 8.2000000000000000e+01 -4.0000000000000000e+00
1.0000000000000000e+00 8.2918240391179381e+01 -4.0000000000000000e+00
9.9056765775248456e-01 8.3000000000000000e+01 -4.0000000000000000e+00
8.6857821049491823e-01 8.4000000000000000e+01 -4.0000000000000000e+00
7.3873231003893003e-01 8.5000000000000000e+01 -4.0000000000000000e+00
5.9978164765509834e-01 8.6000000000000000e+01 -4.0000000000000000e+00
4.5012216842783004e-01 8.7000000000000000e+01 -4.0000000000000000e+00
2.8763441014728885e-01 8.8000000000000000e+01 -4.0000000000000000e+00
1.0941948874287621e-01 8.9000000000000000e+01 -4.0000000000000000e+00
0.0000000000000000e+00 8.9555153581416775e+01 -4.0000000000000000e+00

6.2588464325260800e+00 9.2000000000000000e+01 -4.0000000000000000e+00
7.0000000000000000e+00 9.1185409959629624e+01 -4.0000000000000000e+00
7.8593421234180134e+00 9.2000000000000000e+01 -4.0000000000000000e+00
7.0000000000000000e+00 9.2740220419623498e+01 -4.0000000000000000e+00
6.2588464325260800e+00 9.2000000000000000e+01 -4.0000000000000000e+00

5.2764174947747753e+00 9.3000000000000000e+01 -4.0000000000000000e+00
6.0000000000000000e+00 9.2213028144532657e+01 -4.0000000000000000e+00
6.7861562257186234e+00 9.3000000000000000e+01 -4.0000000000000000e+00
6.0000000000000000e+00 9.3698472282446048e+01 -4.0000000000000000e+00
5.2764174947747753e+00 9.3000000000000000e+01 -4.0000000000000000e+00

4.2541109696132926e+00 9.4000000000000000e+01 -4.0000000000000000e+00
5.0000000000000000e+00 9.3201236870730199e+01 -4.0000000000000000e+00
5.7783907805570056e+00 9.4000000000000000e+01 -4.0000000000000000e+00
5.0000000000000000e+00 9.4712256524807543e+01 -4.0000000000000000e+00
4.2541109696132926e+00 9.4000000000000000e+01 -4.0000000000000000e+00

3.5242956509023351e+00 9.5000000000000000e+01 -4.0000000000000000e+00
4.0000000000000000e+00 9.4454279385896655e+01 -4.0000000000000000e+00
4.5032393892843352e+00 9.5000000000000000e+01 -4.0000000000000000e+00
4.0000000000000000e+00 9.5429041322578144e+01 -4.0000000000000000e+00
3.5242956509023351e+00 9.5000000000000000e+01 -4.0000000000000000e+00

2.8026773691288533e+00 9.6000000000000000e+01 -4.0000000000000000e+00
3.0000000000000000e+00 9.5755821635708372e+01 -4.0000000000000000e+00
3.2110828065185109e+00 9.6000000000000000e+01 -4.0000000000000000e+00
3.0000000000000000e+00 9.6168297664426305e+01 -4.0000000000000000e+00
2.8026773691288538e+00 9.6000000000000000e+01 -4.0000000000000000e+00

1.2434827162388242e+01 9.9000000000000000e+01 -3.0000000000000000e+00
1.2736888256899823e+01 9.8000000000000000e+01 -3.0000000000000000e+00
1.2562392363712297e+01 9.7000000000000000e+01 -3.0000000000000000e+00
1.2000000000000000e+01 9.6283990525177046e+01 -3.0000000000000000e+00
1.1720768741735689e+01 9.6000000000000000e+01 -3.0000000000000000e+00
1.1000000000000000e+01 9.5630624483828541e+01 -3.0000000000000000e+00
1.0000000000000000e+01 9.5311622546356375e+01 -3.0000000000000000e+00
9.0000000000000000e+00 9.5174280071550243e+01 -3.0000000000000000e+00
8.0000000000000000e+00 9.5185283994475782e+01 -3.0000000000000000e+00
7.0000000000000000e+00 9.5319112374691684e+01 -3.0000000000000000e+00
6.0000000000000000e+00 9.5553778189134064e+01 -3.0000000000000000e+00
5.0000000000000000e+00 9.5858549014324169e+01 -3.0000000000000000e+00
4.6720863469090217e+00 9.6000000000000000e+01 -3.0000000000000000e+00
4.0000000000000000e+00 9.6286892584858251e+01 -3.0000000000000000e+00
3.0000000000000000e+00 9.6880121378151117e+01 -3.0000000000000000e+00
2.8345226044014558e+00 9.7000000000000000e+01 -3.0000000000000000e+00
2.0000000000000000e+00 9.7607752442044941e+01 -3.0000000000000000e+00
1.2343317328825176e+00 9.7000000000000000e+01 -3.0000000000000000e+00
1.8131586958342401e+00 9.6000000000000000e+01 -3.0000000000000000e+00
2.0000000000000000e+00 9.5275765320391770e+01 -3.0000000000000000e+00
2.0514934907081304e+00 9.5000000000000000e+01 -3.0000000000000000e+00
2.0000000000000000e+00 9.4695184781403668e+01 -3.0000000000000000e+00
1.0000000000000000e+00 9.4706686772521422e+01 -3.0000000000000000e+00
8.9454641038029992e-01 9.5000000000000000e+01 -3.0000000000000000e+00
4.1558319137431443e-01 9.6000000000000000e+01 -3.0000000000000000e+00
0.0000000000000000e+00 9.6512002238470998e+01 -3.0000000000000000e+00

7.0474546070988531e-01 9.8000000000000000e+01 -3.0000000000000000e+00
1.0000000000000000e+00 9.7518501006860063e+01 -3.0000000000000000e+00
1.3057265995052616e+00 9.8000000000000000e+01 -3.0000000000000000e+00
1.0000000000000000e+00 9.8186989580412003e+01 -3.0000000000000000e+00
7.0474546070988531e-01 9.8000000000000000e+01 -3.0000000000000000e+00

1.2452329207670132e-01 9.9000000000000000e+01 -2.0000000000000000e+00
1.0000000000000000e+00 9.8961651940665789e+01 -2.0000000000000000e+00
1.2914163257270161e+00 9.9000000000000000e+01 -2.0000000000000000e+00



==> figures/da4_8/p05_appendix/grid_convergence_2D_midline_p05.dat <==
h E2D_L2_rel Emid_L2_rel NX NZ
2.0833333333333332e-02 1.3893572659906170e-04 3.8849173235281663e-05 60 49
1.5625000000000000e-02 8.3838704856253611e-05 2.2164829651095908e-05 80 65
1.2500000000000001e-02 5.6420785833270714e-05 1.4432798246446819e-05 100 81
1.0000000000000000e-02 3.7853882119192699e-05 9.5363507232176815e-06 125 101


==> figures/da4_8/p05_appendix/p05_error_isolines.tikz <==
\begin{tikzpicture}[font=\sffamily\sansmath]

\begin{axis}[
width=\figurewidth,
height=\figureheight,
scale only axis,
xmin=0,
xmax=125,
ymin=0,
ymax=100,
xlabel={$x$},
ylabel={$z$},
axis line style={black},
tick align=inside,
tick pos=both,
grid=none,
axis on top,
y dir=reverse,
xtick={0,20,40,60,80,100,120},
ytick={0,20,40,60,80,100},
tick label style={font=\scriptsize\sffamily\sansmath},
label style={font=\small\sffamily\sansmath},
legend style={
    font=\tiny\sffamily\sansmath,
    anchor=north east,
    at={(0.99,0.99)},
    draw=black,
    fill=white,
    inner sep=1.0pt,
    row sep=-1pt,
    cells={anchor=west}
},
legend cell align=left,
]

% Absolute-error isolines
\addplot[
black,
no markers,
line width=0.8pt
]
table[x index=0,y index=1] 
{figures/da4_8/p05_appendix/absolute_error_isolines_p05_NX125_NZ101.dat};

\addlegendentry{Error isolines};


\end{axis}

\end{tikzpicture}

==> figures/da4_8/p05_appendix/p05_error_log.tikz <==
\begin{tikzpicture}[font=\sffamily\sansmath]

\begin{axis}[
width=\figurewidth,
height=\figureheight,
scale only axis,
xmin=0,
xmax=125,
ymin=0,
ymax=100,
xlabel={$x$},
ylabel={$z$},
axis line style={black},
tick align=inside,
tick pos=both,
grid=none,
axis on top,
y dir=reverse,
xtick={0,20,40,60,80,100,120},
ytick={0,20,40,60,80,100},
tick label style={font=\scriptsize\sffamily\sansmath},
label style={font=\small\sffamily\sansmath},
]

% Isolines of log10(abs(error))
\addplot[
black,
no markers,
line width=0.75pt
]
table[x index=0,y index=1]
{figures/da4_8/p05_appendix/absolute_error_log_isolines_p05_NX125_NZ101.dat};

% Vertical levels box, top-right
\node[
anchor=north east,
draw=black,
fill=white,
inner sep=2pt,
font=\tiny\sffamily\sansmath,
align=center
]
at (axis description cs:0.99,0.99)
{
$\log_{10}|e|$\\[-1pt]
$-6$\\[-1pt]
$-5$\\[-1pt]
$-4$\\[-1pt]
$-3$\\[-1pt]
$-2$
};

\end{axis}

\end{tikzpicture}

==> figures/da4_8/p05_appendix/p05_grid_convergence.tikz <==
\begin{tikzpicture}[font=\sffamily\sansmath]

\begin{axis}[
width=\figurewidth,
height=\figureheight,
scale only axis,
xmode=log,
ymode=log,
xmin=7e-3,
xmax=3e-2,
ymin=5e-6,
ymax=3e-4,
xlabel={Mesh size},
ylabel={Relative error},
grid=none,
axis line style={black},
tick align=inside,
tick pos=both,
xtick={1e-2,2e-2},
xticklabels={$10^{-2}$,$2{\cdot}10^{-2}$},
minor xtick={8e-3,9e-3,1.1e-2,1.2e-2,1.4e-2,1.6e-2,1.8e-2,2.2e-2,2.4e-2,2.6e-2,2.8e-2},
ytick={1e-5,1e-4},
yticklabels={
{$10^{-5}$},
{$10^{-4}$}
},
tick label style={font=\scriptsize\sffamily\sansmath},
label style={font=\small\sffamily\sansmath},
legend style={
    font=\tiny\sffamily\sansmath,
    anchor=south east,
    at={(0.97,0.05)},
    draw=black,
    fill=white,
    inner sep=1.0pt,
    row sep=-1pt,
    cells={anchor=west}
},
legend cell align=left,
]

% Full 2D
\addplot[
black,
solid,
mark=o,
line width=1.1pt,
mark options={solid, fill=white}
]
table[x index=0,y index=1]
{figures/da4_8/p05_appendix/grid_convergence_2D_midline_p05.dat};
\addlegendentry{Full 2D};

% Midline
\addplot[
blue,
solid,
mark=square,
line width=1.1pt,
mark options={solid, fill=white}
]
table[x index=0,y index=2]
{figures/da4_8/p05_appendix/grid_convergence_2D_midline_p05.dat};
\addlegendentry{Midline};

% Slope = 2 reference line
\addplot[
red,
dash pattern=on 4pt off 2pt,
line width=1.1pt
]
table[row sep=\\] {
7e-3 3.5e-5\\
2.5e-2 3.60e-4\\
};
\addlegendentry{Slope = 2};

\end{axis}

\end{tikzpicture}

==> figures/feart_stefan_test/anal_ratio1.dat <==
 0.00000000e+00 0.00000000e+00
 1.24537037e-04 9.32814074e-03
 2.49074074e-04 1.31919832e-02
 3.73611111e-04 1.61568137e-02
 4.98148148e-04 1.86562815e-02
 6.22685185e-04 2.08583568e-02
 7.47222222e-04 2.28491851e-02
 8.71759259e-04 2.46799406e-02
 9.96296296e-04 2.63839663e-02
 1.12083333e-03 2.79844222e-02
 1.24537037e-03 2.94981711e-02
 1.36990741e-03 3.09379428e-02
 1.49444444e-03 3.23136274e-02
 1.61898148e-03 3.36330898e-02
 1.74351852e-03 3.49027067e-02
 1.86805556e-03 3.61277338e-02
 1.99259259e-03 3.73125630e-02
 2.11712963e-03 3.84609096e-02
 2.24166667e-03 3.95759495e-02
 2.36620370e-03 4.06604228e-02
 2.49074074e-03 4.17167136e-02
 2.61527778e-03 4.27469111e-02
 2.73981481e-03 4.37528584e-02
 2.86435185e-03 4.47361914e-02
 2.98888889e-03 4.56983701e-02
 3.11342593e-03 4.66407037e-02
 3.23796296e-03 4.75643717e-02
 3.36250000e-03 4.84704411e-02
 3.48703704e-03 4.93598812e-02
 3.61157407e-03 5.02335753e-02
 3.73611111e-03 5.10923311e-02
 3.86064815e-03 5.19368896e-02
 3.98518519e-03 5.27679326e-02
 4.10972222e-03 5.35860889e-02
 4.23425926e-03 5.43919400e-02
 4.35879630e-03 5.51860249e-02
 4.48333333e-03 5.59688445e-02
 4.60787037e-03 5.67408650e-02
 4.73240741e-03 5.75025214e-02
 4.85694444e-03 5.82542203e-02
 4.98148148e-03 5.89963422e-02
 5.10601852e-03 5.97292441e-02
 5.23055556e-03 6.04532614e-02
 5.35509259e-03 6.11687095e-02
 5.47962963e-03 6.18758857e-02
 5.60416667e-03 6.25750704e-02
 5.72870370e-03 6.32665287e-02
 5.85324074e-03 6.39505110e-02
 5.97777778e-03 6.46272548e-02
 6.10231481e-03 6.52969852e-02
 6.22685185e-03 6.59599158e-02
 6.35138889e-03 6.66162495e-02
 6.47592593e-03 6.72661795e-02
 6.60046296e-03 6.79098897e-02
 6.72500000e-03 6.85475552e-02
 6.84953704e-03 6.91793433e-02
 6.97407407e-03 6.98054134e-02
 7.09861111e-03 7.04259182e-02
 7.22314815e-03 7.10410034e-02
 7.34768519e-03 7.16508086e-02
 7.47222222e-03 7.22554675e-02
 7.59675926e-03 7.28551082e-02
 7.72129630e-03 7.34498537e-02
 7.84583333e-03 7.40398218e-02
 7.97037037e-03 7.46251260e-02
 8.09490741e-03 7.52058750e-02
 8.21944444e-03 7.57821737e-02
 8.34398148e-03 7.63541227e-02
 8.46851852e-03 7.69218192e-02
 8.59305556e-03 7.74853565e-02
 8.71759259e-03 7.80448248e-02
 8.84212963e-03 7.86003110e-02
 8.96666667e-03 7.91518989e-02
 9.09120370e-03 7.96996695e-02
 9.21574074e-03 8.02437008e-02
 9.34027778e-03 8.07840685e-02
 9.46481481e-03 8.13208457e-02
 9.58935185e-03 8.18541028e-02
 9.71388889e-03 8.23839084e-02
 9.83842593e-03 8.29103285e-02
 9.96296296e-03 8.34334272e-02
 1.00875000e-02 8.39532667e-02
 1.02120370e-02 8.44699071e-02
 1.03365741e-02 8.49834067e-02
 1.04611111e-02 8.54938221e-02
 1.05856481e-02 8.60012083e-02
 1.07101852e-02 8.65056185e-02
 1.08347222e-02 8.70071046e-02
 1.09592593e-02 8.75057167e-02
 1.10837963e-02 8.80015038e-02
 1.12083333e-02 8.84945133e-02
 1.13328704e-02 8.89847913e-02
 1.14574074e-02 8.94723829e-02
 1.15819444e-02 8.99573316e-02
 1.17064815e-02 9.04396800e-02
 1.18310185e-02 9.09194695e-02
 1.19555556e-02 9.13967403e-02
 1.20800926e-02 9.18715317e-02
 1.22046296e-02 9.23438821e-02
 1.23291667e-02 9.28138285e-02
 1.24537037e-02 9.32814074e-02
 1.25782407e-02 9.37466543e-02
 1.27027778e-02 9.42096035e-02
 1.28273148e-02 9.46702889e-02
 1.29518519e-02 9.51287434e-02
 1.30763889e-02 9.55849989e-02
 1.32009259e-02 9.60390870e-02
 1.33254630e-02 9.64910382e-02
 1.34500000e-02 9.69408823e-02
 1.35745370e-02 9.73886485e-02
 1.36990741e-02 9.78343655e-02
 1.38236111e-02 9.82780610e-02
 1.39481481e-02 9.87197624e-02
 1.40726852e-02 9.91594963e-02
 1.41972222e-02 9.95972887e-02
 1.43217593e-02 1.00033165e-01
 1.44462963e-02 1.00467151e-01
 1.45708333e-02 1.00899269e-01
 1.46953704e-02 1.01329545e-01
 1.48199074e-02 1.01758002e-01
 1.49444444e-02 1.02184662e-01
 1.50689815e-02 1.02609548e-01
 1.51935185e-02 1.03032682e-01
 1.53180556e-02 1.03454085e-01
 1.54425926e-02 1.03873779e-01
 1.55671296e-02 1.04291784e-01
 1.56916667e-02 1.04708120e-01
 1.58162037e-02 1.05122807e-01
 1.59407407e-02 1.05535865e-01
 1.60652778e-02 1.05947313e-01
 1.61898148e-02 1.06357168e-01
 1.63143519e-02 1.06765451e-01
 1.64388889e-02 1.07172178e-01
 1.65634259e-02 1.07577367e-01
 1.66879630e-02 1.07981036e-01
 1.68125000e-02 1.08383201e-01
 1.69370370e-02 1.08783880e-01
 1.70615741e-02 1.09183088e-01
 1.71861111e-02 1.09580842e-01
 1.73106481e-02 1.09977157e-01
 1.74351852e-02 1.10372050e-01
 1.75597222e-02 1.10765534e-01
 1.76842593e-02 1.11157626e-01
 1.78087963e-02 1.11548339e-01
 1.79333333e-02 1.11937689e-01
 1.80578704e-02 1.12325689e-01
 1.81824074e-02 1.12712353e-01
 1.83069444e-02 1.13097696e-01
 1.84314815e-02 1.13481730e-01
 1.85560185e-02 1.13864469e-01
 1.86805556e-02 1.14245925e-01
 1.88050926e-02 1.14626113e-01
 1.89296296e-02 1.15005043e-01
 1.90541667e-02 1.15382729e-01
 1.91787037e-02 1.15759182e-01
 1.93032407e-02 1.16134416e-01
 1.94277778e-02 1.16508441e-01
 1.95523148e-02 1.16881269e-01
 1.96768519e-02 1.17252911e-01
 1.98013889e-02 1.17623379e-01
 1.99259259e-02 1.17992684e-01
 2.00504630e-02 1.18360837e-01
 2.01750000e-02 1.18727848e-01
 2.02995370e-02 1.19093729e-01
 2.04240741e-02 1.19458488e-01
 2.05486111e-02 1.19822137e-01
 2.06731481e-02 1.20184686e-01
 2.07976852e-02 1.20546145e-01
 2.09222222e-02 1.20906523e-01
 2.10467593e-02 1.21265830e-01
 2.11712963e-02 1.21624075e-01
 2.12958333e-02 1.21981269e-01
 2.14203704e-02 1.22337419e-01
 2.15449074e-02 1.22692536e-01
 2.16694444e-02 1.23046627e-01
 2.17939815e-02 1.23399703e-01
 2.19185185e-02 1.23751771e-01
 2.20430556e-02 1.24102841e-01
 2.21675926e-02 1.24452920e-01
 2.22921296e-02 1.24802017e-01
 2.24166667e-02 1.25150141e-01
 2.25412037e-02 1.25497299e-01
 2.26657407e-02 1.25843499e-01
 2.27902778e-02 1.26188749e-01
 2.29148148e-02 1.26533057e-01
 2.30393519e-02 1.26876431e-01
 2.31638889e-02 1.27218878e-01
 2.32884259e-02 1.27560406e-01
 2.34129630e-02 1.27901022e-01
 2.35375000e-02 1.28240733e-01
 2.36620370e-02 1.28579547e-01
 2.37865741e-02 1.28917470e-01
 2.39111111e-02 1.29254510e-01
 2.40356481e-02 1.29590673e-01
 2.41601852e-02 1.29925966e-01
 2.42847222e-02 1.30260397e-01
 2.44092593e-02 1.30593970e-01
 2.45337963e-02 1.30926694e-01
 2.46583333e-02 1.31258575e-01
 2.47828704e-02 1.31589619e-01
 2.49074074e-02 1.31919832e-01
 2.50319444e-02 1.32249220e-01
 2.51564815e-02 1.32577790e-01
 2.52810185e-02 1.32905548e-01
 2.54055556e-02 1.33232499e-01
 2.55300926e-02 1.33558650e-01
 2.56546296e-02 1.33884007e-01
 2.57791667e-02 1.34208574e-01
 2.59037037e-02 1.34532359e-01
 2.60282407e-02 1.34855366e-01
 2.61527778e-02 1.35177602e-01
 2.62773148e-02 1.35499071e-01
 2.64018519e-02 1.35819779e-01
 2.65263889e-02 1.36139732e-01
 2.66509259e-02 1.36458935e-01
 2.67754630e-02 1.36777392e-01
 2.69000000e-02 1.37095110e-01
 2.70245370e-02 1.37412094e-01
 2.71490741e-02 1.37728348e-01
 2.72736111e-02 1.38043877e-01
 2.73981481e-02 1.38358687e-01
 2.75226852e-02 1.38672782e-01
 2.76472222e-02 1.38986167e-01
 2.77717593e-02 1.39298847e-01
 2.78962963e-02 1.39610827e-01
 2.80208333e-02 1.39922111e-01
 2.81453704e-02 1.40232704e-01
 2.82699074e-02 1.40542611e-01
 2.83944444e-02 1.40851836e-01
 2.85189815e-02 1.41160384e-01
 2.86435185e-02 1.41468259e-01
 2.87680556e-02 1.41775465e-01
 2.88925926e-02 1.42082007e-01
 2.90171296e-02 1.42387889e-01
 2.91416667e-02 1.42693115e-01
 2.92662037e-02 1.42997690e-01
 2.93907407e-02 1.43301617e-01
 2.95152778e-02 1.43604901e-01
 2.96398148e-02 1.43907546e-01
 2.97643519e-02 1.44209556e-01
 2.98888889e-02 1.44510935e-01
 3.00134259e-02 1.44811687e-01
 3.01379630e-02 1.45111815e-01
 3.02625000e-02 1.45411323e-01
 3.03870370e-02 1.45710216e-01
 3.05115741e-02 1.46008498e-01
 3.06361111e-02 1.46306171e-01
 3.07606481e-02 1.46603239e-01
 3.08851852e-02 1.46899707e-01
 3.10097222e-02 1.47195578e-01
 3.11342593e-02 1.47490855e-01
 3.12587963e-02 1.47785543e-01
 3.13833333e-02 1.48079644e-01
 3.15078704e-02 1.48373162e-01
 3.16324074e-02 1.48666100e-01
 3.17569444e-02 1.48958462e-01
 3.18814815e-02 1.49250252e-01
 3.20060185e-02 1.49541472e-01
 3.21305556e-02 1.49832126e-01
 3.22550926e-02 1.50122218e-01
 3.23796296e-02 1.50411750e-01
 3.25041667e-02 1.50700726e-01
 3.26287037e-02 1.50989148e-01
 3.27532407e-02 1.51277021e-01
 3.28777778e-02 1.51564347e-01
 3.30023148e-02 1.51851130e-01
 3.31268519e-02 1.52137371e-01
 3.32513889e-02 1.52423076e-01
 3.33759259e-02 1.52708245e-01
 3.35004630e-02 1.52992884e-01
 3.36250000e-02 1.53276993e-01
 3.37495370e-02 1.53560577e-01
 3.38740741e-02 1.53843638e-01
 3.39986111e-02 1.54126180e-01
 3.41231481e-02 1.54408204e-01
 3.42476852e-02 1.54689714e-01
 3.43722222e-02 1.54970713e-01
 3.44967593e-02 1.55251203e-01
 3.46212963e-02 1.55531188e-01
 3.47458333e-02 1.55810669e-01
 3.48703704e-02 1.56089650e-01
 3.49949074e-02 1.56368133e-01
 3.51194444e-02 1.56646121e-01
 3.52439815e-02 1.56923616e-01
 3.53685185e-02 1.57200622e-01
 3.54930556e-02 1.57477140e-01
 3.56175926e-02 1.57753174e-01
 3.57421296e-02 1.58028726e-01
 3.58666667e-02 1.58303798e-01
 3.59912037e-02 1.58578393e-01
 3.61157407e-02 1.58852513e-01
 3.62402778e-02 1.59126161e-01
 3.63648148e-02 1.59399339e-01
 3.64893519e-02 1.59672050e-01
 3.66138889e-02 1.59944296e-01
 3.67384259e-02 1.60216079e-01
 3.68629630e-02 1.60487402e-01
 3.69875000e-02 1.60758267e-01
 3.71120370e-02 1.61028676e-01
 3.72365741e-02 1.61298632e-01
 3.73611111e-02 1.61568137e-01
 3.74856481e-02 1.61837193e-01
 3.76101852e-02 1.62105803e-01
 3.77347222e-02 1.62373968e-01
 3.78592593e-02 1.62641691e-01
 3.79837963e-02 1.62908975e-01
 3.81083333e-02 1.63175820e-01
 3.82328704e-02 1.63442230e-01
 3.83574074e-02 1.63708206e-01
 3.84819444e-02 1.63973750e-01
 3.86064815e-02 1.64238866e-01
 3.87310185e-02 1.64503554e-01
 3.88555556e-02 1.64767817e-01
 3.89800926e-02 1.65031657e-01
 3.91046296e-02 1.65295075e-01
 3.92291667e-02 1.65558075e-01
 3.93537037e-02 1.65820657e-01
 3.94782407e-02 1.66082824e-01
 3.96027778e-02 1.66344578e-01
 3.97273148e-02 1.66605921e-01
 3.98518519e-02 1.66866854e-01
 3.99763889e-02 1.67127381e-01
 4.01009259e-02 1.67387501e-01
 4.02254630e-02 1.67647218e-01
 4.03500000e-02 1.67906533e-01
 4.04745370e-02 1.68165449e-01
 4.05990741e-02 1.68423966e-01
 4.07236111e-02 1.68682087e-01
 4.08481481e-02 1.68939814e-01
 4.09726852e-02 1.69197148e-01
 4.10972222e-02 1.69454092e-01
 4.12217593e-02 1.69710646e-01
 4.13462963e-02 1.69966813e-01
 4.14708333e-02 1.70222595e-01
 4.15953704e-02 1.70477993e-01
 4.17199074e-02 1.70733009e-01
 4.18444444e-02 1.70987644e-01
 4.19689815e-02 1.71241901e-01
 4.20935185e-02 1.71495781e-01
 4.22180556e-02 1.71749286e-01
 4.23425926e-02 1.72002417e-01
 4.24671296e-02 1.72255176e-01
 4.25916667e-02 1.72507564e-01
 4.27162037e-02 1.72759584e-01
 4.28407407e-02 1.73011237e-01
 4.29652778e-02 1.73262524e-01
 4.30898148e-02 1.73513448e-01
 4.32143519e-02 1.73764009e-01
 4.33388889e-02 1.74014209e-01
 4.34634259e-02 1.74264050e-01
 4.35879630e-02 1.74513534e-01
 4.37125000e-02 1.74762661e-01
 4.38370370e-02 1.75011433e-01
 4.39615741e-02 1.75259853e-01
 4.40861111e-02 1.75507921e-01
 4.42106481e-02 1.75755638e-01
 4.43351852e-02 1.76003008e-01
 4.44597222e-02 1.76250029e-01
 4.45842593e-02 1.76496706e-01
 4.47087963e-02 1.76743037e-01
 4.48333333e-02 1.76989027e-01
 4.49578704e-02 1.77234674e-01
 4.50824074e-02 1.77479982e-01
 4.52069444e-02 1.77724951e-01
 4.53314815e-02 1.77969583e-01
 4.54560185e-02 1.78213879e-01
 4.55805556e-02 1.78457840e-01
 4.57050926e-02 1.78701469e-01
 4.58296296e-02 1.78944766e-01
 4.59541667e-02 1.79187732e-01
 4.60787037e-02 1.79430370e-01
 4.62032407e-02 1.79672680e-01
 4.63277778e-02 1.79914663e-01
 4.64523148e-02 1.80156322e-01
 4.65768519e-02 1.80397656e-01
 4.67013889e-02 1.80638669e-01
 4.68259259e-02 1.80879360e-01
 4.69504630e-02 1.81119731e-01
 4.70750000e-02 1.81359784e-01
 4.71995370e-02 1.81599520e-01
 4.73240741e-02 1.81838939e-01
 4.74486111e-02 1.82078043e-01
 4.75731481e-02 1.82316834e-01
 4.76976852e-02 1.82555313e-01
 4.78222222e-02 1.82793481e-01
 4.79467593e-02 1.83031338e-01
 4.80712963e-02 1.83268887e-01
 4.81958333e-02 1.83506128e-01
 4.83203704e-02 1.83743063e-01
 4.84449074e-02 1.83979693e-01
 4.85694444e-02 1.84216019e-01
 4.86939815e-02 1.84452043e-01
 4.88185185e-02 1.84687764e-01
 4.89430556e-02 1.84923185e-01
 4.90675926e-02 1.85158307e-01
 4.91921296e-02 1.85393131e-01
 4.93166667e-02 1.85627657e-01
 4.94412037e-02 1.85861888e-01
 4.95657407e-02 1.86095823e-01
 4.96902778e-02 1.86329465e-01
 4.98148148e-02 1.86562815e-01
 4.99393519e-02 1.86795873e-01
 5.00638889e-02 1.87028640e-01
 5.01884259e-02 1.87261119e-01
 5.03129630e-02 1.87493309e-01
 5.04375000e-02 1.87725211e-01
 5.05620370e-02 1.87956828e-01
 5.06865741e-02 1.88188159e-01
 5.08111111e-02 1.88419207e-01
 5.09356481e-02 1.88649972e-01
 5.10601852e-02 1.88880454e-01
 5.11847222e-02 1.89110656e-01
 5.13092593e-02 1.89340578e-01
 5.14337963e-02 1.89570221e-01
 5.15583333e-02 1.89799586e-01
 5.16828704e-02 1.90028674e-01
 5.18074074e-02 1.90257487e-01
 5.19319444e-02 1.90486024e-01
 5.20564815e-02 1.90714288e-01
 5.21810185e-02 1.90942279e-01
 5.23055556e-02 1.91169998e-01
 5.24300926e-02 1.91397446e-01
 5.25546296e-02 1.91624624e-01
 5.26791667e-02 1.91851533e-01
 5.28037037e-02 1.92078174e-01
 5.29282407e-02 1.92304548e-01
 5.30527778e-02 1.92530656e-01
 5.31773148e-02 1.92756498e-01
 5.33018519e-02 1.92982076e-01
 5.34263889e-02 1.93207391e-01
 5.35509259e-02 1.93432443e-01
 5.36754630e-02 1.93657234e-01
 5.38000000e-02 1.93881765e-01
 5.39245370e-02 1.94106035e-01
 5.40490741e-02 1.94330047e-01
 5.41736111e-02 1.94553800e-01
 5.42981481e-02 1.94777297e-01
 5.44226852e-02 1.95000538e-01
 5.45472222e-02 1.95223523e-01
 5.46717593e-02 1.95446254e-01
 5.47962963e-02 1.95668731e-01
 5.49208333e-02 1.95890956e-01
 5.50453704e-02 1.96112928e-01
 5.51699074e-02 1.96334650e-01
 5.52944444e-02 1.96556122e-01
 5.54189815e-02 1.96777345e-01
 5.55435185e-02 1.96998319e-01
 5.56680556e-02 1.97219045e-01
 5.57925926e-02 1.97439525e-01
 5.59171296e-02 1.97659759e-01
 5.60416667e-02 1.97879747e-01
 5.61662037e-02 1.98099492e-01
 5.62907407e-02 1.98318993e-01
 5.64152778e-02 1.98538251e-01
 5.65398148e-02 1.98757267e-01
 5.66643519e-02 1.98976042e-01
 5.67888889e-02 1.99194577e-01
 5.69134259e-02 1.99412873e-01
 5.70379630e-02 1.99630930e-01
 5.71625000e-02 1.99848748e-01
 5.72870370e-02 2.00066330e-01
 5.74115741e-02 2.00283676e-01
 5.75361111e-02 2.00500785e-01
 5.76606481e-02 2.00717660e-01
 5.77851852e-02 2.00934301e-01
 5.79097222e-02 2.01150709e-01
 5.80342593e-02 2.01366883e-01
 5.81587963e-02 2.01582827e-01
 5.82833333e-02 2.01798539e-01
 5.84078704e-02 2.02014020e-01
 5.85324074e-02 2.02229272e-01
 5.86569444e-02 2.02444296e-01
 5.87814815e-02 2.02659091e-01
 5.89060185e-02 2.02873658e-01
 5.90305556e-02 2.03087999e-01
 5.91550926e-02 2.03302114e-01
 5.92796296e-02 2.03516004e-01
 5.94041667e-02 2.03729669e-01
 5.95287037e-02 2.03943110e-01
 5.96532407e-02 2.04156329e-01
 5.97777778e-02 2.04369324e-01
 5.99023148e-02 2.04582098e-01
 6.00268519e-02 2.04794651e-01
 6.01513889e-02 2.05006984e-01
 6.02759259e-02 2.05219096e-01
 6.04004630e-02 2.05430990e-01
 6.05250000e-02 2.05642666e-01
 6.06495370e-02 2.05854123e-01
 6.07740741e-02 2.06065364e-01
 6.08986111e-02 2.06276389e-01
 6.10231481e-02 2.06487198e-01
 6.11476852e-02 2.06697791e-01
 6.12722222e-02 2.06908171e-01
 6.13967593e-02 2.07118337e-01
 6.15212963e-02 2.07328289e-01
 6.16458333e-02 2.07538030e-01
 6.17703704e-02 2.07747558e-01
 6.18949074e-02 2.07956876e-01
 6.20194444e-02 2.08165983e-01
 6.21439815e-02 2.08374880e-01
 6.22685185e-02 2.08583568e-01
 6.23930556e-02 2.08792047e-01
 6.25175926e-02 2.09000319e-01
 6.26421296e-02 2.09208383e-01
 6.27666667e-02 2.09416240e-01
 6.28912037e-02 2.09623892e-01
 6.30157407e-02 2.09831337e-01
 6.31402778e-02 2.10038578e-01
 6.32648148e-02 2.10245615e-01
 6.33893519e-02 2.10452448e-01
 6.35138889e-02 2.10659078e-01
 6.36384259e-02 2.10865505e-01
 6.37629630e-02 2.11071730e-01
 6.38875000e-02 2.11277755e-01
 6.40120370e-02 2.11483578e-01
 6.41365741e-02 2.11689201e-01
 6.42611111e-02 2.11894625e-01
 6.43856481e-02 2.12099850e-01
 6.45101852e-02 2.12304877e-01
 6.46347222e-02 2.12509705e-01
 6.47592593e-02 2.12714337e-01
 6.48837963e-02 2.12918772e-01
 6.50083333e-02 2.13123010e-01
 6.51328704e-02 2.13327053e-01
 6.52574074e-02 2.13530902e-01
 6.53819444e-02 2.13734555e-01
 6.55064815e-02 2.13938015e-01
 6.56310185e-02 2.14141282e-01
 6.57555556e-02 2.14344356e-01
 6.58800926e-02 2.14547237e-01
 6.60046296e-02 2.14749927e-01
 6.61291667e-02 2.14952426e-01
 6.62537037e-02 2.15154734e-01
 6.63782407e-02 2.15356852e-01
 6.65027778e-02 2.15558781e-01
 6.66273148e-02 2.15760521e-01
 6.67518519e-02 2.15962072e-01
 6.68763889e-02 2.16163435e-01
 6.70009259e-02 2.16364611e-01
 6.71254630e-02 2.16565600e-01
 6.72500000e-02 2.16766403e-01
 6.73745370e-02 2.16967019e-01
 6.74990741e-02 2.17167451e-01
 6.76236111e-02 2.17367697e-01
 6.77481481e-02 2.17567760e-01
 6.78726852e-02 2.17767638e-01
 6.79972222e-02 2.17967334e-01
 6.81217593e-02 2.18166846e-01
 6.82462963e-02 2.18366176e-01
 6.83708333e-02 2.18565325e-01
 6.84953704e-02 2.18764292e-01
 6.86199074e-02 2.18963078e-01
 6.87444444e-02 2.19161684e-01
 6.88689815e-02 2.19360110e-01
 6.89935185e-02 2.19558357e-01
 6.91180556e-02 2.19756425e-01
 6.92425926e-02 2.19954315e-01
 6.93671296e-02 2.20152027e-01
 6.94916667e-02 2.20349561e-01
 6.96162037e-02 2.20546918e-01
 6.97407407e-02 2.20744099e-01
 6.98652778e-02 2.20941105e-01
 6.99898148e-02 2.21137934e-01
 7.01143519e-02 2.21334589e-01
 7.02388889e-02 2.21531068e-01
 7.03634259e-02 2.21727374e-01
 7.04879630e-02 2.21923506e-01
 7.06125000e-02 2.22119465e-01
 7.07370370e-02 2.22315252e-01
 7.08615741e-02 2.22510866e-01
 7.09861111e-02 2.22706308e-01
 7.11106481e-02 2.22901579e-01
 7.12351852e-02 2.23096679e-01
 7.13597222e-02 2.23291608e-01
 7.14842593e-02 2.23486367e-01
 7.16087963e-02 2.23680957e-01
 7.17333333e-02 2.23875378e-01
 7.18578704e-02 2.24069630e-01
 7.19824074e-02 2.24263714e-01
 7.21069444e-02 2.24457630e-01
 7.22314815e-02 2.24651378e-01
 7.23560185e-02 2.24844960e-01
 7.24805556e-02 2.25038375e-01
 7.26050926e-02 2.25231624e-01
 7.27296296e-02 2.25424707e-01
 7.28541667e-02 2.25617625e-01
 7.29787037e-02 2.25810378e-01
 7.31032407e-02 2.26002967e-01
 7.32277778e-02 2.26195392e-01
 7.33523148e-02 2.26387653e-01
 7.34768519e-02 2.26579751e-01
 7.36013889e-02 2.26771687e-01
 7.37259259e-02 2.26963460e-01
 7.38504630e-02 2.27155071e-01
 7.39750000e-02 2.27346521e-01
 7.40995370e-02 2.27537810e-01
 7.42240741e-02 2.27728938e-01
 7.43486111e-02 2.27919905e-01
 7.44731481e-02 2.28110713e-01
 7.45976852e-02 2.28301361e-01
 7.47222222e-02 2.28491851e-01
 7.48467593e-02 2.28682181e-01
 7.49712963e-02 2.28872354e-01
 7.50958333e-02 2.29062368e-01
 7.52203704e-02 2.29252225e-01
 7.53449074e-02 2.29441925e-01
 7.54694444e-02 2.29631468e-01
 7.55939815e-02 2.29820855e-01
 7.57185185e-02 2.30010086e-01
 7.58430556e-02 2.30199161e-01
 7.59675926e-02 2.30388081e-01
 7.60921296e-02 2.30576847e-01
 7.62166667e-02 2.30765457e-01
 7.63412037e-02 2.30953914e-01
 7.64657407e-02 2.31142218e-01
 7.65902778e-02 2.31330368e-01
 7.67148148e-02 2.31518365e-01
 7.68393519e-02 2.31706209e-01
 7.69638889e-02 2.31893902e-01
 7.70884259e-02 2.32081442e-01
 7.72129630e-02 2.32268831e-01
 7.73375000e-02 2.32456070e-01
 7.74620370e-02 2.32643157e-01
 7.75865741e-02 2.32830094e-01
 7.77111111e-02 2.33016881e-01
 7.78356481e-02 2.33203519e-01
 7.79601852e-02 2.33390007e-01
 7.80847222e-02 2.33576346e-01
 7.82092593e-02 2.33762537e-01
 7.83337963e-02 2.33948580e-01
 7.84583333e-02 2.34134474e-01
 7.85828704e-02 2.34320222e-01
 7.87074074e-02 2.34505822e-01
 7.88319444e-02 2.34691275e-01
 7.89564815e-02 2.34876582e-01
 7.90810185e-02 2.35061743e-01
 7.92055556e-02 2.35246759e-01
 7.93300926e-02 2.35431628e-01
 7.94546296e-02 2.35616353e-01
 7.95791667e-02 2.35800933e-01
 7.97037037e-02 2.35985369e-01
 7.98282407e-02 2.36169660e-01
 7.99527778e-02 2.36353808e-01
 8.00773148e-02 2.36537813e-01
 8.02018519e-02 2.36721674e-01
 8.03263889e-02 2.36905393e-01
 8.04509259e-02 2.37088970e-01
 8.05754630e-02 2.37272404e-01
 8.07000000e-02 2.37455697e-01
 8.08245370e-02 2.37638848e-01
 8.09490741e-02 2.37821858e-01
 8.10736111e-02 2.38004728e-01
 8.11981481e-02 2.38187457e-01
 8.13226852e-02 2.38370046e-01
 8.14472222e-02 2.38552496e-01
 8.15717593e-02 2.38734806e-01
 8.16962963e-02 2.38916976e-01
 8.18208333e-02 2.39099008e-01
 8.19453704e-02 2.39280902e-01
 8.20699074e-02 2.39462657e-01
 8.21944444e-02 2.39644275e-01
 8.23189815e-02 2.39825755e-01
 8.24435185e-02 2.40007098e-01
 8.25680556e-02 2.40188303e-01
 8.26925926e-02 2.40369373e-01
 8.28171296e-02 2.40550306e-01
 8.29416667e-02 2.40731102e-01
 8.30662037e-02 2.40911764e-01
 8.31907407e-02 2.41092290e-01
 8.33152778e-02 2.41272680e-01
 8.34398148e-02 2.41452936e-01
 8.35643519e-02 2.41633058e-01
 8.36888889e-02 2.41813045e-01
 8.38134259e-02 2.41992899e-01
 8.39379630e-02 2.42172619e-01
 8.40625000e-02 2.42352206e-01
 8.41870370e-02 2.42531659e-01
 8.43115741e-02 2.42710980e-01
 8.44361111e-02 2.42890169e-01
 8.45606481e-02 2.43069226e-01
 8.46851852e-02 2.43248150e-01
 8.48097222e-02 2.43426944e-01
 8.49342593e-02 2.43605606e-01
 8.50587963e-02 2.43784137e-01
 8.51833333e-02 2.43962537e-01
 8.53078704e-02 2.44140807e-01
 8.54324074e-02 2.44318947e-01
 8.55569444e-02 2.44496957e-01
 8.56814815e-02 2.44674838e-01
 8.58060185e-02 2.44852589e-01
 8.59305556e-02 2.45030212e-01
 8.60550926e-02 2.45207706e-01
 8.61796296e-02 2.45385071e-01
 8.63041667e-02 2.45562309e-01
 8.64287037e-02 2.45739418e-01
 8.65532407e-02 2.45916400e-01
 8.66777778e-02 2.46093255e-01
 8.68023148e-02 2.46269982e-01
 8.69268519e-02 2.46446583e-01
 8.70513889e-02 2.46623058e-01
 8.71759259e-02 2.46799406e-01
 8.73004630e-02 2.46975628e-01
 8.74250000e-02 2.47151725e-01
 8.75495370e-02 2.47327696e-01
 8.76740741e-02 2.47503543e-01
 8.77986111e-02 2.47679264e-01
 8.79231481e-02 2.47854861e-01
 8.80476852e-02 2.48030333e-01
 8.81722222e-02 2.48205682e-01
 8.82967593e-02 2.48380907e-01
 8.84212963e-02 2.48556008e-01
 8.85458333e-02 2.48730985e-01
 8.86703704e-02 2.48905840e-01
 8.87949074e-02 2.49080572e-01
 8.89194444e-02 2.49255182e-01
 8.90439815e-02 2.49429669e-01
 8.91685185e-02 2.49604035e-01
 8.92930556e-02 2.49778278e-01
 8.94175926e-02 2.49952401e-01
 8.95421296e-02 2.50126402e-01
 8.96666667e-02 2.50300282e-01
 8.97912037e-02 2.50474041e-01
 8.99157407e-02 2.50647680e-01
 9.00402778e-02 2.50821199e-01
 9.01648148e-02 2.50994597e-01
 9.02893519e-02 2.51167876e-01
 9.04138889e-02 2.51341036e-01
 9.05384259e-02 2.51514076e-01
 9.06629630e-02 2.51686997e-01
 9.07875000e-02 2.51859800e-01
 9.09120370e-02 2.52032484e-01
 9.10365741e-02 2.52205050e-01
 9.11611111e-02 2.52377498e-01
 9.12856481e-02 2.52549828e-01
 9.14101852e-02 2.52722041e-01
 9.15347222e-02 2.52894136e-01
 9.16592593e-02 2.53066115e-01
 9.17837963e-02 2.53237976e-01
 9.19083333e-02 2.53409721e-01
 9.20328704e-02 2.53581350e-01
 9.21574074e-02 2.53752862e-01
 9.22819444e-02 2.53924259e-01
 9.24064815e-02 2.54095540e-01
 9.25310185e-02 2.54266706e-01
 9.26555556e-02 2.54437757e-01
 9.27800926e-02 2.54608692e-01
 9.29046296e-02 2.54779513e-01
 9.30291667e-02 2.54950220e-01
 9.31537037e-02 2.55120812e-01
 9.32782407e-02 2.55291291e-01
 9.34027778e-02 2.55461655e-01
 9.35273148e-02 2.55631906e-01
 9.36518519e-02 2.55802044e-01
 9.37763889e-02 2.55972069e-01
 9.39009259e-02 2.56141980e-01
 9.40254630e-02 2.56311780e-01
 9.41500000e-02 2.56481466e-01
 9.42745370e-02 2.56651041e-01
 9.43990741e-02 2.56820503e-01
 9.45236111e-02 2.56989854e-01
 9.46481481e-02 2.57159094e-01
 9.47726852e-02 2.57328222e-01
 9.48972222e-02 2.57497238e-01
 9.50217593e-02 2.57666145e-01
 9.51462963e-02 2.57834940e-01
 9.52708333e-02 2.58003625e-01
 9.53953704e-02 2.58172200e-01
 9.55199074e-02 2.58340664e-01
 9.56444444e-02 2.58509019e-01
 9.57689815e-02 2.58677265e-01
 9.58935185e-02 2.58845401e-01
 9.60180556e-02 2.59013428e-01
 9.61425926e-02 2.59181346e-01
 9.62671296e-02 2.59349155e-01
 9.63916667e-02 2.59516856e-01
 9.65162037e-02 2.59684448e-01
 9.66407407e-02 2.59851932e-01
 9.67652778e-02 2.60019309e-01
 9.68898148e-02 2.60186578e-01
 9.70143519e-02 2.60353739e-01
 9.71388889e-02 2.60520793e-01
 9.72634259e-02 2.60687740e-01
 9.73879630e-02 2.60854580e-01
 9.75125000e-02 2.61021314e-01
 9.76370370e-02 2.61187941e-01
 9.77615741e-02 2.61354462e-01
 9.78861111e-02 2.61520877e-01
 9.80106481e-02 2.61687186e-01
 9.81351852e-02 2.61853389e-01
 9.82597222e-02 2.62019487e-01
 9.83842593e-02 2.62185480e-01
 9.85087963e-02 2.62351367e-01
 9.86333333e-02 2.62517150e-01
 9.87578704e-02 2.62682828e-01
 9.88824074e-02 2.62848402e-01
 9.90069444e-02 2.63013872e-01
 9.91314815e-02 2.63179237e-01
 9.92560185e-02 2.63344499e-01
 9.93805556e-02 2.63509657e-01
 9.95050926e-02 2.63674712e-01
 9.96296296e-02 2.63839663e-01
 9.97541667e-02 2.64004511e-01
 9.98787037e-02 2.64169257e-01
 1.00003241e-01 2.64333900e-01
 1.00127778e-01 2.64498440e-01
 1.00252315e-01 2.64662878e-01
 1.00376852e-01 2.64827214e-01
 1.00501389e-01 2.64991448e-01
 1.00625926e-01 2.65155580e-01
 1.00750463e-01 2.65319610e-01
 1.00875000e-01 2.65483540e-01
 1.00999537e-01 2.65647368e-01
 1.01124074e-01 2.65811095e-01
 1.01248611e-01 2.65974722e-01
 1.01373148e-01 2.66138247e-01
 1.01497685e-01 2.66301673e-01
 1.01622222e-01 2.66464998e-01
 1.01746759e-01 2.66628223e-01
 1.01871296e-01 2.66791348e-01
 1.01995833e-01 2.66954374e-01
 1.02120370e-01 2.67117300e-01
 1.02244907e-01 2.67280127e-01
 1.02369444e-01 2.67442854e-01
 1.02493981e-01 2.67605483e-01
 1.02618519e-01 2.67768013e-01
 1.02743056e-01 2.67930444e-01
 1.02867593e-01 2.68092777e-01
 1.02992130e-01 2.68255012e-01
 1.03116667e-01 2.68417149e-01
 1.03241204e-01 2.68579187e-01
 1.03365741e-01 2.68741128e-01
 1.03490278e-01 2.68902972e-01
 1.03614815e-01 2.69064718e-01
 1.03739352e-01 2.69226367e-01
 1.03863889e-01 2.69387919e-01
 1.03988426e-01 2.69549374e-01
 1.04112963e-01 2.69710733e-01
 1.04237500e-01 2.69871995e-01
 1.04362037e-01 2.70033161e-01
 1.04486574e-01 2.70194230e-01
 1.04611111e-01 2.70355204e-01
 1.04735648e-01 2.70516082e-01
 1.04860185e-01 2.70676864e-01
 1.04984722e-01 2.70837551e-01
 1.05109259e-01 2.70998142e-01
 1.05233796e-01 2.71158639e-01
 1.05358333e-01 2.71319040e-01
 1.05482870e-01 2.71479347e-01
 1.05607407e-01 2.71639559e-01
 1.05731944e-01 2.71799676e-01
 1.05856481e-01 2.71959700e-01
 1.05981019e-01 2.72119629e-01
 1.06105556e-01 2.72279464e-01
 1.06230093e-01 2.72439206e-01
 1.06354630e-01 2.72598854e-01
 1.06479167e-01 2.72758408e-01
 1.06603704e-01 2.72917870e-01
 1.06728241e-01 2.73077238e-01
 1.06852778e-01 2.73236513e-01
 1.06977315e-01 2.73395695e-01
 1.07101852e-01 2.73554785e-01
 1.07226389e-01 2.73713782e-01
 1.07350926e-01 2.73872687e-01
 1.07475463e-01 2.74031500e-01
 1.07600000e-01 2.74190221e-01
 1.07724537e-01 2.74348850e-01
 1.07849074e-01 2.74507387e-01
 1.07973611e-01 2.74665833e-01
 1.08098148e-01 2.74824188e-01
 1.08222685e-01 2.74982451e-01
 1.08347222e-01 2.75140623e-01
 1.08471759e-01 2.75298704e-01
 1.08596296e-01 2.75456695e-01
 1.08720833e-01 2.75614595e-01
 1.08845370e-01 2.75772405e-01
 1.08969907e-01 2.75930124e-01
 1.09094444e-01 2.76087754e-01
 1.09218981e-01 2.76245293e-01
 1.09343519e-01 2.76402743e-01
 1.09468056e-01 2.76560103e-01
 1.09592593e-01 2.76717373e-01
 1.09717130e-01 2.76874554e-01
 1.09841667e-01 2.77031646e-01
 1.09966204e-01 2.77188649e-01
 1.10090741e-01 2.77345563e-01
 1.10215278e-01 2.77502389e-01
 1.10339815e-01 2.77659125e-01
 1.10464352e-01 2.77815774e-01
 1.10588889e-01 2.77972334e-01
 1.10713426e-01 2.78128806e-01
 1.10837963e-01 2.78285189e-01
 1.10962500e-01 2.78441486e-01
 1.11087037e-01 2.78597694e-01
 1.11211574e-01 2.78753815e-01
 1.11336111e-01 2.78909848e-01
 1.11460648e-01 2.79065795e-01
 1.11585185e-01 2.79221654e-01
 1.11709722e-01 2.79377426e-01
 1.11834259e-01 2.79533111e-01
 1.11958796e-01 2.79688710e-01
 1.12083333e-01 2.79844222e-01
 1.12207870e-01 2.79999648e-01
 1.12332407e-01 2.80154988e-01
 1.12456944e-01 2.80310241e-01
 1.12581481e-01 2.80465409e-01
 1.12706019e-01 2.80620491e-01
 1.12830556e-01 2.80775487e-01
 1.12955093e-01 2.80930398e-01
 1.13079630e-01 2.81085223e-01
 1.13204167e-01 2.81239963e-01
 1.13328704e-01 2.81394618e-01
 1.13453241e-01 2.81549188e-01
 1.13577778e-01 2.81703673e-01
 1.13702315e-01 2.81858073e-01
 1.13826852e-01 2.82012389e-01
 1.13951389e-01 2.82166621e-01
 1.14075926e-01 2.82320768e-01
 1.14200463e-01 2.82474831e-01
 1.14325000e-01 2.82628811e-01
 1.14449537e-01 2.82782706e-01
 1.14574074e-01 2.82936518e-01
 1.14698611e-01 2.83090246e-01
 1.14823148e-01 2.83243890e-01
 1.14947685e-01 2.83397452e-01
 1.15072222e-01 2.83550930e-01
 1.15196759e-01 2.83704325e-01
 1.15321296e-01 2.83857637e-01
 1.15445833e-01 2.84010867e-01
 1.15570370e-01 2.84164014e-01
 1.15694907e-01 2.84317078e-01
 1.15819444e-01 2.84470060e-01
 1.15943981e-01 2.84622960e-01
 1.16068519e-01 2.84775778e-01
 1.16193056e-01 2.84928513e-01
 1.16317593e-01 2.85081167e-01
 1.16442130e-01 2.85233739e-01
 1.16566667e-01 2.85386230e-01
 1.16691204e-01 2.85538639e-01
 1.16815741e-01 2.85690967e-01
 1.16940278e-01 2.85843214e-01
 1.17064815e-01 2.85995380e-01
 1.17189352e-01 2.86147464e-01
 1.17313889e-01 2.86299468e-01
 1.17438426e-01 2.86451392e-01
 1.17562963e-01 2.86603234e-01
 1.17687500e-01 2.86754997e-01
 1.17812037e-01 2.86906679e-01
 1.17936574e-01 2.87058281e-01
 1.18061111e-01 2.87209803e-01
 1.18185648e-01 2.87361245e-01
 1.18310185e-01 2.87512607e-01
 1.18434722e-01 2.87663890e-01
 1.18559259e-01 2.87815093e-01
 1.18683796e-01 2.87966217e-01
 1.18808333e-01 2.88117261e-01
 1.18932870e-01 2.88268226e-01
 1.19057407e-01 2.88419113e-01
 1.19181944e-01 2.88569920e-01
 1.19306481e-01 2.88720649e-01
 1.19431019e-01 2.88871299e-01
 1.19555556e-01 2.89021870e-01
 1.19680093e-01 2.89172363e-01
 1.19804630e-01 2.89322778e-01
 1.19929167e-01 2.89473114e-01
 1.20053704e-01 2.89623373e-01
 1.20178241e-01 2.89773554e-01
 1.20302778e-01 2.89923657e-01
 1.20427315e-01 2.90073682e-01
 1.20551852e-01 2.90223629e-01
 1.20676389e-01 2.90373500e-01
 1.20800926e-01 2.90523292e-01
 1.20925463e-01 2.90673008e-01
 1.21050000e-01 2.90822647e-01
 1.21174537e-01 2.90972208e-01
 1.21299074e-01 2.91121693e-01
 1.21423611e-01 2.91271101e-01
 1.21548148e-01 2.91420433e-01
 1.21672685e-01 2.91569688e-01
 1.21797222e-01 2.91718867e-01
 1.21921759e-01 2.91867969e-01
 1.22046296e-01 2.92016995e-01
 1.22170833e-01 2.92165946e-01
 1.22295370e-01 2.92314820e-01
 1.22419907e-01 2.92463619e-01
 1.22544444e-01 2.92612341e-01
 1.22668981e-01 2.92760989e-01
 1.22793519e-01 2.92909561e-01
 1.22918056e-01 2.93058057e-01
 1.23042593e-01 2.93206479e-01
 1.23167130e-01 2.93354825e-01
 1.23291667e-01 2.93503096e-01
 1.23416204e-01 2.93651293e-01
 1.23540741e-01 2.93799415e-01
 1.23665278e-01 2.93947462e-01
 1.23789815e-01 2.94095434e-01
 1.23914352e-01 2.94243332e-01
 1.24038889e-01 2.94391156e-01
 1.24163426e-01 2.94538906e-01
 1.24287963e-01 2.94686582e-01
 1.24412500e-01 2.94834183e-01


==> figures/feart_stefan_test/anal_ratio2.dat <==
 0.00000000e+00 0.00000000e+00
 2.46659159e-04 1.43011220e-02
 4.93318318e-04 2.02248407e-02
 7.39977477e-04 2.47702700e-02
 9.86636637e-04 2.86022441e-02
 1.23329580e-03 3.19782810e-02
 1.47995495e-03 3.50304517e-02
 1.72661411e-03 3.78372124e-02
 1.97327327e-03 4.04496815e-02
 2.21993243e-03 4.29033661e-02
 2.46659159e-03 4.52241187e-02
 2.71325075e-03 4.74314559e-02
 2.95990991e-03 4.95405399e-02
 3.20656907e-03 5.15634288e-02
 3.45322823e-03 5.35098989e-02
 3.69988739e-03 5.53880075e-02
 3.94654655e-03 5.72044881e-02
 4.19320571e-03 5.89650367e-02
 4.43986486e-03 6.06745222e-02
 4.68652402e-03 6.23371457e-02
 4.93318318e-03 6.39565621e-02
 5.17984234e-03 6.55359743e-02
 5.42650150e-03 6.70782082e-02
 5.67316066e-03 6.85857719e-02
 5.91981982e-03 7.00609035e-02
 6.16647898e-03 7.15056102e-02
 6.41313814e-03 7.29217003e-02
 6.65979730e-03 7.43108099e-02
 6.90645646e-03 7.56744248e-02
 7.15311562e-03 7.70138991e-02
 7.39977477e-03 7.83304714e-02
 7.64643393e-03 7.96252776e-02
 7.89309309e-03 8.08993630e-02
 8.13975225e-03 8.21536915e-02
 8.38641141e-03 8.33891546e-02
 8.63307057e-03 8.46065790e-02
 8.87972973e-03 8.58067322e-02
 9.12638889e-03 8.69903293e-02
 9.37304805e-03 8.81580369e-02
 9.61970721e-03 8.93104785e-02
 9.86636637e-03 9.04482375e-02
 1.01130255e-02 9.15718611e-02
 1.03596847e-02 9.26818636e-02
 1.06063438e-02 9.37787286e-02
 1.08530030e-02 9.48629118e-02
 1.10996622e-02 9.59348431e-02
 1.13463213e-02 9.69949288e-02
 1.15929805e-02 9.80435531e-02
 1.18396396e-02 9.90810799e-02
 1.20862988e-02 1.00107854e-01
 1.23329580e-02 1.01124204e-01
 1.25796171e-02 1.02130439e-01
 1.28262763e-02 1.03126858e-01
 1.30729354e-02 1.04113740e-01
 1.33195946e-02 1.05091355e-01
 1.35662538e-02 1.06059960e-01
 1.38129129e-02 1.07019798e-01
 1.40595721e-02 1.07971104e-01
 1.43062312e-02 1.08914101e-01
 1.45528904e-02 1.09849003e-01
 1.47995495e-02 1.10776015e-01
 1.50462087e-02 1.11695334e-01
 1.52928679e-02 1.12607148e-01
 1.55395270e-02 1.13511637e-01
 1.57861862e-02 1.14408976e-01
 1.60328453e-02 1.15299332e-01
 1.62795045e-02 1.16182865e-01
 1.65261637e-02 1.17059729e-01
 1.67728228e-02 1.17930073e-01
 1.70194820e-02 1.18794042e-01
 1.72661411e-02 1.19651771e-01
 1.75128003e-02 1.20503396e-01
 1.77594595e-02 1.21349044e-01
 1.80061186e-02 1.22188840e-01
 1.82527778e-02 1.23022903e-01
 1.84994369e-02 1.23851350e-01
 1.87460961e-02 1.24674291e-01
 1.89927553e-02 1.25491837e-01
 1.92394144e-02 1.26304090e-01
 1.94860736e-02 1.27111153e-01
 1.97327327e-02 1.27913124e-01
 1.99793919e-02 1.28710098e-01
 2.02260511e-02 1.29502168e-01
 2.04727102e-02 1.30289422e-01
 2.07193694e-02 1.31071949e-01
 2.09660285e-02 1.31849830e-01
 2.12126877e-02 1.32623150e-01
 2.14593468e-02 1.33391986e-01
 2.17060060e-02 1.34156416e-01
 2.19526652e-02 1.34916515e-01
 2.21993243e-02 1.35672356e-01
 2.24459835e-02 1.36424009e-01
 2.26926426e-02 1.37171544e-01
 2.29393018e-02 1.37915026e-01
 2.31859610e-02 1.38654522e-01
 2.34326201e-02 1.39390095e-01
 2.36792793e-02 1.40121807e-01
 2.39259384e-02 1.40849717e-01
 2.41725976e-02 1.41573885e-01
 2.44192568e-02 1.42294368e-01
 2.46659159e-02 1.43011220e-01
 2.49125751e-02 1.43724498e-01
 2.51592342e-02 1.44434253e-01
 2.54058934e-02 1.45140537e-01
 2.56525526e-02 1.45843401e-01
 2.58992117e-02 1.46542893e-01
 2.61458709e-02 1.47239063e-01
 2.63925300e-02 1.47931957e-01
 2.66391892e-02 1.48621620e-01
 2.68858483e-02 1.49308097e-01
 2.71325075e-02 1.49991433e-01
 2.73791667e-02 1.50671670e-01
 2.76258258e-02 1.51348850e-01
 2.78724850e-02 1.52023013e-01
 2.81191441e-02 1.52694199e-01
 2.83658033e-02 1.53362448e-01
 2.86124625e-02 1.54027798e-01
 2.88591216e-02 1.54690286e-01
 2.91057808e-02 1.55349949e-01
 2.93524399e-02 1.56006823e-01
 2.95990991e-02 1.56660943e-01
 2.98457583e-02 1.57312342e-01
 3.00924174e-02 1.57961056e-01
 3.03390766e-02 1.58607116e-01
 3.05857357e-02 1.59250555e-01
 3.08323949e-02 1.59891405e-01
 3.10790541e-02 1.60529697e-01
 3.13257132e-02 1.61165460e-01
 3.15723724e-02 1.61798726e-01
 3.18190315e-02 1.62429523e-01
 3.20656907e-02 1.63057879e-01
 3.23123498e-02 1.63683823e-01
 3.25590090e-02 1.64307383e-01
 3.28056682e-02 1.64928585e-01
 3.30523273e-02 1.65547456e-01
 3.32989865e-02 1.66164022e-01
 3.35456456e-02 1.66778309e-01
 3.37923048e-02 1.67390342e-01
 3.40389640e-02 1.68000145e-01
 3.42856231e-02 1.68607742e-01
 3.45322823e-02 1.69213158e-01
 3.47789414e-02 1.69816415e-01
 3.50256006e-02 1.70417537e-01
 3.52722598e-02 1.71016546e-01
 3.55189189e-02 1.71613464e-01
 3.57655781e-02 1.72208314e-01
 3.60122372e-02 1.72801115e-01
 3.62588964e-02 1.73391890e-01
 3.65055556e-02 1.73980659e-01
 3.67522147e-02 1.74567442e-01
 3.69988739e-02 1.75152259e-01
 3.72455330e-02 1.75735130e-01
 3.74921922e-02 1.76316074e-01
 3.77388514e-02 1.76895110e-01
 3.79855105e-02 1.77472257e-01
 3.82321697e-02 1.78047533e-01
 3.84788288e-02 1.78620957e-01
 3.87254880e-02 1.79192546e-01
 3.89721471e-02 1.79762317e-01
 3.92188063e-02 1.80330287e-01
 3.94654655e-02 1.80896475e-01
 3.97121246e-02 1.81460896e-01
 3.99587838e-02 1.82023567e-01
 4.02054429e-02 1.82584503e-01
 4.04521021e-02 1.83143722e-01
 4.06987613e-02 1.83701239e-01
 4.09454204e-02 1.84257068e-01
 4.11920796e-02 1.84811226e-01
 4.14387387e-02 1.85363727e-01
 4.16853979e-02 1.85914586e-01
 4.19320571e-02 1.86463818e-01
 4.21787162e-02 1.87011437e-01
 4.24253754e-02 1.87557457e-01
 4.26720345e-02 1.88101892e-01
 4.29186937e-02 1.88644756e-01
 4.31653529e-02 1.89186062e-01
 4.34120120e-02 1.89725824e-01
 4.36586712e-02 1.90264054e-01
 4.39053303e-02 1.90800766e-01
 4.41519895e-02 1.91335973e-01
 4.43986486e-02 1.91869686e-01
 4.46453078e-02 1.92401919e-01
 4.48919670e-02 1.92932684e-01
 4.51386261e-02 1.93461993e-01
 4.53852853e-02 1.93989858e-01
 4.56319444e-02 1.94516290e-01
 4.58786036e-02 1.95041301e-01
 4.61252628e-02 1.95564903e-01
 4.63719219e-02 1.96087106e-01
 4.66185811e-02 1.96607923e-01
 4.68652402e-02 1.97127363e-01
 4.71118994e-02 1.97645439e-01
 4.73585586e-02 1.98162160e-01
 4.76052177e-02 1.98677537e-01
 4.78518769e-02 1.99191581e-01
 4.80985360e-02 1.99704301e-01
 4.83451952e-02 2.00215709e-01
 4.85918544e-02 2.00725813e-01
 4.88385135e-02 2.01234625e-01
 4.90851727e-02 2.01742153e-01
 4.93318318e-02 2.02248407e-01
 4.95784910e-02 2.02753398e-01
 4.98251502e-02 2.03257134e-01
 5.00718093e-02 2.03759624e-01
 5.03184685e-02 2.04260879e-01
 5.05651276e-02 2.04760906e-01
 5.08117868e-02 2.05259716e-01
 5.10584459e-02 2.05757316e-01
 5.13051051e-02 2.06253715e-01
 5.15517643e-02 2.06748923e-01
 5.17984234e-02 2.07242947e-01
 5.20450826e-02 2.07735797e-01
 5.22917417e-02 2.08227480e-01
 5.25384009e-02 2.08718005e-01
 5.27850601e-02 2.09207379e-01
 5.30317192e-02 2.09695612e-01
 5.32783784e-02 2.10182710e-01
 5.35250375e-02 2.10668683e-01
 5.37716967e-02 2.11153536e-01
 5.40183559e-02 2.11637279e-01
 5.42650150e-02 2.12119919e-01
 5.45116742e-02 2.12601463e-01
 5.47583333e-02 2.13081919e-01
 5.50049925e-02 2.13561294e-01
 5.52516517e-02 2.14039596e-01
 5.54983108e-02 2.14516831e-01
 5.57449700e-02 2.14993006e-01
 5.59916291e-02 2.15468129e-01
 5.62382883e-02 2.15942207e-01
 5.64849474e-02 2.16415247e-01
 5.67316066e-02 2.16887254e-01
 5.69782658e-02 2.17358237e-01
 5.72249249e-02 2.17828201e-01
 5.74715841e-02 2.18297154e-01
 5.77182432e-02 2.18765101e-01
 5.79649024e-02 2.19232049e-01
 5.82115616e-02 2.19698005e-01
 5.84582207e-02 2.20162975e-01
 5.87048799e-02 2.20626965e-01
 5.89515390e-02 2.21089981e-01
 5.91981982e-02 2.21552030e-01
 5.94448574e-02 2.22013117e-01
 5.96915165e-02 2.22473248e-01
 5.99381757e-02 2.22932430e-01
 6.01848348e-02 2.23390667e-01
 6.04314940e-02 2.23847967e-01
 6.06781532e-02 2.24304335e-01
 6.09248123e-02 2.24759775e-01
 6.11714715e-02 2.25214295e-01
 6.14181306e-02 2.25667899e-01
 6.16647898e-02 2.26120594e-01
 6.19114489e-02 2.26572384e-01
 6.21581081e-02 2.27023274e-01
 6.24047673e-02 2.27473271e-01
 6.26514264e-02 2.27922380e-01
 6.28980856e-02 2.28370605e-01
 6.31447447e-02 2.28817953e-01
 6.33914039e-02 2.29264427e-01
 6.36380631e-02 2.29710034e-01
 6.38847222e-02 2.30154778e-01
 6.41313814e-02 2.30598664e-01
 6.43780405e-02 2.31041697e-01
 6.46246997e-02 2.31483883e-01
 6.48713589e-02 2.31925225e-01
 6.51180180e-02 2.32365729e-01
 6.53646772e-02 2.32805400e-01
 6.56113363e-02 2.33244242e-01
 6.58579955e-02 2.33682260e-01
 6.61046547e-02 2.34119458e-01
 6.63513138e-02 2.34555841e-01
 6.65979730e-02 2.34991414e-01
 6.68446321e-02 2.35426181e-01
 6.70912913e-02 2.35860147e-01
 6.73379505e-02 2.36293316e-01
 6.75846096e-02 2.36725692e-01
 6.78312688e-02 2.37157279e-01
 6.80779279e-02 2.37588083e-01
 6.83245871e-02 2.38018107e-01
 6.85712462e-02 2.38447356e-01
 6.88179054e-02 2.38875833e-01
 6.90645646e-02 2.39303543e-01
 6.93112237e-02 2.39730490e-01
 6.95578829e-02 2.40156678e-01
 6.98045420e-02 2.40582111e-01
 7.00512012e-02 2.41006792e-01
 7.02978604e-02 2.41430727e-01
 7.05445195e-02 2.41853919e-01
 7.07911787e-02 2.42276372e-01
 7.10378378e-02 2.42698089e-01
 7.12844970e-02 2.43119075e-01
 7.15311562e-02 2.43539333e-01
 7.17778153e-02 2.43958867e-01
 7.20244745e-02 2.44377680e-01
 7.22711336e-02 2.44795778e-01
 7.25177928e-02 2.45213162e-01
 7.27644520e-02 2.45629837e-01
 7.30111111e-02 2.46045807e-01
 7.32577703e-02 2.46461074e-01
 7.35044294e-02 2.46875643e-01
 7.37510886e-02 2.47289517e-01
 7.39977477e-02 2.47702700e-01
 7.42444069e-02 2.48115194e-01
 7.44910661e-02 2.48527004e-01
 7.47377252e-02 2.48938132e-01
 7.49843844e-02 2.49348583e-01
 7.52310435e-02 2.49758359e-01
 7.54777027e-02 2.50167464e-01
 7.57243619e-02 2.50575901e-01
 7.59710210e-02 2.50983673e-01
 7.62176802e-02 2.51390784e-01
 7.64643393e-02 2.51797237e-01
 7.67109985e-02 2.52203034e-01
 7.69576577e-02 2.52608180e-01
 7.72043168e-02 2.53012677e-01
 7.74509760e-02 2.53416528e-01
 7.76976351e-02 2.53819737e-01
 7.79442943e-02 2.54222306e-01
 7.81909535e-02 2.54624239e-01
 7.84376126e-02 2.55025538e-01
 7.86842718e-02 2.55426207e-01
 7.89309309e-02 2.55826248e-01
 7.91775901e-02 2.56225665e-01
 7.94242492e-02 2.56624460e-01
 7.96709084e-02 2.57022636e-01
 7.99175676e-02 2.57420197e-01
 8.01642267e-02 2.57817144e-01
 8.04108859e-02 2.58213481e-01
 8.06575450e-02 2.58609211e-01
 8.09042042e-02 2.59004336e-01
 8.11508634e-02 2.59398859e-01
 8.13975225e-02 2.59792783e-01
 8.16441817e-02 2.60186111e-01
 8.18908408e-02 2.60578845e-01
 8.21375000e-02 2.60970988e-01
 8.23841592e-02 2.61362542e-01
 8.26308183e-02 2.61753511e-01
 8.28774775e-02 2.62143897e-01
 8.31241366e-02 2.62533702e-01
 8.33707958e-02 2.62922930e-01
 8.36174550e-02 2.63311582e-01
 8.38641141e-02 2.63699661e-01
 8.41107733e-02 2.64087170e-01
 8.43574324e-02 2.64474111e-01
 8.46040916e-02 2.64860487e-01
 8.48507508e-02 2.65246300e-01
 8.50974099e-02 2.65631552e-01
 8.53440691e-02 2.66016247e-01
 8.55907282e-02 2.66400386e-01
 8.58373874e-02 2.66783972e-01
 8.60840465e-02 2.67167008e-01
 8.63307057e-02 2.67549495e-01
 8.65773649e-02 2.67931435e-01
 8.68240240e-02 2.68312833e-01
 8.70706832e-02 2.68693689e-01
 8.73173423e-02 2.69074005e-01
 8.75640015e-02 2.69453785e-01
 8.78106607e-02 2.69833031e-01
 8.80573198e-02 2.70211744e-01
 8.83039790e-02 2.70589927e-01
 8.85506381e-02 2.70967583e-01
 8.87972973e-02 2.71344712e-01
 8.90439565e-02 2.71721319e-01
 8.92906156e-02 2.72097404e-01
 8.95372748e-02 2.72472970e-01
 8.97839339e-02 2.72848019e-01
 9.00305931e-02 2.73222553e-01
 9.02772523e-02 2.73596574e-01
 9.05239114e-02 2.73970085e-01
 9.07705706e-02 2.74343088e-01
 9.10172297e-02 2.74715583e-01
 9.12638889e-02 2.75087575e-01
 9.15105480e-02 2.75459064e-01
 9.17572072e-02 2.75830053e-01
 9.20038664e-02 2.76200543e-01
 9.22505255e-02 2.76570538e-01
 9.24971847e-02 2.76940037e-01
 9.27438438e-02 2.77309045e-01
 9.29905030e-02 2.77677562e-01
 9.32371622e-02 2.78045591e-01
 9.34838213e-02 2.78413133e-01
 9.37304805e-02 2.78780191e-01
 9.39771396e-02 2.79146766e-01
 9.42237988e-02 2.79512860e-01
 9.44704580e-02 2.79878475e-01
 9.47171171e-02 2.80243614e-01
 9.49637763e-02 2.80608277e-01
 9.52104354e-02 2.80972467e-01
 9.54570946e-02 2.81336186e-01
 9.57037538e-02 2.81699435e-01
 9.59504129e-02 2.82062216e-01
 9.61970721e-02 2.82424531e-01
 9.64437312e-02 2.82786382e-01
 9.66903904e-02 2.83147770e-01
 9.69370495e-02 2.83508698e-01
 9.71837087e-02 2.83869167e-01
 9.74303679e-02 2.84229179e-01
 9.76770270e-02 2.84588735e-01
 9.79236862e-02 2.84947838e-01
 9.81703453e-02 2.85306489e-01
 9.84170045e-02 2.85664689e-01
 9.86636637e-02 2.86022441e-01
 9.89103228e-02 2.86379746e-01
 9.91569820e-02 2.86736605e-01
 9.94036411e-02 2.87093021e-01
 9.96503003e-02 2.87448995e-01
 9.98969595e-02 2.87804529e-01
 1.00143619e-01 2.88159624e-01
 1.00390278e-01 2.88514283e-01
 1.00636937e-01 2.88868505e-01
 1.00883596e-01 2.89222294e-01
 1.01130255e-01 2.89575651e-01
 1.01376914e-01 2.89928577e-01
 1.01623574e-01 2.90281074e-01
 1.01870233e-01 2.90633143e-01
 1.02116892e-01 2.90984786e-01
 1.02363551e-01 2.91336005e-01
 1.02610210e-01 2.91686801e-01
 1.02856869e-01 2.92037176e-01
 1.03103529e-01 2.92387131e-01
 1.03350188e-01 2.92736667e-01
 1.03596847e-01 2.93085787e-01
 1.03843506e-01 2.93434491e-01
 1.04090165e-01 2.93782781e-01
 1.04336824e-01 2.94130659e-01
 1.04583483e-01 2.94478126e-01
 1.04830143e-01 2.94825184e-01
 1.05076802e-01 2.95171833e-01
 1.05323461e-01 2.95518076e-01
 1.05570120e-01 2.95863913e-01
 1.05816779e-01 2.96209347e-01
 1.06063438e-01 2.96554378e-01
 1.06310098e-01 2.96899009e-01
 1.06556757e-01 2.97243240e-01
 1.06803416e-01 2.97587072e-01
 1.07050075e-01 2.97930508e-01
 1.07296734e-01 2.98273549e-01
 1.07543393e-01 2.98616195e-01
 1.07790053e-01 2.98958449e-01
 1.08036712e-01 2.99300311e-01
 1.08283371e-01 2.99641783e-01
 1.08530030e-01 2.99982867e-01
 1.08776689e-01 3.00323563e-01
 1.09023348e-01 3.00663873e-01
 1.09270008e-01 3.01003798e-01
 1.09516667e-01 3.01343340e-01
 1.09763326e-01 3.01682500e-01
 1.10009985e-01 3.02021279e-01
 1.10256644e-01 3.02359678e-01
 1.10503303e-01 3.02697699e-01
 1.10749962e-01 3.03035343e-01
 1.10996622e-01 3.03372611e-01
 1.11243281e-01 3.03709505e-01
 1.11489940e-01 3.04046025e-01
 1.11736599e-01 3.04382173e-01
 1.11983258e-01 3.04717951e-01
 1.12229917e-01 3.05053359e-01
 1.12476577e-01 3.05388398e-01
 1.12723236e-01 3.05723070e-01
 1.12969895e-01 3.06057377e-01
 1.13216554e-01 3.06391318e-01
 1.13463213e-01 3.06724896e-01
 1.13709872e-01 3.07058112e-01
 1.13956532e-01 3.07390966e-01
 1.14203191e-01 3.07723461e-01
 1.14449850e-01 3.08055596e-01
 1.14696509e-01 3.08387374e-01
 1.14943168e-01 3.08718795e-01
 1.15189827e-01 3.09049861e-01
 1.15436486e-01 3.09380573e-01
 1.15683146e-01 3.09710931e-01
 1.15929805e-01 3.10040938e-01
 1.16176464e-01 3.10370593e-01
 1.16423123e-01 3.10699899e-01
 1.16669782e-01 3.11028856e-01
 1.16916441e-01 3.11357466e-01
 1.17163101e-01 3.11685729e-01
 1.17409760e-01 3.12013646e-01
 1.17656419e-01 3.12341220e-01
 1.17903078e-01 3.12668450e-01
 1.18149737e-01 3.12995338e-01
 1.18396396e-01 3.13321885e-01
 1.18643056e-01 3.13648093e-01
 1.18889715e-01 3.13973961e-01
 1.19136374e-01 3.14299491e-01
 1.19383033e-01 3.14624685e-01
 1.19629692e-01 3.14949543e-01
 1.19876351e-01 3.15274066e-01
 1.20123011e-01 3.15598255e-01
 1.20369670e-01 3.15922112e-01
 1.20616329e-01 3.16245637e-01
 1.20862988e-01 3.16568831e-01
 1.21109647e-01 3.16891696e-01
 1.21356306e-01 3.17214232e-01
 1.21602965e-01 3.17536441e-01
 1.21849625e-01 3.17858323e-01
 1.22096284e-01 3.18179879e-01
 1.22342943e-01 3.18501110e-01
 1.22589602e-01 3.18822018e-01
 1.22836261e-01 3.19142604e-01
 1.23082920e-01 3.19462867e-01
 1.23329580e-01 3.19782810e-01
 1.23576239e-01 3.20102433e-01
 1.23822898e-01 3.20421738e-01
 1.24069557e-01 3.20740724e-01
 1.24316216e-01 3.21059393e-01
 1.24562875e-01 3.21377747e-01
 1.24809535e-01 3.21695785e-01
 1.25056194e-01 3.22013510e-01
 1.25302853e-01 3.22330921e-01
 1.25549512e-01 3.22648020e-01
 1.25796171e-01 3.22964807e-01
 1.26042830e-01 3.23281284e-01
 1.26289489e-01 3.23597452e-01
 1.26536149e-01 3.23913311e-01
 1.26782808e-01 3.24228862e-01
 1.27029467e-01 3.24544107e-01
 1.27276126e-01 3.24859045e-01
 1.27522785e-01 3.25173679e-01
 1.27769444e-01 3.25488008e-01
 1.28016104e-01 3.25802034e-01
 1.28262763e-01 3.26115758e-01
 1.28509422e-01 3.26429180e-01
 1.28756081e-01 3.26742302e-01
 1.29002740e-01 3.27055124e-01
 1.29249399e-01 3.27367646e-01
 1.29496059e-01 3.27679871e-01
 1.29742718e-01 3.27991799e-01
 1.29989377e-01 3.28303430e-01
 1.30236036e-01 3.28614766e-01
 1.30482695e-01 3.28925807e-01
 1.30729354e-01 3.29236554e-01
 1.30976014e-01 3.29547008e-01
 1.31222673e-01 3.29857170e-01
 1.31469332e-01 3.30167041e-01
 1.31715991e-01 3.30476621e-01
 1.31962650e-01 3.30785911e-01
 1.32209309e-01 3.31094912e-01
 1.32455968e-01 3.31403626e-01
 1.32702628e-01 3.31712052e-01
 1.32949287e-01 3.32020191e-01
 1.33195946e-01 3.32328045e-01
 1.33442605e-01 3.32635614e-01
 1.33689264e-01 3.32942898e-01
 1.33935923e-01 3.33249900e-01
 1.34182583e-01 3.33556619e-01
 1.34429242e-01 3.33863056e-01
 1.34675901e-01 3.34169212e-01
 1.34922560e-01 3.34475087e-01
 1.35169219e-01 3.34780684e-01
 1.35415878e-01 3.35086001e-01
 1.35662538e-01 3.35391041e-01
 1.35909197e-01 3.35695803e-01
 1.36155856e-01 3.36000289e-01
 1.36402515e-01 3.36304500e-01
 1.36649174e-01 3.36608435e-01
 1.36895833e-01 3.36912097e-01
 1.37142492e-01 3.37215484e-01
 1.37389152e-01 3.37518599e-01
 1.37635811e-01 3.37821443e-01
 1.37882470e-01 3.38124014e-01
 1.38129129e-01 3.38426316e-01
 1.38375788e-01 3.38728347e-01
 1.38622447e-01 3.39030110e-01
 1.38869107e-01 3.39331604e-01
 1.39115766e-01 3.39632831e-01
 1.39362425e-01 3.39933790e-01
 1.39609084e-01 3.40234484e-01
 1.39855743e-01 3.40534911e-01
 1.40102402e-01 3.40835074e-01
 1.40349062e-01 3.41134973e-01
 1.40595721e-01 3.41434609e-01
 1.40842380e-01 3.41733982e-01
 1.41089039e-01 3.42033092e-01
 1.41335698e-01 3.42331942e-01
 1.41582357e-01 3.42630531e-01
 1.41829017e-01 3.42928859e-01
 1.42075676e-01 3.43226929e-01
 1.42322335e-01 3.43524740e-01
 1.42568994e-01 3.43822293e-01
 1.42815653e-01 3.44119588e-01
 1.43062312e-01 3.44416627e-01
 1.43308971e-01 3.44713410e-01
 1.43555631e-01 3.45009938e-01
 1.43802290e-01 3.45306211e-01
 1.44048949e-01 3.45602230e-01
 1.44295608e-01 3.45897996e-01
 1.44542267e-01 3.46193509e-01
 1.44788926e-01 3.46488770e-01
 1.45035586e-01 3.46783780e-01
 1.45282245e-01 3.47078539e-01
 1.45528904e-01 3.47373047e-01
 1.45775563e-01 3.47667307e-01
 1.46022222e-01 3.47961317e-01
 1.46268881e-01 3.48255079e-01
 1.46515541e-01 3.48548594e-01
 1.46762200e-01 3.48841862e-01
 1.47008859e-01 3.49134883e-01
 1.47255518e-01 3.49427659e-01
 1.47502177e-01 3.49720189e-01
 1.47748836e-01 3.50012475e-01
 1.47995495e-01 3.50304517e-01
 1.48242155e-01 3.50596316e-01
 1.48488814e-01 3.50887873e-01
 1.48735473e-01 3.51179187e-01
 1.48982132e-01 3.51470259e-01
 1.49228791e-01 3.51761091e-01
 1.49475450e-01 3.52051683e-01
 1.49722110e-01 3.52342035e-01
 1.49968769e-01 3.52632148e-01
 1.50215428e-01 3.52922022e-01
 1.50462087e-01 3.53211659e-01
 1.50708746e-01 3.53501058e-01
 1.50955405e-01 3.53790220e-01
 1.51202065e-01 3.54079147e-01
 1.51448724e-01 3.54367837e-01
 1.51695383e-01 3.54656293e-01
 1.51942042e-01 3.54944514e-01
 1.52188701e-01 3.55232502e-01
 1.52435360e-01 3.55520256e-01
 1.52682020e-01 3.55807778e-01
 1.52928679e-01 3.56095067e-01
 1.53175338e-01 3.56382125e-01
 1.53421997e-01 3.56668951e-01
 1.53668656e-01 3.56955548e-01
 1.53915315e-01 3.57241914e-01
 1.54161974e-01 3.57528051e-01
 1.54408634e-01 3.57813959e-01
 1.54655293e-01 3.58099639e-01
 1.54901952e-01 3.58385091e-01
 1.55148611e-01 3.58670316e-01
 1.55395270e-01 3.58955314e-01
 1.55641929e-01 3.59240086e-01
 1.55888589e-01 3.59524633e-01
 1.56135248e-01 3.59808955e-01
 1.56381907e-01 3.60093052e-01
 1.56628566e-01 3.60376925e-01
 1.56875225e-01 3.60660575e-01
 1.57121884e-01 3.60944002e-01
 1.57368544e-01 3.61227206e-01
 1.57615203e-01 3.61510189e-01
 1.57861862e-01 3.61792950e-01
 1.58108521e-01 3.62075490e-01
 1.58355180e-01 3.62357810e-01
 1.58601839e-01 3.62639911e-01
 1.58848498e-01 3.62921792e-01
 1.59095158e-01 3.63203454e-01
 1.59341817e-01 3.63484898e-01
 1.59588476e-01 3.63766124e-01
 1.59835135e-01 3.64047133e-01
 1.60081794e-01 3.64327926e-01
 1.60328453e-01 3.64608502e-01
 1.60575113e-01 3.64888862e-01
 1.60821772e-01 3.65169007e-01
 1.61068431e-01 3.65448937e-01
 1.61315090e-01 3.65728653e-01
 1.61561749e-01 3.66008156e-01
 1.61808408e-01 3.66287445e-01
 1.62055068e-01 3.66566521e-01
 1.62301727e-01 3.66845385e-01
 1.62548386e-01 3.67124037e-01
 1.62795045e-01 3.67402477e-01
 1.63041704e-01 3.67680707e-01
 1.63288363e-01 3.67958727e-01
 1.63535023e-01 3.68236536e-01
 1.63781682e-01 3.68514136e-01
 1.64028341e-01 3.68791528e-01
 1.64275000e-01 3.69068710e-01
 1.64521659e-01 3.69345685e-01
 1.64768318e-01 3.69622452e-01
 1.65014977e-01 3.69899012e-01
 1.65261637e-01 3.70175366e-01
 1.65508296e-01 3.70451513e-01
 1.65754955e-01 3.70727454e-01
 1.66001614e-01 3.71003191e-01
 1.66248273e-01 3.71278722e-01
 1.66494932e-01 3.71554050e-01
 1.66741592e-01 3.71829173e-01
 1.66988251e-01 3.72104093e-01
 1.67234910e-01 3.72378810e-01
 1.67481569e-01 3.72653324e-01
 1.67728228e-01 3.72927637e-01
 1.67974887e-01 3.73201747e-01
 1.68221547e-01 3.73475657e-01
 1.68468206e-01 3.73749366e-01
 1.68714865e-01 3.74022874e-01
 1.68961524e-01 3.74296183e-01
 1.69208183e-01 3.74569292e-01
 1.69454842e-01 3.74842203e-01
 1.69701502e-01 3.75114914e-01
 1.69948161e-01 3.75387428e-01
 1.70194820e-01 3.75659744e-01
 1.70441479e-01 3.75931862e-01
 1.70688138e-01 3.76203784e-01
 1.70934797e-01 3.76475510e-01
 1.71181456e-01 3.76747039e-01
 1.71428116e-01 3.77018373e-01
 1.71674775e-01 3.77289512e-01
 1.71921434e-01 3.77560456e-01
 1.72168093e-01 3.77831206e-01
 1.72414752e-01 3.78101761e-01
 1.72661411e-01 3.78372124e-01
 1.72908071e-01 3.78642293e-01
 1.73154730e-01 3.78912270e-01
 1.73401389e-01 3.79182054e-01
 1.73648048e-01 3.79451647e-01
 1.73894707e-01 3.79721048e-01
 1.74141366e-01 3.79990259e-01
 1.74388026e-01 3.80259278e-01
 1.74634685e-01 3.80528108e-01
 1.74881344e-01 3.80796747e-01
 1.75128003e-01 3.81065198e-01
 1.75374662e-01 3.81333459e-01
 1.75621321e-01 3.81601532e-01
 1.75867980e-01 3.81869416e-01
 1.76114640e-01 3.82137113e-01
 1.76361299e-01 3.82404623e-01
 1.76607958e-01 3.82671945e-01
 1.76854617e-01 3.82939081e-01
 1.77101276e-01 3.83206030e-01
 1.77347935e-01 3.83472794e-01
 1.77594595e-01 3.83739372e-01
 1.77841254e-01 3.84005766e-01
 1.78087913e-01 3.84271974e-01
 1.78334572e-01 3.84537998e-01
 1.78581231e-01 3.84803839e-01
 1.78827890e-01 3.85069495e-01
 1.79074550e-01 3.85334969e-01
 1.79321209e-01 3.85600260e-01
 1.79567868e-01 3.85865369e-01
 1.79814527e-01 3.86130295e-01
 1.80061186e-01 3.86395040e-01
 1.80307845e-01 3.86659603e-01
 1.80554505e-01 3.86923986e-01
 1.80801164e-01 3.87188188e-01
 1.81047823e-01 3.87452210e-01
 1.81294482e-01 3.87716052e-01
 1.81541141e-01 3.87979715e-01
 1.81787800e-01 3.88243199e-01
 1.82034459e-01 3.88506504e-01
 1.82281119e-01 3.88769631e-01
 1.82527778e-01 3.89032579e-01
 1.82774437e-01 3.89295350e-01
 1.83021096e-01 3.89557944e-01
 1.83267755e-01 3.89820361e-01
 1.83514414e-01 3.90082602e-01
 1.83761074e-01 3.90344666e-01
 1.84007733e-01 3.90606554e-01
 1.84254392e-01 3.90868267e-01
 1.84501051e-01 3.91129805e-01
 1.84747710e-01 3.91391168e-01
 1.84994369e-01 3.91652357e-01
 1.85241029e-01 3.91913371e-01
 1.85487688e-01 3.92174212e-01
 1.85734347e-01 3.92434880e-01
 1.85981006e-01 3.92695374e-01
 1.86227665e-01 3.92955696e-01
 1.86474324e-01 3.93215846e-01
 1.86720983e-01 3.93475823e-01
 1.86967643e-01 3.93735629e-01
 1.87214302e-01 3.93995263e-01
 1.87460961e-01 3.94254727e-01
 1.87707620e-01 3.94514020e-01
 1.87954279e-01 3.94773142e-01
 1.88200938e-01 3.95032095e-01
 1.88447598e-01 3.95290878e-01
 1.88694257e-01 3.95549491e-01
 1.88940916e-01 3.95807936e-01
 1.89187575e-01 3.96066212e-01
 1.89434234e-01 3.96324320e-01
 1.89680893e-01 3.96582259e-01
 1.89927553e-01 3.96840031e-01
 1.90174212e-01 3.97097636e-01
 1.90420871e-01 3.97355074e-01
 1.90667530e-01 3.97612345e-01
 1.90914189e-01 3.97869449e-01
 1.91160848e-01 3.98126388e-01
 1.91407508e-01 3.98383161e-01
 1.91654167e-01 3.98639769e-01
 1.91900826e-01 3.98896211e-01
 1.92147485e-01 3.99152489e-01
 1.92394144e-01 3.99408602e-01
 1.92640803e-01 3.99664551e-01
 1.92887462e-01 3.99920337e-01
 1.93134122e-01 4.00175958e-01
 1.93380781e-01 4.00431417e-01
 1.93627440e-01 4.00686713e-01
 1.93874099e-01 4.00941846e-01
 1.94120758e-01 4.01196817e-01
 1.94367417e-01 4.01451626e-01
 1.94614077e-01 4.01706274e-01
 1.94860736e-01 4.01960760e-01
 1.95107395e-01 4.02215085e-01
 1.95354054e-01 4.02469249e-01
 1.95600713e-01 4.02723253e-01
 1.95847372e-01 4.02977097e-01
 1.96094032e-01 4.03230781e-01
 1.96340691e-01 4.03484306e-01
 1.96587350e-01 4.03737671e-01
 1.96834009e-01 4.03990877e-01
 1.97080668e-01 4.04243925e-01
 1.97327327e-01 4.04496815e-01
 1.97573986e-01 4.04749546e-01
 1.97820646e-01 4.05002120e-01
 1.98067305e-01 4.05254537e-01
 1.98313964e-01 4.05506796e-01
 1.98560623e-01 4.05758898e-01
 1.98807282e-01 4.06010844e-01
 1.99053941e-01 4.06262634e-01
 1.99300601e-01 4.06514268e-01
 1.99547260e-01 4.06765746e-01
 1.99793919e-01 4.07017069e-01
 2.00040578e-01 4.07268236e-01
 2.00287237e-01 4.07519249e-01
 2.00533896e-01 4.07770107e-01
 2.00780556e-01 4.08020811e-01
 2.01027215e-01 4.08271361e-01
 2.01273874e-01 4.08521758e-01
 2.01520533e-01 4.08772001e-01
 2.01767192e-01 4.09022091e-01
 2.02013851e-01 4.09272028e-01
 2.02260511e-01 4.09521813e-01
 2.02507170e-01 4.09771445e-01
 2.02753829e-01 4.10020925e-01
 2.03000488e-01 4.10270254e-01
 2.03247147e-01 4.10519431e-01
 2.03493806e-01 4.10768457e-01
 2.03740465e-01 4.11017332e-01
 2.03987125e-01 4.11266057e-01
 2.04233784e-01 4.11514631e-01
 2.04480443e-01 4.11763055e-01
 2.04727102e-01 4.12011330e-01
 2.04973761e-01 4.12259455e-01
 2.05220420e-01 4.12507430e-01
 2.05467080e-01 4.12755257e-01
 2.05713739e-01 4.13002935e-01
 2.05960398e-01 4.13250464e-01
 2.06207057e-01 4.13497846e-01
 2.06453716e-01 4.13745079e-01
 2.06700375e-01 4.13992165e-01
 2.06947035e-01 4.14239103e-01
 2.07193694e-01 4.14485895e-01
 2.07440353e-01 4.14732539e-01
 2.07687012e-01 4.14979037e-01
 2.07933671e-01 4.15225388e-01
 2.08180330e-01 4.15471594e-01
 2.08426989e-01 4.15717653e-01
 2.08673649e-01 4.15963567e-01
 2.08920308e-01 4.16209336e-01
 2.09166967e-01 4.16454960e-01
 2.09413626e-01 4.16700439e-01
 2.09660285e-01 4.16945773e-01
 2.09906944e-01 4.17190963e-01
 2.10153604e-01 4.17436009e-01
 2.10400263e-01 4.17680912e-01
 2.10646922e-01 4.17925671e-01
 2.10893581e-01 4.18170286e-01
 2.11140240e-01 4.18414759e-01
 2.11386899e-01 4.18659089e-01
 2.11633559e-01 4.18903276e-01
 2.11880218e-01 4.19147321e-01
 2.12126877e-01 4.19391224e-01
 2.12373536e-01 4.19634985e-01
 2.12620195e-01 4.19878605e-01
 2.12866854e-01 4.20122083e-01
 2.13113514e-01 4.20365421e-01
 2.13360173e-01 4.20608618e-01
 2.13606832e-01 4.20851674e-01
 2.13853491e-01 4.21094590e-01
 2.14100150e-01 4.21337365e-01
 2.14346809e-01 4.21580001e-01
 2.14593468e-01 4.21822498e-01
 2.14840128e-01 4.22064855e-01
 2.15086787e-01 4.22307073e-01
 2.15333446e-01 4.22549152e-01
 2.15580105e-01 4.22791093e-01
 2.15826764e-01 4.23032895e-01
 2.16073423e-01 4.23274559e-01
 2.16320083e-01 4.23516085e-01
 2.16566742e-01 4.23757473e-01
 2.16813401e-01 4.23998725e-01
 2.17060060e-01 4.24239838e-01
 2.17306719e-01 4.24480815e-01
 2.17553378e-01 4.24721656e-01
 2.17800038e-01 4.24962359e-01
 2.18046697e-01 4.25202927e-01
 2.18293356e-01 4.25443358e-01
 2.18540015e-01 4.25683654e-01
 2.18786674e-01 4.25923814e-01
 2.19033333e-01 4.26163839e-01
 2.19279992e-01 4.26403728e-01
 2.19526652e-01 4.26643483e-01
 2.19773311e-01 4.26883103e-01
 2.20019970e-01 4.27122589e-01
 2.20266629e-01 4.27361940e-01
 2.20513288e-01 4.27601157e-01
 2.20759947e-01 4.27840241e-01
 2.21006607e-01 4.28079191e-01
 2.21253266e-01 4.28318008e-01
 2.21499925e-01 4.28556692e-01
 2.21746584e-01 4.28795243e-01
 2.21993243e-01 4.29033661e-01
 2.22239902e-01 4.29271947e-01
 2.22486562e-01 4.29510101e-01
 2.22733221e-01 4.29748122e-01
 2.22979880e-01 4.29986012e-01
 2.23226539e-01 4.30223771e-01
 2.23473198e-01 4.30461398e-01
 2.23719857e-01 4.30698894e-01
 2.23966517e-01 4.30936259e-01
 2.24213176e-01 4.31173493e-01
 2.24459835e-01 4.31410597e-01
 2.24706494e-01 4.31647571e-01
 2.24953153e-01 4.31884414e-01
 2.25199812e-01 4.32121128e-01
 2.25446471e-01 4.32357713e-01
 2.25693131e-01 4.32594167e-01
 2.25939790e-01 4.32830493e-01
 2.26186449e-01 4.33066690e-01
 2.26433108e-01 4.33302758e-01
 2.26679767e-01 4.33538697e-01
 2.26926426e-01 4.33774508e-01
 2.27173086e-01 4.34010191e-01
 2.27419745e-01 4.34245747e-01
 2.27666404e-01 4.34481174e-01
 2.27913063e-01 4.34716474e-01
 2.28159722e-01 4.34951646e-01
 2.28406381e-01 4.35186692e-01
 2.28653041e-01 4.35421610e-01
 2.28899700e-01 4.35656402e-01
 2.29146359e-01 4.35891068e-01
 2.29393018e-01 4.36125607e-01
 2.29639677e-01 4.36360020e-01
 2.29886336e-01 4.36594307e-01
 2.30132995e-01 4.36828469e-01
 2.30379655e-01 4.37062505e-01
 2.30626314e-01 4.37296416e-01
 2.30872973e-01 4.37530202e-01
 2.31119632e-01 4.37763863e-01
 2.31366291e-01 4.37997399e-01
 2.31612950e-01 4.38230811e-01
 2.31859610e-01 4.38464099e-01
 2.32106269e-01 4.38697262e-01
 2.32352928e-01 4.38930302e-01
 2.32599587e-01 4.39163218e-01
 2.32846246e-01 4.39396011e-01
 2.33092905e-01 4.39628680e-01
 2.33339565e-01 4.39861226e-01
 2.33586224e-01 4.40093650e-01
 2.33832883e-01 4.40325951e-01
 2.34079542e-01 4.40558129e-01
 2.34326201e-01 4.40790185e-01
 2.34572860e-01 4.41022119e-01
 2.34819520e-01 4.41253930e-01
 2.35066179e-01 4.41485621e-01
 2.35312838e-01 4.41717189e-01
 2.35559497e-01 4.41948637e-01
 2.35806156e-01 4.42179963e-01
 2.36052815e-01 4.42411168e-01
 2.36299474e-01 4.42642252e-01
 2.36546134e-01 4.42873216e-01
 2.36792793e-01 4.43104060e-01
 2.37039452e-01 4.43334783e-01
 2.37286111e-01 4.43565386e-01
 2.37532770e-01 4.43795870e-01
 2.37779429e-01 4.44026234e-01
 2.38026089e-01 4.44256478e-01
 2.38272748e-01 4.44486603e-01
 2.38519407e-01 4.44716609e-01
 2.38766066e-01 4.44946496e-01
 2.39012725e-01 4.45176265e-01
 2.39259384e-01 4.45405915e-01
 2.39506044e-01 4.45635446e-01
 2.39752703e-01 4.45864860e-01
 2.39999362e-01 4.46094155e-01
 2.40246021e-01 4.46323332e-01
 2.40492680e-01 4.46552392e-01
 2.40739339e-01 4.46781335e-01
 2.40985998e-01 4.47010160e-01
 2.41232658e-01 4.47238868e-01
 2.41479317e-01 4.47467460e-01
 2.41725976e-01 4.47695934e-01
 2.41972635e-01 4.47924292e-01
 2.42219294e-01 4.48152534e-01
 2.42465953e-01 4.48380660e-01
 2.42712613e-01 4.48608669e-01
 2.42959272e-01 4.48836563e-01
 2.43205931e-01 4.49064341e-01
 2.43452590e-01 4.49292003e-01
 2.43699249e-01 4.49519551e-01
 2.43945908e-01 4.49746983e-01
 2.44192568e-01 4.49974300e-01
 2.44439227e-01 4.50201502e-01
 2.44685886e-01 4.50428590e-01
 2.44932545e-01 4.50655563e-01
 2.45179204e-01 4.50882423e-01
 2.45425863e-01 4.51109168e-01
 2.45672523e-01 4.51335799e-01
 2.45919182e-01 4.51562316e-01
 2.46165841e-01 4.51788720e-01
 2.46412500e-01 4.52015010e-01


==> figures/feart_stefan_test/anal_ratio4.dat <==
 0.00000000e+00 0.00000000e+00
 4.97347347e-04 2.15078983e-02
 9.94694695e-04 3.04167615e-02
 1.49204204e-03 3.72527727e-02
 1.98938939e-03 4.30157966e-02
 2.48673674e-03 4.80931227e-02
 2.98408408e-03 5.26833763e-02
 3.48143143e-03 5.69045502e-02
 3.97877878e-03 6.08335230e-02
 4.47612613e-03 6.45236950e-02
 4.97347347e-03 6.80139464e-02
 5.47082082e-03 7.13336288e-02
 5.96816817e-03 7.45055453e-02
 6.46551552e-03 7.75478302e-02
 6.96286286e-03 8.04751866e-02
 7.46021021e-03 8.32997320e-02
 7.95755756e-03 8.60315933e-02
 8.45490490e-03 8.86793366e-02
 8.95225225e-03 9.12502845e-02
 9.44959960e-03 9.37507553e-02
 9.94694695e-03 9.61862454e-02
 1.04442943e-02 9.85615721e-02
 1.09416416e-02 1.00880985e-01
 1.14389890e-02 1.03148257e-01
 1.19363363e-02 1.05366753e-01
 1.24336837e-02 1.07539492e-01
 1.29310310e-02 1.09669193e-01
 1.34283784e-02 1.11758318e-01
 1.39257257e-02 1.13809100e-01
 1.44230731e-02 1.15823577e-01
 1.49204204e-02 1.17803611e-01
 1.54177678e-02 1.19750910e-01
 1.59151151e-02 1.21667046e-01
 1.64124625e-02 1.23553469e-01
 1.69098098e-02 1.25411520e-01
 1.74071572e-02 1.27242442e-01
 1.79045045e-02 1.29047390e-01
 1.84018519e-02 1.30827438e-01
 1.88991992e-02 1.32583590e-01
 1.93965465e-02 1.34316782e-01
 1.98938939e-02 1.36027893e-01
 2.03912412e-02 1.37717745e-01
 2.08885886e-02 1.39387112e-01
 2.13859359e-02 1.41036721e-01
 2.18832833e-02 1.42667258e-01
 2.23806306e-02 1.44279368e-01
 2.28779780e-02 1.45873664e-01
 2.33753253e-02 1.47450722e-01
 2.38726727e-02 1.49011091e-01
 2.43700200e-02 1.50555288e-01
 2.48673674e-02 1.52083808e-01
 2.53647147e-02 1.53597117e-01
 2.58620621e-02 1.55095660e-01
 2.63594094e-02 1.56579863e-01
 2.68567568e-02 1.58050129e-01
 2.73541041e-02 1.59506843e-01
 2.78514515e-02 1.60950373e-01
 2.83487988e-02 1.62381071e-01
 2.88461461e-02 1.63799274e-01
 2.93434935e-02 1.65205302e-01
 2.98408408e-02 1.66599464e-01
 3.03381882e-02 1.67982056e-01
 3.08355355e-02 1.69353361e-01
 3.13328829e-02 1.70713651e-01
 3.18302302e-02 1.72063187e-01
 3.23275776e-02 1.73402220e-01
 3.28249249e-02 1.74730992e-01
 3.33222723e-02 1.76049735e-01
 3.38196196e-02 1.77358673e-01
 3.43169670e-02 1.78658021e-01
 3.48143143e-02 1.79947988e-01
 3.53116617e-02 1.81228773e-01
 3.58090090e-02 1.82500569e-01
 3.63063564e-02 1.83763564e-01
 3.68037037e-02 1.85017937e-01
 3.73010511e-02 1.86263863e-01
 3.77983984e-02 1.87501511e-01
 3.82957457e-02 1.88731042e-01
 3.87930931e-02 1.89952615e-01
 3.92904404e-02 1.91166382e-01
 3.97877878e-02 1.92372491e-01
 4.02851351e-02 1.93571085e-01
 4.07824825e-02 1.94762303e-01
 4.12798298e-02 1.95946279e-01
 4.17771772e-02 1.97123144e-01
 4.22745245e-02 1.98293025e-01
 4.27718719e-02 1.99456044e-01
 4.32692192e-02 2.00612320e-01
 4.37665666e-02 2.01761971e-01
 4.42639139e-02 2.02905107e-01
 4.47612613e-02 2.04041839e-01
 4.52586086e-02 2.05172274e-01
 4.57559560e-02 2.06296514e-01
 4.62533033e-02 2.07414660e-01
 4.67506507e-02 2.08526811e-01
 4.72479980e-02 2.09633062e-01
 4.77453453e-02 2.10733505e-01
 4.82426927e-02 2.11828232e-01
 4.87400400e-02 2.12917331e-01
 4.92373874e-02 2.14000886e-01
 4.97347347e-02 2.15078983e-01
 5.02320821e-02 2.16151703e-01
 5.07294294e-02 2.17219125e-01
 5.12267768e-02 2.18281328e-01
 5.17241241e-02 2.19338386e-01
 5.22214715e-02 2.20390375e-01
 5.27188188e-02 2.21437366e-01
 5.32161662e-02 2.22479430e-01
 5.37135135e-02 2.23516636e-01
 5.42108609e-02 2.24549051e-01
 5.47082082e-02 2.25576741e-01
 5.52055556e-02 2.26599770e-01
 5.57029029e-02 2.27618201e-01
 5.62002503e-02 2.28632095e-01
 5.66975976e-02 2.29641513e-01
 5.71949449e-02 2.30646514e-01
 5.76922923e-02 2.31647154e-01
 5.81896396e-02 2.32643491e-01
 5.86869870e-02 2.33635578e-01
 5.91843343e-02 2.34623471e-01
 5.96816817e-02 2.35607222e-01
 6.01790290e-02 2.36586882e-01
 6.06763764e-02 2.37562502e-01
 6.11737237e-02 2.38534132e-01
 6.16710711e-02 2.39501820e-01
 6.21684184e-02 2.40465614e-01
 6.26657658e-02 2.41425560e-01
 6.31631131e-02 2.42381704e-01
 6.36604605e-02 2.43334092e-01
 6.41578078e-02 2.44282767e-01
 6.46551552e-02 2.45227771e-01
 6.51525025e-02 2.46169148e-01
 6.56498498e-02 2.47106939e-01
 6.61471972e-02 2.48041184e-01
 6.66445445e-02 2.48971923e-01
 6.71418919e-02 2.49899196e-01
 6.76392392e-02 2.50823041e-01
 6.81365866e-02 2.51743496e-01
 6.86339339e-02 2.52660597e-01
 6.91312813e-02 2.53574381e-01
 6.96286286e-02 2.54484885e-01
 7.01259760e-02 2.55392142e-01
 7.06233233e-02 2.56296188e-01
 7.11206707e-02 2.57197056e-01
 7.16180180e-02 2.58094780e-01
 7.21153654e-02 2.58989392e-01
 7.26127127e-02 2.59880924e-01
 7.31100601e-02 2.60769409e-01
 7.36074074e-02 2.61654876e-01
 7.41047548e-02 2.62537357e-01
 7.46021021e-02 2.63416882e-01
 7.50994494e-02 2.64293479e-01
 7.55967968e-02 2.65167179e-01
 7.60941441e-02 2.66038010e-01
 7.65914915e-02 2.66905999e-01
 7.70888388e-02 2.67771175e-01
 7.75861862e-02 2.68633564e-01
 7.80835335e-02 2.69493194e-01
 7.85808809e-02 2.70350090e-01
 7.90782282e-02 2.71204279e-01
 7.95755756e-02 2.72055786e-01
 8.00729229e-02 2.72904636e-01
 8.05702703e-02 2.73750854e-01
 8.10676176e-02 2.74594464e-01
 8.15649650e-02 2.75435490e-01
 8.20623123e-02 2.76273956e-01
 8.25596597e-02 2.77109885e-01
 8.30570070e-02 2.77943300e-01
 8.35543544e-02 2.78774224e-01
 8.40517017e-02 2.79602678e-01
 8.45490490e-02 2.80428685e-01
 8.50463964e-02 2.81252266e-01
 8.55437437e-02 2.82073442e-01
 8.60410911e-02 2.82892235e-01
 8.65384384e-02 2.83708664e-01
 8.70357858e-02 2.84522751e-01
 8.75331331e-02 2.85334515e-01
 8.80304805e-02 2.86143976e-01
 8.85278278e-02 2.86951154e-01
 8.90251752e-02 2.87756068e-01
 8.95225225e-02 2.88558736e-01
 9.00198699e-02 2.89359178e-01
 9.05172172e-02 2.90157412e-01
 9.10145646e-02 2.90953456e-01
 9.15119119e-02 2.91747327e-01
 9.20092593e-02 2.92539045e-01
 9.25066066e-02 2.93328625e-01
 9.30039540e-02 2.94116086e-01
 9.35013013e-02 2.94901444e-01
 9.39986486e-02 2.95684716e-01
 9.44959960e-02 2.96465919e-01
 9.49933433e-02 2.97245069e-01
 9.54906907e-02 2.98022181e-01
 9.59880380e-02 2.98797273e-01
 9.64853854e-02 2.99570359e-01
 9.69827327e-02 3.00341455e-01
 9.74800801e-02 3.01110577e-01
 9.79774274e-02 3.01877738e-01
 9.84747748e-02 3.02642956e-01
 9.89721221e-02 3.03406243e-01
 9.94694695e-02 3.04167615e-01
 9.99668168e-02 3.04927086e-01
 1.00464164e-01 3.05684670e-01
 1.00961512e-01 3.06440381e-01
 1.01458859e-01 3.07194233e-01
 1.01956206e-01 3.07946240e-01
 1.02453554e-01 3.08696414e-01
 1.02950901e-01 3.09444770e-01
 1.03448248e-01 3.10191321e-01
 1.03945596e-01 3.10936079e-01
 1.04442943e-01 3.11679058e-01
 1.04940290e-01 3.12420269e-01
 1.05437638e-01 3.13159727e-01
 1.05934985e-01 3.13897442e-01
 1.06432332e-01 3.14633428e-01
 1.06929680e-01 3.15367696e-01
 1.07427027e-01 3.16100258e-01
 1.07924374e-01 3.16831127e-01
 1.08421722e-01 3.17560313e-01
 1.08919069e-01 3.18287829e-01
 1.09416416e-01 3.19013686e-01
 1.09913764e-01 3.19737895e-01
 1.10411111e-01 3.20460468e-01
 1.10908458e-01 3.21181414e-01
 1.11405806e-01 3.21900747e-01
 1.11903153e-01 3.22618475e-01
 1.12400501e-01 3.23334610e-01
 1.12897848e-01 3.24049162e-01
 1.13395195e-01 3.24762143e-01
 1.13892543e-01 3.25473561e-01
 1.14389890e-01 3.26183428e-01
 1.14887237e-01 3.26891753e-01
 1.15384585e-01 3.27598547e-01
 1.15881932e-01 3.28303819e-01
 1.16379279e-01 3.29007580e-01
 1.16876627e-01 3.29709838e-01
 1.17373974e-01 3.30410603e-01
 1.17871321e-01 3.31109886e-01
 1.18368669e-01 3.31807695e-01
 1.18866016e-01 3.32504039e-01
 1.19363363e-01 3.33198928e-01
 1.19860711e-01 3.33892371e-01
 1.20358058e-01 3.34584377e-01
 1.20855405e-01 3.35274954e-01
 1.21352753e-01 3.35964112e-01
 1.21850100e-01 3.36651859e-01
 1.22347447e-01 3.37338204e-01
 1.22844795e-01 3.38023155e-01
 1.23342142e-01 3.38706721e-01
 1.23839489e-01 3.39388911e-01
 1.24336837e-01 3.40069732e-01
 1.24834184e-01 3.40749193e-01
 1.25331532e-01 3.41427301e-01
 1.25828879e-01 3.42104066e-01
 1.26326226e-01 3.42779494e-01
 1.26823574e-01 3.43453594e-01
 1.27320921e-01 3.44126373e-01
 1.27818268e-01 3.44797840e-01
 1.28315616e-01 3.45468002e-01
 1.28812963e-01 3.46136866e-01
 1.29310310e-01 3.46804440e-01
 1.29807658e-01 3.47470731e-01
 1.30305005e-01 3.48135748e-01
 1.30802352e-01 3.48799496e-01
 1.31299700e-01 3.49461984e-01
 1.31797047e-01 3.50123218e-01
 1.32294394e-01 3.50783206e-01
 1.32791742e-01 3.51441954e-01
 1.33289089e-01 3.52099470e-01
 1.33786436e-01 3.52755761e-01
 1.34283784e-01 3.53410832e-01
 1.34781131e-01 3.54064692e-01
 1.35278478e-01 3.54717346e-01
 1.35775826e-01 3.55368802e-01
 1.36273173e-01 3.56019066e-01
 1.36770521e-01 3.56668144e-01
 1.37267868e-01 3.57316043e-01
 1.37765215e-01 3.57962769e-01
 1.38262563e-01 3.58608329e-01
 1.38759910e-01 3.59252729e-01
 1.39257257e-01 3.59895976e-01
 1.39754605e-01 3.60538074e-01
 1.40251952e-01 3.61179031e-01
 1.40749299e-01 3.61818853e-01
 1.41246647e-01 3.62457545e-01
 1.41743994e-01 3.63095114e-01
 1.42241341e-01 3.63731565e-01
 1.42738689e-01 3.64366905e-01
 1.43236036e-01 3.65001138e-01
 1.43733383e-01 3.65634271e-01
 1.44230731e-01 3.66266310e-01
 1.44728078e-01 3.66897261e-01
 1.45225425e-01 3.67527128e-01
 1.45722773e-01 3.68155917e-01
 1.46220120e-01 3.68783634e-01
 1.46717467e-01 3.69410285e-01
 1.47214815e-01 3.70035874e-01
 1.47712162e-01 3.70660408e-01
 1.48209510e-01 3.71283891e-01
 1.48706857e-01 3.71906329e-01
 1.49204204e-01 3.72527727e-01
 1.49701552e-01 3.73148090e-01
 1.50198899e-01 3.73767423e-01
 1.50696246e-01 3.74385732e-01
 1.51193594e-01 3.75003021e-01
 1.51690941e-01 3.75619296e-01
 1.52188288e-01 3.76234561e-01
 1.52685636e-01 3.76848822e-01
 1.53182983e-01 3.77462084e-01
 1.53680330e-01 3.78074350e-01
 1.54177678e-01 3.78685627e-01
 1.54675025e-01 3.79295918e-01
 1.55172372e-01 3.79905229e-01
 1.55669720e-01 3.80513565e-01
 1.56167067e-01 3.81120929e-01
 1.56664414e-01 3.81727327e-01
 1.57161762e-01 3.82332764e-01
 1.57659109e-01 3.82937243e-01
 1.58156456e-01 3.83540769e-01
 1.58653804e-01 3.84143347e-01
 1.59151151e-01 3.84744982e-01
 1.59648498e-01 3.85345677e-01
 1.60145846e-01 3.85945437e-01
 1.60643193e-01 3.86544266e-01
 1.61140541e-01 3.87142170e-01
 1.61637888e-01 3.87739151e-01
 1.62135235e-01 3.88335215e-01
 1.62632583e-01 3.88930365e-01
 1.63129930e-01 3.89524606e-01
 1.63627277e-01 3.90117941e-01
 1.64124625e-01 3.90710376e-01
 1.64621972e-01 3.91301913e-01
 1.65119319e-01 3.91892558e-01
 1.65616667e-01 3.92482314e-01
 1.66114014e-01 3.93071185e-01
 1.66611361e-01 3.93659175e-01
 1.67108709e-01 3.94246288e-01
 1.67606056e-01 3.94832529e-01
 1.68103403e-01 3.95417900e-01
 1.68600751e-01 3.96002405e-01
 1.69098098e-01 3.96586050e-01
 1.69595445e-01 3.97168836e-01
 1.70092793e-01 3.97750769e-01
 1.70590140e-01 3.98331851e-01
 1.71087487e-01 3.98912087e-01
 1.71584835e-01 3.99491481e-01
 1.72082182e-01 4.00070035e-01
 1.72579530e-01 4.00647754e-01
 1.73076877e-01 4.01224641e-01
 1.73574224e-01 4.01800699e-01
 1.74071572e-01 4.02375933e-01
 1.74568919e-01 4.02950346e-01
 1.75066266e-01 4.03523941e-01
 1.75563614e-01 4.04096722e-01
 1.76060961e-01 4.04668692e-01
 1.76558308e-01 4.05239855e-01
 1.77055656e-01 4.05810214e-01
 1.77553003e-01 4.06379772e-01
 1.78050350e-01 4.06948534e-01
 1.78547698e-01 4.07516501e-01
 1.79045045e-01 4.08083678e-01
 1.79542392e-01 4.08650068e-01
 1.80039740e-01 4.09215674e-01
 1.80537087e-01 4.09780499e-01
 1.81034434e-01 4.10344547e-01
 1.81531782e-01 4.10907820e-01
 1.82029129e-01 4.11470323e-01
 1.82526476e-01 4.12032057e-01
 1.83023824e-01 4.12593027e-01
 1.83521171e-01 4.13153235e-01
 1.84018519e-01 4.13712685e-01
 1.84515866e-01 4.14271379e-01
 1.85013213e-01 4.14829320e-01
 1.85510561e-01 4.15386512e-01
 1.86007908e-01 4.15942958e-01
 1.86505255e-01 4.16498660e-01
 1.87002603e-01 4.17053622e-01
 1.87499950e-01 4.17607846e-01
 1.87997297e-01 4.18161336e-01
 1.88494645e-01 4.18714094e-01
 1.88991992e-01 4.19266123e-01
 1.89489339e-01 4.19817427e-01
 1.89986687e-01 4.20368007e-01
 1.90484034e-01 4.20917868e-01
 1.90981381e-01 4.21467011e-01
 1.91478729e-01 4.22015439e-01
 1.91976076e-01 4.22563156e-01
 1.92473423e-01 4.23110163e-01
 1.92970771e-01 4.23656464e-01
 1.93468118e-01 4.24202062e-01
 1.93965465e-01 4.24746959e-01
 1.94462813e-01 4.25291158e-01
 1.94960160e-01 4.25834661e-01
 1.95457508e-01 4.26377472e-01
 1.95954855e-01 4.26919592e-01
 1.96452202e-01 4.27461025e-01
 1.96949550e-01 4.28001773e-01
 1.97446897e-01 4.28541838e-01
 1.97944244e-01 4.29081224e-01
 1.98441592e-01 4.29619933e-01
 1.98938939e-01 4.30157966e-01
 1.99436286e-01 4.30695328e-01
 1.99933634e-01 4.31232020e-01
 2.00430981e-01 4.31768046e-01
 2.00928328e-01 4.32303406e-01
 2.01425676e-01 4.32838104e-01
 2.01923023e-01 4.33372143e-01
 2.02420370e-01 4.33905524e-01
 2.02917718e-01 4.34438251e-01
 2.03415065e-01 4.34970325e-01
 2.03912412e-01 4.35501749e-01
 2.04409760e-01 4.36032525e-01
 2.04907107e-01 4.36562656e-01
 2.05404454e-01 4.37092144e-01
 2.05901802e-01 4.37620991e-01
 2.06399149e-01 4.38149200e-01
 2.06896496e-01 4.38676773e-01
 2.07393844e-01 4.39203712e-01
 2.07891191e-01 4.39730020e-01
 2.08388539e-01 4.40255699e-01
 2.08885886e-01 4.40780750e-01
 2.09383233e-01 4.41305177e-01
 2.09880581e-01 4.41828982e-01
 2.10377928e-01 4.42352166e-01
 2.10875275e-01 4.42874732e-01
 2.11372623e-01 4.43396683e-01
 2.11869970e-01 4.43918020e-01
 2.12367317e-01 4.44438745e-01
 2.12864665e-01 4.44958860e-01
 2.13362012e-01 4.45478369e-01
 2.13859359e-01 4.45997272e-01
 2.14356707e-01 4.46515573e-01
 2.14854054e-01 4.47033272e-01
 2.15351401e-01 4.47550372e-01
 2.15848749e-01 4.48066876e-01
 2.16346096e-01 4.48582785e-01
 2.16843443e-01 4.49098102e-01
 2.17340791e-01 4.49612827e-01
 2.17838138e-01 4.50126965e-01
 2.18335485e-01 4.50640515e-01
 2.18832833e-01 4.51153481e-01
 2.19330180e-01 4.51665865e-01
 2.19827528e-01 4.52177668e-01
 2.20324875e-01 4.52688892e-01
 2.20822222e-01 4.53199539e-01
 2.21319570e-01 4.53709612e-01
 2.21816917e-01 4.54219112e-01
 2.22314264e-01 4.54728041e-01
 2.22811612e-01 4.55236401e-01
 2.23308959e-01 4.55744195e-01
 2.23806306e-01 4.56251423e-01
 2.24303654e-01 4.56758087e-01
 2.24801001e-01 4.57264191e-01
 2.25298348e-01 4.57769734e-01
 2.25795696e-01 4.58274720e-01
 2.26293043e-01 4.58779151e-01
 2.26790390e-01 4.59283027e-01
 2.27287738e-01 4.59786351e-01
 2.27785085e-01 4.60289125e-01
 2.28282432e-01 4.60791350e-01
 2.28779780e-01 4.61293028e-01
 2.29277127e-01 4.61794161e-01
 2.29774474e-01 4.62294751e-01
 2.30271822e-01 4.62794800e-01
 2.30769169e-01 4.63294308e-01
 2.31266517e-01 4.63793279e-01
 2.31763864e-01 4.64291714e-01
 2.32261211e-01 4.64789614e-01
 2.32758559e-01 4.65286981e-01
 2.33255906e-01 4.65783818e-01
 2.33753253e-01 4.66280124e-01
 2.34250601e-01 4.66775904e-01
 2.34747948e-01 4.67271157e-01
 2.35245295e-01 4.67765885e-01
 2.35742643e-01 4.68260091e-01
 2.36239990e-01 4.68753776e-01
 2.36737337e-01 4.69246942e-01
 2.37234685e-01 4.69739590e-01
 2.37732032e-01 4.70231722e-01
 2.38229379e-01 4.70723339e-01
 2.38726727e-01 4.71214443e-01
 2.39224074e-01 4.71705036e-01
 2.39721421e-01 4.72195119e-01
 2.40218769e-01 4.72684694e-01
 2.40716116e-01 4.73173763e-01
 2.41213463e-01 4.73662327e-01
 2.41710811e-01 4.74150387e-01
 2.42208158e-01 4.74637945e-01
 2.42705506e-01 4.75125003e-01
 2.43202853e-01 4.75611563e-01
 2.43700200e-01 4.76097625e-01
 2.44197548e-01 4.76583191e-01
 2.44694895e-01 4.77068263e-01
 2.45192242e-01 4.77552842e-01
 2.45689590e-01 4.78036931e-01
 2.46186937e-01 4.78520529e-01
 2.46684284e-01 4.79003639e-01
 2.47181632e-01 4.79486263e-01
 2.47678979e-01 4.79968401e-01
 2.48176326e-01 4.80450055e-01
 2.48673674e-01 4.80931227e-01
 2.49171021e-01 4.81411918e-01
 2.49668368e-01 4.81892130e-01
 2.50165716e-01 4.82371863e-01
 2.50663063e-01 4.82851120e-01
 2.51160410e-01 4.83329901e-01
 2.51657758e-01 4.83808209e-01
 2.52155105e-01 4.84286045e-01
 2.52652452e-01 4.84763409e-01
 2.53149800e-01 4.85240304e-01
 2.53647147e-01 4.85716730e-01
 2.54144494e-01 4.86192690e-01
 2.54641842e-01 4.86668184e-01
 2.55139189e-01 4.87143214e-01
 2.55636537e-01 4.87617781e-01
 2.56133884e-01 4.88091887e-01
 2.56631231e-01 4.88565533e-01
 2.57128579e-01 4.89038720e-01
 2.57625926e-01 4.89511450e-01
 2.58123273e-01 4.89983723e-01
 2.58620621e-01 4.90455542e-01
 2.59117968e-01 4.90926908e-01
 2.59615315e-01 4.91397821e-01
 2.60112663e-01 4.91868283e-01
 2.60610010e-01 4.92338296e-01
 2.61107357e-01 4.92807861e-01
 2.61604705e-01 4.93276978e-01
 2.62102052e-01 4.93745650e-01
 2.62599399e-01 4.94213877e-01
 2.63096747e-01 4.94681661e-01
 2.63594094e-01 4.95149004e-01
 2.64091441e-01 4.95615905e-01
 2.64588789e-01 4.96082367e-01
 2.65086136e-01 4.96548391e-01
 2.65583483e-01 4.97013978e-01
 2.66080831e-01 4.97479130e-01
 2.66578178e-01 4.97943846e-01
 2.67075526e-01 4.98408130e-01
 2.67572873e-01 4.98871981e-01
 2.68070220e-01 4.99335401e-01
 2.68567568e-01 4.99798392e-01
 2.69064915e-01 5.00260954e-01
 2.69562262e-01 5.00723089e-01
 2.70059610e-01 5.01184798e-01
 2.70556957e-01 5.01646082e-01
 2.71054304e-01 5.02106942e-01
 2.71551652e-01 5.02567379e-01
 2.72048999e-01 5.03027395e-01
 2.72546346e-01 5.03486991e-01
 2.73043694e-01 5.03946168e-01
 2.73541041e-01 5.04404926e-01
 2.74038388e-01 5.04863268e-01
 2.74535736e-01 5.05321194e-01
 2.75033083e-01 5.05778705e-01
 2.75530430e-01 5.06235803e-01
 2.76027778e-01 5.06692489e-01
 2.76525125e-01 5.07148763e-01
 2.77022472e-01 5.07604627e-01
 2.77519820e-01 5.08060082e-01
 2.78017167e-01 5.08515129e-01
 2.78514515e-01 5.08969770e-01
 2.79011862e-01 5.09424004e-01
 2.79509209e-01 5.09877834e-01
 2.80006557e-01 5.10331261e-01
 2.80503904e-01 5.10784285e-01
 2.81001251e-01 5.11236907e-01
 2.81498599e-01 5.11689129e-01
 2.81995946e-01 5.12140952e-01
 2.82493293e-01 5.12592376e-01
 2.82990641e-01 5.13043403e-01
 2.83487988e-01 5.13494034e-01
 2.83985335e-01 5.13944270e-01
 2.84482683e-01 5.14394112e-01
 2.84980030e-01 5.14843561e-01
 2.85477377e-01 5.15292618e-01
 2.85974725e-01 5.15741284e-01
 2.86472072e-01 5.16189560e-01
 2.86969419e-01 5.16637447e-01
 2.87466767e-01 5.17084946e-01
 2.87964114e-01 5.17532058e-01
 2.88461461e-01 5.17978784e-01
 2.88958809e-01 5.18425125e-01
 2.89456156e-01 5.18871082e-01
 2.89953504e-01 5.19316656e-01
 2.90450851e-01 5.19761848e-01
 2.90948198e-01 5.20206660e-01
 2.91445546e-01 5.20651091e-01
 2.91942893e-01 5.21095143e-01
 2.92440240e-01 5.21538817e-01
 2.92937588e-01 5.21982114e-01
 2.93434935e-01 5.22425035e-01
 2.93932282e-01 5.22867581e-01
 2.94429630e-01 5.23309752e-01
 2.94926977e-01 5.23751550e-01
 2.95424324e-01 5.24192976e-01
 2.95921672e-01 5.24634030e-01
 2.96419019e-01 5.25074714e-01
 2.96916366e-01 5.25515028e-01
 2.97413714e-01 5.25954974e-01
 2.97911061e-01 5.26394552e-01
 2.98408408e-01 5.26833763e-01
 2.98905756e-01 5.27272609e-01
 2.99403103e-01 5.27711089e-01
 2.99900450e-01 5.28149205e-01
 3.00397798e-01 5.28586959e-01
 3.00895145e-01 5.29024350e-01
 3.01392492e-01 5.29461379e-01
 3.01889840e-01 5.29898049e-01
 3.02387187e-01 5.30334358e-01
 3.02884535e-01 5.30770309e-01
 3.03381882e-01 5.31205903e-01
 3.03879229e-01 5.31641139e-01
 3.04376577e-01 5.32076019e-01
 3.04873924e-01 5.32510545e-01
 3.05371271e-01 5.32944716e-01
 3.05868619e-01 5.33378533e-01
 3.06365966e-01 5.33811998e-01
 3.06863313e-01 5.34245111e-01
 3.07360661e-01 5.34677874e-01
 3.07858008e-01 5.35110286e-01
 3.08355355e-01 5.35542349e-01
 3.08852703e-01 5.35974064e-01
 3.09350050e-01 5.36405432e-01
 3.09847397e-01 5.36836453e-01
 3.10344745e-01 5.37267128e-01
 3.10842092e-01 5.37697458e-01
 3.11339439e-01 5.38127444e-01
 3.11836787e-01 5.38557087e-01
 3.12334134e-01 5.38986387e-01
 3.12831481e-01 5.39415346e-01
 3.13328829e-01 5.39843963e-01
 3.13826176e-01 5.40272241e-01
 3.14323524e-01 5.40700180e-01
 3.14820871e-01 5.41127780e-01
 3.15318218e-01 5.41555042e-01
 3.15815566e-01 5.41981968e-01
 3.16312913e-01 5.42408557e-01
 3.16810260e-01 5.42834812e-01
 3.17307608e-01 5.43260731e-01
 3.17804955e-01 5.43686318e-01
 3.18302302e-01 5.44111571e-01
 3.18799650e-01 5.44536492e-01
 3.19296997e-01 5.44961082e-01
 3.19794344e-01 5.45385342e-01
 3.20291692e-01 5.45809271e-01
 3.20789039e-01 5.46232872e-01
 3.21286386e-01 5.46656144e-01
 3.21783734e-01 5.47079089e-01
 3.22281081e-01 5.47501707e-01
 3.22778428e-01 5.47923999e-01
 3.23275776e-01 5.48345966e-01
 3.23773123e-01 5.48767609e-01
 3.24270470e-01 5.49188927e-01
 3.24767818e-01 5.49609923e-01
 3.25265165e-01 5.50030597e-01
 3.25762513e-01 5.50450949e-01
 3.26259860e-01 5.50870980e-01
 3.26757207e-01 5.51290691e-01
 3.27254555e-01 5.51710083e-01
 3.27751902e-01 5.52129157e-01
 3.28249249e-01 5.52547912e-01
 3.28746597e-01 5.52966351e-01
 3.29243944e-01 5.53384473e-01
 3.29741291e-01 5.53802279e-01
 3.30238639e-01 5.54219771e-01
 3.30735986e-01 5.54636948e-01
 3.31233333e-01 5.55053812e-01
 3.31730681e-01 5.55470362e-01
 3.32228028e-01 5.55886601e-01
 3.32725375e-01 5.56302528e-01
 3.33222723e-01 5.56718145e-01
 3.33720070e-01 5.57133451e-01
 3.34217417e-01 5.57548448e-01
 3.34714765e-01 5.57963136e-01
 3.35212112e-01 5.58377517e-01
 3.35709459e-01 5.58791590e-01
 3.36206807e-01 5.59205356e-01
 3.36704154e-01 5.59618817e-01
 3.37201502e-01 5.60031972e-01
 3.37698849e-01 5.60444823e-01
 3.38196196e-01 5.60857370e-01
 3.38693544e-01 5.61269614e-01
 3.39190891e-01 5.61681555e-01
 3.39688238e-01 5.62093194e-01
 3.40185586e-01 5.62504532e-01
 3.40682933e-01 5.62915569e-01
 3.41180280e-01 5.63326306e-01
 3.41677628e-01 5.63736745e-01
 3.42174975e-01 5.64146884e-01
 3.42672322e-01 5.64556726e-01
 3.43169670e-01 5.64966270e-01
 3.43667017e-01 5.65375518e-01
 3.44164364e-01 5.65784469e-01
 3.44661712e-01 5.66193125e-01
 3.45159059e-01 5.66601487e-01
 3.45656406e-01 5.67009554e-01
 3.46153754e-01 5.67417328e-01
 3.46651101e-01 5.67824809e-01
 3.47148448e-01 5.68231998e-01
 3.47645796e-01 5.68638896e-01
 3.48143143e-01 5.69045502e-01
 3.48640490e-01 5.69451818e-01
 3.49137838e-01 5.69857844e-01
 3.49635185e-01 5.70263581e-01
 3.50132533e-01 5.70669030e-01
 3.50629880e-01 5.71074191e-01
 3.51127227e-01 5.71479065e-01
 3.51624575e-01 5.71883652e-01
 3.52121922e-01 5.72287953e-01
 3.52619269e-01 5.72691968e-01
 3.53116617e-01 5.73095699e-01
 3.53613964e-01 5.73499145e-01
 3.54111311e-01 5.73902308e-01
 3.54608659e-01 5.74305188e-01
 3.55106006e-01 5.74707786e-01
 3.55603353e-01 5.75110101e-01
 3.56100701e-01 5.75512136e-01
 3.56598048e-01 5.75913889e-01
 3.57095395e-01 5.76315363e-01
 3.57592743e-01 5.76716557e-01
 3.58090090e-01 5.77117472e-01
 3.58587437e-01 5.77518109e-01
 3.59084785e-01 5.77918469e-01
 3.59582132e-01 5.78318551e-01
 3.60079479e-01 5.78718356e-01
 3.60576827e-01 5.79117886e-01
 3.61074174e-01 5.79517140e-01
 3.61571522e-01 5.79916119e-01
 3.62068869e-01 5.80314824e-01
 3.62566216e-01 5.80713255e-01
 3.63063564e-01 5.81111413e-01
 3.63560911e-01 5.81509298e-01
 3.64058258e-01 5.81906911e-01
 3.64555606e-01 5.82304253e-01
 3.65052953e-01 5.82701324e-01
 3.65550300e-01 5.83098124e-01
 3.66047648e-01 5.83494655e-01
 3.66544995e-01 5.83890916e-01
 3.67042342e-01 5.84286908e-01
 3.67539690e-01 5.84682633e-01
 3.68037037e-01 5.85078089e-01
 3.68534384e-01 5.85473279e-01
 3.69031732e-01 5.85868202e-01
 3.69529079e-01 5.86262859e-01
 3.70026426e-01 5.86657250e-01
 3.70523774e-01 5.87051377e-01
 3.71021121e-01 5.87445239e-01
 3.71518468e-01 5.87838837e-01
 3.72015816e-01 5.88232172e-01
 3.72513163e-01 5.88625244e-01
 3.73010511e-01 5.89018054e-01
 3.73507858e-01 5.89410602e-01
 3.74005205e-01 5.89802888e-01
 3.74502553e-01 5.90194914e-01
 3.74999900e-01 5.90586680e-01
 3.75497247e-01 5.90978186e-01
 3.75994595e-01 5.91369433e-01
 3.76491942e-01 5.91760421e-01
 3.76989289e-01 5.92151151e-01
 3.77486637e-01 5.92541623e-01
 3.77983984e-01 5.92931838e-01
 3.78481331e-01 5.93321797e-01
 3.78978679e-01 5.93711499e-01
 3.79476026e-01 5.94100946e-01
 3.79973373e-01 5.94490137e-01
 3.80470721e-01 5.94879074e-01
 3.80968068e-01 5.95267757e-01
 3.81465415e-01 5.95656186e-01
 3.81962763e-01 5.96044363e-01
 3.82460110e-01 5.96432286e-01
 3.82957457e-01 5.96819957e-01
 3.83454805e-01 5.97207377e-01
 3.83952152e-01 5.97594546e-01
 3.84449499e-01 5.97981463e-01
 3.84946847e-01 5.98368131e-01
 3.85444194e-01 5.98754549e-01
 3.85941542e-01 5.99140718e-01
 3.86438889e-01 5.99526638e-01
 3.86936236e-01 5.99912309e-01
 3.87433584e-01 6.00297733e-01
 3.87930931e-01 6.00682910e-01
 3.88428278e-01 6.01067840e-01
 3.88925626e-01 6.01452523e-01
 3.89422973e-01 6.01836961e-01
 3.89920320e-01 6.02221153e-01
 3.90417668e-01 6.02605100e-01
 3.90915015e-01 6.02988803e-01
 3.91412362e-01 6.03372262e-01
 3.91909710e-01 6.03755477e-01
 3.92407057e-01 6.04138449e-01
 3.92904404e-01 6.04521179e-01
 3.93401752e-01 6.04903666e-01
 3.93899099e-01 6.05285912e-01
 3.94396446e-01 6.05667916e-01
 3.94893794e-01 6.06049680e-01
 3.95391141e-01 6.06431203e-01
 3.95888488e-01 6.06812486e-01
 3.96385836e-01 6.07193530e-01
 3.96883183e-01 6.07574335e-01
 3.97380531e-01 6.07954902e-01
 3.97877878e-01 6.08335230e-01
 3.98375225e-01 6.08715321e-01
 3.98872573e-01 6.09095174e-01
 3.99369920e-01 6.09474791e-01
 3.99867267e-01 6.09854172e-01
 4.00364615e-01 6.10233317e-01
 4.00861962e-01 6.10612226e-01
 4.01359309e-01 6.10990900e-01
 4.01856657e-01 6.11369340e-01
 4.02354004e-01 6.11747545e-01
 4.02851351e-01 6.12125517e-01
 4.03348699e-01 6.12503256e-01
 4.03846046e-01 6.12880762e-01
 4.04343393e-01 6.13258036e-01
 4.04840741e-01 6.13635077e-01
 4.05338088e-01 6.14011887e-01
 4.05835435e-01 6.14388466e-01
 4.06332783e-01 6.14764814e-01
 4.06830130e-01 6.15140932e-01
 4.07327477e-01 6.15516821e-01
 4.07824825e-01 6.15892479e-01
 4.08322172e-01 6.16267909e-01
 4.08819520e-01 6.16643110e-01
 4.09316867e-01 6.17018083e-01
 4.09814214e-01 6.17392829e-01
 4.10311562e-01 6.17767347e-01
 4.10808909e-01 6.18141638e-01
 4.11306256e-01 6.18515702e-01
 4.11803604e-01 6.18889541e-01
 4.12300951e-01 6.19263153e-01
 4.12798298e-01 6.19636541e-01
 4.13295646e-01 6.20009704e-01
 4.13792993e-01 6.20382642e-01
 4.14290340e-01 6.20755356e-01
 4.14787688e-01 6.21127846e-01
 4.15285035e-01 6.21500114e-01
 4.15782382e-01 6.21872158e-01
 4.16279730e-01 6.22243980e-01
 4.16777077e-01 6.22615580e-01
 4.17274424e-01 6.22986958e-01
 4.17771772e-01 6.23358115e-01
 4.18269119e-01 6.23729051e-01
 4.18766466e-01 6.24099767e-01
 4.19263814e-01 6.24470263e-01
 4.19761161e-01 6.24840539e-01
 4.20258509e-01 6.25210595e-01
 4.20755856e-01 6.25580433e-01
 4.21253203e-01 6.25950052e-01
 4.21750551e-01 6.26319453e-01
 4.22247898e-01 6.26688636e-01
 4.22745245e-01 6.27057602e-01
 4.23242593e-01 6.27426351e-01
 4.23739940e-01 6.27794884e-01
 4.24237287e-01 6.28163200e-01
 4.24734635e-01 6.28531300e-01
 4.25231982e-01 6.28899185e-01
 4.25729329e-01 6.29266855e-01
 4.26226677e-01 6.29634310e-01
 4.26724024e-01 6.30001551e-01
 4.27221371e-01 6.30368578e-01
 4.27718719e-01 6.30735391e-01
 4.28216066e-01 6.31101991e-01
 4.28713413e-01 6.31468378e-01
 4.29210761e-01 6.31834553e-01
 4.29708108e-01 6.32200516e-01
 4.30205455e-01 6.32566267e-01
 4.30702803e-01 6.32931807e-01
 4.31200150e-01 6.33297135e-01
 4.31697497e-01 6.33662253e-01
 4.32194845e-01 6.34027161e-01
 4.32692192e-01 6.34391859e-01
 4.33189540e-01 6.34756347e-01
 4.33686887e-01 6.35120626e-01
 4.34184234e-01 6.35484697e-01
 4.34681582e-01 6.35848558e-01
 4.35178929e-01 6.36212212e-01
 4.35676276e-01 6.36575658e-01
 4.36173624e-01 6.36938897e-01
 4.36670971e-01 6.37301928e-01
 4.37168318e-01 6.37664753e-01
 4.37665666e-01 6.38027372e-01
 4.38163013e-01 6.38389785e-01
 4.38660360e-01 6.38751992e-01
 4.39157708e-01 6.39113993e-01
 4.39655055e-01 6.39475790e-01
 4.40152402e-01 6.39837382e-01
 4.40649750e-01 6.40198770e-01
 4.41147097e-01 6.40559954e-01
 4.41644444e-01 6.40920935e-01
 4.42141792e-01 6.41281712e-01
 4.42639139e-01 6.41642287e-01
 4.43136486e-01 6.42002659e-01
 4.43633834e-01 6.42362829e-01
 4.44131181e-01 6.42722797e-01
 4.44628529e-01 6.43082563e-01
 4.45125876e-01 6.43442129e-01
 4.45623223e-01 6.43801493e-01
 4.46120571e-01 6.44160657e-01
 4.46617918e-01 6.44519621e-01
 4.47115265e-01 6.44878385e-01
 4.47612613e-01 6.45236950e-01
 4.48109960e-01 6.45595315e-01
 4.48607307e-01 6.45953482e-01
 4.49104655e-01 6.46311450e-01
 4.49602002e-01 6.46669220e-01
 4.50099349e-01 6.47026792e-01
 4.50596697e-01 6.47384167e-01
 4.51094044e-01 6.47741344e-01
 4.51591391e-01 6.48098325e-01
 4.52088739e-01 6.48455109e-01
 4.52586086e-01 6.48811697e-01
 4.53083433e-01 6.49168089e-01
 4.53580781e-01 6.49524286e-01
 4.54078128e-01 6.49880287e-01
 4.54575475e-01 6.50236093e-01
 4.55072823e-01 6.50591705e-01
 4.55570170e-01 6.50947122e-01
 4.56067518e-01 6.51302346e-01
 4.56564865e-01 6.51657376e-01
 4.57062212e-01 6.52012213e-01
 4.57559560e-01 6.52366856e-01
 4.58056907e-01 6.52721307e-01
 4.58554254e-01 6.53075566e-01
 4.59051602e-01 6.53429632e-01
 4.59548949e-01 6.53783507e-01
 4.60046296e-01 6.54137190e-01
 4.60543644e-01 6.54490682e-01
 4.61040991e-01 6.54843984e-01
 4.61538338e-01 6.55197094e-01
 4.62035686e-01 6.55550015e-01
 4.62533033e-01 6.55902746e-01
 4.63030380e-01 6.56255287e-01
 4.63527728e-01 6.56607639e-01
 4.64025075e-01 6.56959802e-01
 4.64522422e-01 6.57311776e-01
 4.65019770e-01 6.57663562e-01
 4.65517117e-01 6.58015159e-01
 4.66014464e-01 6.58366569e-01
 4.66511812e-01 6.58717792e-01
 4.67009159e-01 6.59068827e-01
 4.67506507e-01 6.59419676e-01
 4.68003854e-01 6.59770338e-01
 4.68501201e-01 6.60120813e-01
 4.68998549e-01 6.60471103e-01
 4.69495896e-01 6.60821207e-01
 4.69993243e-01 6.61171126e-01
 4.70490591e-01 6.61520859e-01
 4.70987938e-01 6.61870408e-01
 4.71485285e-01 6.62219772e-01
 4.71982633e-01 6.62568952e-01
 4.72479980e-01 6.62917948e-01
 4.72977327e-01 6.63266760e-01
 4.73474675e-01 6.63615389e-01
 4.73972022e-01 6.63963835e-01
 4.74469369e-01 6.64312099e-01
 4.74966717e-01 6.64660179e-01
 4.75464064e-01 6.65008078e-01
 4.75961411e-01 6.65355795e-01
 4.76458759e-01 6.65703330e-01
 4.76956106e-01 6.66050683e-01
 4.77453453e-01 6.66397856e-01
 4.77950801e-01 6.66744848e-01
 4.78448148e-01 6.67091659e-01
 4.78945495e-01 6.67438291e-01
 4.79442843e-01 6.67784742e-01
 4.79940190e-01 6.68131013e-01
 4.80437538e-01 6.68477106e-01
 4.80934885e-01 6.68823019e-01
 4.81432232e-01 6.69168753e-01
 4.81929580e-01 6.69514309e-01
 4.82426927e-01 6.69859686e-01
 4.82924274e-01 6.70204886e-01
 4.83421622e-01 6.70549908e-01
 4.83918969e-01 6.70894752e-01
 4.84416316e-01 6.71239420e-01
 4.84913664e-01 6.71583910e-01
 4.85411011e-01 6.71928224e-01
 4.85908358e-01 6.72272361e-01
 4.86405706e-01 6.72616322e-01
 4.86903053e-01 6.72960108e-01
 4.87400400e-01 6.73303718e-01
 4.87897748e-01 6.73647153e-01
 4.88395095e-01 6.73990412e-01
 4.88892442e-01 6.74333497e-01
 4.89389790e-01 6.74676408e-01
 4.89887137e-01 6.75019144e-01
 4.90384484e-01 6.75361706e-01
 4.90881832e-01 6.75704095e-01
 4.91379179e-01 6.76046311e-01
 4.91876527e-01 6.76388353e-01
 4.92373874e-01 6.76730222e-01
 4.92871221e-01 6.77071919e-01
 4.93368569e-01 6.77413443e-01
 4.93865916e-01 6.77754795e-01
 4.94363263e-01 6.78095976e-01
 4.94860611e-01 6.78436984e-01
 4.95357958e-01 6.78777822e-01
 4.95855305e-01 6.79118488e-01
 4.96352653e-01 6.79458984e-01
 4.96850000e-01 6.79799309e-01


==> figures/feart_stefan_test/anal_ratio5.dat <==
 0.00000000e+00 0.00000000e+00
 6.50650651e-05 7.88704235e-03
 1.30130130e-04 1.11539623e-02
 1.95195195e-04 1.36607581e-02
 2.60260260e-04 1.57740847e-02
 3.25325325e-04 1.76359628e-02
 3.90390390e-04 1.93192293e-02
 4.55455455e-04 2.08671526e-02
 5.20520521e-04 2.23079245e-02
 5.85585586e-04 2.36611271e-02
 6.50650651e-04 2.49410178e-02
 7.15715716e-04 2.61583602e-02
 7.80780781e-04 2.73215162e-02
 8.45845846e-04 2.84371356e-02
 9.10910911e-04 2.95106103e-02
 9.75975976e-04 3.05463837e-02
 1.04104104e-03 3.15481694e-02
 1.10610611e-03 3.25191087e-02
 1.17117117e-03 3.34618868e-02
 1.23623624e-03 3.43788206e-02
 1.30130130e-03 3.52719257e-02
 1.36636637e-03 3.61429686e-02
 1.43143143e-03 3.69935078e-02
 1.49649650e-03 3.78249263e-02
 1.56156156e-03 3.86384587e-02
 1.62662663e-03 3.94352118e-02
 1.69169169e-03 4.02161829e-02
 1.75675676e-03 4.09822742e-02
 1.82182182e-03 4.17343053e-02
 1.88688689e-03 4.24730229e-02
 1.95195195e-03 4.31991101e-02
 2.01701702e-03 4.39131933e-02
 2.08208208e-03 4.46158491e-02
 2.14714715e-03 4.53076089e-02
 2.21221221e-03 4.59889646e-02
 2.27727728e-03 4.66603718e-02
 2.34234234e-03 4.73222541e-02
 2.40740741e-03 4.79750057e-02
 2.47247247e-03 4.86189943e-02
 2.53753754e-03 4.92545637e-02
 2.60260260e-03 4.98820357e-02
 2.66766767e-03 5.05017121e-02
 2.73273273e-03 5.11138764e-02
 2.79779780e-03 5.17187954e-02
 2.86286286e-03 5.23167204e-02
 2.92792793e-03 5.29078885e-02
 2.99299299e-03 5.34925238e-02
 3.05805806e-03 5.40708382e-02
 3.12312312e-03 5.46430323e-02
 3.18818819e-03 5.52092965e-02
 3.25325325e-03 5.57698113e-02
 3.31831832e-03 5.63247485e-02
 3.38338338e-03 5.68742712e-02
 3.44844845e-03 5.74185350e-02
 3.51351351e-03 5.79576880e-02
 3.57857858e-03 5.84918716e-02
 3.64364364e-03 5.90212206e-02
 3.70870871e-03 5.95458640e-02
 3.77377377e-03 6.00659250e-02
 3.83883884e-03 6.05815218e-02
 3.90390390e-03 6.10927674e-02
 3.96896897e-03 6.15997700e-02
 4.03403403e-03 6.21026336e-02
 4.09909910e-03 6.26014579e-02
 4.16416416e-03 6.30963388e-02
 4.22922923e-03 6.35873683e-02
 4.29429429e-03 6.40746350e-02
 4.35935936e-03 6.45582240e-02
 4.42442442e-03 6.50382174e-02
 4.48948949e-03 6.55146942e-02
 4.55455455e-03 6.59877306e-02
 4.61961962e-03 6.64574001e-02
 4.68468468e-03 6.69237736e-02
 4.74974975e-03 6.73869194e-02
 4.81481481e-03 6.78469037e-02
 4.87987988e-03 6.83037904e-02
 4.94494494e-03 6.87576412e-02
 5.01001001e-03 6.92085158e-02
 5.07507508e-03 6.96564720e-02
 5.14014014e-03 7.01015658e-02
 5.20520521e-03 7.05438514e-02
 5.27027027e-03 7.09833812e-02
 5.33533534e-03 7.14202061e-02
 5.40040040e-03 7.18543755e-02
 5.46546547e-03 7.22859372e-02
 5.53053053e-03 7.27149376e-02
 5.59559560e-03 7.31414218e-02
 5.66066066e-03 7.35654336e-02
 5.72572573e-03 7.39870155e-02
 5.79079079e-03 7.44062088e-02
 5.85585586e-03 7.48230535e-02
 5.92092092e-03 7.52375888e-02
 5.98598599e-03 7.56498527e-02
 6.05105105e-03 7.60598820e-02
 6.11611612e-03 7.64677127e-02
 6.18118118e-03 7.68733798e-02
 6.24624625e-03 7.72769174e-02
 6.31131131e-03 7.76783586e-02
 6.37637638e-03 7.80777358e-02
 6.44144144e-03 7.84750806e-02
 6.50650651e-03 7.88704235e-02
 6.57157157e-03 7.92637947e-02
 6.63663664e-03 7.96552232e-02
 6.70170170e-03 8.00447376e-02
 6.76676677e-03 8.04323657e-02
 6.83183183e-03 8.08181347e-02
 6.89689690e-03 8.12020710e-02
 6.96196196e-03 8.15842005e-02
 7.02702703e-03 8.19645485e-02
 7.09209209e-03 8.23431396e-02
 7.15715716e-03 8.27199981e-02
 7.22222222e-03 8.30951474e-02
 7.28728729e-03 8.34686106e-02
 7.35235235e-03 8.38404102e-02
 7.41741742e-03 8.42105684e-02
 7.48248248e-03 8.45791066e-02
 7.54754755e-03 8.49460458e-02
 7.61261261e-03 8.53114069e-02
 7.67767768e-03 8.56752098e-02
 7.74274274e-03 8.60374745e-02
 7.80780781e-03 8.63982202e-02
 7.87287287e-03 8.67574659e-02
 7.93793794e-03 8.71152302e-02
 8.00300300e-03 8.74715311e-02
 8.06806807e-03 8.78263867e-02
 8.13313313e-03 8.81798142e-02
 8.19819820e-03 8.85318308e-02
 8.26326326e-03 8.88824533e-02
 8.32832833e-03 8.92316981e-02
 8.39339339e-03 8.95795813e-02
 8.45845846e-03 8.99261187e-02
 8.52352352e-03 9.02713258e-02
 8.58858859e-03 9.06152178e-02
 8.65365365e-03 9.09578096e-02
 8.71871872e-03 9.12991159e-02
 8.78378378e-03 9.16391511e-02
 8.84884885e-03 9.19779291e-02
 8.91391391e-03 9.23154639e-02
 8.97897898e-03 9.26517691e-02
 9.04404404e-03 9.29868580e-02
 9.10910911e-03 9.33207436e-02
 9.17417417e-03 9.36534390e-02
 9.23923924e-03 9.39849566e-02
 9.30430430e-03 9.43153090e-02
 9.36936937e-03 9.46445082e-02
 9.43443443e-03 9.49725664e-02
 9.49949950e-03 9.52994954e-02
 9.56456456e-03 9.56253065e-02
 9.62962963e-03 9.59500114e-02
 9.69469469e-03 9.62736211e-02
 9.75975976e-03 9.65961467e-02
 9.82482482e-03 9.69175990e-02
 9.88988989e-03 9.72379887e-02
 9.95495495e-03 9.75573261e-02
 1.00200200e-02 9.78756216e-02
 1.00850851e-02 9.81928854e-02
 1.01501502e-02 9.85091274e-02
 1.02152152e-02 9.88243574e-02
 1.02802803e-02 9.91385851e-02
 1.03453453e-02 9.94518200e-02
 1.04104104e-02 9.97640714e-02
 1.04754755e-02 1.00075348e-01
 1.05405405e-02 1.00385660e-01
 1.06056056e-02 1.00695016e-01
 1.06706707e-02 1.01003424e-01
 1.07357357e-02 1.01310893e-01
 1.08008008e-02 1.01617432e-01
 1.08658659e-02 1.01923049e-01
 1.09309309e-02 1.02227753e-01
 1.09959960e-02 1.02531551e-01
 1.10610611e-02 1.02834451e-01
 1.11261261e-02 1.03136462e-01
 1.11911912e-02 1.03437591e-01
 1.12562563e-02 1.03737846e-01
 1.13213213e-02 1.04037234e-01
 1.13863864e-02 1.04335763e-01
 1.14514515e-02 1.04633441e-01
 1.15165165e-02 1.04930274e-01
 1.15815816e-02 1.05226270e-01
 1.16466466e-02 1.05521435e-01
 1.17117117e-02 1.05815777e-01
 1.17767768e-02 1.06109303e-01
 1.18418418e-02 1.06402019e-01
 1.19069069e-02 1.06693931e-01
 1.19719720e-02 1.06985048e-01
 1.20370370e-02 1.07275374e-01
 1.21021021e-02 1.07564917e-01
 1.21671672e-02 1.07853682e-01
 1.22322322e-02 1.08141676e-01
 1.22972973e-02 1.08428906e-01
 1.23623624e-02 1.08715376e-01
 1.24274274e-02 1.09001094e-01
 1.24924925e-02 1.09286065e-01
 1.25575576e-02 1.09570294e-01
 1.26226226e-02 1.09853788e-01
 1.26876877e-02 1.10136553e-01
 1.27527528e-02 1.10418593e-01
 1.28178178e-02 1.10699915e-01
 1.28828829e-02 1.10980523e-01
 1.29479479e-02 1.11260424e-01
 1.30130130e-02 1.11539623e-01
 1.30780781e-02 1.11818124e-01
 1.31431431e-02 1.12095933e-01
 1.32082082e-02 1.12373056e-01
 1.32732733e-02 1.12649497e-01
 1.33383383e-02 1.12925261e-01
 1.34034034e-02 1.13200354e-01
 1.34684685e-02 1.13474779e-01
 1.35335335e-02 1.13748542e-01
 1.35985986e-02 1.14021649e-01
 1.36636637e-02 1.14294102e-01
 1.37287287e-02 1.14565908e-01
 1.37937938e-02 1.14837070e-01
 1.38588589e-02 1.15107594e-01
 1.39239239e-02 1.15377483e-01
 1.39889890e-02 1.15646742e-01
 1.40540541e-02 1.15915376e-01
 1.41191191e-02 1.16183389e-01
 1.41841842e-02 1.16450785e-01
 1.42492492e-02 1.16717568e-01
 1.43143143e-02 1.16983743e-01
 1.43793794e-02 1.17249314e-01
 1.44444444e-02 1.17514284e-01
 1.45095095e-02 1.17778659e-01
 1.45745746e-02 1.18042441e-01
 1.46396396e-02 1.18305635e-01
 1.47047047e-02 1.18568245e-01
 1.47697698e-02 1.18830275e-01
 1.48348348e-02 1.19091728e-01
 1.48998999e-02 1.19352608e-01
 1.49649650e-02 1.19612920e-01
 1.50300300e-02 1.19872666e-01
 1.50950951e-02 1.20131850e-01
 1.51601602e-02 1.20390477e-01
 1.52252252e-02 1.20648549e-01
 1.52902903e-02 1.20906070e-01
 1.53553554e-02 1.21163044e-01
 1.54204204e-02 1.21419474e-01
 1.54854855e-02 1.21675363e-01
 1.55505506e-02 1.21930716e-01
 1.56156156e-02 1.22185535e-01
 1.56806807e-02 1.22439823e-01
 1.57457457e-02 1.22693585e-01
 1.58108108e-02 1.22946823e-01
 1.58758759e-02 1.23199540e-01
 1.59409409e-02 1.23451740e-01
 1.60060060e-02 1.23703426e-01
 1.60710711e-02 1.23954600e-01
 1.61361361e-02 1.24205267e-01
 1.62012012e-02 1.24455429e-01
 1.62662663e-02 1.24705089e-01
 1.63313313e-02 1.24954250e-01
 1.63963964e-02 1.25202916e-01
 1.64614615e-02 1.25451088e-01
 1.65265265e-02 1.25698771e-01
 1.65915916e-02 1.25945966e-01
 1.66566567e-02 1.26192678e-01
 1.67217217e-02 1.26438908e-01
 1.67867868e-02 1.26684659e-01
 1.68518519e-02 1.26929934e-01
 1.69169169e-02 1.27174737e-01
 1.69819820e-02 1.27419069e-01
 1.70470470e-02 1.27662933e-01
 1.71121121e-02 1.27906333e-01
 1.71771772e-02 1.28149270e-01
 1.72422422e-02 1.28391748e-01
 1.73073073e-02 1.28633768e-01
 1.73723724e-02 1.28875334e-01
 1.74374374e-02 1.29116448e-01
 1.75025025e-02 1.29357113e-01
 1.75675676e-02 1.29597330e-01
 1.76326326e-02 1.29837104e-01
 1.76976977e-02 1.30076435e-01
 1.77627628e-02 1.30315327e-01
 1.78278278e-02 1.30553781e-01
 1.78928929e-02 1.30791801e-01
 1.79579580e-02 1.31029388e-01
 1.80230230e-02 1.31266546e-01
 1.80880881e-02 1.31503276e-01
 1.81531532e-02 1.31739580e-01
 1.82182182e-02 1.31975461e-01
 1.82832833e-02 1.32210922e-01
 1.83483483e-02 1.32445964e-01
 1.84134134e-02 1.32680589e-01
 1.84784785e-02 1.32914800e-01
 1.85435435e-02 1.33148600e-01
 1.86086086e-02 1.33381989e-01
 1.86736737e-02 1.33614971e-01
 1.87387387e-02 1.33847547e-01
 1.88038038e-02 1.34079720e-01
 1.88688689e-02 1.34311492e-01
 1.89339339e-02 1.34542864e-01
 1.89989990e-02 1.34773839e-01
 1.90640641e-02 1.35004419e-01
 1.91291291e-02 1.35234605e-01
 1.91941942e-02 1.35464401e-01
 1.92592593e-02 1.35693807e-01
 1.93243243e-02 1.35922827e-01
 1.93893894e-02 1.36151461e-01
 1.94544545e-02 1.36379711e-01
 1.95195195e-02 1.36607581e-01
 1.95845846e-02 1.36835071e-01
 1.96496496e-02 1.37062183e-01
 1.97147147e-02 1.37288920e-01
 1.97797798e-02 1.37515282e-01
 1.98448448e-02 1.37741273e-01
 1.99099099e-02 1.37966894e-01
 1.99749750e-02 1.38192146e-01
 2.00400400e-02 1.38417032e-01
 2.01051051e-02 1.38641552e-01
 2.01701702e-02 1.38865710e-01
 2.02352352e-02 1.39089507e-01
 2.03003003e-02 1.39312944e-01
 2.03653654e-02 1.39536023e-01
 2.04304304e-02 1.39758747e-01
 2.04954955e-02 1.39981115e-01
 2.05605606e-02 1.40203132e-01
 2.06256256e-02 1.40424797e-01
 2.06906907e-02 1.40646113e-01
 2.07557558e-02 1.40867081e-01
 2.08208208e-02 1.41087703e-01
 2.08858859e-02 1.41307980e-01
 2.09509510e-02 1.41527915e-01
 2.10160160e-02 1.41747509e-01
 2.10810811e-02 1.41966762e-01
 2.11461461e-02 1.42185678e-01
 2.12112112e-02 1.42404257e-01
 2.12762763e-02 1.42622501e-01
 2.13413413e-02 1.42840412e-01
 2.14064064e-02 1.43057991e-01
 2.14714715e-02 1.43275239e-01
 2.15365365e-02 1.43492159e-01
 2.16016016e-02 1.43708751e-01
 2.16666667e-02 1.43925017e-01
 2.17317317e-02 1.44140959e-01
 2.17967968e-02 1.44356577e-01
 2.18618619e-02 1.44571874e-01
 2.19269269e-02 1.44786851e-01
 2.19919920e-02 1.45001509e-01
 2.20570571e-02 1.45215850e-01
 2.21221221e-02 1.45429875e-01
 2.21871872e-02 1.45643586e-01
 2.22522523e-02 1.45856983e-01
 2.23173173e-02 1.46070069e-01
 2.23823824e-02 1.46282844e-01
 2.24474474e-02 1.46495310e-01
 2.25125125e-02 1.46707468e-01
 2.25775776e-02 1.46919320e-01
 2.26426426e-02 1.47130867e-01
 2.27077077e-02 1.47342111e-01
 2.27727728e-02 1.47553051e-01
 2.28378378e-02 1.47763691e-01
 2.29029029e-02 1.47974031e-01
 2.29679680e-02 1.48184072e-01
 2.30330330e-02 1.48393816e-01
 2.30980981e-02 1.48603264e-01
 2.31631632e-02 1.48812418e-01
 2.32282282e-02 1.49021277e-01
 2.32932933e-02 1.49229844e-01
 2.33583584e-02 1.49438121e-01
 2.34234234e-02 1.49646107e-01
 2.34884885e-02 1.49853805e-01
 2.35535536e-02 1.50061215e-01
 2.36186186e-02 1.50268339e-01
 2.36836837e-02 1.50475178e-01
 2.37487487e-02 1.50681733e-01
 2.38138138e-02 1.50888005e-01
 2.38788789e-02 1.51093995e-01
 2.39439439e-02 1.51299705e-01
 2.40090090e-02 1.51505136e-01
 2.40740741e-02 1.51710289e-01
 2.41391391e-02 1.51915164e-01
 2.42042042e-02 1.52119764e-01
 2.42692693e-02 1.52324089e-01
 2.43343343e-02 1.52528140e-01
 2.43993994e-02 1.52731918e-01
 2.44644645e-02 1.52935425e-01
 2.45295295e-02 1.53138662e-01
 2.45945946e-02 1.53341629e-01
 2.46596597e-02 1.53544328e-01
 2.47247247e-02 1.53746760e-01
 2.47897898e-02 1.53948925e-01
 2.48548549e-02 1.54150825e-01
 2.49199199e-02 1.54352462e-01
 2.49849850e-02 1.54553835e-01
 2.50500501e-02 1.54754946e-01
 2.51151151e-02 1.54955796e-01
 2.51801802e-02 1.55156386e-01
 2.52452452e-02 1.55356717e-01
 2.53103103e-02 1.55556790e-01
 2.53753754e-02 1.55756606e-01
 2.54404404e-02 1.55956167e-01
 2.55055055e-02 1.56155472e-01
 2.55705706e-02 1.56354523e-01
 2.56356356e-02 1.56553321e-01
 2.57007007e-02 1.56751866e-01
 2.57657658e-02 1.56950161e-01
 2.58308308e-02 1.57148206e-01
 2.58958959e-02 1.57346001e-01
 2.59609610e-02 1.57543548e-01
 2.60260260e-02 1.57740847e-01
 2.60910911e-02 1.57937900e-01
 2.61561562e-02 1.58134707e-01
 2.62212212e-02 1.58331270e-01
 2.62862863e-02 1.58527589e-01
 2.63513514e-02 1.58723666e-01
 2.64164164e-02 1.58919500e-01
 2.64814815e-02 1.59115093e-01
 2.65465465e-02 1.59310446e-01
 2.66116116e-02 1.59505560e-01
 2.66766767e-02 1.59700436e-01
 2.67417417e-02 1.59895074e-01
 2.68068068e-02 1.60089475e-01
 2.68718719e-02 1.60283641e-01
 2.69369369e-02 1.60477571e-01
 2.70020020e-02 1.60671268e-01
 2.70670671e-02 1.60864731e-01
 2.71321321e-02 1.61057962e-01
 2.71971972e-02 1.61250962e-01
 2.72622623e-02 1.61443731e-01
 2.73273273e-02 1.61636269e-01
 2.73923924e-02 1.61828579e-01
 2.74574575e-02 1.62020661e-01
 2.75225225e-02 1.62212515e-01
 2.75875876e-02 1.62404142e-01
 2.76526527e-02 1.62595543e-01
 2.77177177e-02 1.62786720e-01
 2.77827828e-02 1.62977672e-01
 2.78478478e-02 1.63168401e-01
 2.79129129e-02 1.63358907e-01
 2.79779780e-02 1.63549191e-01
 2.80430430e-02 1.63739254e-01
 2.81081081e-02 1.63929097e-01
 2.81731732e-02 1.64118720e-01
 2.82382382e-02 1.64308124e-01
 2.83033033e-02 1.64497310e-01
 2.83683684e-02 1.64686279e-01
 2.84334334e-02 1.64875031e-01
 2.84984985e-02 1.65063568e-01
 2.85635636e-02 1.65251889e-01
 2.86286286e-02 1.65439996e-01
 2.86936937e-02 1.65627889e-01
 2.87587588e-02 1.65815570e-01
 2.88238238e-02 1.66003038e-01
 2.88888889e-02 1.66190295e-01
 2.89539540e-02 1.66377341e-01
 2.90190190e-02 1.66564177e-01
 2.90840841e-02 1.66750803e-01
 2.91491491e-02 1.66937221e-01
 2.92142142e-02 1.67123431e-01
 2.92792793e-02 1.67309434e-01
 2.93443443e-02 1.67495230e-01
 2.94094094e-02 1.67680820e-01
 2.94744745e-02 1.67866206e-01
 2.95395395e-02 1.68051386e-01
 2.96046046e-02 1.68236363e-01
 2.96696697e-02 1.68421137e-01
 2.97347347e-02 1.68605708e-01
 2.97997998e-02 1.68790077e-01
 2.98648649e-02 1.68974245e-01
 2.99299299e-02 1.69158213e-01
 2.99949950e-02 1.69341981e-01
 3.00600601e-02 1.69525550e-01
 3.01251251e-02 1.69708920e-01
 3.01901902e-02 1.69892092e-01
 3.02552553e-02 1.70075067e-01
 3.03203203e-02 1.70257845e-01
 3.03853854e-02 1.70440427e-01
 3.04504505e-02 1.70622814e-01
 3.05155155e-02 1.70805006e-01
 3.05805806e-02 1.70987004e-01
 3.06456456e-02 1.71168808e-01
 3.07107107e-02 1.71350420e-01
 3.07757758e-02 1.71531839e-01
 3.08408408e-02 1.71713066e-01
 3.09059059e-02 1.71894103e-01
 3.09709710e-02 1.72074949e-01
 3.10360360e-02 1.72255605e-01
 3.11011011e-02 1.72436072e-01
 3.11661662e-02 1.72616350e-01
 3.12312312e-02 1.72796440e-01
 3.12962963e-02 1.72976343e-01
 3.13613614e-02 1.73156059e-01
 3.14264264e-02 1.73335588e-01
 3.14914915e-02 1.73514932e-01
 3.15565566e-02 1.73694090e-01
 3.16216216e-02 1.73873064e-01
 3.16866867e-02 1.74051854e-01
 3.17517518e-02 1.74230460e-01
 3.18168168e-02 1.74408884e-01
 3.18818819e-02 1.74587125e-01
 3.19469469e-02 1.74765184e-01
 3.20120120e-02 1.74943062e-01
 3.20770771e-02 1.75120760e-01
 3.21421421e-02 1.75298277e-01
 3.22072072e-02 1.75475615e-01
 3.22722723e-02 1.75652773e-01
 3.23373373e-02 1.75829754e-01
 3.24024024e-02 1.76006556e-01
 3.24674675e-02 1.76183181e-01
 3.25325325e-02 1.76359628e-01
 3.25975976e-02 1.76535900e-01
 3.26626627e-02 1.76711996e-01
 3.27277277e-02 1.76887916e-01
 3.27927928e-02 1.77063662e-01
 3.28578579e-02 1.77239233e-01
 3.29229229e-02 1.77414631e-01
 3.29879880e-02 1.77589855e-01
 3.30530531e-02 1.77764907e-01
 3.31181181e-02 1.77939786e-01
 3.31831832e-02 1.78114494e-01
 3.32482482e-02 1.78289030e-01
 3.33133133e-02 1.78463396e-01
 3.33783784e-02 1.78637592e-01
 3.34434434e-02 1.78811618e-01
 3.35085085e-02 1.78985475e-01
 3.35735736e-02 1.79159163e-01
 3.36386386e-02 1.79332682e-01
 3.37037037e-02 1.79506034e-01
 3.37687688e-02 1.79679219e-01
 3.38338338e-02 1.79852237e-01
 3.38988989e-02 1.80025089e-01
 3.39639640e-02 1.80197775e-01
 3.40290290e-02 1.80370296e-01
 3.40940941e-02 1.80542652e-01
 3.41591592e-02 1.80714843e-01
 3.42242242e-02 1.80886870e-01
 3.42892893e-02 1.81058735e-01
 3.43543544e-02 1.81230436e-01
 3.44194194e-02 1.81401974e-01
 3.44844845e-02 1.81573351e-01
 3.45495495e-02 1.81744566e-01
 3.46146146e-02 1.81915619e-01
 3.46796797e-02 1.82086512e-01
 3.47447447e-02 1.82257245e-01
 3.48098098e-02 1.82427818e-01
 3.48748749e-02 1.82598232e-01
 3.49399399e-02 1.82768487e-01
 3.50050050e-02 1.82938583e-01
 3.50700701e-02 1.83108521e-01
 3.51351351e-02 1.83278302e-01
 3.52002002e-02 1.83447926e-01
 3.52652653e-02 1.83617393e-01
 3.53303303e-02 1.83786703e-01
 3.53953954e-02 1.83955858e-01
 3.54604605e-02 1.84124858e-01
 3.55255255e-02 1.84293702e-01
 3.55905906e-02 1.84462392e-01
 3.56556557e-02 1.84630928e-01
 3.57207207e-02 1.84799310e-01
 3.57857858e-02 1.84967539e-01
 3.58508509e-02 1.85135615e-01
 3.59159159e-02 1.85303538e-01
 3.59809810e-02 1.85471310e-01
 3.60460460e-02 1.85638930e-01
 3.61111111e-02 1.85806398e-01
 3.61761762e-02 1.85973716e-01
 3.62412412e-02 1.86140883e-01
 3.63063063e-02 1.86307901e-01
 3.63713714e-02 1.86474769e-01
 3.64364364e-02 1.86641487e-01
 3.65015015e-02 1.86808057e-01
 3.65665666e-02 1.86974479e-01
 3.66316316e-02 1.87140752e-01
 3.66966967e-02 1.87306878e-01
 3.67617618e-02 1.87472857e-01
 3.68268268e-02 1.87638688e-01
 3.68918919e-02 1.87804374e-01
 3.69569570e-02 1.87969913e-01
 3.70220220e-02 1.88135307e-01
 3.70870871e-02 1.88300555e-01
 3.71521522e-02 1.88465659e-01
 3.72172172e-02 1.88630618e-01
 3.72822823e-02 1.88795433e-01
 3.73473473e-02 1.88960104e-01
 3.74124124e-02 1.89124632e-01
 3.74774775e-02 1.89289016e-01
 3.75425425e-02 1.89453259e-01
 3.76076076e-02 1.89617358e-01
 3.76726727e-02 1.89781316e-01
 3.77377377e-02 1.89945133e-01
 3.78028028e-02 1.90108808e-01
 3.78678679e-02 1.90272343e-01
 3.79329329e-02 1.90435737e-01
 3.79979980e-02 1.90598991e-01
 3.80630631e-02 1.90762105e-01
 3.81281281e-02 1.90925080e-01
 3.81931932e-02 1.91087916e-01
 3.82582583e-02 1.91250613e-01
 3.83233233e-02 1.91413172e-01
 3.83883884e-02 1.91575593e-01
 3.84534535e-02 1.91737877e-01
 3.85185185e-02 1.91900023e-01
 3.85835836e-02 1.92062032e-01
 3.86486486e-02 1.92223905e-01
 3.87137137e-02 1.92385642e-01
 3.87787788e-02 1.92547242e-01
 3.88438438e-02 1.92708707e-01
 3.89089089e-02 1.92870038e-01
 3.89739740e-02 1.93031233e-01
 3.90390390e-02 1.93192293e-01
 3.91041041e-02 1.93353220e-01
 3.91691692e-02 1.93514013e-01
 3.92342342e-02 1.93674672e-01
 3.92992993e-02 1.93835198e-01
 3.93643644e-02 1.93995591e-01
 3.94294294e-02 1.94155852e-01
 3.94944945e-02 1.94315981e-01
 3.95595596e-02 1.94475977e-01
 3.96246246e-02 1.94635843e-01
 3.96896897e-02 1.94795576e-01
 3.97547548e-02 1.94955180e-01
 3.98198198e-02 1.95114652e-01
 3.98848849e-02 1.95273995e-01
 3.99499499e-02 1.95433207e-01
 4.00150150e-02 1.95592290e-01
 4.00800801e-02 1.95751243e-01
 4.01451451e-02 1.95910068e-01
 4.02102102e-02 1.96068764e-01
 4.02752753e-02 1.96227331e-01
 4.03403403e-02 1.96385771e-01
 4.04054054e-02 1.96544083e-01
 4.04704705e-02 1.96702267e-01
 4.05355355e-02 1.96860324e-01
 4.06006006e-02 1.97018255e-01
 4.06656657e-02 1.97176059e-01
 4.07307307e-02 1.97333737e-01
 4.07957958e-02 1.97491289e-01
 4.08608609e-02 1.97648715e-01
 4.09259259e-02 1.97806016e-01
 4.09909910e-02 1.97963192e-01
 4.10560561e-02 1.98120243e-01
 4.11211211e-02 1.98277170e-01
 4.11861862e-02 1.98433973e-01
 4.12512513e-02 1.98590652e-01
 4.13163163e-02 1.98747208e-01
 4.13813814e-02 1.98903640e-01
 4.14464464e-02 1.99059949e-01
 4.15115115e-02 1.99216136e-01
 4.15765766e-02 1.99372200e-01
 4.16416416e-02 1.99528143e-01
 4.17067067e-02 1.99683963e-01
 4.17717718e-02 1.99839662e-01
 4.18368368e-02 1.99995240e-01
 4.19019019e-02 2.00150697e-01
 4.19669670e-02 2.00306033e-01
 4.20320320e-02 2.00461249e-01
 4.20970971e-02 2.00616345e-01
 4.21621622e-02 2.00771321e-01
 4.22272272e-02 2.00926177e-01
 4.22922923e-02 2.01080914e-01
 4.23573574e-02 2.01235533e-01
 4.24224224e-02 2.01390032e-01
 4.24874875e-02 2.01544413e-01
 4.25525526e-02 2.01698676e-01
 4.26176176e-02 2.01852821e-01
 4.26826827e-02 2.02006848e-01
 4.27477477e-02 2.02160758e-01
 4.28128128e-02 2.02314551e-01
 4.28778779e-02 2.02468227e-01
 4.29429429e-02 2.02621787e-01
 4.30080080e-02 2.02775230e-01
 4.30730731e-02 2.02928557e-01
 4.31381381e-02 2.03081769e-01
 4.32032032e-02 2.03234865e-01
 4.32682683e-02 2.03387845e-01
 4.33333333e-02 2.03540711e-01
 4.33983984e-02 2.03693462e-01
 4.34634635e-02 2.03846099e-01
 4.35285285e-02 2.03998621e-01
 4.35935936e-02 2.04151030e-01
 4.36586587e-02 2.04303324e-01
 4.37237237e-02 2.04455505e-01
 4.37887888e-02 2.04607574e-01
 4.38538539e-02 2.04759529e-01
 4.39189189e-02 2.04911371e-01
 4.39839840e-02 2.05063101e-01
 4.40490490e-02 2.05214719e-01
 4.41141141e-02 2.05366225e-01
 4.41791792e-02 2.05517619e-01
 4.42442442e-02 2.05668902e-01
 4.43093093e-02 2.05820074e-01
 4.43743744e-02 2.05971134e-01
 4.44394394e-02 2.06122084e-01
 4.45045045e-02 2.06272923e-01
 4.45695696e-02 2.06423653e-01
 4.46346346e-02 2.06574272e-01
 4.46996997e-02 2.06724781e-01
 4.47647648e-02 2.06875181e-01
 4.48298298e-02 2.07025472e-01
 4.48948949e-02 2.07175654e-01
 4.49599600e-02 2.07325727e-01
 4.50250250e-02 2.07475691e-01
 4.50900901e-02 2.07625547e-01
 4.51551552e-02 2.07775295e-01
 4.52202202e-02 2.07924935e-01
 4.52852853e-02 2.08074468e-01
 4.53503504e-02 2.08223893e-01
 4.54154154e-02 2.08373211e-01
 4.54804805e-02 2.08522422e-01
 4.55455455e-02 2.08671526e-01
 4.56106106e-02 2.08820524e-01
 4.56756757e-02 2.08969416e-01
 4.57407407e-02 2.09118202e-01
 4.58058058e-02 2.09266882e-01
 4.58708709e-02 2.09415456e-01
 4.59359359e-02 2.09563925e-01
 4.60010010e-02 2.09712289e-01
 4.60660661e-02 2.09860548e-01
 4.61311311e-02 2.10008702e-01
 4.61961962e-02 2.10156752e-01
 4.62612613e-02 2.10304697e-01
 4.63263263e-02 2.10452539e-01
 4.63913914e-02 2.10600277e-01
 4.64564565e-02 2.10747911e-01
 4.65215215e-02 2.10895442e-01
 4.65865866e-02 2.11042870e-01
 4.66516517e-02 2.11190195e-01
 4.67167167e-02 2.11337417e-01
 4.67817818e-02 2.11484537e-01
 4.68468468e-02 2.11631554e-01
 4.69119119e-02 2.11778469e-01
 4.69769770e-02 2.11925283e-01
 4.70420420e-02 2.12071995e-01
 4.71071071e-02 2.12218605e-01
 4.71721722e-02 2.12365115e-01
 4.72372372e-02 2.12511523e-01
 4.73023023e-02 2.12657830e-01
 4.73673674e-02 2.12804037e-01
 4.74324324e-02 2.12950144e-01
 4.74974975e-02 2.13096150e-01
 4.75625626e-02 2.13242056e-01
 4.76276276e-02 2.13387863e-01
 4.76926927e-02 2.13533570e-01
 4.77577578e-02 2.13679177e-01
 4.78228228e-02 2.13824686e-01
 4.78878879e-02 2.13970095e-01
 4.79529530e-02 2.14115406e-01
 4.80180180e-02 2.14260618e-01
 4.80830831e-02 2.14405732e-01
 4.81481481e-02 2.14550748e-01
 4.82132132e-02 2.14695666e-01
 4.82782783e-02 2.14840486e-01
 4.83433433e-02 2.14985208e-01
 4.84084084e-02 2.15129833e-01
 4.84734735e-02 2.15274361e-01
 4.85385385e-02 2.15418792e-01
 4.86036036e-02 2.15563126e-01
 4.86686687e-02 2.15707364e-01
 4.87337337e-02 2.15851505e-01
 4.87987988e-02 2.15995550e-01
 4.88638639e-02 2.16139500e-01
 4.89289289e-02 2.16283353e-01
 4.89939940e-02 2.16427110e-01
 4.90590591e-02 2.16570773e-01
 4.91241241e-02 2.16714340e-01
 4.91891892e-02 2.16857812e-01
 4.92542543e-02 2.17001189e-01
 4.93193193e-02 2.17144471e-01
 4.93843844e-02 2.17287659e-01
 4.94494494e-02 2.17430753e-01
 4.95145145e-02 2.17573752e-01
 4.95795796e-02 2.17716658e-01
 4.96446446e-02 2.17859470e-01
 4.97097097e-02 2.18002188e-01
 4.97747748e-02 2.18144813e-01
 4.98398398e-02 2.18287345e-01
 4.99049049e-02 2.18429783e-01
 4.99699700e-02 2.18572129e-01
 5.00350350e-02 2.18714383e-01
 5.01001001e-02 2.18856543e-01
 5.01651652e-02 2.18998612e-01
 5.02302302e-02 2.19140588e-01
 5.02952953e-02 2.19282473e-01
 5.03603604e-02 2.19424266e-01
 5.04254254e-02 2.19565967e-01
 5.04904905e-02 2.19707577e-01
 5.05555556e-02 2.19849095e-01
 5.06206206e-02 2.19990523e-01
 5.06856857e-02 2.20131859e-01
 5.07507508e-02 2.20273105e-01
 5.08158158e-02 2.20414261e-01
 5.08808809e-02 2.20555326e-01
 5.09459459e-02 2.20696301e-01
 5.10110110e-02 2.20837186e-01
 5.10760761e-02 2.20977981e-01
 5.11411411e-02 2.21118687e-01
 5.12062062e-02 2.21259303e-01
 5.12712713e-02 2.21399829e-01
 5.13363363e-02 2.21540267e-01
 5.14014014e-02 2.21680616e-01
 5.14664665e-02 2.21820875e-01
 5.15315315e-02 2.21961047e-01
 5.15965966e-02 2.22101129e-01
 5.16616617e-02 2.22241124e-01
 5.17267267e-02 2.22381030e-01
 5.17917918e-02 2.22520848e-01
 5.18568569e-02 2.22660579e-01
 5.19219219e-02 2.22800222e-01
 5.19869870e-02 2.22939777e-01
 5.20520521e-02 2.23079245e-01
 5.21171171e-02 2.23218626e-01
 5.21821822e-02 2.23357920e-01
 5.22472472e-02 2.23497127e-01
 5.23123123e-02 2.23636248e-01
 5.23773774e-02 2.23775282e-01
 5.24424424e-02 2.23914230e-01
 5.25075075e-02 2.24053091e-01
 5.25725726e-02 2.24191867e-01
 5.26376376e-02 2.24330557e-01
 5.27027027e-02 2.24469161e-01
 5.27677678e-02 2.24607679e-01
 5.28328328e-02 2.24746112e-01
 5.28978979e-02 2.24884460e-01
 5.29629630e-02 2.25022723e-01
 5.30280280e-02 2.25160901e-01
 5.30930931e-02 2.25298994e-01
 5.31581582e-02 2.25437003e-01
 5.32232232e-02 2.25574927e-01
 5.32882883e-02 2.25712767e-01
 5.33533534e-02 2.25850522e-01
 5.34184184e-02 2.25988194e-01
 5.34834835e-02 2.26125782e-01
 5.35485485e-02 2.26263286e-01
 5.36136136e-02 2.26400707e-01
 5.36786787e-02 2.26538044e-01
 5.37437437e-02 2.26675299e-01
 5.38088088e-02 2.26812470e-01
 5.38738739e-02 2.26949558e-01
 5.39389389e-02 2.27086564e-01
 5.40040040e-02 2.27223486e-01
 5.40690691e-02 2.27360327e-01
 5.41341341e-02 2.27497085e-01
 5.41991992e-02 2.27633761e-01
 5.42642643e-02 2.27770355e-01
 5.43293293e-02 2.27906867e-01
 5.43943944e-02 2.28043297e-01
 5.44594595e-02 2.28179646e-01
 5.45245245e-02 2.28315913e-01
 5.45895896e-02 2.28452099e-01
 5.46546547e-02 2.28588204e-01
 5.47197197e-02 2.28724228e-01
 5.47847848e-02 2.28860171e-01
 5.48498498e-02 2.28996034e-01
 5.49149149e-02 2.29131816e-01
 5.49799800e-02 2.29267517e-01
 5.50450450e-02 2.29403138e-01
 5.51101101e-02 2.29538679e-01
 5.51751752e-02 2.29674140e-01
 5.52402402e-02 2.29809521e-01
 5.53053053e-02 2.29944823e-01
 5.53703704e-02 2.30080045e-01
 5.54354354e-02 2.30215187e-01
 5.55005005e-02 2.30350250e-01
 5.55655656e-02 2.30485234e-01
 5.56306306e-02 2.30620139e-01
 5.56956957e-02 2.30754966e-01
 5.57607608e-02 2.30889713e-01
 5.58258258e-02 2.31024382e-01
 5.58908909e-02 2.31158972e-01
 5.59559560e-02 2.31293484e-01
 5.60210210e-02 2.31427918e-01
 5.60860861e-02 2.31562274e-01
 5.61511512e-02 2.31696552e-01
 5.62162162e-02 2.31830752e-01
 5.62812813e-02 2.31964875e-01
 5.63463463e-02 2.32098920e-01
 5.64114114e-02 2.32232887e-01
 5.64764765e-02 2.32366778e-01
 5.65415415e-02 2.32500591e-01
 5.66066066e-02 2.32634327e-01
 5.66716717e-02 2.32767987e-01
 5.67367367e-02 2.32901570e-01
 5.68018018e-02 2.33035076e-01
 5.68668669e-02 2.33168506e-01
 5.69319319e-02 2.33301859e-01
 5.69969970e-02 2.33435136e-01
 5.70620621e-02 2.33568338e-01
 5.71271271e-02 2.33701463e-01
 5.71921922e-02 2.33834512e-01
 5.72572573e-02 2.33967486e-01
 5.73223223e-02 2.34100385e-01
 5.73873874e-02 2.34233208e-01
 5.74524525e-02 2.34365955e-01
 5.75175175e-02 2.34498628e-01
 5.75825826e-02 2.34631225e-01
 5.76476476e-02 2.34763748e-01
 5.77127127e-02 2.34896196e-01
 5.77777778e-02 2.35028569e-01
 5.78428428e-02 2.35160867e-01
 5.79079079e-02 2.35293092e-01
 5.79729730e-02 2.35425242e-01
 5.80380380e-02 2.35557318e-01
 5.81031031e-02 2.35689319e-01
 5.81681682e-02 2.35821247e-01
 5.82332332e-02 2.35953102e-01
 5.82982983e-02 2.36084882e-01
 5.83633634e-02 2.36216589e-01
 5.84284284e-02 2.36348223e-01
 5.84934935e-02 2.36479783e-01
 5.85585586e-02 2.36611271e-01
 5.86236236e-02 2.36742685e-01
 5.86886887e-02 2.36874026e-01
 5.87537538e-02 2.37005295e-01
 5.88188188e-02 2.37136490e-01
 5.88838839e-02 2.37267614e-01
 5.89489489e-02 2.37398665e-01
 5.90140140e-02 2.37529643e-01
 5.90790791e-02 2.37660550e-01
 5.91441441e-02 2.37791384e-01
 5.92092092e-02 2.37922146e-01
 5.92742743e-02 2.38052837e-01
 5.93393393e-02 2.38183456e-01
 5.94044044e-02 2.38314003e-01
 5.94694695e-02 2.38444479e-01
 5.95345345e-02 2.38574883e-01
 5.95995996e-02 2.38705216e-01
 5.96646647e-02 2.38835479e-01
 5.97297297e-02 2.38965670e-01
 5.97947948e-02 2.39095790e-01
 5.98598599e-02 2.39225839e-01
 5.99249249e-02 2.39355818e-01
 5.99899900e-02 2.39485726e-01
 6.00550551e-02 2.39615564e-01
 6.01201201e-02 2.39745331e-01
 6.01851852e-02 2.39875029e-01
 6.02502503e-02 2.40004656e-01
 6.03153153e-02 2.40134213e-01
 6.03803804e-02 2.40263700e-01
 6.04454454e-02 2.40393118e-01
 6.05105105e-02 2.40522466e-01
 6.05755756e-02 2.40651744e-01
 6.06406406e-02 2.40780953e-01
 6.07057057e-02 2.40910093e-01
 6.07707708e-02 2.41039163e-01
 6.08358358e-02 2.41168165e-01
 6.09009009e-02 2.41297097e-01
 6.09659660e-02 2.41425961e-01
 6.10310310e-02 2.41554756e-01
 6.10960961e-02 2.41683482e-01
 6.11611612e-02 2.41812140e-01
 6.12262262e-02 2.41940729e-01
 6.12912913e-02 2.42069250e-01
 6.13563564e-02 2.42197703e-01
 6.14214214e-02 2.42326087e-01
 6.14864865e-02 2.42454404e-01
 6.15515516e-02 2.42582653e-01
 6.16166166e-02 2.42710834e-01
 6.16816817e-02 2.42838947e-01
 6.17467467e-02 2.42966993e-01
 6.18118118e-02 2.43094972e-01
 6.18768769e-02 2.43222883e-01
 6.19419419e-02 2.43350727e-01
 6.20070070e-02 2.43478503e-01
 6.20720721e-02 2.43606213e-01
 6.21371371e-02 2.43733856e-01
 6.22022022e-02 2.43861432e-01
 6.22672673e-02 2.43988941e-01
 6.23323323e-02 2.44116384e-01
 6.23973974e-02 2.44243760e-01
 6.24624625e-02 2.44371069e-01
 6.25275275e-02 2.44498313e-01
 6.25925926e-02 2.44625490e-01
 6.26576577e-02 2.44752601e-01
 6.27227227e-02 2.44879647e-01
 6.27877878e-02 2.45006626e-01
 6.28528529e-02 2.45133540e-01
 6.29179179e-02 2.45260387e-01
 6.29829830e-02 2.45387170e-01
 6.30480480e-02 2.45513887e-01
 6.31131131e-02 2.45640538e-01
 6.31781782e-02 2.45767124e-01
 6.32432432e-02 2.45893645e-01
 6.33083083e-02 2.46020101e-01
 6.33733734e-02 2.46146492e-01
 6.34384384e-02 2.46272819e-01
 6.35035035e-02 2.46399080e-01
 6.35685686e-02 2.46525277e-01
 6.36336336e-02 2.46651409e-01
 6.36986987e-02 2.46777477e-01
 6.37637638e-02 2.46903480e-01
 6.38288288e-02 2.47029419e-01
 6.38938939e-02 2.47155294e-01
 6.39589590e-02 2.47281105e-01
 6.40240240e-02 2.47406851e-01
 6.40890891e-02 2.47532534e-01
 6.41541542e-02 2.47658153e-01
 6.42192192e-02 2.47783709e-01
 6.42842843e-02 2.47909201e-01
 6.43493493e-02 2.48034629e-01
 6.44144144e-02 2.48159994e-01
 6.44794795e-02 2.48285296e-01
 6.45445445e-02 2.48410534e-01
 6.46096096e-02 2.48535710e-01
 6.46746747e-02 2.48660822e-01
 6.47397397e-02 2.48785872e-01
 6.48048048e-02 2.48910858e-01
 6.48698699e-02 2.49035782e-01
 6.49349349e-02 2.49160643e-01
 6.50000000e-02 2.49285442e-01


==> figures/feart_stefan_test/interface_A.dat <==
# x y
# interface from wet2 switch: wet2<=0 to wet2>0
# s_VOP = i_switch + 1/2
20.5000000000 1.0000000000
20.5000000000 2.0000000000
20.5000000000 3.0000000000
20.5000000000 4.0000000000
20.5000000000 5.0000000000
20.5000000000 6.0000000000
20.5000000000 7.0000000000
20.5000000000 8.0000000000
20.5000000000 9.0000000000
20.5000000000 10.0000000000


==> figures/feart_stefan_test/interface_B.dat <==
# x y
# interface from wet2 switch: wet2<=0 to wet2>0
# s_VOP = i_switch + 1/2
30.5000000000 1.0000000000
30.5000000000 2.0000000000
30.5000000000 3.0000000000
30.5000000000 4.0000000000
30.5000000000 5.0000000000
30.5000000000 6.0000000000
30.5000000000 7.0000000000
30.5000000000 8.0000000000
30.5000000000 9.0000000000
30.5000000000 10.0000000000


==> figures/feart_stefan_test/interface_C.dat <==
# x y
# interface from wet2 switch: wet2<=0 to wet2>0
# s_VOP = i_switch + 1/2
42.5000000000 1.0000000000
42.5000000000 2.0000000000
42.5000000000 3.0000000000
42.5000000000 4.0000000000
42.5000000000 5.0000000000
42.5000000000 6.0000000000
42.5000000000 7.0000000000
42.5000000000 8.0000000000
42.5000000000 9.0000000000
42.5000000000 10.0000000000


==> figures/feart_stefan_test/interface_point_01000.dat <==
# xint_over_H Tint
0.0675000000 0.9715339307


==> figures/feart_stefan_test/interface_point_03000.dat <==
# xint_over_H Tint
0.1125000000 0.9764512532


==> figures/feart_stefan_test/interface_point_05000.dat <==
# xint_over_H Tint
0.1475000000 0.9830506828


==> figures/feart_stefan_test/interface_point_08000.dat <==
# xint_over_H Tint
0.1875000000 0.9872402120


==> figures/feart_stefan_test/interface_point_10000.dat <==
# xint_over_H Tint
0.2075000000 0.9876326201


==> figures/feart_stefan_test/stefan_test_temperature.tikz <==
\begin{tikzpicture}[font=\sffamily\sansmath]

\begin{axis}[
width=\figurewidth,
height=0.62\figureheight,
scale only axis,
xmin=0,
xmax=0.8,
ymin=0,
ymax=2,
xlabel={$x/H$},
ylabel={$T^*$},
grid=none,
axis line style={black},
tick align=inside,
tick pos=both,
scaled ticks=false,
xtick={0,0.2,0.4,0.6,0.8},
ytick={0,0.5,1.0,1.5,2.0},
xticklabel style={
    /pgf/number format/fixed,
    /pgf/number format/precision=1,
    font=\fontsize{11}{8}\selectfont\sffamily\sansmath
},
yticklabel style={
    /pgf/number format/fixed,
    /pgf/number format/precision=1,
    font=\fontsize{11}{8}\selectfont\sffamily\sansmath
},
label style={
    font=\fontsize{13}{8}\selectfont\sffamily\sansmath
},
legend style={
    font=\fontsize{8.7}{8}\selectfont\sffamily\sansmath,
    anchor=south east,
    at={(0.98,0.04)},
    draw=black,
    fill=white,
    inner sep=1.5pt,
    row sep=0pt
},
legend cell align=left,
clip=true,
]

% =========================================================================
% t* = 0.00625
% Orange, solid line, open circle
% =========================================================================
\addplot[
orange,
solid,
line width=1.05pt,
forget plot
]
table[x index=0,y index=1]
{figures/feart_stefan_test/temperature_analytical_01000.dat};

\addplot[
orange,
only marks,
mark=o,
mark size=2.7pt,
mark options={
    solid,
    draw=orange,
    fill=white,
    line width=0.65pt
},
forget plot
]
table[x index=0,y index=1,each nth point=4]
{figures/feart_stefan_test/temperature_profile_01000.dat};

\addlegendimage{
orange,
solid,
line width=1.05pt,
mark=o,
mark size=2.7pt,
mark options={
    solid,
    draw=orange,
    fill=white,
    line width=0.65pt
}
}
\addlegendentry{$t^*=0.00625$}

\addplot[
black!55,
dashed,
line width=0.65pt,
forget plot
]
table[x index=0,y index=1]
{figures/feart_stefan_test/temperature_interface_line_01000.dat};

\addplot[
black!55,
only marks,
mark=star,
mark size=3.3pt,
mark options={
    solid,
    fill=black!55,
    draw=black!55
},
forget plot
]
table[x index=0,y index=1]
{figures/feart_stefan_test/temperature_interface_cross_01000.dat};


% =========================================================================
% t* = 0.01875
% Blue, dotted line, open diamond
% =========================================================================
\addplot[
blue,
solid,
line width=1.00pt,
forget plot
]
table[x index=0,y index=1]
{figures/feart_stefan_test/temperature_analytical_03000.dat};

\addplot[
blue,
only marks,
mark=diamond,
mark size=3.4pt,
mark options={
    solid,
    draw=blue,
    fill=white,
    line width=0.65pt
},
forget plot
]
table[x index=0,y index=1,each nth point=4]
{figures/feart_stefan_test/temperature_profile_03000.dat};

\addlegendimage{
blue,
solid,
line width=1.00pt,
mark=diamond,
mark size=3.4pt,
mark options={
    solid,
    draw=blue,
    fill=white,
    line width=0.65pt
}
}
\addlegendentry{$t^*=0.01875$}

\addplot[
black!55,
dashed,
line width=0.65pt,
forget plot
]
table[x index=0,y index=1]
{figures/feart_stefan_test/temperature_interface_line_03000.dat};

\addplot[
black!55,
only marks,
mark=star,
mark size=3.3pt,
mark options={
    solid,
    fill=black!55,
    draw=black!55
},
forget plot
]
table[x index=0,y index=1]
{figures/feart_stefan_test/temperature_interface_cross_03000.dat};


% =========================================================================
% t* = 0.03125
% Green, solid line, filled star
% =========================================================================
\addplot[
green!60!black,
solid,
line width=1.05pt,
forget plot
]
table[x index=0,y index=1]
{figures/feart_stefan_test/temperature_analytical_05000.dat};

\addplot[
green!60!black,
only marks,
mark=triangle,
mark size=3.4pt,
mark options={
    solid,
    draw=green!60!black,
    fill=green!60!black,
    line width=0.55pt
},
forget plot
]
table[x index=0,y index=1,each nth point=4]
{figures/feart_stefan_test/temperature_profile_05000.dat};

\addlegendimage{
green!60!black,
solid,
line width=1.05pt,
mark=triangle,
mark size=3.4pt,
mark options={
    solid,
    draw=green!60!black,
    fill=green!60!black,
    line width=0.55pt
}
}
\addlegendentry{$t^*=0.03125$}

\addplot[
black!55,
dashed,
line width=0.65pt,
forget plot
]
table[x index=0,y index=1]
{figures/feart_stefan_test/temperature_interface_line_05000.dat};

\addplot[
black!55,
only marks,
mark=star,
mark size=3.3pt,
mark options={
    solid,
    fill=black!55,
    draw=black!55
},
forget plot
]
table[x index=0,y index=1]
{figures/feart_stefan_test/temperature_interface_cross_05000.dat};


% =========================================================================
% t* = 0.05000
% Red, dashed line, x marker
% =========================================================================
\addplot[
red,
solid,
line width=1.05pt,
forget plot
]
table[x index=0,y index=1]
{figures/feart_stefan_test/temperature_analytical_08000.dat};

\addplot[
red,
only marks,
mark=x,
mark size=3.8pt,
mark options={
    solid,
    draw=red,
    line width=0.65pt
},
forget plot
]
table[x index=0,y index=1,each nth point=4]
{figures/feart_stefan_test/temperature_profile_08000.dat};

\addlegendimage{
red,
solid,
line width=1.05pt,
mark=x,
mark size=3.8pt,
mark options={
    solid,
    draw=red,
    line width=0.65pt
}
}
\addlegendentry{$t^*=0.05000$}

\addplot[
black!55,
dashed,
line width=0.65pt,
forget plot
]
table[x index=0,y index=1]
{figures/feart_stefan_test/temperature_interface_line_08000.dat};

\addplot[
black!55,
only marks,
mark=star,
mark size=3.3pt,
mark options={
    solid,
    fill=black!55,
    draw=black!55
},
forget plot
]
table[x index=0,y index=1]
{figures/feart_stefan_test/temperature_interface_cross_08000.dat};


% =========================================================================
% t* = 0.06250
% Cyan, solid line, open square
% =========================================================================
\addplot[
cyan!70!blue,
solid,
line width=1.10pt,
forget plot
]
table[x index=0,y index=1]
{figures/feart_stefan_test/temperature_analytical_10000.dat};

\addplot[
cyan!70!blue,
only marks,
mark=square,
mark size=2.5pt,
mark options={
    solid,
    draw=cyan!70!blue,
    fill=white,
    line width=0.65pt
},
forget plot
]
table[x index=0,y index=1,each nth point=4]
{figures/feart_stefan_test/temperature_profile_10000.dat};

\addlegendimage{
cyan!70!blue,
solid,
line width=1.10pt,
mark=square,
mark size=2.5pt,
mark options={
    solid,
    draw=cyan!70!blue,
    fill=white,
    line width=0.65pt
}
}
\addlegendentry{$t^*=0.06250$}

\addplot[
black!55,
dashed,
line width=0.65pt,
forget plot
]
table[x index=0,y index=1]
{figures/feart_stefan_test/temperature_interface_line_10000.dat};

\addplot[
black!55,
only marks,
mark=star,
mark size=3.3pt,
mark options={
    solid,
    fill=black!55,
    draw=black!55
},
forget plot
]
table[x index=0,y index=1]
{figures/feart_stefan_test/temperature_interface_cross_10000.dat};


% =========================================================================
% Legend entry for interface position
% =========================================================================
\addlegendimage{
black!55,
dashed,
line width=0.65pt,
mark=star,
mark size=2.7pt,
mark options={
    solid,
    fill=black!55,
    draw=black!55
}
}
\addlegendentry{Interface}


% =========================================================================
% Diffusivity-ratio label
% =========================================================================
\node[
anchor=north east,
font=\fontsize{11}{8}\selectfont\sffamily\sansmath
]
at (axis cs:0.76,1.6)
{$\alpha_s/\alpha_l=1$};

\end{axis}

\end{tikzpicture}

==> figures/feart_stefan_test/temperature_analytical_01000.dat <==
# x_over_H T_analytical
# iter 1000 tstar 0.00625000 xint_ana_over_H 0.06608240 lambda 0.4179418205
0.0050000000 0.0800652349
0.0100000000 0.1599705261
0.0150000000 0.2395568875
0.0200000000 0.3186672395
0.0250000000 0.3971473381
0.0300000000 0.4748466762
0.0350000000 0.5516193479
0.0400000000 0.6273248675
0.0450000000 0.7018289362
0.0500000000 0.7750041488
0.0550000000 0.8467306342
0.0600000000 0.9168966254
0.0650000000 0.9853989539
0.0700000000 1.0418966824
0.0750000000 1.0940446137
0.0800000000 1.1446515936
0.0850000000 1.1936650482
0.0900000000 1.2410403252
0.0950000000 1.2867407004
0.1000000000 1.3307373217
0.1050000000 1.3730090926
0.1100000000 1.4135424999
0.1150000000 1.4523313890
0.1200000000 1.4893766896
0.1250000000 1.5246860998
0.1300000000 1.5582737295
0.1350000000 1.5901597124
0.1400000000 1.6203697881
0.1450000000 1.6489348636
0.1500000000 1.6758905561
0.1550000000 1.7012767251
0.1600000000 1.7251369974
0.1650000000 1.7475182908
0.1700000000 1.7684703409
0.1750000000 1.7880452348
0.1800000000 1.8062969579
0.1850000000 1.8232809539
0.1900000000 1.8390537048
0.1950000000 1.8536723310
0.2000000000 1.8671942160
0.2050000000 1.8796766554
0.2100000000 1.8911765340
0.2150000000 1.9017500299
0.2200000000 1.9114523477
0.2250000000 1.9203374810
0.2300000000 1.9284580032
0.2350000000 1.9358648869
0.2400000000 1.9426073511
0.2450000000 1.9487327352
0.2500000000 1.9542863986
0.2550000000 1.9593116448
0.2600000000 1.9638496677
0.2650000000 1.9679395197
0.2700000000 1.9716180983
0.2750000000 1.9749201515
0.2800000000 1.9778782976
0.2850000000 1.9805230605
0.2900000000 1.9828829160
0.2950000000 1.9849843496
0.3000000000 1.9868519220
0.3050000000 1.9885083432
0.3100000000 1.9899745516
0.3150000000 1.9912697972
0.3200000000 1.9924117290
0.3250000000 1.9934164830
0.3300000000 1.9942987720
0.3350000000 1.9950719750
0.3400000000 1.9957482257
0.3450000000 1.9963384996
0.3500000000 1.9968526982
0.3550000000 1.9972997315
0.3600000000 1.9976875962
0.3650000000 1.9980234515
0.3700000000 1.9983136906
0.3750000000 1.9985640080
0.3800000000 1.9987794635
0.3850000000 1.9989645420
0.3900000000 1.9991232086
0.3950000000 1.9992589609
0.4000000000 1.9993748759
0.4050000000 1.9994736549
0.4100000000 1.9995576628
0.4150000000 1.9996289659
0.4200000000 1.9996893645
0.4250000000 1.9997404241
0.4300000000 1.9997835026
0.4350000000 1.9998197748
0.4400000000 1.9998502551
0.4450000000 1.9998758171
0.4500000000 1.9998972118
0.4550000000 1.9999150826
0.4600000000 1.9999299802
0.4650000000 1.9999423744
0.4700000000 1.9999526653
0.4750000000 1.9999611928
0.4800000000 1.9999682449
0.4850000000 1.9999740652
0.4900000000 1.9999788593
0.4950000000 1.9999828003
0.5000000000 1.9999860334
0.5050000000 1.9999886806
0.5100000000 1.9999908436
0.5150000000 1.9999926076
0.5200000000 1.9999940432
0.5250000000 1.9999952092
0.5300000000 1.9999961544
0.5350000000 1.9999969191
0.5400000000 1.9999975365
0.5450000000 1.9999980340
0.5500000000 1.9999984340
0.5550000000 1.9999987550
0.5600000000 1.9999990122
0.5650000000 1.9999992177
0.5700000000 1.9999993817
0.5750000000 1.9999995122
0.5800000000 1.9999996160
0.5850000000 1.9999996982
0.5900000000 1.9999997633
0.5950000000 1.9999998147
0.6000000000 1.9999998553
0.6050000000 1.9999998871
0.6100000000 1.9999999122
0.6150000000 1.9999999318
0.6200000000 1.9999999471
0.6250000000 1.9999999591
0.6300000000 1.9999999684
0.6350000000 1.9999999757
0.6400000000 1.9999999813
0.6450000000 1.9999999856
0.6500000000 1.9999999890
0.6550000000 1.9999999916
0.6600000000 1.9999999936
0.6650000000 1.9999999951
0.6700000000 1.9999999963
0.6750000000 1.9999999972
0.6800000000 1.9999999979
0.6850000000 1.9999999984
0.6900000000 1.9999999988
0.6950000000 1.9999999991
0.7000000000 1.9999999993
0.7050000000 1.9999999995
0.7100000000 1.9999999996
0.7150000000 1.9999999997
0.7200000000 1.9999999998
0.7250000000 1.9999999998
0.7300000000 1.9999999999
0.7350000000 1.9999999999
0.7400000000 1.9999999999
0.7450000000 2.0000000000
0.7500000000 2.0000000000
0.7550000000 2.0000000000
0.7600000000 2.0000000000
0.7650000000 2.0000000000
0.7700000000 2.0000000000
0.7750000000 2.0000000000
0.7800000000 2.0000000000
0.7850000000 2.0000000000
0.7900000000 2.0000000000
0.7950000000 2.0000000000
0.8000000000 2.0000000000
0.8050000000 2.0000000000
0.8100000000 2.0000000000
0.8150000000 2.0000000000
0.8200000000 2.0000000000
0.8250000000 2.0000000000
0.8300000000 2.0000000000
0.8350000000 2.0000000000
0.8400000000 2.0000000000
0.8450000000 2.0000000000
0.8500000000 2.0000000000
0.8550000000 2.0000000000
0.8600000000 2.0000000000
0.8650000000 2.0000000000
0.8700000000 2.0000000000
0.8750000000 2.0000000000
0.8800000000 2.0000000000
0.8850000000 2.0000000000
0.8900000000 2.0000000000
0.8950000000 2.0000000000
0.9000000000 2.0000000000
0.9050000000 2.0000000000
0.9100000000 2.0000000000
0.9150000000 2.0000000000
0.9200000000 2.0000000000
0.9250000000 2.0000000000
0.9300000000 2.0000000000
0.9350000000 2.0000000000
0.9400000000 2.0000000000
0.9450000000 2.0000000000
0.9500000000 2.0000000000
0.9550000000 2.0000000000
0.9600000000 2.0000000000
0.9650000000 2.0000000000
0.9700000000 2.0000000000
0.9750000000 2.0000000000
0.9800000000 2.0000000000
0.9850000000 2.0000000000
0.9900000000 2.0000000000
0.9950000000 2.0000000000
1.0000000000 2.0000000000


==> figures/feart_stefan_test/temperature_analytical_03000.dat <==
# x_over_H T_analytical
# iter 3000 tstar 0.01875000 xint_ana_over_H 0.11445808 lambda 0.4179418205
0.0050000000 0.0462359566
0.0100000000 0.0924411013
0.0150000000 0.1385846835
0.0200000000 0.1846360760
0.0250000000 0.2305648351
0.0300000000 0.2763407617
0.0350000000 0.3219339604
0.0400000000 0.3673148984
0.0450000000 0.4124544623
0.0500000000 0.4573240147
0.0550000000 0.5018954481
0.0600000000 0.5461412380
0.0650000000 0.5900344931
0.0700000000 0.6335490046
0.0750000000 0.6766592925
0.0800000000 0.7193406495
0.0850000000 0.7615691833
0.0900000000 0.8033218551
0.0950000000 0.8445765165
0.1000000000 0.8853119431
0.1050000000 0.9255078654
0.1100000000 0.9651449965
0.1150000000 1.0033787158
0.1200000000 1.0342855019
0.1250000000 1.0647017415
0.1300000000 1.0946152725
0.1350000000 1.1240147985
0.1400000000 1.1528898962
0.1450000000 1.1812310210
0.1500000000 1.2090295099
0.1550000000 1.2362775821
0.1600000000 1.2629683372
0.1650000000 1.2890957512
0.1700000000 1.3146546700
0.1750000000 1.3396408013
0.1800000000 1.3640507036
0.1850000000 1.3878817743
0.1900000000 1.4111322344
0.1950000000 1.4338011130
0.2000000000 1.4558882287
0.2050000000 1.4773941704
0.2100000000 1.4983202758
0.2150000000 1.5186686088
0.2200000000 1.5384419361
0.2250000000 1.5576437014
0.2300000000 1.5762779998
0.2350000000 1.5943495506
0.2400000000 1.6118636691
0.2450000000 1.6288262383
0.2500000000 1.6452436795
0.2550000000 1.6611229223
0.2600000000 1.6764713749
0.2650000000 1.6912968934
0.2700000000 1.7056077514
0.2750000000 1.7194126093
0.2800000000 1.7327204837
0.2850000000 1.7455407172
0.2900000000 1.7578829479
0.2950000000 1.7697570799
0.3000000000 1.7811732537
0.3050000000 1.7921418173
0.3100000000 1.8026732979
0.3150000000 1.8127783740
0.3200000000 1.8224678487
0.3250000000 1.8317526233
0.3300000000 1.8406436719
0.3350000000 1.8491520168
0.3400000000 1.8572887051
0.3450000000 1.8650647857
0.3500000000 1.8724912880
0.3550000000 1.8795792009
0.3600000000 1.8863394532
0.3650000000 1.8927828953
0.3700000000 1.8989202813
0.3750000000 1.9047622528
0.3800000000 1.9103193234
0.3850000000 1.9156018645
0.3900000000 1.9206200919
0.3950000000 1.9253840538
0.4000000000 1.9299036196
0.4050000000 1.9341884696
0.4100000000 1.9382480862
0.4150000000 1.9420917458
0.4200000000 1.9457285112
0.4250000000 1.9491672259
0.4300000000 1.9524165085
0.4350000000 1.9554847485
0.4400000000 1.9583801023
0.4450000000 1.9611104908
0.4500000000 1.9636835972
0.4550000000 1.9661068656
0.4600000000 1.9683875006
0.4650000000 1.9705324673
0.4700000000 1.9725484916
0.4750000000 1.9744420622
0.4800000000 1.9762194316
0.4850000000 1.9778866190
0.4900000000 1.9794494125
0.4950000000 1.9809133726
0.5000000000 1.9822838360
0.5050000000 1.9835659187
0.5100000000 1.9847645213
0.5150000000 1.9858843324
0.5200000000 1.9869298345
0.5250000000 1.9879053081
0.5300000000 1.9888148371
0.5350000000 1.9896623145
0.5400000000 1.9904514475
0.5450000000 1.9911857630
0.5500000000 1.9918686137
0.5550000000 1.9925031833
0.5600000000 1.9930924925
0.5650000000 1.9936394048
0.5700000000 1.9941466322
0.5750000000 1.9946167407
0.5800000000 1.9950521564
0.5850000000 1.9954551708
0.5900000000 1.9958279463
0.5950000000 1.9961725221
0.6000000000 1.9964908192
0.6050000000 1.9967846458
0.6100000000 1.9970557024
0.6150000000 1.9973055868
0.6200000000 1.9975357994
0.6250000000 1.9977477475
0.6300000000 1.9979427500
0.6350000000 1.9981220423
0.6400000000 1.9982867801
0.6450000000 1.9984380441
0.6500000000 1.9985768437
0.6550000000 1.9987041212
0.6600000000 1.9988207552
0.6650000000 1.9989275646
0.6700000000 1.9990253117
0.6750000000 1.9991147059
0.6800000000 1.9991964065
0.6850000000 1.9992710258
0.6900000000 1.9993391322
0.6950000000 1.9994012527
0.7000000000 1.9994578756
0.7050000000 1.9995094532
0.7100000000 1.9995564036
0.7150000000 1.9995991134
0.7200000000 1.9996379399
0.7250000000 1.9996732125
0.7300000000 1.9997052353
0.7350000000 1.9997342882
0.7400000000 1.9997606291
0.7450000000 1.9997844953
0.7500000000 1.9998061048
0.7550000000 1.9998256580
0.7600000000 1.9998433388
0.7650000000 1.9998593159
0.7700000000 1.9998737437
0.7750000000 1.9998867638
0.7800000000 1.9998985057
0.7850000000 1.9999090880
0.7900000000 1.9999186186
0.7950000000 1.9999271965
0.8000000000 1.9999349117
0.8050000000 1.9999418463
0.8100000000 1.9999480753
0.8150000000 1.9999536665
0.8200000000 1.9999586821
0.8250000000 1.9999631783
0.8300000000 1.9999672061
0.8350000000 1.9999708120
0.8400000000 1.9999740380
0.8450000000 1.9999769222
0.8500000000 1.9999794991
0.8550000000 1.9999817999
0.8600000000 1.9999838528
0.8650000000 1.9999856833
0.8700000000 1.9999873145
0.8750000000 1.9999887670
0.8800000000 1.9999900595
0.8850000000 1.9999912090
0.8900000000 1.9999922305
0.8950000000 1.9999931378
0.9000000000 1.9999939430
0.9050000000 1.9999946571
0.9100000000 1.9999952901
0.9150000000 1.9999958507
0.9200000000 1.9999963470
0.9250000000 1.9999967859
0.9300000000 1.9999971740
0.9350000000 1.9999975168
0.9400000000 1.9999978194
0.9450000000 1.9999980864
0.9500000000 1.9999983217
0.9550000000 1.9999985291
0.9600000000 1.9999987117
0.9650000000 1.9999988723
0.9700000000 1.9999990135
0.9750000000 1.9999991377
0.9800000000 1.9999992466
0.9850000000 1.9999993423
0.9900000000 1.9999994261
0.9950000000 1.9999994996
1.0000000000 1.9999995640


==> figures/feart_stefan_test/temperature_analytical_05000.dat <==
# x_over_H T_analytical
# iter 5000 tstar 0.03125000 xint_ana_over_H 0.14776475 lambda 0.4179418205
0.0050000000 0.0358158097
0.0100000000 0.0716172964
0.0150000000 0.1073901543
0.0200000000 0.1431201119
0.0250000000 0.1787929493
0.0300000000 0.2143945146
0.0350000000 0.2499107415
0.0400000000 0.2853276653
0.0450000000 0.3206314399
0.0500000000 0.3558083536
0.0550000000 0.3908448453
0.0600000000 0.4257275203
0.0650000000 0.4604431652
0.0700000000 0.4949787633
0.0750000000 0.5293215089
0.0800000000 0.5634588218
0.0850000000 0.5973783608
0.0900000000 0.6310680371
0.0950000000 0.6645160268
0.1000000000 0.6977107837
0.1050000000 0.7306410508
0.1100000000 0.7632958713
0.1150000000 0.7956645996
0.1200000000 0.8277369111
0.1250000000 0.8595028117
0.1300000000 0.8909526468
0.1350000000 0.9220771093
0.1400000000 0.9528672474
0.1450000000 0.9833144713
0.1500000000 1.0107752324
0.1550000000 1.0346686589
0.1600000000 1.0582676461
0.1650000000 1.0815665012
0.1700000000 1.1045598424
0.1750000000 1.1272426013
0.1800000000 1.1496100245
0.1850000000 1.1716576754
0.1900000000 1.1933814346
0.1950000000 1.2147775003
0.2000000000 1.2358423884
0.2050000000 1.2565729313
0.2100000000 1.2769662771
0.2150000000 1.2970198878
0.2200000000 1.3167315370
0.2250000000 1.3360993078
0.2300000000 1.3551215888
0.2350000000 1.3737970719
0.2400000000 1.3921247470
0.2450000000 1.4101038990
0.2500000000 1.4277341020
0.2550000000 1.4450152152
0.2600000000 1.4619473767
0.2650000000 1.4785309983
0.2700000000 1.4947667590
0.2750000000 1.5106555991
0.2800000000 1.5261987131
0.2850000000 1.5413975433
0.2900000000 1.5562537720
0.2950000000 1.5707693148
0.3000000000 1.5849463127
0.3050000000 1.5987871241
0.3100000000 1.6122943176
0.3150000000 1.6254706632
0.3200000000 1.6383191245
0.3250000000 1.6508428504
0.3300000000 1.6630451665
0.3350000000 1.6749295670
0.3400000000 1.6864997060
0.3450000000 1.6977593889
0.3500000000 1.7087125641
0.3550000000 1.7193633141
0.3600000000 1.7297158475
0.3650000000 1.7397744900
0.3700000000 1.7495436765
0.3750000000 1.7590279422
0.3800000000 1.7682319146
0.3850000000 1.7771603056
0.3900000000 1.7858179028
0.3950000000 1.7942095620
0.4000000000 1.8023401993
0.4050000000 1.8102147835
0.4100000000 1.8178383283
0.4150000000 1.8252158853
0.4200000000 1.8323525366
0.4250000000 1.8392533879
0.4300000000 1.8459235617
0.4350000000 1.8523681906
0.4400000000 1.8585924111
0.4450000000 1.8646013573
0.4500000000 1.8704001549
0.4550000000 1.8759939154
0.4600000000 1.8813877308
0.4650000000 1.8865866680
0.4700000000 1.8915957640
0.4750000000 1.8964200209
0.4800000000 1.9010644013
0.4850000000 1.9055338241
0.4900000000 1.9098331599
0.4950000000 1.9139672277
0.5000000000 1.9179407907
0.5050000000 1.9217585532
0.5100000000 1.9254251571
0.5150000000 1.9289451790
0.5200000000 1.9323231276
0.5250000000 1.9355634407
0.5300000000 1.9386704834
0.5350000000 1.9416485456
0.5400000000 1.9445018398
0.5450000000 1.9472345003
0.5500000000 1.9498505806
0.5550000000 1.9523540526
0.5600000000 1.9547488055
0.5650000000 1.9570386446
0.5700000000 1.9592272905
0.5750000000 1.9613183787
0.5800000000 1.9633154587
0.5850000000 1.9652219941
0.5900000000 1.9670413621
0.5950000000 1.9687768539
0.6000000000 1.9704316741
0.6050000000 1.9720089417
0.6100000000 1.9735116899
0.6150000000 1.9749428670
0.6200000000 1.9763053365
0.6250000000 1.9776018782
0.6300000000 1.9788351889
0.6350000000 1.9800078831
0.6400000000 1.9811224942
0.6450000000 1.9821814753
0.6500000000 1.9831872007
0.6550000000 1.9841419664
0.6600000000 1.9850479921
0.6650000000 1.9859074222
0.6700000000 1.9867223270
0.6750000000 1.9874947042
0.6800000000 1.9882264805
0.6850000000 1.9889195129
0.6900000000 1.9895755901
0.6950000000 1.9901964344
0.7000000000 1.9907837029
0.7050000000 1.9913389893
0.7100000000 1.9918638254
0.7150000000 1.9923596825
0.7200000000 1.9928279734
0.7250000000 1.9932700538
0.7300000000 1.9936872237
0.7350000000 1.9940807294
0.7400000000 1.9944517648
0.7450000000 1.9948014731
0.7500000000 1.9951309485
0.7550000000 1.9954412372
0.7600000000 1.9957333400
0.7650000000 1.9960082125
0.7700000000 1.9962667678
0.7750000000 1.9965098772
0.7800000000 1.9967383720
0.7850000000 1.9969530450
0.7900000000 1.9971546515
0.7950000000 1.9973439112
0.8000000000 1.9975215091
0.8050000000 1.9976880971
0.8100000000 1.9978442954
0.8150000000 1.9979906934
0.8200000000 1.9981278510
0.8250000000 1.9982563001
0.8300000000 1.9983765455
0.8350000000 1.9984890663
0.8400000000 1.9985943164
0.8450000000 1.9986927263
0.8500000000 1.9987847038
0.8550000000 1.9988706349
0.8600000000 1.9989508851
0.8650000000 1.9990257998
0.8700000000 1.9990957059
0.8750000000 1.9991609122
0.8800000000 1.9992217102
0.8850000000 1.9992783754
0.8900000000 1.9993311676
0.8950000000 1.9993803317
0.9000000000 1.9994260989
0.9050000000 1.9994686868
0.9100000000 1.9995083004
0.9150000000 1.9995451327
0.9200000000 1.9995793652
0.9250000000 1.9996111688
0.9300000000 1.9996407040
0.9350000000 1.9996681216
0.9400000000 1.9996935632
0.9450000000 1.9997171618
0.9500000000 1.9997390422
0.9550000000 1.9997593214
0.9600000000 1.9997781090
0.9650000000 1.9997955078
0.9700000000 1.9998116140
0.9750000000 1.9998265176
0.9800000000 1.9998403029
0.9850000000 1.9998530488
0.9900000000 1.9998648290
0.9950000000 1.9998757121
1.0000000000 1.9998857625


==> figures/feart_stefan_test/temperature_analytical_08000.dat <==
# x_over_H T_analytical
# iter 8000 tstar 0.05000000 xint_ana_over_H 0.18690926 lambda 0.4179418205
0.0050000000 0.0283155916
0.0100000000 0.0566241052
0.0150000000 0.0849184685
0.0200000000 0.1131916194
0.0250000000 0.1414365118
0.0300000000 0.1696461210
0.0350000000 0.1978134483
0.0400000000 0.2259315269
0.0450000000 0.2539934268
0.0500000000 0.2819922596
0.0550000000 0.3099211843
0.0600000000 0.3377734115
0.0650000000 0.3655422090
0.0700000000 0.3932209062
0.0750000000 0.4208028994
0.0800000000 0.4482816559
0.0850000000 0.4756507192
0.0900000000 0.5029037132
0.0950000000 0.5300343469
0.1000000000 0.5570364183
0.1050000000 0.5839038190
0.1100000000 0.6106305385
0.1150000000 0.6372106676
0.1200000000 0.6636384026
0.1250000000 0.6899080493
0.1300000000 0.7160140261
0.1350000000 0.7419508678
0.1400000000 0.7677132291
0.1450000000 0.7932958872
0.1500000000 0.8186937456
0.1550000000 0.8439018366
0.1600000000 0.8689153240
0.1650000000 0.8937295059
0.1700000000 0.9183398172
0.1750000000 0.9427418317
0.1800000000 0.9669312644
0.1850000000 0.9909039734
0.1900000000 1.0117758990
0.1950000000 1.0306799119
0.2000000000 1.0494005102
0.2050000000 1.0679348392
0.2100000000 1.0862801656
0.2150000000 1.1044338778
0.2200000000 1.1223934868
0.2250000000 1.1401566268
0.2300000000 1.1577210554
0.2350000000 1.1750846543
0.2400000000 1.1922454290
0.2450000000 1.2092015094
0.2500000000 1.2259511490
0.2550000000 1.2424927256
0.2600000000 1.2588247403
0.2650000000 1.2749458173
0.2700000000 1.2908547032
0.2750000000 1.3065502668
0.2800000000 1.3220314978
0.2850000000 1.3372975061
0.2900000000 1.3523475210
0.2950000000 1.3671808895
0.3000000000 1.3817970761
0.3050000000 1.3961956605
0.3100000000 1.4103763368
0.3150000000 1.4243389119
0.3200000000 1.4380833036
0.3250000000 1.4516095395
0.3300000000 1.4649177548
0.3350000000 1.4780081907
0.3400000000 1.4908811924
0.3450000000 1.5035372073
0.3500000000 1.5159767826
0.3550000000 1.5282005635
0.3600000000 1.5402092910
0.3650000000 1.5520037996
0.3700000000 1.5635850151
0.3750000000 1.5749539522
0.3800000000 1.5861117121
0.3850000000 1.5970594801
0.3900000000 1.6077985234
0.3950000000 1.6183301882
0.4000000000 1.6286558974
0.4050000000 1.6387771481
0.4100000000 1.6486955088
0.4150000000 1.6584126173
0.4200000000 1.6679301774
0.4250000000 1.6772499568
0.4300000000 1.6863737843
0.4350000000 1.6953035473
0.4400000000 1.7040411888
0.4450000000 1.7125887052
0.4500000000 1.7209481434
0.4550000000 1.7291215983
0.4600000000 1.7371112100
0.4650000000 1.7449191616
0.4700000000 1.7525476761
0.4750000000 1.7599990141
0.4800000000 1.7672754715
0.4850000000 1.7743793763
0.4900000000 1.7813130870
0.4950000000 1.7880789893
0.5000000000 1.7946794942
0.5050000000 1.8011170354
0.5100000000 1.8073940670
0.5150000000 1.8135130612
0.5200000000 1.8194765057
0.5250000000 1.8252869022
0.5300000000 1.8309467633
0.5350000000 1.8364586110
0.5400000000 1.8418249743
0.5450000000 1.8470483873
0.5500000000 1.8521313870
0.5550000000 1.8570765116
0.5600000000 1.8618862984
0.5650000000 1.8665632817
0.5700000000 1.8711099918
0.5750000000 1.8755289524
0.5800000000 1.8798226793
0.5850000000 1.8839936789
0.5900000000 1.8880444462
0.5950000000 1.8919774636
0.6000000000 1.8957951995
0.6050000000 1.8995001066
0.6100000000 1.9030946207
0.6150000000 1.9065811593
0.6200000000 1.9099621206
0.6250000000 1.9132398821
0.6300000000 1.9164167996
0.6350000000 1.9194952059
0.6400000000 1.9224774102
0.6450000000 1.9253656965
0.6500000000 1.9281623235
0.6550000000 1.9308695230
0.6600000000 1.9334894996
0.6650000000 1.9360244298
0.6700000000 1.9384764611
0.6750000000 1.9408477116
0.6800000000 1.9431402695
0.6850000000 1.9453561922
0.6900000000 1.9474975061
0.6950000000 1.9495662059
0.7000000000 1.9515642546
0.7050000000 1.9534935826
0.7100000000 1.9553560879
0.7150000000 1.9571536354
0.7200000000 1.9588880570
0.7250000000 1.9605611513
0.7300000000 1.9621746831
0.7350000000 1.9637303842
0.7400000000 1.9652299521
0.7450000000 1.9666750510
0.7500000000 1.9680673114
0.7550000000 1.9694083298
0.7600000000 1.9706996694
0.7650000000 1.9719428597
0.7700000000 1.9731393969
0.7750000000 1.9742907439
0.7800000000 1.9753983304
0.7850000000 1.9764635534
0.7900000000 1.9774877771
0.7950000000 1.9784723334
0.8000000000 1.9794185220
0.8050000000 1.9803276107
0.8100000000 1.9812008360
0.8150000000 1.9820394029
0.8200000000 1.9828444858
0.8250000000 1.9836172285
0.8300000000 1.9843587447
0.8350000000 1.9850701183
0.8400000000 1.9857524042
0.8450000000 1.9864066280
0.8500000000 1.9870337873
0.8550000000 1.9876348512
0.8600000000 1.9882107617
0.8650000000 1.9887624334
0.8700000000 1.9892907544
0.8750000000 1.9897965866
0.8800000000 1.9902807662
0.8850000000 1.9907441041
0.8900000000 1.9911873868
0.8950000000 1.9916113763
0.9000000000 1.9920168109
0.9050000000 1.9924044057
0.9100000000 1.9927748531
0.9150000000 1.9931288231
0.9200000000 1.9934669643
0.9250000000 1.9937899035
0.9300000000 1.9940982473
0.9350000000 1.9943925816
0.9400000000 1.9946734727
0.9450000000 1.9949414677
0.9500000000 1.9951970947
0.9550000000 1.9954408634
0.9600000000 1.9956732660
0.9650000000 1.9958947770
0.9700000000 1.9961058540
0.9750000000 1.9963069383
0.9800000000 1.9964984550
0.9850000000 1.9966808138
0.9900000000 1.9968544092
0.9950000000 1.9970196210
1.0000000000 1.9971768148


==> figures/feart_stefan_test/temperature_analytical_10000.dat <==
# x_over_H T_analytical
# iter 10000 tstar 0.06250000 xint_ana_over_H 0.20897091 lambda 0.4179418205
0.0050000000 0.0253264461
0.0100000000 0.0506478274
0.0150000000 0.0759590824
0.0200000000 0.1012551555
0.0250000000 0.1265310001
0.0300000000 0.1517815819
0.0350000000 0.1770018818
0.0400000000 0.2021868985
0.0450000000 0.2273316520
0.0500000000 0.2524311865
0.0550000000 0.2774805729
0.0600000000 0.3024749121
0.0650000000 0.3274093378
0.0700000000 0.3522790194
0.0750000000 0.3770791643
0.0800000000 0.4018050216
0.0850000000 0.4264518839
0.0900000000 0.4510150905
0.0950000000 0.4754900301
0.1000000000 0.4998721429
0.1050000000 0.5241569237
0.1100000000 0.5483399239
0.1150000000 0.5724167545
0.1200000000 0.5963830879
0.1250000000 0.6202346604
0.1300000000 0.6439672747
0.1350000000 0.6675768017
0.1400000000 0.6910591830
0.1450000000 0.7144104327
0.1500000000 0.7376266394
0.1550000000 0.7607039682
0.1600000000 0.7836386626
0.1650000000 0.8064270460
0.1700000000 0.8290655239
0.1750000000 0.8515505848
0.1800000000 0.8738788026
0.1850000000 0.8960468372
0.1900000000 0.9180514365
0.1950000000 0.9398894375
0.2000000000 0.9615577676
0.2050000000 0.9830534454
0.2100000000 1.0035141237
0.2150000000 1.0205013205
0.2200000000 1.0373430562
0.2250000000 1.0540372374
0.2300000000 1.0705818474
0.2350000000 1.0869749476
0.2400000000 1.1032146772
0.2450000000 1.1192992539
0.2500000000 1.1352269742
0.2550000000 1.1509962137
0.2600000000 1.1666054271
0.2650000000 1.1820531486
0.2700000000 1.1973379917
0.2750000000 1.2124586495
0.2800000000 1.2274138942
0.2850000000 1.2422025775
0.2900000000 1.2568236298
0.2950000000 1.2712760607
0.3000000000 1.2855589579
0.3050000000 1.2996714875
0.3100000000 1.3136128930
0.3150000000 1.3273824953
0.3200000000 1.3409796920
0.3250000000 1.3544039565
0.3300000000 1.3676548380
0.3350000000 1.3807319600
0.3400000000 1.3936350203
0.3450000000 1.4063637897
0.3500000000 1.4189181115
0.3550000000 1.4312979003
0.3600000000 1.4435031413
0.3650000000 1.4555338890
0.3700000000 1.4673902667
0.3750000000 1.4790724650
0.3800000000 1.4905807410
0.3850000000 1.5019154167
0.3900000000 1.5130768785
0.3950000000 1.5240655754
0.4000000000 1.5348820182
0.4050000000 1.5455267779
0.4100000000 1.5560004846
0.4150000000 1.5663038262
0.4200000000 1.5764375468
0.4250000000 1.5864024459
0.4300000000 1.5961993762
0.4350000000 1.6058292430
0.4400000000 1.6152930022
0.4450000000 1.6245916592
0.4500000000 1.6337262671
0.4550000000 1.6426979258
0.4600000000 1.6515077799
0.4650000000 1.6601570175
0.4700000000 1.6686468689
0.4750000000 1.6769786046
0.4800000000 1.6851535344
0.4850000000 1.6931730053
0.4900000000 1.7010384003
0.4950000000 1.7087511371
0.5000000000 1.7163126662
0.5050000000 1.7237244694
0.5100000000 1.7309880586
0.5150000000 1.7381049742
0.5200000000 1.7450767835
0.5250000000 1.7519050793
0.5300000000 1.7585914784
0.5350000000 1.7651376201
0.5400000000 1.7715451650
0.5450000000 1.7778157932
0.5500000000 1.7839512032
0.5550000000 1.7899531103
0.5600000000 1.7958232454
0.5650000000 1.8015633533
0.5700000000 1.8071751919
0.5750000000 1.8126605302
0.5800000000 1.8180211476
0.5850000000 1.8232588323
0.5900000000 1.8283753800
0.5950000000 1.8333725928
0.6000000000 1.8382522781
0.6050000000 1.8430162470
0.6100000000 1.8476663135
0.6150000000 1.8522042933
0.6200000000 1.8566320025
0.6250000000 1.8609512568
0.6300000000 1.8651638700
0.6350000000 1.8692716535
0.6400000000 1.8732764149
0.6450000000 1.8771799573
0.6500000000 1.8809840780
0.6550000000 1.8846905679
0.6600000000 1.8883012104
0.6650000000 1.8918177808
0.6700000000 1.8952420450
0.6750000000 1.8985757593
0.6800000000 1.9018206690
0.6850000000 1.9049785081
0.6900000000 1.9080509985
0.6950000000 1.9110398491
0.7000000000 1.9139467553
0.7050000000 1.9167733984
0.7100000000 1.9195214449
0.7150000000 1.9221925459
0.7200000000 1.9247883368
0.7250000000 1.9273104364
0.7300000000 1.9297604466
0.7350000000 1.9321399521
0.7400000000 1.9344505197
0.7450000000 1.9366936978
0.7500000000 1.9388710165
0.7550000000 1.9409839868
0.7600000000 1.9430341003
0.7650000000 1.9450228292
0.7700000000 1.9469516257
0.7750000000 1.9488219217
0.7800000000 1.9506351289
0.7850000000 1.9523926384
0.7900000000 1.9540958204
0.7950000000 1.9557460242
0.8000000000 1.9573445779
0.8050000000 1.9588927886
0.8100000000 1.9603919418
0.8150000000 1.9618433016
0.8200000000 1.9632481108
0.8250000000 1.9646075904
0.8300000000 1.9659229401
0.8350000000 1.9671953379
0.8400000000 1.9684259401
0.8450000000 1.9696158818
0.8500000000 1.9707662761
0.8550000000 1.9718782152
0.8600000000 1.9729527694
0.8650000000 1.9739909882
0.8700000000 1.9749938995
0.8750000000 1.9759625104
0.8800000000 1.9768978068
0.8850000000 1.9778007541
0.8900000000 1.9786722966
0.8950000000 1.9795133586
0.9000000000 1.9803248436
0.9050000000 1.9811076352
0.9100000000 1.9818625969
0.9150000000 1.9825905727
0.9200000000 1.9832923866
0.9250000000 1.9839688436
0.9300000000 1.9846207295
0.9350000000 1.9852488112
0.9400000000 1.9858538368
0.9450000000 1.9864365362
0.9500000000 1.9869976210
0.9550000000 1.9875377849
0.9600000000 1.9880577041
0.9650000000 1.9885580371
0.9700000000 1.9890394256
0.9750000000 1.9895024942
0.9800000000 1.9899478511
0.9850000000 1.9903760880
0.9900000000 1.9907877807
0.9950000000 1.9911834892
1.0000000000 1.9915637581


==> figures/feart_stefan_test/temperature_interface_cross_01000.dat <==
# x_over_H T
0.0660824041 1.0000000000


==> figures/feart_stefan_test/temperature_interface_cross_03000.dat <==
# x_over_H T
0.1144580814 1.0000000000


==> figures/feart_stefan_test/temperature_interface_cross_05000.dat <==
# x_over_H T
0.1477647477 1.0000000000


==> figures/feart_stefan_test/temperature_interface_cross_08000.dat <==
# x_over_H T
0.1869092642 1.0000000000


==> figures/feart_stefan_test/temperature_interface_cross_10000.dat <==
# x_over_H T
0.2089709102 1.0000000000


==> figures/feart_stefan_test/temperature_interface_line_01000.dat <==
# x_over_H T
0.0660824041 0.0000000000
0.0660824041 1.0000000000


==> figures/feart_stefan_test/temperature_interface_line_03000.dat <==
# x_over_H T
0.1144580814 0.0000000000
0.1144580814 1.0000000000


==> figures/feart_stefan_test/temperature_interface_line_05000.dat <==
# x_over_H T
0.1477647477 0.0000000000
0.1477647477 1.0000000000


==> figures/feart_stefan_test/temperature_interface_line_08000.dat <==
# x_over_H T
0.1869092642 0.0000000000
0.1869092642 1.0000000000


==> figures/feart_stefan_test/temperature_interface_line_10000.dat <==
# x_over_H T
0.2089709102 0.0000000000
0.2089709102 1.0000000000


==> figures/feart_stefan_test/temperature_profile_01000.dat <==
# x_over_H Tstar
# iter 1000 tstar 0.00625000 xint_over_H 0.06750000 Tint 0.97153393
0.0050000000 0.0402415385
0.0100000000 0.1206578784
0.0150000000 0.2008687914
0.0200000000 0.2807197476
0.0250000000 0.3600294937
0.0300000000 0.4385797358
0.0350000000 0.5161074033
0.0400000000 0.5923025440
0.0450000000 0.6668151851
0.0500000000 0.7392734671
0.0550000000 0.8093128190
0.0600000000 0.8766123633
0.0650000000 0.9409313211
0.0700000000 1.0021365404
0.0750000000 1.0602135823
0.0800000000 1.1152580596
0.0850000000 1.1674496022
0.0900000000 1.2170155942
0.0950000000 1.2641938209
0.1000000000 1.3092019632
0.1050000000 1.3522184965
0.1100000000 1.3933756509
0.1150000000 1.4327621091
0.1200000000 1.4704316951
0.1250000000 1.5064143489
0.1300000000 1.5407266121
0.1350000000 1.5733800682
0.1400000000 1.6043872311
0.1450000000 1.6337650692
0.1500000000 1.6615366823
0.1550000000 1.6877317138
0.1600000000 1.7123860054
0.1650000000 1.7355408607
0.1700000000 1.7572421644
0.1750000000 1.7775394932
0.1800000000 1.7964852909
0.1850000000 1.8141341345
0.1900000000 1.8305420953
0.1950000000 1.8457661882
0.2000000000 1.8598638963
0.2050000000 1.8728927599
0.2100000000 1.8849100184
0.2150000000 1.8959722973
0.2200000000 1.9061353320
0.2250000000 1.9154537266
0.2300000000 1.9239807410
0.2350000000 1.9317681068
0.2400000000 1.9388658693
0.2450000000 1.9453222546
0.2500000000 1.9511835611
0.2550000000 1.9564940742
0.2600000000 1.9612960033
0.2650000000 1.9656294393
0.2700000000 1.9695323326
0.2750000000 1.9730404886
0.2800000000 1.9761875798
0.2850000000 1.9790051727
0.2900000000 1.9815227682
0.2950000000 1.9837678531
0.3000000000 1.9857659608
0.3050000000 1.9875407412
0.3100000000 1.9891140367
0.3150000000 1.9905059624
0.3200000000 1.9917349917
0.3250000000 1.9928180431
0.3300000000 1.9937705691
0.3350000000 1.9946066450
0.3400000000 1.9953390580
0.3450000000 1.9959793943
0.3500000000 1.9965381244
0.3550000000 1.9970246866
0.3600000000 1.9974475666
0.3650000000 1.9978143745
0.3700000000 1.9981319181
0.3750000000 1.9984062722
0.3800000000 1.9986428440
0.3850000000 1.9988464351
0.3900000000 1.9990212984
0.3950000000 1.9991711921
0.4000000000 1.9992994289
0.4050000000 1.9994089221
0.4100000000 1.9995022276
0.4150000000 1.9995815824
0.4200000000 1.9996489398
0.4250000000 1.9997060014
0.4300000000 1.9997542460
0.4350000000 1.9997949560
0.4400000000 1.9998292408
0.4450000000 1.9998580578
0.4500000000 1.9998822316
0.4550000000 1.9999024706
0.4600000000 1.9999193820
0.4650000000 1.9999334854
0.4700000000 1.9999452240
0.4750000000 1.9999549752
0.4800000000 1.9999630596
0.4850000000 1.9999697490
0.4900000000 1.9999752734
0.4950000000 1.9999798267
0.5000000000 1.9999835723
0.5050000000 1.9999866475
0.5100000000 1.9999891673
0.5150000000 1.9999912281
0.5200000000 1.9999929101
0.5250000000 1.9999942803
0.5300000000 1.9999953943
0.5350000000 1.9999962983
0.5400000000 1.9999970305
0.5450000000 1.9999976223
0.5500000000 1.9999980997
0.5550000000 1.9999984841
0.5600000000 1.9999987930
0.5650000000 1.9999990408
0.5700000000 1.9999992391
0.5750000000 1.9999993976
0.5800000000 1.9999995239
0.5850000000 1.9999996245
0.5900000000 1.9999997043
0.5950000000 1.9999997677
0.6000000000 1.9999998178
0.6050000000 1.9999998573
0.6100000000 1.9999998885
0.6150000000 1.9999999130
0.6200000000 1.9999999323
0.6250000000 1.9999999474
0.6300000000 1.9999999592
0.6350000000 1.9999999684
0.6400000000 1.9999999756
0.6450000000 1.9999999812
0.6500000000 1.9999999855
0.6550000000 1.9999999889
0.6600000000 1.9999999915
0.6650000000 1.9999999935
0.6700000000 1.9999999950
0.6750000000 1.9999999962
0.6800000000 1.9999999971
0.6850000000 1.9999999978
0.6900000000 1.9999999983
0.6950000000 1.9999999987
0.7000000000 1.9999999990
0.7050000000 1.9999999993
0.7100000000 1.9999999995
0.7150000000 1.9999999996
0.7200000000 1.9999999997
0.7250000000 1.9999999998
0.7300000000 1.9999999998
0.7350000000 1.9999999999
0.7400000000 1.9999999999
0.7450000000 1.9999999999
0.7500000000 1.9999999999
0.7550000000 2.0000000000
0.7600000000 2.0000000000
0.7650000000 2.0000000000
0.7700000000 2.0000000000
0.7750000000 2.0000000000
0.7800000000 2.0000000000
0.7850000000 2.0000000000
0.7900000000 2.0000000000
0.7950000000 2.0000000000
0.8000000000 2.0000000000
0.8050000000 2.0000000000
0.8100000000 2.0000000000
0.8150000000 2.0000000000
0.8200000000 2.0000000000
0.8250000000 2.0000000000
0.8300000000 2.0000000000
0.8350000000 2.0000000000
0.8400000000 2.0000000000
0.8450000000 2.0000000000
0.8500000000 2.0000000000
0.8550000000 2.0000000000
0.8600000000 2.0000000000
0.8650000000 2.0000000000
0.8700000000 2.0000000000
0.8750000000 2.0000000000
0.8800000000 2.0000000000
0.8850000000 2.0000000000
0.8900000000 2.0000000000
0.8950000000 2.0000000000
0.9000000000 2.0000000000
0.9050000000 2.0000000000
0.9100000000 2.0000000000
0.9150000000 2.0000000000
0.9200000000 2.0000000000
0.9250000000 2.0000000000
0.9300000000 2.0000000000
0.9350000000 2.0000000000
0.9400000000 2.0000000000
0.9450000000 2.0000000000
0.9500000000 2.0000000000
0.9550000000 2.0000000000
0.9600000000 2.0000000000
0.9650000000 2.0000000000
0.9700000000 2.0000000000
0.9750000000 2.0000000000
0.9800000000 2.0000000000
0.9850000000 2.0000000000
0.9900000000 2.0000000000
0.9950000000 2.0000000000
1.0000000000 2.0000000000


==> figures/feart_stefan_test/temperature_profile_03000.dat <==
# x_over_H Tstar
# iter 3000 tstar 0.01875000 xint_over_H 0.11250000 Tint 0.97645125
0.0050000000 0.0231159084
0.0100000000 0.0693311489
0.0150000000 0.1154968359
0.0200000000 0.1615805245
0.0250000000 0.2075506759
0.0300000000 0.2533770577
0.0350000000 0.2990311763
0.0400000000 0.3444867421
0.0450000000 0.3897201661
0.0500000000 0.4347110761
0.0550000000 0.4794428405
0.0600000000 0.5239030781
0.0650000000 0.5680841319
0.0700000000 0.6119834784
0.0750000000 0.6556040474
0.0800000000 0.6989544221
0.0850000000 0.7420488989
0.0900000000 0.7849073853
0.0950000000 0.8275551254
0.1000000000 0.8700222489
0.1050000000 0.9123431486
0.1100000000 0.9545557022
0.1150000000 0.9983468043
0.1200000000 1.0256088435
0.1250000000 1.0544306734
0.1300000000 1.0831064443
0.1350000000 1.1115789376
0.1400000000 1.1397938619
0.1450000000 1.1677004832
0.1500000000 1.1952521290
0.1550000000 1.2224065539
0.1600000000 1.2491261643
0.1650000000 1.2753781050
0.1700000000 1.3011342191
0.1750000000 1.3263708948
0.1800000000 1.3510688209
0.1850000000 1.3752126709
0.1900000000 1.3987907384
0.1950000000 1.4217945464
0.2000000000 1.4442184486
0.2050000000 1.4660592406
0.2100000000 1.4873157937
0.2150000000 1.5079887214
0.2200000000 1.5280800851
0.2250000000 1.5475931407
0.2300000000 1.5665321278
0.2350000000 1.5849020980
0.2400000000 1.6027087798
0.2450000000 1.6199584737
0.2500000000 1.6366579746
0.2550000000 1.6528145136
0.2600000000 1.6684357167
0.2650000000 1.6835295734
0.2700000000 1.6981044140
0.2750000000 1.7121688906
0.2800000000 1.7257319602
0.2850000000 1.7388028684
0.2900000000 1.7513911322
0.2950000000 1.7635065218
0.3000000000 1.7751590403
0.3050000000 1.7863589024
0.3100000000 1.7971165113
0.3150000000 1.8074424348
0.3200000000 1.8173473807
0.3250000000 1.8268421713
0.3300000000 1.8359377189
0.3350000000 1.8446450005
0.3400000000 1.8529750335
0.3450000000 1.8609388525
0.3500000000 1.8685474860
0.3550000000 1.8758119351
0.3600000000 1.8827431524
0.3650000000 1.8893520227
0.3700000000 1.8956493445
0.3750000000 1.9016458128
0.3800000000 1.9073520024
0.3850000000 1.9127783538
0.3900000000 1.9179351584
0.3950000000 1.9228325465
0.4000000000 1.9274804752
0.4050000000 1.9318887176
0.4100000000 1.9360668537
0.4150000000 1.9400242615
0.4200000000 1.9437701094
0.4250000000 1.9473133495
0.4300000000 1.9506627120
0.4350000000 1.9538267003
0.4400000000 1.9568135868
0.4450000000 1.9596314100
0.4500000000 1.9622879717
0.4550000000 1.9647908359
0.4600000000 1.9671473273
0.4650000000 1.9693645311
0.4700000000 1.9714492938
0.4750000000 1.9734082236
0.4800000000 1.9752476921
0.4850000000 1.9769738366
0.4900000000 1.9785925621
0.4950000000 1.9801095445
0.5000000000 1.9815302343
0.5050000000 1.9828598596
0.5100000000 1.9841034307
0.5150000000 1.9852657444
0.5200000000 1.9863513886
0.5250000000 1.9873647469
0.5300000000 1.9883100040
0.5350000000 1.9891911510
0.5400000000 1.9900119903
0.5450000000 1.9907761418
0.5500000000 1.9914870479
0.5550000000 1.9921479795
0.5600000000 1.9927620417
0.5650000000 1.9933321793
0.5700000000 1.9938611828
0.5750000000 1.9943516941
0.5800000000 1.9948062121
0.5850000000 1.9952270983
0.5900000000 1.9956165827
0.5950000000 1.9959767688
0.6000000000 1.9963096395
0.6050000000 1.9966170622
0.6100000000 1.9969007938
0.6150000000 1.9971624865
0.6200000000 1.9974036919
0.6250000000 1.9976258663
0.6300000000 1.9978303757
0.6350000000 1.9980184995
0.6400000000 1.9981914360
0.6450000000 1.9983503056
0.6500000000 1.9984961559
0.6550000000 1.9986299649
0.6600000000 1.9987526454
0.6650000000 1.9988650483
0.6700000000 1.9989679663
0.6750000000 1.9990621373
0.6800000000 1.9991482475
0.6850000000 1.9992269349
0.6900000000 1.9992987915
0.6950000000 1.9993643669
0.7000000000 1.9994241704
0.7050000000 1.9994786739
0.7100000000 1.9995283143
0.7150000000 1.9995734954
0.7200000000 1.9996145907
0.7250000000 1.9996519448
0.7300000000 1.9996858758
0.7350000000 1.9997166771
0.7400000000 1.9997446187
0.7450000000 1.9997699493
0.7500000000 1.9997928979
0.7550000000 1.9998136745
0.7600000000 1.9998324722
0.7650000000 1.9998494684
0.7700000000 1.9998648255
0.7750000000 1.9998786923
0.7800000000 1.9998912053
0.7850000000 1.9999024890
0.7900000000 1.9999126575
0.7950000000 1.9999218150
0.8000000000 1.9999300565
0.8050000000 1.9999374687
0.8100000000 1.9999441307
0.8150000000 1.9999501144
0.8200000000 1.9999554853
0.8250000000 1.9999603029
0.8300000000 1.9999646214
0.8350000000 1.9999684898
0.8400000000 1.9999719529
0.8450000000 1.9999750509
0.8500000000 1.9999778205
0.8550000000 1.9999802947
0.8600000000 1.9999825037
0.8650000000 1.9999844744
0.8700000000 1.9999862314
0.8750000000 1.9999877966
0.8800000000 1.9999891900
0.8850000000 1.9999904296
0.8900000000 1.9999915314
0.8950000000 1.9999925099
0.9000000000 1.9999933782
0.9050000000 1.9999941480
0.9100000000 1.9999948298
0.9150000000 1.9999954329
0.9200000000 1.9999959658
0.9250000000 1.9999964359
0.9300000000 1.9999968500
0.9350000000 1.9999972139
0.9400000000 1.9999975330
0.9450000000 1.9999978119
0.9500000000 1.9999980548
0.9550000000 1.9999982653
0.9600000000 1.9999984464
0.9650000000 1.9999986011
0.9700000000 1.9999987315
0.9750000000 1.9999988398
0.9800000000 1.9999989276
0.9850000000 1.9999989962
0.9900000000 1.9999990468
0.9950000000 1.9999990801
1.0000000000 1.9999990966


==> figures/feart_stefan_test/temperature_profile_05000.dat <==
# x_over_H Tstar
# iter 5000 tstar 0.03125000 xint_over_H 0.14750000 Tint 0.98305068
0.0050000000 0.0179262745
0.0100000000 0.0537717733
0.0150000000 0.0895960791
0.0200000000 0.1253849237
0.0250000000 0.1611238310
0.0300000000 0.1967980381
0.0350000000 0.2323924228
0.0400000000 0.2678914442
0.0450000000 0.3032791027
0.0500000000 0.3385389303
0.0550000000 0.3736540235
0.0600000000 0.4086071310
0.0650000000 0.4433808114
0.0700000000 0.4779576719
0.0750000000 0.5123206997
0.0800000000 0.5464536890
0.0850000000 0.5803417640
0.0900000000 0.6139719868
0.0950000000 0.6473340322
0.1000000000 0.6804208983
0.1050000000 0.7132296159
0.1100000000 0.7457619103
0.1150000000 0.7780247633
0.1200000000 0.8100308249
0.1250000000 0.8417986266
0.1300000000 0.8733525573
0.1350000000 0.9047225764
0.1400000000 0.9359436570
0.1450000000 0.9670549702
0.1500000000 0.9990463954
0.1550000000 1.0215044334
0.1600000000 1.0448393023
0.1650000000 1.0680575796
0.1700000000 1.0911160397
0.1750000000 1.1139749228
0.1800000000 1.1365985658
0.1850000000 1.1589558212
0.1900000000 1.1810202565
0.1950000000 1.2027701425
0.2000000000 1.2241882557
0.2050000000 1.2452615268
0.2100000000 1.2659805779
0.2150000000 1.2863391898
0.2200000000 1.3063337419
0.2250000000 1.3259626606
0.2300000000 1.3452259064
0.2350000000 1.3641245200
0.2400000000 1.3826602427
0.2450000000 1.4008352133
0.2500000000 1.4186517435
0.2550000000 1.4361121632
0.2600000000 1.4532187267
0.2650000000 1.4699735693
0.2700000000 1.4863787010
0.2750000000 1.5024360272
0.2800000000 1.5181473859
0.2850000000 1.5335145928
0.2900000000 1.5485394892
0.2950000000 1.5632239867
0.3000000000 1.5775701062
0.3050000000 1.5915800105
0.3100000000 1.6052560283
0.3150000000 1.6186006710
0.3200000000 1.6316166432
0.3250000000 1.6443068464
0.3300000000 1.6566743788
0.3350000000 1.6687225302
0.3400000000 1.6804547757
0.3450000000 1.6918747662
0.3500000000 1.7029863180
0.3550000000 1.7137934023
0.3600000000 1.7243001337
0.3650000000 1.7345107593
0.3700000000 1.7444296472
0.3750000000 1.7540612769
0.3800000000 1.7634102282
0.3850000000 1.7724811721
0.3900000000 1.7812788613
0.3950000000 1.7898081213
0.4000000000 1.7980738420
0.4050000000 1.8060809692
0.4100000000 1.8138344975
0.4150000000 1.8213394619
0.4200000000 1.8286009312
0.4250000000 1.8356240002
0.4300000000 1.8424137837
0.4350000000 1.8489754092
0.4400000000 1.8553140110
0.4450000000 1.8614347236
0.4500000000 1.8673426760
0.4550000000 1.8730429857
0.4600000000 1.8785407532
0.4650000000 1.8838410569
0.4700000000 1.8889489474
0.4750000000 1.8938694431
0.4800000000 1.8986075253
0.4850000000 1.9031681337
0.4900000000 1.9075561620
0.4950000000 1.9117764542
0.5000000000 1.9158338006
0.5050000000 1.9197329344
0.5100000000 1.9234785279
0.5150000000 1.9270751900
0.5200000000 1.9305274630
0.5250000000 1.9338398196
0.5300000000 1.9370166611
0.5350000000 1.9400623147
0.5400000000 1.9429810315
0.5450000000 1.9457769849
0.5500000000 1.9484542687
0.5550000000 1.9510168957
0.5600000000 1.9534687964
0.5650000000 1.9558138184
0.5700000000 1.9580557246
0.5750000000 1.9601981934
0.5800000000 1.9622448175
0.5850000000 1.9641991039
0.5900000000 1.9660644733
0.5950000000 1.9678442602
0.6000000000 1.9695417130
0.6050000000 1.9711599940
0.6100000000 1.9727021798
0.6150000000 1.9741712616
0.6200000000 1.9755701459
0.6250000000 1.9769016550
0.6300000000 1.9781685277
0.6350000000 1.9793734203
0.6400000000 1.9805189074
0.6450000000 1.9816074830
0.6500000000 1.9826415612
0.6550000000 1.9836234781
0.6600000000 1.9845554922
0.6650000000 1.9854397862
0.6700000000 1.9862784680
0.6750000000 1.9870735725
0.6800000000 1.9878270625
0.6850000000 1.9885408304
0.6900000000 1.9892166999
0.6950000000 1.9898564271
0.7000000000 1.9904617022
0.7050000000 1.9910341513
0.7100000000 1.9915753375
0.7150000000 1.9920867631
0.7200000000 1.9925698706
0.7250000000 1.9930260445
0.7300000000 1.9934566131
0.7350000000 1.9938628499
0.7400000000 1.9942459753
0.7450000000 1.9946071579
0.7500000000 1.9949475165
0.7550000000 1.9952681214
0.7600000000 1.9955699959
0.7650000000 1.9958541179
0.7700000000 1.9961214217
0.7750000000 1.9963727988
0.7800000000 1.9966091000
0.7850000000 1.9968311366
0.7900000000 1.9970396817
0.7950000000 1.9972354718
0.8000000000 1.9974192079
0.8050000000 1.9975915570
0.8100000000 1.9977531534
0.8150000000 1.9979045999
0.8200000000 1.9980464689
0.8250000000 1.9981793039
0.8300000000 1.9983036204
0.8350000000 1.9984199070
0.8400000000 1.9985286269
0.8450000000 1.9986302183
0.8500000000 1.9987250960
0.8550000000 1.9988136521
0.8600000000 1.9988962571
0.8650000000 1.9989732606
0.8700000000 1.9990449923
0.8750000000 1.9991117632
0.8800000000 1.9991738656
0.8850000000 1.9992315748
0.8900000000 1.9992851492
0.8950000000 1.9993348313
0.9000000000 1.9993808482
0.9050000000 1.9994234125
0.9100000000 1.9994627227
0.9150000000 1.9994989640
0.9200000000 1.9995323084
0.9250000000 1.9995629159
0.9300000000 1.9995909343
0.9350000000 1.9996165002
0.9400000000 1.9996397391
0.9450000000 1.9996607659
0.9500000000 1.9996796853
0.9550000000 1.9996965920
0.9600000000 1.9997115714
0.9650000000 1.9997246992
0.9700000000 1.9997360423
0.9750000000 1.9997456587
0.9800000000 1.9997535978
0.9850000000 1.9997599003
0.9900000000 1.9997645989
0.9950000000 1.9997677178
1.0000000000 1.9997692733


==> figures/feart_stefan_test/temperature_profile_08000.dat <==
# x_over_H Tstar
# iter 8000 tstar 0.05000000 xint_over_H 0.18750000 Tint 0.98724021
0.0050000000 0.0141623289
0.0100000000 0.0424836098
0.0150000000 0.0707947684
0.0200000000 0.0990890843
0.0250000000 0.1273598767
0.0300000000 0.1556005145
0.0350000000 0.1838044224
0.0400000000 0.2119650788
0.0450000000 0.2400760049
0.0500000000 0.2681307432
0.0550000000 0.2961228222
0.0600000000 0.3240457061
0.0650000000 0.3518927292
0.0700000000 0.3796570129
0.0750000000 0.4073313686
0.0800000000 0.4349081880
0.0850000000 0.4623793271
0.0900000000 0.4897359934
0.0950000000 0.5169686473
0.1000000000 0.5440669340
0.1050000000 0.5710196651
0.1100000000 0.5978148711
0.1150000000 0.6244399464
0.1200000000 0.6508819082
0.1250000000 0.6771277862
0.1300000000 0.7031651497
0.1350000000 0.7289827720
0.1400000000 0.7545714116
0.1450000000 0.7799246783
0.1500000000 0.8050399305
0.1550000000 0.8299191379
0.1600000000 0.8545696296
0.1650000000 0.8790046467
0.1700000000 0.9032436210
0.1750000000 0.9273121198
0.1800000000 0.9512414181
0.1850000000 0.9750676961
0.1900000000 0.9994127280
0.1950000000 1.0178875053
0.2000000000 1.0368834768
0.2050000000 1.0557810210
0.2100000000 1.0745455530
0.2150000000 1.0931466003
0.2200000000 1.1115584162
0.2250000000 1.1297602750
0.2300000000 1.1477364562
0.2350000000 1.1654759559
0.2400000000 1.1829719806
0.2450000000 1.2002212943
0.2500000000 1.2172234896
0.2550000000 1.2339802486
0.2600000000 1.2504946494
0.2650000000 1.2667705575
0.2700000000 1.2828121261
0.2750000000 1.2986234154
0.2800000000 1.3142081280
0.2850000000 1.3295694485
0.2900000000 1.3447099709
0.2950000000 1.3596316938
0.3000000000 1.3743360641
0.3050000000 1.3888240510
0.3100000000 1.4030962376
0.3150000000 1.4171529149
0.3200000000 1.4309941739
0.3250000000 1.4446199873
0.3300000000 1.4580302800
0.3350000000 1.4712249862
0.3400000000 1.4842040933
0.3450000000 1.4969676747
0.3500000000 1.5095159119
0.3550000000 1.5218491085
0.3600000000 1.5339676972
0.3650000000 1.5458722425
0.3700000000 1.5575634386
0.3750000000 1.5690421059
0.3800000000 1.5803091852
0.3850000000 1.5913657313
0.3900000000 1.6022129065
0.3950000000 1.6128519734
0.4000000000 1.6232842886
0.4050000000 1.6335112967
0.4100000000 1.6435345241
0.4150000000 1.6533555744
0.4200000000 1.6629761232
0.4250000000 1.6723979140
0.4300000000 1.6816227540
0.4350000000 1.6906525107
0.4400000000 1.6994891084
0.4450000000 1.7081345254
0.4500000000 1.7165907906
0.4550000000 1.7248599809
0.4600000000 1.7329442189
0.4650000000 1.7408456696
0.4700000000 1.7485665387
0.4750000000 1.7561090695
0.4800000000 1.7634755407
0.4850000000 1.7706682640
0.4900000000 1.7776895818
0.4950000000 1.7845418647
0.5000000000 1.7912275094
0.5050000000 1.7977489357
0.5100000000 1.8041085853
0.5150000000 1.8103089185
0.5200000000 1.8163524124
0.5250000000 1.8222415588
0.5300000000 1.8279788615
0.5350000000 1.8335668349
0.5400000000 1.8390080010
0.5450000000 1.8443048879
0.5500000000 1.8494600278
0.5550000000 1.8544759545
0.5600000000 1.8593552020
0.5650000000 1.8641003022
0.5700000000 1.8687137835
0.5750000000 1.8731981685
0.5800000000 1.8775559725
0.5850000000 1.8817897019
0.5900000000 1.8859018525
0.5950000000 1.8898949079
0.6000000000 1.8937713379
0.6050000000 1.8975335973
0.6100000000 1.9011841243
0.6150000000 1.9047253389
0.6200000000 1.9081596424
0.6250000000 1.9114894152
0.6300000000 1.9147170162
0.6350000000 1.9178447818
0.6400000000 1.9208750241
0.6450000000 1.9238100307
0.6500000000 1.9266520634
0.6550000000 1.9294033569
0.6600000000 1.9320661188
0.6650000000 1.9346425280
0.6700000000 1.9371347343
0.6750000000 1.9395448575
0.6800000000 1.9418749873
0.6850000000 1.9441271817
0.6900000000 1.9463034674
0.6950000000 1.9484058386
0.7000000000 1.9504362571
0.7050000000 1.9523966512
0.7100000000 1.9542889159
0.7150000000 1.9561149122
0.7200000000 1.9578764671
0.7250000000 1.9595753728
0.7300000000 1.9612133870
0.7350000000 1.9627922325
0.7400000000 1.9643135969
0.7450000000 1.9657791328
0.7500000000 1.9671904574
0.7550000000 1.9685491523
0.7600000000 1.9698567641
0.7650000000 1.9711148036
0.7700000000 1.9723247464
0.7750000000 1.9734880327
0.7800000000 1.9746060672
0.7850000000 1.9756802196
0.7900000000 1.9767118244
0.7950000000 1.9777021810
0.8000000000 1.9786525541
0.8050000000 1.9795641735
0.8100000000 1.9804382347
0.8150000000 1.9812758987
0.8200000000 1.9820782924
0.8250000000 1.9828465088
0.8300000000 1.9835816073
0.8350000000 1.9842846137
0.8400000000 1.9849565206
0.8450000000 1.9855982877
0.8500000000 1.9862108419
0.8550000000 1.9867950778
0.8600000000 1.9873518577
0.8650000000 1.9878820120
0.8700000000 1.9883863395
0.8750000000 1.9888656074
0.8800000000 1.9893205520
0.8850000000 1.9897518787
0.8900000000 1.9901602622
0.8950000000 1.9905463471
0.9000000000 1.9909107477
0.9050000000 1.9912540485
0.9100000000 1.9915768045
0.9150000000 1.9918795413
0.9200000000 1.9921627554
0.9250000000 1.9924269144
0.9300000000 1.9926724573
0.9350000000 1.9928997944
0.9400000000 1.9931093080
0.9450000000 1.9933013521
0.9500000000 1.9934762529
0.9550000000 1.9936343088
0.9600000000 1.9937757904
0.9650000000 1.9939009411
0.9700000000 1.9940099770
0.9750000000 1.9941030865
0.9800000000 1.9941804314
0.9850000000 1.9942421460
0.9900000000 1.9942883381
0.9950000000 1.9943190880
1.0000000000 1.9943344495


==> figures/feart_stefan_test/temperature_profile_10000.dat <==
# x_over_H T_num
# iter 10000 tstar 0.06250000 xint_num_over_H 0.20750000 Tint_num 0.98763262
0.0050000000 0.0126698028
0.0100000000 0.0380068529
0.0150000000 0.0633362339
0.0200000000 0.0886528236
0.0250000000 0.1139514856
0.0300000000 0.1392270649
0.0350000000 0.1644743832
0.0400000000 0.1896882368
0.0450000000 0.2148633945
0.0500000000 0.2399945987
0.0550000000 0.2650765683
0.0600000000 0.2901040050
0.0650000000 0.3150716036
0.0700000000 0.3399740662
0.0750000000 0.3648061224
0.0800000000 0.3895625539
0.0850000000 0.4142382275
0.0900000000 0.4388281326
0.0950000000 0.4633274277
0.1000000000 0.4877314931
0.1050000000 0.5120359909
0.1100000000 0.5362369318
0.1150000000 0.5603307468
0.1200000000 0.5843143649
0.1250000000 0.6081852927
0.1300000000 0.6319416960
0.1350000000 0.6555824803
0.1400000000 0.6791073686
0.1450000000 0.7025169725
0.1500000000 0.7258128557
0.1550000000 0.7489975861
0.1600000000 0.7720747740
0.1650000000 0.7950490940
0.1700000000 0.8179262896
0.1750000000 0.8407131574
0.1800000000 0.8634175105
0.1850000000 0.8860481214
0.1900000000 0.9086146433
0.1950000000 0.9311275121
0.2000000000 0.9535978300
0.2050000000 0.9760372327
0.2100000000 0.9992280076
0.2150000000 1.0146995781
0.2200000000 1.0309206103
0.2250000000 1.0471068733
0.2300000000 1.0632447226
0.2350000000 1.0793209519
0.2400000000 1.0953228973
0.2450000000 1.1112385289
0.2500000000 1.1270565275
0.2550000000 1.1427663459
0.2600000000 1.1583582529
0.2650000000 1.1738233618
0.2700000000 1.1891536412
0.2750000000 1.2043419120
0.2800000000 1.2193818291
0.2850000000 1.2342678514
0.2900000000 1.2489952010
0.2950000000 1.2635598146
0.3000000000 1.2779582875
0.3050000000 1.2921878146
0.3100000000 1.3062461286
0.3150000000 1.3201314383
0.3200000000 1.3338423675
0.3250000000 1.3473778974
0.3300000000 1.3607373125
0.3350000000 1.3739201512
0.3400000000 1.3869261611
0.3450000000 1.3997552606
0.3500000000 1.4124075056
0.3550000000 1.4248830616
0.3600000000 1.4371821811
0.3650000000 1.4493051856
0.3700000000 1.4612524522
0.3750000000 1.4730244036
0.3800000000 1.4846215014
0.3850000000 1.4960442417
0.3900000000 1.5072931536
0.3950000000 1.5183687981
0.4000000000 1.5292717694
0.4050000000 1.5400026956
0.4100000000 1.5505622412
0.4150000000 1.5609511087
0.4200000000 1.5711700410
0.4250000000 1.5812198228
0.4300000000 1.5911012826
0.4350000000 1.6008152934
0.4400000000 1.6103627743
0.4450000000 1.6197446899
0.4500000000 1.6289620516
0.4550000000 1.6380159164
0.4600000000 1.6469073868
0.4650000000 1.6556376099
0.4700000000 1.6642077760
0.4750000000 1.6726191183
0.4800000000 1.6808729102
0.4850000000 1.6889704650
0.4900000000 1.6969131337
0.4950000000 1.7047023032
0.5000000000 1.7123393953
0.5050000000 1.7198258645
0.5100000000 1.7271631964
0.5150000000 1.7343529060
0.5200000000 1.7413965363
0.5250000000 1.7482956565
0.5300000000 1.7550518602
0.5350000000 1.7616667640
0.5400000000 1.7681420061
0.5450000000 1.7744792445
0.5500000000 1.7806801554
0.5550000000 1.7867464323
0.5600000000 1.7926797837
0.5650000000 1.7984819326
0.5700000000 1.8041546144
0.5750000000 1.8096995756
0.5800000000 1.8151185729
0.5850000000 1.8204133715
0.5900000000 1.8255857437
0.5950000000 1.8306374679
0.6000000000 1.8355703271
0.6050000000 1.8403861079
0.6100000000 1.8450865990
0.6150000000 1.8496735903
0.6200000000 1.8541488714
0.6250000000 1.8585142306
0.6300000000 1.8627714540
0.6350000000 1.8669223239
0.6400000000 1.8709686182
0.6450000000 1.8749121091
0.6500000000 1.8787545621
0.6550000000 1.8824977350
0.6600000000 1.8861433770
0.6650000000 1.8896932277
0.6700000000 1.8931490160
0.6750000000 1.8965124597
0.6800000000 1.8997852639
0.6850000000 1.9029691209
0.6900000000 1.9060657088
0.6950000000 1.9090766910
0.7000000000 1.9120037155
0.7050000000 1.9148484139
0.7100000000 1.9176124008
0.7150000000 1.9202972733
0.7200000000 1.9229046099
0.7250000000 1.9254359703
0.7300000000 1.9278928946
0.7350000000 1.9302769026
0.7400000000 1.9325894935
0.7450000000 1.9348321450
0.7500000000 1.9370063133
0.7550000000 1.9391134320
0.7600000000 1.9411549119
0.7650000000 1.9431321408
0.7700000000 1.9450464825
0.7750000000 1.9468992771
0.7800000000 1.9486918397
0.7850000000 1.9504254611
0.7900000000 1.9521014065
0.7950000000 1.9537209156
0.8000000000 1.9552852024
0.8050000000 1.9567954545
0.8100000000 1.9582528334
0.8150000000 1.9596584736
0.8200000000 1.9610134826
0.8250000000 1.9623189410
0.8300000000 1.9635759016
0.8350000000 1.9647853900
0.8400000000 1.9659484036
0.8450000000 1.9670659121
0.8500000000 1.9681388568
0.8550000000 1.9691681508
0.8600000000 1.9701546787
0.8650000000 1.9710992967
0.8700000000 1.9720028319
0.8750000000 1.9728660828
0.8800000000 1.9736898191
0.8850000000 1.9744747812
0.8900000000 1.9752216805
0.8950000000 1.9759311992
0.9000000000 1.9766039901
0.9050000000 1.9772406770
0.9100000000 1.9778418539
0.9150000000 1.9784080855
0.9200000000 1.9789399072
0.9250000000 1.9794378245
0.9300000000 1.9799023135
0.9350000000 1.9803338208
0.9400000000 1.9807327632
0.9450000000 1.9810995277
0.9500000000 1.9814344718
0.9550000000 1.9817379233
0.9600000000 1.9820101801
0.9650000000 1.9822515105
0.9700000000 1.9824621528
0.9750000000 1.9826423158
0.9800000000 1.9827921783
0.9850000000 1.9829118894
0.9900000000 1.9830015684
0.9950000000 1.9830613047
1.0000000000 1.9830911579


==> figures/feart_stefan_test/vop_ratio1.dat <==
 1.18750000e-04 1.25000000e-02
 5.43750000e-04 2.25000000e-02
 1.25000000e-03 3.25000000e-02
 2.25000000e-03 4.25000000e-02
 3.53750000e-03 5.25000000e-02
 5.11250000e-03 6.25000000e-02
 6.97500000e-03 7.25000000e-02
 9.12500000e-03 8.25000000e-02
 1.15562500e-02 9.25000000e-02
 1.42812500e-02 1.02500000e-01
 1.72875000e-02 1.12500000e-01
 2.05812500e-02 1.22500000e-01
 2.41625000e-02 1.32500000e-01
 2.80312500e-02 1.42500000e-01
 3.21875000e-02 1.52500000e-01
 3.66250000e-02 1.62500000e-01
 4.13562500e-02 1.72500000e-01
 4.63687500e-02 1.82500000e-01
 5.16687500e-02 1.92500000e-01
 5.72562500e-02 2.02500000e-01
 6.31250000e-02 2.12500000e-01
 6.92875000e-02 2.22500000e-01
 7.57312500e-02 2.32500000e-01
 8.24625000e-02 2.42500000e-01
 8.94750000e-02 2.52500000e-01
 9.67687500e-02 2.62500000e-01
 1.04337500e-01 2.72500000e-01
 1.12181250e-01 2.82500000e-01
 1.20275000e-01 2.92500000e-01


==> figures/feart_stefan_test/vop_ratio2.dat <==
 1.50000000e-04 1.25000000e-02
 5.87500000e-04 2.25000000e-02
 1.25000000e-03 3.25000000e-02
 2.16250000e-03 4.25000000e-02
 3.32500000e-03 5.25000000e-02
 4.71250000e-03 6.25000000e-02
 6.36250000e-03 7.25000000e-02
 8.23750000e-03 8.25000000e-02
 1.03625000e-02 9.25000000e-02
 1.27250000e-02 1.02500000e-01
 1.53250000e-02 1.12500000e-01
 1.81750000e-02 1.22500000e-01
 2.12625000e-02 1.32500000e-01
 2.45875000e-02 1.42500000e-01
 2.81625000e-02 1.52500000e-01
 3.19750000e-02 1.62500000e-01
 3.60250000e-02 1.72500000e-01
 4.03250000e-02 1.82500000e-01
 4.48625000e-02 1.92500000e-01
 4.96375000e-02 2.02500000e-01
 5.46500000e-02 2.12500000e-01
 5.99125000e-02 2.22500000e-01
 6.54125000e-02 2.32500000e-01
 7.11625000e-02 2.42500000e-01
 7.71375000e-02 2.52500000e-01
 8.33625000e-02 2.62500000e-01
 8.98375000e-02 2.72500000e-01
 9.65375000e-02 2.82500000e-01
 1.03487500e-01 2.92500000e-01
 1.10675000e-01 3.02500000e-01
 1.18112500e-01 3.12500000e-01
 1.25787500e-01 3.22500000e-01
 1.33700000e-01 3.32500000e-01
 1.41850000e-01 3.42500000e-01
 1.50250000e-01 3.52500000e-01
 1.58875000e-01 3.62500000e-01
 1.67750000e-01 3.72500000e-01
 1.76850000e-01 3.82500000e-01
 1.86175000e-01 3.92500000e-01
 1.95725000e-01 4.02500000e-01
 2.05487500e-01 4.12500000e-01
 2.15450000e-01 4.22500000e-01
 2.25600000e-01 4.32500000e-01
 2.35925000e-01 4.42500000e-01
 2.46412500e-01 4.52500000e-01


==> figures/feart_stefan_test/vop_ratio4.dat <==
 2.25000000e-04 1.25000000e-02
 7.50000000e-04 2.25000000e-02
 1.50000000e-03 3.25000000e-02
 2.45000000e-03 4.25000000e-02
 3.60000000e-03 5.25000000e-02
 4.97500000e-03 6.25000000e-02
 6.57500000e-03 7.25000000e-02
 8.37500000e-03 8.25000000e-02
 1.04000000e-02 9.25000000e-02
 1.26250000e-02 1.02500000e-01
 1.50750000e-02 1.12500000e-01
 1.77500000e-02 1.22500000e-01
 2.06250000e-02 1.32500000e-01
 2.37250000e-02 1.42500000e-01
 2.70250000e-02 1.52500000e-01
 3.05500000e-02 1.62500000e-01
 3.43000000e-02 1.72500000e-01
 3.82500000e-02 1.82500000e-01
 4.24250000e-02 1.92500000e-01
 4.68000000e-02 2.02500000e-01
 5.14000000e-02 2.12500000e-01
 5.62250000e-02 2.22500000e-01
 6.12500000e-02 2.32500000e-01
 6.65000000e-02 2.42500000e-01
 7.19750000e-02 2.52500000e-01
 7.76500000e-02 2.62500000e-01
 8.35500000e-02 2.72500000e-01
 8.96500000e-02 2.82500000e-01
 9.59750000e-02 2.92500000e-01
 1.02500000e-01 3.02500000e-01
 1.09250000e-01 3.12500000e-01
 1.16225000e-01 3.22500000e-01
 1.23425000e-01 3.32500000e-01
 1.30800000e-01 3.42500000e-01
 1.38425000e-01 3.52500000e-01
 1.46250000e-01 3.62500000e-01
 1.54300000e-01 3.72500000e-01
 1.62550000e-01 3.82500000e-01
 1.71025000e-01 3.92500000e-01
 1.79725000e-01 4.02500000e-01
 1.88625000e-01 4.12500000e-01
 1.97750000e-01 4.22500000e-01
 2.07075000e-01 4.32500000e-01
 2.16625000e-01 4.42500000e-01
 2.26375000e-01 4.52500000e-01
 2.36350000e-01 4.62500000e-01
 2.46550000e-01 4.72500000e-01
 2.56950000e-01 4.82500000e-01
 2.67575000e-01 4.92500000e-01
 2.78400000e-01 5.02500000e-01
 2.89425000e-01 5.12500000e-01
 3.00650000e-01 5.22500000e-01
 3.12075000e-01 5.32500000e-01
 3.23675000e-01 5.42500000e-01
 3.35475000e-01 5.52500000e-01
 3.47425000e-01 5.62500000e-01
 3.59525000e-01 5.72500000e-01
 3.71775000e-01 5.82500000e-01
 3.84125000e-01 5.92500000e-01
 3.96600000e-01 6.02500000e-01
 4.09125000e-01 6.12500000e-01
 4.21725000e-01 6.22500000e-01
 4.34325000e-01 6.32500000e-01
 4.46950000e-01 6.42500000e-01
 4.59525000e-01 6.52500000e-01
 4.72050000e-01 6.62500000e-01
 4.84500000e-01 6.72500000e-01
 4.96850000e-01 6.82500000e-01


==> figures/feart_stefan_test/vop_ratio5.dat <==
 2.50000000e-04 1.25000000e-02
 8.43750000e-04 2.25000000e-02
 1.62500000e-03 3.25000000e-02
 2.62500000e-03 4.25000000e-02
 3.81250000e-03 5.25000000e-02
 5.21875000e-03 6.25000000e-02
 6.81250000e-03 7.25000000e-02
 8.65625000e-03 8.25000000e-02
 1.06562500e-02 9.25000000e-02
 1.29062500e-02 1.02500000e-01
 1.53437500e-02 1.12500000e-01
 1.80000000e-02 1.22500000e-01
 2.08750000e-02 1.32500000e-01
 2.39375000e-02 1.42500000e-01
 2.72187500e-02 1.52500000e-01
 3.07187500e-02 1.62500000e-01
 3.44062500e-02 1.72500000e-01
 3.83125000e-02 1.82500000e-01
 4.24375000e-02 1.92500000e-01
 4.67812500e-02 2.02500000e-01
 5.13125000e-02 2.12500000e-01
 5.60625000e-02 2.22500000e-01
 6.10312500e-02 2.32500000e-01


==> figures/grid_conv_zhang/grid_convergence_full2D_m02.dat <==
h E2D_L2_rel NX NZ
2.0408163265306121e-02 4.1177992717436676e-03 60 50
1.5384615384615385e-02 3.0264975254163640e-03 80 66
1.2345679012345678e-02 2.3914180335665668e-03 100 82
9.9009900990099011e-03 1.8941120378134948e-03 125 102


==> figures/grid_conv_zhang/grid_convergence_full2D_m03.dat <==
h E2D_L2_rel NX NZ
2.0408163265306121e-02 6.2907684582446718e-03 60 50
1.5384615384615385e-02 4.6333266350026764e-03 80 66
1.2345679012345678e-02 3.6660394325581372e-03 100 82
9.9009900990099011e-03 2.9069701475958314e-03 125 102


==> figures/grid_conv_zhang/grid_convergence_full2D_m04.dat <==
h E2D_L2_rel NX NZ
2.0408163265306121e-02 8.1814637791271898e-03 60 50
1.5384615384615385e-02 6.0213954552475347e-03 80 66
1.2345679012345678e-02 4.7624432041251065e-03 100 82
9.9009900990099011e-03 3.7753108504326358e-03 125 102


==> figures/grid_conv_zhang/grid_convergence_full2D_p06.dat <==
h E2D_L2_rel NX NZ
2.0833333333333332e-02 2.1025953264208028e-04 60 49
1.5625000000000000e-02 1.2831329761290599e-04 80 65
1.2500000000000001e-02 8.7066854093884142e-05 100 81
1.0000000000000000e-02 5.8869783216300153e-05 125 101


==> figures/grid_conv_zhang/grid_convergence_full2D_p07.dat <==
h E2D_L2_rel NX NZ
2.0833333333333332e-02 2.9591466942925870e-04 60 49
1.5625000000000000e-02 1.8204967247460299e-04 80 65
1.2500000000000001e-02 1.2425962650457830e-04 100 81
1.0000000000000000e-02 8.4481317758642661e-05 125 101


==> figures/grid_conv_zhang/grid_convergence_full2D_p08.dat <==
h E2D_L2_rel NX NZ
2.0833333333333332e-02 3.9065615356467857e-04 60 49
1.5625000000000000e-02 2.4183425833785834e-04 80 65
1.2500000000000001e-02 1.6581086303485112e-04 100 81
1.0000000000000000e-02 1.1320250110902121e-04 125 101


==> figures/huang_scheme/classic_scheme.tikz <==
\begin{tikzpicture}

% =========================================================
% Parameters
% =========================================================

\def\dx{2.2}
\def\dy{1.8}

% x-coordinates
\def\xsolid{0}      % exterior node x_e
\def\xwall{1.1}     % boundary point x_b
\def\xfluid{2.2}    % near-boundary fluid node x
\def\xfluidB{4.4}   % next fluid node

% y-coordinates
\def\ybot{0}
\def\ymid{1.8}
\def\ytop{3.6}

% =========================================================
% Lattice lines
% =========================================================

\foreach \y in {\ybot,\ymid,\ytop}{
    \draw[black, line width=0.8pt]
    (-0.8,\y) -- (5.35,\y);
}

\foreach \x in {\xsolid,\xfluid,\xfluidB}{
    \draw[black, line width=0.8pt]
    (\x,-0.8) -- (\x,4.35);
}

% =========================================================
% Physical interface
% =========================================================

\draw[gray!65, line width=1.1pt]
    (\xwall,-0.8) -- (\xwall,4.35);

\foreach \y in {\ybot,\ymid,\ytop}{
    \fill[gray!65]
    ({\xwall-0.09},{\y-0.09})
    rectangle
    ({\xwall+0.09},{\y+0.09});
}

% =========================================================
% Exterior nodes
% =========================================================

\foreach \y in {\ybot,\ymid,\ytop}{
    \draw[
        fill=white,
        draw=black,
        line width=0.9pt
    ]
    (\xsolid,\y) circle (5pt);
}

% =========================================================
% Fluid nodes
% =========================================================

\foreach \x in {\xfluid,\xfluidB}{
    \foreach \y in {\ybot,\ymid,\ytop}{
        \fill[black] (\x,\y) circle (5pt);
    }
}

% =========================================================
% Position labels
% =========================================================

\node[
    below,
    xshift=7pt,
    yshift=-7pt,
    font=\large
] at (\xsolid,\ymid)
{$\mathbf{x}_e$};

\node[
    below,
    xshift=7pt,
    yshift=-7pt,
    font=\large
] at (\xwall,\ymid)
{$\mathbf{x}_b$};

\node[
    below,
    xshift=7pt,
    yshift=-7pt,
    font=\large
] at (\xfluid,\ymid)
{$\mathbf{x}$};

% =========================================================
% Populations
% =========================================================

% Reflected population c_bar{i}
\draw[
    -{Latex[length=2.5mm,width=1.8mm]},
    black,
    line width=0.9pt
]
({\xfluid-0.10},\ymid)
--
({\xwall+0.28},\ymid);

\node[
    above,
    yshift=4pt,
    black,
    font=\large
] at ({(\xfluid+\xwall)/2},{\ymid})
{$c_{\bar{i}}$};

% Outgoing population c_i
\draw[
    -{Latex[length=2.5mm,width=1.8mm]},
    red,
    line width=0.9pt
]
({\xfluid+0.10},\ymid)
--
({\xfluid+0.82},\ymid);

\node[
    above,
    yshift=4pt,
    red,
    font=\large
] at ({\xfluid+0.46},{\ymid})
{$c_i$};

% =========================================================
% Outward normal vector
% =========================================================

\draw[
    -{Latex[length=2.5mm,width=1.8mm]},
    black,
    line width=0.9pt
]
({\xsolid-0.10},\ymid)
--
({\xsolid-0.85},\ymid);

\node[
    above,
    yshift=3pt,
    black,
    font=\large
] at ({\xsolid-0.48},\ymid)
{$\mathbf{n}$};

\end{tikzpicture}

==> figures/huang_scheme/new_scheme.tikz <==
\begin{tikzpicture}

% =========================================================
% Parameters
% =========================================================

\def\dx{2.2}
\def\dy{1.8}

% x-coordinates
\def\xsolid{0}      % exterior node x_e
\def\xfluid{2.2}    % near-boundary fluid node x
\def\xwall{3.35}    % boundary point x_b
\def\xfluidB{4.4}   % next fluid node

% y-coordinates
\def\ybot{0}
\def\ymid{1.8}
\def\ytop{3.6}

% =========================================================
% Lattice lines
% =========================================================

\foreach \y in {\ybot,\ymid,\ytop}{
    \draw[black, line width=0.8pt]
    (-0.75,\y) -- (5.15,\y);
}

\foreach \x in {\xsolid,\xfluid,\xfluidB}{
    \draw[black, line width=0.8pt]
    (\x,-0.75) -- (\x,4.35);
}

% =========================================================
% Physical interface
% =========================================================

\draw[gray!65, line width=1.2pt]
    (\xwall,-0.75) -- (\xwall,4.35);

\foreach \y in {\ybot,\ymid,\ytop}{
    \fill[gray!65]
    ({\xwall-0.09},{\y-0.09})
    rectangle
    ({\xwall+0.09},{\y+0.09});
}

% =========================================================
% Exterior nodes
% =========================================================

\foreach \y in {\ybot,\ymid,\ytop}{
    \draw[
        fill=white,
        draw=black,
        line width=0.9pt
    ]
    (\xsolid,\y) circle (5pt);
}

% =========================================================
% Fluid nodes
% =========================================================

\foreach \x in {\xfluid,\xfluidB}{
    \foreach \y in {\ybot,\ymid,\ytop}{
        \fill[black] (\x,\y) circle (5pt);
    }
}

% =========================================================
% Position labels
% =========================================================

\node[
    below,
    xshift=7pt,
    yshift=-7pt,
    font=\large
] at (\xsolid,\ymid)
{$\mathbf{x}_e$};

\node[
    below,
    xshift=7pt,
    yshift=-7pt,
    font=\large
] at (\xfluid,\ymid)
{$\mathbf{x}$};

\node[
    below,
    xshift=7pt,
    yshift=-7pt,
    font=\large
] at (\xwall,\ymid)
{$\mathbf{x}_b$};

% =========================================================
% Populations
% =========================================================

% Reflected population c_bar{i}
\draw[
    -{Latex[length=2.5mm,width=1.8mm]},
    red,
    line width=0.9pt
]
({\xfluid-0.10},\ymid)
--
({\xfluid-0.88},\ymid);

\node[
    above,
    yshift=4pt,
    red,
    font=\large
] at ({\xfluid-0.50},{\ymid})
{$c_{\bar{i}}$};

% Outgoing population c_i
\draw[
    -{Latex[length=2.5mm,width=1.8mm]},
    black,
    line width=0.9pt
]
({\xfluid+0.10},\ymid)
--
({\xwall-0.28},\ymid);

\node[
    above,
    yshift=4pt,
    black,
    font=\large
] at ({(\xfluid+\xwall)/2},{\ymid})
{$c_i$};

% =========================================================
% Outward normal vector
% =========================================================

\draw[
    -{Latex[length=2.5mm,width=1.8mm]},
    black,
    line width=0.9pt
]
({\xsolid-0.10},\ymid)
--
({\xsolid-0.85},\ymid);

\node[
    above,
    yshift=3pt,
    black,
    font=\large
] at ({\xsolid-0.48},\ymid)
{$\mathbf{n}$};

\end{tikzpicture}

==> figures/migration/scheme_migr.tikz <==
\begin{tikzpicture}[
    font=\sffamily\sansmath,
    line cap=round,
    line join=round
]

% =========================================================
% LEFT: OVERVIEW OF THE LATTICE
% =========================================================
% White nodes = solid, black nodes = fluid.
% The dashed box selects the local corner enlarged on the right.
\begin{scope}[xshift=-8.00cm,yshift=-1.17cm,scale=0.72]

    % lattice lines
    \foreach \x in {0,...,5}{
        \draw[black,line width=0.55pt] (\x,0) -- (\x,4);
    }
    \foreach \y in {0,...,4}{
        \draw[black,line width=0.55pt] (0,\y) -- (5,\y);
    }

    % nodes:
    % solid region above the diagonal y=x  -> white
    % fluid region on/below the diagonal  -> black
    \foreach \x in {0,...,5}{
        \foreach \y in {0,...,4}{
            \ifnum\y>\x
                \draw[fill=white,draw=black,line width=0.75pt]
                    (\x,\y) circle (0.115);
            \else
                \fill[black] (\x,\y) circle (0.115);
            \fi
        }
    }

    % sub-grid interface: thin continuous staircase between solid and fluid
    \draw[gray!65,line width=0.85pt]
        (-0.45,0.50) -- (0.50,0.50)
        -- (0.50,1.50) -- (1.50,1.50)
        -- (1.50,2.50) -- (2.50,2.50)
        -- (2.50,3.50) -- (3.50,3.50)
        -- (3.50,4.35);

    % sparse sub-grid interface markers
    \foreach \px/\py in {
        0.08/0.50,
        0.50/1.08,
        1.50/1.92,
        2.12/2.50,
        2.50/3.12,
        3.50/3.86
    }{
        \fill[gray!65]
            (\px-0.075,\py-0.075)
            rectangle
            (\px+0.075,\py+0.075);
    }

    % selected local corner:
    % (2,3) is solid; (3,3) and (2,2) are fluid,
    % matching the enlarged configuration on the right.
    \draw[
        black,
        dashed,
        line width=0.95pt,
        rounded corners=1.5pt
    ]
    (1.68,1.68) rectangle (3.32,3.32);

\end{scope}


% =========================================================
% ZOOM CONNECTORS
% =========================================================
% Black dashed connectors distinguish the zoom construction
% from both the lattice and the grey sub-grid interface.
\draw[
    black,
    dashed,
    line width=0.70pt
]
    (-5.61,1.22) -- (-2.15,2.20);

\draw[
    black,
    dashed,
    line width=0.70pt
]
    (-5.61,0.04) -- (-2.15,-1.24);


% =========================================================
% RIGHT: ENLARGED LOCAL INTERFACE
% (same geometry/content as the uploaded TikZ, only shifted/scaled)
% =========================================================
\begin{scope}[xshift=2.60cm,yshift=-0.18cm,scale=0.72]

% ---------------------------------------------------------
% Coordinates -- square cells
% ---------------------------------------------------------
\def\xleft{0.0}
\def\xright{3.6}

\def\ytop{2.6}
\def\ybot{-1.0}

% ---------------------------------------------------------
% LATTICE LINES
% ---------------------------------------------------------
\draw[black,line width=0.8pt]
(-1.05,\ytop) -- (4.65,\ytop);

\draw[black,line width=0.8pt]
(-1.05,\ybot) -- (4.65,\ybot);

\draw[black,line width=0.8pt]
(\xleft,-2.05) -- (\xleft,3.65);

\draw[black,line width=0.8pt]
(\xright,-2.05) -- (\xright,3.65);

% ---------------------------------------------------------
% NODES
% ---------------------------------------------------------
% upper-left solid node
\draw[
    fill=white,
    draw=black,
    line width=0.9pt
]
(\xleft,\ytop) circle (0.22);

% upper-right fluid node
\fill[black]
(\xright,\ytop) circle (0.22);

% lower-left fluid node
\fill[black]
(\xleft,\ybot) circle (0.22);

% ---------------------------------------------------------
% INTERFACE MARKERS
% ---------------------------------------------------------
\def\sq{0.20}

% melting interface
\fill[gray!60]
(0.70-\sq/2,\ytop-\sq/2)
rectangle
(0.70+\sq/2,\ytop+\sq/2);

% freezing interface
\fill[gray!60]
(-\sq/2,0.00-\sq/2)
rectangle
(\sq/2,0.00+\sq/2);

% ---------------------------------------------------------
% GREY INTERFACE GUIDE LINES
% ---------------------------------------------------------
\draw[gray!60,line width=0.75pt]
(0.70,1.95) -- (0.70,3.25);

\draw[gray!60,line width=0.75pt]
(-0.65,0.00) -- (0.65,0.00);

% ---------------------------------------------------------
% MELTING CONTRIBUTION -- RED
% ---------------------------------------------------------
\draw[
    ->,
    red,
    line width=1.0pt,
    >=latex
]
(3.35,\ytop) -- (2.55,\ytop);

\node[
    red,
    font=\small
]
at (2.82,2.15)
{$m_b$};

\node[
    red,
    font=\small
]
at (1.15,3.50)
{melting};

\node[
    red,
    anchor=east,
    font=\small
]
at (-0.32,2.98)
{$V_l(t+\delta t)=V_l(t)+m_b$};

% ---------------------------------------------------------
% FREEZING CONTRIBUTION -- BLUE
% ---------------------------------------------------------
\draw[
    ->,
    blue,
    line width=1.0pt,
    >=latex
]
(0,2.32) -- (0,1.48);

\node[
    blue,
    font=\small
]
at (-0.50,1.92)
{$m_b$};

\node[
    blue,
    anchor=east,
    font=\small
]
at (-0.72,0.00)
{freezing};

\node[
    blue,
    anchor=east,
    font=\small
]
at (-0.32,-1.32)
{$V_s(t+\delta t)=V_s(t)+m_b$};

\end{scope}

\end{tikzpicture}


==> figures/migration/scheme_migr_old.tikz <==
\begin{tikzpicture}[
    font=\sffamily\sansmath,
    line cap=round,
    line join=round
]

% =========================================================
% Coordinates -- square cells
% =========================================================
\def\xleft{0.0}
\def\xright{3.6}

\def\ytop{2.6}
\def\ybot{-1.0}

% =========================================================
% LATTICE LINES
% =========================================================

\draw[black, line width=0.8pt]
(-1.05,\ytop) -- (4.65,\ytop);

\draw[black, line width=0.8pt]
(-1.05,\ybot) -- (4.65,\ybot);

\draw[black, line width=0.8pt]
(\xleft,-2.05) -- (\xleft,3.65);

\draw[black, line width=0.8pt]
(\xright,-2.05) -- (\xright,3.65);


% =========================================================
% NODES
% =========================================================

% upper-left solid node
\draw[
    fill=white,
    draw=black,
    line width=0.9pt
]
(\xleft,\ytop) circle (0.22);

% upper-right fluid node
\fill[black]
(\xright,\ytop) circle (0.22);

% lower-left fluid node
\fill[black]
(\xleft,\ybot) circle (0.22);


% =========================================================
% INTERFACE MARKERS
% =========================================================

\def\sq{0.20}

% melting interface
\fill[gray!60]
(0.70-\sq/2,\ytop-\sq/2)
rectangle
(0.70+\sq/2,\ytop+\sq/2);

% freezing interface
\fill[gray!60]
(-\sq/2,0.00-\sq/2)
rectangle
(\sq/2,0.00+\sq/2);


% =========================================================
% GREY INTERFACE GUIDE LINES
% =========================================================

\draw[gray!60, line width=0.75pt]
(0.70,1.95) -- (0.70,3.25);

\draw[gray!60, line width=0.75pt]
(-0.65,0.00) -- (0.65,0.00);


% =========================================================
% MELTING CONTRIBUTION -- RED
% =========================================================

\draw[
    ->,
    red,
    line width=1.0pt,
    >=latex
]
(3.35,\ytop) -- (2.55,\ytop);

\node[
    red,
    font=\small
]
at (2.82,2.32)
{$m_b$};

\node[
    red,
    font=\small
]
at (0.90,3.50)
{melting};

% formula close to white node
\node[
    red,
    anchor=east,
    font=\small
]
at (-0.32,2.98)
{$V_l(t+\delta t)=V_l(t)+m_b$};


% =========================================================
% FREEZING CONTRIBUTION -- BLUE
% =========================================================

\draw[
    ->,
    blue,
    line width=1.0pt,
    >=latex
]
(0,2.32) -- (0,1.48);

\node[
    blue,
    font=\small
]
at (-0.30,1.92)
{$m_b$};

\node[
    blue,
    anchor=east,
    font=\small
]
at (-0.72,0.00)
{freezing};

% formula moved to the LEFT of the lower black node
\node[
    blue,
    anchor=east,
    font=\small
]
at (-0.32,-1.32)
{$V_s(t+\delta t)=V_s(t)+m_b$};

\end{tikzpicture}

==> figures/p1_huang/p1_original.dat <==
gamma p1
0.00000000 -Inf
0.01000000 3.921481801490e+00
0.02000000 1.920725780322e+00
0.03000000 1.253807106599e+00
0.04000000 9.203477697376e-01
0.05000000 7.202721676207e-01
0.06000000 5.868884328761e-01
0.07000000 4.916143366300e-01
0.08000000 4.201587644454e-01
0.09000000 3.645822083018e-01
0.10000000 3.201209633870e-01
0.11000000 2.837435811839e-01
0.12000000 2.534290960147e-01
0.13000000 2.277783777946e-01
0.14000000 2.057920478916e-01
0.15000000 1.867372286424e-01
0.16000000 1.700642617993e-01
0.17000000 1.553528204672e-01
0.18000000 1.422759837275e-01
0.19000000 1.305756561184e-01
0.20000000 1.200453612701e-01
0.21000000 1.105179516455e-01
0.22000000 1.018566701686e-01
0.23000000 9.394854360270e-02
0.24000000 8.669942758397e-02
0.25000000 8.003024084674e-02
0.26000000 7.387406847392e-02
0.27000000 6.817390886945e-02
0.28000000 6.288090352244e-02
0.29000000 5.795293302695e-02
0.30000000 5.335349389783e-02
0.31000000 4.905079277704e-02
0.32000000 4.501701047629e-02
0.33000000 4.122769983014e-02
0.34000000 3.766128981023e-02
0.35000000 3.429867464860e-02
0.36000000 3.112287144040e-02
0.37000000 2.811873327048e-02
0.38000000 2.527270763581e-02
0.39000000 2.257263203370e-02
0.40000000 2.000756021169e-02
0.41000000 1.756761384441e-02
0.42000000 1.524385539938e-02
0.43000000 1.302817874249e-02
0.44000000 1.091321466092e-02
0.45000000 8.892248982972e-03
0.46000000 6.959151377978e-03
0.47000000 5.108313245537e-03
0.48000000 3.334593368614e-03
0.49000000 1.633270221362e-03
0.50000000 -0.000000000000e+00
0.51000000 -1.569220408760e-03
0.52000000 -3.078086186413e-03
0.53000000 -4.530013632835e-03
0.54000000 -5.928165988648e-03
0.55000000 -7.275476440613e-03
0.56000000 -8.574668662151e-03
0.57000000 -9.828275191705e-03
0.58000000 -1.103865390990e-02
0.59000000 -1.220800284103e-02
0.60000000 -1.333837347446e-02
0.61000000 -1.443168277564e-02
0.62000000 -1.548972403485e-02
0.63000000 -1.651417668266e-02
0.64000000 -1.750661518523e-02
0.65000000 -1.846851711848e-02
0.66000000 -1.940127050830e-02
0.67000000 -2.030618051335e-02
0.68000000 -2.118447551826e-02
0.69000000 -2.203731269693e-02
0.70000000 -2.286578309907e-02
0.71000000 -2.367091630678e-02
0.72000000 -2.445368470317e-02
0.73000000 -2.521500739007e-02
0.74000000 -2.595575378813e-02
0.75000000 -2.667674694891e-02
0.76000000 -2.737876660546e-02
0.77000000 -2.806255198522e-02
0.78000000 -2.872880440652e-02
0.79000000 -2.937818967792e-02
0.80000000 -3.001134031753e-02
0.81000000 -3.062885760801e-02
0.82000000 -3.123131350117e-02
0.83000000 -3.181925238485e-02
0.84000000 -3.239319272368e-02
0.85000000 -3.295362858395e-02
0.86000000 -3.350103105213e-02
0.87000000 -3.403584955551e-02
0.88000000 -3.455851309291e-02
0.89000000 -3.506943138228e-02
0.90000000 -3.556899593189e-02
0.91000000 -3.605758104084e-02
0.92000000 -3.653554473438e-02
0.93000000 -3.700322963882e-02
0.94000000 -3.746096380060e-02
0.95000000 -3.790906145372e-02
0.96000000 -3.834782373906e-02
0.97000000 -3.877753937935e-02
0.98000000 -3.919848531269e-02
0.99000000 -3.961092728778e-02
1.00000000 -4.001512042337e-02


==> figures/p2_huang/p2_original.dat <==
gamma p2
0.00000000 Inf
0.01000000 -1.398639161897e+00
0.02000000 -1.593044605249e-01
0.03000000 2.538071065990e-01
0.04000000 4.603628901609e-01
0.05000000 5.842963602981e-01
0.06000000 6.669186737229e-01
0.07000000 7.259346118834e-01
0.08000000 7.701965655038e-01
0.09000000 8.046225294308e-01
0.10000000 8.321633005724e-01
0.11000000 8.546966587792e-01
0.12000000 8.734744572848e-01
0.13000000 8.893633637126e-01
0.14000000 9.029824263651e-01
0.15000000 9.147856139972e-01
0.16000000 9.251134031753e-01
0.17000000 9.342261583324e-01
0.18000000 9.423263851388e-01
0.19000000 9.495739564918e-01
0.20000000 9.560967707096e-01
0.21000000 9.619983645256e-01
0.22000000 9.673634498130e-01
0.23000000 9.722620059449e-01
0.24000000 9.767523490658e-01
0.25000000 9.808834647370e-01
0.26000000 9.846968022797e-01
0.27000000 9.882276703748e-01
0.28000000 9.915063336059e-01
0.29000000 9.945588821315e-01
0.30000000 9.974079274220e-01
0.31000000 1.000073163339e+00
0.32000000 1.002571822011e+00
0.33000000 1.004919046824e+00
0.34000000 1.007128199590e+00
0.35000000 1.009211115054e+00
0.36000000 1.011178312993e+00
0.37000000 1.013039175908e+00
0.38000000 1.014802098669e+00
0.39000000 1.016474615135e+00
0.40000000 1.018063505778e+00
0.41000000 1.019574889560e+00
0.42000000 1.021014302686e+00
0.43000000 1.022386766364e+00
0.44000000 1.023696845330e+00
0.45000000 1.024948698564e+00
0.46000000 1.026146123396e+00
0.47000000 1.027292593980e+00
0.48000000 1.028391294956e+00
0.49000000 1.029445150995e+00
0.50000000 1.030456852792e+00
0.51000000 1.031428880009e+00
0.52000000 1.032363521563e+00
0.53000000 1.033262893625e+00
0.54000000 1.034128955611e+00
0.55000000 1.034963524433e+00
0.56000000 1.035768287226e+00
0.57000000 1.036544812728e+00
0.58000000 1.037294561489e+00
0.59000000 1.038018895038e+00
0.60000000 1.038719084134e+00
0.61000000 1.039396316212e+00
0.62000000 1.040051702093e+00
0.63000000 1.040686282073e+00
0.64000000 1.041301031429e+00
0.65000000 1.041896865420e+00
0.66000000 1.042474643835e+00
0.67000000 1.043035175134e+00
0.68000000 1.043579220218e+00
0.69000000 1.044107495879e+00
0.70000000 1.044620677950e+00
0.71000000 1.045119404188e+00
0.72000000 1.045604276920e+00
0.73000000 1.046075865467e+00
0.74000000 1.046534708377e+00
0.75000000 1.046981315477e+00
0.76000000 1.047416169758e+00
0.77000000 1.047839729123e+00
0.78000000 1.048252427991e+00
0.79000000 1.048654678787e+00
0.80000000 1.049046873312e+00
0.81000000 1.049429384023e+00
0.82000000 1.049802565204e+00
0.83000000 1.050166754067e+00
0.84000000 1.050522271766e+00
0.85000000 1.050869424344e+00
0.86000000 1.051208503606e+00
0.87000000 1.051539787942e+00
0.88000000 1.051863543088e+00
0.89000000 1.052180022838e+00
0.90000000 1.052489469705e+00
0.91000000 1.052792115542e+00
0.92000000 1.053088182121e+00
0.93000000 1.053377881677e+00
0.94000000 1.053661417413e+00
0.95000000 1.053938983976e+00
0.96000000 1.054210767902e+00
0.97000000 1.054476948035e+00
0.98000000 1.054737695921e+00
0.99000000 1.054993176173e+00
1.00000000 1.055243546819e+00


==> figures/pore_het/new_het_plots/vop_interface_rates.tikz <==
\begin{tikzpicture}

\begin{groupplot}[
    group style={
        group size=3 by 1,
        horizontal sep=0.60cm
    },
    width=0.345\textwidth,
    height=0.255\textwidth,
    xmin=0,
    xmax=1,
    ymin=-0.03,
    ymax=0.03,
    xlabel={$\ell^*/\ell_{\max}^*$},
    tick label style={font=\small},
    label style={font=\small},
    grid=major,
    grid style={dashed,gray!30},
    axis line style={black},
    tick align=inside,
    clip=true
]

% ============================================================
% First time
% ============================================================

\nextgroupplot[
    ylabel={$\mathrm{d} \widetilde{R}/\mathrm{d} t$},
    ytick={-0.03,-0.02,-0.01,0,0.01,0.02,0.03}
]

\addplot[
    only marks,
    mark=o,
    mark size=1.25pt,
    black
]
table[
    x expr=1-\thisrowno{0},
    y index=1
]
{figures/pore_het/new_het_plots/vop_rate_00140.dat};

\addplot[
    black,
    dashed,
    domain=0:1,
    samples=2
]
{0};

% ============================================================
% Second time
% ============================================================

\nextgroupplot[
    ytick={-0.03,-0.02,-0.01,0,0.01,0.02,0.03},
    yticklabels={}
]

\addplot[
    only marks,
    mark=o,
    mark size=1.25pt,
    black
]
table[
    x expr=1-\thisrowno{0},
    y index=1
]
{figures/pore_het/new_het_plots/vop_rate_00420.dat};

\addplot[
    black,
    dashed,
    domain=0:1,
    samples=2
]
{0};

% ============================================================
% Third time
% ============================================================

\nextgroupplot[
    ytick={-0.03,-0.02,-0.01,0,0.01,0.02,0.03},
    yticklabels={}
]

\addplot[
    only marks,
    mark=o,
    mark size=1.25pt,
    black
]
table[
    x expr=1-\thisrowno{0},
    y index=1
]
{figures/pore_het/new_het_plots/vop_rate_00560.dat};

\addplot[
    black,
    dashed,
    domain=0:1,
    samples=2
]
{0};

\end{groupplot}

\end{tikzpicture}


==> figures/pore_het/new_het_plots/vop_interface_rates_old.tikz <==
\begin{tikzpicture}

\begin{groupplot}[
    group style={
        group size=3 by 1,
        horizontal sep=0.60cm
    },
    width=0.345\textwidth,
    height=0.255\textwidth,
    xmin=0,
    xmax=1,
    ymin=-0.03,
    ymax=0.03,
    xlabel={$\ell/\ell_{\max}$},
    tick label style={font=\small},
    label style={font=\small},
    grid=major,
    grid style={dashed,gray!30},
    axis line style={black},
    tick align=inside,
    clip=true,
    restrict y to domain=-0.03:0.03
]

% ============================================================
% First time
% ============================================================

\nextgroupplot[
    ylabel={$\mathrm{d} \widetilde{R}/\mathrm{d} t$},
    ytick={-0.03,-0.02,-0.01,0,0.01,0.02,0.03}
]

\addplot[
    only marks,
    mark=o,
    mark size=1.25pt
]
table[
    x index=0,
    y index=1
]
{figures/pore_het/new_het_plots/vop_rate_00140.dat};

\addplot[
    black,
    dashed,
    domain=0:1,
    samples=2
]
{0};

% ============================================================
% Second time
% ============================================================

\nextgroupplot[
    ytick={-0.03,-0.02,-0.01,0,0.01,0.02,0.03},
    yticklabels={}
]

\addplot[
    only marks,
    mark=o,
    mark size=1.25pt
]
table[
    x index=0,
    y index=1
]
{figures/pore_het/new_het_plots/vop_rate_00420.dat};

\addplot[
    black,
    dashed,
    domain=0:1,
    samples=2
]
{0};

% ============================================================
% Third time
% ============================================================

\nextgroupplot[
    ytick={-0.03,-0.02,-0.01,0,0.01,0.02,0.03},
    yticklabels={}
]

\addplot[
    only marks,
    mark=o,
    mark size=1.25pt
]
table[
    x index=0,
    y index=1
]
{figures/pore_het/new_het_plots/vop_rate_00560.dat};

\addplot[
    black,
    dashed,
    domain=0:1,
    samples=2
]
{0};

\end{groupplot}

\end{tikzpicture}

==> figures/pore_het/new_het_plots/vop_rate_00140.dat <==
# ell_star    dR_dt    T_minus_Tf
0.000000000000e+00 5.206764449659e-05 1.300590968389e-05
8.261235144088e-03 5.974610806464e-05 1.492199153352e-05
1.652247027576e-02 6.337281861276e-05 1.582673352951e-05
2.478370540537e-02 6.594476544457e-05 1.646823924251e-05
3.304494053409e-02 6.797950260405e-05 1.697569459047e-05
4.130617566234e-02 6.969879810618e-05 1.740444849396e-05
4.956741079026e-02 7.116408725275e-05 1.776983909374e-05
5.782864591794e-02 7.241216724584e-05 1.808105338252e-05
6.608988104544e-02 7.346750265602e-05 1.834419882774e-05
7.435111617281e-02 7.435157637245e-05 1.856463684802e-05
8.261235130008e-02 7.508442198327e-05 1.874736564700e-05
9.087358642728e-02 7.568521011709e-05 1.889716695924e-05
9.913482155444e-02 7.617214548443e-05 1.901858078490e-05
1.073960566816e-01 7.656224751043e-05 1.911585101100e-05
1.156572918087e-01 7.687112585148e-05 1.919286968000e-05
1.239185269358e-01 7.711281811079e-05 1.925313669737e-05
1.321797620629e-01 7.729970507447e-05 1.929973881176e-05
1.404409971900e-01 7.744250200306e-05 1.933534751020e-05
1.487022323170e-01 7.755031481961e-05 1.936223306354e-05
1.569634674441e-01 7.763074625140e-05 1.938229100018e-05
1.652247025712e-01 7.769003612704e-05 1.939707708587e-05
1.734859376983e-01 7.773322109961e-05 1.940784713694e-05
1.817471728254e-01 7.776430119018e-05 1.941559853291e-05
1.900084079525e-01 7.778640318330e-05 1.942111094433e-05
1.982696430795e-01 7.780193361245e-05 1.942498446694e-05
2.065308782066e-01 7.781271669728e-05 1.942767400687e-05
2.147921133337e-01 7.782011472157e-05 1.942951928968e-05
2.230533484608e-01 7.782513015059e-05 1.943077031807e-05
2.313145835879e-01 7.782849005498e-05 1.943160842188e-05
2.395758187149e-01 7.783071428804e-05 1.943216325540e-05
2.478370538420e-01 7.783216933035e-05 1.943252622394e-05
2.560982889691e-01 7.783310996597e-05 1.943276087690e-05
2.643595240962e-01 7.783371089813e-05 1.943291079032e-05
2.726207592233e-01 7.783409029746e-05 1.943300544038e-05
2.808819943503e-01 7.783432702104e-05 1.943306449825e-05
2.891432294774e-01 7.783447299252e-05 1.943310091601e-05
2.974044646045e-01 7.783456194889e-05 1.943312310981e-05
3.056656997316e-01 7.783461552387e-05 1.943313647645e-05
3.139269348587e-01 7.783464740647e-05 1.943314443142e-05
3.221881699858e-01 7.783466614498e-05 1.943314910680e-05
3.304494051128e-01 7.783467699800e-05 1.943315181463e-05
3.387106402399e-01 7.783468314457e-05 1.943315334829e-05
3.469718753670e-01 7.783468644476e-05 1.943315417163e-05
3.552331104941e-01 7.783468789798e-05 1.943315453445e-05
3.634943456212e-01 7.783468787806e-05 1.943315452935e-05
3.717555807482e-01 7.783468617592e-05 1.943315410458e-05
3.800168158753e-01 7.783468182253e-05 1.943315301833e-05
3.882780510024e-01 7.783467259505e-05 1.943315071573e-05
3.965392861295e-01 7.783465398712e-05 1.943314607233e-05
4.048005212566e-01 7.783461719854e-05 1.943313689257e-05
4.130617563837e-01 7.783454536929e-05 1.943311896957e-05
4.213229915107e-01 7.783440660731e-05 1.943308434615e-05
4.295842266378e-01 7.783414127254e-05 1.943301814222e-05
4.378454617649e-01 7.783363907288e-05 1.943289284156e-05
4.461066968920e-01 7.783269831437e-05 1.943265812487e-05
4.543679320191e-01 7.783095427914e-05 1.943222300538e-05
4.626291671461e-01 7.782775491301e-05 1.943142482030e-05
4.708904022732e-01 7.782194772531e-05 1.942997607740e-05
4.791516374003e-01 7.781151899720e-05 1.942737447180e-05
4.874128725274e-01 7.779299050321e-05 1.942275242861e-05
4.956741076545e-01 7.776042296045e-05 1.941462858368e-05
5.039353427815e-01 7.770378923396e-05 1.940050211924e-05
5.121965779086e-01 7.760634842698e-05 1.937619799541e-05
5.204578130357e-01 7.744045054041e-05 1.933482090788e-05
5.287190481628e-01 7.716089243971e-05 1.926509876449e-05
5.369802832899e-01 7.669446227886e-05 1.914877586784e-05
5.452415184172e-01 7.592351608127e-05 1.895651791806e-05
5.535027535447e-01 7.466004344024e-05 1.864144451424e-05
5.617639886731e-01 7.260363882083e-05 1.812864450779e-05
5.700252238042e-01 6.927047246227e-05 1.729744886703e-05
5.782864589437e-01 6.384988518358e-05 1.594562252949e-05
5.865476941148e-01 5.485611417506e-05 1.370237659293e-05
5.948089294190e-01 3.878706742658e-05 9.692536934836e-06
6.030701647433e-01 2.689674235334e-06 6.724185588336e-07
6.278538714239e-01 -4.554799197183e-06 -1.137195100087e-06
6.361151111558e-01 -8.559563432498e-05 -2.132576270919e-05
6.443763562126e-01 -1.840262661287e-04 -4.570874095633e-05
6.526376142323e-01 -3.205935542218e-04 -7.926198895702e-05
6.608989026761e-01 -5.138477294255e-04 -1.261577080125e-04
6.691602633780e-01 -7.889090918303e-04 -1.916622566237e-04
6.774218013263e-01 -1.184500068868e-03 -2.832291496758e-04
6.856838009955e-01 -1.765825605271e-03 -4.121223670840e-04
6.939471429519e-01 -2.666574189596e-03 -5.993542760626e-04
7.022153365887e-01 -4.212351553960e-03 -8.905726318935e-04
7.105123918667e-01 -7.816114588091e-03 -1.477004040321e-03
7.195234253538e-01 -1.143572594616e-02 -3.242797561748e-03
7.289152990049e-01 -1.067511202259e-02 -4.276627481652e-03
7.411097585366e-01 -1.182866360857e-02 -2.751108596580e-03
7.493744119534e-01 -8.967033417942e-03 -2.186968990736e-03
7.576359915556e-01 -6.708569663958e-03 -1.651252415078e-03
7.658974047190e-01 -5.050620520191e-03 -1.249937390845e-03
7.741586447061e-01 -9.729907236771e-03 -2.432476809193e-03
7.824205188200e-01 -2.001360191823e-02 -3.784208516974e-03
7.906823330359e-01 -3.846522315652e-02 -3.714779132836e-03
7.989446801207e-01 -3.653013550581e-02 -3.626313810101e-03
8.072084896220e-01 -3.400081225108e-02 -3.505932092383e-03
8.154778402106e-01 -3.067256206278e-02 -3.337139001315e-03
8.237455861300e-01 -2.597852169628e-02 -3.096121630982e-03
8.320856613371e-01 -2.080341121582e-02 -2.743709328550e-03
8.405778000395e-01 -1.432096123377e-02 -2.197199434900e-03
8.491764953582e-01 -6.306696575946e-03 -1.195876050054e-03
8.955318810081e-01 2.609284949316e-02 6.037723312040e-03
9.038364961474e-01 2.104053139112e-02 5.569909128046e-03
9.146799953134e-01 2.906727772637e-02 6.611304062470e-03
9.677735197338e-01 6.464950627276e-03 2.741717401739e-03


==> figures/pore_het/new_het_plots/vop_rate_00420.dat <==
# ell_star    dR_dt    T_minus_Tf
0.000000000000e+00 7.116528696192e-03 9.852053279955e-04
8.574358162950e-03 9.032156062768e-03 1.115548039438e-03
1.707459125394e-02 9.660620613745e-03 1.150840345837e-03
2.557084756886e-02 9.967516160362e-03 1.166188096207e-03
3.406640080611e-02 1.015063741996e-02 1.174449301803e-03
4.256179407389e-02 1.029231514209e-02 1.180470598701e-03
5.105711352278e-02 1.041025089758e-02 1.185285871369e-03
5.955239232604e-02 1.051311057916e-02 1.189391188441e-03
6.804764392670e-02 1.060432963527e-02 1.192984551292e-03
7.654287597522e-02 1.068589352611e-02 1.196178334111e-03
8.503809327536e-02 1.075898911893e-02 1.199037394337e-03
9.353329920988e-02 1.082446133100e-02 1.201604953443e-03
1.020284962971e-01 1.088297563678e-02 1.203912216515e-03
1.105236864812e-01 1.093510741535e-02 1.205983803595e-03
1.190188712892e-01 1.098138216996e-02 1.207840430354e-03
1.275140519290e-01 1.102229473538e-02 1.209500378129e-03
1.360092293568e-01 1.105831700682e-02 1.210980282372e-03
1.445044043267e-01 1.108990013707e-02 1.212295562997e-03
1.529995774303e-01 1.111747409680e-02 1.213460654859e-03
1.614947491278e-01 1.114144621513e-02 1.214489128031e-03
1.699899197749e-01 1.116219954689e-02 1.215393747420e-03
1.784850896438e-01 1.118009150165e-02 1.216186500261e-03
1.869802589410e-01 1.119545292992e-02 1.216878607980e-03
1.954754278218e-01 1.120858772638e-02 1.217480532048e-03
2.039705964019e-01 1.121977293291e-02 1.218001979294e-03
2.124657647667e-01 1.122925928343e-02 1.218451909639e-03
2.209609329786e-01 1.123727211288e-02 1.218838547653e-03
2.294561010829e-01 1.124401254692e-02 1.219169398292e-03
2.379512691121e-01 1.124965888981e-02 1.219451266517e-03
2.464464370893e-01 1.125436813397e-02 1.219690280018e-03
2.549416050308e-01 1.125827752186e-02 1.219891913960e-03
2.634367729480e-01 1.126150609881e-02 1.220061016376e-03
2.719319408488e-01 1.126415620249e-02 1.220201832648e-03
2.804271087385e-01 1.126631484022e-02 1.220318027297e-03
2.889222766209e-01 1.126805490940e-02 1.220412701081e-03
2.974174444985e-01 1.126943621761e-02 1.220488401135e-03
3.059126123728e-01 1.127050625802e-02 1.220547121580e-03
3.144077802451e-01 1.127130069158e-02 1.220590291597e-03
3.229029481161e-01 1.127184348024e-02 1.220618747466e-03
3.313981159862e-01 1.127214660435e-02 1.220632684413e-03
3.398932838560e-01 1.127220928205e-02 1.220631583276e-03
3.483884517256e-01 1.127201658798e-02 1.220614106012e-03
3.568836195956e-01 1.127153734285e-02 1.220577952790e-03
3.653787874665e-01 1.127072111218e-02 1.220519671908e-03
3.738739553394e-01 1.126949411205e-02 1.220434411912e-03
3.823691232161e-01 1.126775376949e-02 1.220315603045e-03
3.908642910996e-01 1.126536162445e-02 1.220154552491e-03
3.993594589957e-01 1.126213418756e-02 1.219939934657e-03
4.078546269142e-01 1.125783128090e-02 1.219657153868e-03
4.163497948726e-01 1.125214128834e-02 1.219287552312e-03
4.248449629015e-01 1.124466262581e-02 1.218807430551e-03
4.333401310541e-01 1.123488061272e-02 1.218186841401e-03
4.418352994227e-01 1.122213878865e-02 1.217388110104e-03
4.503304681665e-01 1.120560358317e-02 1.216364024246e-03
4.588256375585e-01 1.118422113059e-02 1.215055625395e-03
4.673208080651e-01 1.115666495677e-02 1.213389520309e-03
4.758159804797e-01 1.112127330318e-02 1.211274612127e-03
4.843111561487e-01 1.107597507564e-02 1.208598129931e-03
4.928063373499e-01 1.101820393344e-02 1.205220806763e-03
5.013015279335e-01 1.094480104514e-02 1.200971018877e-03
5.097967344060e-01 1.085190877247e-02 1.195637648321e-03
5.182919677806e-01 1.073486031134e-02 1.188961359868e-03
5.267872467673e-01 1.058807447078e-02 1.180623880213e-03
5.352826033513e-01 1.040497062288e-02 1.170234713042e-03
5.437780927421e-01 1.017792652241e-02 1.157314485990e-03
5.522738115751e-01 9.898310750072e-03 1.141273749274e-03
5.607699323313e-01 9.556630540697e-03 1.121385437401e-03
5.692667712419e-01 9.142841248420e-03 1.096748181376e-03
5.777649296539e-01 8.646859891355e-03 1.066235919870e-03
5.862656094027e-01 8.059297392759e-03 1.028425938659e-03
5.947713833084e-01 7.372352846586e-03 9.814915037978e-04
6.032883340903e-01 6.580569711306e-03 9.230287314410e-04
6.118331336853e-01 5.681013387782e-03 8.497525555451e-04
6.204138171645e-01 4.673428450510e-03 7.568047843076e-04
6.289808608342e-01 3.558642660453e-03 6.358217439408e-04
6.375343040408e-01 2.308953756496e-03 4.664509963646e-04
6.460762719580e-01 7.457749844209e-04 1.759530684164e-04
6.819530072506e-01 -4.543636034315e-03 -1.207530687907e-03
6.908092750699e-01 -1.299440136836e-03 -3.111357464701e-04
7.019231940136e-01 -1.035616017169e-02 -2.361188379958e-03
7.107630390802e-01 -1.037987355907e-02 -2.842180185899e-03
7.210232062423e-01 -2.806793059565e-03 -6.896398728214e-04
7.286290840181e-01 -6.653596566492e-03 -2.480806962054e-03
7.405173371219e-01 -9.571307218357e-04 -2.380467893601e-04
7.497183844069e-01 -8.718715396647e-03 -2.540298521122e-03
7.595964783979e-01 -6.481225025351e-04 -1.614511812847e-04
7.801033893573e-01 -1.244179298730e-04 -6.216235517109e-05
8.303375055617e-01 7.271172924482e-03 2.266031014999e-03
8.508864600844e-01 8.162793977714e-04 4.033785392576e-04
8.782749128558e-01 9.315677724155e-03 2.885729851887e-03
9.204983489050e-01 8.580359611328e-04 4.224613583912e-04


==> figures/pore_het/new_het_plots/vop_rate_00560.dat <==
# ell_star    dR_dt    T_minus_Tf
0.000000000000e+00 1.009419733671e-02 1.382109205187e-03
8.559530820750e-03 1.385425248019e-02 1.564038288870e-03
1.696147981826e-02 1.545450649106e-02 1.611457844807e-03
2.535337677227e-02 1.631241372804e-02 1.630878396955e-03
3.374341913059e-02 1.683149823045e-02 1.640517009742e-03
4.213307627967e-02 1.726294004638e-02 1.647202894904e-03
5.052316371208e-02 1.748953762630e-02 1.652373736304e-03
5.891231716605e-02 8.917770757438e-03 1.656713750695e-03
6.730165588212e-02 6.045686699096e-03 1.511421674774e-03
7.569108211588e-02 5.292892384238e-03 1.323223096060e-03
8.408034766520e-02 2.118863686945e-03 5.265065770792e-04
9.246973586351e-02 1.783717265932e-03 4.435654431614e-04
1.008590451761e-01 2.789374032286e-03 6.915597931685e-04
1.092482161754e-01 3.284358938428e-03 8.149997050864e-04
1.176374349154e-01 3.212460354994e-03 7.974215307134e-04
1.260267015446e-01 3.249252262196e-03 8.032997291236e-04
1.344158943582e-01 3.292681230945e-03 8.142766269637e-04
1.428050705367e-01 3.328000958378e-03 8.230957133328e-04
1.511942517361e-01 3.318959886670e-03 8.208687634912e-04
1.595834208529e-01 3.340140687396e-03 8.261814206074e-04
1.679725998024e-01 3.391491517544e-03 8.391322506531e-04
1.763619506933e-01 3.509984691127e-03 8.649122041491e-04
1.847511137778e-01 3.566535752123e-03 8.790763398192e-04
1.931402709377e-01 3.590029068679e-03 8.849297133273e-04
2.015294271163e-01 3.601935566713e-03 8.878751742385e-04
2.099185825009e-01 3.600015781292e-03 8.873970110121e-04
2.183077372839e-01 3.601195553588e-03 8.876834967377e-04
2.266968916394e-01 3.602226500284e-03 8.879338496564e-04
2.350860456890e-01 3.603122336295e-03 8.881513999937e-04
2.434751995190e-01 3.603895141098e-03 8.883390813119e-04
2.518643531912e-01 3.604555343231e-03 8.884994267844e-04
2.602535067502e-01 3.605111669121e-03 8.886345568446e-04
2.686426602281e-01 3.605571052550e-03 8.887461573193e-04
2.770318136480e-01 3.605938499680e-03 8.888354468102e-04
2.854209670267e-01 3.606216902593e-03 8.889031316350e-04
2.938101203762e-01 3.606406792018e-03 8.889493460587e-04
3.021992737054e-01 3.606506017007e-03 8.889735748703e-04
3.105884270211e-01 3.606509336237e-03 8.889745545959e-04
3.189775803290e-01 3.606407901890e-03 8.889501487475e-04
3.273667336345e-01 3.606188612900e-03 8.888971915018e-04
3.357558869435e-01 3.605833309434e-03 8.888112930068e-04
3.441450402645e-01 3.605317774637e-03 8.886865981124e-04
3.525341936095e-01 3.604610502616e-03 8.885154886085e-04
3.609233469980e-01 3.603671183070e-03 8.882882169776e-04
3.693125004609e-01 3.602448842389e-03 8.879924571152e-04
3.777016540485e-01 3.600879568132e-03 8.876127543260e-04
3.860908078428e-01 3.598883727738e-03 8.871298530058e-04
3.944799619763e-01 3.596362572655e-03 8.865198756371e-04
4.028691166642e-01 3.593194094702e-03 8.857533207669e-04
4.112582722540e-01 3.592433983880e-03 8.855841662534e-04
4.196474292331e-01 3.577148272118e-03 8.818229888135e-04
4.280365882598e-01 3.549248018528e-03 8.749064258393e-04
4.364257602464e-01 3.487040347198e-03 8.593824065122e-04
4.448151028695e-01 3.379211169274e-03 8.362110372424e-04
4.532042973491e-01 3.283096010396e-03 8.121350909192e-04
4.615935441204e-01 3.210790012261e-03 7.939903207559e-04
4.699828383044e-01 3.262016826297e-03 8.098932130605e-04
4.783721422322e-01 2.747452405823e-03 6.814578155199e-04
4.867612962337e-01 2.405413726529e-03 5.983139987427e-04
4.951506741929e-01 4.869989176405e-03 1.217497294101e-03
5.035403247121e-01 5.617025545464e-03 1.404256386366e-03
5.119305669099e-01 8.552980599809e-03 1.609460990829e-03
5.203205561070e-01 1.642936113441e-02 1.591082237108e-03
5.287109579298e-01 1.568178430570e-02 1.568748448180e-03
5.371021704973e-01 1.485395330600e-02 1.541595642754e-03
5.454949996468e-01 1.393582047035e-02 1.508546601805e-03
5.538912976246e-01 1.285577310807e-02 1.468236791280e-03
5.622935783326e-01 1.169555804148e-02 1.418898460899e-03
5.707090848705e-01 1.037840691258e-02 1.358167212032e-03
5.791516781786e-01 9.031378481809e-03 1.282744518620e-03
5.876617377594e-01 7.606749786748e-03 1.187718062278e-03
5.961519693179e-01 6.140836744833e-03 1.065121722410e-03
6.046026775475e-01 4.620384602159e-03 8.993270857847e-04
6.130284495206e-01 2.963084456653e-03 6.516373555101e-04
6.214351665366e-01 6.215044501886e-04 1.527436724011e-04
6.298254847850e-01 7.112751354260e-03 1.339243729416e-03
6.408636925817e-01 2.074739401609e-03 4.163549489913e-04
6.685391828749e-01 -2.560173200691e-03 -9.120712335239e-04
6.768142089127e-01 -1.260671475093e-03 -5.950445071918e-04
6.886550662681e-01 -1.257855873514e-03 -5.978968102515e-04
7.060494935056e-01 -1.802973020277e-03 -8.353239864600e-04
7.135924991472e-01 -4.220075237135e-03 -1.583071107010e-03
7.460008035820e-01 -4.276415300382e-03 -1.095334642934e-03
7.970035333690e-01 6.663979761443e-03 1.848415861428e-03
8.136963324672e-01 2.204441408626e-04 1.100412336141e-04
8.584964111302e-01 5.050725679827e-03 1.824238152086e-03


==> figures/ring/compared3q19_d2q5/analytical_isolines.dat <==
x z level
42.3376040488 16 0.42565779016
43 15.8453729664 0.42565779016
44 15.6425949329 0.42565779016
45 15.4705425301 0.42565779016
46 15.3284165153 0.42565779016
47 15.2155411027 0.42565779016
48 15.131369137 0.42565779016
49 15.0754863759 0.42565779016
50 15.0476147867 0.42565779016
51 15.0476147867 0.42565779016
52 15.0754863759 0.42565779016
53 15.131369137 0.42565779016
54 15.2155411027 0.42565779016
55 15.3284165153 0.42565779016
56 15.4705425301 0.42565779016
57 15.6425949329 0.42565779016
58 15.8453729664 0.42565779016
58.6623959512 16 0.42565779016
59 16.0777710885 0.42565779016
60 16.3383524172 0.42565779016
61 16.6323681619 0.42565779016
62 16.961147366 0.42565779016
62.1082247873 17 0.42565779016
63 17.3188398387 0.42565779016
64 17.7132636528 0.42565779016
64.6659007058 18 0.42565779016
65 18.1440415428 0.42565779016
66 18.6099975625 0.42565779016
66.7702575936 19 0.42565779016
67 19.1171338396 0.42565779016
68 19.6626836213 0.42565779016
68.5750506868 20 0.42565779016
69 20.2524989081 0.42565779016
70 20.888093649 0.42565779016
70.1665653576 21 0.42565779016
71 21.5706574446 0.42565779016
71.5891903288 22 0.42565779016
72 22.3063637952 0.42565779016
72.8786160112 23 0.42565779016
73 23.0985014651 0.42565779016
74 23.9513361615 0.42565779016
74.0546203224 24 0.42565779016
75 24.8712748852 0.42565779016
75.1337706128 25 0.42565779016
76 25.8662293872 0.42565779016
76.1287251148 26 0.42565779016
77 26.9453796776 0.42565779016
77.0486638385 27 0.42565779016
77.9014985349 28 0.42565779016
78 28.1213839888 0.42565779016
78.6936362048 29 0.42565779016
79 29.4108096712 0.42565779016
79.4293425554 30 0.42565779016
80 30.8334346424 0.42565779016
80.111906351 31 0.42565779016
80.7475010919 32 0.42565779016
81 32.4249493132 0.42565779016
81.3373163787 33 0.42565779016
81.8828661604 34 0.42565779016
82 34.2297424064 0.42565779016
82.3900024375 35 0.42565779016
82.8559584572 36 0.42565779016
83 36.3340992942 0.42565779016
83.2867363472 37 0.42565779016
83.6811601613 38 0.42565779016
84 38.8917752127 0.42565779016
84.038852634 39 0.42565779016
84.3676318381 40 0.42565779016
84.6616475828 41 0.42565779016
84.9222289115 42 0.42565779016
85 42.3376040488 0.42565779016
85.1546270336 43 0.42565779016
85.3574050671 44 0.42565779016
85.5294574699 45 0.42565779016
85.6715834847 46 0.42565779016
85.7844588973 47 0.42565779016
85.868630863 48 0.42565779016
85.9245136241 49 0.42565779016
85.9523852133 50 0.42565779016
85.9523852133 51 0.42565779016
85.9245136241 52 0.42565779016
85.868630863 53 0.42565779016
85.7844588973 54 0.42565779016
85.6715834847 55 0.42565779016
85.5294574699 56 0.42565779016
85.3574050671 57 0.42565779016
85.1546270336 58 0.42565779016
85 58.6623959512 0.42565779016
84.9222289115 59 0.42565779016
84.6616475828 60 0.42565779016
84.3676318381 61 0.42565779016
84.038852634 62 0.42565779016
84 62.1082247873 0.42565779016
83.6811601613 63 0.42565779016
83.2867363472 64 0.42565779016
83 64.6659007058 0.42565779016
82.8559584572 65 0.42565779016
82.3900024375 66 0.42565779016
82 66.7702575936 0.42565779016
81.8828661604 67 0.42565779016
81.3373163787 68 0.42565779016
81 68.5750506868 0.42565779016
80.7475010919 69 0.42565779016
80.111906351 70 0.42565779016
80 70.1665653576 0.42565779016
79.4293425554 71 0.42565779016
79 71.5891903288 0.42565779016
78.6936362048 72 0.42565779016
78 72.8786160112 0.42565779016
77.9014985349 73 0.42565779016
77.0486638385 74 0.42565779016
77 74.0546203224 0.42565779016
76.1287251148 75 0.42565779016
76 75.1337706128 0.42565779016
75.1337706128 76 0.42565779016
75 76.1287251148 0.42565779016
74.0546203224 77 0.42565779016
74 77.0486638385 0.42565779016
73 77.9014985349 0.42565779016
72.8786160112 78 0.42565779016
72 78.6936362048 0.42565779016
71.5891903288 79 0.42565779016
71 79.4293425554 0.42565779016
70.1665653576 80 0.42565779016
70 80.111906351 0.42565779016
69 80.7475010919 0.42565779016
68.5750506868 81 0.42565779016
68 81.3373163787 0.42565779016
67 81.8828661604 0.42565779016
66.7702575936 82 0.42565779016
66 82.3900024375 0.42565779016
65 82.8559584572 0.42565779016
64.6659007058 83 0.42565779016
64 83.2867363472 0.42565779016
63 83.6811601613 0.42565779016
62.1082247873 84 0.42565779016
62 84.038852634 0.42565779016
61 84.3676318381 0.42565779016
60 84.6616475828 0.42565779016
59 84.9222289115 0.42565779016
58.6623959512 85 0.42565779016
58 85.1546270336 0.42565779016
57 85.3574050671 0.42565779016
56 85.5294574699 0.42565779016
55 85.6715834847 0.42565779016
54 85.7844588973 0.42565779016
53 85.868630863 0.42565779016
52 85.9245136241 0.42565779016
51 85.9523852133 0.42565779016
50 85.9523852133 0.42565779016
49 85.9245136241 0.42565779016
48 85.868630863 0.42565779016
47 85.7844588973 0.42565779016
46 85.6715834847 0.42565779016
45 85.5294574699 0.42565779016
44 85.3574050671 0.42565779016
43 85.1546270336 0.42565779016
42.3376040488 85 0.42565779016
42 84.9222289115 0.42565779016
41 84.6616475828 0.42565779016
40 84.3676318381 0.42565779016
39 84.038852634 0.42565779016
38.8917752127 84 0.42565779016
38 83.6811601613 0.42565779016
37 83.2867363472 0.42565779016
36.3340992942 83 0.42565779016
36 82.8559584572 0.42565779016
35 82.3900024375 0.42565779016
34.2297424064 82 0.42565779016
34 81.8828661604 0.42565779016
33 81.3373163787 0.42565779016
32.4249493132 81 0.42565779016
32 80.7475010919 0.42565779016
31 80.111906351 0.42565779016
30.8334346424 80 0.42565779016
30 79.4293425554 0.42565779016
29.4108096712 79 0.42565779016
29 78.6936362048 0.42565779016
28.1213839888 78 0.42565779016
28 77.9014985349 0.42565779016
27 77.0486638385 0.42565779016
26.9453796776 77 0.42565779016
26 76.1287251148 0.42565779016
25.8662293872 76 0.42565779016
25 75.1337706128 0.42565779016
24.8712748852 75 0.42565779016
24 74.0546203224 0.42565779016
23.9513361615 74 0.42565779016
23.0985014651 73 0.42565779016
23 72.8786160112 0.42565779016
22.3063637952 72 0.42565779016
22 71.5891903288 0.42565779016
21.5706574446 71 0.42565779016
21 70.1665653576 0.42565779016
20.888093649 70 0.42565779016
20.2524989081 69 0.42565779016
20 68.5750506868 0.42565779016
19.6626836213 68 0.42565779016
19.1171338396 67 0.42565779016
19 66.7702575936 0.42565779016
18.6099975625 66 0.42565779016
18.1440415428 65 0.42565779016
18 64.6659007058 0.42565779016
17.7132636528 64 0.42565779016
17.3188398387 63 0.42565779016
17 62.1082247873 0.42565779016
16.961147366 62 0.42565779016
16.6323681619 61 0.42565779016
16.3383524172 60 0.42565779016
16.0777710885 59 0.42565779016
16 58.6623959512 0.42565779016
15.8453729664 58 0.42565779016
15.6425949329 57 0.42565779016
15.4705425301 56 0.42565779016
15.3284165153 55 0.42565779016
15.2155411027 54 0.42565779016
15.131369137 53 0.42565779016
15.0754863759 52 0.42565779016
15.0476147867 51 0.42565779016
15.0476147867 50 0.42565779016
15.0754863759 49 0.42565779016
15.131369137 48 0.42565779016
15.2155411027 47 0.42565779016
15.3284165153 46 0.42565779016
15.4705425301 45 0.42565779016
15.6425949329 44 0.42565779016
15.8453729664 43 0.42565779016
16 42.3376040488 0.42565779016
16.0777710885 42 0.42565779016
16.3383524172 41 0.42565779016
16.6323681619 40 0.42565779016
16.961147366 39 0.42565779016
17 38.8917752127 0.42565779016
17.3188398387 38 0.42565779016
17.7132636528 37 0.42565779016
18 36.3340992942 0.42565779016
18.1440415428 36 0.42565779016
18.6099975625 35 0.42565779016
19 34.2297424064 0.42565779016
19.1171338396 34 0.42565779016
19.6626836213 33 0.42565779016
20 32.4249493132 0.42565779016
20.2524989081 32 0.42565779016
20.888093649 31 0.42565779016
21 30.8334346424 0.42565779016
21.5706574446 30 0.42565779016
22 29.4108096712 0.42565779016
22.3063637952 29 0.42565779016
23 28.1213839888 0.42565779016
23.0985014651 28 0.42565779016
23.9513361615 27 0.42565779016
24 26.9453796776 0.42565779016
24.8712748852 26 0.42565779016
25 25.8662293872 0.42565779016
25.8662293872 25 0.42565779016
26 24.8712748852 0.42565779016
26.9453796776 24 0.42565779016
27 23.9513361615 0.42565779016
28 23.0985014651 0.42565779016
28.1213839888 23 0.42565779016
29 22.3063637952 0.42565779016
29.4108096712 22 0.42565779016
30 21.5706574446 0.42565779016
30.8334346424 21 0.42565779016
31 20.888093649 0.42565779016
32 20.2524989081 0.42565779016
32.4249493132 20 0.42565779016
33 19.6626836213 0.42565779016
34 19.1171338396 0.42565779016
34.2297424064 19 0.42565779016
35 18.6099975625 0.42565779016
36 18.1440415428 0.42565779016
36.3340992942 18 0.42565779016
37 17.7132636528 0.42565779016
38 17.3188398387 0.42565779016
38.8917752127 17 0.42565779016
39 16.961147366 0.42565779016
40 16.6323681619 0.42565779016
41 16.3383524172 0.42565779016
42 16.0777710885 0.42565779016
42.3376040488 16 0.42565779016

43.5798611841 20 0.779605371899
44 19.9028346821 0.779605371899
45 19.7055046974 0.779605371899
46 19.5428512644 0.779605371899
47 19.4139109072 0.779605371899
48 19.3179010305 0.779605371899
49 19.2542276369 0.779605371899
50 19.2224913121 0.779605371899
51 19.2224913121 0.779605371899
52 19.2542276369 0.779605371899
53 19.3179010305 0.779605371899
54 19.4139109072 0.779605371899
55 19.5428512644 0.779605371899
56 19.7055046974 0.779605371899
57 19.9028346821 0.779605371899
57.4201388159 20 0.779605371899
58 20.1320828046 0.779605371899
59 20.3949841181 0.779605371899
60 20.6959890024 0.779605371899
60.8938591513 21 0.779605371899
61 21.0358739049 0.779605371899
62 21.4090331802 0.779605371899
63 21.8258865812 0.779605371899
63.3822621457 22 0.779605371899
64 22.2823611518 0.779605371899
65 22.7835061716 0.779605371899
65.3989135497 23 0.779605371899
66 23.3297945251 0.779605371899
67 23.9267467972 0.779605371899
67.1151982584 24 0.779605371899
68 24.573195189 0.779605371899
68.6115492594 25 0.779605371899
69 25.277645278 0.779605371899
69.9446596966 26 0.779605371899
70 26.0435797719 0.779605371899
71 26.8753547109 0.779605371899
71.1420292145 27 0.779605371899
72 27.7817638433 0.779605371899
72.2279292738 28 0.779605371899
73 28.7720707262 0.779605371899
73.2182361567 29 0.779605371899
74 29.8579707855 0.779605371899
74.1246452891 30 0.779605371899
74.9564202281 31 0.779605371899
75 31.0553403034 0.779605371899
75.722354722 32 0.779605371899
76 32.3884507406 0.779605371899
76.426804811 33 0.779605371899
77 33.8848017416 0.779605371899
77.0732532028 34 0.779605371899
77.6702054749 35 0.779605371899
78 35.6010864503 0.779605371899
78.2164938284 36 0.779605371899
78.7176388482 37 0.779605371899
79 37.6177378543 0.779605371899
79.1741134188 38 0.779605371899
79.5909668198 39 0.779605371899
79.9641260951 40 0.779605371899
80 40.1061408487 0.779605371899
80.3040109976 41 0.779605371899
80.6050158819 42 0.779605371899
80.8679171954 43 0.779605371899
81 43.5798611841 0.779605371899
81.0971653179 44 0.779605371899
81.2944953026 45 0.779605371899
81.4571487356 46 0.779605371899
81.5860890928 47 0.779605371899
81.6820989695 48 0.779605371899
81.7457723631 49 0.779605371899
81.7775086879 50 0.779605371899
81.7775086879 51 0.779605371899
81.7457723631 52 0.779605371899
81.6820989695 53 0.779605371899
81.5860890928 54 0.779605371899
81.4571487356 55 0.779605371899
81.2944953026 56 0.779605371899
81.0971653179 57 0.779605371899
81 57.4201388159 0.779605371899
80.8679171954 58 0.779605371899
80.6050158819 59 0.779605371899
80.3040109976 60 0.779605371899
80 60.8938591513 0.779605371899
79.9641260951 61 0.779605371899
79.5909668198 62 0.779605371899
79.1741134188 63 0.779605371899
79 63.3822621457 0.779605371899
78.7176388482 64 0.779605371899
78.2164938284 65 0.779605371899
78 65.3989135497 0.779605371899
77.6702054749 66 0.779605371899
77.0732532028 67 0.779605371899
77 67.1151982584 0.779605371899
76.426804811 68 0.779605371899
76 68.6115492594 0.779605371899
75.722354722 69 0.779605371899
75 69.9446596966 0.779605371899
74.9564202281 70 0.779605371899
74.1246452891 71 0.779605371899
74 71.1420292145 0.779605371899
73.2182361567 72 0.779605371899
73 72.2279292738 0.779605371899
72.2279292738 73 0.779605371899
72 73.2182361567 0.779605371899
71.1420292145 74 0.779605371899
71 74.1246452891 0.779605371899
70 74.9564202281 0.779605371899
69.9446596966 75 0.779605371899
69 75.722354722 0.779605371899
68.6115492594 76 0.779605371899
68 76.426804811 0.779605371899
67.1151982584 77 0.779605371899
67 77.0732532028 0.779605371899
66 77.6702054749 0.779605371899
65.3989135497 78 0.779605371899
65 78.2164938284 0.779605371899
64 78.7176388482 0.779605371899
63.3822621457 79 0.779605371899
63 79.1741134188 0.779605371899
62 79.5909668198 0.779605371899
61 79.9641260951 0.779605371899
60.8938591513 80 0.779605371899
60 80.3040109976 0.779605371899
59 80.6050158819 0.779605371899
58 80.8679171954 0.779605371899
57.4201388159 81 0.779605371899
57 81.0971653179 0.779605371899
56 81.2944953026 0.779605371899
55 81.4571487356 0.779605371899
54 81.5860890928 0.779605371899
53 81.6820989695 0.779605371899
52 81.7457723631 0.779605371899
51 81.7775086879 0.779605371899
50 81.7775086879 0.779605371899
49 81.7457723631 0.779605371899
48 81.6820989695 0.779605371899
47 81.5860890928 0.779605371899
46 81.4571487356 0.779605371899
45 81.2944953026 0.779605371899
44 81.0971653179 0.779605371899
43.5798611841 81 0.779605371899
43 80.8679171954 0.779605371899
42 80.6050158819 0.779605371899
41 80.3040109976 0.779605371899
40.1061408487 80 0.779605371899
40 79.9641260951 0.779605371899
39 79.5909668198 0.779605371899
38 79.1741134188 0.779605371899
37.6177378543 79 0.779605371899
37 78.7176388482 0.779605371899
36 78.2164938284 0.779605371899
35.6010864503 78 0.779605371899
35 77.6702054749 0.779605371899
34 77.0732532028 0.779605371899
33.8848017416 77 0.779605371899
33 76.426804811 0.779605371899
32.3884507406 76 0.779605371899
32 75.722354722 0.779605371899
31.0553403034 75 0.779605371899
31 74.9564202281 0.779605371899
30 74.1246452891 0.779605371899
29.8579707855 74 0.779605371899
29 73.2182361567 0.779605371899
28.7720707262 73 0.779605371899
28 72.2279292738 0.779605371899
27.7817638433 72 0.779605371899
27 71.1420292145 0.779605371899
26.8753547109 71 0.779605371899
26.0435797719 70 0.779605371899
26 69.9446596966 0.779605371899
25.277645278 69 0.779605371899
25 68.6115492594 0.779605371899
24.573195189 68 0.779605371899
24 67.1151982584 0.779605371899
23.9267467972 67 0.779605371899
23.3297945251 66 0.779605371899
23 65.3989135497 0.779605371899
22.7835061716 65 0.779605371899
22.2823611518 64 0.779605371899
22 63.3822621457 0.779605371899
21.8258865812 63 0.779605371899
21.4090331802 62 0.779605371899
21.0358739049 61 0.779605371899
21 60.8938591513 0.779605371899
20.6959890024 60 0.779605371899
20.3949841181 59 0.779605371899
20.1320828046 58 0.779605371899
20 57.4201388159 0.779605371899
19.9028346821 57 0.779605371899
19.7055046974 56 0.779605371899
19.5428512644 55 0.779605371899
19.4139109072 54 0.779605371899
19.3179010305 53 0.779605371899
19.2542276369 52 0.779605371899
19.2224913121 51 0.779605371899
19.2224913121 50 0.779605371899
19.2542276369 49 0.779605371899
19.3179010305 48 0.779605371899
19.4139109072 47 0.779605371899
19.5428512644 46 0.779605371899
19.7055046974 45 0.779605371899
19.9028346821 44 0.779605371899
20 43.5798611841 0.779605371899
20.1320828046 43 0.779605371899
20.3949841181 42 0.779605371899
20.6959890024 41 0.779605371899
21 40.1061408487 0.779605371899
21.0358739049 40 0.779605371899
21.4090331802 39 0.779605371899
21.8258865812 38 0.779605371899
22 37.6177378543 0.779605371899
22.2823611518 37 0.779605371899
22.7835061716 36 0.779605371899
23 35.6010864503 0.779605371899
23.3297945251 35 0.779605371899
23.9267467972 34 0.779605371899
24 33.8848017416 0.779605371899
24.573195189 33 0.779605371899
25 32.3884507406 0.779605371899
25.277645278 32 0.779605371899
26 31.0553403034 0.779605371899
26.0435797719 31 0.779605371899
26.8753547109 30 0.779605371899
27 29.8579707855 0.779605371899
27.7817638433 29 0.779605371899
28 28.7720707262 0.779605371899
28.7720707262 28 0.779605371899
29 27.7817638433 0.779605371899
29.8579707855 27 0.779605371899
30 26.8753547109 0.779605371899
31 26.0435797719 0.779605371899
31.0553403034 26 0.779605371899
32 25.277645278 0.779605371899
32.3884507406 25 0.779605371899
33 24.573195189 0.779605371899
33.8848017416 24 0.779605371899
34 23.9267467972 0.779605371899
35 23.3297945251 0.779605371899
35.6010864503 23 0.779605371899
36 22.7835061716 0.779605371899
37 22.2823611518 0.779605371899
37.6177378543 22 0.779605371899
38 21.8258865812 0.779605371899
39 21.4090331802 0.779605371899
40 21.0358739049 0.779605371899
40.1061408487 21 0.779605371899
41 20.6959890024 0.779605371899
42 20.3949841181 0.779605371899
43 20.1320828046 0.779605371899
43.5798611841 20 0.779605371899

48.2652867344 23 1.13355295364
49 22.9457491212 1.13355295364
50 22.9089156128 1.13355295364
51 22.9089156128 1.13355295364
52 22.9457491212 1.13355295364
52.7347132656 23 1.13355295364
53 23.0189963877 1.13355295364
54 23.1267320096 1.13355295364
55 23.2717768673 1.13355295364
56 23.4553047488 1.13355295364
57 23.6787539911 1.13355295364
58 23.9438097509 1.13355295364
58.1851211595 24 1.13355295364
59 24.2447543004 1.13355295364
60 24.5891729982 1.13355295364
61 24.9813869179 1.13355295364
61.0431683058 25 1.13355295364
62 25.4132440532 1.13355295364
63 25.8983671034 1.13355295364
63.1924941295 26 1.13355295364
64 26.4310434837 1.13355295364
64.9627041569 27 1.13355295364
65 27.022424231 1.13355295364
66 27.6686857678 1.13355295364
66.4720030407 28 1.13355295364
67 28.3809246576 1.13355295364
67.7959498357 29 1.13355295364
68 29.164289039 1.13355295364
68.9711493989 30 1.13355295364
69 30.0258945702 1.13355295364
70 30.9759840915 1.13355295364
70.0240159085 31 1.13355295364
70.9741054298 32 1.13355295364
71 32.0288506011 1.13355295364
71.835710961 33 1.13355295364
72 33.2040501643 1.13355295364
72.6190753424 34 1.13355295364
73 34.5279969593 1.13355295364
73.3313142322 35 1.13355295364
73.977575769 36 1.13355295364
74 36.0372958431 1.13355295364
74.5689565163 37 1.13355295364
75 37.8075058705 1.13355295364
75.1016328966 38 1.13355295364
75.5867559468 39 1.13355295364
76 39.9568316942 1.13355295364
76.0186130821 40 1.13355295364
76.4108270018 41 1.13355295364
76.7552456996 42 1.13355295364
77 42.8148788405 1.13355295364
77.0561902491 43 1.13355295364
77.3212460089 44 1.13355295364
77.5446952512 45 1.13355295364
77.7282231327 46 1.13355295364
77.8732679904 47 1.13355295364
77.9810036123 48 1.13355295364
78 48.2652867344 1.13355295364
78.0542508788 49 1.13355295364
78.0910843872 50 1.13355295364
78.0910843872 51 1.13355295364
78.0542508788 52 1.13355295364
78 52.7347132656 1.13355295364
77.9810036123 53 1.13355295364
77.8732679904 54 1.13355295364
77.7282231327 55 1.13355295364
77.5446952512 56 1.13355295364
77.3212460089 57 1.13355295364
77.0561902491 58 1.13355295364
77 58.1851211595 1.13355295364
76.7552456996 59 1.13355295364
76.4108270018 60 1.13355295364
76.0186130821 61 1.13355295364
76 61.0431683058 1.13355295364
75.5867559468 62 1.13355295364
75.1016328966 63 1.13355295364
75 63.1924941295 1.13355295364
74.5689565163 64 1.13355295364
74 64.9627041569 1.13355295364
73.977575769 65 1.13355295364
73.3313142322 66 1.13355295364
73 66.4720030407 1.13355295364
72.6190753424 67 1.13355295364
72 67.7959498357 1.13355295364
71.835710961 68 1.13355295364
71 68.9711493989 1.13355295364
70.9741054298 69 1.13355295364
70.0240159085 70 1.13355295364
70 70.0240159085 1.13355295364
69 70.9741054298 1.13355295364
68.9711493989 71 1.13355295364
68 71.835710961 1.13355295364
67.7959498357 72 1.13355295364
67 72.6190753424 1.13355295364
66.4720030407 73 1.13355295364
66 73.3313142322 1.13355295364
65 73.977575769 1.13355295364
64.9627041569 74 1.13355295364
64 74.5689565163 1.13355295364
63.1924941295 75 1.13355295364
63 75.1016328966 1.13355295364
62 75.5867559468 1.13355295364
61.0431683058 76 1.13355295364
61 76.0186130821 1.13355295364
60 76.4108270018 1.13355295364
59 76.7552456996 1.13355295364
58.1851211595 77 1.13355295364
58 77.0561902491 1.13355295364
57 77.3212460089 1.13355295364
56 77.5446952512 1.13355295364
55 77.7282231327 1.13355295364
54 77.8732679904 1.13355295364
53 77.9810036123 1.13355295364
52.7347132656 78 1.13355295364
52 78.0542508788 1.13355295364
51 78.0910843872 1.13355295364
50 78.0910843872 1.13355295364
49 78.0542508788 1.13355295364
48.2652867344 78 1.13355295364
48 77.9810036123 1.13355295364
47 77.8732679904 1.13355295364
46 77.7282231327 1.13355295364
45 77.5446952512 1.13355295364
44 77.3212460089 1.13355295364
43 77.0561902491 1.13355295364
42.8148788405 77 1.13355295364
42 76.7552456996 1.13355295364
41 76.4108270018 1.13355295364
40 76.0186130821 1.13355295364
39.9568316942 76 1.13355295364
39 75.5867559468 1.13355295364
38 75.1016328966 1.13355295364
37.8075058705 75 1.13355295364
37 74.5689565163 1.13355295364
36.0372958431 74 1.13355295364
36 73.977575769 1.13355295364
35 73.3313142322 1.13355295364
34.5279969593 73 1.13355295364
34 72.6190753424 1.13355295364
33.2040501643 72 1.13355295364
33 71.835710961 1.13355295364
32.0288506011 71 1.13355295364
32 70.9741054298 1.13355295364
31 70.0240159085 1.13355295364
30.9759840915 70 1.13355295364
30.0258945702 69 1.13355295364
30 68.9711493989 1.13355295364
29.164289039 68 1.13355295364
29 67.7959498357 1.13355295364
28.3809246576 67 1.13355295364
28 66.4720030407 1.13355295364
27.6686857678 66 1.13355295364
27.022424231 65 1.13355295364
27 64.9627041569 1.13355295364
26.4310434837 64 1.13355295364
26 63.1924941295 1.13355295364
25.8983671034 63 1.13355295364
25.4132440532 62 1.13355295364
25 61.0431683058 1.13355295364
24.9813869179 61 1.13355295364
24.5891729982 60 1.13355295364
24.2447543004 59 1.13355295364
24 58.1851211595 1.13355295364
23.9438097509 58 1.13355295364
23.6787539911 57 1.13355295364
23.4553047488 56 1.13355295364
23.2717768673 55 1.13355295364
23.1267320096 54 1.13355295364
23.0189963877 53 1.13355295364
23 52.7347132656 1.13355295364
22.9457491212 52 1.13355295364
22.9089156128 51 1.13355295364
22.9089156128 50 1.13355295364
22.9457491212 49 1.13355295364
23 48.2652867344 1.13355295364
23.0189963877 48 1.13355295364
23.1267320096 47 1.13355295364
23.2717768673 46 1.13355295364
23.4553047488 45 1.13355295364
23.6787539911 44 1.13355295364
23.9438097509 43 1.13355295364
24 42.8148788405 1.13355295364
24.2447543004 42 1.13355295364
24.5891729982 41 1.13355295364
24.9813869179 40 1.13355295364
25 39.9568316942 1.13355295364
25.4132440532 39 1.13355295364
25.8983671034 38 1.13355295364
26 37.8075058705 1.13355295364
26.4310434837 37 1.13355295364
27 36.0372958431 1.13355295364
27.022424231 36 1.13355295364
27.6686857678 35 1.13355295364
28 34.5279969593 1.13355295364
28.3809246576 34 1.13355295364
29 33.2040501643 1.13355295364
29.164289039 33 1.13355295364
30 32.0288506011 1.13355295364
30.0258945702 32 1.13355295364
30.9759840915 31 1.13355295364
31 30.9759840915 1.13355295364
32 30.0258945702 1.13355295364
32.0288506011 30 1.13355295364
33 29.164289039 1.13355295364
33.2040501643 29 1.13355295364
34 28.3809246576 1.13355295364
34.5279969593 28 1.13355295364
35 27.6686857678 1.13355295364
36 27.022424231 1.13355295364
36.0372958431 27 1.13355295364
37 26.4310434837 1.13355295364
37.8075058705 26 1.13355295364
38 25.8983671034 1.13355295364
39 25.4132440532 1.13355295364
39.9568316942 25 1.13355295364
40 24.9813869179 1.13355295364
41 24.5891729982 1.13355295364
42 24.2447543004 1.13355295364
42.8148788405 24 1.13355295364
43 23.9438097509 1.13355295364
44 23.6787539911 1.13355295364
45 23.4553047488 1.13355295364
46 23.2717768673 1.13355295364
47 23.1267320096 1.13355295364
48 23.0189963877 1.13355295364
48.2652867344 23 1.13355295364

44.1560248832 27 1.48750053538
45 26.7826587313 1.48750053538
46 26.5711692448 1.48750053538
47 26.4044895898 1.48750053538
48 26.2809650403 1.48750053538
49 26.1993298517 1.48750053538
50 26.1587280912 1.48750053538
51 26.1587280912 1.48750053538
52 26.1993298517 1.48750053538
53 26.2809650403 1.48750053538
54 26.4044895898 1.48750053538
55 26.5711692448 1.48750053538
56 26.7826587313 1.48750053538
56.8439751168 27 1.48750053538
57 27.0395064005 1.48750053538
58 27.3365882642 1.48750053538
59 27.6850123289 1.48750053538
59.7865547233 28 1.48750053538
60 28.0853512904 1.48750053538
61 28.5337143532 1.48750053538
61.9156256544 29 1.48750053538
62 29.0434243782 1.48750053538
63 29.6080337847 1.48750053538
63.6248546142 30 1.48750053538
64 30.240893319 1.48750053538
65 30.9455400883 1.48750053538
65.0720295531 31 1.48750053538
66 31.7276753222 1.48750053538
66.3218030482 32 1.48750053538
67 32.6007879633 1.48750053538
67.4219999349 33 1.48750053538
68 33.5780000651 1.48750053538
68.3992120367 34 1.48750053538
69 34.6781969518 1.48750053538
69.2723246778 35 1.48750053538
70 35.9279704469 1.48750053538
70.0544599117 36 1.48750053538
70.759106681 37 1.48750053538
71 37.3751453858 1.48750053538
71.3919662153 38 1.48750053538
71.9565756218 39 1.48750053538
72 39.0843743456 1.48750053538
72.4662856468 40 1.48750053538
72.9146487096 41 1.48750053538
73 41.2134452767 1.48750053538
73.3149876711 42 1.48750053538
73.6634117358 43 1.48750053538
73.9604935995 44 1.48750053538
74 44.1560248832 1.48750053538
74.2173412687 45 1.48750053538
74.4288307552 46 1.48750053538
74.5955104102 47 1.48750053538
74.7190349597 48 1.48750053538
74.8006701483 49 1.48750053538
74.8412719088 50 1.48750053538
74.8412719088 51 1.48750053538
74.8006701483 52 1.48750053538
74.7190349597 53 1.48750053538
74.5955104102 54 1.48750053538
74.4288307552 55 1.48750053538
74.2173412687 56 1.48750053538
74 56.8439751168 1.48750053538
73.9604935995 57 1.48750053538
73.6634117358 58 1.48750053538
73.3149876711 59 1.48750053538
73 59.7865547233 1.48750053538
72.9146487096 60 1.48750053538
72.4662856468 61 1.48750053538
72 61.9156256544 1.48750053538
71.9565756218 62 1.48750053538
71.3919662153 63 1.48750053538
71 63.6248546142 1.48750053538
70.759106681 64 1.48750053538
70.0544599117 65 1.48750053538
70 65.0720295531 1.48750053538
69.2723246778 66 1.48750053538
69 66.3218030482 1.48750053538
68.3992120367 67 1.48750053538
68 67.4219999349 1.48750053538
67.4219999349 68 1.48750053538
67 68.3992120367 1.48750053538
66.3218030482 69 1.48750053538
66 69.2723246778 1.48750053538
65.0720295531 70 1.48750053538
65 70.0544599117 1.48750053538
64 70.759106681 1.48750053538
63.6248546142 71 1.48750053538
63 71.3919662153 1.48750053538
62 71.9565756218 1.48750053538
61.9156256544 72 1.48750053538
61 72.4662856468 1.48750053538
60 72.9146487096 1.48750053538
59.7865547233 73 1.48750053538
59 73.3149876711 1.48750053538
58 73.6634117358 1.48750053538
57 73.9604935995 1.48750053538
56.8439751168 74 1.48750053538
56 74.2173412687 1.48750053538
55 74.4288307552 1.48750053538
54 74.5955104102 1.48750053538
53 74.7190349597 1.48750053538
52 74.8006701483 1.48750053538
51 74.8412719088 1.48750053538
50 74.8412719088 1.48750053538
49 74.8006701483 1.48750053538
48 74.7190349597 1.48750053538
47 74.5955104102 1.48750053538
46 74.4288307552 1.48750053538
45 74.2173412687 1.48750053538
44.1560248832 74 1.48750053538
44 73.9604935995 1.48750053538
43 73.6634117358 1.48750053538
42 73.3149876711 1.48750053538
41.2134452767 73 1.48750053538
41 72.9146487096 1.48750053538
40 72.4662856468 1.48750053538
39.0843743456 72 1.48750053538
39 71.9565756218 1.48750053538
38 71.3919662153 1.48750053538
37.3751453858 71 1.48750053538
37 70.759106681 1.48750053538
36 70.0544599117 1.48750053538
35.9279704469 70 1.48750053538
35 69.2723246778 1.48750053538
34.6781969518 69 1.48750053538
34 68.3992120367 1.48750053538
33.5780000651 68 1.48750053538
33 67.4219999349 1.48750053538
32.6007879633 67 1.48750053538
32 66.3218030482 1.48750053538
31.7276753222 66 1.48750053538
31 65.0720295531 1.48750053538
30.9455400883 65 1.48750053538
30.240893319 64 1.48750053538
30 63.6248546142 1.48750053538
29.6080337847 63 1.48750053538
29.0434243782 62 1.48750053538
29 61.9156256544 1.48750053538
28.5337143532 61 1.48750053538
28.0853512904 60 1.48750053538
28 59.7865547233 1.48750053538
27.6850123289 59 1.48750053538
27.3365882642 58 1.48750053538
27.0395064005 57 1.48750053538
27 56.8439751168 1.48750053538
26.7826587313 56 1.48750053538
26.5711692448 55 1.48750053538
26.4044895898 54 1.48750053538
26.2809650403 53 1.48750053538
26.1993298517 52 1.48750053538
26.1587280912 51 1.48750053538
26.1587280912 50 1.48750053538
26.1993298517 49 1.48750053538
26.2809650403 48 1.48750053538
26.4044895898 47 1.48750053538
26.5711692448 46 1.48750053538
26.7826587313 45 1.48750053538
27 44.1560248832 1.48750053538
27.0395064005 44 1.48750053538
27.3365882642 43 1.48750053538
27.6850123289 42 1.48750053538
28 41.2134452767 1.48750053538
28.0853512904 41 1.48750053538
28.5337143532 40 1.48750053538
29 39.0843743456 1.48750053538
29.0434243782 39 1.48750053538
29.6080337847 38 1.48750053538
30 37.3751453858 1.48750053538
30.240893319 37 1.48750053538
30.9455400883 36 1.48750053538
31 35.9279704469 1.48750053538
31.7276753222 35 1.48750053538
32 34.6781969518 1.48750053538
32.6007879633 34 1.48750053538
33 33.5780000651 1.48750053538
33.5780000651 33 1.48750053538
34 32.6007879633 1.48750053538
34.6781969518 32 1.48750053538
35 31.7276753222 1.48750053538
35.9279704469 31 1.48750053538
36 30.9455400883 1.48750053538
37 30.240893319 1.48750053538
37.3751453858 30 1.48750053538
38 29.6080337847 1.48750053538
39 29.0434243782 1.48750053538
39.0843743456 29 1.48750053538
40 28.5337143532 1.48750053538
41 28.0853512904 1.48750053538
41.2134452767 28 1.48750053538
42 27.6850123289 1.48750053538
43 27.3365882642 1.48750053538
44 27.0395064005 1.48750053538
44.1560248832 27 1.48750053538

44.10557759 30 1.84144811712
45 29.7362131532 1.84144811712
46 29.4953288975 1.84144811712
47 29.3063309498 1.84144811712
48 29.1667844568 1.84144811712
49 29.0748160566 1.84144811712
50 29.0291535061 1.84144811712
51 29.0291535061 1.84144811712
52 29.0748160566 1.84144811712
53 29.1667844568 1.84144811712
54 29.3063309498 1.84144811712
55 29.4953288975 1.84144811712
56 29.7362131532 1.84144811712
56.89442241 30 1.84144811712
57 30.0306827661 1.84144811712
58 30.3717710191 1.84144811712
59 30.7747129799 1.84144811712
59.489213075 31 1.84144811712
60 31.2365991799 1.84144811712
61 31.763344403 1.84144811712
61.4019753503 32 1.84144811712
62 32.3598211094 1.84144811712
62.9479143576 33 1.84144811712
63 33.0363492186 1.84144811712
64 33.7966058758 1.84144811712
64.2454404634 34 1.84144811712
65 34.6573589162 1.84144811712
65.3647171563 35 1.84144811712
66 35.6352828437 1.84144811712
66.3426410838 36 1.84144811712
67 36.7545595366 1.84144811712
67.2033941242 37 1.84144811712
67.9636507814 38 1.84144811712
68 38.0520856424 1.84144811712
68.6401788906 39 1.84144811712
69 39.5980246497 1.84144811712
69.236655597 40 1.84144811712
69.7634008201 41 1.84144811712
70 41.510786925 1.84144811712
70.2252870201 42 1.84144811712
70.6282289809 43 1.84144811712
70.9693172339 44 1.84144811712
71 44.10557759 1.84144811712
71.2637868468 45 1.84144811712
71.5046711025 46 1.84144811712
71.6936690502 47 1.84144811712
71.8332155432 48 1.84144811712
71.9251839434 49 1.84144811712
71.9708464939 50 1.84144811712
71.9708464939 51 1.84144811712
71.9251839434 52 1.84144811712
71.8332155432 53 1.84144811712
71.6936690502 54 1.84144811712
71.5046711025 55 1.84144811712
71.2637868468 56 1.84144811712
71 56.89442241 1.84144811712
70.9693172339 57 1.84144811712
70.6282289809 58 1.84144811712
70.2252870201 59 1.84144811712
70 59.489213075 1.84144811712
69.7634008201 60 1.84144811712
69.236655597 61 1.84144811712
69 61.4019753503 1.84144811712
68.6401788906 62 1.84144811712
68 62.9479143576 1.84144811712
67.9636507814 63 1.84144811712
67.2033941242 64 1.84144811712
67 64.2454404634 1.84144811712
66.3426410838 65 1.84144811712
66 65.3647171563 1.84144811712
65.3647171563 66 1.84144811712
65 66.3426410838 1.84144811712
64.2454404634 67 1.84144811712
64 67.2033941242 1.84144811712
63 67.9636507814 1.84144811712
62.9479143576 68 1.84144811712
62 68.6401788906 1.84144811712
61.4019753503 69 1.84144811712
61 69.236655597 1.84144811712
60 69.7634008201 1.84144811712
59.489213075 70 1.84144811712
59 70.2252870201 1.84144811712
58 70.6282289809 1.84144811712
57 70.9693172339 1.84144811712
56.89442241 71 1.84144811712
56 71.2637868468 1.84144811712
55 71.5046711025 1.84144811712
54 71.6936690502 1.84144811712
53 71.8332155432 1.84144811712
52 71.9251839434 1.84144811712
51 71.9708464939 1.84144811712
50 71.9708464939 1.84144811712
49 71.9251839434 1.84144811712
48 71.8332155432 1.84144811712
47 71.6936690502 1.84144811712
46 71.5046711025 1.84144811712
45 71.2637868468 1.84144811712
44.10557759 71 1.84144811712
44 70.9693172339 1.84144811712
43 70.6282289809 1.84144811712
42 70.2252870201 1.84144811712
41.510786925 70 1.84144811712
41 69.7634008201 1.84144811712
40 69.236655597 1.84144811712
39.5980246497 69 1.84144811712
39 68.6401788906 1.84144811712
38.0520856424 68 1.84144811712
38 67.9636507814 1.84144811712
37 67.2033941242 1.84144811712
36.7545595366 67 1.84144811712
36 66.3426410838 1.84144811712
35.6352828437 66 1.84144811712
35 65.3647171563 1.84144811712
34.6573589162 65 1.84144811712
34 64.2454404634 1.84144811712
33.7966058758 64 1.84144811712
33.0363492186 63 1.84144811712
33 62.9479143576 1.84144811712
32.3598211094 62 1.84144811712
32 61.4019753503 1.84144811712
31.763344403 61 1.84144811712
31.2365991799 60 1.84144811712
31 59.489213075 1.84144811712
30.7747129799 59 1.84144811712
30.3717710191 58 1.84144811712
30.0306827661 57 1.84144811712
30 56.89442241 1.84144811712
29.7362131532 56 1.84144811712
29.4953288975 55 1.84144811712
29.3063309498 54 1.84144811712
29.1667844568 53 1.84144811712
29.0748160566 52 1.84144811712
29.0291535061 51 1.84144811712
29.0291535061 50 1.84144811712
29.0748160566 49 1.84144811712
29.1667844568 48 1.84144811712
29.3063309498 47 1.84144811712
29.4953288975 46 1.84144811712
29.7362131532 45 1.84144811712
30 44.10557759 1.84144811712
30.0306827661 44 1.84144811712
30.3717710191 43 1.84144811712
30.7747129799 42 1.84144811712
31 41.510786925 1.84144811712
31.2365991799 41 1.84144811712
31.763344403 40 1.84144811712
32 39.5980246497 1.84144811712
32.3598211094 39 1.84144811712
33 38.0520856424 1.84144811712
33.0363492186 38 1.84144811712
33.7966058758 37 1.84144811712
34 36.7545595366 1.84144811712
34.6573589162 36 1.84144811712
35 35.6352828437 1.84144811712
35.6352828437 35 1.84144811712
36 34.6573589162 1.84144811712
36.7545595366 34 1.84144811712
37 33.7966058758 1.84144811712
38 33.0363492186 1.84144811712
38.0520856424 33 1.84144811712
39 32.3598211094 1.84144811712
39.5980246497 32 1.84144811712
40 31.763344403 1.84144811712
41 31.2365991799 1.84144811712
41.510786925 31 1.84144811712
42 30.7747129799 1.84144811712
43 30.3717710191 1.84144811712
44 30.0306827661 1.84144811712
44.10557759 30 1.84144811712

46.4401049721 32 2.19539569885
47 31.8772963642 2.19539569885
48 31.7143321495 2.19539569885
49 31.6071188745 2.19539569885
50 31.5539458077 2.19539569885
51 31.5539458077 2.19539569885
52 31.6071188745 2.19539569885
53 31.7143321495 2.19539569885
54 31.8772963642 2.19539569885
54.5598950279 32 2.19539569885
55 32.0939001251 2.19539569885
56 32.3643684324 2.19539569885
57 32.6992560193 2.19539569885
57.7506378367 33 2.19539569885
58 33.099722558 2.19539569885
59 33.5632375801 2.19539569885
59.8071595325 34 2.19539569885
60 34.1062721406 2.19539569885
61 34.727104394 2.19539569885
61.3916518664 35 2.19539569885
62 35.4410627631 2.19539569885
62.6929507 36 2.19539569885
63 36.2616626043 2.19539569885
63.792932338 37 2.19539569885
64 37.207067662 2.19539569885
64.7383373957 38 2.19539569885
65 38.3070493 2.19539569885
65.5589372369 39 2.19539569885
66 39.6083481336 2.19539569885
66.272895606 40 2.19539569885
66.8937278594 41 2.19539569885
67 41.1928404675 2.19539569885
67.4367624199 42 2.19539569885
67.900277442 43 2.19539569885
68 43.2493621633 2.19539569885
68.3007439807 44 2.19539569885
68.6356315676 45 2.19539569885
68.9060998749 46 2.19539569885
69 46.4401049721 2.19539569885
69.1227036358 47 2.19539569885
69.2856678505 48 2.19539569885
69.3928811255 49 2.19539569885
69.4460541923 50 2.19539569885
69.4460541923 51 2.19539569885
69.3928811255 52 2.19539569885
69.2856678505 53 2.19539569885
69.1227036358 54 2.19539569885
69 54.5598950279 2.19539569885
68.9060998749 55 2.19539569885
68.6356315676 56 2.19539569885
68.3007439807 57 2.19539569885
68 57.7506378367 2.19539569885
67.900277442 58 2.19539569885
67.4367624199 59 2.19539569885
67 59.8071595325 2.19539569885
66.8937278594 60 2.19539569885
66.272895606 61 2.19539569885
66 61.3916518664 2.19539569885
65.5589372369 62 2.19539569885
65 62.6929507 2.19539569885
64.7383373957 63 2.19539569885
64 63.792932338 2.19539569885
63.792932338 64 2.19539569885
63 64.7383373957 2.19539569885
62.6929507 65 2.19539569885
62 65.5589372369 2.19539569885
61.3916518664 66 2.19539569885
61 66.272895606 2.19539569885
60 66.8937278594 2.19539569885
59.8071595325 67 2.19539569885
59 67.4367624199 2.19539569885
58 67.900277442 2.19539569885
57.7506378367 68 2.19539569885
57 68.3007439807 2.19539569885
56 68.6356315676 2.19539569885
55 68.9060998749 2.19539569885
54.5598950279 69 2.19539569885
54 69.1227036358 2.19539569885
53 69.2856678505 2.19539569885
52 69.3928811255 2.19539569885
51 69.4460541923 2.19539569885
50 69.4460541923 2.19539569885
49 69.3928811255 2.19539569885
48 69.2856678505 2.19539569885
47 69.1227036358 2.19539569885
46.4401049721 69 2.19539569885
46 68.9060998749 2.19539569885
45 68.6356315676 2.19539569885
44 68.3007439807 2.19539569885
43.2493621633 68 2.19539569885
43 67.900277442 2.19539569885
42 67.4367624199 2.19539569885
41.1928404675 67 2.19539569885
41 66.8937278594 2.19539569885
40 66.272895606 2.19539569885
39.6083481336 66 2.19539569885
39 65.5589372369 2.19539569885
38.3070493 65 2.19539569885
38 64.7383373957 2.19539569885
37.207067662 64 2.19539569885
37 63.792932338 2.19539569885
36.2616626043 63 2.19539569885
36 62.6929507 2.19539569885
35.4410627631 62 2.19539569885
35 61.3916518664 2.19539569885
34.727104394 61 2.19539569885
34.1062721406 60 2.19539569885
34 59.8071595325 2.19539569885
33.5632375801 59 2.19539569885
33.099722558 58 2.19539569885
33 57.7506378367 2.19539569885
32.6992560193 57 2.19539569885
32.3643684324 56 2.19539569885
32.0939001251 55 2.19539569885
32 54.5598950279 2.19539569885
31.8772963642 54 2.19539569885
31.7143321495 53 2.19539569885
31.6071188745 52 2.19539569885
31.5539458077 51 2.19539569885
31.5539458077 50 2.19539569885
31.6071188745 49 2.19539569885
31.7143321495 48 2.19539569885
31.8772963642 47 2.19539569885
32 46.4401049721 2.19539569885
32.0939001251 46 2.19539569885
32.3643684324 45 2.19539569885
32.6992560193 44 2.19539569885
33 43.2493621633 2.19539569885
33.099722558 43 2.19539569885
33.5632375801 42 2.19539569885
34 41.1928404675 2.19539569885
34.1062721406 41 2.19539569885
34.727104394 40 2.19539569885
35 39.6083481336 2.19539569885
35.4410627631 39 2.19539569885
36 38.3070493 2.19539569885
36.2616626043 38 2.19539569885
37 37.207067662 2.19539569885
37.207067662 37 2.19539569885
38 36.2616626043 2.19539569885
38.3070493 36 2.19539569885
39 35.4410627631 2.19539569885
39.6083481336 35 2.19539569885
40 34.727104394 2.19539569885
41 34.1062721406 2.19539569885
41.1928404675 34 2.19539569885
42 33.5632375801 2.19539569885
43 33.099722558 2.19539569885
43.2493621633 33 2.19539569885
44 32.6992560193 2.19539569885
45 32.3643684324 2.19539569885
46 32.0939001251 2.19539569885
46.4401049721 32 2.19539569885

47.8537696382 34 2.54934328059
48 33.9729401362 2.54934328059
49 33.8494164659 2.54934328059
50 33.7882585844 2.54934328059
51 33.7882585844 2.54934328059
52 33.8494164659 2.54934328059
53 33.9729401362 2.54934328059
53.1462303618 34 2.54934328059
54 34.1525139111 2.54934328059
55 34.3964177716 2.54934328059
56 34.7114468609 2.54934328059
56.743274051 35 2.54934328059
57 35.0992592008 2.54934328059
58 35.5578941677 2.54934328059
58.8088723932 36 2.54934328059
59 36.1067618955 2.54934328059
60 36.7454596385 2.54934328059
60.3515143499 37 2.54934328059
61 37.4933877969 2.54934328059
61.5945567763 38 2.54934328059
62 38.3702783896 2.54934328059
62.6297216104 39 2.54934328059
63 39.4054432237 2.54934328059
63.5066122031 40 2.54934328059
64 40.6484856501 2.54934328059
64.2545403615 41 2.54934328059
64.8932381045 42 2.54934328059
65 42.1911276068 2.54934328059
65.4421058323 43 2.54934328059
65.9007407992 44 2.54934328059
66 44.256725949 2.54934328059
66.2885531391 45 2.54934328059
66.6035822284 46 2.54934328059
66.8474860889 47 2.54934328059
67 47.8537696382 2.54934328059
67.0270598638 48 2.54934328059
67.1505835341 49 2.54934328059
67.2117414156 50 2.54934328059
67.2117414156 51 2.54934328059
67.1505835341 52 2.54934328059
67.0270598638 53 2.54934328059
67 53.1462303618 2.54934328059
66.8474860889 54 2.54934328059
66.6035822284 55 2.54934328059
66.2885531391 56 2.54934328059
66 56.743274051 2.54934328059
65.9007407992 57 2.54934328059
65.4421058323 58 2.54934328059
65 58.8088723932 2.54934328059
64.8932381045 59 2.54934328059
64.2545403615 60 2.54934328059
64 60.3515143499 2.54934328059
63.5066122031 61 2.54934328059
63 61.5945567763 2.54934328059
62.6297216104 62 2.54934328059
62 62.6297216104 2.54934328059
61.5945567763 63 2.54934328059
61 63.5066122031 2.54934328059
60.3515143499 64 2.54934328059
60 64.2545403615 2.54934328059
59 64.8932381045 2.54934328059
58.8088723932 65 2.54934328059
58 65.4421058323 2.54934328059
57 65.9007407992 2.54934328059
56.743274051 66 2.54934328059
56 66.2885531391 2.54934328059
55 66.6035822284 2.54934328059
54 66.8474860889 2.54934328059
53.1462303618 67 2.54934328059
53 67.0270598638 2.54934328059
52 67.1505835341 2.54934328059
51 67.2117414156 2.54934328059
50 67.2117414156 2.54934328059
49 67.1505835341 2.54934328059
48 67.0270598638 2.54934328059
47.8537696382 67 2.54934328059
47 66.8474860889 2.54934328059
46 66.6035822284 2.54934328059
45 66.2885531391 2.54934328059
44.256725949 66 2.54934328059
44 65.9007407992 2.54934328059
43 65.4421058323 2.54934328059
42.1911276068 65 2.54934328059
42 64.8932381045 2.54934328059
41 64.2545403615 2.54934328059
40.6484856501 64 2.54934328059
40 63.5066122031 2.54934328059
39.4054432237 63 2.54934328059
39 62.6297216104 2.54934328059
38.3702783896 62 2.54934328059
38 61.5945567763 2.54934328059
37.4933877969 61 2.54934328059
37 60.3515143499 2.54934328059
36.7454596385 60 2.54934328059
36.1067618955 59 2.54934328059
36 58.8088723932 2.54934328059
35.5578941677 58 2.54934328059
35.0992592008 57 2.54934328059
35 56.743274051 2.54934328059
34.7114468609 56 2.54934328059
34.3964177716 55 2.54934328059
34.1525139111 54 2.54934328059
34 53.1462303618 2.54934328059
33.9729401362 53 2.54934328059
33.8494164659 52 2.54934328059
33.7882585844 51 2.54934328059
33.7882585844 50 2.54934328059
33.8494164659 49 2.54934328059
33.9729401362 48 2.54934328059
34 47.8537696382 2.54934328059
34.1525139111 47 2.54934328059
34.3964177716 46 2.54934328059
34.7114468609 45 2.54934328059
35 44.256725949 2.54934328059
35.0992592008 44 2.54934328059
35.5578941677 43 2.54934328059
36 42.1911276068 2.54934328059
36.1067618955 42 2.54934328059
36.7454596385 41 2.54934328059
37 40.6484856501 2.54934328059
37.4933877969 40 2.54934328059
38 39.4054432237 2.54934328059
38.3702783896 39 2.54934328059
39 38.3702783896 2.54934328059
39.4054432237 38 2.54934328059
40 37.4933877969 2.54934328059
40.6484856501 37 2.54934328059
41 36.7454596385 2.54934328059
42 36.1067618955 2.54934328059
42.1911276068 36 2.54934328059
43 35.5578941677 2.54934328059
44 35.0992592008 2.54934328059
44.256725949 35 2.54934328059
45 34.7114468609 2.54934328059
46 34.3964177716 2.54934328059
47 34.1525139111 2.54934328059
47.8537696382 34 2.54934328059

47.8435650258 36 2.90329086233
48 35.9670467327 2.90329086233
49 35.8264046609 2.90329086233
50 35.7569600748 2.90329086233
51 35.7569600748 2.90329086233
52 35.8264046609 2.90329086233
53 35.9670467327 2.90329086233
53.1564349742 36 2.90329086233
54 36.1714574635 2.90329086233
55 36.4508028871 2.90329086233
56 36.8147899184 2.90329086233
56.417320231 37 2.90329086233
57 37.2600507672 2.90329086233
58 37.8013905908 2.90329086233
58.3157958251 38 2.90329086233
59 38.4475989891 2.90329086233
59.72664296 39 2.90329086233
60 39.221491967 2.90329086233
60.8524374686 40 2.90329086233
61 40.1475625314 2.90329086233
61.778508033 41 2.90329086233
62 41.27335704 2.90329086233
62.5524010109 42 2.90329086233
63 42.6842041749 2.90329086233
63.1986094092 43 2.90329086233
63.7399492328 44 2.90329086233
64 44.582679769 2.90329086233
64.1852100816 45 2.90329086233
64.5491971129 46 2.90329086233
64.8285425365 47 2.90329086233
65 47.8435650258 2.90329086233
65.0329532673 48 2.90329086233
65.1735953391 49 2.90329086233
65.2430399252 50 2.90329086233
65.2430399252 51 2.90329086233
65.1735953391 52 2.90329086233
65.0329532673 53 2.90329086233
65 53.1564349742 2.90329086233
64.8285425365 54 2.90329086233
64.5491971129 55 2.90329086233
64.1852100816 56 2.90329086233
64 56.417320231 2.90329086233
63.7399492328 57 2.90329086233
63.1986094092 58 2.90329086233
63 58.3157958251 2.90329086233
62.5524010109 59 2.90329086233
62 59.72664296 2.90329086233
61.778508033 60 2.90329086233
61 60.8524374686 2.90329086233
60.8524374686 61 2.90329086233
60 61.778508033 2.90329086233
59.72664296 62 2.90329086233
59 62.5524010109 2.90329086233
58.3157958251 63 2.90329086233
58 63.1986094092 2.90329086233
57 63.7399492328 2.90329086233
56.417320231 64 2.90329086233
56 64.1852100816 2.90329086233
55 64.5491971129 2.90329086233
54 64.8285425365 2.90329086233
53.1564349742 65 2.90329086233
53 65.0329532673 2.90329086233
52 65.1735953391 2.90329086233
51 65.2430399252 2.90329086233
50 65.2430399252 2.90329086233
49 65.1735953391 2.90329086233
48 65.0329532673 2.90329086233
47.8435650258 65 2.90329086233
47 64.8285425365 2.90329086233
46 64.5491971129 2.90329086233
45 64.1852100816 2.90329086233
44.582679769 64 2.90329086233
44 63.7399492328 2.90329086233
43 63.1986094092 2.90329086233
42.6842041749 63 2.90329086233
42 62.5524010109 2.90329086233
41.27335704 62 2.90329086233
41 61.778508033 2.90329086233
40.1475625314 61 2.90329086233
40 60.8524374686 2.90329086233
39.221491967 60 2.90329086233
39 59.72664296 2.90329086233
38.4475989891 59 2.90329086233
38 58.3157958251 2.90329086233
37.8013905908 58 2.90329086233
37.2600507672 57 2.90329086233
37 56.417320231 2.90329086233
36.8147899184 56 2.90329086233
36.4508028871 55 2.90329086233
36.1714574635 54 2.90329086233
36 53.1564349742 2.90329086233
35.9670467327 53 2.90329086233
35.8264046609 52 2.90329086233
35.7569600748 51 2.90329086233
35.7569600748 50 2.90329086233
35.8264046609 49 2.90329086233
35.9670467327 48 2.90329086233
36 47.8435650258 2.90329086233
36.1714574635 47 2.90329086233
36.4508028871 46 2.90329086233
36.8147899184 45 2.90329086233
37 44.582679769 2.90329086233
37.2600507672 44 2.90329086233
37.8013905908 43 2.90329086233
38 42.6842041749 2.90329086233
38.4475989891 42 2.90329086233
39 41.27335704 2.90329086233
39.221491967 41 2.90329086233
40 40.1475625314 2.90329086233
40.1475625314 40 2.90329086233
41 39.221491967 2.90329086233
41.27335704 39 2.90329086233
42 38.4475989891 2.90329086233
42.6842041749 38 2.90329086233
43 37.8013905908 2.90329086233
44 37.2600507672 2.90329086233
44.582679769 37 2.90329086233
45 36.8147899184 2.90329086233
46 36.4508028871 2.90329086233
47 36.1714574635 2.90329086233
47.8435650258 36 2.90329086233

46.9080924474 38 3.25723844407
47 37.9702909406 3.25723844407
48 37.7269849745 3.25723844407
49 37.5691473987 3.25723844407
50 37.4915689593 3.25723844407
51 37.4915689593 3.25723844407
52 37.5691473987 3.25723844407
53 37.7269849745 3.25723844407
54 37.9702909406 3.25723844407
54.0919075526 38 3.25723844407
55 38.2881982425 3.25723844407
56 38.7058443615 3.25723844407
56.5687402898 39 3.25723844407
57 39.2280039715 3.25723844407
58 39.8694340722 3.25723844407
58.1765964571 40 3.25723844407
59 40.6508991686 3.25723844407
59.3857193786 41 3.25723844407
60 41.6142806214 3.25723844407
60.3491008314 42 3.25723844407
61 42.8234035429 3.25723844407
61.1305659278 43 3.25723844407
61.7719960285 44 3.25723844407
62 44.4312597102 3.25723844407
62.2941556385 45 3.25723844407
62.7118017575 46 3.25723844407
63 46.9080924474 3.25723844407
63.0297090594 47 3.25723844407
63.2730150255 48 3.25723844407
63.4308526013 49 3.25723844407
63.5084310407 50 3.25723844407
63.5084310407 51 3.25723844407
63.4308526013 52 3.25723844407
63.2730150255 53 3.25723844407
63.0297090594 54 3.25723844407
63 54.0919075526 3.25723844407
62.7118017575 55 3.25723844407
62.2941556385 56 3.25723844407
62 56.5687402898 3.25723844407
61.7719960285 57 3.25723844407
61.1305659278 58 3.25723844407
61 58.1765964571 3.25723844407
60.3491008314 59 3.25723844407
60 59.3857193786 3.25723844407
59.3857193786 60 3.25723844407
59 60.3491008314 3.25723844407
58.1765964571 61 3.25723844407
58 61.1305659278 3.25723844407
57 61.7719960285 3.25723844407
56.5687402898 62 3.25723844407
56 62.2941556385 3.25723844407
55 62.7118017575 3.25723844407
54.0919075526 63 3.25723844407
54 63.0297090594 3.25723844407
53 63.2730150255 3.25723844407
52 63.4308526013 3.25723844407
51 63.5084310407 3.25723844407
50 63.5084310407 3.25723844407
49 63.4308526013 3.25723844407
48 63.2730150255 3.25723844407
47 63.0297090594 3.25723844407
46.9080924474 63 3.25723844407
46 62.7118017575 3.25723844407
45 62.2941556385 3.25723844407
44.4312597102 62 3.25723844407
44 61.7719960285 3.25723844407
43 61.1305659278 3.25723844407
42.8234035429 61 3.25723844407
42 60.3491008314 3.25723844407
41.6142806214 60 3.25723844407
41 59.3857193786 3.25723844407
40.6508991686 59 3.25723844407
40 58.1765964571 3.25723844407
39.8694340722 58 3.25723844407
39.2280039715 57 3.25723844407
39 56.5687402898 3.25723844407
38.7058443615 56 3.25723844407
38.2881982425 55 3.25723844407
38 54.0919075526 3.25723844407
37.9702909406 54 3.25723844407
37.7269849745 53 3.25723844407
37.5691473987 52 3.25723844407
37.4915689593 51 3.25723844407
37.4915689593 50 3.25723844407
37.5691473987 49 3.25723844407
37.7269849745 48 3.25723844407
37.9702909406 47 3.25723844407
38 46.9080924474 3.25723844407
38.2881982425 46 3.25723844407
38.7058443615 45 3.25723844407
39 44.4312597102 3.25723844407
39.2280039715 44 3.25723844407
39.8694340722 43 3.25723844407
40 42.8234035429 3.25723844407
40.6508991686 42 3.25723844407
41 41.6142806214 3.25723844407
41.6142806214 41 3.25723844407
42 40.6508991686 3.25723844407
42.8234035429 40 3.25723844407
43 39.8694340722 3.25723844407
44 39.2280039715 3.25723844407
44.4312597102 39 3.25723844407
45 38.7058443615 3.25723844407
46 38.2881982425 3.25723844407
46.9080924474 38 3.25723844407

45.8759706009 40 3.61118602581
46 39.9412187004 3.61118602581
47 39.561539726 3.61118602581
48 39.2910148885 3.61118602581
49 39.1177606966 3.61118602581
50 39.0333309212 3.61118602581
51 39.0333309212 3.61118602581
52 39.1177606966 3.61118602581
53 39.2910148885 3.61118602581
54 39.561539726 3.61118602581
55 39.9412187004 3.61118602581
55.1240293991 40 3.61118602581
56 40.4211877865 3.61118602581
56.9362518159 41 3.61118602581
57 41.0414484608 3.61118602581
58 41.812337194 3.61118602581
58.2096447816 42 3.61118602581
59 42.7903552184 3.61118602581
59.187662806 43 3.61118602581
59.9585515392 44 3.61118602581
60 44.0637481841 3.61118602581
60.5788122135 45 3.61118602581
61 45.8759706009 3.61118602581
61.0587812996 46 3.61118602581
61.438460274 47 3.61118602581
61.7089851115 48 3.61118602581
61.8822393034 49 3.61118602581
61.9666690788 50 3.61118602581
61.9666690788 51 3.61118602581
61.8822393034 52 3.61118602581
61.7089851115 53 3.61118602581
61.438460274 54 3.61118602581
61.0587812996 55 3.61118602581
61 55.1240293991 3.61118602581
60.5788122135 56 3.61118602581
60 56.9362518159 3.61118602581
59.9585515392 57 3.61118602581
59.187662806 58 3.61118602581
59 58.2096447816 3.61118602581
58.2096447816 59 3.61118602581
58 59.187662806 3.61118602581
57 59.9585515392 3.61118602581
56.9362518159 60 3.61118602581
56 60.5788122135 3.61118602581
55.1240293991 61 3.61118602581
55 61.0587812996 3.61118602581
54 61.438460274 3.61118602581
53 61.7089851115 3.61118602581
52 61.8822393034 3.61118602581
51 61.9666690788 3.61118602581
50 61.9666690788 3.61118602581
49 61.8822393034 3.61118602581
48 61.7089851115 3.61118602581
47 61.438460274 3.61118602581
46 61.0587812996 3.61118602581
45.8759706009 61 3.61118602581
45 60.5788122135 3.61118602581
44.0637481841 60 3.61118602581
44 59.9585515392 3.61118602581
43 59.187662806 3.61118602581
42.7903552184 59 3.61118602581
42 58.2096447816 3.61118602581
41.812337194 58 3.61118602581
41.0414484608 57 3.61118602581
41 56.9362518159 3.61118602581
40.4211877865 56 3.61118602581
40 55.1240293991 3.61118602581
39.9412187004 55 3.61118602581
39.561539726 54 3.61118602581
39.2910148885 53 3.61118602581
39.1177606966 52 3.61118602581
39.0333309212 51 3.61118602581
39.0333309212 50 3.61118602581
39.1177606966 49 3.61118602581
39.2910148885 48 3.61118602581
39.561539726 47 3.61118602581
39.9412187004 46 3.61118602581
40 45.8759706009 3.61118602581
40.4211877865 45 3.61118602581
41 44.0637481841 3.61118602581
41.0414484608 44 3.61118602581
41.812337194 43 3.61118602581
42 42.7903552184 3.61118602581
42.7903552184 42 3.61118602581
43 41.812337194 3.61118602581
44 41.0414484608 3.61118602581
44.0637481841 41 3.61118602581
45 40.4211877865 3.61118602581
45.8759706009 40 3.61118602581



==> figures/ring/compared3q19_d2q5/compare_d3q19_d2q5_isolines.tikz <==
\begin{tikzpicture}[font=\sffamily\sansmath]

\begin{axis}[
width=\figurewidth,
height=\figureheight,
scale only axis,
xmin=50,
xmax=92,
ymin=50,
ymax=92,
axis equal image,
xlabel={$x$},
ylabel={$y$},
axis line style={black},
tick align=inside,
tick pos=both,
grid=none,
tick label style={font=\fontsize{11}{13}\selectfont\sffamily\sansmath},
label style={font=\fontsize{13}{15}\selectfont\sffamily\sansmath},
legend style={
font=\fontsize{9.5}{11}\selectfont\sffamily\sansmath,
draw=black,
fill=white,
inner sep=1.5pt,
row sep=0pt,
at={(0.99,0.99)},
anchor=north east
},
legend cell align=left
]

% Stair-step boundary
\addplot[
black,
solid,
line width=0.9pt,
forget plot
]
table[
x=x,
y=z,
empty line=jump
]{figures/ring/compared3q19_d2q5/ring_boundary.dat};

% Analytical isolines
\addplot[
cyan!70!blue,
solid,
line width=1.1pt
]
table[
x=x,
y=z,
empty line=jump
]{figures/ring/compared3q19_d2q5/analytical_isolines.dat};

% D3Q19 numerical isolines
\addplot[
green!60!black,
dashed,
mark=triangle,
mark size=3.4pt,
mark repeat=12,
mark phase=1,
mark options={
solid,
draw=green!60!black,
fill=white,
line width=0.55pt
}
]
table[
x=x,
y=z,
empty line=jump
]{figures/ring/compared3q19_d2q5/d3q19_isolines.dat};

% D2Q5 numerical isolines
\addplot[
orange,
dashed,
mark=o,
mark size=2.7pt,
mark repeat=12,
mark phase=6,
mark options={
solid,
draw=orange,
fill=white,
line width=0.65pt
}
]
table[
x=x,
y=z,
empty line=jump
]{figures/ring/compared3q19_d2q5/d2q5_isolines.dat};

\legend{Analytical,D3Q19,D2Q5}

\end{axis}

\end{tikzpicture}

==> figures/ring/compared3q19_d2q5/compare_d3q19_d2q5_radialerror.tikz <==
\begin{tikzpicture}[font=\sffamily\sansmath]

\begin{axis}[
width=\figurewidth,
height=\figureheight,
scale only axis,
xmin=10,
xmax=40,
ymin=0,
xlabel={$r$},
ylabel={$\langle |E| \rangle_r$},
axis line style={black},
tick align=inside,
tick pos=both,
grid=none,
tick label style={
    font=\fontsize{11}{13}\selectfont\sffamily\sansmath
},
label style={
    font=\fontsize{13}{15}\selectfont\sffamily\sansmath
},
xlabel style={
    yshift=1pt
},
ylabel style={
    yshift=-2pt
},
legend style={
    font=\fontsize{9.5}{11}\selectfont\sffamily\sansmath,
    draw=black,
    fill=white,
    inner sep=1.5pt,
    row sep=0pt,
    at={(0.99,0.99)},
    anchor=north east
},
legend cell align=left
]

% D3Q19
\addplot[
green!60!black,
only marks,
mark=triangle,
mark size=3.4pt,
mark options={
    solid,
    draw=green!60!black,
    fill=white,
    line width=0.65pt
}
]
table[
x=r,
y=D3Q19
]{figures/ring/compared3q19_d2q5/radial_mean_abs_error.dat};

% D2Q5
\addplot[
orange,
only marks,
mark=o,
mark size=2.7pt,
mark options={
    solid,
    draw=orange,
    line width=0.65pt
}
]
table[
x=r,
y=D2Q5
]{figures/ring/compared3q19_d2q5/radial_mean_abs_error.dat};

\legend{D3Q19,D2Q5}

\end{axis}

\end{tikzpicture}

==> figures/ring/compared3q19_d2q5/d2q5_isolines.dat <==
x z level
43.5753302422 16 0.42565779016
44 15.9145694827 0.42565779016
45 15.6569654747 0.42565779016
46 15.5051873801 0.42565779016
47 15.3872494106 0.42565779016
48 15.2994885104 0.42565779016
49 15.2425561425 0.42565779016
50 15.2143666531 0.42565779016
51 15.2143666531 0.42565779016
52 15.2425561425 0.42565779016
53 15.2994885104 0.42565779016
54 15.3872494106 0.42565779016
55 15.5051873801 0.42565779016
56 15.6569654747 0.42565779016
57 15.9145694827 0.42565779016
57.4246697578 16 0.42565779016
58 16.1149747969 0.42565779016
59 16.342988508 0.42565779016
60 16.6041961405 0.42565779016
61 16.9031647089 0.42565779016
61.2411625977 17 0.42565779016
62 17.3013185192 0.42565779016
63 17.6600128288 0.42565779016
63.8484032045 18 0.42565779016
64 18.0603214279 0.42565779016
65 18.5512158095 0.42565779016
65.9796487613 19 0.42565779016
66 19.009588972 0.42565779016
67 19.5760548912 0.42565779016
67.7954418954 20 0.42565779016
68 20.111312469 0.42565779016
69 20.7545020118 0.42565779016
69.405295484 21 0.42565779016
70 21.3703648924 0.42565779016
70.8645674327 22 0.42565779016
71 22.0999482608 0.42565779016
72 22.8147185831 0.42565779016
72.2271921148 23 0.42565779016
73 23.6423805261 0.42565779016
73.4102592373 24 0.42565779016
74 24.5271274246 0.42565779016
74.5432965619 25 0.42565779016
75 25.4170027568 0.42565779016
75.5829972432 26 0.42565779016
76 26.4567034381 0.42565779016
76.4728725754 27 0.42565779016
77 27.5897407627 0.42565779016
77.3576194739 28 0.42565779016
78 28.7728078852 0.42565779016
78.1852814169 29 0.42565779016
78.9000517392 30 0.42565779016
79 30.1354325673 0.42565779016
79.6296351076 31 0.42565779016
80 31.594704516 0.42565779016
80.2454979882 32 0.42565779016
80.888687531 33 0.42565779016
81 33.2045581046 0.42565779016
81.4239451088 34 0.42565779016
81.990411028 35 0.42565779016
82 35.0203512387 0.42565779016
82.4487841905 36 0.42565779016
82.9396785721 37 0.42565779016
83 37.1515967955 0.42565779016
83.3399871712 38 0.42565779016
83.6986814808 39 0.42565779016
84 39.7588374023 0.42565779016
84.0968352911 40 0.42565779016
84.3958038595 41 0.42565779016
84.657011492 42 0.42565779016
84.8850252031 43 0.42565779016
85 43.5753302422 0.42565779016
85.0854305173 44 0.42565779016
85.3430345253 45 0.42565779016
85.4948126199 46 0.42565779016
85.6127505894 47 0.42565779016
85.7005114896 48 0.42565779016
85.7574438575 49 0.42565779016
85.7856333469 50 0.42565779016
85.7856333469 51 0.42565779016
85.7574438575 52 0.42565779016
85.7005114896 53 0.42565779016
85.6127505894 54 0.42565779016
85.4948126199 55 0.42565779016
85.3430345253 56 0.42565779016
85.0854305173 57 0.42565779016
85 57.4246697578 0.42565779016
84.8850252031 58 0.42565779016
84.657011492 59 0.42565779016
84.3958038595 60 0.42565779016
84.0968352911 61 0.42565779016
84 61.2411625977 0.42565779016
83.6986814808 62 0.42565779016
83.3399871712 63 0.42565779016
83 63.8484032045 0.42565779016
82.9396785721 64 0.42565779016
82.4487841905 65 0.42565779016
82 65.9796487613 0.42565779016
81.990411028 66 0.42565779016
81.4239451088 67 0.42565779016
81 67.7954418954 0.42565779016
80.888687531 68 0.42565779016
80.2454979882 69 0.42565779016
80 69.405295484 0.42565779016
79.6296351076 70 0.42565779016
79 70.8645674327 0.42565779016
78.9000517392 71 0.42565779016
78.1852814169 72 0.42565779016
78 72.2271921148 0.42565779016
77.3576194739 73 0.42565779016
77 73.4102592373 0.42565779016
76.4728725754 74 0.42565779016
76 74.5432965619 0.42565779016
75.5829972432 75 0.42565779016
75 75.5829972432 0.42565779016
74.5432965619 76 0.42565779016
74 76.4728725754 0.42565779016
73.4102592373 77 0.42565779016
73 77.3576194739 0.42565779016
72.2271921148 78 0.42565779016
72 78.1852814169 0.42565779016
71 78.9000517392 0.42565779016
70.8645674327 79 0.42565779016
70 79.6296351076 0.42565779016
69.405295484 80 0.42565779016
69 80.2454979882 0.42565779016
68 80.888687531 0.42565779016
67.7954418954 81 0.42565779016
67 81.4239451088 0.42565779016
66 81.990411028 0.42565779016
65.9796487613 82 0.42565779016
65 82.4487841905 0.42565779016
64 82.9396785721 0.42565779016
63.8484032045 83 0.42565779016
63 83.3399871712 0.42565779016
62 83.6986814808 0.42565779016
61.2411625977 84 0.42565779016
61 84.0968352911 0.42565779016
60 84.3958038595 0.42565779016
59 84.657011492 0.42565779016
58 84.8850252031 0.42565779016
57.4246697578 85 0.42565779016
57 85.0854305173 0.42565779016
56 85.3430345253 0.42565779016
55 85.4948126199 0.42565779016
54 85.6127505894 0.42565779016
53 85.7005114896 0.42565779016
52 85.7574438575 0.42565779016
51 85.7856333469 0.42565779016
50 85.7856333469 0.42565779016
49 85.7574438575 0.42565779016
48 85.7005114896 0.42565779016
47 85.6127505894 0.42565779016
46 85.4948126199 0.42565779016
45 85.3430345253 0.42565779016
44 85.0854305173 0.42565779016
43.5753302422 85 0.42565779016
43 84.8850252031 0.42565779016
42 84.657011492 0.42565779016
41 84.3958038595 0.42565779016
40 84.0968352911 0.42565779016
39.7588374023 84 0.42565779016
39 83.6986814808 0.42565779016
38 83.3399871712 0.42565779016
37.1515967955 83 0.42565779016
37 82.9396785721 0.42565779016
36 82.4487841905 0.42565779016
35.0203512387 82 0.42565779016
35 81.990411028 0.42565779016
34 81.4239451088 0.42565779016
33.2045581046 81 0.42565779016
33 80.888687531 0.42565779016
32 80.2454979882 0.42565779016
31.594704516 80 0.42565779016
31 79.6296351076 0.42565779016
30.1354325673 79 0.42565779016
30 78.9000517392 0.42565779016
29 78.1852814169 0.42565779016
28.7728078852 78 0.42565779016
28 77.3576194739 0.42565779016
27.5897407627 77 0.42565779016
27 76.4728725754 0.42565779016
26.4567034381 76 0.42565779016
26 75.5829972432 0.42565779016
25.4170027568 75 0.42565779016
25 74.5432965619 0.42565779016
24.5271274246 74 0.42565779016
24 73.4102592373 0.42565779016
23.6423805261 73 0.42565779016
23 72.2271921148 0.42565779016
22.8147185831 72 0.42565779016
22.0999482608 71 0.42565779016
22 70.8645674327 0.42565779016
21.3703648924 70 0.42565779016
21 69.405295484 0.42565779016
20.7545020118 69 0.42565779016
20.111312469 68 0.42565779016
20 67.7954418954 0.42565779016
19.5760548912 67 0.42565779016
19.009588972 66 0.42565779016
19 65.9796487613 0.42565779016
18.5512158095 65 0.42565779016
18.0603214279 64 0.42565779016
18 63.8484032045 0.42565779016
17.6600128288 63 0.42565779016
17.3013185192 62 0.42565779016
17 61.2411625977 0.42565779016
16.9031647089 61 0.42565779016
16.6041961405 60 0.42565779016
16.342988508 59 0.42565779016
16.1149747969 58 0.42565779016
16 57.4246697578 0.42565779016
15.9145694827 57 0.42565779016
15.6569654747 56 0.42565779016
15.5051873801 55 0.42565779016
15.3872494106 54 0.42565779016
15.2994885104 53 0.42565779016
15.2425561425 52 0.42565779016
15.2143666531 51 0.42565779016
15.2143666531 50 0.42565779016
15.2425561425 49 0.42565779016
15.2994885104 48 0.42565779016
15.3872494106 47 0.42565779016
15.5051873801 46 0.42565779016
15.6569654747 45 0.42565779016
15.9145694827 44 0.42565779016
16 43.5753302422 0.42565779016
16.1149747969 43 0.42565779016
16.342988508 42 0.42565779016
16.6041961405 41 0.42565779016
16.9031647089 40 0.42565779016
17 39.7588374023 0.42565779016
17.3013185192 39 0.42565779016
17.6600128288 38 0.42565779016
18 37.1515967955 0.42565779016
18.0603214279 37 0.42565779016
18.5512158095 36 0.42565779016
19 35.0203512387 0.42565779016
19.009588972 35 0.42565779016
19.5760548912 34 0.42565779016
20 33.2045581046 0.42565779016
20.111312469 33 0.42565779016
20.7545020118 32 0.42565779016
21 31.594704516 0.42565779016
21.3703648924 31 0.42565779016
22 30.1354325673 0.42565779016
22.0999482608 30 0.42565779016
22.8147185831 29 0.42565779016
23 28.7728078852 0.42565779016
23.6423805261 28 0.42565779016
24 27.5897407627 0.42565779016
24.5271274246 27 0.42565779016
25 26.4567034381 0.42565779016
25.4170027568 26 0.42565779016
26 25.4170027568 0.42565779016
26.4567034381 25 0.42565779016
27 24.5271274246 0.42565779016
27.5897407627 24 0.42565779016
28 23.6423805261 0.42565779016
28.7728078852 23 0.42565779016
29 22.8147185831 0.42565779016
30 22.0999482608 0.42565779016
30.1354325673 22 0.42565779016
31 21.3703648924 0.42565779016
31.594704516 21 0.42565779016
32 20.7545020118 0.42565779016
33 20.111312469 0.42565779016
33.2045581046 20 0.42565779016
34 19.5760548912 0.42565779016
35 19.009588972 0.42565779016
35.0203512387 19 0.42565779016
36 18.5512158095 0.42565779016
37 18.0603214279 0.42565779016
37.1515967955 18 0.42565779016
38 17.6600128288 0.42565779016
39 17.3013185192 0.42565779016
39.7588374023 17 0.42565779016
40 16.9031647089 0.42565779016
41 16.6041961405 0.42565779016
42 16.342988508 0.42565779016
43 16.1149747969 0.42565779016
43.5753302422 16 0.42565779016

44.6142906195 20 0.779605371899
45 19.9099685359 0.779605371899
46 19.7304857343 0.779605371899
47 19.5905172564 0.779605371899
48 19.4834972373 0.779605371899
49 19.4148845113 0.779605371899
50 19.3807949289 0.779605371899
51 19.3807949289 0.779605371899
52 19.4148845113 0.779605371899
53 19.4834972373 0.779605371899
54 19.5905172564 0.779605371899
55 19.7304857343 0.779605371899
56 19.9099685359 0.779605371899
56.3857093805 20 0.779605371899
57 20.1402985587 0.779605371899
58 20.3846496295 0.779605371899
59 20.6678139106 0.779605371899
60 20.9908786297 0.779605371899
60.0254452151 21 0.779605371899
61 21.3484480504 0.779605371899
62 21.765714362 0.779605371899
62.5360033581 22 0.779605371899
63 22.2038064242 0.779605371899
64 22.6845308645 0.779605371899
64.5843366308 23 0.779605371899
65 23.2259505941 0.779605371899
66 23.79581081 0.779605371899
66.325548211 24 0.779605371899
67 24.4291448862 0.779605371899
67.8560884517 25 0.779605371899
68 25.0983161961 0.779605371899
69 25.8367679201 0.779605371899
69.2138734285 26 0.779605371899
70 26.6241507501 0.779605371899
70.4388135775 27 0.779605371899
71 27.4919161017 0.779605371899
71.5598440156 28 0.779605371899
72 28.4164396405 0.779605371899
72.5835603595 29 0.779605371899
73 29.4401559844 0.779605371899
73.5080838983 30 0.779605371899
74 30.5611864225 0.779605371899
74.3758492499 31 0.779605371899
75 31.7861265715 0.779605371899
75.1632320799 32 0.779605371899
75.9016838039 33 0.779605371899
76 33.1439115483 0.779605371899
76.5708551138 34 0.779605371899
77 34.674451789 0.779605371899
77.20418919 35 0.779605371899
77.7740494059 36 0.779605371899
78 36.4156633692 0.779605371899
78.3154691355 37 0.779605371899
78.7961935758 38 0.779605371899
79 38.4639966419 0.779605371899
79.234285638 39 0.779605371899
79.6515519496 40 0.779605371899
80 40.9745547849 0.779605371899
80.0091213703 41 0.779605371899
80.3321860894 42 0.779605371899
80.6153503705 43 0.779605371899
80.8597014413 44 0.779605371899
81 44.6142906195 0.779605371899
81.0900314641 45 0.779605371899
81.2695142657 46 0.779605371899
81.4094827436 47 0.779605371899
81.5165027627 48 0.779605371899
81.5851154887 49 0.779605371899
81.6192050711 50 0.779605371899
81.6192050711 51 0.779605371899
81.5851154887 52 0.779605371899
81.5165027627 53 0.779605371899
81.4094827436 54 0.779605371899
81.2695142657 55 0.779605371899
81.0900314641 56 0.779605371899
81 56.3857093805 0.779605371899
80.8597014413 57 0.779605371899
80.6153503705 58 0.779605371899
80.3321860894 59 0.779605371899
80.0091213703 60 0.779605371899
80 60.0254452151 0.779605371899
79.6515519496 61 0.779605371899
79.234285638 62 0.779605371899
79 62.5360033581 0.779605371899
78.7961935758 63 0.779605371899
78.3154691355 64 0.779605371899
78 64.5843366308 0.779605371899
77.7740494059 65 0.779605371899
77.20418919 66 0.779605371899
77 66.325548211 0.779605371899
76.5708551138 67 0.779605371899
76 67.8560884517 0.779605371899
75.9016838039 68 0.779605371899
75.1632320799 69 0.779605371899
75 69.2138734285 0.779605371899
74.3758492499 70 0.779605371899
74 70.4388135775 0.779605371899
73.5080838983 71 0.779605371899
73 71.5598440156 0.779605371899
72.5835603595 72 0.779605371899
72 72.5835603595 0.779605371899
71.5598440156 73 0.779605371899
71 73.5080838983 0.779605371899
70.4388135775 74 0.779605371899
70 74.3758492499 0.779605371899
69.2138734285 75 0.779605371899
69 75.1632320799 0.779605371899
68 75.9016838039 0.779605371899
67.8560884517 76 0.779605371899
67 76.5708551138 0.779605371899
66.325548211 77 0.779605371899
66 77.20418919 0.779605371899
65 77.7740494059 0.779605371899
64.5843366308 78 0.779605371899
64 78.3154691355 0.779605371899
63 78.7961935758 0.779605371899
62.5360033581 79 0.779605371899
62 79.234285638 0.779605371899
61 79.6515519496 0.779605371899
60.0254452151 80 0.779605371899
60 80.0091213703 0.779605371899
59 80.3321860894 0.779605371899
58 80.6153503705 0.779605371899
57 80.8597014413 0.779605371899
56.3857093805 81 0.779605371899
56 81.0900314641 0.779605371899
55 81.2695142657 0.779605371899
54 81.4094827436 0.779605371899
53 81.5165027627 0.779605371899
52 81.5851154887 0.779605371899
51 81.6192050711 0.779605371899
50 81.6192050711 0.779605371899
49 81.5851154887 0.779605371899
48 81.5165027627 0.779605371899
47 81.4094827436 0.779605371899
46 81.2695142657 0.779605371899
45 81.0900314641 0.779605371899
44.6142906195 81 0.779605371899
44 80.8597014413 0.779605371899
43 80.6153503705 0.779605371899
42 80.3321860894 0.779605371899
41 80.0091213703 0.779605371899
40.9745547849 80 0.779605371899
40 79.6515519496 0.779605371899
39 79.234285638 0.779605371899
38.4639966419 79 0.779605371899
38 78.7961935758 0.779605371899
37 78.3154691355 0.779605371899
36.4156633692 78 0.779605371899
36 77.7740494059 0.779605371899
35 77.20418919 0.779605371899
34.674451789 77 0.779605371899
34 76.5708551138 0.779605371899
33.1439115483 76 0.779605371899
33 75.9016838039 0.779605371899
32 75.1632320799 0.779605371899
31.7861265715 75 0.779605371899
31 74.3758492499 0.779605371899
30.5611864225 74 0.779605371899
30 73.5080838983 0.779605371899
29.4401559844 73 0.779605371899
29 72.5835603595 0.779605371899
28.4164396405 72 0.779605371899
28 71.5598440156 0.779605371899
27.4919161017 71 0.779605371899
27 70.4388135775 0.779605371899
26.6241507501 70 0.779605371899
26 69.2138734285 0.779605371899
25.8367679201 69 0.779605371899
25.0983161961 68 0.779605371899
25 67.8560884517 0.779605371899
24.4291448862 67 0.779605371899
24 66.325548211 0.779605371899
23.79581081 66 0.779605371899
23.2259505941 65 0.779605371899
23 64.5843366308 0.779605371899
22.6845308645 64 0.779605371899
22.2038064242 63 0.779605371899
22 62.5360033581 0.779605371899
21.765714362 62 0.779605371899
21.3484480504 61 0.779605371899
21 60.0254452151 0.779605371899
20.9908786297 60 0.779605371899
20.6678139106 59 0.779605371899
20.3846496295 58 0.779605371899
20.1402985587 57 0.779605371899
20 56.3857093805 0.779605371899
19.9099685359 56 0.779605371899
19.7304857343 55 0.779605371899
19.5905172564 54 0.779605371899
19.4834972373 53 0.779605371899
19.4148845113 52 0.779605371899
19.3807949289 51 0.779605371899
19.3807949289 50 0.779605371899
19.4148845113 49 0.779605371899
19.4834972373 48 0.779605371899
19.5905172564 47 0.779605371899
19.7304857343 46 0.779605371899
19.9099685359 45 0.779605371899
20 44.6142906195 0.779605371899
20.1402985587 44 0.779605371899
20.3846496295 43 0.779605371899
20.6678139106 42 0.779605371899
20.9908786297 41 0.779605371899
21 40.9745547849 0.779605371899
21.3484480504 40 0.779605371899
21.765714362 39 0.779605371899
22 38.4639966419 0.779605371899
22.2038064242 38 0.779605371899
22.6845308645 37 0.779605371899
23 36.4156633692 0.779605371899
23.2259505941 36 0.779605371899
23.79581081 35 0.779605371899
24 34.674451789 0.779605371899
24.4291448862 34 0.779605371899
25 33.1439115483 0.779605371899
25.0983161961 33 0.779605371899
25.8367679201 32 0.779605371899
26 31.7861265715 0.779605371899
26.6241507501 31 0.779605371899
27 30.5611864225 0.779605371899
27.4919161017 30 0.779605371899
28 29.4401559844 0.779605371899
28.4164396405 29 0.779605371899
29 28.4164396405 0.779605371899
29.4401559844 28 0.779605371899
30 27.4919161017 0.779605371899
30.5611864225 27 0.779605371899
31 26.6241507501 0.779605371899
31.7861265715 26 0.779605371899
32 25.8367679201 0.779605371899
33 25.0983161961 0.779605371899
33.1439115483 25 0.779605371899
34 24.4291448862 0.779605371899
34.674451789 24 0.779605371899
35 23.79581081 0.779605371899
36 23.2259505941 0.779605371899
36.4156633692 23 0.779605371899
37 22.6845308645 0.779605371899
38 22.2038064242 0.779605371899
38.4639966419 22 0.779605371899
39 21.765714362 0.779605371899
40 21.3484480504 0.779605371899
40.9745547849 21 0.779605371899
41 20.9908786297 0.779605371899
42 20.6678139106 0.779605371899
43 20.3846496295 0.779605371899
44 20.1402985587 0.779605371899
44.6142906195 20 0.779605371899

43.7084263362 24 1.13355295364
44 23.915803363 1.13355295364
45 23.6657903532 1.13355295364
46 23.4591112601 1.13355295364
47 23.3003869777 1.13355295364
48 23.1746845462 1.13355295364
49 23.0969523304 1.13355295364
50 23.0583653185 1.13355295364
51 23.0583653185 1.13355295364
52 23.0969523304 1.13355295364
53 23.1746845462 1.13355295364
54 23.3003869777 1.13355295364
55 23.4591112601 1.13355295364
56 23.6657903532 1.13355295364
57 23.915803363 1.13355295364
57.2915736638 24 1.13355295364
58 24.2024182227 1.13355295364
59 24.5345316302 1.13355295364
60 24.9133139731 1.13355295364
60.205746419 25 1.13355295364
61 25.3353472757 1.13355295364
62 25.8107434248 1.13355295364
62.368352627 26 1.13355295364
63 26.3282303817 1.13355295364
64 26.9004466084 1.13355295364
64.1606840793 27 1.13355295364
65 27.5285811183 1.13355295364
65.6942352455 28 1.13355295364
66 28.2128646295 1.13355295364
67 28.9648790264 1.13355295364
67.0444887835 29 1.13355295364
68 29.7821532338 1.13355295364
68.2492341549 30 1.13355295364
69 30.6804683306 1.13355295364
69.3359399865 31 1.13355295364
70 31.6640600135 1.13355295364
70.3195316694 32 1.13355295364
71 32.7507658451 1.13355295364
71.2178467662 33 1.13355295364
72 33.9555112165 1.13355295364
72.0351209736 34 1.13355295364
72.7871353705 35 1.13355295364
73 35.3057647545 1.13355295364
73.4714188817 36 1.13355295364
74 36.8393159207 1.13355295364
74.0995533916 37 1.13355295364
74.6717696183 38 1.13355295364
75 38.631647373 1.13355295364
75.1892565752 39 1.13355295364
75.6646527243 40 1.13355295364
76 40.794253581 1.13355295364
76.0866860269 41 1.13355295364
76.4654683698 42 1.13355295364
76.7975817773 43 1.13355295364
77 43.7084263362 1.13355295364
77.084196637 44 1.13355295364
77.3342096468 45 1.13355295364
77.5408887399 46 1.13355295364
77.6996130223 47 1.13355295364
77.8253154538 48 1.13355295364
77.9030476696 49 1.13355295364
77.9416346815 50 1.13355295364
77.9416346815 51 1.13355295364
77.9030476696 52 1.13355295364
77.8253154538 53 1.13355295364
77.6996130223 54 1.13355295364
77.5408887399 55 1.13355295364
77.3342096468 56 1.13355295364
77.084196637 57 1.13355295364
77 57.2915736638 1.13355295364
76.7975817773 58 1.13355295364
76.4654683698 59 1.13355295364
76.0866860269 60 1.13355295364
76 60.205746419 1.13355295364
75.6646527243 61 1.13355295364
75.1892565752 62 1.13355295364
75 62.368352627 1.13355295364
74.6717696183 63 1.13355295364
74.0995533916 64 1.13355295364
74 64.1606840793 1.13355295364
73.4714188817 65 1.13355295364
73 65.6942352455 1.13355295364
72.7871353705 66 1.13355295364
72.0351209736 67 1.13355295364
72 67.0444887835 1.13355295364
71.2178467662 68 1.13355295364
71 68.2492341549 1.13355295364
70.3195316694 69 1.13355295364
70 69.3359399865 1.13355295364
69.3359399865 70 1.13355295364
69 70.3195316694 1.13355295364
68.2492341549 71 1.13355295364
68 71.2178467662 1.13355295364
67.0444887835 72 1.13355295364
67 72.0351209736 1.13355295364
66 72.7871353705 1.13355295364
65.6942352455 73 1.13355295364
65 73.4714188817 1.13355295364
64.1606840793 74 1.13355295364
64 74.0995533916 1.13355295364
63 74.6717696183 1.13355295364
62.368352627 75 1.13355295364
62 75.1892565752 1.13355295364
61 75.6646527243 1.13355295364
60.205746419 76 1.13355295364
60 76.0866860269 1.13355295364
59 76.4654683698 1.13355295364
58 76.7975817773 1.13355295364
57.2915736638 77 1.13355295364
57 77.084196637 1.13355295364
56 77.3342096468 1.13355295364
55 77.5408887399 1.13355295364
54 77.6996130223 1.13355295364
53 77.8253154538 1.13355295364
52 77.9030476696 1.13355295364
51 77.9416346815 1.13355295364
50 77.9416346815 1.13355295364
49 77.9030476696 1.13355295364
48 77.8253154538 1.13355295364
47 77.6996130223 1.13355295364
46 77.5408887399 1.13355295364
45 77.3342096468 1.13355295364
44 77.084196637 1.13355295364
43.7084263362 77 1.13355295364
43 76.7975817773 1.13355295364
42 76.4654683698 1.13355295364
41 76.0866860269 1.13355295364
40.794253581 76 1.13355295364
40 75.6646527243 1.13355295364
39 75.1892565752 1.13355295364
38.631647373 75 1.13355295364
38 74.6717696183 1.13355295364
37 74.0995533916 1.13355295364
36.8393159207 74 1.13355295364
36 73.4714188817 1.13355295364
35.3057647545 73 1.13355295364
35 72.7871353705 1.13355295364
34 72.0351209736 1.13355295364
33.9555112165 72 1.13355295364
33 71.2178467662 1.13355295364
32.7507658451 71 1.13355295364
32 70.3195316694 1.13355295364
31.6640600135 70 1.13355295364
31 69.3359399865 1.13355295364
30.6804683306 69 1.13355295364
30 68.2492341549 1.13355295364
29.7821532338 68 1.13355295364
29 67.0444887835 1.13355295364
28.9648790264 67 1.13355295364
28.2128646295 66 1.13355295364
28 65.6942352455 1.13355295364
27.5285811183 65 1.13355295364
27 64.1606840793 1.13355295364
26.9004466084 64 1.13355295364
26.3282303817 63 1.13355295364
26 62.368352627 1.13355295364
25.8107434248 62 1.13355295364
25.3353472757 61 1.13355295364
25 60.205746419 1.13355295364
24.9133139731 60 1.13355295364
24.5345316302 59 1.13355295364
24.2024182227 58 1.13355295364
24 57.2915736638 1.13355295364
23.915803363 57 1.13355295364
23.6657903532 56 1.13355295364
23.4591112601 55 1.13355295364
23.3003869777 54 1.13355295364
23.1746845462 53 1.13355295364
23.0969523304 52 1.13355295364
23.0583653185 51 1.13355295364
23.0583653185 50 1.13355295364
23.0969523304 49 1.13355295364
23.1746845462 48 1.13355295364
23.3003869777 47 1.13355295364
23.4591112601 46 1.13355295364
23.6657903532 45 1.13355295364
23.915803363 44 1.13355295364
24 43.7084263362 1.13355295364
24.2024182227 43 1.13355295364
24.5345316302 42 1.13355295364
24.9133139731 41 1.13355295364
25 40.794253581 1.13355295364
25.3353472757 40 1.13355295364
25.8107434248 39 1.13355295364
26 38.631647373 1.13355295364
26.3282303817 38 1.13355295364
26.9004466084 37 1.13355295364
27 36.8393159207 1.13355295364
27.5285811183 36 1.13355295364
28 35.3057647545 1.13355295364
28.2128646295 35 1.13355295364
28.9648790264 34 1.13355295364
29 33.9555112165 1.13355295364
29.7821532338 33 1.13355295364
30 32.7507658451 1.13355295364
30.6804683306 32 1.13355295364
31 31.6640600135 1.13355295364
31.6640600135 31 1.13355295364
32 30.6804683306 1.13355295364
32.7507658451 30 1.13355295364
33 29.7821532338 1.13355295364
33.9555112165 29 1.13355295364
34 28.9648790264 1.13355295364
35 28.2128646295 1.13355295364
35.3057647545 28 1.13355295364
36 27.5285811183 1.13355295364
36.8393159207 27 1.13355295364
37 26.9004466084 1.13355295364
38 26.3282303817 1.13355295364
38.631647373 26 1.13355295364
39 25.8107434248 1.13355295364
40 25.3353472757 1.13355295364
40.794253581 25 1.13355295364
41 24.9133139731 1.13355295364
42 24.5345316302 1.13355295364
43 24.2024182227 1.13355295364
43.7084263362 24 1.13355295364

45.0215511179 27 1.48750053538
46 26.7624001641 1.48750053538
47 26.5814227746 1.48750053538
48 26.4295074875 1.48750053538
49 26.3414365644 1.48750053538
50 26.2978174212 1.48750053538
51 26.2978174212 1.48750053538
52 26.3414365644 1.48750053538
53 26.4295074875 1.48750053538
54 26.5814227746 1.48750053538
55 26.7624001641 1.48750053538
55.9784488821 27 1.48750053538
56 27.0051447826 1.48750053538
57 27.2769564504 1.48750053538
58 27.6106853662 1.48750053538
58.9870744901 28 1.48750053538
59 28.0050938218 1.48750053538
60 28.4408879628 1.48750053538
61 28.9422044632 1.48750053538
61.1062307539 29 1.48750053538
62 29.4928489247 1.48750053538
62.8292643287 30 1.48750053538
63 30.1065496001 1.48750053538
64 30.7826240522 1.48750053538
64.2969241002 31 1.48750053538
65 31.5313454863 1.48750053538
65.5765137464 32 1.48750053538
66 32.3577431529 1.48750053538
66.7116653871 33 1.48750053538
67 33.272985716 1.48750053538
67.727014284 34 1.48750053538
68 34.2883346129 1.48750053538
68.6422568471 35 1.48750053538
69 35.4234862536 1.48750053538
69.4686545137 36 1.48750053538
70 36.7030758998 1.48750053538
70.2173759478 37 1.48750053538
70.8934503999 38 1.48750053538
71 38.1707356713 1.48750053538
71.5071510753 39 1.48750053538
72 39.8937692461 1.48750053538
72.0577955368 40 1.48750053538
72.5591120372 41 1.48750053538
72.9949061782 42 1.48750053538
73 42.0129255099 1.48750053538
73.3893146338 43 1.48750053538
73.7230435496 44 1.48750053538
73.9948552174 45 1.48750053538
74 45.0215511179 1.48750053538
74.2375998359 46 1.48750053538
74.4185772254 47 1.48750053538
74.5704925125 48 1.48750053538
74.6585634356 49 1.48750053538
74.7021825788 50 1.48750053538
74.7021825788 51 1.48750053538
74.6585634356 52 1.48750053538
74.5704925125 53 1.48750053538
74.4185772254 54 1.48750053538
74.2375998359 55 1.48750053538
74 55.9784488821 1.48750053538
73.9948552174 56 1.48750053538
73.7230435496 57 1.48750053538
73.3893146338 58 1.48750053538
73 58.9870744901 1.48750053538
72.9949061782 59 1.48750053538
72.5591120372 60 1.48750053538
72.0577955368 61 1.48750053538
72 61.1062307539 1.48750053538
71.5071510753 62 1.48750053538
71 62.8292643287 1.48750053538
70.8934503999 63 1.48750053538
70.2173759478 64 1.48750053538
70 64.2969241002 1.48750053538
69.4686545137 65 1.48750053538
69 65.5765137464 1.48750053538
68.6422568471 66 1.48750053538
68 66.7116653871 1.48750053538
67.727014284 67 1.48750053538
67 67.727014284 1.48750053538
66.7116653871 68 1.48750053538
66 68.6422568471 1.48750053538
65.5765137464 69 1.48750053538
65 69.4686545137 1.48750053538
64.2969241002 70 1.48750053538
64 70.2173759478 1.48750053538
63 70.8934503999 1.48750053538
62.8292643287 71 1.48750053538
62 71.5071510753 1.48750053538
61.1062307539 72 1.48750053538
61 72.0577955368 1.48750053538
60 72.5591120372 1.48750053538
59 72.9949061782 1.48750053538
58.9870744901 73 1.48750053538
58 73.3893146338 1.48750053538
57 73.7230435496 1.48750053538
56 73.9948552174 1.48750053538
55.9784488821 74 1.48750053538
55 74.2375998359 1.48750053538
54 74.4185772254 1.48750053538
53 74.5704925125 1.48750053538
52 74.6585634356 1.48750053538
51 74.7021825788 1.48750053538
50 74.7021825788 1.48750053538
49 74.6585634356 1.48750053538
48 74.5704925125 1.48750053538
47 74.4185772254 1.48750053538
46 74.2375998359 1.48750053538
45.0215511179 74 1.48750053538
45 73.9948552174 1.48750053538
44 73.7230435496 1.48750053538
43 73.3893146338 1.48750053538
42.0129255099 73 1.48750053538
42 72.9949061782 1.48750053538
41 72.5591120372 1.48750053538
40 72.0577955368 1.48750053538
39.8937692461 72 1.48750053538
39 71.5071510753 1.48750053538
38.1707356713 71 1.48750053538
38 70.8934503999 1.48750053538
37 70.2173759478 1.48750053538
36.7030758998 70 1.48750053538
36 69.4686545137 1.48750053538
35.4234862536 69 1.48750053538
35 68.6422568471 1.48750053538
34.2883346129 68 1.48750053538
34 67.727014284 1.48750053538
33.272985716 67 1.48750053538
33 66.7116653871 1.48750053538
32.3577431529 66 1.48750053538
32 65.5765137464 1.48750053538
31.5313454863 65 1.48750053538
31 64.2969241002 1.48750053538
30.7826240522 64 1.48750053538
30.1065496001 63 1.48750053538
30 62.8292643287 1.48750053538
29.4928489247 62 1.48750053538
29 61.1062307539 1.48750053538
28.9422044632 61 1.48750053538
28.4408879628 60 1.48750053538
28.0050938218 59 1.48750053538
28 58.9870744901 1.48750053538
27.6106853662 58 1.48750053538
27.2769564504 57 1.48750053538
27.0051447826 56 1.48750053538
27 55.9784488821 1.48750053538
26.7624001641 55 1.48750053538
26.5814227746 54 1.48750053538
26.4295074875 53 1.48750053538
26.3414365644 52 1.48750053538
26.2978174212 51 1.48750053538
26.2978174212 50 1.48750053538
26.3414365644 49 1.48750053538
26.4295074875 48 1.48750053538
26.5814227746 47 1.48750053538
26.7624001641 46 1.48750053538
27 45.0215511179 1.48750053538
27.0051447826 45 1.48750053538
27.2769564504 44 1.48750053538
27.6106853662 43 1.48750053538
28 42.0129255099 1.48750053538
28.0050938218 42 1.48750053538
28.4408879628 41 1.48750053538
28.9422044632 40 1.48750053538
29 39.8937692461 1.48750053538
29.4928489247 39 1.48750053538
30 38.1707356713 1.48750053538
30.1065496001 38 1.48750053538
30.7826240522 37 1.48750053538
31 36.7030758998 1.48750053538
31.5313454863 36 1.48750053538
32 35.4234862536 1.48750053538
32.3577431529 35 1.48750053538
33 34.2883346129 1.48750053538
33.272985716 34 1.48750053538
34 33.272985716 1.48750053538
34.2883346129 33 1.48750053538
35 32.3577431529 1.48750053538
35.4234862536 32 1.48750053538
36 31.5313454863 1.48750053538
36.7030758998 31 1.48750053538
37 30.7826240522 1.48750053538
38 30.1065496001 1.48750053538
38.1707356713 30 1.48750053538
39 29.4928489247 1.48750053538
39.8937692461 29 1.48750053538
40 28.9422044632 1.48750053538
41 28.4408879628 1.48750053538
42 28.0050938218 1.48750053538
42.0129255099 28 1.48750053538
43 27.6106853662 1.48750053538
44 27.2769564504 1.48750053538
45 27.0051447826 1.48750053538
45.0215511179 27 1.48750053538

44.9185150532 30 1.84144811712
45 29.9750047142 1.84144811712
46 29.6922009558 1.84144811712
47 29.4920162456 1.84144811712
48 29.3085518266 1.84144811712
49 29.212320719 1.84144811712
50 29.1648092852 1.84144811712
51 29.1648092852 1.84144811712
52 29.212320719 1.84144811712
53 29.3085518266 1.84144811712
54 29.4920162456 1.84144811712
55 29.6922009558 1.84144811712
56 29.9750047142 1.84144811712
56.0814849468 30 1.84144811712
57 30.2769382481 1.84144811712
58 30.6633373263 1.84144811712
58.7323440162 31 1.84144811712
59 31.123853234 1.84144811712
60 31.63539977 1.84144811712
60.6224080205 32 1.84144811712
61 32.2259225 1.84144811712
62 32.8776633688 1.84144811712
62.1731895517 33 1.84144811712
63 33.6033355502 1.84144811712
63.4987291807 34 1.84144811712
64 34.4154934411 1.84144811712
64.6548165019 35 1.84144811712
65 35.3244988012 1.84144811712
65.6755011988 36 1.84144811712
66 36.3451834981 1.84144811712
66.5845065589 37 1.84144811712
67 37.5012708193 1.84144811712
67.3966644498 38 1.84144811712
68 38.8268104483 1.84144811712
68.1223366312 39 1.84144811712
68.7740775 40 1.84144811712
69 40.3775919795 1.84144811712
69.36460023 41 1.84144811712
69.876146766 42 1.84144811712
70 42.2676559838 1.84144811712
70.3366626737 43 1.84144811712
70.7230617519 44 1.84144811712
71 44.9185150532 1.84144811712
71.0249952858 45 1.84144811712
71.3077990442 46 1.84144811712
71.5079837544 47 1.84144811712
71.6914481734 48 1.84144811712
71.787679281 49 1.84144811712
71.8351907148 50 1.84144811712
71.8351907148 51 1.84144811712
71.787679281 52 1.84144811712
71.6914481734 53 1.84144811712
71.5079837544 54 1.84144811712
71.3077990442 55 1.84144811712
71.0249952858 56 1.84144811712
71 56.0814849468 1.84144811712
70.7230617519 57 1.84144811712
70.3366626737 58 1.84144811712
70 58.7323440162 1.84144811712
69.876146766 59 1.84144811712
69.36460023 60 1.84144811712
69 60.6224080205 1.84144811712
68.7740775 61 1.84144811712
68.1223366312 62 1.84144811712
68 62.1731895517 1.84144811712
67.3966644498 63 1.84144811712
67 63.4987291807 1.84144811712
66.5845065589 64 1.84144811712
66 64.6548165019 1.84144811712
65.6755011988 65 1.84144811712
65 65.6755011988 1.84144811712
64.6548165019 66 1.84144811712
64 66.5845065589 1.84144811712
63.4987291807 67 1.84144811712
63 67.3966644498 1.84144811712
62.1731895517 68 1.84144811712
62 68.1223366312 1.84144811712
61 68.7740775 1.84144811712
60.6224080205 69 1.84144811712
60 69.36460023 1.84144811712
59 69.876146766 1.84144811712
58.7323440162 70 1.84144811712
58 70.3366626737 1.84144811712
57 70.7230617519 1.84144811712
56.0814849468 71 1.84144811712
56 71.0249952858 1.84144811712
55 71.3077990442 1.84144811712
54 71.5079837544 1.84144811712
53 71.6914481734 1.84144811712
52 71.787679281 1.84144811712
51 71.8351907148 1.84144811712
50 71.8351907148 1.84144811712
49 71.787679281 1.84144811712
48 71.6914481734 1.84144811712
47 71.5079837544 1.84144811712
46 71.3077990442 1.84144811712
45 71.0249952858 1.84144811712
44.9185150532 71 1.84144811712
44 70.7230617519 1.84144811712
43 70.3366626737 1.84144811712
42.2676559838 70 1.84144811712
42 69.876146766 1.84144811712
41 69.36460023 1.84144811712
40.3775919795 69 1.84144811712
40 68.7740775 1.84144811712
39 68.1223366312 1.84144811712
38.8268104483 68 1.84144811712
38 67.3966644498 1.84144811712
37.5012708193 67 1.84144811712
37 66.5845065589 1.84144811712
36.3451834981 66 1.84144811712
36 65.6755011988 1.84144811712
35.3244988012 65 1.84144811712
35 64.6548165019 1.84144811712
34.4154934411 64 1.84144811712
34 63.4987291807 1.84144811712
33.6033355502 63 1.84144811712
33 62.1731895517 1.84144811712
32.8776633688 62 1.84144811712
32.2259225 61 1.84144811712
32 60.6224080205 1.84144811712
31.63539977 60 1.84144811712
31.123853234 59 1.84144811712
31 58.7323440162 1.84144811712
30.6633373263 58 1.84144811712
30.2769382481 57 1.84144811712
30 56.0814849468 1.84144811712
29.9750047142 56 1.84144811712
29.6922009558 55 1.84144811712
29.4920162456 54 1.84144811712
29.3085518266 53 1.84144811712
29.212320719 52 1.84144811712
29.1648092852 51 1.84144811712
29.1648092852 50 1.84144811712
29.212320719 49 1.84144811712
29.3085518266 48 1.84144811712
29.4920162456 47 1.84144811712
29.6922009558 46 1.84144811712
29.9750047142 45 1.84144811712
30 44.9185150532 1.84144811712
30.2769382481 44 1.84144811712
30.6633373263 43 1.84144811712
31 42.2676559838 1.84144811712
31.123853234 42 1.84144811712
31.63539977 41 1.84144811712
32 40.3775919795 1.84144811712
32.2259225 40 1.84144811712
32.8776633688 39 1.84144811712
33 38.8268104483 1.84144811712
33.6033355502 38 1.84144811712
34 37.5012708193 1.84144811712
34.4154934411 37 1.84144811712
35 36.3451834981 1.84144811712
35.3244988012 36 1.84144811712
36 35.3244988012 1.84144811712
36.3451834981 35 1.84144811712
37 34.4154934411 1.84144811712
37.5012708193 34 1.84144811712
38 33.6033355502 1.84144811712
38.8268104483 33 1.84144811712
39 32.8776633688 1.84144811712
40 32.2259225 1.84144811712
40.3775919795 32 1.84144811712
41 31.63539977 1.84144811712
42 31.123853234 1.84144811712
42.2676559838 31 1.84144811712
43 30.6633373263 1.84144811712
44 30.2769382481 1.84144811712
44.9185150532 30 1.84144811712

47.3821777566 32 2.19539569885
48 31.8586884627 2.19539569885
49 31.7528827836 2.19539569885
50 31.7008179544 2.19539569885
51 31.7008179544 2.19539569885
52 31.7528827836 2.19539569885
53 31.8586884627 2.19539569885
53.6178222434 32 2.19539569885
54 32.085913258 2.19539569885
55 32.2991800293 2.19539569885
56 32.6246713118 2.19539569885
57 32.9620074544 2.19539569885
57.0860754641 33 2.19539569885
58 33.4038068956 2.19539569885
59 33.9479192447 2.19539569885
59.0888187897 34 2.19539569885
60 34.5453271995 2.19539569885
60.6535144567 35 2.19539569885
61 35.2504475033 2.19539569885
61.9680316494 36 2.19539569885
62 36.0258664298 2.19539569885
63 36.9000221405 2.19539569885
63.1063466985 37 2.19539569885
64 37.8936533015 2.19539569885
64.0999778595 38 2.19539569885
64.9741335702 39 2.19539569885
65 39.0319683506 2.19539569885
65.7495524967 40 2.19539569885
66 40.3464855433 2.19539569885
66.4546728005 41 2.19539569885
67 41.9111812103 2.19539569885
67.0520807553 42 2.19539569885
67.5961931044 43 2.19539569885
68 43.9139245359 2.19539569885
68.0379925456 44 2.19539569885
68.3753286882 45 2.19539569885
68.7008199707 46 2.19539569885
68.914086742 47 2.19539569885
69 47.3821777566 2.19539569885
69.1413115373 48 2.19539569885
69.2471172164 49 2.19539569885
69.2991820456 50 2.19539569885
69.2991820456 51 2.19539569885
69.2471172164 52 2.19539569885
69.1413115373 53 2.19539569885
69 53.6178222434 2.19539569885
68.914086742 54 2.19539569885
68.7008199707 55 2.19539569885
68.3753286882 56 2.19539569885
68.0379925456 57 2.19539569885
68 57.0860754641 2.19539569885
67.5961931044 58 2.19539569885
67.0520807553 59 2.19539569885
67 59.0888187897 2.19539569885
66.4546728005 60 2.19539569885
66 60.6535144567 2.19539569885
65.7495524967 61 2.19539569885
65 61.9680316494 2.19539569885
64.9741335702 62 2.19539569885
64.0999778595 63 2.19539569885
64 63.1063466985 2.19539569885
63.1063466985 64 2.19539569885
63 64.0999778595 2.19539569885
62 64.9741335702 2.19539569885
61.9680316494 65 2.19539569885
61 65.7495524967 2.19539569885
60.6535144567 66 2.19539569885
60 66.4546728005 2.19539569885
59.0888187897 67 2.19539569885
59 67.0520807553 2.19539569885
58 67.5961931044 2.19539569885
57.0860754641 68 2.19539569885
57 68.0379925456 2.19539569885
56 68.3753286882 2.19539569885
55 68.7008199707 2.19539569885
54 68.914086742 2.19539569885
53.6178222434 69 2.19539569885
53 69.1413115373 2.19539569885
52 69.2471172164 2.19539569885
51 69.2991820456 2.19539569885
50 69.2991820456 2.19539569885
49 69.2471172164 2.19539569885
48 69.1413115373 2.19539569885
47.3821777566 69 2.19539569885
47 68.914086742 2.19539569885
46 68.7008199707 2.19539569885
45 68.3753286882 2.19539569885
44 68.0379925456 2.19539569885
43.9139245359 68 2.19539569885
43 67.5961931044 2.19539569885
42 67.0520807553 2.19539569885
41.9111812103 67 2.19539569885
41 66.4546728005 2.19539569885
40.3464855433 66 2.19539569885
40 65.7495524967 2.19539569885
39.0319683506 65 2.19539569885
39 64.9741335702 2.19539569885
38 64.0999778595 2.19539569885
37.8936533015 64 2.19539569885
37 63.1063466985 2.19539569885
36.9000221405 63 2.19539569885
36.0258664298 62 2.19539569885
36 61.9680316494 2.19539569885
35.2504475033 61 2.19539569885
35 60.6535144567 2.19539569885
34.5453271995 60 2.19539569885
34 59.0888187897 2.19539569885
33.9479192447 59 2.19539569885
33.4038068956 58 2.19539569885
33 57.0860754641 2.19539569885
32.9620074544 57 2.19539569885
32.6246713118 56 2.19539569885
32.2991800293 55 2.19539569885
32.085913258 54 2.19539569885
32 53.6178222434 2.19539569885
31.8586884627 53 2.19539569885
31.7528827836 52 2.19539569885
31.7008179544 51 2.19539569885
31.7008179544 50 2.19539569885
31.7528827836 49 2.19539569885
31.8586884627 48 2.19539569885
32 47.3821777566 2.19539569885
32.085913258 47 2.19539569885
32.2991800293 46 2.19539569885
32.6246713118 45 2.19539569885
32.9620074544 44 2.19539569885
33 43.9139245359 2.19539569885
33.4038068956 43 2.19539569885
33.9479192447 42 2.19539569885
34 41.9111812103 2.19539569885
34.5453271995 41 2.19539569885
35 40.3464855433 2.19539569885
35.2504475033 40 2.19539569885
36 39.0319683506 2.19539569885
36.0258664298 39 2.19539569885
36.9000221405 38 2.19539569885
37 37.8936533015 2.19539569885
37.8936533015 37 2.19539569885
38 36.9000221405 2.19539569885
39 36.0258664298 2.19539569885
39.0319683506 36 2.19539569885
40 35.2504475033 2.19539569885
40.3464855433 35 2.19539569885
41 34.5453271995 2.19539569885
41.9111812103 34 2.19539569885
42 33.9479192447 2.19539569885
43 33.4038068956 2.19539569885
43.9139245359 33 2.19539569885
44 32.9620074544 2.19539569885
45 32.6246713118 2.19539569885
46 32.2991800293 2.19539569885
47 32.085913258 2.19539569885
47.3821777566 32 2.19539569885

49.2412897245 34 2.54934328059
50 33.9585446789 2.54934328059
51 33.9585446789 2.54934328059
51.7587102755 34 2.54934328059
52 34.0125235727 2.54934328059
53 34.1180293435 2.54934328059
54 34.3958373635 2.54934328059
55 34.6243228334 2.54934328059
55.9711020507 35 2.54934328059
56 35.0111588151 2.54934328059
57 35.3598883859 2.54934328059
58 35.8756405481 2.54934328059
58.1998174498 36 2.54934328059
59 36.5133763375 2.54934328059
59.696827398 37 2.54934328059
60 37.2196216967 2.54934328059
60.9180301758 38 2.54934328059
61 38.0744030154 2.54934328059
61.9917762571 39 2.54934328059
62 39.0082237429 2.54934328059
62.9255969846 40 2.54934328059
63 40.0819698242 2.54934328059
63.7803783033 41 2.54934328059
64 41.303172602 2.54934328059
64.4866236625 42 2.54934328059
65 42.8001825502 2.54934328059
65.1243594519 43 2.54934328059
65.6401116141 44 2.54934328059
65.9888411849 45 2.54934328059
66 45.0288979493 2.54934328059
66.3756771666 46 2.54934328059
66.6041626365 47 2.54934328059
66.8819706565 48 2.54934328059
66.9874764273 49 2.54934328059
67 49.2412897245 2.54934328059
67.0414553211 50 2.54934328059
67.0414553211 51 2.54934328059
67 51.7587102755 2.54934328059
66.9874764273 52 2.54934328059
66.8819706565 53 2.54934328059
66.6041626365 54 2.54934328059
66.3756771666 55 2.54934328059
66 55.9711020507 2.54934328059
65.9888411849 56 2.54934328059
65.6401116141 57 2.54934328059
65.1243594519 58 2.54934328059
65 58.1998174498 2.54934328059
64.4866236625 59 2.54934328059
64 59.696827398 2.54934328059
63.7803783033 60 2.54934328059
63 60.9180301758 2.54934328059
62.9255969846 61 2.54934328059
62 61.9917762571 2.54934328059
61.9917762571 62 2.54934328059
61 62.9255969846 2.54934328059
60.9180301758 63 2.54934328059
60 63.7803783033 2.54934328059
59.696827398 64 2.54934328059
59 64.4866236625 2.54934328059
58.1998174498 65 2.54934328059
58 65.1243594519 2.54934328059
57 65.6401116141 2.54934328059
56 65.9888411849 2.54934328059
55.9711020507 66 2.54934328059
55 66.3756771666 2.54934328059
54 66.6041626365 2.54934328059
53 66.8819706565 2.54934328059
52 66.9874764273 2.54934328059
51.7587102755 67 2.54934328059
51 67.0414553211 2.54934328059
50 67.0414553211 2.54934328059
49.2412897245 67 2.54934328059
49 66.9874764273 2.54934328059
48 66.8819706565 2.54934328059
47 66.6041626365 2.54934328059
46 66.3756771666 2.54934328059
45.0288979493 66 2.54934328059
45 65.9888411849 2.54934328059
44 65.6401116141 2.54934328059
43 65.1243594519 2.54934328059
42.8001825502 65 2.54934328059
42 64.4866236625 2.54934328059
41.303172602 64 2.54934328059
41 63.7803783033 2.54934328059
40.0819698242 63 2.54934328059
40 62.9255969846 2.54934328059
39.0082237429 62 2.54934328059
39 61.9917762571 2.54934328059
38.0744030154 61 2.54934328059
38 60.9180301758 2.54934328059
37.2196216967 60 2.54934328059
37 59.696827398 2.54934328059
36.5133763375 59 2.54934328059
36 58.1998174498 2.54934328059
35.8756405481 58 2.54934328059
35.3598883859 57 2.54934328059
35.0111588151 56 2.54934328059
35 55.9711020507 2.54934328059
34.6243228334 55 2.54934328059
34.3958373635 54 2.54934328059
34.1180293435 53 2.54934328059
34.0125235727 52 2.54934328059
34 51.7587102755 2.54934328059
33.9585446789 51 2.54934328059
33.9585446789 50 2.54934328059
34 49.2412897245 2.54934328059
34.0125235727 49 2.54934328059
34.1180293435 48 2.54934328059
34.3958373635 47 2.54934328059
34.6243228334 46 2.54934328059
35 45.0288979493 2.54934328059
35.0111588151 45 2.54934328059
35.3598883859 44 2.54934328059
35.8756405481 43 2.54934328059
36 42.8001825502 2.54934328059
36.5133763375 42 2.54934328059
37 41.303172602 2.54934328059
37.2196216967 41 2.54934328059
38 40.0819698242 2.54934328059
38.0744030154 40 2.54934328059
39 39.0082237429 2.54934328059
39.0082237429 39 2.54934328059
40 38.0744030154 2.54934328059
40.0819698242 38 2.54934328059
41 37.2196216967 2.54934328059
41.303172602 37 2.54934328059
42 36.5133763375 2.54934328059
42.8001825502 36 2.54934328059
43 35.8756405481 2.54934328059
44 35.3598883859 2.54934328059
45 35.0111588151 2.54934328059
45.0288979493 35 2.54934328059
46 34.6243228334 2.54934328059
47 34.3958373635 2.54934328059
48 34.1180293435 2.54934328059
49 34.0125235727 2.54934328059
49.2412897245 34 2.54934328059

49.3817858705 36 2.90329086233
50 35.9662859263 2.90329086233
51 35.9662859263 2.90329086233
51.6182141295 36 2.90329086233
52 36.0196659812 2.90329086233
53 36.1247183613 2.90329086233
54 36.4721048499 2.90329086233
55 36.7061283333 2.90329086233
55.6553361312 37 2.90329086233
56 37.1557914317 2.90329086233
57 37.516162516 2.90329086233
57.8215847209 38 2.90329086233
58 38.1069690313 2.90329086233
59 38.8697078129 2.90329086233
59.1641383778 39 2.90329086233
60 39.6987101838 2.90329086233
60.3038161108 40 2.90329086233
61 40.6961838892 2.90329086233
61.3012898162 41 2.90329086233
62 41.8358616222 2.90329086233
62.1302921871 42 2.90329086233
62.8930309687 43 2.90329086233
63 43.1784152791 2.90329086233
63.483837484 44 2.90329086233
63.8442085683 45 2.90329086233
64 45.3446638688 2.90329086233
64.2938716667 46 2.90329086233
64.5278951501 47 2.90329086233
64.8752816387 48 2.90329086233
64.9803340188 49 2.90329086233
65 49.3817858705 2.90329086233
65.0337140737 50 2.90329086233
65.0337140737 51 2.90329086233
65 51.6182141295 2.90329086233
64.9803340188 52 2.90329086233
64.8752816387 53 2.90329086233
64.5278951501 54 2.90329086233
64.2938716667 55 2.90329086233
64 55.6553361312 2.90329086233
63.8442085683 56 2.90329086233
63.483837484 57 2.90329086233
63 57.8215847209 2.90329086233
62.8930309687 58 2.90329086233
62.1302921871 59 2.90329086233
62 59.1641383778 2.90329086233
61.3012898162 60 2.90329086233
61 60.3038161108 2.90329086233
60.3038161108 61 2.90329086233
60 61.3012898162 2.90329086233
59.1641383778 62 2.90329086233
59 62.1302921871 2.90329086233
58 62.8930309687 2.90329086233
57.8215847209 63 2.90329086233
57 63.483837484 2.90329086233
56 63.8442085683 2.90329086233
55.6553361312 64 2.90329086233
55 64.2938716667 2.90329086233
54 64.5278951501 2.90329086233
53 64.8752816387 2.90329086233
52 64.9803340188 2.90329086233
51.6182141295 65 2.90329086233
51 65.0337140737 2.90329086233
50 65.0337140737 2.90329086233
49.3817858705 65 2.90329086233
49 64.9803340188 2.90329086233
48 64.8752816387 2.90329086233
47 64.5278951501 2.90329086233
46 64.2938716667 2.90329086233
45.3446638688 64 2.90329086233
45 63.8442085683 2.90329086233
44 63.483837484 2.90329086233
43.1784152791 63 2.90329086233
43 62.8930309687 2.90329086233
42 62.1302921871 2.90329086233
41.8358616222 62 2.90329086233
41 61.3012898162 2.90329086233
40.6961838892 61 2.90329086233
40 60.3038161108 2.90329086233
39.6987101838 60 2.90329086233
39 59.1641383778 2.90329086233
38.8697078129 59 2.90329086233
38.1069690313 58 2.90329086233
38 57.8215847209 2.90329086233
37.516162516 57 2.90329086233
37.1557914317 56 2.90329086233
37 55.6553361312 2.90329086233
36.7061283333 55 2.90329086233
36.4721048499 54 2.90329086233
36.1247183613 53 2.90329086233
36.0196659812 52 2.90329086233
36 51.6182141295 2.90329086233
35.9662859263 51 2.90329086233
35.9662859263 50 2.90329086233
36 49.3817858705 2.90329086233
36.0196659812 49 2.90329086233
36.1247183613 48 2.90329086233
36.4721048499 47 2.90329086233
36.7061283333 46 2.90329086233
37 45.3446638688 2.90329086233
37.1557914317 45 2.90329086233
37.516162516 44 2.90329086233
38 43.1784152791 2.90329086233
38.1069690313 43 2.90329086233
38.8697078129 42 2.90329086233
39 41.8358616222 2.90329086233
39.6987101838 41 2.90329086233
40 40.6961838892 2.90329086233
40.6961838892 40 2.90329086233
41 39.6987101838 2.90329086233
41.8358616222 39 2.90329086233
42 38.8697078129 2.90329086233
43 38.1069690313 2.90329086233
43.1784152791 38 2.90329086233
44 37.516162516 2.90329086233
45 37.1557914317 2.90329086233
45.3446638688 37 2.90329086233
46 36.7061283333 2.90329086233
47 36.4721048499 2.90329086233
48 36.1247183613 2.90329086233
49 36.0196659812 2.90329086233
49.3817858705 36 2.90329086233

47.7956322946 38 3.25723844407
48 37.9127549037 3.25723844407
49 37.8078226416 3.25723844407
50 37.7566571399 3.25723844407
51 37.7566571399 3.25723844407
52 37.8078226416 3.25723844407
53 37.9127549037 3.25723844407
53.2043677054 38 3.25723844407
54 38.3464964135 3.25723844407
55 38.5733924545 3.25723844407
55.807917276 39 3.25723844407
56 39.1037523825 3.25723844407
57 39.4563951429 3.25723844407
57.8134113608 40 3.25723844407
58 40.1113943794 3.25723844407
59 40.9267159378 3.25723844407
59.0875892796 41 3.25723844407
60 41.9124107204 3.25723844407
60.0732840622 42 3.25723844407
60.8886056206 43 3.25723844407
61 43.1865886392 3.25723844407
61.5436048571 44 3.25723844407
61.8962476175 45 3.25723844407
62 45.192082724 3.25723844407
62.4266075455 46 3.25723844407
62.6535035865 47 3.25723844407
63 47.7956322946 3.25723844407
63.0872450963 48 3.25723844407
63.1921773584 49 3.25723844407
63.2433428601 50 3.25723844407
63.2433428601 51 3.25723844407
63.1921773584 52 3.25723844407
63.0872450963 53 3.25723844407
63 53.2043677054 3.25723844407
62.6535035865 54 3.25723844407
62.4266075455 55 3.25723844407
62 55.807917276 3.25723844407
61.8962476175 56 3.25723844407
61.5436048571 57 3.25723844407
61 57.8134113608 3.25723844407
60.8886056206 58 3.25723844407
60.0732840622 59 3.25723844407
60 59.0875892796 3.25723844407
59.0875892796 60 3.25723844407
59 60.0732840622 3.25723844407
58 60.8886056206 3.25723844407
57.8134113608 61 3.25723844407
57 61.5436048571 3.25723844407
56 61.8962476175 3.25723844407
55.807917276 62 3.25723844407
55 62.4266075455 3.25723844407
54 62.6535035865 3.25723844407
53.2043677054 63 3.25723844407
53 63.0872450963 3.25723844407
52 63.1921773584 3.25723844407
51 63.2433428601 3.25723844407
50 63.2433428601 3.25723844407
49 63.1921773584 3.25723844407
48 63.0872450963 3.25723844407
47.7956322946 63 3.25723844407
47 62.6535035865 3.25723844407
46 62.4266075455 3.25723844407
45.192082724 62 3.25723844407
45 61.8962476175 3.25723844407
44 61.5436048571 3.25723844407
43.1865886392 61 3.25723844407
43 60.8886056206 3.25723844407
42 60.0732840622 3.25723844407
41.9124107204 60 3.25723844407
41 59.0875892796 3.25723844407
40.9267159378 59 3.25723844407
40.1113943794 58 3.25723844407
40 57.8134113608 3.25723844407
39.4563951429 57 3.25723844407
39.1037523825 56 3.25723844407
39 55.807917276 3.25723844407
38.5733924545 55 3.25723844407
38.3464964135 54 3.25723844407
38 53.2043677054 3.25723844407
37.9127549037 53 3.25723844407
37.8078226416 52 3.25723844407
37.7566571399 51 3.25723844407
37.7566571399 50 3.25723844407
37.8078226416 49 3.25723844407
37.9127549037 48 3.25723844407
38 47.7956322946 3.25723844407
38.3464964135 47 3.25723844407
38.5733924545 46 3.25723844407
39 45.192082724 3.25723844407
39.1037523825 45 3.25723844407
39.4563951429 44 3.25723844407
40 43.1865886392 3.25723844407
40.1113943794 43 3.25723844407
40.9267159378 42 3.25723844407
41 41.9124107204 3.25723844407
41.9124107204 41 3.25723844407
42 40.9267159378 3.25723844407
43 40.1113943794 3.25723844407
43.1865886392 40 3.25723844407
44 39.4563951429 3.25723844407
45 39.1037523825 3.25723844407
45.192082724 39 3.25723844407
46 38.5733924545 3.25723844407
47 38.3464964135 3.25723844407
47.7956322946 38 3.25723844407

47.0912627586 40 3.61118602581
48 39.5015428027 3.61118602581
49 39.4105892821 3.61118602581
50 39.3662886514 3.61118602581
51 39.3662886514 3.61118602581
52 39.4105892821 3.61118602581
53 39.5015428027 3.61118602581
53.9087372414 40 3.61118602581
54 40.0374925962 3.61118602581
55 40.1985533618 3.61118602581
56 40.7051882274 3.61118602581
56.9134376479 41 3.61118602581
57 41.0318216612 3.61118602581
58 41.8036964707 3.61118602581
58.1934189357 42 3.61118602581
59 42.8065810643 3.61118602581
59.1963035293 43 3.61118602581
59.9681783388 44 3.61118602581
60 44.0865623521 3.61118602581
60.2948117726 45 3.61118602581
60.8014466382 46 3.61118602581
60.9625074038 47 3.61118602581
61 47.0912627586 3.61118602581
61.4984571973 48 3.61118602581
61.5894107179 49 3.61118602581
61.6337113486 50 3.61118602581
61.6337113486 51 3.61118602581
61.5894107179 52 3.61118602581
61.4984571973 53 3.61118602581
61 53.9087372414 3.61118602581
60.9625074038 54 3.61118602581
60.8014466382 55 3.61118602581
60.2948117726 56 3.61118602581
60 56.9134376479 3.61118602581
59.9681783388 57 3.61118602581
59.1963035293 58 3.61118602581
59 58.1934189357 3.61118602581
58.1934189357 59 3.61118602581
58 59.1963035293 3.61118602581
57 59.9681783388 3.61118602581
56.9134376479 60 3.61118602581
56 60.2948117726 3.61118602581
55 60.8014466382 3.61118602581
54 60.9625074038 3.61118602581
53.9087372414 61 3.61118602581
53 61.4984571973 3.61118602581
52 61.5894107179 3.61118602581
51 61.6337113486 3.61118602581
50 61.6337113486 3.61118602581
49 61.5894107179 3.61118602581
48 61.4984571973 3.61118602581
47.0912627586 61 3.61118602581
47 60.9625074038 3.61118602581
46 60.8014466382 3.61118602581
45 60.2948117726 3.61118602581
44.0865623521 60 3.61118602581
44 59.9681783388 3.61118602581
43 59.1963035293 3.61118602581
42.8065810643 59 3.61118602581
42 58.1934189357 3.61118602581
41.8036964707 58 3.61118602581
41.0318216612 57 3.61118602581
41 56.9134376479 3.61118602581
40.7051882274 56 3.61118602581
40.1985533618 55 3.61118602581
40.0374925962 54 3.61118602581
40 53.9087372414 3.61118602581
39.5015428027 53 3.61118602581
39.4105892821 52 3.61118602581
39.3662886514 51 3.61118602581
39.3662886514 50 3.61118602581
39.4105892821 49 3.61118602581
39.5015428027 48 3.61118602581
40 47.0912627586 3.61118602581
40.0374925962 47 3.61118602581
40.1985533618 46 3.61118602581
40.7051882274 45 3.61118602581
41 44.0865623521 3.61118602581
41.0318216612 44 3.61118602581
41.8036964707 43 3.61118602581
42 42.8065810643 3.61118602581
42.8065810643 42 3.61118602581
43 41.8036964707 3.61118602581
44 41.0318216612 3.61118602581
44.0865623521 41 3.61118602581
45 40.7051882274 3.61118602581
46 40.1985533618 3.61118602581
47 40.0374925962 3.61118602581
47.0912627586 40 3.61118602581



==> figures/ring/compared3q19_d2q5/d3q19_isolines.dat <==
x z level
42.3283553371 16 0.42565779016
43 15.8164280243 0.42565779016
44 15.6952959316 0.42565779016
45 15.4693946749 0.42565779016
46 15.3336067961 0.42565779016
47 15.2275801791 0.42565779016
48 15.075986521 0.42565779016
49 15.0830992214 0.42565779016
50 15.0631196072 0.42565779016
51 15.0631196072 0.42565779016
52 15.0830992214 0.42565779016
53 15.075986521 0.42565779016
54 15.2275801791 0.42565779016
55 15.3336067961 0.42565779016
56 15.4693946749 0.42565779016
57 15.6952959316 0.42565779016
58 15.8164280243 0.42565779016
58.6716446629 16 0.42565779016
59 16.0956513836 0.42565779016
60 16.3282777781 0.42565779016
61 16.5546365547 0.42565779016
62 16.970358362 0.42565779016
62.080977145 17 0.42565779016
63 17.2774656898 0.42565779016
64 17.6293481463 0.42565779016
64.6914824523 18 0.42565779016
65 18.1290610219 0.42565779016
66 18.5081926958 0.42565779016
66.813028531 19 0.42565779016
67 19.090573485 0.42565779016
68 19.5401750062 0.42565779016
68.6553333006 20 0.42565779016
69 20.1904551333 0.42565779016
70 20.7559173074 0.42565779016
70.3870539007 21 0.42565779016
71 21.3967563557 0.42565779016
71.7651930885 22 0.42565779016
72 22.1467325601 0.42565779016
73 22.9452832783 0.42565779016
73.0692302152 23 0.42565779016
74 23.7652293116 0.42565779016
74.3008502753 24 0.42565779016
75 24.5830465559 0.42565779016
75.4378608429 25 0.42565779016
76 25.5621391571 0.42565779016
76.4169534441 26 0.42565779016
77 26.6991497247 0.42565779016
77.2347706884 27 0.42565779016
78 27.9307697848 0.42565779016
78.0547167217 28 0.42565779016
78.8532674399 29 0.42565779016
79 29.2348069115 0.42565779016
79.6032436443 30 0.42565779016
80 30.6129460993 0.42565779016
80.2440826926 31 0.42565779016
80.8095448667 32 0.42565779016
81 32.3446666994 0.42565779016
81.4598249938 33 0.42565779016
81.909426515 34 0.42565779016
82 34.186971469 0.42565779016
82.4918073042 35 0.42565779016
82.8709389781 36 0.42565779016
83 36.3085175477 0.42565779016
83.3706518537 37 0.42565779016
83.7225343102 38 0.42565779016
84 38.919022855 0.42565779016
84.029641638 39 0.42565779016
84.4453634453 40 0.42565779016
84.6717222219 41 0.42565779016
84.9043486164 42 0.42565779016
85 42.3283553371 0.42565779016
85.1835719757 43 0.42565779016
85.3047040684 44 0.42565779016
85.5306053251 45 0.42565779016
85.6663932039 46 0.42565779016
85.7724198209 47 0.42565779016
85.924013479 48 0.42565779016
85.9169007786 49 0.42565779016
85.9368803928 50 0.42565779016
85.9368803928 51 0.42565779016
85.9169007786 52 0.42565779016
85.924013479 53 0.42565779016
85.7724198209 54 0.42565779016
85.6663932039 55 0.42565779016
85.5306053251 56 0.42565779016
85.3047040684 57 0.42565779016
85.1835719757 58 0.42565779016
85 58.6716446629 0.42565779016
84.9043486164 59 0.42565779016
84.6717222219 60 0.42565779016
84.4453634453 61 0.42565779016
84.029641638 62 0.42565779016
84 62.080977145 0.42565779016
83.7225343102 63 0.42565779016
83.3706518537 64 0.42565779016
83 64.6914824523 0.42565779016
82.8709389781 65 0.42565779016
82.4918073042 66 0.42565779016
82 66.813028531 0.42565779016
81.909426515 67 0.42565779016
81.4598249938 68 0.42565779016
81 68.6553333006 0.42565779016
80.8095448667 69 0.42565779016
80.2440826926 70 0.42565779016
80 70.3870539007 0.42565779016
79.6032436443 71 0.42565779016
79 71.7651930885 0.42565779016
78.8532674399 72 0.42565779016
78.0547167217 73 0.42565779016
78 73.0692302152 0.42565779016
77.2347706884 74 0.42565779016
77 74.3008502753 0.42565779016
76.4169534441 75 0.42565779016
76 75.4378608429 0.42565779016
75.4378608429 76 0.42565779016
75 76.4169534441 0.42565779016
74.3008502753 77 0.42565779016
74 77.2347706884 0.42565779016
73.0692302152 78 0.42565779016
73 78.0547167217 0.42565779016
72 78.8532674399 0.42565779016
71.7651930885 79 0.42565779016
71 79.6032436443 0.42565779016
70.3870539007 80 0.42565779016
70 80.2440826926 0.42565779016
69 80.8095448667 0.42565779016
68.6553333006 81 0.42565779016
68 81.4598249938 0.42565779016
67 81.909426515 0.42565779016
66.813028531 82 0.42565779016
66 82.4918073042 0.42565779016
65 82.8709389781 0.42565779016
64.6914824523 83 0.42565779016
64 83.3706518537 0.42565779016
63 83.7225343102 0.42565779016
62.080977145 84 0.42565779016
62 84.029641638 0.42565779016
61 84.4453634453 0.42565779016
60 84.6717222219 0.42565779016
59 84.9043486164 0.42565779016
58.6716446629 85 0.42565779016
58 85.1835719757 0.42565779016
57 85.3047040684 0.42565779016
56 85.5306053251 0.42565779016
55 85.6663932039 0.42565779016
54 85.7724198209 0.42565779016
53 85.924013479 0.42565779016
52 85.9169007786 0.42565779016
51 85.9368803928 0.42565779016
50 85.9368803928 0.42565779016
49 85.9169007786 0.42565779016
48 85.924013479 0.42565779016
47 85.7724198209 0.42565779016
46 85.6663932039 0.42565779016
45 85.5306053251 0.42565779016
44 85.3047040684 0.42565779016
43 85.1835719757 0.42565779016
42.3283553371 85 0.42565779016
42 84.9043486164 0.42565779016
41 84.6717222219 0.42565779016
40 84.4453634453 0.42565779016
39 84.029641638 0.42565779016
38.919022855 84 0.42565779016
38 83.7225343102 0.42565779016
37 83.3706518537 0.42565779016
36.3085175477 83 0.42565779016
36 82.8709389781 0.42565779016
35 82.4918073042 0.42565779016
34.186971469 82 0.42565779016
34 81.909426515 0.42565779016
33 81.4598249938 0.42565779016
32.3446666994 81 0.42565779016
32 80.8095448667 0.42565779016
31 80.2440826926 0.42565779016
30.6129460993 80 0.42565779016
30 79.6032436443 0.42565779016
29.2348069115 79 0.42565779016
29 78.8532674399 0.42565779016
28 78.0547167217 0.42565779016
27.9307697848 78 0.42565779016
27 77.2347706884 0.42565779016
26.6991497247 77 0.42565779016
26 76.4169534441 0.42565779016
25.5621391571 76 0.42565779016
25 75.4378608429 0.42565779016
24.5830465559 75 0.42565779016
24 74.3008502753 0.42565779016
23.7652293116 74 0.42565779016
23 73.0692302152 0.42565779016
22.9452832783 73 0.42565779016
22.1467325601 72 0.42565779016
22 71.7651930885 0.42565779016
21.3967563557 71 0.42565779016
21 70.3870539007 0.42565779016
20.7559173074 70 0.42565779016
20.1904551333 69 0.42565779016
20 68.6553333006 0.42565779016
19.5401750062 68 0.42565779016
19.090573485 67 0.42565779016
19 66.813028531 0.42565779016
18.5081926958 66 0.42565779016
18.1290610219 65 0.42565779016
18 64.6914824523 0.42565779016
17.6293481463 64 0.42565779016
17.2774656898 63 0.42565779016
17 62.080977145 0.42565779016
16.970358362 62 0.42565779016
16.5546365547 61 0.42565779016
16.3282777781 60 0.42565779016
16.0956513836 59 0.42565779016
16 58.6716446629 0.42565779016
15.8164280243 58 0.42565779016
15.6952959316 57 0.42565779016
15.4693946749 56 0.42565779016
15.3336067961 55 0.42565779016
15.2275801791 54 0.42565779016
15.075986521 53 0.42565779016
15.0830992214 52 0.42565779016
15.0631196072 51 0.42565779016
15.0631196072 50 0.42565779016
15.0830992214 49 0.42565779016
15.075986521 48 0.42565779016
15.2275801791 47 0.42565779016
15.3336067961 46 0.42565779016
15.4693946749 45 0.42565779016
15.6952959316 44 0.42565779016
15.8164280243 43 0.42565779016
16 42.3283553371 0.42565779016
16.0956513836 42 0.42565779016
16.3282777781 41 0.42565779016
16.5546365547 40 0.42565779016
16.970358362 39 0.42565779016
17 38.919022855 0.42565779016
17.2774656898 38 0.42565779016
17.6293481463 37 0.42565779016
18 36.3085175477 0.42565779016
18.1290610219 36 0.42565779016
18.5081926958 35 0.42565779016
19 34.186971469 0.42565779016
19.090573485 34 0.42565779016
19.5401750062 33 0.42565779016
20 32.3446666994 0.42565779016
20.1904551333 32 0.42565779016
20.7559173074 31 0.42565779016
21 30.6129460993 0.42565779016
21.3967563557 30 0.42565779016
22 29.2348069115 0.42565779016
22.1467325601 29 0.42565779016
22.9452832783 28 0.42565779016
23 27.9307697848 0.42565779016
23.7652293116 27 0.42565779016
24 26.6991497247 0.42565779016
24.5830465559 26 0.42565779016
25 25.5621391571 0.42565779016
25.5621391571 25 0.42565779016
26 24.5830465559 0.42565779016
26.6991497247 24 0.42565779016
27 23.7652293116 0.42565779016
27.9307697848 23 0.42565779016
28 22.9452832783 0.42565779016
29 22.1467325601 0.42565779016
29.2348069115 22 0.42565779016
30 21.3967563557 0.42565779016
30.6129460993 21 0.42565779016
31 20.7559173074 0.42565779016
32 20.1904551333 0.42565779016
32.3446666994 20 0.42565779016
33 19.5401750062 0.42565779016
34 19.090573485 0.42565779016
34.186971469 19 0.42565779016
35 18.5081926958 0.42565779016
36 18.1290610219 0.42565779016
36.3085175477 18 0.42565779016
37 17.6293481463 0.42565779016
38 17.2774656898 0.42565779016
38.919022855 17 0.42565779016
39 16.970358362 0.42565779016
40 16.5546365547 0.42565779016
41 16.3282777781 0.42565779016
42 16.0956513836 0.42565779016
42.3283553371 16 0.42565779016

43.7757727531 20 0.779605371899
44 19.9548482682 0.779605371899
45 19.746366583 0.779605371899
46 19.5761692039 0.779605371899
47 19.4511608536 0.779605371899
48 19.3594042333 0.779605371899
49 19.2926360673 0.779605371899
50 19.2725552612 0.779605371899
51 19.2725552612 0.779605371899
52 19.2926360673 0.779605371899
53 19.3594042333 0.779605371899
54 19.4511608536 0.779605371899
55 19.5761692039 0.779605371899
56 19.746366583 0.779605371899
57 19.9548482682 0.779605371899
57.2242272469 20 0.779605371899
58 20.1582323019 0.779605371899
59 20.4337171843 0.779605371899
60 20.7093118434 0.779605371899
60.8327879325 21 0.779605371899
61 21.0594042492 0.779605371899
62 21.4268948976 0.779605371899
63 21.8391110823 0.779605371899
63.3499531116 22 0.779605371899
64 22.2816085352 0.779605371899
65 22.7842446836 0.779605371899
65.3943720635 23 0.779605371899
66 23.3143608505 0.779605371899
67 23.9144481096 0.779605371899
67.1427931334 24 0.779605371899
68 24.5275421686 0.779605371899
68.6532582286 25 0.779605371899
69 25.2387706184 0.779605371899
70 25.9915503345 0.779605371899
70.0107481748 26 0.779605371899
71 26.8145822483 0.779605371899
71.2152848335 27 0.779605371899
72 27.6991032486 0.779605371899
72.3155400807 28 0.779605371899
73 28.6844599193 0.779605371899
73.3008967514 29 0.779605371899
74 29.7847151665 0.779605371899
74.1854177517 30 0.779605371899
75 30.9892518252 0.779605371899
75.0084496655 31 0.779605371899
75.7612293816 32 0.779605371899
76 32.3467417714 0.779605371899
76.4724578314 33 0.779605371899
77 33.8572068666 0.779605371899
77.0855518904 34 0.779605371899
77.6856391495 35 0.779605371899
78 35.6056279365 0.779605371899
78.2157553164 36 0.779605371899
78.7183914648 37 0.779605371899
79 37.6500468884 0.779605371899
79.1608889177 38 0.779605371899
79.5731051024 39 0.779605371899
79.9405957508 40 0.779605371899
80 40.1672120675 0.779605371899
80.2906881566 41 0.779605371899
80.5662828157 42 0.779605371899
80.8417676981 43 0.779605371899
81 43.7757727531 0.779605371899
81.0451517318 44 0.779605371899
81.253633417 45 0.779605371899
81.4238307961 46 0.779605371899
81.5488391464 47 0.779605371899
81.6405957667 48 0.779605371899
81.7073639327 49 0.779605371899
81.7274447388 50 0.779605371899
81.7274447388 51 0.779605371899
81.7073639327 52 0.779605371899
81.6405957667 53 0.779605371899
81.5488391464 54 0.779605371899
81.4238307961 55 0.779605371899
81.253633417 56 0.779605371899
81.0451517318 57 0.779605371899
81 57.2242272469 0.779605371899
80.8417676981 58 0.779605371899
80.5662828157 59 0.779605371899
80.2906881566 60 0.779605371899
80 60.8327879325 0.779605371899
79.9405957508 61 0.779605371899
79.5731051024 62 0.779605371899
79.1608889177 63 0.779605371899
79 63.3499531116 0.779605371899
78.7183914648 64 0.779605371899
78.2157553164 65 0.779605371899
78 65.3943720635 0.779605371899
77.6856391495 66 0.779605371899
77.0855518904 67 0.779605371899
77 67.1427931334 0.779605371899
76.4724578314 68 0.779605371899
76 68.6532582286 0.779605371899
75.7612293816 69 0.779605371899
75.0084496655 70 0.779605371899
75 70.0107481748 0.779605371899
74.1854177517 71 0.779605371899
74 71.2152848335 0.779605371899
73.3008967514 72 0.779605371899
73 72.3155400807 0.779605371899
72.3155400807 73 0.779605371899
72 73.3008967514 0.779605371899
71.2152848335 74 0.779605371899
71 74.1854177517 0.779605371899
70.0107481748 75 0.779605371899
70 75.0084496655 0.779605371899
69 75.7612293816 0.779605371899
68.6532582286 76 0.779605371899
68 76.4724578314 0.779605371899
67.1427931334 77 0.779605371899
67 77.0855518904 0.779605371899
66 77.6856391495 0.779605371899
65.3943720635 78 0.779605371899
65 78.2157553164 0.779605371899
64 78.7183914648 0.779605371899
63.3499531116 79 0.779605371899
63 79.1608889177 0.779605371899
62 79.5731051024 0.779605371899
61 79.9405957508 0.779605371899
60.8327879325 80 0.779605371899
60 80.2906881566 0.779605371899
59 80.5662828157 0.779605371899
58 80.8417676981 0.779605371899
57.2242272469 81 0.779605371899
57 81.0451517318 0.779605371899
56 81.253633417 0.779605371899
55 81.4238307961 0.779605371899
54 81.5488391464 0.779605371899
53 81.6405957667 0.779605371899
52 81.7073639327 0.779605371899
51 81.7274447388 0.779605371899
50 81.7274447388 0.779605371899
49 81.7073639327 0.779605371899
48 81.6405957667 0.779605371899
47 81.5488391464 0.779605371899
46 81.4238307961 0.779605371899
45 81.253633417 0.779605371899
44 81.0451517318 0.779605371899
43.7757727531 81 0.779605371899
43 80.8417676981 0.779605371899
42 80.5662828157 0.779605371899
41 80.2906881566 0.779605371899
40.1672120675 80 0.779605371899
40 79.9405957508 0.779605371899
39 79.5731051024 0.779605371899
38 79.1608889177 0.779605371899
37.6500468884 79 0.779605371899
37 78.7183914648 0.779605371899
36 78.2157553164 0.779605371899
35.6056279365 78 0.779605371899
35 77.6856391495 0.779605371899
34 77.0855518904 0.779605371899
33.8572068666 77 0.779605371899
33 76.4724578314 0.779605371899
32.3467417714 76 0.779605371899
32 75.7612293816 0.779605371899
31 75.0084496655 0.779605371899
30.9892518252 75 0.779605371899
30 74.1854177517 0.779605371899
29.7847151665 74 0.779605371899
29 73.3008967514 0.779605371899
28.6844599193 73 0.779605371899
28 72.3155400807 0.779605371899
27.6991032486 72 0.779605371899
27 71.2152848335 0.779605371899
26.8145822483 71 0.779605371899
26 70.0107481748 0.779605371899
25.9915503345 70 0.779605371899
25.2387706184 69 0.779605371899
25 68.6532582286 0.779605371899
24.5275421686 68 0.779605371899
24 67.1427931334 0.779605371899
23.9144481096 67 0.779605371899
23.3143608505 66 0.779605371899
23 65.3943720635 0.779605371899
22.7842446836 65 0.779605371899
22.2816085352 64 0.779605371899
22 63.3499531116 0.779605371899
21.8391110823 63 0.779605371899
21.4268948976 62 0.779605371899
21.0594042492 61 0.779605371899
21 60.8327879325 0.779605371899
20.7093118434 60 0.779605371899
20.4337171843 59 0.779605371899
20.1582323019 58 0.779605371899
20 57.2242272469 0.779605371899
19.9548482682 57 0.779605371899
19.746366583 56 0.779605371899
19.5761692039 55 0.779605371899
19.4511608536 54 0.779605371899
19.3594042333 53 0.779605371899
19.2926360673 52 0.779605371899
19.2725552612 51 0.779605371899
19.2725552612 50 0.779605371899
19.2926360673 49 0.779605371899
19.3594042333 48 0.779605371899
19.4511608536 47 0.779605371899
19.5761692039 46 0.779605371899
19.746366583 45 0.779605371899
19.9548482682 44 0.779605371899
20 43.7757727531 0.779605371899
20.1582323019 43 0.779605371899
20.4337171843 42 0.779605371899
20.7093118434 41 0.779605371899
21 40.1672120675 0.779605371899
21.0594042492 40 0.779605371899
21.4268948976 39 0.779605371899
21.8391110823 38 0.779605371899
22 37.6500468884 0.779605371899
22.2816085352 37 0.779605371899
22.7842446836 36 0.779605371899
23 35.6056279365 0.779605371899
23.3143608505 35 0.779605371899
23.9144481096 34 0.779605371899
24 33.8572068666 0.779605371899
24.5275421686 33 0.779605371899
25 32.3467417714 0.779605371899
25.2387706184 32 0.779605371899
25.9915503345 31 0.779605371899
26 30.9892518252 0.779605371899
26.8145822483 30 0.779605371899
27 29.7847151665 0.779605371899
27.6991032486 29 0.779605371899
28 28.6844599193 0.779605371899
28.6844599193 28 0.779605371899
29 27.6991032486 0.779605371899
29.7847151665 27 0.779605371899
30 26.8145822483 0.779605371899
30.9892518252 26 0.779605371899
31 25.9915503345 0.779605371899
32 25.2387706184 0.779605371899
32.3467417714 25 0.779605371899
33 24.5275421686 0.779605371899
33.8572068666 24 0.779605371899
34 23.9144481096 0.779605371899
35 23.3143608505 0.779605371899
35.6056279365 23 0.779605371899
36 22.7842446836 0.779605371899
37 22.2816085352 0.779605371899
37.6500468884 22 0.779605371899
38 21.8391110823 0.779605371899
39 21.4268948976 0.779605371899
40 21.0594042492 0.779605371899
40.1672120675 21 0.779605371899
41 20.7093118434 0.779605371899
42 20.4337171843 0.779605371899
43 20.1582323019 0.779605371899
43.7757727531 20 0.779605371899

43.156360669 24 1.13355295364
44 23.7716518857 1.13355295364
45 23.5509322688 1.13355295364
46 23.3630613345 1.13355295364
47 23.2219047804 1.13355295364
48 23.1123298148 1.13355295364
49 23.0418574142 1.13355295364
50 23.0023289667 1.13355295364
51 23.0023289667 1.13355295364
52 23.0418574142 1.13355295364
53 23.1123298148 1.13355295364
54 23.2219047804 1.13355295364
55 23.3630613345 1.13355295364
56 23.5509322688 1.13355295364
57 23.7716518857 1.13355295364
57.843639331 24 1.13355295364
58 24.0420719699 1.13355295364
59 24.339525941 1.13355295364
60 24.682961262 1.13355295364
60.8056351633 25 1.13355295364
61 25.0750828931 1.13355295364
62 25.5040059746 1.13355295364
63 25.9908313831 1.13355295364
63.017964839 26 1.13355295364
64 26.5142764868 1.13355295364
64.8318987688 27 1.13355295364
65 27.0999057823 1.13355295364
66 27.7532819201 1.13355295364
66.3587311554 28 1.13355295364
67 28.4597786613 1.13355295364
67.7049975897 29 1.13355295364
68 29.2357247841 1.13355295364
68.8906896437 30 1.13355295364
69 30.0973739992 1.13355295364
69.9530615264 31 1.13355295364
70 31.0469384736 1.13355295364
70.9026260008 32 1.13355295364
71 32.1093103563 1.13355295364
71.7642752159 33 1.13355295364
72 33.2950024103 1.13355295364
72.5402213387 34 1.13355295364
73 34.6412688446 1.13355295364
73.2467180799 35 1.13355295364
73.9000942177 36 1.13355295364
74 36.1681012312 1.13355295364
74.4857235132 37 1.13355295364
75 37.982035161 1.13355295364
75.0091686169 38 1.13355295364
75.4959940254 39 1.13355295364
75.9249171069 40 1.13355295364
76 40.1943648367 1.13355295364
76.317038738 41 1.13355295364
76.660474059 42 1.13355295364
76.9579280301 43 1.13355295364
77 43.156360669 1.13355295364
77.2283481143 44 1.13355295364
77.4490677312 45 1.13355295364
77.6369386655 46 1.13355295364
77.7780952196 47 1.13355295364
77.8876701852 48 1.13355295364
77.9581425858 49 1.13355295364
77.9976710333 50 1.13355295364
77.9976710333 51 1.13355295364
77.9581425858 52 1.13355295364
77.8876701852 53 1.13355295364
77.7780952196 54 1.13355295364
77.6369386655 55 1.13355295364
77.4490677312 56 1.13355295364
77.2283481143 57 1.13355295364
77 57.843639331 1.13355295364
76.9579280301 58 1.13355295364
76.660474059 59 1.13355295364
76.317038738 60 1.13355295364
76 60.8056351633 1.13355295364
75.9249171069 61 1.13355295364
75.4959940254 62 1.13355295364
75.0091686169 63 1.13355295364
75 63.017964839 1.13355295364
74.4857235132 64 1.13355295364
74 64.8318987688 1.13355295364
73.9000942177 65 1.13355295364
73.2467180799 66 1.13355295364
73 66.3587311554 1.13355295364
72.5402213387 67 1.13355295364
72 67.7049975897 1.13355295364
71.7642752159 68 1.13355295364
71 68.8906896437 1.13355295364
70.9026260008 69 1.13355295364
70 69.9530615264 1.13355295364
69.9530615264 70 1.13355295364
69 70.9026260008 1.13355295364
68.8906896437 71 1.13355295364
68 71.7642752159 1.13355295364
67.7049975897 72 1.13355295364
67 72.5402213387 1.13355295364
66.3587311554 73 1.13355295364
66 73.2467180799 1.13355295364
65 73.9000942177 1.13355295364
64.8318987688 74 1.13355295364
64 74.4857235132 1.13355295364
63.017964839 75 1.13355295364
63 75.0091686169 1.13355295364
62 75.4959940254 1.13355295364
61 75.9249171069 1.13355295364
60.8056351633 76 1.13355295364
60 76.317038738 1.13355295364
59 76.660474059 1.13355295364
58 76.9579280301 1.13355295364
57.843639331 77 1.13355295364
57 77.2283481143 1.13355295364
56 77.4490677312 1.13355295364
55 77.6369386655 1.13355295364
54 77.7780952196 1.13355295364
53 77.8876701852 1.13355295364
52 77.9581425858 1.13355295364
51 77.9976710333 1.13355295364
50 77.9976710333 1.13355295364
49 77.9581425858 1.13355295364
48 77.8876701852 1.13355295364
47 77.7780952196 1.13355295364
46 77.6369386655 1.13355295364
45 77.4490677312 1.13355295364
44 77.2283481143 1.13355295364
43.156360669 77 1.13355295364
43 76.9579280301 1.13355295364
42 76.660474059 1.13355295364
41 76.317038738 1.13355295364
40.1943648367 76 1.13355295364
40 75.9249171069 1.13355295364
39 75.4959940254 1.13355295364
38 75.0091686169 1.13355295364
37.982035161 75 1.13355295364
37 74.4857235132 1.13355295364
36.1681012312 74 1.13355295364
36 73.9000942177 1.13355295364
35 73.2467180799 1.13355295364
34.6412688446 73 1.13355295364
34 72.5402213387 1.13355295364
33.2950024103 72 1.13355295364
33 71.7642752159 1.13355295364
32.1093103563 71 1.13355295364
32 70.9026260008 1.13355295364
31.0469384736 70 1.13355295364
31 69.9530615264 1.13355295364
30.0973739992 69 1.13355295364
30 68.8906896437 1.13355295364
29.2357247841 68 1.13355295364
29 67.7049975897 1.13355295364
28.4597786613 67 1.13355295364
28 66.3587311554 1.13355295364
27.7532819201 66 1.13355295364
27.0999057823 65 1.13355295364
27 64.8318987688 1.13355295364
26.5142764868 64 1.13355295364
26 63.017964839 1.13355295364
25.9908313831 63 1.13355295364
25.5040059746 62 1.13355295364
25.0750828931 61 1.13355295364
25 60.8056351633 1.13355295364
24.682961262 60 1.13355295364
24.339525941 59 1.13355295364
24.0420719699 58 1.13355295364
24 57.843639331 1.13355295364
23.7716518857 57 1.13355295364
23.5509322688 56 1.13355295364
23.3630613345 55 1.13355295364
23.2219047804 54 1.13355295364
23.1123298148 53 1.13355295364
23.0418574142 52 1.13355295364
23.0023289667 51 1.13355295364
23.0023289667 50 1.13355295364
23.0418574142 49 1.13355295364
23.1123298148 48 1.13355295364
23.2219047804 47 1.13355295364
23.3630613345 46 1.13355295364
23.5509322688 45 1.13355295364
23.7716518857 44 1.13355295364
24 43.156360669 1.13355295364
24.0420719699 43 1.13355295364
24.339525941 42 1.13355295364
24.682961262 41 1.13355295364
25 40.1943648367 1.13355295364
25.0750828931 40 1.13355295364
25.5040059746 39 1.13355295364
25.9908313831 38 1.13355295364
26 37.982035161 1.13355295364
26.5142764868 37 1.13355295364
27 36.1681012312 1.13355295364
27.0999057823 36 1.13355295364
27.7532819201 35 1.13355295364
28 34.6412688446 1.13355295364
28.4597786613 34 1.13355295364
29 33.2950024103 1.13355295364
29.2357247841 33 1.13355295364
30 32.1093103563 1.13355295364
30.0973739992 32 1.13355295364
31 31.0469384736 1.13355295364
31.0469384736 31 1.13355295364
32 30.0973739992 1.13355295364
32.1093103563 30 1.13355295364
33 29.2357247841 1.13355295364
33.2950024103 29 1.13355295364
34 28.4597786613 1.13355295364
34.6412688446 28 1.13355295364
35 27.7532819201 1.13355295364
36 27.0999057823 1.13355295364
36.1681012312 27 1.13355295364
37 26.5142764868 1.13355295364
37.982035161 26 1.13355295364
38 25.9908313831 1.13355295364
39 25.5040059746 1.13355295364
40 25.0750828931 1.13355295364
40.1943648367 25 1.13355295364
41 24.682961262 1.13355295364
42 24.339525941 1.13355295364
43 24.0420719699 1.13355295364
43.156360669 24 1.13355295364

44.7419710313 27 1.48750053538
45 26.9349297536 1.48750053538
46 26.716454263 1.48750053538
47 26.5497105399 1.48750053538
48 26.4181998996 1.48750053538
49 26.3369001518 1.48750053538
50 26.2974611329 1.48750053538
51 26.2974611329 1.48750053538
52 26.3369001518 1.48750053538
53 26.4181998996 1.48750053538
54 26.5497105399 1.48750053538
55 26.716454263 1.48750053538
56 26.9349297536 1.48750053538
56.2580289687 27 1.48750053538
57 27.184324077 1.48750053538
58 27.4887950734 1.48750053538
59 27.8415825199 1.48750053538
59.3937602141 28 1.48750053538
60 28.244357308 1.48750053538
61 28.6973616984 1.48750053538
61.5916455882 29 1.48750053538
62 29.2112856056 1.48750053538
63 29.7816153898 1.48750053538
63.347958858 30 1.48750053538
64 30.4183281917 1.48750053538
64.8199221632 31 1.48750053538
65 31.1311071656 1.48750053538
66 31.9234510116 1.48750053538
66.0905063144 32 1.48750053538
67 32.7982226048 1.48750053538
67.2135349961 33 1.48750053538
68 33.7864650039 1.48750053538
68.2017773952 34 1.48750053538
69 34.9094936856 1.48750053538
69.0765489884 35 1.48750053538
69.8688928344 36 1.48750053538
70 36.1800778368 1.48750053538
70.5816718083 37 1.48750053538
71 37.652041142 1.48750053538
71.2183846102 38 1.48750053538
71.7887143944 39 1.48750053538
72 39.4083544118 1.48750053538
72.3026383016 40 1.48750053538
72.755642692 41 1.48750053538
73 41.6062397859 1.48750053538
73.1584174801 42 1.48750053538
73.5112049266 43 1.48750053538
73.815675923 44 1.48750053538
74 44.7419710313 1.48750053538
74.0650702464 45 1.48750053538
74.283545737 46 1.48750053538
74.4502894601 47 1.48750053538
74.5818001004 48 1.48750053538
74.6630998482 49 1.48750053538
74.7025388671 50 1.48750053538
74.7025388671 51 1.48750053538
74.6630998482 52 1.48750053538
74.5818001004 53 1.48750053538
74.4502894601 54 1.48750053538
74.283545737 55 1.48750053538
74.0650702464 56 1.48750053538
74 56.2580289687 1.48750053538
73.815675923 57 1.48750053538
73.5112049266 58 1.48750053538
73.1584174801 59 1.48750053538
73 59.3937602141 1.48750053538
72.755642692 60 1.48750053538
72.3026383016 61 1.48750053538
72 61.5916455882 1.48750053538
71.7887143944 62 1.48750053538
71.2183846102 63 1.48750053538
71 63.347958858 1.48750053538
70.5816718083 64 1.48750053538
70 64.8199221632 1.48750053538
69.8688928344 65 1.48750053538
69.0765489884 66 1.48750053538
69 66.0905063144 1.48750053538
68.2017773952 67 1.48750053538
68 67.2135349961 1.48750053538
67.2135349961 68 1.48750053538
67 68.2017773952 1.48750053538
66.0905063144 69 1.48750053538
66 69.0765489884 1.48750053538
65 69.8688928344 1.48750053538
64.8199221632 70 1.48750053538
64 70.5816718083 1.48750053538
63.347958858 71 1.48750053538
63 71.2183846102 1.48750053538
62 71.7887143944 1.48750053538
61.5916455882 72 1.48750053538
61 72.3026383016 1.48750053538
60 72.755642692 1.48750053538
59.3937602141 73 1.48750053538
59 73.1584174801 1.48750053538
58 73.5112049266 1.48750053538
57 73.815675923 1.48750053538
56.2580289687 74 1.48750053538
56 74.0650702464 1.48750053538
55 74.283545737 1.48750053538
54 74.4502894601 1.48750053538
53 74.5818001004 1.48750053538
52 74.6630998482 1.48750053538
51 74.7025388671 1.48750053538
50 74.7025388671 1.48750053538
49 74.6630998482 1.48750053538
48 74.5818001004 1.48750053538
47 74.4502894601 1.48750053538
46 74.283545737 1.48750053538
45 74.0650702464 1.48750053538
44.7419710313 74 1.48750053538
44 73.815675923 1.48750053538
43 73.5112049266 1.48750053538
42 73.1584174801 1.48750053538
41.6062397859 73 1.48750053538
41 72.755642692 1.48750053538
40 72.3026383016 1.48750053538
39.4083544118 72 1.48750053538
39 71.7887143944 1.48750053538
38 71.2183846102 1.48750053538
37.652041142 71 1.48750053538
37 70.5816718083 1.48750053538
36.1800778368 70 1.48750053538
36 69.8688928344 1.48750053538
35 69.0765489884 1.48750053538
34.9094936856 69 1.48750053538
34 68.2017773952 1.48750053538
33.7864650039 68 1.48750053538
33 67.2135349961 1.48750053538
32.7982226048 67 1.48750053538
32 66.0905063144 1.48750053538
31.9234510116 66 1.48750053538
31.1311071656 65 1.48750053538
31 64.8199221632 1.48750053538
30.4183281917 64 1.48750053538
30 63.347958858 1.48750053538
29.7816153898 63 1.48750053538
29.2112856056 62 1.48750053538
29 61.5916455882 1.48750053538
28.6973616984 61 1.48750053538
28.244357308 60 1.48750053538
28 59.3937602141 1.48750053538
27.8415825199 59 1.48750053538
27.4887950734 58 1.48750053538
27.184324077 57 1.48750053538
27 56.2580289687 1.48750053538
26.9349297536 56 1.48750053538
26.716454263 55 1.48750053538
26.5497105399 54 1.48750053538
26.4181998996 53 1.48750053538
26.3369001518 52 1.48750053538
26.2974611329 51 1.48750053538
26.2974611329 50 1.48750053538
26.3369001518 49 1.48750053538
26.4181998996 48 1.48750053538
26.5497105399 47 1.48750053538
26.716454263 46 1.48750053538
26.9349297536 45 1.48750053538
27 44.7419710313 1.48750053538
27.184324077 44 1.48750053538
27.4887950734 43 1.48750053538
27.8415825199 42 1.48750053538
28 41.6062397859 1.48750053538
28.244357308 41 1.48750053538
28.6973616984 40 1.48750053538
29 39.4083544118 1.48750053538
29.2112856056 39 1.48750053538
29.7816153898 38 1.48750053538
30 37.652041142 1.48750053538
30.4183281917 37 1.48750053538
31 36.1800778368 1.48750053538
31.1311071656 36 1.48750053538
31.9234510116 35 1.48750053538
32 34.9094936856 1.48750053538
32.7982226048 34 1.48750053538
33 33.7864650039 1.48750053538
33.7864650039 33 1.48750053538
34 32.7982226048 1.48750053538
34.9094936856 32 1.48750053538
35 31.9234510116 1.48750053538
36 31.1311071656 1.48750053538
36.1800778368 31 1.48750053538
37 30.4183281917 1.48750053538
37.652041142 30 1.48750053538
38 29.7816153898 1.48750053538
39 29.2112856056 1.48750053538
39.4083544118 29 1.48750053538
40 28.6973616984 1.48750053538
41 28.244357308 1.48750053538
41.6062397859 28 1.48750053538
42 27.8415825199 1.48750053538
43 27.4887950734 1.48750053538
44 27.184324077 1.48750053538
44.7419710313 27 1.48750053538

44.7717792305 30 1.84144811712
45 29.9352823962 1.84144811712
46 29.6817032353 1.84144811712
47 29.4955263304 1.84144811712
48 29.3378226257 1.84144811712
49 29.2473942007 1.84144811712
50 29.2037701547 1.84144811712
51 29.2037701547 1.84144811712
52 29.2473942007 1.84144811712
53 29.3378226257 1.84144811712
54 29.4955263304 1.84144811712
55 29.6817032353 1.84144811712
56 29.9352823962 1.84144811712
56.2282207695 30 1.84144811712
57 30.2149309708 1.84144811712
58 30.5652469382 1.84144811712
59 30.9842020583 1.84144811712
59.0338708374 31 1.84144811712
60 31.4539613469 1.84144811712
61 31.9992416401 1.84144811712
61.0012830533 32 1.84144811712
62 32.6087583699 1.84144811712
62.5739740893 33 1.84144811712
63 33.29633772 1.84144811712
63.9034272769 34 1.84144811712
64 34.0786699222 1.84144811712
65 34.9424338077 1.84144811712
65.0612022005 35 1.84144811712
66 35.9387977995 1.84144811712
66.0575661923 36 1.84144811712
66.9213300778 37 1.84144811712
67 37.0965727231 1.84144811712
67.70366228 38 1.84144811712
68 38.4260259107 1.84144811712
68.3912416301 39 1.84144811712
69 39.9987169467 1.84144811712
69.0007583599 40 1.84144811712
69.5460386531 41 1.84144811712
70 41.9661291626 1.84144811712
70.0157979417 42 1.84144811712
70.4347530618 43 1.84144811712
70.7850690292 44 1.84144811712
71 44.7717792305 1.84144811712
71.0647176038 45 1.84144811712
71.3182967647 46 1.84144811712
71.5044736696 47 1.84144811712
71.6621773743 48 1.84144811712
71.7526057993 49 1.84144811712
71.7962298453 50 1.84144811712
71.7962298453 51 1.84144811712
71.7526057993 52 1.84144811712
71.6621773743 53 1.84144811712
71.5044736696 54 1.84144811712
71.3182967647 55 1.84144811712
71.0647176038 56 1.84144811712
71 56.2282207695 1.84144811712
70.7850690292 57 1.84144811712
70.4347530618 58 1.84144811712
70.0157979417 59 1.84144811712
70 59.0338708374 1.84144811712
69.5460386531 60 1.84144811712
69.0007583599 61 1.84144811712
69 61.0012830533 1.84144811712
68.3912416301 62 1.84144811712
68 62.5739740893 1.84144811712
67.70366228 63 1.84144811712
67 63.9034272769 1.84144811712
66.9213300778 64 1.84144811712
66.0575661923 65 1.84144811712
66 65.0612022005 1.84144811712
65.0612022005 66 1.84144811712
65 66.0575661923 1.84144811712
64 66.9213300778 1.84144811712
63.9034272769 67 1.84144811712
63 67.70366228 1.84144811712
62.5739740893 68 1.84144811712
62 68.3912416301 1.84144811712
61.0012830533 69 1.84144811712
61 69.0007583599 1.84144811712
60 69.5460386531 1.84144811712
59.0338708374 70 1.84144811712
59 70.0157979417 1.84144811712
58 70.4347530618 1.84144811712
57 70.7850690292 1.84144811712
56.2282207695 71 1.84144811712
56 71.0647176038 1.84144811712
55 71.3182967647 1.84144811712
54 71.5044736696 1.84144811712
53 71.6621773743 1.84144811712
52 71.7526057993 1.84144811712
51 71.7962298453 1.84144811712
50 71.7962298453 1.84144811712
49 71.7526057993 1.84144811712
48 71.6621773743 1.84144811712
47 71.5044736696 1.84144811712
46 71.3182967647 1.84144811712
45 71.0647176038 1.84144811712
44.7717792305 71 1.84144811712
44 70.7850690292 1.84144811712
43 70.4347530618 1.84144811712
42 70.0157979417 1.84144811712
41.9661291626 70 1.84144811712
41 69.5460386531 1.84144811712
40 69.0007583599 1.84144811712
39.9987169467 69 1.84144811712
39 68.3912416301 1.84144811712
38.4260259107 68 1.84144811712
38 67.70366228 1.84144811712
37.0965727231 67 1.84144811712
37 66.9213300778 1.84144811712
36 66.0575661923 1.84144811712
35.9387977995 66 1.84144811712
35 65.0612022005 1.84144811712
34.9424338077 65 1.84144811712
34.0786699222 64 1.84144811712
34 63.9034272769 1.84144811712
33.29633772 63 1.84144811712
33 62.5739740893 1.84144811712
32.6087583699 62 1.84144811712
32 61.0012830533 1.84144811712
31.9992416401 61 1.84144811712
31.4539613469 60 1.84144811712
31 59.0338708374 1.84144811712
30.9842020583 59 1.84144811712
30.5652469382 58 1.84144811712
30.2149309708 57 1.84144811712
30 56.2282207695 1.84144811712
29.9352823962 56 1.84144811712
29.6817032353 55 1.84144811712
29.4955263304 54 1.84144811712
29.3378226257 53 1.84144811712
29.2473942007 52 1.84144811712
29.2037701547 51 1.84144811712
29.2037701547 50 1.84144811712
29.2473942007 49 1.84144811712
29.3378226257 48 1.84144811712
29.4955263304 47 1.84144811712
29.6817032353 46 1.84144811712
29.9352823962 45 1.84144811712
30 44.7717792305 1.84144811712
30.2149309708 44 1.84144811712
30.5652469382 43 1.84144811712
30.9842020583 42 1.84144811712
31 41.9661291626 1.84144811712
31.4539613469 41 1.84144811712
31.9992416401 40 1.84144811712
32 39.9987169467 1.84144811712
32.6087583699 39 1.84144811712
33 38.4260259107 1.84144811712
33.29633772 38 1.84144811712
34 37.0965727231 1.84144811712
34.0786699222 37 1.84144811712
34.9424338077 36 1.84144811712
35 35.9387977995 1.84144811712
35.9387977995 35 1.84144811712
36 34.9424338077 1.84144811712
37 34.0786699222 1.84144811712
37.0965727231 34 1.84144811712
38 33.29633772 1.84144811712
38.4260259107 33 1.84144811712
39 32.6087583699 1.84144811712
39.9987169467 32 1.84144811712
40 31.9992416401 1.84144811712
41 31.4539613469 1.84144811712
41.9661291626 31 1.84144811712
42 30.9842020583 1.84144811712
43 30.5652469382 1.84144811712
44 30.2149309708 1.84144811712
44.7717792305 30 1.84144811712

47.5594969621 32 2.19539569885
48 31.9143336745 2.19539569885
49 31.8135128798 2.19539569885
50 31.7642038962 2.19539569885
51 31.7642038962 2.19539569885
52 31.8135128798 2.19539569885
53 31.9143336745 2.19539569885
53.4405030379 32 2.19539569885
54 32.1055268967 2.19539569885
55 32.3032569751 2.19539569885
56 32.5917656456 2.19539569885
57 32.9133506949 2.19539569885
57.2112269817 33 2.19539569885
58 33.3231991532 2.19539569885
59 33.8179429305 2.19539569885
59.3324817992 34 2.19539569885
60 34.3802444203 2.19539569885
60.9386230476 35 2.19539569885
61 35.0410135487 2.19539569885
62 35.7813883416 2.19539569885
62.2688223377 36 2.19539569885
63 36.6083405475 2.19539569885
63.4188478784 37 2.19539569885
64 37.5811521216 2.19539569885
64.3916594525 38 2.19539569885
65 38.7311776623 2.19539569885
65.2186116584 39 2.19539569885
65.9589864513 40 2.19539569885
66 40.0613769524 2.19539569885
66.6197555797 41 2.19539569885
67 41.6675182008 2.19539569885
67.1820570695 42 2.19539569885
67.6768008468 43 2.19539569885
68 43.7887730183 2.19539569885
68.0866493051 44 2.19539569885
68.4082343544 45 2.19539569885
68.6967430249 46 2.19539569885
68.8944731033 47 2.19539569885
69 47.5594969621 2.19539569885
69.0856663255 48 2.19539569885
69.1864871202 49 2.19539569885
69.2357961038 50 2.19539569885
69.2357961038 51 2.19539569885
69.1864871202 52 2.19539569885
69.0856663255 53 2.19539569885
69 53.4405030379 2.19539569885
68.8944731033 54 2.19539569885
68.6967430249 55 2.19539569885
68.4082343544 56 2.19539569885
68.0866493051 57 2.19539569885
68 57.2112269817 2.19539569885
67.6768008468 58 2.19539569885
67.1820570695 59 2.19539569885
67 59.3324817992 2.19539569885
66.6197555797 60 2.19539569885
66 60.9386230476 2.19539569885
65.9589864513 61 2.19539569885
65.2186116584 62 2.19539569885
65 62.2688223377 2.19539569885
64.3916594525 63 2.19539569885
64 63.4188478784 2.19539569885
63.4188478784 64 2.19539569885
63 64.3916594525 2.19539569885
62.2688223377 65 2.19539569885
62 65.2186116584 2.19539569885
61 65.9589864513 2.19539569885
60.9386230476 66 2.19539569885
60 66.6197555797 2.19539569885
59.3324817992 67 2.19539569885
59 67.1820570695 2.19539569885
58 67.6768008468 2.19539569885
57.2112269817 68 2.19539569885
57 68.0866493051 2.19539569885
56 68.4082343544 2.19539569885
55 68.6967430249 2.19539569885
54 68.8944731033 2.19539569885
53.4405030379 69 2.19539569885
53 69.0856663255 2.19539569885
52 69.1864871202 2.19539569885
51 69.2357961038 2.19539569885
50 69.2357961038 2.19539569885
49 69.1864871202 2.19539569885
48 69.0856663255 2.19539569885
47.5594969621 69 2.19539569885
47 68.8944731033 2.19539569885
46 68.6967430249 2.19539569885
45 68.4082343544 2.19539569885
44 68.0866493051 2.19539569885
43.7887730183 68 2.19539569885
43 67.6768008468 2.19539569885
42 67.1820570695 2.19539569885
41.6675182008 67 2.19539569885
41 66.6197555797 2.19539569885
40.0613769524 66 2.19539569885
40 65.9589864513 2.19539569885
39 65.2186116584 2.19539569885
38.7311776623 65 2.19539569885
38 64.3916594525 2.19539569885
37.5811521216 64 2.19539569885
37 63.4188478784 2.19539569885
36.6083405475 63 2.19539569885
36 62.2688223377 2.19539569885
35.7813883416 62 2.19539569885
35.0410135487 61 2.19539569885
35 60.9386230476 2.19539569885
34.3802444203 60 2.19539569885
34 59.3324817992 2.19539569885
33.8179429305 59 2.19539569885
33.3231991532 58 2.19539569885
33 57.2112269817 2.19539569885
32.9133506949 57 2.19539569885
32.5917656456 56 2.19539569885
32.3032569751 55 2.19539569885
32.1055268967 54 2.19539569885
32 53.4405030379 2.19539569885
31.9143336745 53 2.19539569885
31.8135128798 52 2.19539569885
31.7642038962 51 2.19539569885
31.7642038962 50 2.19539569885
31.8135128798 49 2.19539569885
31.9143336745 48 2.19539569885
32 47.5594969621 2.19539569885
32.1055268967 47 2.19539569885
32.3032569751 46 2.19539569885
32.5917656456 45 2.19539569885
32.9133506949 44 2.19539569885
33 43.7887730183 2.19539569885
33.3231991532 43 2.19539569885
33.8179429305 42 2.19539569885
34 41.6675182008 2.19539569885
34.3802444203 41 2.19539569885
35 40.0613769524 2.19539569885
35.0410135487 40 2.19539569885
35.7813883416 39 2.19539569885
36 38.7311776623 2.19539569885
36.6083405475 38 2.19539569885
37 37.5811521216 2.19539569885
37.5811521216 37 2.19539569885
38 36.6083405475 2.19539569885
38.7311776623 36 2.19539569885
39 35.7813883416 2.19539569885
40 35.0410135487 2.19539569885
40.0613769524 35 2.19539569885
41 34.3802444203 2.19539569885
41.6675182008 34 2.19539569885
42 33.8179429305 2.19539569885
43 33.3231991532 2.19539569885
43.7887730183 33 2.19539569885
44 32.9133506949 2.19539569885
45 32.5917656456 2.19539569885
46 32.3032569751 2.19539569885
47 32.1055268967 2.19539569885
47.5594969621 32 2.19539569885

44.9362159354 35 2.54934328059
45 34.9775194675 2.54934328059
46 34.6237383118 2.54934328059
47 34.402343132 2.54934328059
48 34.1723051185 2.54934328059
49 34.076354693 2.54934328059
50 34.0266330171 2.54934328059
51 34.0266330171 2.54934328059
52 34.076354693 2.54934328059
53 34.1723051185 2.54934328059
54 34.402343132 2.54934328059
55 34.6237383118 2.54934328059
56 34.9775194675 2.54934328059
56.0637840646 35 2.54934328059
57 35.3233819459 2.54934328059
58 35.8011545338 2.54934328059
58.3301574021 36 2.54934328059
59 36.4175132923 2.54934328059
59.8905171759 37 2.54934328059
60 37.0771516558 2.54934328059
61 37.8878189739 2.54934328059
61.1356805581 38 2.54934328059
62 38.7943856303 2.54934328059
62.2056143697 39 2.54934328059
63 39.8643194419 2.54934328059
63.1121810261 40 2.54934328059
63.9228483442 41 2.54934328059
64 41.1094828241 2.54934328059
64.5824867077 42 2.54934328059
65 42.6698425979 2.54934328059
65.1988454662 43 2.54934328059
65.6766180541 44 2.54934328059
66 44.9362159354 2.54934328059
66.0224805325 45 2.54934328059
66.3762616882 46 2.54934328059
66.597656868 47 2.54934328059
66.8276948815 48 2.54934328059
66.923645307 49 2.54934328059
66.9733669829 50 2.54934328059
66.9733669829 51 2.54934328059
66.923645307 52 2.54934328059
66.8276948815 53 2.54934328059
66.597656868 54 2.54934328059
66.3762616882 55 2.54934328059
66.0224805325 56 2.54934328059
66 56.0637840646 2.54934328059
65.6766180541 57 2.54934328059
65.1988454662 58 2.54934328059
65 58.3301574021 2.54934328059
64.5824867077 59 2.54934328059
64 59.8905171759 2.54934328059
63.9228483442 60 2.54934328059
63.1121810261 61 2.54934328059
63 61.1356805581 2.54934328059
62.2056143697 62 2.54934328059
62 62.2056143697 2.54934328059
61.1356805581 63 2.54934328059
61 63.1121810261 2.54934328059
60 63.9228483442 2.54934328059
59.8905171759 64 2.54934328059
59 64.5824867077 2.54934328059
58.3301574021 65 2.54934328059
58 65.1988454662 2.54934328059
57 65.6766180541 2.54934328059
56.0637840646 66 2.54934328059
56 66.0224805325 2.54934328059
55 66.3762616882 2.54934328059
54 66.597656868 2.54934328059
53 66.8276948815 2.54934328059
52 66.923645307 2.54934328059
51 66.9733669829 2.54934328059
50 66.9733669829 2.54934328059
49 66.923645307 2.54934328059
48 66.8276948815 2.54934328059
47 66.597656868 2.54934328059
46 66.3762616882 2.54934328059
45 66.0224805325 2.54934328059
44.9362159354 66 2.54934328059
44 65.6766180541 2.54934328059
43 65.1988454662 2.54934328059
42.6698425979 65 2.54934328059
42 64.5824867077 2.54934328059
41.1094828241 64 2.54934328059
41 63.9228483442 2.54934328059
40 63.1121810261 2.54934328059
39.8643194419 63 2.54934328059
39 62.2056143697 2.54934328059
38.7943856303 62 2.54934328059
38 61.1356805581 2.54934328059
37.8878189739 61 2.54934328059
37.0771516558 60 2.54934328059
37 59.8905171759 2.54934328059
36.4175132923 59 2.54934328059
36 58.3301574021 2.54934328059
35.8011545338 58 2.54934328059
35.3233819459 57 2.54934328059
35 56.0637840646 2.54934328059
34.9775194675 56 2.54934328059
34.6237383118 55 2.54934328059
34.402343132 54 2.54934328059
34.1723051185 53 2.54934328059
34.076354693 52 2.54934328059
34.0266330171 51 2.54934328059
34.0266330171 50 2.54934328059
34.076354693 49 2.54934328059
34.1723051185 48 2.54934328059
34.402343132 47 2.54934328059
34.6237383118 46 2.54934328059
34.9775194675 45 2.54934328059
35 44.9362159354 2.54934328059
35.3233819459 44 2.54934328059
35.8011545338 43 2.54934328059
36 42.6698425979 2.54934328059
36.4175132923 42 2.54934328059
37 41.1094828241 2.54934328059
37.0771516558 41 2.54934328059
37.8878189739 40 2.54934328059
38 39.8643194419 2.54934328059
38.7943856303 39 2.54934328059
39 38.7943856303 2.54934328059
39.8643194419 38 2.54934328059
40 37.8878189739 2.54934328059
41 37.0771516558 2.54934328059
41.1094828241 37 2.54934328059
42 36.4175132923 2.54934328059
42.6698425979 36 2.54934328059
43 35.8011545338 2.54934328059
44 35.3233819459 2.54934328059
44.9362159354 35 2.54934328059

45.2704361269 37 2.90329086233
46 36.6996923329 2.90329086233
47 36.4566455619 2.90329086233
48 36.1558624821 2.90329086233
49 36.0577285563 2.90329086233
50 36.0080781647 2.90329086233
51 36.0080781647 2.90329086233
52 36.0577285563 2.90329086233
53 36.1558624821 2.90329086233
54 36.4566455619 2.90329086233
55 36.6996923329 2.90329086233
55.7295638731 37 2.90329086233
56 37.1108865598 2.90329086233
57 37.5034222552 2.90329086233
57.857343916 38 2.90329086233
58 38.0796966309 2.90329086233
59 38.8158195522 2.90329086233
59.2360163602 39 2.90329086233
60 39.5865522495 2.90329086233
60.4300991121 40 2.90329086233
61 40.5699008879 2.90329086233
61.4134477505 41 2.90329086233
62 41.7639836398 2.90329086233
62.1841804478 42 2.90329086233
62.9203033691 43 2.90329086233
63 43.142656084 2.90329086233
63.4965777448 44 2.90329086233
63.8891134402 45 2.90329086233
64 45.2704361269 2.90329086233
64.3003076671 46 2.90329086233
64.5433544381 47 2.90329086233
64.8441375179 48 2.90329086233
64.9422714437 49 2.90329086233
64.9919218353 50 2.90329086233
64.9919218353 51 2.90329086233
64.9422714437 52 2.90329086233
64.8441375179 53 2.90329086233
64.5433544381 54 2.90329086233
64.3003076671 55 2.90329086233
64 55.7295638731 2.90329086233
63.8891134402 56 2.90329086233
63.4965777448 57 2.90329086233
63 57.857343916 2.90329086233
62.9203033691 58 2.90329086233
62.1841804478 59 2.90329086233
62 59.2360163602 2.90329086233
61.4134477505 60 2.90329086233
61 60.4300991121 2.90329086233
60.4300991121 61 2.90329086233
60 61.4134477505 2.90329086233
59.2360163602 62 2.90329086233
59 62.1841804478 2.90329086233
58 62.9203033691 2.90329086233
57.857343916 63 2.90329086233
57 63.4965777448 2.90329086233
56 63.8891134402 2.90329086233
55.7295638731 64 2.90329086233
55 64.3003076671 2.90329086233
54 64.5433544381 2.90329086233
53 64.8441375179 2.90329086233
52 64.9422714437 2.90329086233
51 64.9919218353 2.90329086233
50 64.9919218353 2.90329086233
49 64.9422714437 2.90329086233
48 64.8441375179 2.90329086233
47 64.5433544381 2.90329086233
46 64.3003076671 2.90329086233
45.2704361269 64 2.90329086233
45 63.8891134402 2.90329086233
44 63.4965777448 2.90329086233
43.142656084 63 2.90329086233
43 62.9203033691 2.90329086233
42 62.1841804478 2.90329086233
41.7639836398 62 2.90329086233
41 61.4134477505 2.90329086233
40.5699008879 61 2.90329086233
40 60.4300991121 2.90329086233
39.5865522495 60 2.90329086233
39 59.2360163602 2.90329086233
38.8158195522 59 2.90329086233
38.0796966309 58 2.90329086233
38 57.857343916 2.90329086233
37.5034222552 57 2.90329086233
37.1108865598 56 2.90329086233
37 55.7295638731 2.90329086233
36.6996923329 55 2.90329086233
36.4566455619 54 2.90329086233
36.1558624821 53 2.90329086233
36.0577285563 52 2.90329086233
36.0080781647 51 2.90329086233
36.0080781647 50 2.90329086233
36.0577285563 49 2.90329086233
36.1558624821 48 2.90329086233
36.4566455619 47 2.90329086233
36.6996923329 46 2.90329086233
37 45.2704361269 2.90329086233
37.1108865598 45 2.90329086233
37.5034222552 44 2.90329086233
38 43.142656084 2.90329086233
38.0796966309 43 2.90329086233
38.8158195522 42 2.90329086233
39 41.7639836398 2.90329086233
39.5865522495 41 2.90329086233
40 40.5699008879 2.90329086233
40.5699008879 40 2.90329086233
41 39.5865522495 2.90329086233
41.7639836398 39 2.90329086233
42 38.8158195522 2.90329086233
43 38.0796966309 2.90329086233
43.142656084 38 2.90329086233
44 37.5034222552 2.90329086233
45 37.1108865598 2.90329086233
45.2704361269 37 2.90329086233

47.8095672299 38 3.25723844407
48 37.9292258457 3.25723844407
49 37.7855737863 3.25723844407
50 37.717329275 3.25723844407
51 37.717329275 3.25723844407
52 37.7855737863 3.25723844407
53 37.9292258457 3.25723844407
53.1904327701 38 3.25723844407
54 38.3014571492 3.25723844407
55 38.5437027563 3.25723844407
55.8290988573 39 3.25723844407
56 39.0971234122 3.25723844407
57 39.4646344119 3.25723844407
57.7745590635 40 3.25723844407
58 40.147635679 3.25723844407
59 40.9072390962 3.25723844407
59.1063034053 41 3.25723844407
60 41.8936965947 3.25723844407
60.0927609038 42 3.25723844407
60.852364321 43 3.25723844407
61 43.2254409365 3.25723844407
61.5353655881 44 3.25723844407
61.9028765878 45 3.25723844407
62 45.1709011427 3.25723844407
62.4562972437 46 3.25723844407
62.6985428508 47 3.25723844407
63 47.8095672299 3.25723844407
63.0707741543 48 3.25723844407
63.2144262137 49 3.25723844407
63.282670725 50 3.25723844407
63.282670725 51 3.25723844407
63.2144262137 52 3.25723844407
63.0707741543 53 3.25723844407
63 53.1904327701 3.25723844407
62.6985428508 54 3.25723844407
62.4562972437 55 3.25723844407
62 55.8290988573 3.25723844407
61.9028765878 56 3.25723844407
61.5353655881 57 3.25723844407
61 57.7745590635 3.25723844407
60.852364321 58 3.25723844407
60.0927609038 59 3.25723844407
60 59.1063034053 3.25723844407
59.1063034053 60 3.25723844407
59 60.0927609038 3.25723844407
58 60.852364321 3.25723844407
57.7745590635 61 3.25723844407
57 61.5353655881 3.25723844407
56 61.9028765878 3.25723844407
55.8290988573 62 3.25723844407
55 62.4562972437 3.25723844407
54 62.6985428508 3.25723844407
53.1904327701 63 3.25723844407
53 63.0707741543 3.25723844407
52 63.2144262137 3.25723844407
51 63.282670725 3.25723844407
50 63.282670725 3.25723844407
49 63.2144262137 3.25723844407
48 63.0707741543 3.25723844407
47.8095672299 63 3.25723844407
47 62.6985428508 3.25723844407
46 62.4562972437 3.25723844407
45.1709011427 62 3.25723844407
45 61.9028765878 3.25723844407
44 61.5353655881 3.25723844407
43.2254409365 61 3.25723844407
43 60.852364321 3.25723844407
42 60.0927609038 3.25723844407
41.8936965947 60 3.25723844407
41 59.1063034053 3.25723844407
40.9072390962 59 3.25723844407
40.147635679 58 3.25723844407
40 57.7745590635 3.25723844407
39.4646344119 57 3.25723844407
39.0971234122 56 3.25723844407
39 55.8290988573 3.25723844407
38.5437027563 55 3.25723844407
38.3014571492 54 3.25723844407
38 53.1904327701 3.25723844407
37.9292258457 53 3.25723844407
37.7855737863 52 3.25723844407
37.717329275 51 3.25723844407
37.717329275 50 3.25723844407
37.7855737863 49 3.25723844407
37.9292258457 48 3.25723844407
38 47.8095672299 3.25723844407
38.3014571492 47 3.25723844407
38.5437027563 46 3.25723844407
39 45.1709011427 3.25723844407
39.0971234122 45 3.25723844407
39.4646344119 44 3.25723844407
40 43.2254409365 3.25723844407
40.147635679 43 3.25723844407
40.9072390962 42 3.25723844407
41 41.8936965947 3.25723844407
41.8936965947 41 3.25723844407
42 40.9072390962 3.25723844407
43 40.147635679 3.25723844407
43.2254409365 40 3.25723844407
44 39.4646344119 3.25723844407
45 39.0971234122 3.25723844407
45.1709011427 39 3.25723844407
46 38.5437027563 3.25723844407
47 38.3014571492 3.25723844407
47.8095672299 38 3.25723844407

46.7535870264 40 3.61118602581
47 39.9094270831 3.61118602581
48 39.4501942284 3.61118602581
49 39.3257483368 3.61118602581
50 39.2519144367 3.61118602581
51 39.2519144367 3.61118602581
52 39.3257483368 3.61118602581
53 39.4501942284 3.61118602581
54 39.9094270831 3.61118602581
54.2464129736 40 3.61118602581
55 40.2215537204 3.61118602581
56 40.7194485926 3.61118602581
56.6500693043 41 3.61118602581
57 41.1641546919 3.61118602581
58 41.8611813133 3.61118602581
58.1396633827 42 3.61118602581
59 42.8603366173 3.61118602581
59.1388186867 43 3.61118602581
59.8358453081 44 3.61118602581
60 44.3499306957 3.61118602581
60.2805514074 45 3.61118602581
60.7784462796 46 3.61118602581
61 46.7535870264 3.61118602581
61.0905729169 47 3.61118602581
61.5498057716 48 3.61118602581
61.6742516632 49 3.61118602581
61.7480855633 50 3.61118602581
61.7480855633 51 3.61118602581
61.6742516632 52 3.61118602581
61.5498057716 53 3.61118602581
61.0905729169 54 3.61118602581
61 54.2464129736 3.61118602581
60.7784462796 55 3.61118602581
60.2805514074 56 3.61118602581
60 56.6500693043 3.61118602581
59.8358453081 57 3.61118602581
59.1388186867 58 3.61118602581
59 58.1396633827 3.61118602581
58.1396633827 59 3.61118602581
58 59.1388186867 3.61118602581
57 59.8358453081 3.61118602581
56.6500693043 60 3.61118602581
56 60.2805514074 3.61118602581
55 60.7784462796 3.61118602581
54.2464129736 61 3.61118602581
54 61.0905729169 3.61118602581
53 61.5498057716 3.61118602581
52 61.6742516632 3.61118602581
51 61.7480855633 3.61118602581
50 61.7480855633 3.61118602581
49 61.6742516632 3.61118602581
48 61.5498057716 3.61118602581
47 61.0905729169 3.61118602581
46.7535870264 61 3.61118602581
46 60.7784462796 3.61118602581
45 60.2805514074 3.61118602581
44.3499306957 60 3.61118602581
44 59.8358453081 3.61118602581
43 59.1388186867 3.61118602581
42.8603366173 59 3.61118602581
42 58.1396633827 3.61118602581
41.8611813133 58 3.61118602581
41.1641546919 57 3.61118602581
41 56.6500693043 3.61118602581
40.7194485926 56 3.61118602581
40.2215537204 55 3.61118602581
40 54.2464129736 3.61118602581
39.9094270831 54 3.61118602581
39.4501942284 53 3.61118602581
39.3257483368 52 3.61118602581
39.2519144367 51 3.61118602581
39.2519144367 50 3.61118602581
39.3257483368 49 3.61118602581
39.4501942284 48 3.61118602581
39.9094270831 47 3.61118602581
40 46.7535870264 3.61118602581
40.2215537204 46 3.61118602581
40.7194485926 45 3.61118602581
41 44.3499306957 3.61118602581
41.1641546919 44 3.61118602581
41.8611813133 43 3.61118602581
42 42.8603366173 3.61118602581
42.8603366173 42 3.61118602581
43 41.8611813133 3.61118602581
44 41.1641546919 3.61118602581
44.3499306957 41 3.61118602581
45 40.7194485926 3.61118602581
46 40.2215537204 3.61118602581
46.7535870264 40 3.61118602581



==> figures/ring/compared3q19_d2q5/radial_mean_abs_error.dat <==
r D3Q19 D2Q5
10.5 4.435500490983e-02 5.434665193820e-02
11.5 5.262791153960e-02 5.870283762987e-02
12.5 5.253648431615e-02 5.404867085242e-02
13.5 5.019262078148e-02 5.239349235257e-02
14.5 4.844041761030e-02 5.224850600938e-02
15.5 4.498371566452e-02 4.979516592625e-02
16.5 4.157156988456e-02 4.866758710482e-02
17.5 3.835027229569e-02 4.710165866207e-02
18.5 3.454203847176e-02 4.326852262969e-02
19.5 3.146108365394e-02 4.497801809149e-02
20.5 2.768990291945e-02 4.051205148952e-02
21.5 2.466617823293e-02 4.067640784278e-02
22.5 2.169676343729e-02 3.886567480503e-02
23.5 1.882005483834e-02 3.668806734916e-02
24.5 1.600065432476e-02 3.763135636806e-02
25.5 1.326707663812e-02 3.460672790128e-02
26.5 1.055226098916e-02 3.433034324882e-02
27.5 8.158664229691e-03 3.300759636579e-02
28.5 6.039771169226e-03 3.140661667754e-02
29.5 3.590333078700e-03 3.100964735994e-02
30.5 3.207263528213e-03 2.857999554940e-02
31.5 3.172851246632e-03 2.908105344230e-02
32.5 3.046423289554e-03 2.760818140328e-02
33.5 4.853867627656e-03 2.664783034588e-02
34.5 5.895205646174e-03 2.582839878942e-02
35.5 4.183758807363e-03 2.474591232464e-02
36.5 6.737743299675e-03 2.467957811648e-02
37.5 7.462681892046e-03 2.339104965808e-02
38.5 1.004787200623e-02 2.352641359333e-02
39.5 1.232124876144e-02 2.526252291677e-02


==> figures/ring/compared3q19_d2q5/ring_boundary.dat <==
x z level
44.5 11 0.5
45 10.5 0.5
46 10.5 0.5
47 10.5 0.5
48 10.5 0.5
49 10.5 0.5
50 10.5 0.5
51 10.5 0.5
52 10.5 0.5
53 10.5 0.5
54 10.5 0.5
55 10.5 0.5
56 10.5 0.5
56.5 11 0.5
57 11.5 0.5
58 11.5 0.5
59 11.5 0.5
60 11.5 0.5
61 11.5 0.5
61.5 12 0.5
62 12.5 0.5
63 12.5 0.5
64 12.5 0.5
64.5 13 0.5
65 13.5 0.5
66 13.5 0.5
66.5 14 0.5
67 14.5 0.5
68 14.5 0.5
68.5 15 0.5
69 15.5 0.5
70 15.5 0.5
70.5 16 0.5
71 16.5 0.5
72 16.5 0.5
72.5 17 0.5
73 17.5 0.5
73.5 18 0.5
74 18.5 0.5
75 18.5 0.5
75.5 19 0.5
76 19.5 0.5
76.5 20 0.5
77 20.5 0.5
77.5 21 0.5
78 21.5 0.5
78.5 22 0.5
79 22.5 0.5
79.5 23 0.5
80 23.5 0.5
80.5 24 0.5
81 24.5 0.5
81.5 25 0.5
82 25.5 0.5
82.5 26 0.5
82.5 27 0.5
83 27.5 0.5
83.5 28 0.5
84 28.5 0.5
84.5 29 0.5
84.5 30 0.5
85 30.5 0.5
85.5 31 0.5
85.5 32 0.5
86 32.5 0.5
86.5 33 0.5
86.5 34 0.5
87 34.5 0.5
87.5 35 0.5
87.5 36 0.5
88 36.5 0.5
88.5 37 0.5
88.5 38 0.5
88.5 39 0.5
89 39.5 0.5
89.5 40 0.5
89.5 41 0.5
89.5 42 0.5
89.5 43 0.5
89.5 44 0.5
90 44.5 0.5
90.5 45 0.5
90.5 46 0.5
90.5 47 0.5
90.5 48 0.5
90.5 49 0.5
90.5 50 0.5
90.5 51 0.5
90.5 52 0.5
90.5 53 0.5
90.5 54 0.5
90.5 55 0.5
90.5 56 0.5
90 56.5 0.5
89.5 57 0.5
89.5 58 0.5
89.5 59 0.5
89.5 60 0.5
89.5 61 0.5
89 61.5 0.5
88.5 62 0.5
88.5 63 0.5
88.5 64 0.5
88 64.5 0.5
87.5 65 0.5
87.5 66 0.5
87 66.5 0.5
86.5 67 0.5
86.5 68 0.5
86 68.5 0.5
85.5 69 0.5
85.5 70 0.5
85 70.5 0.5
84.5 71 0.5
84.5 72 0.5
84 72.5 0.5
83.5 73 0.5
83 73.5 0.5
82.5 74 0.5
82.5 75 0.5
82 75.5 0.5
81.5 76 0.5
81 76.5 0.5
80.5 77 0.5
80 77.5 0.5
79.5 78 0.5
79 78.5 0.5
78.5 79 0.5
78 79.5 0.5
77.5 80 0.5
77 80.5 0.5
76.5 81 0.5
76 81.5 0.5
75.5 82 0.5
75 82.5 0.5
74 82.5 0.5
73.5 83 0.5
73 83.5 0.5
72.5 84 0.5
72 84.5 0.5
71 84.5 0.5
70.5 85 0.5
70 85.5 0.5
69 85.5 0.5
68.5 86 0.5
68 86.5 0.5
67 86.5 0.5
66.5 87 0.5
66 87.5 0.5
65 87.5 0.5
64.5 88 0.5
64 88.5 0.5
63 88.5 0.5
62 88.5 0.5
61.5 89 0.5
61 89.5 0.5
60 89.5 0.5
59 89.5 0.5
58 89.5 0.5
57 89.5 0.5
56.5 90 0.5
56 90.5 0.5
55 90.5 0.5
54 90.5 0.5
53 90.5 0.5
52 90.5 0.5
51 90.5 0.5
50 90.5 0.5
49 90.5 0.5
48 90.5 0.5
47 90.5 0.5
46 90.5 0.5
45 90.5 0.5
44.5 90 0.5
44 89.5 0.5
43 89.5 0.5
42 89.5 0.5
41 89.5 0.5
40 89.5 0.5
39.5 89 0.5
39 88.5 0.5
38 88.5 0.5
37 88.5 0.5
36.5 88 0.5
36 87.5 0.5
35 87.5 0.5
34.5 87 0.5
34 86.5 0.5
33 86.5 0.5
32.5 86 0.5
32 85.5 0.5
31 85.5 0.5
30.5 85 0.5
30 84.5 0.5
29 84.5 0.5
28.5 84 0.5
28 83.5 0.5
27.5 83 0.5
27 82.5 0.5
26 82.5 0.5
25.5 82 0.5
25 81.5 0.5
24.5 81 0.5
24 80.5 0.5
23.5 80 0.5
23 79.5 0.5
22.5 79 0.5
22 78.5 0.5
21.5 78 0.5
21 77.5 0.5
20.5 77 0.5
20 76.5 0.5
19.5 76 0.5
19 75.5 0.5
18.5 75 0.5
18.5 74 0.5
18 73.5 0.5
17.5 73 0.5
17 72.5 0.5
16.5 72 0.5
16.5 71 0.5
16 70.5 0.5
15.5 70 0.5
15.5 69 0.5
15 68.5 0.5
14.5 68 0.5
14.5 67 0.5
14 66.5 0.5
13.5 66 0.5
13.5 65 0.5
13 64.5 0.5
12.5 64 0.5
12.5 63 0.5
12.5 62 0.5
12 61.5 0.5
11.5 61 0.5
11.5 60 0.5
11.5 59 0.5
11.5 58 0.5
11.5 57 0.5
11 56.5 0.5
10.5 56 0.5
10.5 55 0.5
10.5 54 0.5
10.5 53 0.5
10.5 52 0.5
10.5 51 0.5
10.5 50 0.5
10.5 49 0.5
10.5 48 0.5
10.5 47 0.5
10.5 46 0.5
10.5 45 0.5
11 44.5 0.5
11.5 44 0.5
11.5 43 0.5
11.5 42 0.5
11.5 41 0.5
11.5 40 0.5
12 39.5 0.5
12.5 39 0.5
12.5 38 0.5
12.5 37 0.5
13 36.5 0.5
13.5 36 0.5
13.5 35 0.5
14 34.5 0.5
14.5 34 0.5
14.5 33 0.5
15 32.5 0.5
15.5 32 0.5
15.5 31 0.5
16 30.5 0.5
16.5 30 0.5
16.5 29 0.5
17 28.5 0.5
17.5 28 0.5
18 27.5 0.5
18.5 27 0.5
18.5 26 0.5
19 25.5 0.5
19.5 25 0.5
20 24.5 0.5
20.5 24 0.5
21 23.5 0.5
21.5 23 0.5
22 22.5 0.5
22.5 22 0.5
23 21.5 0.5
23.5 21 0.5
24 20.5 0.5
24.5 20 0.5
25 19.5 0.5
25.5 19 0.5
26 18.5 0.5
27 18.5 0.5
27.5 18 0.5
28 17.5 0.5
28.5 17 0.5
29 16.5 0.5
30 16.5 0.5
30.5 16 0.5
31 15.5 0.5
32 15.5 0.5
32.5 15 0.5
33 14.5 0.5
34 14.5 0.5
34.5 14 0.5
35 13.5 0.5
36 13.5 0.5
36.5 13 0.5
37 12.5 0.5
38 12.5 0.5
39 12.5 0.5
39.5 12 0.5
40 11.5 0.5
41 11.5 0.5
42 11.5 0.5
43 11.5 0.5
44 11.5 0.5
44.5 11 0.5

47.5 41 0.5
48 40.5 0.5
49 40.5 0.5
50 40.5 0.5
51 40.5 0.5
52 40.5 0.5
53 40.5 0.5
53.5 41 0.5
54 41.5 0.5
55 41.5 0.5
55.5 42 0.5
56 42.5 0.5
57 42.5 0.5
57.5 43 0.5
58 43.5 0.5
58.5 44 0.5
58.5 45 0.5
59 45.5 0.5
59.5 46 0.5
59.5 47 0.5
60 47.5 0.5
60.5 48 0.5
60.5 49 0.5
60.5 50 0.5
60.5 51 0.5
60.5 52 0.5
60.5 53 0.5
60 53.5 0.5
59.5 54 0.5
59.5 55 0.5
59 55.5 0.5
58.5 56 0.5
58.5 57 0.5
58 57.5 0.5
57.5 58 0.5
57 58.5 0.5
56 58.5 0.5
55.5 59 0.5
55 59.5 0.5
54 59.5 0.5
53.5 60 0.5
53 60.5 0.5
52 60.5 0.5
51 60.5 0.5
50 60.5 0.5
49 60.5 0.5
48 60.5 0.5
47.5 60 0.5
47 59.5 0.5
46 59.5 0.5
45.5 59 0.5
45 58.5 0.5
44 58.5 0.5
43.5 58 0.5
43 57.5 0.5
42.5 57 0.5
42.5 56 0.5
42 55.5 0.5
41.5 55 0.5
41.5 54 0.5
41 53.5 0.5
40.5 53 0.5
40.5 52 0.5
40.5 51 0.5
40.5 50 0.5
40.5 49 0.5
40.5 48 0.5
41 47.5 0.5
41.5 47 0.5
41.5 46 0.5
42 45.5 0.5
42.5 45 0.5
42.5 44 0.5
43 43.5 0.5
43.5 43 0.5
44 42.5 0.5
45 42.5 0.5
45.5 42 0.5
46 41.5 0.5
47 41.5 0.5
47.5 41 0.5



==> figures/ring/corner_convex_a2zero/convex_corrected_nodes.dat <==
x z
12 45
12 56
13 40
13 61
14 37
14 64
15 35
15 66
16 33
16 68
17 31
17 70
18 29
18 72
19 28
19 73
20 26
20 75
21 25
21 76
22 24
22 77
23 23
23 78
24 22
24 79
25 21
25 80
26 20
26 81
28 19
28 82
29 18
29 83
31 17
31 84
33 16
33 85
35 15
35 86
37 14
37 87
40 13
40 88
45 12
45 89
56 12
56 89
61 13
61 88
64 14
64 87
66 15
66 86
68 16
68 85
70 17
70 84
72 18
72 83
73 19
73 82
75 20
75 81
76 21
76 80
77 22
77 79
78 23
78 78
79 24
79 77
80 25
80 76
81 26
81 75
82 28
82 73
83 29
83 72
84 31
84 70
85 33
85 68
86 35
86 66
87 37
87 64
88 40
88 61
89 45
89 56


==> figures/ring/corner_convex_a2zero/corner_convex_nodes.tikz <==
\begin{tikzpicture}[
    x=0.04\figurewidth,
    y=0.052\figurewidth,
    line cap=round,
    line join=round
]

% ============================================================
% Complete lattice connections
% One row removed from the top
% ============================================================

% Horizontal lattice lines
\foreach \z in {0,...,17}{
    \draw[
        gray!55,
        line width=0.32pt
    ]
    (0,\z) -- (18,\z);
}

% Vertical lattice lines
\foreach \x in {0,...,18}{
    \draw[
        gray!55,
        line width=0.32pt
    ]
    (\x,0) -- (\x,17);
}

% ============================================================
% Black fluid nodes
% ============================================================

\foreach \x/\ymax in {
    0/17,
    1/17,
    2/17,
    3/17,
    4/17,
    5/17,
    6/17,
    7/17,
    8/17,
    9/16,
    10/14,
    11/12,
    12/10,
    13/8,
    14/6,
    15/5,
    16/3,
    17/1,
    18/0
}{
    \foreach \z in {0,...,\ymax}{
        \fill[black]
        (\x,\z) circle[radius=1.35pt];
    }
}

% ============================================================
% White solid nodes outside the ring
% ============================================================

\foreach \x/\ymin in {
    9/17,
    10/15,
    11/13,
    12/11,
    13/9,
    14/7,
    15/6,
    16/4,
    17/2,
    18/1
}{
    \foreach \z in {\ymin,...,17}{
        \filldraw[
            fill=white,
            draw=gray!75!black,
            line width=0.55pt
        ]
        (\x,\z) circle[radius=1.35pt];
    }
}

% ============================================================
% Stair-step outer boundary
% ============================================================

\draw[
    black,
    line width=0.80pt
]
(8.5,17.5)
-- (8.5,16.5)
-- (9.5,16.5)
-- (9.5,14.5)
-- (10.5,14.5)
-- (10.5,12.5)
-- (11.5,12.5)
-- (11.5,10.5)
-- (12.5,10.5)
-- (12.5,8.5)
-- (13.5,8.5)
-- (13.5,6.5)
-- (14.5,6.5)
-- (14.5,5.5)
-- (15.5,5.5)
-- (15.5,3.5)
-- (16.5,3.5)
-- (16.5,1.5)
-- (17.5,1.5)
-- (17.5,0.5)
-- (18.5,0.5);

% ============================================================
% Corrected convex-corner nodes
% Red nodes located in the diagonal direction of each stair tip
% ============================================================

\foreach \x/\z in {
    8/16,
    9/14,
    10/12,
    11/10,
    12/8,
    13/6,
    15/3,
    16/1
}{
    \filldraw[
        fill=red,
        draw=red,
        line width=0.60pt
    ]
    (\x,\z) circle[radius=1.75pt];
}

% ============================================================
% Explicit bounding box
% ============================================================

\path[use as bounding box]
(-0.25,-0.25) rectangle (18.55,17.25);

\end{tikzpicture}

==> figures/ring/corner_convex_a2zero/corner_convex_radialerror.tikz <==
\begin{tikzpicture}[font=\sffamily\sansmath]

\begin{axis}[
width=\figurewidth,
height=\figureheight,
scale only axis,
xmin=10,
xmax=40,
ymin=0,
xlabel={$r$},
ylabel={$\langle |E| \rangle_r$},
axis line style={black},
tick align=inside,
tick pos=both,
grid=none,
tick label style={font=\fontsize{11}{13}\selectfont\sffamily\sansmath},
label style={font=\fontsize{13}{15}\selectfont\sffamily\sansmath},
xlabel style={yshift=1pt},
ylabel style={yshift=2pt},
legend style={
    font=\fontsize{9.5}{11}\selectfont\sffamily\sansmath,
    draw=black,
    fill=white,
    inner sep=1.5pt,
    row sep=0pt,
    at={(0.98,0.98)},
    anchor=north east
},
legend cell align=left,
]

\addplot[
black,
only marks,
mark=triangle,
mark size=3.4pt,
mark options={solid}
]
table[
x=r,
y=baseline
]{figures/ring/corner_convex_a2zero/radial_error_baseline_vs_convex_a2zero.dat};

\addplot[
red,
only marks,
mark=x,
mark size=3.8pt,
mark options={solid}
]
table[
x=r,
y=convex_a2_zero
]{figures/ring/corner_convex_a2zero/radial_error_baseline_vs_convex_a2zero.dat};

\legend{Baseline, Corrected}

\end{axis}

\end{tikzpicture}

==> figures/ring/corner_convex_a2zero/outer_convex_corner_nodes.dat <==
 9.00000000e+01 5.10000000e+01
 9.00000000e+01 5.20000000e+01
 9.00000000e+01 5.30000000e+01
 9.00000000e+01 5.40000000e+01
 9.00000000e+01 5.50000000e+01
 8.90000000e+01 5.70000000e+01
 8.90000000e+01 5.80000000e+01
 8.90000000e+01 5.90000000e+01
 8.90000000e+01 6.00000000e+01
 8.80000000e+01 6.20000000e+01
 8.80000000e+01 6.30000000e+01
 8.70000000e+01 6.50000000e+01
 8.60000000e+01 6.70000000e+01
 8.50000000e+01 6.90000000e+01
 8.40000000e+01 7.10000000e+01
 8.20000000e+01 7.40000000e+01
 7.40000000e+01 8.20000000e+01
 7.10000000e+01 8.40000000e+01
 6.90000000e+01 8.50000000e+01
 6.70000000e+01 8.60000000e+01
 6.50000000e+01 8.70000000e+01
 6.20000000e+01 8.80000000e+01
 6.30000000e+01 8.80000000e+01
 5.70000000e+01 8.90000000e+01
 5.80000000e+01 8.90000000e+01
 5.90000000e+01 8.90000000e+01
 6.00000000e+01 8.90000000e+01
 5.10000000e+01 9.00000000e+01
 5.20000000e+01 9.00000000e+01
 5.30000000e+01 9.00000000e+01
 5.40000000e+01 9.00000000e+01
 5.50000000e+01 9.00000000e+01


==> figures/ring/corner_convex_a2zero/radial_error_baseline_vs_convex_a2zero.dat <==
r baseline convex_a2_zero
10.5 4.580538885913e-02 4.435500490983e-02
11.5 5.634862602209e-02 5.262791153960e-02
12.5 5.825111661510e-02 5.253648431615e-02
13.5 5.773415928478e-02 5.019262078148e-02
14.5 5.765588292561e-02 4.844041761030e-02
15.5 5.574427671576e-02 4.498371566452e-02
16.5 5.375091160868e-02 4.157156988456e-02
17.5 5.181843450539e-02 3.835027229569e-02
18.5 4.911811983382e-02 3.454203847176e-02
19.5 4.742620464036e-02 3.146108365394e-02
20.5 4.471795548197e-02 2.768990291945e-02
21.5 4.285720538145e-02 2.466617823293e-02
22.5 4.083271713010e-02 2.169676343729e-02
23.5 3.880789299101e-02 1.882005483834e-02
24.5 3.718891363088e-02 1.600065432476e-02
25.5 3.504381658560e-02 1.326707663812e-02
26.5 3.344795411291e-02 1.055226098916e-02
27.5 3.176116254923e-02 8.158664229691e-03
28.5 3.000112691398e-02 6.039771169226e-03
29.5 2.857487321270e-02 3.590333078700e-03
30.5 2.684165635716e-02 3.207263528213e-03
31.5 2.556471364695e-02 3.172851246632e-03
32.5 2.412033635551e-02 3.046423289554e-03
33.5 2.287945193457e-02 4.853867627656e-03
34.5 2.161813369080e-02 5.895205646174e-03
35.5 2.044324473131e-02 4.183758807363e-03
36.5 1.985178166566e-02 6.737743299675e-03
37.5 1.908107692300e-02 7.462681892046e-03
38.5 1.890133472469e-02 1.004787200623e-02
39.5 2.005165335312e-02 1.232124876144e-02


==> figures/ring/corner_convex_a2zero/ring_boundary.dat <==
x z level
44.5 11 0.5
45 10.5 0.5
46 10.5 0.5
47 10.5 0.5
48 10.5 0.5
49 10.5 0.5
50 10.5 0.5
51 10.5 0.5
52 10.5 0.5
53 10.5 0.5
54 10.5 0.5
55 10.5 0.5
56 10.5 0.5
56.5 11 0.5
57 11.5 0.5
58 11.5 0.5
59 11.5 0.5
60 11.5 0.5
61 11.5 0.5
61.5 12 0.5
62 12.5 0.5
63 12.5 0.5
64 12.5 0.5
64.5 13 0.5
65 13.5 0.5
66 13.5 0.5
66.5 14 0.5
67 14.5 0.5
68 14.5 0.5
68.5 15 0.5
69 15.5 0.5
70 15.5 0.5
70.5 16 0.5
71 16.5 0.5
72 16.5 0.5
72.5 17 0.5
73 17.5 0.5
73.5 18 0.5
74 18.5 0.5
75 18.5 0.5
75.5 19 0.5
76 19.5 0.5
76.5 20 0.5
77 20.5 0.5
77.5 21 0.5
78 21.5 0.5
78.5 22 0.5
79 22.5 0.5
79.5 23 0.5
80 23.5 0.5
80.5 24 0.5
81 24.5 0.5
81.5 25 0.5
82 25.5 0.5
82.5 26 0.5
82.5 27 0.5
83 27.5 0.5
83.5 28 0.5
84 28.5 0.5
84.5 29 0.5
84.5 30 0.5
85 30.5 0.5
85.5 31 0.5
85.5 32 0.5
86 32.5 0.5
86.5 33 0.5
86.5 34 0.5
87 34.5 0.5
87.5 35 0.5
87.5 36 0.5
88 36.5 0.5
88.5 37 0.5
88.5 38 0.5
88.5 39 0.5
89 39.5 0.5
89.5 40 0.5
89.5 41 0.5
89.5 42 0.5
89.5 43 0.5
89.5 44 0.5
90 44.5 0.5
90.5 45 0.5
90.5 46 0.5
90.5 47 0.5
90.5 48 0.5
90.5 49 0.5
90.5 50 0.5
90.5 51 0.5
90.5 52 0.5
90.5 53 0.5
90.5 54 0.5
90.5 55 0.5
90.5 56 0.5
90 56.5 0.5
89.5 57 0.5
89.5 58 0.5
89.5 59 0.5
89.5 60 0.5
89.5 61 0.5
89 61.5 0.5
88.5 62 0.5
88.5 63 0.5
88.5 64 0.5
88 64.5 0.5
87.5 65 0.5
87.5 66 0.5
87 66.5 0.5
86.5 67 0.5
86.5 68 0.5
86 68.5 0.5
85.5 69 0.5
85.5 70 0.5
85 70.5 0.5
84.5 71 0.5
84.5 72 0.5
84 72.5 0.5
83.5 73 0.5
83 73.5 0.5
82.5 74 0.5
82.5 75 0.5
82 75.5 0.5
81.5 76 0.5
81 76.5 0.5
80.5 77 0.5
80 77.5 0.5
79.5 78 0.5
79 78.5 0.5
78.5 79 0.5
78 79.5 0.5
77.5 80 0.5
77 80.5 0.5
76.5 81 0.5
76 81.5 0.5
75.5 82 0.5
75 82.5 0.5
74 82.5 0.5
73.5 83 0.5
73 83.5 0.5
72.5 84 0.5
72 84.5 0.5
71 84.5 0.5
70.5 85 0.5
70 85.5 0.5
69 85.5 0.5
68.5 86 0.5
68 86.5 0.5
67 86.5 0.5
66.5 87 0.5
66 87.5 0.5
65 87.5 0.5
64.5 88 0.5
64 88.5 0.5
63 88.5 0.5
62 88.5 0.5
61.5 89 0.5
61 89.5 0.5
60 89.5 0.5
59 89.5 0.5
58 89.5 0.5
57 89.5 0.5
56.5 90 0.5
56 90.5 0.5
55 90.5 0.5
54 90.5 0.5
53 90.5 0.5
52 90.5 0.5
51 90.5 0.5
50 90.5 0.5
49 90.5 0.5
48 90.5 0.5
47 90.5 0.5
46 90.5 0.5
45 90.5 0.5
44.5 90 0.5
44 89.5 0.5
43 89.5 0.5
42 89.5 0.5
41 89.5 0.5
40 89.5 0.5
39.5 89 0.5
39 88.5 0.5
38 88.5 0.5
37 88.5 0.5
36.5 88 0.5
36 87.5 0.5
35 87.5 0.5
34.5 87 0.5
34 86.5 0.5
33 86.5 0.5
32.5 86 0.5
32 85.5 0.5
31 85.5 0.5
30.5 85 0.5
30 84.5 0.5
29 84.5 0.5
28.5 84 0.5
28 83.5 0.5
27.5 83 0.5
27 82.5 0.5
26 82.5 0.5
25.5 82 0.5
25 81.5 0.5
24.5 81 0.5
24 80.5 0.5
23.5 80 0.5
23 79.5 0.5
22.5 79 0.5
22 78.5 0.5
21.5 78 0.5
21 77.5 0.5
20.5 77 0.5
20 76.5 0.5
19.5 76 0.5
19 75.5 0.5
18.5 75 0.5
18.5 74 0.5
18 73.5 0.5
17.5 73 0.5
17 72.5 0.5
16.5 72 0.5
16.5 71 0.5
16 70.5 0.5
15.5 70 0.5
15.5 69 0.5
15 68.5 0.5
14.5 68 0.5
14.5 67 0.5
14 66.5 0.5
13.5 66 0.5
13.5 65 0.5
13 64.5 0.5
12.5 64 0.5
12.5 63 0.5
12.5 62 0.5
12 61.5 0.5
11.5 61 0.5
11.5 60 0.5
11.5 59 0.5
11.5 58 0.5
11.5 57 0.5
11 56.5 0.5
10.5 56 0.5
10.5 55 0.5
10.5 54 0.5
10.5 53 0.5
10.5 52 0.5
10.5 51 0.5
10.5 50 0.5
10.5 49 0.5
10.5 48 0.5
10.5 47 0.5
10.5 46 0.5
10.5 45 0.5
11 44.5 0.5
11.5 44 0.5
11.5 43 0.5
11.5 42 0.5
11.5 41 0.5
11.5 40 0.5
12 39.5 0.5
12.5 39 0.5
12.5 38 0.5
12.5 37 0.5
13 36.5 0.5
13.5 36 0.5
13.5 35 0.5
14 34.5 0.5
14.5 34 0.5
14.5 33 0.5
15 32.5 0.5
15.5 32 0.5
15.5 31 0.5
16 30.5 0.5
16.5 30 0.5
16.5 29 0.5
17 28.5 0.5
17.5 28 0.5
18 27.5 0.5
18.5 27 0.5
18.5 26 0.5
19 25.5 0.5
19.5 25 0.5
20 24.5 0.5
20.5 24 0.5
21 23.5 0.5
21.5 23 0.5
22 22.5 0.5
22.5 22 0.5
23 21.5 0.5
23.5 21 0.5
24 20.5 0.5
24.5 20 0.5
25 19.5 0.5
25.5 19 0.5
26 18.5 0.5
27 18.5 0.5
27.5 18 0.5
28 17.5 0.5
28.5 17 0.5
29 16.5 0.5
30 16.5 0.5
30.5 16 0.5
31 15.5 0.5
32 15.5 0.5
32.5 15 0.5
33 14.5 0.5
34 14.5 0.5
34.5 14 0.5
35 13.5 0.5
36 13.5 0.5
36.5 13 0.5
37 12.5 0.5
38 12.5 0.5
39 12.5 0.5
39.5 12 0.5
40 11.5 0.5
41 11.5 0.5
42 11.5 0.5
43 11.5 0.5
44 11.5 0.5
44.5 11 0.5

47.5 41 0.5
48 40.5 0.5
49 40.5 0.5
50 40.5 0.5
51 40.5 0.5
52 40.5 0.5
53 40.5 0.5
53.5 41 0.5
54 41.5 0.5
55 41.5 0.5
55.5 42 0.5
56 42.5 0.5
57 42.5 0.5
57.5 43 0.5
58 43.5 0.5
58.5 44 0.5
58.5 45 0.5
59 45.5 0.5
59.5 46 0.5
59.5 47 0.5
60 47.5 0.5
60.5 48 0.5
60.5 49 0.5
60.5 50 0.5
60.5 51 0.5
60.5 52 0.5
60.5 53 0.5
60 53.5 0.5
59.5 54 0.5
59.5 55 0.5
59 55.5 0.5
58.5 56 0.5
58.5 57 0.5
58 57.5 0.5
57.5 58 0.5
57 58.5 0.5
56 58.5 0.5
55.5 59 0.5
55 59.5 0.5
54 59.5 0.5
53.5 60 0.5
53 60.5 0.5
52 60.5 0.5
51 60.5 0.5
50 60.5 0.5
49 60.5 0.5
48 60.5 0.5
47.5 60 0.5
47 59.5 0.5
46 59.5 0.5
45.5 59 0.5
45 58.5 0.5
44 58.5 0.5
43.5 58 0.5
43 57.5 0.5
42.5 57 0.5
42.5 56 0.5
42 55.5 0.5
41.5 55 0.5
41.5 54 0.5
41 53.5 0.5
40.5 53 0.5
40.5 52 0.5
40.5 51 0.5
40.5 50 0.5
40.5 49 0.5
40.5 48 0.5
41 47.5 0.5
41.5 47 0.5
41.5 46 0.5
42 45.5 0.5
42.5 45 0.5
42.5 44 0.5
43 43.5 0.5
43.5 43 0.5
44 42.5 0.5
45 42.5 0.5
45.5 42 0.5
46 41.5 0.5
47 41.5 0.5
47.5 41 0.5



==> figures/ring/corner_convex_a2zero/ring_near_boundary_nodes.dat <==
 4.40000000e+01 8.00000000e+00
 4.50000000e+01 8.00000000e+00
 4.60000000e+01 8.00000000e+00
 4.70000000e+01 8.00000000e+00
 4.80000000e+01 8.00000000e+00
 4.90000000e+01 8.00000000e+00
 5.00000000e+01 8.00000000e+00
 5.10000000e+01 8.00000000e+00
 5.20000000e+01 8.00000000e+00
 5.30000000e+01 8.00000000e+00
 5.40000000e+01 8.00000000e+00
 5.50000000e+01 8.00000000e+00
 5.60000000e+01 8.00000000e+00
 5.70000000e+01 8.00000000e+00
 4.00000000e+01 9.00000000e+00
 4.10000000e+01 9.00000000e+00
 4.20000000e+01 9.00000000e+00
 4.30000000e+01 9.00000000e+00
 4.40000000e+01 9.00000000e+00
 4.50000000e+01 9.00000000e+00
 4.60000000e+01 9.00000000e+00
 4.70000000e+01 9.00000000e+00
 4.80000000e+01 9.00000000e+00
 4.90000000e+01 9.00000000e+00
 5.00000000e+01 9.00000000e+00
 5.10000000e+01 9.00000000e+00
 5.20000000e+01 9.00000000e+00
 5.30000000e+01 9.00000000e+00
 5.40000000e+01 9.00000000e+00
 5.50000000e+01 9.00000000e+00
 5.60000000e+01 9.00000000e+00
 5.70000000e+01 9.00000000e+00
 5.80000000e+01 9.00000000e+00
 5.90000000e+01 9.00000000e+00
 6.00000000e+01 9.00000000e+00
 6.10000000e+01 9.00000000e+00
 3.70000000e+01 1.00000000e+01
 3.80000000e+01 1.00000000e+01
 3.90000000e+01 1.00000000e+01
 4.00000000e+01 1.00000000e+01
 4.10000000e+01 1.00000000e+01
 4.20000000e+01 1.00000000e+01
 4.30000000e+01 1.00000000e+01
 4.40000000e+01 1.00000000e+01
 4.50000000e+01 1.00000000e+01
 4.60000000e+01 1.00000000e+01
 4.70000000e+01 1.00000000e+01
 4.80000000e+01 1.00000000e+01
 4.90000000e+01 1.00000000e+01
 5.00000000e+01 1.00000000e+01
 5.10000000e+01 1.00000000e+01
 5.20000000e+01 1.00000000e+01
 5.30000000e+01 1.00000000e+01
 5.40000000e+01 1.00000000e+01
 5.50000000e+01 1.00000000e+01
 5.60000000e+01 1.00000000e+01
 5.70000000e+01 1.00000000e+01
 5.80000000e+01 1.00000000e+01
 5.90000000e+01 1.00000000e+01
 6.00000000e+01 1.00000000e+01
 6.10000000e+01 1.00000000e+01
 6.20000000e+01 1.00000000e+01
 6.30000000e+01 1.00000000e+01
 6.40000000e+01 1.00000000e+01
 3.40000000e+01 1.10000000e+01
 3.50000000e+01 1.10000000e+01
 3.60000000e+01 1.10000000e+01
 3.70000000e+01 1.10000000e+01
 3.80000000e+01 1.10000000e+01
 3.90000000e+01 1.10000000e+01
 4.00000000e+01 1.10000000e+01
 4.10000000e+01 1.10000000e+01
 4.20000000e+01 1.10000000e+01
 4.30000000e+01 1.10000000e+01
 4.40000000e+01 1.10000000e+01
 4.50000000e+01 1.10000000e+01
 4.60000000e+01 1.10000000e+01
 4.70000000e+01 1.10000000e+01
 4.80000000e+01 1.10000000e+01
 4.90000000e+01 1.10000000e+01
 5.00000000e+01 1.10000000e+01
 5.10000000e+01 1.10000000e+01
 5.20000000e+01 1.10000000e+01
 5.30000000e+01 1.10000000e+01
 5.40000000e+01 1.10000000e+01
 5.50000000e+01 1.10000000e+01
 5.60000000e+01 1.10000000e+01
 5.70000000e+01 1.10000000e+01
 5.80000000e+01 1.10000000e+01
 5.90000000e+01 1.10000000e+01
 6.00000000e+01 1.10000000e+01
 6.10000000e+01 1.10000000e+01
 6.20000000e+01 1.10000000e+01
 6.30000000e+01 1.10000000e+01
 6.40000000e+01 1.10000000e+01
 6.50000000e+01 1.10000000e+01
 6.60000000e+01 1.10000000e+01
 6.70000000e+01 1.10000000e+01
 3.20000000e+01 1.20000000e+01
 3.30000000e+01 1.20000000e+01
 3.40000000e+01 1.20000000e+01
 3.50000000e+01 1.20000000e+01
 3.60000000e+01 1.20000000e+01
 3.70000000e+01 1.20000000e+01
 3.80000000e+01 1.20000000e+01
 3.90000000e+01 1.20000000e+01
 4.00000000e+01 1.20000000e+01
 4.10000000e+01 1.20000000e+01
 4.20000000e+01 1.20000000e+01
 4.30000000e+01 1.20000000e+01
 4.40000000e+01 1.20000000e+01
 4.50000000e+01 1.20000000e+01
 4.60000000e+01 1.20000000e+01
 4.70000000e+01 1.20000000e+01
 4.80000000e+01 1.20000000e+01
 4.90000000e+01 1.20000000e+01
 5.00000000e+01 1.20000000e+01
 5.10000000e+01 1.20000000e+01
 5.20000000e+01 1.20000000e+01
 5.30000000e+01 1.20000000e+01
 5.40000000e+01 1.20000000e+01
 5.50000000e+01 1.20000000e+01
 5.60000000e+01 1.20000000e+01
 5.70000000e+01 1.20000000e+01
 5.80000000e+01 1.20000000e+01
 5.90000000e+01 1.20000000e+01
 6.00000000e+01 1.20000000e+01
 6.10000000e+01 1.20000000e+01
 6.20000000e+01 1.20000000e+01
 6.30000000e+01 1.20000000e+01
 6.40000000e+01 1.20000000e+01
 6.50000000e+01 1.20000000e+01
 6.60000000e+01 1.20000000e+01
 6.70000000e+01 1.20000000e+01
 6.80000000e+01 1.20000000e+01
 6.90000000e+01 1.20000000e+01
 3.00000000e+01 1.30000000e+01
 3.10000000e+01 1.30000000e+01
 3.20000000e+01 1.30000000e+01
 3.30000000e+01 1.30000000e+01
 3.40000000e+01 1.30000000e+01
 3.50000000e+01 1.30000000e+01
 3.60000000e+01 1.30000000e+01
 3.70000000e+01 1.30000000e+01
 3.80000000e+01 1.30000000e+01
 3.90000000e+01 1.30000000e+01
 4.00000000e+01 1.30000000e+01
 4.10000000e+01 1.30000000e+01
 4.20000000e+01 1.30000000e+01
 4.30000000e+01 1.30000000e+01
 4.40000000e+01 1.30000000e+01
 4.50000000e+01 1.30000000e+01
 4.60000000e+01 1.30000000e+01
 4.70000000e+01 1.30000000e+01
 4.80000000e+01 1.30000000e+01
 4.90000000e+01 1.30000000e+01
 5.00000000e+01 1.30000000e+01
 5.10000000e+01 1.30000000e+01
 5.20000000e+01 1.30000000e+01
 5.30000000e+01 1.30000000e+01
 5.40000000e+01 1.30000000e+01
 5.50000000e+01 1.30000000e+01
 5.60000000e+01 1.30000000e+01
 5.70000000e+01 1.30000000e+01
 5.80000000e+01 1.30000000e+01
 5.90000000e+01 1.30000000e+01
 6.00000000e+01 1.30000000e+01
 6.10000000e+01 1.30000000e+01
 6.20000000e+01 1.30000000e+01
 6.30000000e+01 1.30000000e+01
 6.40000000e+01 1.30000000e+01
 6.50000000e+01 1.30000000e+01
 6.60000000e+01 1.30000000e+01
 6.70000000e+01 1.30000000e+01
 6.80000000e+01 1.30000000e+01
 6.90000000e+01 1.30000000e+01
 7.00000000e+01 1.30000000e+01
 7.10000000e+01 1.30000000e+01
 2.80000000e+01 1.40000000e+01
 2.90000000e+01 1.40000000e+01
 3.00000000e+01 1.40000000e+01
 3.10000000e+01 1.40000000e+01
 3.20000000e+01 1.40000000e+01
 3.30000000e+01 1.40000000e+01
 3.40000000e+01 1.40000000e+01
 3.50000000e+01 1.40000000e+01
 3.60000000e+01 1.40000000e+01
 3.70000000e+01 1.40000000e+01
 3.80000000e+01 1.40000000e+01
 3.90000000e+01 1.40000000e+01
 4.00000000e+01 1.40000000e+01
 4.10000000e+01 1.40000000e+01
 4.20000000e+01 1.40000000e+01
 4.30000000e+01 1.40000000e+01
 4.40000000e+01 1.40000000e+01
 5.70000000e+01 1.40000000e+01
 5.80000000e+01 1.40000000e+01
 5.90000000e+01 1.40000000e+01
 6.00000000e+01 1.40000000e+01
 6.10000000e+01 1.40000000e+01
 6.20000000e+01 1.40000000e+01
 6.30000000e+01 1.40000000e+01
 6.40000000e+01 1.40000000e+01
 6.50000000e+01 1.40000000e+01
 6.60000000e+01 1.40000000e+01
 6.70000000e+01 1.40000000e+01
 6.80000000e+01 1.40000000e+01
 6.90000000e+01 1.40000000e+01
 7.00000000e+01 1.40000000e+01
 7.10000000e+01 1.40000000e+01
 7.20000000e+01 1.40000000e+01
 7.30000000e+01 1.40000000e+01
 2.70000000e+01 1.50000000e+01
 2.80000000e+01 1.50000000e+01
 2.90000000e+01 1.50000000e+01
 3.00000000e+01 1.50000000e+01
 3.10000000e+01 1.50000000e+01
 3.20000000e+01 1.50000000e+01
 3.30000000e+01 1.50000000e+01
 3.40000000e+01 1.50000000e+01
 3.50000000e+01 1.50000000e+01
 3.60000000e+01 1.50000000e+01
 3.70000000e+01 1.50000000e+01
 3.80000000e+01 1.50000000e+01
 3.90000000e+01 1.50000000e+01
 4.00000000e+01 1.50000000e+01
 6.10000000e+01 1.50000000e+01
 6.20000000e+01 1.50000000e+01
 6.30000000e+01 1.50000000e+01
 6.40000000e+01 1.50000000e+01
 6.50000000e+01 1.50000000e+01
 6.60000000e+01 1.50000000e+01
 6.70000000e+01 1.50000000e+01
 6.80000000e+01 1.50000000e+01
 6.90000000e+01 1.50000000e+01
 7.00000000e+01 1.50000000e+01
 7.10000000e+01 1.50000000e+01
 7.20000000e+01 1.50000000e+01
 7.30000000e+01 1.50000000e+01
 7.40000000e+01 1.50000000e+01
 2.50000000e+01 1.60000000e+01
 2.60000000e+01 1.60000000e+01
 2.70000000e+01 1.60000000e+01
 2.80000000e+01 1.60000000e+01
 2.90000000e+01 1.60000000e+01
 3.00000000e+01 1.60000000e+01
 3.10000000e+01 1.60000000e+01
 3.20000000e+01 1.60000000e+01
 3.30000000e+01 1.60000000e+01
 3.40000000e+01 1.60000000e+01
 3.50000000e+01 1.60000000e+01
 3.60000000e+01 1.60000000e+01
 3.70000000e+01 1.60000000e+01
 6.40000000e+01 1.60000000e+01
 6.50000000e+01 1.60000000e+01
 6.60000000e+01 1.60000000e+01
 6.70000000e+01 1.60000000e+01
 6.80000000e+01 1.60000000e+01
 6.90000000e+01 1.60000000e+01
 7.00000000e+01 1.60000000e+01
 7.10000000e+01 1.60000000e+01
 7.20000000e+01 1.60000000e+01
 7.30000000e+01 1.60000000e+01
 7.40000000e+01 1.60000000e+01
 7.50000000e+01 1.60000000e+01
 7.60000000e+01 1.60000000e+01
 2.40000000e+01 1.70000000e+01
 2.50000000e+01 1.70000000e+01
 2.60000000e+01 1.70000000e+01
 2.70000000e+01 1.70000000e+01
 2.80000000e+01 1.70000000e+01
 2.90000000e+01 1.70000000e+01
 3.00000000e+01 1.70000000e+01
 3.10000000e+01 1.70000000e+01
 3.20000000e+01 1.70000000e+01
 3.30000000e+01 1.70000000e+01
 3.40000000e+01 1.70000000e+01
 6.70000000e+01 1.70000000e+01
 6.80000000e+01 1.70000000e+01
 6.90000000e+01 1.70000000e+01
 7.00000000e+01 1.70000000e+01
 7.10000000e+01 1.70000000e+01
 7.20000000e+01 1.70000000e+01
 7.30000000e+01 1.70000000e+01
 7.40000000e+01 1.70000000e+01
 7.50000000e+01 1.70000000e+01
 7.60000000e+01 1.70000000e+01
 7.70000000e+01 1.70000000e+01
 2.30000000e+01 1.80000000e+01
 2.40000000e+01 1.80000000e+01
 2.50000000e+01 1.80000000e+01
 2.60000000e+01 1.80000000e+01
 2.70000000e+01 1.80000000e+01
 2.80000000e+01 1.80000000e+01
 2.90000000e+01 1.80000000e+01
 3.00000000e+01 1.80000000e+01
 3.10000000e+01 1.80000000e+01
 3.20000000e+01 1.80000000e+01
 6.90000000e+01 1.80000000e+01
 7.00000000e+01 1.80000000e+01
 7.10000000e+01 1.80000000e+01
 7.20000000e+01 1.80000000e+01
 7.30000000e+01 1.80000000e+01
 7.40000000e+01 1.80000000e+01
 7.50000000e+01 1.80000000e+01
 7.60000000e+01 1.80000000e+01
 7.70000000e+01 1.80000000e+01
 7.80000000e+01 1.80000000e+01
 2.20000000e+01 1.90000000e+01
 2.30000000e+01 1.90000000e+01
 2.40000000e+01 1.90000000e+01
 2.50000000e+01 1.90000000e+01
 2.60000000e+01 1.90000000e+01
 2.70000000e+01 1.90000000e+01
 2.80000000e+01 1.90000000e+01
 2.90000000e+01 1.90000000e+01
 3.00000000e+01 1.90000000e+01
 3.10000000e+01 1.90000000e+01
 7.00000000e+01 1.90000000e+01
 7.10000000e+01 1.90000000e+01
 7.20000000e+01 1.90000000e+01
 7.30000000e+01 1.90000000e+01
 7.40000000e+01 1.90000000e+01
 7.50000000e+01 1.90000000e+01
 7.60000000e+01 1.90000000e+01
 7.70000000e+01 1.90000000e+01
 7.80000000e+01 1.90000000e+01
 7.90000000e+01 1.90000000e+01
 2.10000000e+01 2.00000000e+01
 2.20000000e+01 2.00000000e+01
 2.30000000e+01 2.00000000e+01
 2.40000000e+01 2.00000000e+01
 2.50000000e+01 2.00000000e+01
 2.60000000e+01 2.00000000e+01
 2.70000000e+01 2.00000000e+01
 2.80000000e+01 2.00000000e+01
 2.90000000e+01 2.00000000e+01
 7.20000000e+01 2.00000000e+01
 7.30000000e+01 2.00000000e+01
 7.40000000e+01 2.00000000e+01
 7.50000000e+01 2.00000000e+01
 7.60000000e+01 2.00000000e+01
 7.70000000e+01 2.00000000e+01
 7.80000000e+01 2.00000000e+01
 7.90000000e+01 2.00000000e+01
 8.00000000e+01 2.00000000e+01
 2.00000000e+01 2.10000000e+01
 2.10000000e+01 2.10000000e+01
 2.20000000e+01 2.10000000e+01
 2.30000000e+01 2.10000000e+01
 2.40000000e+01 2.10000000e+01
 2.50000000e+01 2.10000000e+01
 2.60000000e+01 2.10000000e+01
 2.70000000e+01 2.10000000e+01
 2.80000000e+01 2.10000000e+01
 7.30000000e+01 2.10000000e+01
 7.40000000e+01 2.10000000e+01
 7.50000000e+01 2.10000000e+01
 7.60000000e+01 2.10000000e+01
 7.70000000e+01 2.10000000e+01
 7.80000000e+01 2.10000000e+01
 7.90000000e+01 2.10000000e+01
 8.00000000e+01 2.10000000e+01
 8.10000000e+01 2.10000000e+01
 1.90000000e+01 2.20000000e+01
 2.00000000e+01 2.20000000e+01
 2.10000000e+01 2.20000000e+01
 2.20000000e+01 2.20000000e+01
 2.30000000e+01 2.20000000e+01
 2.40000000e+01 2.20000000e+01
 2.50000000e+01 2.20000000e+01
 2.60000000e+01 2.20000000e+01
 7.50000000e+01 2.20000000e+01
 7.60000000e+01 2.20000000e+01
 7.70000000e+01 2.20000000e+01
 7.80000000e+01 2.20000000e+01
 7.90000000e+01 2.20000000e+01
 8.00000000e+01 2.20000000e+01
 8.10000000e+01 2.20000000e+01
 8.20000000e+01 2.20000000e+01
 1.80000000e+01 2.30000000e+01
 1.90000000e+01 2.30000000e+01
 2.00000000e+01 2.30000000e+01
 2.10000000e+01 2.30000000e+01
 2.20000000e+01 2.30000000e+01
 2.30000000e+01 2.30000000e+01
 2.40000000e+01 2.30000000e+01
 2.50000000e+01 2.30000000e+01
 7.60000000e+01 2.30000000e+01
 7.70000000e+01 2.30000000e+01
 7.80000000e+01 2.30000000e+01
 7.90000000e+01 2.30000000e+01
 8.00000000e+01 2.30000000e+01
 8.10000000e+01 2.30000000e+01
 8.20000000e+01 2.30000000e+01
 8.30000000e+01 2.30000000e+01
 1.70000000e+01 2.40000000e+01
 1.80000000e+01 2.40000000e+01
 1.90000000e+01 2.40000000e+01
 2.00000000e+01 2.40000000e+01
 2.10000000e+01 2.40000000e+01
 2.20000000e+01 2.40000000e+01
 2.30000000e+01 2.40000000e+01
 2.40000000e+01 2.40000000e+01
 7.70000000e+01 2.40000000e+01
 7.80000000e+01 2.40000000e+01
 7.90000000e+01 2.40000000e+01
 8.00000000e+01 2.40000000e+01
 8.10000000e+01 2.40000000e+01
 8.20000000e+01 2.40000000e+01
 8.30000000e+01 2.40000000e+01
 8.40000000e+01 2.40000000e+01
 1.60000000e+01 2.50000000e+01
 1.70000000e+01 2.50000000e+01
 1.80000000e+01 2.50000000e+01
 1.90000000e+01 2.50000000e+01
 2.00000000e+01 2.50000000e+01
 2.10000000e+01 2.50000000e+01
 2.20000000e+01 2.50000000e+01
 2.30000000e+01 2.50000000e+01
 7.80000000e+01 2.50000000e+01
 7.90000000e+01 2.50000000e+01
 8.00000000e+01 2.50000000e+01
 8.10000000e+01 2.50000000e+01
 8.20000000e+01 2.50000000e+01
 8.30000000e+01 2.50000000e+01
 8.40000000e+01 2.50000000e+01
 8.50000000e+01 2.50000000e+01
 1.60000000e+01 2.60000000e+01
 1.70000000e+01 2.60000000e+01
 1.80000000e+01 2.60000000e+01
 1.90000000e+01 2.60000000e+01
 2.00000000e+01 2.60000000e+01
 2.10000000e+01 2.60000000e+01
 2.20000000e+01 2.60000000e+01
 7.90000000e+01 2.60000000e+01
 8.00000000e+01 2.60000000e+01
 8.10000000e+01 2.60000000e+01
 8.20000000e+01 2.60000000e+01
 8.30000000e+01 2.60000000e+01
 8.40000000e+01 2.60000000e+01
 8.50000000e+01 2.60000000e+01
 1.50000000e+01 2.70000000e+01
 1.60000000e+01 2.70000000e+01
 1.70000000e+01 2.70000000e+01
 1.80000000e+01 2.70000000e+01
 1.90000000e+01 2.70000000e+01
 2.00000000e+01 2.70000000e+01
 2.10000000e+01 2.70000000e+01
 8.00000000e+01 2.70000000e+01
 8.10000000e+01 2.70000000e+01
 8.20000000e+01 2.70000000e+01
 8.30000000e+01 2.70000000e+01
 8.40000000e+01 2.70000000e+01
 8.50000000e+01 2.70000000e+01
 8.60000000e+01 2.70000000e+01
 1.40000000e+01 2.80000000e+01
 1.50000000e+01 2.80000000e+01
 1.60000000e+01 2.80000000e+01
 1.70000000e+01 2.80000000e+01
 1.80000000e+01 2.80000000e+01
 1.90000000e+01 2.80000000e+01
 2.00000000e+01 2.80000000e+01
 2.10000000e+01 2.80000000e+01
 8.00000000e+01 2.80000000e+01
 8.10000000e+01 2.80000000e+01
 8.20000000e+01 2.80000000e+01
 8.30000000e+01 2.80000000e+01
 8.40000000e+01 2.80000000e+01
 8.50000000e+01 2.80000000e+01
 8.60000000e+01 2.80000000e+01
 8.70000000e+01 2.80000000e+01
 1.40000000e+01 2.90000000e+01
 1.50000000e+01 2.90000000e+01
 1.60000000e+01 2.90000000e+01
 1.70000000e+01 2.90000000e+01
 1.80000000e+01 2.90000000e+01
 1.90000000e+01 2.90000000e+01
 2.00000000e+01 2.90000000e+01
 8.10000000e+01 2.90000000e+01
 8.20000000e+01 2.90000000e+01
 8.30000000e+01 2.90000000e+01
 8.40000000e+01 2.90000000e+01
 8.50000000e+01 2.90000000e+01
 8.60000000e+01 2.90000000e+01
 8.70000000e+01 2.90000000e+01
 1.30000000e+01 3.00000000e+01
 1.40000000e+01 3.00000000e+01
 1.50000000e+01 3.00000000e+01
 1.60000000e+01 3.00000000e+01
 1.70000000e+01 3.00000000e+01
 1.80000000e+01 3.00000000e+01
 1.90000000e+01 3.00000000e+01
 8.20000000e+01 3.00000000e+01
 8.30000000e+01 3.00000000e+01
 8.40000000e+01 3.00000000e+01
 8.50000000e+01 3.00000000e+01
 8.60000000e+01 3.00000000e+01
 8.70000000e+01 3.00000000e+01
 8.80000000e+01 3.00000000e+01
 1.30000000e+01 3.10000000e+01
 1.40000000e+01 3.10000000e+01
 1.50000000e+01 3.10000000e+01
 1.60000000e+01 3.10000000e+01
 1.70000000e+01 3.10000000e+01
 1.80000000e+01 3.10000000e+01
 1.90000000e+01 3.10000000e+01
 8.20000000e+01 3.10000000e+01
 8.30000000e+01 3.10000000e+01
 8.40000000e+01 3.10000000e+01
 8.50000000e+01 3.10000000e+01
 8.60000000e+01 3.10000000e+01
 8.70000000e+01 3.10000000e+01
 8.80000000e+01 3.10000000e+01
 1.20000000e+01 3.20000000e+01
 1.30000000e+01 3.20000000e+01
 1.40000000e+01 3.20000000e+01
 1.50000000e+01 3.20000000e+01
 1.60000000e+01 3.20000000e+01
 1.70000000e+01 3.20000000e+01
 1.80000000e+01 3.20000000e+01
 8.30000000e+01 3.20000000e+01
 8.40000000e+01 3.20000000e+01
 8.50000000e+01 3.20000000e+01
 8.60000000e+01 3.20000000e+01
 8.70000000e+01 3.20000000e+01
 8.80000000e+01 3.20000000e+01
 8.90000000e+01 3.20000000e+01
 1.20000000e+01 3.30000000e+01
 1.30000000e+01 3.30000000e+01
 1.40000000e+01 3.30000000e+01
 1.50000000e+01 3.30000000e+01
 1.60000000e+01 3.30000000e+01
 1.70000000e+01 3.30000000e+01
 8.40000000e+01 3.30000000e+01
 8.50000000e+01 3.30000000e+01
 8.60000000e+01 3.30000000e+01
 8.70000000e+01 3.30000000e+01
 8.80000000e+01 3.30000000e+01
 8.90000000e+01 3.30000000e+01
 1.10000000e+01 3.40000000e+01
 1.20000000e+01 3.40000000e+01
 1.30000000e+01 3.40000000e+01
 1.40000000e+01 3.40000000e+01
 1.50000000e+01 3.40000000e+01
 1.60000000e+01 3.40000000e+01
 1.70000000e+01 3.40000000e+01
 8.40000000e+01 3.40000000e+01
 8.50000000e+01 3.40000000e+01
 8.60000000e+01 3.40000000e+01
 8.70000000e+01 3.40000000e+01
 8.80000000e+01 3.40000000e+01
 8.90000000e+01 3.40000000e+01
 9.00000000e+01 3.40000000e+01
 1.10000000e+01 3.50000000e+01
 1.20000000e+01 3.50000000e+01
 1.30000000e+01 3.50000000e+01
 1.40000000e+01 3.50000000e+01
 1.50000000e+01 3.50000000e+01
 1.60000000e+01 3.50000000e+01
 8.50000000e+01 3.50000000e+01
 8.60000000e+01 3.50000000e+01
 8.70000000e+01 3.50000000e+01
 8.80000000e+01 3.50000000e+01
 8.90000000e+01 3.50000000e+01
 9.00000000e+01 3.50000000e+01
 1.10000000e+01 3.60000000e+01
 1.20000000e+01 3.60000000e+01
 1.30000000e+01 3.60000000e+01
 1.40000000e+01 3.60000000e+01
 1.50000000e+01 3.60000000e+01
 1.60000000e+01 3.60000000e+01
 8.50000000e+01 3.60000000e+01
 8.60000000e+01 3.60000000e+01
 8.70000000e+01 3.60000000e+01
 8.80000000e+01 3.60000000e+01
 8.90000000e+01 3.60000000e+01
 9.00000000e+01 3.60000000e+01
 1.00000000e+01 3.70000000e+01
 1.10000000e+01 3.70000000e+01
 1.20000000e+01 3.70000000e+01
 1.30000000e+01 3.70000000e+01
 1.40000000e+01 3.70000000e+01
 1.50000000e+01 3.70000000e+01
 1.60000000e+01 3.70000000e+01
 8.50000000e+01 3.70000000e+01
 8.60000000e+01 3.70000000e+01
 8.70000000e+01 3.70000000e+01
 8.80000000e+01 3.70000000e+01
 8.90000000e+01 3.70000000e+01
 9.00000000e+01 3.70000000e+01
 9.10000000e+01 3.70000000e+01
 1.00000000e+01 3.80000000e+01
 1.10000000e+01 3.80000000e+01
 1.20000000e+01 3.80000000e+01
 1.30000000e+01 3.80000000e+01
 1.40000000e+01 3.80000000e+01
 1.50000000e+01 3.80000000e+01
 4.70000000e+01 3.80000000e+01
 4.80000000e+01 3.80000000e+01
 4.90000000e+01 3.80000000e+01
 5.00000000e+01 3.80000000e+01
 5.10000000e+01 3.80000000e+01
 5.20000000e+01 3.80000000e+01
 5.30000000e+01 3.80000000e+01
 5.40000000e+01 3.80000000e+01
 8.60000000e+01 3.80000000e+01
 8.70000000e+01 3.80000000e+01
 8.80000000e+01 3.80000000e+01
 8.90000000e+01 3.80000000e+01
 9.00000000e+01 3.80000000e+01
 9.10000000e+01 3.80000000e+01
 1.00000000e+01 3.90000000e+01
 1.10000000e+01 3.90000000e+01
 1.20000000e+01 3.90000000e+01
 1.30000000e+01 3.90000000e+01
 1.40000000e+01 3.90000000e+01
 1.50000000e+01 3.90000000e+01
 4.50000000e+01 3.90000000e+01
 4.60000000e+01 3.90000000e+01
 4.70000000e+01 3.90000000e+01
 4.80000000e+01 3.90000000e+01
 4.90000000e+01 3.90000000e+01
 5.00000000e+01 3.90000000e+01
 5.10000000e+01 3.90000000e+01
 5.20000000e+01 3.90000000e+01
 5.30000000e+01 3.90000000e+01
 5.40000000e+01 3.90000000e+01
 5.50000000e+01 3.90000000e+01
 5.60000000e+01 3.90000000e+01
 8.60000000e+01 3.90000000e+01
 8.70000000e+01 3.90000000e+01
 8.80000000e+01 3.90000000e+01
 8.90000000e+01 3.90000000e+01
 9.00000000e+01 3.90000000e+01
 9.10000000e+01 3.90000000e+01
 9.00000000e+00 4.00000000e+01
 1.00000000e+01 4.00000000e+01
 1.10000000e+01 4.00000000e+01
 1.20000000e+01 4.00000000e+01
 1.30000000e+01 4.00000000e+01
 1.40000000e+01 4.00000000e+01
 1.50000000e+01 4.00000000e+01
 4.30000000e+01 4.00000000e+01
 4.40000000e+01 4.00000000e+01
 4.50000000e+01 4.00000000e+01
 4.60000000e+01 4.00000000e+01
 4.70000000e+01 4.00000000e+01
 4.80000000e+01 4.00000000e+01
 4.90000000e+01 4.00000000e+01
 5.00000000e+01 4.00000000e+01
 5.10000000e+01 4.00000000e+01
 5.20000000e+01 4.00000000e+01
 5.30000000e+01 4.00000000e+01
 5.40000000e+01 4.00000000e+01
 5.50000000e+01 4.00000000e+01
 5.60000000e+01 4.00000000e+01
 5.70000000e+01 4.00000000e+01
 5.80000000e+01 4.00000000e+01
 8.60000000e+01 4.00000000e+01
 8.70000000e+01 4.00000000e+01
 8.80000000e+01 4.00000000e+01
 8.90000000e+01 4.00000000e+01
 9.00000000e+01 4.00000000e+01
 9.10000000e+01 4.00000000e+01
 9.20000000e+01 4.00000000e+01
 9.00000000e+00 4.10000000e+01
 1.00000000e+01 4.10000000e+01
 1.10000000e+01 4.10000000e+01
 1.20000000e+01 4.10000000e+01
 1.30000000e+01 4.10000000e+01
 1.40000000e+01 4.10000000e+01
 4.20000000e+01 4.10000000e+01
 4.30000000e+01 4.10000000e+01
 4.40000000e+01 4.10000000e+01
 4.50000000e+01 4.10000000e+01
 4.60000000e+01 4.10000000e+01
 4.70000000e+01 4.10000000e+01
 4.80000000e+01 4.10000000e+01
 4.90000000e+01 4.10000000e+01
 5.00000000e+01 4.10000000e+01
 5.10000000e+01 4.10000000e+01
 5.20000000e+01 4.10000000e+01
 5.30000000e+01 4.10000000e+01
 5.40000000e+01 4.10000000e+01
 5.50000000e+01 4.10000000e+01
 5.60000000e+01 4.10000000e+01
 5.70000000e+01 4.10000000e+01
 5.80000000e+01 4.10000000e+01
 5.90000000e+01 4.10000000e+01
 8.70000000e+01 4.10000000e+01
 8.80000000e+01 4.10000000e+01
 8.90000000e+01 4.10000000e+01
 9.00000000e+01 4.10000000e+01
 9.10000000e+01 4.10000000e+01
 9.20000000e+01 4.10000000e+01
 9.00000000e+00 4.20000000e+01
 1.00000000e+01 4.20000000e+01
 1.10000000e+01 4.20000000e+01
 1.20000000e+01 4.20000000e+01
 1.30000000e+01 4.20000000e+01
 1.40000000e+01 4.20000000e+01
 4.10000000e+01 4.20000000e+01
 4.20000000e+01 4.20000000e+01
 4.30000000e+01 4.20000000e+01
 4.40000000e+01 4.20000000e+01
 4.50000000e+01 4.20000000e+01
 4.60000000e+01 4.20000000e+01
 4.70000000e+01 4.20000000e+01
 4.80000000e+01 4.20000000e+01
 4.90000000e+01 4.20000000e+01
 5.00000000e+01 4.20000000e+01
 5.10000000e+01 4.20000000e+01
 5.20000000e+01 4.20000000e+01
 5.30000000e+01 4.20000000e+01
 5.40000000e+01 4.20000000e+01
 5.50000000e+01 4.20000000e+01
 5.60000000e+01 4.20000000e+01
 5.70000000e+01 4.20000000e+01
 5.80000000e+01 4.20000000e+01
 5.90000000e+01 4.20000000e+01
 6.00000000e+01 4.20000000e+01
 8.70000000e+01 4.20000000e+01
 8.80000000e+01 4.20000000e+01
 8.90000000e+01 4.20000000e+01
 9.00000000e+01 4.20000000e+01
 9.10000000e+01 4.20000000e+01
 9.20000000e+01 4.20000000e+01
 9.00000000e+00 4.30000000e+01
 1.00000000e+01 4.30000000e+01
 1.10000000e+01 4.30000000e+01
 1.20000000e+01 4.30000000e+01
 1.30000000e+01 4.30000000e+01
 1.40000000e+01 4.30000000e+01
 4.00000000e+01 4.30000000e+01
 4.10000000e+01 4.30000000e+01
 4.20000000e+01 4.30000000e+01
 4.30000000e+01 4.30000000e+01
 4.40000000e+01 4.30000000e+01
 4.50000000e+01 4.30000000e+01
 4.60000000e+01 4.30000000e+01
 4.70000000e+01 4.30000000e+01
 4.80000000e+01 4.30000000e+01
 4.90000000e+01 4.30000000e+01
 5.00000000e+01 4.30000000e+01
 5.10000000e+01 4.30000000e+01
 5.20000000e+01 4.30000000e+01
 5.30000000e+01 4.30000000e+01
 5.40000000e+01 4.30000000e+01
 5.50000000e+01 4.30000000e+01
 5.60000000e+01 4.30000000e+01
 5.70000000e+01 4.30000000e+01
 5.80000000e+01 4.30000000e+01
 5.90000000e+01 4.30000000e+01
 6.00000000e+01 4.30000000e+01
 6.10000000e+01 4.30000000e+01
 8.70000000e+01 4.30000000e+01
 8.80000000e+01 4.30000000e+01
 8.90000000e+01 4.30000000e+01
 9.00000000e+01 4.30000000e+01
 9.10000000e+01 4.30000000e+01
 9.20000000e+01 4.30000000e+01
 8.00000000e+00 4.40000000e+01
 9.00000000e+00 4.40000000e+01
 1.00000000e+01 4.40000000e+01
 1.10000000e+01 4.40000000e+01
 1.20000000e+01 4.40000000e+01
 1.30000000e+01 4.40000000e+01
 1.40000000e+01 4.40000000e+01
 4.00000000e+01 4.40000000e+01
 4.10000000e+01 4.40000000e+01
 4.20000000e+01 4.40000000e+01
 4.30000000e+01 4.40000000e+01
 4.40000000e+01 4.40000000e+01
 4.50000000e+01 4.40000000e+01
 4.60000000e+01 4.40000000e+01
 4.70000000e+01 4.40000000e+01
 5.40000000e+01 4.40000000e+01
 5.50000000e+01 4.40000000e+01
 5.60000000e+01 4.40000000e+01
 5.70000000e+01 4.40000000e+01
 5.80000000e+01 4.40000000e+01
 5.90000000e+01 4.40000000e+01
 6.00000000e+01 4.40000000e+01
 6.10000000e+01 4.40000000e+01
 8.70000000e+01 4.40000000e+01
 8.80000000e+01 4.40000000e+01
 8.90000000e+01 4.40000000e+01
 9.00000000e+01 4.40000000e+01
 9.10000000e+01 4.40000000e+01
 9.20000000e+01 4.40000000e+01
 9.30000000e+01 4.40000000e+01
 8.00000000e+00 4.50000000e+01
 9.00000000e+00 4.50000000e+01
 1.00000000e+01 4.50000000e+01
 1.10000000e+01 4.50000000e+01
 1.20000000e+01 4.50000000e+01
 1.30000000e+01 4.50000000e+01
 3.90000000e+01 4.50000000e+01
 4.00000000e+01 4.50000000e+01
 4.10000000e+01 4.50000000e+01
 4.20000000e+01 4.50000000e+01
 4.30000000e+01 4.50000000e+01
 4.40000000e+01 4.50000000e+01
 4.50000000e+01 4.50000000e+01
 4.60000000e+01 4.50000000e+01
 5.50000000e+01 4.50000000e+01
 5.60000000e+01 4.50000000e+01
 5.70000000e+01 4.50000000e+01
 5.80000000e+01 4.50000000e+01
 5.90000000e+01 4.50000000e+01
 6.00000000e+01 4.50000000e+01
 6.10000000e+01 4.50000000e+01
 6.20000000e+01 4.50000000e+01
 8.80000000e+01 4.50000000e+01
 8.90000000e+01 4.50000000e+01
 9.00000000e+01 4.50000000e+01
 9.10000000e+01 4.50000000e+01
 9.20000000e+01 4.50000000e+01
 9.30000000e+01 4.50000000e+01
 8.00000000e+00 4.60000000e+01
 9.00000000e+00 4.60000000e+01
 1.00000000e+01 4.60000000e+01
 1.10000000e+01 4.60000000e+01
 1.20000000e+01 4.60000000e+01
 1.30000000e+01 4.60000000e+01
 3.90000000e+01 4.60000000e+01
 4.00000000e+01 4.60000000e+01
 4.10000000e+01 4.60000000e+01
 4.20000000e+01 4.60000000e+01
 4.30000000e+01 4.60000000e+01
 4.40000000e+01 4.60000000e+01
 4.50000000e+01 4.60000000e+01
 5.60000000e+01 4.60000000e+01
 5.70000000e+01 4.60000000e+01
 5.80000000e+01 4.60000000e+01
 5.90000000e+01 4.60000000e+01
 6.00000000e+01 4.60000000e+01
 6.10000000e+01 4.60000000e+01
 6.20000000e+01 4.60000000e+01
 8.80000000e+01 4.60000000e+01
 8.90000000e+01 4.60000000e+01
 9.00000000e+01 4.60000000e+01
 9.10000000e+01 4.60000000e+01
 9.20000000e+01 4.60000000e+01
 9.30000000e+01 4.60000000e+01
 8.00000000e+00 4.70000000e+01
 9.00000000e+00 4.70000000e+01
 1.00000000e+01 4.70000000e+01
 1.10000000e+01 4.70000000e+01
 1.20000000e+01 4.70000000e+01
 1.30000000e+01 4.70000000e+01
 3.80000000e+01 4.70000000e+01
 3.90000000e+01 4.70000000e+01
 4.00000000e+01 4.70000000e+01
 4.10000000e+01 4.70000000e+01
 4.20000000e+01 4.70000000e+01
 4.30000000e+01 4.70000000e+01
 4.40000000e+01 4.70000000e+01
 5.70000000e+01 4.70000000e+01
 5.80000000e+01 4.70000000e+01
 5.90000000e+01 4.70000000e+01
 6.00000000e+01 4.70000000e+01
 6.10000000e+01 4.70000000e+01
 6.20000000e+01 4.70000000e+01
 6.30000000e+01 4.70000000e+01
 8.80000000e+01 4.70000000e+01
 8.90000000e+01 4.70000000e+01
 9.00000000e+01 4.70000000e+01
 9.10000000e+01 4.70000000e+01
 9.20000000e+01 4.70000000e+01
 9.30000000e+01 4.70000000e+01
 8.00000000e+00 4.80000000e+01
 9.00000000e+00 4.80000000e+01
 1.00000000e+01 4.80000000e+01
 1.10000000e+01 4.80000000e+01
 1.20000000e+01 4.80000000e+01
 1.30000000e+01 4.80000000e+01
 3.80000000e+01 4.80000000e+01
 3.90000000e+01 4.80000000e+01
 4.00000000e+01 4.80000000e+01
 4.10000000e+01 4.80000000e+01
 4.20000000e+01 4.80000000e+01
 4.30000000e+01 4.80000000e+01
 5.80000000e+01 4.80000000e+01
 5.90000000e+01 4.80000000e+01
 6.00000000e+01 4.80000000e+01
 6.10000000e+01 4.80000000e+01
 6.20000000e+01 4.80000000e+01
 6.30000000e+01 4.80000000e+01
 8.80000000e+01 4.80000000e+01
 8.90000000e+01 4.80000000e+01
 9.00000000e+01 4.80000000e+01
 9.10000000e+01 4.80000000e+01
 9.20000000e+01 4.80000000e+01
 9.30000000e+01 4.80000000e+01
 8.00000000e+00 4.90000000e+01
 9.00000000e+00 4.90000000e+01
 1.00000000e+01 4.90000000e+01
 1.10000000e+01 4.90000000e+01
 1.20000000e+01 4.90000000e+01
 1.30000000e+01 4.90000000e+01
 3.80000000e+01 4.90000000e+01
 3.90000000e+01 4.90000000e+01
 4.00000000e+01 4.90000000e+01
 4.10000000e+01 4.90000000e+01
 4.20000000e+01 4.90000000e+01
 4.30000000e+01 4.90000000e+01
 5.80000000e+01 4.90000000e+01
 5.90000000e+01 4.90000000e+01
 6.00000000e+01 4.90000000e+01
 6.10000000e+01 4.90000000e+01
 6.20000000e+01 4.90000000e+01
 6.30000000e+01 4.90000000e+01
 8.80000000e+01 4.90000000e+01
 8.90000000e+01 4.90000000e+01
 9.00000000e+01 4.90000000e+01
 9.10000000e+01 4.90000000e+01
 9.20000000e+01 4.90000000e+01
 9.30000000e+01 4.90000000e+01
 8.00000000e+00 5.00000000e+01
 9.00000000e+00 5.00000000e+01
 1.00000000e+01 5.00000000e+01
 1.10000000e+01 5.00000000e+01
 1.20000000e+01 5.00000000e+01
 1.30000000e+01 5.00000000e+01
 3.80000000e+01 5.00000000e+01
 3.90000000e+01 5.00000000e+01
 4.00000000e+01 5.00000000e+01
 4.10000000e+01 5.00000000e+01
 4.20000000e+01 5.00000000e+01
 4.30000000e+01 5.00000000e+01
 5.80000000e+01 5.00000000e+01
 5.90000000e+01 5.00000000e+01
 6.00000000e+01 5.00000000e+01
 6.10000000e+01 5.00000000e+01
 6.20000000e+01 5.00000000e+01
 6.30000000e+01 5.00000000e+01
 8.80000000e+01 5.00000000e+01
 8.90000000e+01 5.00000000e+01
 9.00000000e+01 5.00000000e+01
 9.10000000e+01 5.00000000e+01
 9.20000000e+01 5.00000000e+01
 9.30000000e+01 5.00000000e+01
 8.00000000e+00 5.10000000e+01
 9.00000000e+00 5.10000000e+01
 1.00000000e+01 5.10000000e+01
 1.10000000e+01 5.10000000e+01
 1.20000000e+01 5.10000000e+01
 1.30000000e+01 5.10000000e+01
 3.80000000e+01 5.10000000e+01
 3.90000000e+01 5.10000000e+01
 4.00000000e+01 5.10000000e+01
 4.10000000e+01 5.10000000e+01
 4.20000000e+01 5.10000000e+01
 4.30000000e+01 5.10000000e+01
 5.80000000e+01 5.10000000e+01
 5.90000000e+01 5.10000000e+01
 6.00000000e+01 5.10000000e+01
 6.10000000e+01 5.10000000e+01
 6.20000000e+01 5.10000000e+01
 6.30000000e+01 5.10000000e+01
 8.80000000e+01 5.10000000e+01
 8.90000000e+01 5.10000000e+01
 9.00000000e+01 5.10000000e+01
 9.10000000e+01 5.10000000e+01
 9.20000000e+01 5.10000000e+01
 9.30000000e+01 5.10000000e+01
 8.00000000e+00 5.20000000e+01
 9.00000000e+00 5.20000000e+01
 1.00000000e+01 5.20000000e+01
 1.10000000e+01 5.20000000e+01
 1.20000000e+01 5.20000000e+01
 1.30000000e+01 5.20000000e+01
 3.80000000e+01 5.20000000e+01
 3.90000000e+01 5.20000000e+01
 4.00000000e+01 5.20000000e+01
 4.10000000e+01 5.20000000e+01
 4.20000000e+01 5.20000000e+01
 4.30000000e+01 5.20000000e+01
 5.80000000e+01 5.20000000e+01
 5.90000000e+01 5.20000000e+01
 6.00000000e+01 5.20000000e+01
 6.10000000e+01 5.20000000e+01
 6.20000000e+01 5.20000000e+01
 6.30000000e+01 5.20000000e+01
 8.80000000e+01 5.20000000e+01
 8.90000000e+01 5.20000000e+01
 9.00000000e+01 5.20000000e+01
 9.10000000e+01 5.20000000e+01
 9.20000000e+01 5.20000000e+01
 9.30000000e+01 5.20000000e+01
 8.00000000e+00 5.30000000e+01
 9.00000000e+00 5.30000000e+01
 1.00000000e+01 5.30000000e+01
 1.10000000e+01 5.30000000e+01
 1.20000000e+01 5.30000000e+01
 1.30000000e+01 5.30000000e+01
 3.80000000e+01 5.30000000e+01
 3.90000000e+01 5.30000000e+01
 4.00000000e+01 5.30000000e+01
 4.10000000e+01 5.30000000e+01
 4.20000000e+01 5.30000000e+01
 4.30000000e+01 5.30000000e+01
 5.80000000e+01 5.30000000e+01
 5.90000000e+01 5.30000000e+01
 6.00000000e+01 5.30000000e+01
 6.10000000e+01 5.30000000e+01
 6.20000000e+01 5.30000000e+01
 6.30000000e+01 5.30000000e+01
 8.80000000e+01 5.30000000e+01
 8.90000000e+01 5.30000000e+01
 9.00000000e+01 5.30000000e+01
 9.10000000e+01 5.30000000e+01
 9.20000000e+01 5.30000000e+01
 9.30000000e+01 5.30000000e+01
 8.00000000e+00 5.40000000e+01
 9.00000000e+00 5.40000000e+01
 1.00000000e+01 5.40000000e+01
 1.10000000e+01 5.40000000e+01
 1.20000000e+01 5.40000000e+01
 1.30000000e+01 5.40000000e+01
 3.80000000e+01 5.40000000e+01
 3.90000000e+01 5.40000000e+01
 4.00000000e+01 5.40000000e+01
 4.10000000e+01 5.40000000e+01
 4.20000000e+01 5.40000000e+01
 4.30000000e+01 5.40000000e+01
 4.40000000e+01 5.40000000e+01
 5.70000000e+01 5.40000000e+01
 5.80000000e+01 5.40000000e+01
 5.90000000e+01 5.40000000e+01
 6.00000000e+01 5.40000000e+01
 6.10000000e+01 5.40000000e+01
 6.20000000e+01 5.40000000e+01
 6.30000000e+01 5.40000000e+01
 8.80000000e+01 5.40000000e+01
 8.90000000e+01 5.40000000e+01
 9.00000000e+01 5.40000000e+01
 9.10000000e+01 5.40000000e+01
 9.20000000e+01 5.40000000e+01
 9.30000000e+01 5.40000000e+01
 8.00000000e+00 5.50000000e+01
 9.00000000e+00 5.50000000e+01
 1.00000000e+01 5.50000000e+01
 1.10000000e+01 5.50000000e+01
 1.20000000e+01 5.50000000e+01
 1.30000000e+01 5.50000000e+01
 3.90000000e+01 5.50000000e+01
 4.00000000e+01 5.50000000e+01
 4.10000000e+01 5.50000000e+01
 4.20000000e+01 5.50000000e+01
 4.30000000e+01 5.50000000e+01
 4.40000000e+01 5.50000000e+01
 4.50000000e+01 5.50000000e+01
 5.60000000e+01 5.50000000e+01
 5.70000000e+01 5.50000000e+01
 5.80000000e+01 5.50000000e+01
 5.90000000e+01 5.50000000e+01
 6.00000000e+01 5.50000000e+01
 6.10000000e+01 5.50000000e+01
 6.20000000e+01 5.50000000e+01
 8.80000000e+01 5.50000000e+01
 8.90000000e+01 5.50000000e+01
 9.00000000e+01 5.50000000e+01
 9.10000000e+01 5.50000000e+01
 9.20000000e+01 5.50000000e+01
 9.30000000e+01 5.50000000e+01
 8.00000000e+00 5.60000000e+01
 9.00000000e+00 5.60000000e+01
 1.00000000e+01 5.60000000e+01
 1.10000000e+01 5.60000000e+01
 1.20000000e+01 5.60000000e+01
 1.30000000e+01 5.60000000e+01
 3.90000000e+01 5.60000000e+01
 4.00000000e+01 5.60000000e+01
 4.10000000e+01 5.60000000e+01
 4.20000000e+01 5.60000000e+01
 4.30000000e+01 5.60000000e+01
 4.40000000e+01 5.60000000e+01
 4.50000000e+01 5.60000000e+01
 4.60000000e+01 5.60000000e+01
 5.50000000e+01 5.60000000e+01
 5.60000000e+01 5.60000000e+01
 5.70000000e+01 5.60000000e+01
 5.80000000e+01 5.60000000e+01
 5.90000000e+01 5.60000000e+01
 6.00000000e+01 5.60000000e+01
 6.10000000e+01 5.60000000e+01
 6.20000000e+01 5.60000000e+01
 8.80000000e+01 5.60000000e+01
 8.90000000e+01 5.60000000e+01
 9.00000000e+01 5.60000000e+01
 9.10000000e+01 5.60000000e+01
 9.20000000e+01 5.60000000e+01
 9.30000000e+01 5.60000000e+01
 8.00000000e+00 5.70000000e+01
 9.00000000e+00 5.70000000e+01
 1.00000000e+01 5.70000000e+01
 1.10000000e+01 5.70000000e+01
 1.20000000e+01 5.70000000e+01
 1.30000000e+01 5.70000000e+01
 1.40000000e+01 5.70000000e+01
 4.00000000e+01 5.70000000e+01
 4.10000000e+01 5.70000000e+01
 4.20000000e+01 5.70000000e+01
 4.30000000e+01 5.70000000e+01
 4.40000000e+01 5.70000000e+01
 4.50000000e+01 5.70000000e+01
 4.60000000e+01 5.70000000e+01
 4.70000000e+01 5.70000000e+01
 5.40000000e+01 5.70000000e+01
 5.50000000e+01 5.70000000e+01
 5.60000000e+01 5.70000000e+01
 5.70000000e+01 5.70000000e+01
 5.80000000e+01 5.70000000e+01
 5.90000000e+01 5.70000000e+01
 6.00000000e+01 5.70000000e+01
 6.10000000e+01 5.70000000e+01
 8.70000000e+01 5.70000000e+01
 8.80000000e+01 5.70000000e+01
 8.90000000e+01 5.70000000e+01
 9.00000000e+01 5.70000000e+01
 9.10000000e+01 5.70000000e+01
 9.20000000e+01 5.70000000e+01
 9.30000000e+01 5.70000000e+01
 9.00000000e+00 5.80000000e+01
 1.00000000e+01 5.80000000e+01
 1.10000000e+01 5.80000000e+01
 1.20000000e+01 5.80000000e+01
 1.30000000e+01 5.80000000e+01
 1.40000000e+01 5.80000000e+01
 4.00000000e+01 5.80000000e+01
 4.10000000e+01 5.80000000e+01
 4.20000000e+01 5.80000000e+01
 4.30000000e+01 5.80000000e+01
 4.40000000e+01 5.80000000e+01
 4.50000000e+01 5.80000000e+01
 4.60000000e+01 5.80000000e+01
 4.70000000e+01 5.80000000e+01
 4.80000000e+01 5.80000000e+01
 4.90000000e+01 5.80000000e+01
 5.00000000e+01 5.80000000e+01
 5.10000000e+01 5.80000000e+01
 5.20000000e+01 5.80000000e+01
 5.30000000e+01 5.80000000e+01
 5.40000000e+01 5.80000000e+01
 5.50000000e+01 5.80000000e+01
 5.60000000e+01 5.80000000e+01
 5.70000000e+01 5.80000000e+01
 5.80000000e+01 5.80000000e+01
 5.90000000e+01 5.80000000e+01
 6.00000000e+01 5.80000000e+01
 6.10000000e+01 5.80000000e+01
 8.70000000e+01 5.80000000e+01
 8.80000000e+01 5.80000000e+01
 8.90000000e+01 5.80000000e+01
 9.00000000e+01 5.80000000e+01
 9.10000000e+01 5.80000000e+01
 9.20000000e+01 5.80000000e+01
 9.00000000e+00 5.90000000e+01
 1.00000000e+01 5.90000000e+01
 1.10000000e+01 5.90000000e+01
 1.20000000e+01 5.90000000e+01
 1.30000000e+01 5.90000000e+01
 1.40000000e+01 5.90000000e+01
 4.10000000e+01 5.90000000e+01
 4.20000000e+01 5.90000000e+01
 4.30000000e+01 5.90000000e+01
 4.40000000e+01 5.90000000e+01
 4.50000000e+01 5.90000000e+01
 4.60000000e+01 5.90000000e+01
 4.70000000e+01 5.90000000e+01
 4.80000000e+01 5.90000000e+01
 4.90000000e+01 5.90000000e+01
 5.00000000e+01 5.90000000e+01
 5.10000000e+01 5.90000000e+01
 5.20000000e+01 5.90000000e+01
 5.30000000e+01 5.90000000e+01
 5.40000000e+01 5.90000000e+01
 5.50000000e+01 5.90000000e+01
 5.60000000e+01 5.90000000e+01
 5.70000000e+01 5.90000000e+01
 5.80000000e+01 5.90000000e+01
 5.90000000e+01 5.90000000e+01
 6.00000000e+01 5.90000000e+01
 8.70000000e+01 5.90000000e+01
 8.80000000e+01 5.90000000e+01
 8.90000000e+01 5.90000000e+01
 9.00000000e+01 5.90000000e+01
 9.10000000e+01 5.90000000e+01
 9.20000000e+01 5.90000000e+01
 9.00000000e+00 6.00000000e+01
 1.00000000e+01 6.00000000e+01
 1.10000000e+01 6.00000000e+01
 1.20000000e+01 6.00000000e+01
 1.30000000e+01 6.00000000e+01
 1.40000000e+01 6.00000000e+01
 4.20000000e+01 6.00000000e+01
 4.30000000e+01 6.00000000e+01
 4.40000000e+01 6.00000000e+01
 4.50000000e+01 6.00000000e+01
 4.60000000e+01 6.00000000e+01
 4.70000000e+01 6.00000000e+01
 4.80000000e+01 6.00000000e+01
 4.90000000e+01 6.00000000e+01
 5.00000000e+01 6.00000000e+01
 5.10000000e+01 6.00000000e+01
 5.20000000e+01 6.00000000e+01
 5.30000000e+01 6.00000000e+01
 5.40000000e+01 6.00000000e+01
 5.50000000e+01 6.00000000e+01
 5.60000000e+01 6.00000000e+01
 5.70000000e+01 6.00000000e+01
 5.80000000e+01 6.00000000e+01
 5.90000000e+01 6.00000000e+01
 8.70000000e+01 6.00000000e+01
 8.80000000e+01 6.00000000e+01
 8.90000000e+01 6.00000000e+01
 9.00000000e+01 6.00000000e+01
 9.10000000e+01 6.00000000e+01
 9.20000000e+01 6.00000000e+01
 9.00000000e+00 6.10000000e+01
 1.00000000e+01 6.10000000e+01
 1.10000000e+01 6.10000000e+01
 1.20000000e+01 6.10000000e+01
 1.30000000e+01 6.10000000e+01
 1.40000000e+01 6.10000000e+01
 1.50000000e+01 6.10000000e+01
 4.30000000e+01 6.10000000e+01
 4.40000000e+01 6.10000000e+01
 4.50000000e+01 6.10000000e+01
 4.60000000e+01 6.10000000e+01
 4.70000000e+01 6.10000000e+01
 4.80000000e+01 6.10000000e+01
 4.90000000e+01 6.10000000e+01
 5.00000000e+01 6.10000000e+01
 5.10000000e+01 6.10000000e+01
 5.20000000e+01 6.10000000e+01
 5.30000000e+01 6.10000000e+01
 5.40000000e+01 6.10000000e+01
 5.50000000e+01 6.10000000e+01
 5.60000000e+01 6.10000000e+01
 5.70000000e+01 6.10000000e+01
 5.80000000e+01 6.10000000e+01
 8.60000000e+01 6.10000000e+01
 8.70000000e+01 6.10000000e+01
 8.80000000e+01 6.10000000e+01
 8.90000000e+01 6.10000000e+01
 9.00000000e+01 6.10000000e+01
 9.10000000e+01 6.10000000e+01
 9.20000000e+01 6.10000000e+01
 1.00000000e+01 6.20000000e+01
 1.10000000e+01 6.20000000e+01
 1.20000000e+01 6.20000000e+01
 1.30000000e+01 6.20000000e+01
 1.40000000e+01 6.20000000e+01
 1.50000000e+01 6.20000000e+01
 4.50000000e+01 6.20000000e+01
 4.60000000e+01 6.20000000e+01
 4.70000000e+01 6.20000000e+01
 4.80000000e+01 6.20000000e+01
 4.90000000e+01 6.20000000e+01
 5.00000000e+01 6.20000000e+01
 5.10000000e+01 6.20000000e+01
 5.20000000e+01 6.20000000e+01
 5.30000000e+01 6.20000000e+01
 5.40000000e+01 6.20000000e+01
 5.50000000e+01 6.20000000e+01
 5.60000000e+01 6.20000000e+01
 8.60000000e+01 6.20000000e+01
 8.70000000e+01 6.20000000e+01
 8.80000000e+01 6.20000000e+01
 8.90000000e+01 6.20000000e+01
 9.00000000e+01 6.20000000e+01
 9.10000000e+01 6.20000000e+01
 1.00000000e+01 6.30000000e+01
 1.10000000e+01 6.30000000e+01
 1.20000000e+01 6.30000000e+01
 1.30000000e+01 6.30000000e+01
 1.40000000e+01 6.30000000e+01
 1.50000000e+01 6.30000000e+01
 4.70000000e+01 6.30000000e+01
 4.80000000e+01 6.30000000e+01
 4.90000000e+01 6.30000000e+01
 5.00000000e+01 6.30000000e+01
 5.10000000e+01 6.30000000e+01
 5.20000000e+01 6.30000000e+01
 5.30000000e+01 6.30000000e+01
 5.40000000e+01 6.30000000e+01
 8.60000000e+01 6.30000000e+01
 8.70000000e+01 6.30000000e+01
 8.80000000e+01 6.30000000e+01
 8.90000000e+01 6.30000000e+01
 9.00000000e+01 6.30000000e+01
 9.10000000e+01 6.30000000e+01
 1.00000000e+01 6.40000000e+01
 1.10000000e+01 6.40000000e+01
 1.20000000e+01 6.40000000e+01
 1.30000000e+01 6.40000000e+01
 1.40000000e+01 6.40000000e+01
 1.50000000e+01 6.40000000e+01
 1.60000000e+01 6.40000000e+01
 8.50000000e+01 6.40000000e+01
 8.60000000e+01 6.40000000e+01
 8.70000000e+01 6.40000000e+01
 8.80000000e+01 6.40000000e+01
 8.90000000e+01 6.40000000e+01
 9.00000000e+01 6.40000000e+01
 9.10000000e+01 6.40000000e+01
 1.10000000e+01 6.50000000e+01
 1.20000000e+01 6.50000000e+01
 1.30000000e+01 6.50000000e+01
 1.40000000e+01 6.50000000e+01
 1.50000000e+01 6.50000000e+01
 1.60000000e+01 6.50000000e+01
 8.50000000e+01 6.50000000e+01
 8.60000000e+01 6.50000000e+01
 8.70000000e+01 6.50000000e+01
 8.80000000e+01 6.50000000e+01
 8.90000000e+01 6.50000000e+01
 9.00000000e+01 6.50000000e+01
 1.10000000e+01 6.60000000e+01
 1.20000000e+01 6.60000000e+01
 1.30000000e+01 6.60000000e+01
 1.40000000e+01 6.60000000e+01
 1.50000000e+01 6.60000000e+01
 1.60000000e+01 6.60000000e+01
 8.50000000e+01 6.60000000e+01
 8.60000000e+01 6.60000000e+01
 8.70000000e+01 6.60000000e+01
 8.80000000e+01 6.60000000e+01
 8.90000000e+01 6.60000000e+01
 9.00000000e+01 6.60000000e+01
 1.10000000e+01 6.70000000e+01
 1.20000000e+01 6.70000000e+01
 1.30000000e+01 6.70000000e+01
 1.40000000e+01 6.70000000e+01
 1.50000000e+01 6.70000000e+01
 1.60000000e+01 6.70000000e+01
 1.70000000e+01 6.70000000e+01
 8.40000000e+01 6.70000000e+01
 8.50000000e+01 6.70000000e+01
 8.60000000e+01 6.70000000e+01
 8.70000000e+01 6.70000000e+01
 8.80000000e+01 6.70000000e+01
 8.90000000e+01 6.70000000e+01
 9.00000000e+01 6.70000000e+01
 1.20000000e+01 6.80000000e+01
 1.30000000e+01 6.80000000e+01
 1.40000000e+01 6.80000000e+01
 1.50000000e+01 6.80000000e+01
 1.60000000e+01 6.80000000e+01
 1.70000000e+01 6.80000000e+01
 8.40000000e+01 6.80000000e+01
 8.50000000e+01 6.80000000e+01
 8.60000000e+01 6.80000000e+01
 8.70000000e+01 6.80000000e+01
 8.80000000e+01 6.80000000e+01
 8.90000000e+01 6.80000000e+01
 1.20000000e+01 6.90000000e+01
 1.30000000e+01 6.90000000e+01
 1.40000000e+01 6.90000000e+01
 1.50000000e+01 6.90000000e+01
 1.60000000e+01 6.90000000e+01
 1.70000000e+01 6.90000000e+01
 1.80000000e+01 6.90000000e+01
 8.30000000e+01 6.90000000e+01
 8.40000000e+01 6.90000000e+01
 8.50000000e+01 6.90000000e+01
 8.60000000e+01 6.90000000e+01
 8.70000000e+01 6.90000000e+01
 8.80000000e+01 6.90000000e+01
 8.90000000e+01 6.90000000e+01
 1.30000000e+01 7.00000000e+01
 1.40000000e+01 7.00000000e+01
 1.50000000e+01 7.00000000e+01
 1.60000000e+01 7.00000000e+01
 1.70000000e+01 7.00000000e+01
 1.80000000e+01 7.00000000e+01
 1.90000000e+01 7.00000000e+01
 8.20000000e+01 7.00000000e+01
 8.30000000e+01 7.00000000e+01
 8.40000000e+01 7.00000000e+01
 8.50000000e+01 7.00000000e+01
 8.60000000e+01 7.00000000e+01
 8.70000000e+01 7.00000000e+01
 8.80000000e+01 7.00000000e+01
 1.30000000e+01 7.10000000e+01
 1.40000000e+01 7.10000000e+01
 1.50000000e+01 7.10000000e+01
 1.60000000e+01 7.10000000e+01
 1.70000000e+01 7.10000000e+01
 1.80000000e+01 7.10000000e+01
 1.90000000e+01 7.10000000e+01
 8.20000000e+01 7.10000000e+01
 8.30000000e+01 7.10000000e+01
 8.40000000e+01 7.10000000e+01
 8.50000000e+01 7.10000000e+01
 8.60000000e+01 7.10000000e+01
 8.70000000e+01 7.10000000e+01
 8.80000000e+01 7.10000000e+01
 1.40000000e+01 7.20000000e+01
 1.50000000e+01 7.20000000e+01
 1.60000000e+01 7.20000000e+01
 1.70000000e+01 7.20000000e+01
 1.80000000e+01 7.20000000e+01
 1.90000000e+01 7.20000000e+01
 2.00000000e+01 7.20000000e+01
 8.10000000e+01 7.20000000e+01
 8.20000000e+01 7.20000000e+01
 8.30000000e+01 7.20000000e+01
 8.40000000e+01 7.20000000e+01
 8.50000000e+01 7.20000000e+01
 8.60000000e+01 7.20000000e+01
 8.70000000e+01 7.20000000e+01
 1.40000000e+01 7.30000000e+01
 1.50000000e+01 7.30000000e+01
 1.60000000e+01 7.30000000e+01
 1.70000000e+01 7.30000000e+01
 1.80000000e+01 7.30000000e+01
 1.90000000e+01 7.30000000e+01
 2.00000000e+01 7.30000000e+01
 2.10000000e+01 7.30000000e+01
 8.00000000e+01 7.30000000e+01
 8.10000000e+01 7.30000000e+01
 8.20000000e+01 7.30000000e+01
 8.30000000e+01 7.30000000e+01
 8.40000000e+01 7.30000000e+01
 8.50000000e+01 7.30000000e+01
 8.60000000e+01 7.30000000e+01
 8.70000000e+01 7.30000000e+01
 1.50000000e+01 7.40000000e+01
 1.60000000e+01 7.40000000e+01
 1.70000000e+01 7.40000000e+01
 1.80000000e+01 7.40000000e+01
 1.90000000e+01 7.40000000e+01
 2.00000000e+01 7.40000000e+01
 2.10000000e+01 7.40000000e+01
 8.00000000e+01 7.40000000e+01
 8.10000000e+01 7.40000000e+01
 8.20000000e+01 7.40000000e+01
 8.30000000e+01 7.40000000e+01
 8.40000000e+01 7.40000000e+01
 8.50000000e+01 7.40000000e+01
 8.60000000e+01 7.40000000e+01
 1.60000000e+01 7.50000000e+01
 1.70000000e+01 7.50000000e+01
 1.80000000e+01 7.50000000e+01
 1.90000000e+01 7.50000000e+01
 2.00000000e+01 7.50000000e+01
 2.10000000e+01 7.50000000e+01
 2.20000000e+01 7.50000000e+01
 7.90000000e+01 7.50000000e+01
 8.00000000e+01 7.50000000e+01
 8.10000000e+01 7.50000000e+01
 8.20000000e+01 7.50000000e+01
 8.30000000e+01 7.50000000e+01
 8.40000000e+01 7.50000000e+01
 8.50000000e+01 7.50000000e+01
 1.60000000e+01 7.60000000e+01
 1.70000000e+01 7.60000000e+01
 1.80000000e+01 7.60000000e+01
 1.90000000e+01 7.60000000e+01
 2.00000000e+01 7.60000000e+01
 2.10000000e+01 7.60000000e+01
 2.20000000e+01 7.60000000e+01
 2.30000000e+01 7.60000000e+01
 7.80000000e+01 7.60000000e+01
 7.90000000e+01 7.60000000e+01
 8.00000000e+01 7.60000000e+01
 8.10000000e+01 7.60000000e+01
 8.20000000e+01 7.60000000e+01
 8.30000000e+01 7.60000000e+01
 8.40000000e+01 7.60000000e+01
 8.50000000e+01 7.60000000e+01
 1.70000000e+01 7.70000000e+01
 1.80000000e+01 7.70000000e+01
 1.90000000e+01 7.70000000e+01
 2.00000000e+01 7.70000000e+01
 2.10000000e+01 7.70000000e+01
 2.20000000e+01 7.70000000e+01
 2.30000000e+01 7.70000000e+01
 2.40000000e+01 7.70000000e+01
 7.70000000e+01 7.70000000e+01
 7.80000000e+01 7.70000000e+01
 7.90000000e+01 7.70000000e+01
 8.00000000e+01 7.70000000e+01
 8.10000000e+01 7.70000000e+01
 8.20000000e+01 7.70000000e+01
 8.30000000e+01 7.70000000e+01
 8.40000000e+01 7.70000000e+01
 1.80000000e+01 7.80000000e+01
 1.90000000e+01 7.80000000e+01
 2.00000000e+01 7.80000000e+01
 2.10000000e+01 7.80000000e+01
 2.20000000e+01 7.80000000e+01
 2.30000000e+01 7.80000000e+01
 2.40000000e+01 7.80000000e+01
 2.50000000e+01 7.80000000e+01
 7.60000000e+01 7.80000000e+01
 7.70000000e+01 7.80000000e+01
 7.80000000e+01 7.80000000e+01
 7.90000000e+01 7.80000000e+01
 8.00000000e+01 7.80000000e+01
 8.10000000e+01 7.80000000e+01
 8.20000000e+01 7.80000000e+01
 8.30000000e+01 7.80000000e+01
 1.90000000e+01 7.90000000e+01
 2.00000000e+01 7.90000000e+01
 2.10000000e+01 7.90000000e+01
 2.20000000e+01 7.90000000e+01
 2.30000000e+01 7.90000000e+01
 2.40000000e+01 7.90000000e+01
 2.50000000e+01 7.90000000e+01
 2.60000000e+01 7.90000000e+01
 7.50000000e+01 7.90000000e+01
 7.60000000e+01 7.90000000e+01
 7.70000000e+01 7.90000000e+01
 7.80000000e+01 7.90000000e+01
 7.90000000e+01 7.90000000e+01
 8.00000000e+01 7.90000000e+01
 8.10000000e+01 7.90000000e+01
 8.20000000e+01 7.90000000e+01
 2.00000000e+01 8.00000000e+01
 2.10000000e+01 8.00000000e+01
 2.20000000e+01 8.00000000e+01
 2.30000000e+01 8.00000000e+01
 2.40000000e+01 8.00000000e+01
 2.50000000e+01 8.00000000e+01
 2.60000000e+01 8.00000000e+01
 2.70000000e+01 8.00000000e+01
 2.80000000e+01 8.00000000e+01
 7.30000000e+01 8.00000000e+01
 7.40000000e+01 8.00000000e+01
 7.50000000e+01 8.00000000e+01
 7.60000000e+01 8.00000000e+01
 7.70000000e+01 8.00000000e+01
 7.80000000e+01 8.00000000e+01
 7.90000000e+01 8.00000000e+01
 8.00000000e+01 8.00000000e+01
 8.10000000e+01 8.00000000e+01
 2.10000000e+01 8.10000000e+01
 2.20000000e+01 8.10000000e+01
 2.30000000e+01 8.10000000e+01
 2.40000000e+01 8.10000000e+01
 2.50000000e+01 8.10000000e+01
 2.60000000e+01 8.10000000e+01
 2.70000000e+01 8.10000000e+01
 2.80000000e+01 8.10000000e+01
 2.90000000e+01 8.10000000e+01
 7.20000000e+01 8.10000000e+01
 7.30000000e+01 8.10000000e+01
 7.40000000e+01 8.10000000e+01
 7.50000000e+01 8.10000000e+01
 7.60000000e+01 8.10000000e+01
 7.70000000e+01 8.10000000e+01
 7.80000000e+01 8.10000000e+01
 7.90000000e+01 8.10000000e+01
 8.00000000e+01 8.10000000e+01
 2.20000000e+01 8.20000000e+01
 2.30000000e+01 8.20000000e+01
 2.40000000e+01 8.20000000e+01
 2.50000000e+01 8.20000000e+01
 2.60000000e+01 8.20000000e+01
 2.70000000e+01 8.20000000e+01
 2.80000000e+01 8.20000000e+01
 2.90000000e+01 8.20000000e+01
 3.00000000e+01 8.20000000e+01
 3.10000000e+01 8.20000000e+01
 7.00000000e+01 8.20000000e+01
 7.10000000e+01 8.20000000e+01
 7.20000000e+01 8.20000000e+01
 7.30000000e+01 8.20000000e+01
 7.40000000e+01 8.20000000e+01
 7.50000000e+01 8.20000000e+01
 7.60000000e+01 8.20000000e+01
 7.70000000e+01 8.20000000e+01
 7.80000000e+01 8.20000000e+01
 7.90000000e+01 8.20000000e+01
 2.30000000e+01 8.30000000e+01
 2.40000000e+01 8.30000000e+01
 2.50000000e+01 8.30000000e+01
 2.60000000e+01 8.30000000e+01
 2.70000000e+01 8.30000000e+01
 2.80000000e+01 8.30000000e+01
 2.90000000e+01 8.30000000e+01
 3.00000000e+01 8.30000000e+01
 3.10000000e+01 8.30000000e+01
 3.20000000e+01 8.30000000e+01
 6.90000000e+01 8.30000000e+01
 7.00000000e+01 8.30000000e+01
 7.10000000e+01 8.30000000e+01
 7.20000000e+01 8.30000000e+01
 7.30000000e+01 8.30000000e+01
 7.40000000e+01 8.30000000e+01
 7.50000000e+01 8.30000000e+01
 7.60000000e+01 8.30000000e+01
 7.70000000e+01 8.30000000e+01
 7.80000000e+01 8.30000000e+01
 2.40000000e+01 8.40000000e+01
 2.50000000e+01 8.40000000e+01
 2.60000000e+01 8.40000000e+01
 2.70000000e+01 8.40000000e+01
 2.80000000e+01 8.40000000e+01
 2.90000000e+01 8.40000000e+01
 3.00000000e+01 8.40000000e+01
 3.10000000e+01 8.40000000e+01
 3.20000000e+01 8.40000000e+01
 3.30000000e+01 8.40000000e+01
 3.40000000e+01 8.40000000e+01
 6.70000000e+01 8.40000000e+01
 6.80000000e+01 8.40000000e+01
 6.90000000e+01 8.40000000e+01
 7.00000000e+01 8.40000000e+01
 7.10000000e+01 8.40000000e+01
 7.20000000e+01 8.40000000e+01
 7.30000000e+01 8.40000000e+01
 7.40000000e+01 8.40000000e+01
 7.50000000e+01 8.40000000e+01
 7.60000000e+01 8.40000000e+01
 7.70000000e+01 8.40000000e+01
 2.50000000e+01 8.50000000e+01
 2.60000000e+01 8.50000000e+01
 2.70000000e+01 8.50000000e+01
 2.80000000e+01 8.50000000e+01
 2.90000000e+01 8.50000000e+01
 3.00000000e+01 8.50000000e+01
 3.10000000e+01 8.50000000e+01
 3.20000000e+01 8.50000000e+01
 3.30000000e+01 8.50000000e+01
 3.40000000e+01 8.50000000e+01
 3.50000000e+01 8.50000000e+01
 3.60000000e+01 8.50000000e+01
 3.70000000e+01 8.50000000e+01
 6.40000000e+01 8.50000000e+01
 6.50000000e+01 8.50000000e+01
 6.60000000e+01 8.50000000e+01
 6.70000000e+01 8.50000000e+01
 6.80000000e+01 8.50000000e+01
 6.90000000e+01 8.50000000e+01
 7.00000000e+01 8.50000000e+01
 7.10000000e+01 8.50000000e+01
 7.20000000e+01 8.50000000e+01
 7.30000000e+01 8.50000000e+01
 7.40000000e+01 8.50000000e+01
 7.50000000e+01 8.50000000e+01
 7.60000000e+01 8.50000000e+01
 2.70000000e+01 8.60000000e+01
 2.80000000e+01 8.60000000e+01
 2.90000000e+01 8.60000000e+01
 3.00000000e+01 8.60000000e+01
 3.10000000e+01 8.60000000e+01
 3.20000000e+01 8.60000000e+01
 3.30000000e+01 8.60000000e+01
 3.40000000e+01 8.60000000e+01
 3.50000000e+01 8.60000000e+01
 3.60000000e+01 8.60000000e+01
 3.70000000e+01 8.60000000e+01
 3.80000000e+01 8.60000000e+01
 3.90000000e+01 8.60000000e+01
 4.00000000e+01 8.60000000e+01
 6.10000000e+01 8.60000000e+01
 6.20000000e+01 8.60000000e+01
 6.30000000e+01 8.60000000e+01
 6.40000000e+01 8.60000000e+01
 6.50000000e+01 8.60000000e+01
 6.60000000e+01 8.60000000e+01
 6.70000000e+01 8.60000000e+01
 6.80000000e+01 8.60000000e+01
 6.90000000e+01 8.60000000e+01
 7.00000000e+01 8.60000000e+01
 7.10000000e+01 8.60000000e+01
 7.20000000e+01 8.60000000e+01
 7.30000000e+01 8.60000000e+01
 7.40000000e+01 8.60000000e+01
 2.80000000e+01 8.70000000e+01
 2.90000000e+01 8.70000000e+01
 3.00000000e+01 8.70000000e+01
 3.10000000e+01 8.70000000e+01
 3.20000000e+01 8.70000000e+01
 3.30000000e+01 8.70000000e+01
 3.40000000e+01 8.70000000e+01
 3.50000000e+01 8.70000000e+01
 3.60000000e+01 8.70000000e+01
 3.70000000e+01 8.70000000e+01
 3.80000000e+01 8.70000000e+01
 3.90000000e+01 8.70000000e+01
 4.00000000e+01 8.70000000e+01
 4.10000000e+01 8.70000000e+01
 4.20000000e+01 8.70000000e+01
 4.30000000e+01 8.70000000e+01
 4.40000000e+01 8.70000000e+01
 5.70000000e+01 8.70000000e+01
 5.80000000e+01 8.70000000e+01
 5.90000000e+01 8.70000000e+01
 6.00000000e+01 8.70000000e+01
 6.10000000e+01 8.70000000e+01
 6.20000000e+01 8.70000000e+01
 6.30000000e+01 8.70000000e+01
 6.40000000e+01 8.70000000e+01
 6.50000000e+01 8.70000000e+01
 6.60000000e+01 8.70000000e+01
 6.70000000e+01 8.70000000e+01
 6.80000000e+01 8.70000000e+01
 6.90000000e+01 8.70000000e+01
 7.00000000e+01 8.70000000e+01
 7.10000000e+01 8.70000000e+01
 7.20000000e+01 8.70000000e+01
 7.30000000e+01 8.70000000e+01
 3.00000000e+01 8.80000000e+01
 3.10000000e+01 8.80000000e+01
 3.20000000e+01 8.80000000e+01
 3.30000000e+01 8.80000000e+01
 3.40000000e+01 8.80000000e+01
 3.50000000e+01 8.80000000e+01
 3.60000000e+01 8.80000000e+01
 3.70000000e+01 8.80000000e+01
 3.80000000e+01 8.80000000e+01
 3.90000000e+01 8.80000000e+01
 4.00000000e+01 8.80000000e+01
 4.10000000e+01 8.80000000e+01
 4.20000000e+01 8.80000000e+01
 4.30000000e+01 8.80000000e+01
 4.40000000e+01 8.80000000e+01
 4.50000000e+01 8.80000000e+01
 4.60000000e+01 8.80000000e+01
 4.70000000e+01 8.80000000e+01
 4.80000000e+01 8.80000000e+01
 4.90000000e+01 8.80000000e+01
 5.00000000e+01 8.80000000e+01
 5.10000000e+01 8.80000000e+01
 5.20000000e+01 8.80000000e+01
 5.30000000e+01 8.80000000e+01
 5.40000000e+01 8.80000000e+01
 5.50000000e+01 8.80000000e+01
 5.60000000e+01 8.80000000e+01
 5.70000000e+01 8.80000000e+01
 5.80000000e+01 8.80000000e+01
 5.90000000e+01 8.80000000e+01
 6.00000000e+01 8.80000000e+01
 6.10000000e+01 8.80000000e+01
 6.20000000e+01 8.80000000e+01
 6.30000000e+01 8.80000000e+01
 6.40000000e+01 8.80000000e+01
 6.50000000e+01 8.80000000e+01
 6.60000000e+01 8.80000000e+01
 6.70000000e+01 8.80000000e+01
 6.80000000e+01 8.80000000e+01
 6.90000000e+01 8.80000000e+01
 7.00000000e+01 8.80000000e+01
 7.10000000e+01 8.80000000e+01
 3.20000000e+01 8.90000000e+01
 3.30000000e+01 8.90000000e+01
 3.40000000e+01 8.90000000e+01
 3.50000000e+01 8.90000000e+01
 3.60000000e+01 8.90000000e+01
 3.70000000e+01 8.90000000e+01
 3.80000000e+01 8.90000000e+01
 3.90000000e+01 8.90000000e+01
 4.00000000e+01 8.90000000e+01
 4.10000000e+01 8.90000000e+01
 4.20000000e+01 8.90000000e+01
 4.30000000e+01 8.90000000e+01
 4.40000000e+01 8.90000000e+01
 4.50000000e+01 8.90000000e+01
 4.60000000e+01 8.90000000e+01
 4.70000000e+01 8.90000000e+01
 4.80000000e+01 8.90000000e+01
 4.90000000e+01 8.90000000e+01
 5.00000000e+01 8.90000000e+01
 5.10000000e+01 8.90000000e+01
 5.20000000e+01 8.90000000e+01
 5.30000000e+01 8.90000000e+01
 5.40000000e+01 8.90000000e+01
 5.50000000e+01 8.90000000e+01
 5.60000000e+01 8.90000000e+01
 5.70000000e+01 8.90000000e+01
 5.80000000e+01 8.90000000e+01
 5.90000000e+01 8.90000000e+01
 6.00000000e+01 8.90000000e+01
 6.10000000e+01 8.90000000e+01
 6.20000000e+01 8.90000000e+01
 6.30000000e+01 8.90000000e+01
 6.40000000e+01 8.90000000e+01
 6.50000000e+01 8.90000000e+01
 6.60000000e+01 8.90000000e+01
 6.70000000e+01 8.90000000e+01
 6.80000000e+01 8.90000000e+01
 6.90000000e+01 8.90000000e+01
 3.40000000e+01 9.00000000e+01
 3.50000000e+01 9.00000000e+01
 3.60000000e+01 9.00000000e+01
 3.70000000e+01 9.00000000e+01
 3.80000000e+01 9.00000000e+01
 3.90000000e+01 9.00000000e+01
 4.00000000e+01 9.00000000e+01
 4.10000000e+01 9.00000000e+01
 4.20000000e+01 9.00000000e+01
 4.30000000e+01 9.00000000e+01
 4.40000000e+01 9.00000000e+01
 4.50000000e+01 9.00000000e+01
 4.60000000e+01 9.00000000e+01
 4.70000000e+01 9.00000000e+01
 4.80000000e+01 9.00000000e+01
 4.90000000e+01 9.00000000e+01
 5.00000000e+01 9.00000000e+01
 5.10000000e+01 9.00000000e+01
 5.20000000e+01 9.00000000e+01
 5.30000000e+01 9.00000000e+01
 5.40000000e+01 9.00000000e+01
 5.50000000e+01 9.00000000e+01
 5.60000000e+01 9.00000000e+01
 5.70000000e+01 9.00000000e+01
 5.80000000e+01 9.00000000e+01
 5.90000000e+01 9.00000000e+01
 6.00000000e+01 9.00000000e+01
 6.10000000e+01 9.00000000e+01
 6.20000000e+01 9.00000000e+01
 6.30000000e+01 9.00000000e+01
 6.40000000e+01 9.00000000e+01
 6.50000000e+01 9.00000000e+01
 6.60000000e+01 9.00000000e+01
 6.70000000e+01 9.00000000e+01
 3.70000000e+01 9.10000000e+01
 3.80000000e+01 9.10000000e+01
 3.90000000e+01 9.10000000e+01
 4.00000000e+01 9.10000000e+01
 4.10000000e+01 9.10000000e+01
 4.20000000e+01 9.10000000e+01
 4.30000000e+01 9.10000000e+01
 4.40000000e+01 9.10000000e+01
 4.50000000e+01 9.10000000e+01
 4.60000000e+01 9.10000000e+01
 4.70000000e+01 9.10000000e+01
 4.80000000e+01 9.10000000e+01
 4.90000000e+01 9.10000000e+01
 5.00000000e+01 9.10000000e+01
 5.10000000e+01 9.10000000e+01
 5.20000000e+01 9.10000000e+01
 5.30000000e+01 9.10000000e+01
 5.40000000e+01 9.10000000e+01
 5.50000000e+01 9.10000000e+01
 5.60000000e+01 9.10000000e+01
 5.70000000e+01 9.10000000e+01
 5.80000000e+01 9.10000000e+01
 5.90000000e+01 9.10000000e+01
 6.00000000e+01 9.10000000e+01
 6.10000000e+01 9.10000000e+01
 6.20000000e+01 9.10000000e+01
 6.30000000e+01 9.10000000e+01
 6.40000000e+01 9.10000000e+01
 4.00000000e+01 9.20000000e+01
 4.10000000e+01 9.20000000e+01
 4.20000000e+01 9.20000000e+01
 4.30000000e+01 9.20000000e+01
 4.40000000e+01 9.20000000e+01
 4.50000000e+01 9.20000000e+01
 4.60000000e+01 9.20000000e+01
 4.70000000e+01 9.20000000e+01
 4.80000000e+01 9.20000000e+01
 4.90000000e+01 9.20000000e+01
 5.00000000e+01 9.20000000e+01
 5.10000000e+01 9.20000000e+01
 5.20000000e+01 9.20000000e+01
 5.30000000e+01 9.20000000e+01
 5.40000000e+01 9.20000000e+01
 5.50000000e+01 9.20000000e+01
 5.60000000e+01 9.20000000e+01
 5.70000000e+01 9.20000000e+01
 5.80000000e+01 9.20000000e+01
 5.90000000e+01 9.20000000e+01
 6.00000000e+01 9.20000000e+01
 6.10000000e+01 9.20000000e+01
 4.40000000e+01 9.30000000e+01
 4.50000000e+01 9.30000000e+01
 4.60000000e+01 9.30000000e+01
 4.70000000e+01 9.30000000e+01
 4.80000000e+01 9.30000000e+01
 4.90000000e+01 9.30000000e+01
 5.00000000e+01 9.30000000e+01
 5.10000000e+01 9.30000000e+01
 5.20000000e+01 9.30000000e+01
 5.30000000e+01 9.30000000e+01
 5.40000000e+01 9.30000000e+01
 5.50000000e+01 9.30000000e+01
 5.60000000e+01 9.30000000e+01
 5.70000000e+01 9.30000000e+01


==> figures/ring/corner_convex_a2zero/ring_outer_fluid_nodes.dat <==
 8.80000000e+01 5.00000000e+01
 8.90000000e+01 5.00000000e+01
 9.00000000e+01 5.00000000e+01
 8.80000000e+01 5.10000000e+01
 8.90000000e+01 5.10000000e+01
 9.00000000e+01 5.10000000e+01
 8.80000000e+01 5.20000000e+01
 8.90000000e+01 5.20000000e+01
 9.00000000e+01 5.20000000e+01
 8.80000000e+01 5.30000000e+01
 8.90000000e+01 5.30000000e+01
 9.00000000e+01 5.30000000e+01
 8.80000000e+01 5.40000000e+01
 8.90000000e+01 5.40000000e+01
 9.00000000e+01 5.40000000e+01
 8.80000000e+01 5.50000000e+01
 8.90000000e+01 5.50000000e+01
 9.00000000e+01 5.50000000e+01
 8.80000000e+01 5.60000000e+01
 8.90000000e+01 5.60000000e+01
 9.00000000e+01 5.60000000e+01
 8.70000000e+01 5.70000000e+01
 8.80000000e+01 5.70000000e+01
 8.90000000e+01 5.70000000e+01
 8.70000000e+01 5.80000000e+01
 8.80000000e+01 5.80000000e+01
 8.90000000e+01 5.80000000e+01
 8.70000000e+01 5.90000000e+01
 8.80000000e+01 5.90000000e+01
 8.90000000e+01 5.90000000e+01
 8.70000000e+01 6.00000000e+01
 8.80000000e+01 6.00000000e+01
 8.90000000e+01 6.00000000e+01
 8.60000000e+01 6.10000000e+01
 8.70000000e+01 6.10000000e+01
 8.80000000e+01 6.10000000e+01
 8.90000000e+01 6.10000000e+01
 8.60000000e+01 6.20000000e+01
 8.70000000e+01 6.20000000e+01
 8.80000000e+01 6.20000000e+01
 8.60000000e+01 6.30000000e+01
 8.70000000e+01 6.30000000e+01
 8.80000000e+01 6.30000000e+01
 8.50000000e+01 6.40000000e+01
 8.60000000e+01 6.40000000e+01
 8.70000000e+01 6.40000000e+01
 8.80000000e+01 6.40000000e+01
 8.50000000e+01 6.50000000e+01
 8.60000000e+01 6.50000000e+01
 8.70000000e+01 6.50000000e+01
 8.50000000e+01 6.60000000e+01
 8.60000000e+01 6.60000000e+01
 8.70000000e+01 6.60000000e+01
 8.40000000e+01 6.70000000e+01
 8.50000000e+01 6.70000000e+01
 8.60000000e+01 6.70000000e+01
 8.40000000e+01 6.80000000e+01
 8.50000000e+01 6.80000000e+01
 8.60000000e+01 6.80000000e+01
 8.30000000e+01 6.90000000e+01
 8.40000000e+01 6.90000000e+01
 8.50000000e+01 6.90000000e+01
 8.20000000e+01 7.00000000e+01
 8.30000000e+01 7.00000000e+01
 8.40000000e+01 7.00000000e+01
 8.50000000e+01 7.00000000e+01
 8.20000000e+01 7.10000000e+01
 8.30000000e+01 7.10000000e+01
 8.40000000e+01 7.10000000e+01
 8.10000000e+01 7.20000000e+01
 8.20000000e+01 7.20000000e+01
 8.30000000e+01 7.20000000e+01
 8.40000000e+01 7.20000000e+01
 8.00000000e+01 7.30000000e+01
 8.10000000e+01 7.30000000e+01
 8.20000000e+01 7.30000000e+01
 8.30000000e+01 7.30000000e+01
 8.00000000e+01 7.40000000e+01
 8.10000000e+01 7.40000000e+01
 8.20000000e+01 7.40000000e+01
 7.90000000e+01 7.50000000e+01
 8.00000000e+01 7.50000000e+01
 8.10000000e+01 7.50000000e+01
 8.20000000e+01 7.50000000e+01
 7.80000000e+01 7.60000000e+01
 7.90000000e+01 7.60000000e+01
 8.00000000e+01 7.60000000e+01
 8.10000000e+01 7.60000000e+01
 7.70000000e+01 7.70000000e+01
 7.80000000e+01 7.70000000e+01
 7.90000000e+01 7.70000000e+01
 8.00000000e+01 7.70000000e+01
 7.60000000e+01 7.80000000e+01
 7.70000000e+01 7.80000000e+01
 7.80000000e+01 7.80000000e+01
 7.90000000e+01 7.80000000e+01
 7.50000000e+01 7.90000000e+01
 7.60000000e+01 7.90000000e+01
 7.70000000e+01 7.90000000e+01
 7.80000000e+01 7.90000000e+01
 7.30000000e+01 8.00000000e+01
 7.40000000e+01 8.00000000e+01
 7.50000000e+01 8.00000000e+01
 7.60000000e+01 8.00000000e+01
 7.70000000e+01 8.00000000e+01
 7.20000000e+01 8.10000000e+01
 7.30000000e+01 8.10000000e+01
 7.40000000e+01 8.10000000e+01
 7.50000000e+01 8.10000000e+01
 7.60000000e+01 8.10000000e+01
 7.00000000e+01 8.20000000e+01
 7.10000000e+01 8.20000000e+01
 7.20000000e+01 8.20000000e+01
 7.30000000e+01 8.20000000e+01
 7.40000000e+01 8.20000000e+01
 7.50000000e+01 8.20000000e+01
 6.90000000e+01 8.30000000e+01
 7.00000000e+01 8.30000000e+01
 7.10000000e+01 8.30000000e+01
 7.20000000e+01 8.30000000e+01
 7.30000000e+01 8.30000000e+01
 6.70000000e+01 8.40000000e+01
 6.80000000e+01 8.40000000e+01
 6.90000000e+01 8.40000000e+01
 7.00000000e+01 8.40000000e+01
 7.10000000e+01 8.40000000e+01
 7.20000000e+01 8.40000000e+01
 6.40000000e+01 8.50000000e+01
 6.50000000e+01 8.50000000e+01
 6.60000000e+01 8.50000000e+01
 6.70000000e+01 8.50000000e+01
 6.80000000e+01 8.50000000e+01
 6.90000000e+01 8.50000000e+01
 7.00000000e+01 8.50000000e+01
 6.10000000e+01 8.60000000e+01
 6.20000000e+01 8.60000000e+01
 6.30000000e+01 8.60000000e+01
 6.40000000e+01 8.60000000e+01
 6.50000000e+01 8.60000000e+01
 6.60000000e+01 8.60000000e+01
 6.70000000e+01 8.60000000e+01
 6.80000000e+01 8.60000000e+01
 5.70000000e+01 8.70000000e+01
 5.80000000e+01 8.70000000e+01
 5.90000000e+01 8.70000000e+01
 6.00000000e+01 8.70000000e+01
 6.10000000e+01 8.70000000e+01
 6.20000000e+01 8.70000000e+01
 6.30000000e+01 8.70000000e+01
 6.40000000e+01 8.70000000e+01
 6.50000000e+01 8.70000000e+01
 6.60000000e+01 8.70000000e+01
 5.00000000e+01 8.80000000e+01
 5.10000000e+01 8.80000000e+01
 5.20000000e+01 8.80000000e+01
 5.30000000e+01 8.80000000e+01
 5.40000000e+01 8.80000000e+01
 5.50000000e+01 8.80000000e+01
 5.60000000e+01 8.80000000e+01
 5.70000000e+01 8.80000000e+01
 5.80000000e+01 8.80000000e+01
 5.90000000e+01 8.80000000e+01
 6.00000000e+01 8.80000000e+01
 6.10000000e+01 8.80000000e+01
 6.20000000e+01 8.80000000e+01
 6.30000000e+01 8.80000000e+01
 6.40000000e+01 8.80000000e+01
 5.00000000e+01 8.90000000e+01
 5.10000000e+01 8.90000000e+01
 5.20000000e+01 8.90000000e+01
 5.30000000e+01 8.90000000e+01
 5.40000000e+01 8.90000000e+01
 5.50000000e+01 8.90000000e+01
 5.60000000e+01 8.90000000e+01
 5.70000000e+01 8.90000000e+01
 5.80000000e+01 8.90000000e+01
 5.90000000e+01 8.90000000e+01
 6.00000000e+01 8.90000000e+01
 6.10000000e+01 8.90000000e+01
 5.00000000e+01 9.00000000e+01
 5.10000000e+01 9.00000000e+01
 5.20000000e+01 9.00000000e+01
 5.30000000e+01 9.00000000e+01
 5.40000000e+01 9.00000000e+01
 5.50000000e+01 9.00000000e+01
 5.60000000e+01 9.00000000e+01


==> figures/ring/corner_convex_a2zero/ring_outer_grid_segments.dat <==
 8.80000000e+01 5.00000000e+01
 8.90000000e+01 5.00000000e+01
 NaN NaN
 8.80000000e+01 5.00000000e+01
 8.80000000e+01 5.10000000e+01
 NaN NaN
 8.90000000e+01 5.00000000e+01
 9.00000000e+01 5.00000000e+01
 NaN NaN
 8.90000000e+01 5.00000000e+01
 8.90000000e+01 5.10000000e+01
 NaN NaN
 9.00000000e+01 5.00000000e+01
 9.10000000e+01 5.00000000e+01
 NaN NaN
 9.00000000e+01 5.00000000e+01
 9.00000000e+01 5.10000000e+01
 NaN NaN
 8.80000000e+01 5.10000000e+01
 8.90000000e+01 5.10000000e+01
 NaN NaN
 8.80000000e+01 5.10000000e+01
 8.80000000e+01 5.20000000e+01
 NaN NaN
 8.90000000e+01 5.10000000e+01
 9.00000000e+01 5.10000000e+01
 NaN NaN
 8.90000000e+01 5.10000000e+01
 8.90000000e+01 5.20000000e+01
 NaN NaN
 9.00000000e+01 5.10000000e+01
 9.10000000e+01 5.10000000e+01
 NaN NaN
 9.00000000e+01 5.10000000e+01
 9.00000000e+01 5.20000000e+01
 NaN NaN
 8.80000000e+01 5.20000000e+01
 8.90000000e+01 5.20000000e+01
 NaN NaN
 8.80000000e+01 5.20000000e+01
 8.80000000e+01 5.30000000e+01
 NaN NaN
 8.90000000e+01 5.20000000e+01
 9.00000000e+01 5.20000000e+01
 NaN NaN
 8.90000000e+01 5.20000000e+01
 8.90000000e+01 5.30000000e+01
 NaN NaN
 9.00000000e+01 5.20000000e+01
 9.10000000e+01 5.20000000e+01
 NaN NaN
 9.00000000e+01 5.20000000e+01
 9.00000000e+01 5.30000000e+01
 NaN NaN
 8.80000000e+01 5.30000000e+01
 8.90000000e+01 5.30000000e+01
 NaN NaN
 8.80000000e+01 5.30000000e+01
 8.80000000e+01 5.40000000e+01
 NaN NaN
 8.90000000e+01 5.30000000e+01
 9.00000000e+01 5.30000000e+01
 NaN NaN
 8.90000000e+01 5.30000000e+01
 8.90000000e+01 5.40000000e+01
 NaN NaN
 9.00000000e+01 5.30000000e+01
 9.10000000e+01 5.30000000e+01
 NaN NaN
 9.00000000e+01 5.30000000e+01
 9.00000000e+01 5.40000000e+01
 NaN NaN
 8.80000000e+01 5.40000000e+01
 8.90000000e+01 5.40000000e+01
 NaN NaN
 8.80000000e+01 5.40000000e+01
 8.80000000e+01 5.50000000e+01
 NaN NaN
 8.90000000e+01 5.40000000e+01
 9.00000000e+01 5.40000000e+01
 NaN NaN
 8.90000000e+01 5.40000000e+01
 8.90000000e+01 5.50000000e+01
 NaN NaN
 9.00000000e+01 5.40000000e+01
 9.10000000e+01 5.40000000e+01
 NaN NaN
 9.00000000e+01 5.40000000e+01
 9.00000000e+01 5.50000000e+01
 NaN NaN
 8.80000000e+01 5.50000000e+01
 8.90000000e+01 5.50000000e+01
 NaN NaN
 8.80000000e+01 5.50000000e+01
 8.80000000e+01 5.60000000e+01
 NaN NaN
 8.90000000e+01 5.50000000e+01
 9.00000000e+01 5.50000000e+01
 NaN NaN
 8.90000000e+01 5.50000000e+01
 8.90000000e+01 5.60000000e+01
 NaN NaN
 9.00000000e+01 5.50000000e+01
 9.10000000e+01 5.50000000e+01
 NaN NaN
 9.00000000e+01 5.50000000e+01
 9.00000000e+01 5.60000000e+01
 NaN NaN
 8.80000000e+01 5.60000000e+01
 8.90000000e+01 5.60000000e+01
 NaN NaN
 8.80000000e+01 5.60000000e+01
 8.80000000e+01 5.70000000e+01
 NaN NaN
 8.90000000e+01 5.60000000e+01
 9.00000000e+01 5.60000000e+01
 NaN NaN
 8.90000000e+01 5.60000000e+01
 8.90000000e+01 5.70000000e+01
 NaN NaN
 9.00000000e+01 5.60000000e+01
 9.10000000e+01 5.60000000e+01
 NaN NaN
 9.00000000e+01 5.60000000e+01
 9.00000000e+01 5.70000000e+01
 NaN NaN
 8.70000000e+01 5.70000000e+01
 8.80000000e+01 5.70000000e+01
 NaN NaN
 8.70000000e+01 5.70000000e+01
 8.70000000e+01 5.80000000e+01
 NaN NaN
 8.80000000e+01 5.70000000e+01
 8.90000000e+01 5.70000000e+01
 NaN NaN
 8.80000000e+01 5.70000000e+01
 8.80000000e+01 5.80000000e+01
 NaN NaN
 8.90000000e+01 5.70000000e+01
 9.00000000e+01 5.70000000e+01
 NaN NaN
 8.90000000e+01 5.70000000e+01
 8.90000000e+01 5.80000000e+01
 NaN NaN
 8.70000000e+01 5.80000000e+01
 8.80000000e+01 5.80000000e+01
 NaN NaN
 8.70000000e+01 5.80000000e+01
 8.70000000e+01 5.90000000e+01
 NaN NaN
 8.80000000e+01 5.80000000e+01
 8.90000000e+01 5.80000000e+01
 NaN NaN
 8.80000000e+01 5.80000000e+01
 8.80000000e+01 5.90000000e+01
 NaN NaN
 8.90000000e+01 5.80000000e+01
 9.00000000e+01 5.80000000e+01
 NaN NaN
 8.90000000e+01 5.80000000e+01
 8.90000000e+01 5.90000000e+01
 NaN NaN
 8.70000000e+01 5.90000000e+01
 8.80000000e+01 5.90000000e+01
 NaN NaN
 8.70000000e+01 5.90000000e+01
 8.70000000e+01 6.00000000e+01
 NaN NaN
 8.80000000e+01 5.90000000e+01
 8.90000000e+01 5.90000000e+01
 NaN NaN
 8.80000000e+01 5.90000000e+01
 8.80000000e+01 6.00000000e+01
 NaN NaN
 8.90000000e+01 5.90000000e+01
 9.00000000e+01 5.90000000e+01
 NaN NaN
 8.90000000e+01 5.90000000e+01
 8.90000000e+01 6.00000000e+01
 NaN NaN
 8.70000000e+01 6.00000000e+01
 8.80000000e+01 6.00000000e+01
 NaN NaN
 8.70000000e+01 6.00000000e+01
 8.70000000e+01 6.10000000e+01
 NaN NaN
 8.80000000e+01 6.00000000e+01
 8.90000000e+01 6.00000000e+01
 NaN NaN
 8.80000000e+01 6.00000000e+01
 8.80000000e+01 6.10000000e+01
 NaN NaN
 8.90000000e+01 6.00000000e+01
 9.00000000e+01 6.00000000e+01
 NaN NaN
 8.90000000e+01 6.00000000e+01
 8.90000000e+01 6.10000000e+01
 NaN NaN
 8.60000000e+01 6.10000000e+01
 8.70000000e+01 6.10000000e+01
 NaN NaN
 8.60000000e+01 6.10000000e+01
 8.60000000e+01 6.20000000e+01
 NaN NaN
 8.70000000e+01 6.10000000e+01
 8.80000000e+01 6.10000000e+01
 NaN NaN
 8.70000000e+01 6.10000000e+01
 8.70000000e+01 6.20000000e+01
 NaN NaN
 8.80000000e+01 6.10000000e+01
 8.90000000e+01 6.10000000e+01
 NaN NaN
 8.80000000e+01 6.10000000e+01
 8.80000000e+01 6.20000000e+01
 NaN NaN
 8.90000000e+01 6.10000000e+01
 9.00000000e+01 6.10000000e+01
 NaN NaN
 8.90000000e+01 6.10000000e+01
 8.90000000e+01 6.20000000e+01
 NaN NaN
 8.60000000e+01 6.20000000e+01
 8.70000000e+01 6.20000000e+01
 NaN NaN
 8.60000000e+01 6.20000000e+01
 8.60000000e+01 6.30000000e+01
 NaN NaN
 8.70000000e+01 6.20000000e+01
 8.80000000e+01 6.20000000e+01
 NaN NaN
 8.70000000e+01 6.20000000e+01
 8.70000000e+01 6.30000000e+01
 NaN NaN
 8.80000000e+01 6.20000000e+01
 8.90000000e+01 6.20000000e+01
 NaN NaN
 8.80000000e+01 6.20000000e+01
 8.80000000e+01 6.30000000e+01
 NaN NaN
 8.60000000e+01 6.30000000e+01
 8.70000000e+01 6.30000000e+01
 NaN NaN
 8.60000000e+01 6.30000000e+01
 8.60000000e+01 6.40000000e+01
 NaN NaN
 8.70000000e+01 6.30000000e+01
 8.80000000e+01 6.30000000e+01
 NaN NaN
 8.70000000e+01 6.30000000e+01
 8.70000000e+01 6.40000000e+01
 NaN NaN
 8.80000000e+01 6.30000000e+01
 8.90000000e+01 6.30000000e+01
 NaN NaN
 8.80000000e+01 6.30000000e+01
 8.80000000e+01 6.40000000e+01
 NaN NaN
 8.50000000e+01 6.40000000e+01
 8.60000000e+01 6.40000000e+01
 NaN NaN
 8.50000000e+01 6.40000000e+01
 8.50000000e+01 6.50000000e+01
 NaN NaN
 8.60000000e+01 6.40000000e+01
 8.70000000e+01 6.40000000e+01
 NaN NaN
 8.60000000e+01 6.40000000e+01
 8.60000000e+01 6.50000000e+01
 NaN NaN
 8.70000000e+01 6.40000000e+01
 8.80000000e+01 6.40000000e+01
 NaN NaN
 8.70000000e+01 6.40000000e+01
 8.70000000e+01 6.50000000e+01
 NaN NaN
 8.80000000e+01 6.40000000e+01
 8.90000000e+01 6.40000000e+01
 NaN NaN
 8.80000000e+01 6.40000000e+01
 8.80000000e+01 6.50000000e+01
 NaN NaN
 8.50000000e+01 6.50000000e+01
 8.60000000e+01 6.50000000e+01
 NaN NaN
 8.50000000e+01 6.50000000e+01
 8.50000000e+01 6.60000000e+01
 NaN NaN
 8.60000000e+01 6.50000000e+01
 8.70000000e+01 6.50000000e+01
 NaN NaN
 8.60000000e+01 6.50000000e+01
 8.60000000e+01 6.60000000e+01
 NaN NaN
 8.70000000e+01 6.50000000e+01
 8.80000000e+01 6.50000000e+01
 NaN NaN
 8.70000000e+01 6.50000000e+01
 8.70000000e+01 6.60000000e+01
 NaN NaN
 8.50000000e+01 6.60000000e+01
 8.60000000e+01 6.60000000e+01
 NaN NaN
 8.50000000e+01 6.60000000e+01
 8.50000000e+01 6.70000000e+01
 NaN NaN
 8.60000000e+01 6.60000000e+01
 8.70000000e+01 6.60000000e+01
 NaN NaN
 8.60000000e+01 6.60000000e+01
 8.60000000e+01 6.70000000e+01
 NaN NaN
 8.70000000e+01 6.60000000e+01
 8.80000000e+01 6.60000000e+01
 NaN NaN
 8.70000000e+01 6.60000000e+01
 8.70000000e+01 6.70000000e+01
 NaN NaN
 8.40000000e+01 6.70000000e+01
 8.50000000e+01 6.70000000e+01
 NaN NaN
 8.40000000e+01 6.70000000e+01
 8.40000000e+01 6.80000000e+01
 NaN NaN
 8.50000000e+01 6.70000000e+01
 8.60000000e+01 6.70000000e+01
 NaN NaN
 8.50000000e+01 6.70000000e+01
 8.50000000e+01 6.80000000e+01
 NaN NaN
 8.60000000e+01 6.70000000e+01
 8.70000000e+01 6.70000000e+01
 NaN NaN
 8.60000000e+01 6.70000000e+01
 8.60000000e+01 6.80000000e+01
 NaN NaN
 8.40000000e+01 6.80000000e+01
 8.50000000e+01 6.80000000e+01
 NaN NaN
 8.40000000e+01 6.80000000e+01
 8.40000000e+01 6.90000000e+01
 NaN NaN
 8.50000000e+01 6.80000000e+01
 8.60000000e+01 6.80000000e+01
 NaN NaN
 8.50000000e+01 6.80000000e+01
 8.50000000e+01 6.90000000e+01
 NaN NaN
 8.60000000e+01 6.80000000e+01
 8.70000000e+01 6.80000000e+01
 NaN NaN
 8.60000000e+01 6.80000000e+01
 8.60000000e+01 6.90000000e+01
 NaN NaN
 8.30000000e+01 6.90000000e+01
 8.40000000e+01 6.90000000e+01
 NaN NaN
 8.30000000e+01 6.90000000e+01
 8.30000000e+01 7.00000000e+01
 NaN NaN
 8.40000000e+01 6.90000000e+01
 8.50000000e+01 6.90000000e+01
 NaN NaN
 8.40000000e+01 6.90000000e+01
 8.40000000e+01 7.00000000e+01
 NaN NaN
 8.50000000e+01 6.90000000e+01
 8.60000000e+01 6.90000000e+01
 NaN NaN
 8.50000000e+01 6.90000000e+01
 8.50000000e+01 7.00000000e+01
 NaN NaN
 8.20000000e+01 7.00000000e+01
 8.30000000e+01 7.00000000e+01
 NaN NaN
 8.20000000e+01 7.00000000e+01
 8.20000000e+01 7.10000000e+01
 NaN NaN
 8.30000000e+01 7.00000000e+01
 8.40000000e+01 7.00000000e+01
 NaN NaN
 8.30000000e+01 7.00000000e+01
 8.30000000e+01 7.10000000e+01
 NaN NaN
 8.40000000e+01 7.00000000e+01
 8.50000000e+01 7.00000000e+01
 NaN NaN
 8.40000000e+01 7.00000000e+01
 8.40000000e+01 7.10000000e+01
 NaN NaN
 8.50000000e+01 7.00000000e+01
 8.60000000e+01 7.00000000e+01
 NaN NaN
 8.50000000e+01 7.00000000e+01
 8.50000000e+01 7.10000000e+01
 NaN NaN
 8.20000000e+01 7.10000000e+01
 8.30000000e+01 7.10000000e+01
 NaN NaN
 8.20000000e+01 7.10000000e+01
 8.20000000e+01 7.20000000e+01
 NaN NaN
 8.30000000e+01 7.10000000e+01
 8.40000000e+01 7.10000000e+01
 NaN NaN
 8.30000000e+01 7.10000000e+01
 8.30000000e+01 7.20000000e+01
 NaN NaN
 8.40000000e+01 7.10000000e+01
 8.50000000e+01 7.10000000e+01
 NaN NaN
 8.40000000e+01 7.10000000e+01
 8.40000000e+01 7.20000000e+01
 NaN NaN
 8.10000000e+01 7.20000000e+01
 8.20000000e+01 7.20000000e+01
 NaN NaN
 8.10000000e+01 7.20000000e+01
 8.10000000e+01 7.30000000e+01
 NaN NaN
 8.20000000e+01 7.20000000e+01
 8.30000000e+01 7.20000000e+01
 NaN NaN
 8.20000000e+01 7.20000000e+01
 8.20000000e+01 7.30000000e+01
 NaN NaN
 8.30000000e+01 7.20000000e+01
 8.40000000e+01 7.20000000e+01
 NaN NaN
 8.30000000e+01 7.20000000e+01
 8.30000000e+01 7.30000000e+01
 NaN NaN
 8.40000000e+01 7.20000000e+01
 8.50000000e+01 7.20000000e+01
 NaN NaN
 8.40000000e+01 7.20000000e+01
 8.40000000e+01 7.30000000e+01
 NaN NaN
 8.00000000e+01 7.30000000e+01
 8.10000000e+01 7.30000000e+01
 NaN NaN
 8.00000000e+01 7.30000000e+01
 8.00000000e+01 7.40000000e+01
 NaN NaN
 8.10000000e+01 7.30000000e+01
 8.20000000e+01 7.30000000e+01
 NaN NaN
 8.10000000e+01 7.30000000e+01
 8.10000000e+01 7.40000000e+01
 NaN NaN
 8.20000000e+01 7.30000000e+01
 8.30000000e+01 7.30000000e+01
 NaN NaN
 8.20000000e+01 7.30000000e+01
 8.20000000e+01 7.40000000e+01
 NaN NaN
 8.30000000e+01 7.30000000e+01
 8.40000000e+01 7.30000000e+01
 NaN NaN
 8.30000000e+01 7.30000000e+01
 8.30000000e+01 7.40000000e+01
 NaN NaN
 8.00000000e+01 7.40000000e+01
 8.10000000e+01 7.40000000e+01
 NaN NaN
 8.00000000e+01 7.40000000e+01
 8.00000000e+01 7.50000000e+01
 NaN NaN
 8.10000000e+01 7.40000000e+01
 8.20000000e+01 7.40000000e+01
 NaN NaN
 8.10000000e+01 7.40000000e+01
 8.10000000e+01 7.50000000e+01
 NaN NaN
 8.20000000e+01 7.40000000e+01
 8.30000000e+01 7.40000000e+01
 NaN NaN
 8.20000000e+01 7.40000000e+01
 8.20000000e+01 7.50000000e+01
 NaN NaN
 7.90000000e+01 7.50000000e+01
 8.00000000e+01 7.50000000e+01
 NaN NaN
 7.90000000e+01 7.50000000e+01
 7.90000000e+01 7.60000000e+01
 NaN NaN
 8.00000000e+01 7.50000000e+01
 8.10000000e+01 7.50000000e+01
 NaN NaN
 8.00000000e+01 7.50000000e+01
 8.00000000e+01 7.60000000e+01
 NaN NaN
 8.10000000e+01 7.50000000e+01
 8.20000000e+01 7.50000000e+01
 NaN NaN
 8.10000000e+01 7.50000000e+01
 8.10000000e+01 7.60000000e+01
 NaN NaN
 8.20000000e+01 7.50000000e+01
 8.30000000e+01 7.50000000e+01
 NaN NaN
 8.20000000e+01 7.50000000e+01
 8.20000000e+01 7.60000000e+01
 NaN NaN
 7.80000000e+01 7.60000000e+01
 7.90000000e+01 7.60000000e+01
 NaN NaN
 7.80000000e+01 7.60000000e+01
 7.80000000e+01 7.70000000e+01
 NaN NaN
 7.90000000e+01 7.60000000e+01
 8.00000000e+01 7.60000000e+01
 NaN NaN
 7.90000000e+01 7.60000000e+01
 7.90000000e+01 7.70000000e+01
 NaN NaN
 8.00000000e+01 7.60000000e+01
 8.10000000e+01 7.60000000e+01
 NaN NaN
 8.00000000e+01 7.60000000e+01
 8.00000000e+01 7.70000000e+01
 NaN NaN
 8.10000000e+01 7.60000000e+01
 8.20000000e+01 7.60000000e+01
 NaN NaN
 8.10000000e+01 7.60000000e+01
 8.10000000e+01 7.70000000e+01
 NaN NaN
 7.70000000e+01 7.70000000e+01
 7.80000000e+01 7.70000000e+01
 NaN NaN
 7.70000000e+01 7.70000000e+01
 7.70000000e+01 7.80000000e+01
 NaN NaN
 7.80000000e+01 7.70000000e+01
 7.90000000e+01 7.70000000e+01
 NaN NaN
 7.80000000e+01 7.70000000e+01
 7.80000000e+01 7.80000000e+01
 NaN NaN
 7.90000000e+01 7.70000000e+01
 8.00000000e+01 7.70000000e+01
 NaN NaN
 7.90000000e+01 7.70000000e+01
 7.90000000e+01 7.80000000e+01
 NaN NaN
 8.00000000e+01 7.70000000e+01
 8.10000000e+01 7.70000000e+01
 NaN NaN
 8.00000000e+01 7.70000000e+01
 8.00000000e+01 7.80000000e+01
 NaN NaN
 7.60000000e+01 7.80000000e+01
 7.70000000e+01 7.80000000e+01
 NaN NaN
 7.60000000e+01 7.80000000e+01
 7.60000000e+01 7.90000000e+01
 NaN NaN
 7.70000000e+01 7.80000000e+01
 7.80000000e+01 7.80000000e+01
 NaN NaN
 7.70000000e+01 7.80000000e+01
 7.70000000e+01 7.90000000e+01
 NaN NaN
 7.80000000e+01 7.80000000e+01
 7.90000000e+01 7.80000000e+01
 NaN NaN
 7.80000000e+01 7.80000000e+01
 7.80000000e+01 7.90000000e+01
 NaN NaN
 7.90000000e+01 7.80000000e+01
 8.00000000e+01 7.80000000e+01
 NaN NaN
 7.90000000e+01 7.80000000e+01
 7.90000000e+01 7.90000000e+01
 NaN NaN
 7.50000000e+01 7.90000000e+01
 7.60000000e+01 7.90000000e+01
 NaN NaN
 7.50000000e+01 7.90000000e+01
 7.50000000e+01 8.00000000e+01
 NaN NaN
 7.60000000e+01 7.90000000e+01
 7.70000000e+01 7.90000000e+01
 NaN NaN
 7.60000000e+01 7.90000000e+01
 7.60000000e+01 8.00000000e+01
 NaN NaN
 7.70000000e+01 7.90000000e+01
 7.80000000e+01 7.90000000e+01
 NaN NaN
 7.70000000e+01 7.90000000e+01
 7.70000000e+01 8.00000000e+01
 NaN NaN
 7.80000000e+01 7.90000000e+01
 7.90000000e+01 7.90000000e+01
 NaN NaN
 7.80000000e+01 7.90000000e+01
 7.80000000e+01 8.00000000e+01
 NaN NaN
 7.30000000e+01 8.00000000e+01
 7.40000000e+01 8.00000000e+01
 NaN NaN
 7.30000000e+01 8.00000000e+01
 7.30000000e+01 8.10000000e+01
 NaN NaN
 7.40000000e+01 8.00000000e+01
 7.50000000e+01 8.00000000e+01
 NaN NaN
 7.40000000e+01 8.00000000e+01
 7.40000000e+01 8.10000000e+01
 NaN NaN
 7.50000000e+01 8.00000000e+01
 7.60000000e+01 8.00000000e+01
 NaN NaN
 7.50000000e+01 8.00000000e+01
 7.50000000e+01 8.10000000e+01
 NaN NaN
 7.60000000e+01 8.00000000e+01
 7.70000000e+01 8.00000000e+01
 NaN NaN
 7.60000000e+01 8.00000000e+01
 7.60000000e+01 8.10000000e+01
 NaN NaN
 7.70000000e+01 8.00000000e+01
 7.80000000e+01 8.00000000e+01
 NaN NaN
 7.70000000e+01 8.00000000e+01
 7.70000000e+01 8.10000000e+01
 NaN NaN
 7.20000000e+01 8.10000000e+01
 7.30000000e+01 8.10000000e+01
 NaN NaN
 7.20000000e+01 8.10000000e+01
 7.20000000e+01 8.20000000e+01
 NaN NaN
 7.30000000e+01 8.10000000e+01
 7.40000000e+01 8.10000000e+01
 NaN NaN
 7.30000000e+01 8.10000000e+01
 7.30000000e+01 8.20000000e+01
 NaN NaN
 7.40000000e+01 8.10000000e+01
 7.50000000e+01 8.10000000e+01
 NaN NaN
 7.40000000e+01 8.10000000e+01
 7.40000000e+01 8.20000000e+01
 NaN NaN
 7.50000000e+01 8.10000000e+01
 7.60000000e+01 8.10000000e+01
 NaN NaN
 7.50000000e+01 8.10000000e+01
 7.50000000e+01 8.20000000e+01
 NaN NaN
 7.60000000e+01 8.10000000e+01
 7.70000000e+01 8.10000000e+01
 NaN NaN
 7.60000000e+01 8.10000000e+01
 7.60000000e+01 8.20000000e+01
 NaN NaN
 7.00000000e+01 8.20000000e+01
 7.10000000e+01 8.20000000e+01
 NaN NaN
 7.00000000e+01 8.20000000e+01
 7.00000000e+01 8.30000000e+01
 NaN NaN
 7.10000000e+01 8.20000000e+01
 7.20000000e+01 8.20000000e+01
 NaN NaN
 7.10000000e+01 8.20000000e+01
 7.10000000e+01 8.30000000e+01
 NaN NaN
 7.20000000e+01 8.20000000e+01
 7.30000000e+01 8.20000000e+01
 NaN NaN
 7.20000000e+01 8.20000000e+01
 7.20000000e+01 8.30000000e+01
 NaN NaN
 7.30000000e+01 8.20000000e+01
 7.40000000e+01 8.20000000e+01
 NaN NaN
 7.30000000e+01 8.20000000e+01
 7.30000000e+01 8.30000000e+01
 NaN NaN
 7.40000000e+01 8.20000000e+01
 7.50000000e+01 8.20000000e+01
 NaN NaN
 7.40000000e+01 8.20000000e+01
 7.40000000e+01 8.30000000e+01
 NaN NaN
 7.50000000e+01 8.20000000e+01
 7.60000000e+01 8.20000000e+01
 NaN NaN
 7.50000000e+01 8.20000000e+01
 7.50000000e+01 8.30000000e+01
 NaN NaN
 6.90000000e+01 8.30000000e+01
 7.00000000e+01 8.30000000e+01
 NaN NaN
 6.90000000e+01 8.30000000e+01
 6.90000000e+01 8.40000000e+01
 NaN NaN
 7.00000000e+01 8.30000000e+01
 7.10000000e+01 8.30000000e+01
 NaN NaN
 7.00000000e+01 8.30000000e+01
 7.00000000e+01 8.40000000e+01
 NaN NaN
 7.10000000e+01 8.30000000e+01
 7.20000000e+01 8.30000000e+01
 NaN NaN
 7.10000000e+01 8.30000000e+01
 7.10000000e+01 8.40000000e+01
 NaN NaN
 7.20000000e+01 8.30000000e+01
 7.30000000e+01 8.30000000e+01
 NaN NaN
 7.20000000e+01 8.30000000e+01
 7.20000000e+01 8.40000000e+01
 NaN NaN
 7.30000000e+01 8.30000000e+01
 7.40000000e+01 8.30000000e+01
 NaN NaN
 7.30000000e+01 8.30000000e+01
 7.30000000e+01 8.40000000e+01
 NaN NaN
 6.70000000e+01 8.40000000e+01
 6.80000000e+01 8.40000000e+01
 NaN NaN
 6.70000000e+01 8.40000000e+01
 6.70000000e+01 8.50000000e+01
 NaN NaN
 6.80000000e+01 8.40000000e+01
 6.90000000e+01 8.40000000e+01
 NaN NaN
 6.80000000e+01 8.40000000e+01
 6.80000000e+01 8.50000000e+01
 NaN NaN
 6.90000000e+01 8.40000000e+01
 7.00000000e+01 8.40000000e+01
 NaN NaN
 6.90000000e+01 8.40000000e+01
 6.90000000e+01 8.50000000e+01
 NaN NaN
 7.00000000e+01 8.40000000e+01
 7.10000000e+01 8.40000000e+01
 NaN NaN
 7.00000000e+01 8.40000000e+01
 7.00000000e+01 8.50000000e+01
 NaN NaN
 7.10000000e+01 8.40000000e+01
 7.20000000e+01 8.40000000e+01
 NaN NaN
 7.10000000e+01 8.40000000e+01
 7.10000000e+01 8.50000000e+01
 NaN NaN
 7.20000000e+01 8.40000000e+01
 7.30000000e+01 8.40000000e+01
 NaN NaN
 7.20000000e+01 8.40000000e+01
 7.20000000e+01 8.50000000e+01
 NaN NaN
 6.40000000e+01 8.50000000e+01
 6.50000000e+01 8.50000000e+01
 NaN NaN
 6.40000000e+01 8.50000000e+01
 6.40000000e+01 8.60000000e+01
 NaN NaN
 6.50000000e+01 8.50000000e+01
 6.60000000e+01 8.50000000e+01
 NaN NaN
 6.50000000e+01 8.50000000e+01
 6.50000000e+01 8.60000000e+01
 NaN NaN
 6.60000000e+01 8.50000000e+01
 6.70000000e+01 8.50000000e+01
 NaN NaN
 6.60000000e+01 8.50000000e+01
 6.60000000e+01 8.60000000e+01
 NaN NaN
 6.70000000e+01 8.50000000e+01
 6.80000000e+01 8.50000000e+01
 NaN NaN
 6.70000000e+01 8.50000000e+01
 6.70000000e+01 8.60000000e+01
 NaN NaN
 6.80000000e+01 8.50000000e+01
 6.90000000e+01 8.50000000e+01
 NaN NaN
 6.80000000e+01 8.50000000e+01
 6.80000000e+01 8.60000000e+01
 NaN NaN
 6.90000000e+01 8.50000000e+01
 7.00000000e+01 8.50000000e+01
 NaN NaN
 6.90000000e+01 8.50000000e+01
 6.90000000e+01 8.60000000e+01
 NaN NaN
 7.00000000e+01 8.50000000e+01
 7.10000000e+01 8.50000000e+01
 NaN NaN
 7.00000000e+01 8.50000000e+01
 7.00000000e+01 8.60000000e+01
 NaN NaN
 6.10000000e+01 8.60000000e+01
 6.20000000e+01 8.60000000e+01
 NaN NaN
 6.10000000e+01 8.60000000e+01
 6.10000000e+01 8.70000000e+01
 NaN NaN
 6.20000000e+01 8.60000000e+01
 6.30000000e+01 8.60000000e+01
 NaN NaN
 6.20000000e+01 8.60000000e+01
 6.20000000e+01 8.70000000e+01
 NaN NaN
 6.30000000e+01 8.60000000e+01
 6.40000000e+01 8.60000000e+01
 NaN NaN
 6.30000000e+01 8.60000000e+01
 6.30000000e+01 8.70000000e+01
 NaN NaN
 6.40000000e+01 8.60000000e+01
 6.50000000e+01 8.60000000e+01
 NaN NaN
 6.40000000e+01 8.60000000e+01
 6.40000000e+01 8.70000000e+01
 NaN NaN
 6.50000000e+01 8.60000000e+01
 6.60000000e+01 8.60000000e+01
 NaN NaN
 6.50000000e+01 8.60000000e+01
 6.50000000e+01 8.70000000e+01
 NaN NaN
 6.60000000e+01 8.60000000e+01
 6.70000000e+01 8.60000000e+01
 NaN NaN
 6.60000000e+01 8.60000000e+01
 6.60000000e+01 8.70000000e+01
 NaN NaN
 6.70000000e+01 8.60000000e+01
 6.80000000e+01 8.60000000e+01
 NaN NaN
 6.70000000e+01 8.60000000e+01
 6.70000000e+01 8.70000000e+01
 NaN NaN
 6.80000000e+01 8.60000000e+01
 6.90000000e+01 8.60000000e+01
 NaN NaN
 6.80000000e+01 8.60000000e+01
 6.80000000e+01 8.70000000e+01
 NaN NaN
 5.70000000e+01 8.70000000e+01
 5.80000000e+01 8.70000000e+01
 NaN NaN
 5.70000000e+01 8.70000000e+01
 5.70000000e+01 8.80000000e+01
 NaN NaN
 5.80000000e+01 8.70000000e+01
 5.90000000e+01 8.70000000e+01
 NaN NaN
 5.80000000e+01 8.70000000e+01
 5.80000000e+01 8.80000000e+01
 NaN NaN
 5.90000000e+01 8.70000000e+01
 6.00000000e+01 8.70000000e+01
 NaN NaN
 5.90000000e+01 8.70000000e+01
 5.90000000e+01 8.80000000e+01
 NaN NaN
 6.00000000e+01 8.70000000e+01
 6.10000000e+01 8.70000000e+01
 NaN NaN
 6.00000000e+01 8.70000000e+01
 6.00000000e+01 8.80000000e+01
 NaN NaN
 6.10000000e+01 8.70000000e+01
 6.20000000e+01 8.70000000e+01
 NaN NaN
 6.10000000e+01 8.70000000e+01
 6.10000000e+01 8.80000000e+01
 NaN NaN
 6.20000000e+01 8.70000000e+01
 6.30000000e+01 8.70000000e+01
 NaN NaN
 6.20000000e+01 8.70000000e+01
 6.20000000e+01 8.80000000e+01
 NaN NaN
 6.30000000e+01 8.70000000e+01
 6.40000000e+01 8.70000000e+01
 NaN NaN
 6.30000000e+01 8.70000000e+01
 6.30000000e+01 8.80000000e+01
 NaN NaN
 6.40000000e+01 8.70000000e+01
 6.50000000e+01 8.70000000e+01
 NaN NaN
 6.40000000e+01 8.70000000e+01
 6.40000000e+01 8.80000000e+01
 NaN NaN
 6.50000000e+01 8.70000000e+01
 6.60000000e+01 8.70000000e+01
 NaN NaN
 6.50000000e+01 8.70000000e+01
 6.50000000e+01 8.80000000e+01
 NaN NaN
 6.60000000e+01 8.70000000e+01
 6.70000000e+01 8.70000000e+01
 NaN NaN
 6.60000000e+01 8.70000000e+01
 6.60000000e+01 8.80000000e+01
 NaN NaN
 5.00000000e+01 8.80000000e+01
 5.10000000e+01 8.80000000e+01
 NaN NaN
 5.00000000e+01 8.80000000e+01
 5.00000000e+01 8.90000000e+01
 NaN NaN
 5.10000000e+01 8.80000000e+01
 5.20000000e+01 8.80000000e+01
 NaN NaN
 5.10000000e+01 8.80000000e+01
 5.10000000e+01 8.90000000e+01
 NaN NaN
 5.20000000e+01 8.80000000e+01
 5.30000000e+01 8.80000000e+01
 NaN NaN
 5.20000000e+01 8.80000000e+01
 5.20000000e+01 8.90000000e+01
 NaN NaN
 5.30000000e+01 8.80000000e+01
 5.40000000e+01 8.80000000e+01
 NaN NaN
 5.30000000e+01 8.80000000e+01
 5.30000000e+01 8.90000000e+01
 NaN NaN
 5.40000000e+01 8.80000000e+01
 5.50000000e+01 8.80000000e+01
 NaN NaN
 5.40000000e+01 8.80000000e+01
 5.40000000e+01 8.90000000e+01
 NaN NaN
 5.50000000e+01 8.80000000e+01
 5.60000000e+01 8.80000000e+01
 NaN NaN
 5.50000000e+01 8.80000000e+01
 5.50000000e+01 8.90000000e+01
 NaN NaN
 5.60000000e+01 8.80000000e+01
 5.70000000e+01 8.80000000e+01
 NaN NaN
 5.60000000e+01 8.80000000e+01
 5.60000000e+01 8.90000000e+01
 NaN NaN
 5.70000000e+01 8.80000000e+01
 5.80000000e+01 8.80000000e+01
 NaN NaN
 5.70000000e+01 8.80000000e+01
 5.70000000e+01 8.90000000e+01
 NaN NaN
 5.80000000e+01 8.80000000e+01
 5.90000000e+01 8.80000000e+01
 NaN NaN
 5.80000000e+01 8.80000000e+01
 5.80000000e+01 8.90000000e+01
 NaN NaN
 5.90000000e+01 8.80000000e+01
 6.00000000e+01 8.80000000e+01
 NaN NaN
 5.90000000e+01 8.80000000e+01
 5.90000000e+01 8.90000000e+01
 NaN NaN
 6.00000000e+01 8.80000000e+01
 6.10000000e+01 8.80000000e+01
 NaN NaN
 6.00000000e+01 8.80000000e+01
 6.00000000e+01 8.90000000e+01
 NaN NaN
 6.10000000e+01 8.80000000e+01
 6.20000000e+01 8.80000000e+01
 NaN NaN
 6.10000000e+01 8.80000000e+01
 6.10000000e+01 8.90000000e+01
 NaN NaN
 6.20000000e+01 8.80000000e+01
 6.30000000e+01 8.80000000e+01
 NaN NaN
 6.20000000e+01 8.80000000e+01
 6.20000000e+01 8.90000000e+01
 NaN NaN
 6.30000000e+01 8.80000000e+01
 6.40000000e+01 8.80000000e+01
 NaN NaN
 6.30000000e+01 8.80000000e+01
 6.30000000e+01 8.90000000e+01
 NaN NaN
 6.40000000e+01 8.80000000e+01
 6.50000000e+01 8.80000000e+01
 NaN NaN
 6.40000000e+01 8.80000000e+01
 6.40000000e+01 8.90000000e+01
 NaN NaN
 5.00000000e+01 8.90000000e+01
 5.10000000e+01 8.90000000e+01
 NaN NaN
 5.00000000e+01 8.90000000e+01
 5.00000000e+01 9.00000000e+01
 NaN NaN
 5.10000000e+01 8.90000000e+01
 5.20000000e+01 8.90000000e+01
 NaN NaN
 5.10000000e+01 8.90000000e+01
 5.10000000e+01 9.00000000e+01
 NaN NaN
 5.20000000e+01 8.90000000e+01
 5.30000000e+01 8.90000000e+01
 NaN NaN
 5.20000000e+01 8.90000000e+01
 5.20000000e+01 9.00000000e+01
 NaN NaN
 5.30000000e+01 8.90000000e+01
 5.40000000e+01 8.90000000e+01
 NaN NaN
 5.30000000e+01 8.90000000e+01
 5.30000000e+01 9.00000000e+01
 NaN NaN
 5.40000000e+01 8.90000000e+01
 5.50000000e+01 8.90000000e+01
 NaN NaN
 5.40000000e+01 8.90000000e+01
 5.40000000e+01 9.00000000e+01
 NaN NaN
 5.50000000e+01 8.90000000e+01
 5.60000000e+01 8.90000000e+01
 NaN NaN
 5.50000000e+01 8.90000000e+01
 5.50000000e+01 9.00000000e+01
 NaN NaN
 5.60000000e+01 8.90000000e+01
 5.70000000e+01 8.90000000e+01
 NaN NaN
 5.60000000e+01 8.90000000e+01
 5.60000000e+01 9.00000000e+01
 NaN NaN
 5.70000000e+01 8.90000000e+01
 5.80000000e+01 8.90000000e+01
 NaN NaN
 5.70000000e+01 8.90000000e+01
 5.70000000e+01 9.00000000e+01
 NaN NaN
 5.80000000e+01 8.90000000e+01
 5.90000000e+01 8.90000000e+01
 NaN NaN
 5.80000000e+01 8.90000000e+01
 5.80000000e+01 9.00000000e+01
 NaN NaN
 5.90000000e+01 8.90000000e+01
 6.00000000e+01 8.90000000e+01
 NaN NaN
 5.90000000e+01 8.90000000e+01
 5.90000000e+01 9.00000000e+01
 NaN NaN
 6.00000000e+01 8.90000000e+01
 6.10000000e+01 8.90000000e+01
 NaN NaN
 6.00000000e+01 8.90000000e+01
 6.00000000e+01 9.00000000e+01
 NaN NaN
 6.10000000e+01 8.90000000e+01
 6.20000000e+01 8.90000000e+01
 NaN NaN
 6.10000000e+01 8.90000000e+01
 6.10000000e+01 9.00000000e+01
 NaN NaN
 5.00000000e+01 9.00000000e+01
 5.10000000e+01 9.00000000e+01
 NaN NaN
 5.00000000e+01 9.00000000e+01
 5.00000000e+01 9.10000000e+01
 NaN NaN
 5.10000000e+01 9.00000000e+01
 5.20000000e+01 9.00000000e+01
 NaN NaN
 5.10000000e+01 9.00000000e+01
 5.10000000e+01 9.10000000e+01
 NaN NaN
 5.20000000e+01 9.00000000e+01
 5.30000000e+01 9.00000000e+01
 NaN NaN
 5.20000000e+01 9.00000000e+01
 5.20000000e+01 9.10000000e+01
 NaN NaN
 5.30000000e+01 9.00000000e+01
 5.40000000e+01 9.00000000e+01
 NaN NaN
 5.30000000e+01 9.00000000e+01
 5.30000000e+01 9.10000000e+01
 NaN NaN
 5.40000000e+01 9.00000000e+01
 5.50000000e+01 9.00000000e+01
 NaN NaN
 5.40000000e+01 9.00000000e+01
 5.40000000e+01 9.10000000e+01
 NaN NaN
 5.50000000e+01 9.00000000e+01
 5.60000000e+01 9.00000000e+01
 NaN NaN
 5.50000000e+01 9.00000000e+01
 5.50000000e+01 9.10000000e+01
 NaN NaN
 5.60000000e+01 9.00000000e+01
 5.70000000e+01 9.00000000e+01
 NaN NaN
 5.60000000e+01 9.00000000e+01
 5.60000000e+01 9.10000000e+01
 NaN NaN
 9.10000000e+01 5.00000000e+01
 9.20000000e+01 5.00000000e+01
 NaN NaN
 9.10000000e+01 5.00000000e+01
 9.10000000e+01 5.10000000e+01
 NaN NaN
 9.20000000e+01 5.00000000e+01
 9.20000000e+01 5.10000000e+01
 NaN NaN
 9.10000000e+01 5.10000000e+01
 9.20000000e+01 5.10000000e+01
 NaN NaN
 9.10000000e+01 5.10000000e+01
 9.10000000e+01 5.20000000e+01
 NaN NaN
 9.20000000e+01 5.10000000e+01
 9.20000000e+01 5.20000000e+01
 NaN NaN
 9.10000000e+01 5.20000000e+01
 9.20000000e+01 5.20000000e+01
 NaN NaN
 9.10000000e+01 5.20000000e+01
 9.10000000e+01 5.30000000e+01
 NaN NaN
 9.20000000e+01 5.20000000e+01
 9.20000000e+01 5.30000000e+01
 NaN NaN
 9.10000000e+01 5.30000000e+01
 9.20000000e+01 5.30000000e+01
 NaN NaN
 9.10000000e+01 5.30000000e+01
 9.10000000e+01 5.40000000e+01
 NaN NaN
 9.20000000e+01 5.30000000e+01
 9.20000000e+01 5.40000000e+01
 NaN NaN
 9.10000000e+01 5.40000000e+01
 9.20000000e+01 5.40000000e+01
 NaN NaN
 9.10000000e+01 5.40000000e+01
 9.10000000e+01 5.50000000e+01
 NaN NaN
 9.20000000e+01 5.40000000e+01
 9.20000000e+01 5.50000000e+01
 NaN NaN
 9.10000000e+01 5.50000000e+01
 9.20000000e+01 5.50000000e+01
 NaN NaN
 9.10000000e+01 5.50000000e+01
 9.10000000e+01 5.60000000e+01
 NaN NaN
 9.20000000e+01 5.50000000e+01
 9.20000000e+01 5.60000000e+01
 NaN NaN
 9.10000000e+01 5.60000000e+01
 9.20000000e+01 5.60000000e+01
 NaN NaN
 9.10000000e+01 5.60000000e+01
 9.10000000e+01 5.70000000e+01
 NaN NaN
 9.20000000e+01 5.60000000e+01
 9.20000000e+01 5.70000000e+01
 NaN NaN
 9.00000000e+01 5.70000000e+01
 9.10000000e+01 5.70000000e+01
 NaN NaN
 9.00000000e+01 5.70000000e+01
 9.00000000e+01 5.80000000e+01
 NaN NaN
 9.10000000e+01 5.70000000e+01
 9.20000000e+01 5.70000000e+01
 NaN NaN
 9.10000000e+01 5.70000000e+01
 9.10000000e+01 5.80000000e+01
 NaN NaN
 9.20000000e+01 5.70000000e+01
 9.20000000e+01 5.80000000e+01
 NaN NaN
 9.00000000e+01 5.80000000e+01
 9.10000000e+01 5.80000000e+01
 NaN NaN
 9.00000000e+01 5.80000000e+01
 9.00000000e+01 5.90000000e+01
 NaN NaN
 9.10000000e+01 5.80000000e+01
 9.20000000e+01 5.80000000e+01
 NaN NaN
 9.10000000e+01 5.80000000e+01
 9.10000000e+01 5.90000000e+01
 NaN NaN
 9.20000000e+01 5.80000000e+01
 9.20000000e+01 5.90000000e+01
 NaN NaN
 9.00000000e+01 5.90000000e+01
 9.10000000e+01 5.90000000e+01
 NaN NaN
 9.00000000e+01 5.90000000e+01
 9.00000000e+01 6.00000000e+01
 NaN NaN
 9.10000000e+01 5.90000000e+01
 9.20000000e+01 5.90000000e+01
 NaN NaN
 9.10000000e+01 5.90000000e+01
 9.10000000e+01 6.00000000e+01
 NaN NaN
 9.20000000e+01 5.90000000e+01
 9.20000000e+01 6.00000000e+01
 NaN NaN
 9.00000000e+01 6.00000000e+01
 9.10000000e+01 6.00000000e+01
 NaN NaN
 9.00000000e+01 6.00000000e+01
 9.00000000e+01 6.10000000e+01
 NaN NaN
 9.10000000e+01 6.00000000e+01
 9.20000000e+01 6.00000000e+01
 NaN NaN
 9.10000000e+01 6.00000000e+01
 9.10000000e+01 6.10000000e+01
 NaN NaN
 9.20000000e+01 6.00000000e+01
 9.20000000e+01 6.10000000e+01
 NaN NaN
 9.00000000e+01 6.10000000e+01
 9.10000000e+01 6.10000000e+01
 NaN NaN
 9.00000000e+01 6.10000000e+01
 9.00000000e+01 6.20000000e+01
 NaN NaN
 9.10000000e+01 6.10000000e+01
 9.20000000e+01 6.10000000e+01
 NaN NaN
 9.10000000e+01 6.10000000e+01
 9.10000000e+01 6.20000000e+01
 NaN NaN
 8.90000000e+01 6.20000000e+01
 9.00000000e+01 6.20000000e+01
 NaN NaN
 8.90000000e+01 6.20000000e+01
 8.90000000e+01 6.30000000e+01
 NaN NaN
 9.00000000e+01 6.20000000e+01
 9.10000000e+01 6.20000000e+01
 NaN NaN
 9.00000000e+01 6.20000000e+01
 9.00000000e+01 6.30000000e+01
 NaN NaN
 9.10000000e+01 6.20000000e+01
 9.10000000e+01 6.30000000e+01
 NaN NaN
 8.90000000e+01 6.30000000e+01
 9.00000000e+01 6.30000000e+01
 NaN NaN
 8.90000000e+01 6.30000000e+01
 8.90000000e+01 6.40000000e+01
 NaN NaN
 9.00000000e+01 6.30000000e+01
 9.10000000e+01 6.30000000e+01
 NaN NaN
 9.00000000e+01 6.30000000e+01
 9.00000000e+01 6.40000000e+01
 NaN NaN
 9.10000000e+01 6.30000000e+01
 9.10000000e+01 6.40000000e+01
 NaN NaN
 8.90000000e+01 6.40000000e+01
 9.00000000e+01 6.40000000e+01
 NaN NaN
 8.90000000e+01 6.40000000e+01
 8.90000000e+01 6.50000000e+01
 NaN NaN
 9.00000000e+01 6.40000000e+01
 9.10000000e+01 6.40000000e+01
 NaN NaN
 9.00000000e+01 6.40000000e+01
 9.00000000e+01 6.50000000e+01
 NaN NaN
 8.80000000e+01 6.50000000e+01
 8.90000000e+01 6.50000000e+01
 NaN NaN
 8.80000000e+01 6.50000000e+01
 8.80000000e+01 6.60000000e+01
 NaN NaN
 8.90000000e+01 6.50000000e+01
 9.00000000e+01 6.50000000e+01
 NaN NaN
 8.90000000e+01 6.50000000e+01
 8.90000000e+01 6.60000000e+01
 NaN NaN
 9.00000000e+01 6.50000000e+01
 9.00000000e+01 6.60000000e+01
 NaN NaN
 8.80000000e+01 6.60000000e+01
 8.90000000e+01 6.60000000e+01
 NaN NaN
 8.80000000e+01 6.60000000e+01
 8.80000000e+01 6.70000000e+01
 NaN NaN
 8.90000000e+01 6.60000000e+01
 9.00000000e+01 6.60000000e+01
 NaN NaN
 8.90000000e+01 6.60000000e+01
 8.90000000e+01 6.70000000e+01
 NaN NaN
 9.00000000e+01 6.60000000e+01
 9.00000000e+01 6.70000000e+01
 NaN NaN
 8.70000000e+01 6.70000000e+01
 8.80000000e+01 6.70000000e+01
 NaN NaN
 8.70000000e+01 6.70000000e+01
 8.70000000e+01 6.80000000e+01
 NaN NaN
 8.80000000e+01 6.70000000e+01
 8.90000000e+01 6.70000000e+01
 NaN NaN
 8.80000000e+01 6.70000000e+01
 8.80000000e+01 6.80000000e+01
 NaN NaN
 8.90000000e+01 6.70000000e+01
 9.00000000e+01 6.70000000e+01
 NaN NaN
 8.90000000e+01 6.70000000e+01
 8.90000000e+01 6.80000000e+01
 NaN NaN
 8.70000000e+01 6.80000000e+01
 8.80000000e+01 6.80000000e+01
 NaN NaN
 8.70000000e+01 6.80000000e+01
 8.70000000e+01 6.90000000e+01
 NaN NaN
 8.80000000e+01 6.80000000e+01
 8.90000000e+01 6.80000000e+01
 NaN NaN
 8.80000000e+01 6.80000000e+01
 8.80000000e+01 6.90000000e+01
 NaN NaN
 8.90000000e+01 6.80000000e+01
 8.90000000e+01 6.90000000e+01
 NaN NaN
 8.60000000e+01 6.90000000e+01
 8.70000000e+01 6.90000000e+01
 NaN NaN
 8.60000000e+01 6.90000000e+01
 8.60000000e+01 7.00000000e+01
 NaN NaN
 8.70000000e+01 6.90000000e+01
 8.80000000e+01 6.90000000e+01
 NaN NaN
 8.70000000e+01 6.90000000e+01
 8.70000000e+01 7.00000000e+01
 NaN NaN
 8.80000000e+01 6.90000000e+01
 8.90000000e+01 6.90000000e+01
 NaN NaN
 8.80000000e+01 6.90000000e+01
 8.80000000e+01 7.00000000e+01
 NaN NaN
 8.60000000e+01 7.00000000e+01
 8.70000000e+01 7.00000000e+01
 NaN NaN
 8.60000000e+01 7.00000000e+01
 8.60000000e+01 7.10000000e+01
 NaN NaN
 8.70000000e+01 7.00000000e+01
 8.80000000e+01 7.00000000e+01
 NaN NaN
 8.70000000e+01 7.00000000e+01
 8.70000000e+01 7.10000000e+01
 NaN NaN
 8.80000000e+01 7.00000000e+01
 8.80000000e+01 7.10000000e+01
 NaN NaN
 8.50000000e+01 7.10000000e+01
 8.60000000e+01 7.10000000e+01
 NaN NaN
 8.50000000e+01 7.10000000e+01
 8.50000000e+01 7.20000000e+01
 NaN NaN
 8.60000000e+01 7.10000000e+01
 8.70000000e+01 7.10000000e+01
 NaN NaN
 8.60000000e+01 7.10000000e+01
 8.60000000e+01 7.20000000e+01
 NaN NaN
 8.70000000e+01 7.10000000e+01
 8.80000000e+01 7.10000000e+01
 NaN NaN
 8.70000000e+01 7.10000000e+01
 8.70000000e+01 7.20000000e+01
 NaN NaN
 8.50000000e+01 7.20000000e+01
 8.60000000e+01 7.20000000e+01
 NaN NaN
 8.50000000e+01 7.20000000e+01
 8.50000000e+01 7.30000000e+01
 NaN NaN
 8.60000000e+01 7.20000000e+01
 8.70000000e+01 7.20000000e+01
 NaN NaN
 8.60000000e+01 7.20000000e+01
 8.60000000e+01 7.30000000e+01
 NaN NaN
 8.70000000e+01 7.20000000e+01
 8.70000000e+01 7.30000000e+01
 NaN NaN
 8.40000000e+01 7.30000000e+01
 8.50000000e+01 7.30000000e+01
 NaN NaN
 8.40000000e+01 7.30000000e+01
 8.40000000e+01 7.40000000e+01
 NaN NaN
 8.50000000e+01 7.30000000e+01
 8.60000000e+01 7.30000000e+01
 NaN NaN
 8.50000000e+01 7.30000000e+01
 8.50000000e+01 7.40000000e+01
 NaN NaN
 8.60000000e+01 7.30000000e+01
 8.70000000e+01 7.30000000e+01
 NaN NaN
 8.60000000e+01 7.30000000e+01
 8.60000000e+01 7.40000000e+01
 NaN NaN
 8.30000000e+01 7.40000000e+01
 8.40000000e+01 7.40000000e+01
 NaN NaN
 8.30000000e+01 7.40000000e+01
 8.30000000e+01 7.50000000e+01
 NaN NaN
 8.40000000e+01 7.40000000e+01
 8.50000000e+01 7.40000000e+01
 NaN NaN
 8.40000000e+01 7.40000000e+01
 8.40000000e+01 7.50000000e+01
 NaN NaN
 8.50000000e+01 7.40000000e+01
 8.60000000e+01 7.40000000e+01
 NaN NaN
 8.50000000e+01 7.40000000e+01
 8.50000000e+01 7.50000000e+01
 NaN NaN
 8.30000000e+01 7.50000000e+01
 8.40000000e+01 7.50000000e+01
 NaN NaN
 8.30000000e+01 7.50000000e+01
 8.30000000e+01 7.60000000e+01
 NaN NaN
 8.40000000e+01 7.50000000e+01
 8.50000000e+01 7.50000000e+01
 NaN NaN
 8.40000000e+01 7.50000000e+01
 8.40000000e+01 7.60000000e+01
 NaN NaN
 8.50000000e+01 7.50000000e+01
 8.50000000e+01 7.60000000e+01
 NaN NaN
 8.20000000e+01 7.60000000e+01
 8.30000000e+01 7.60000000e+01
 NaN NaN
 8.20000000e+01 7.60000000e+01
 8.20000000e+01 7.70000000e+01
 NaN NaN
 8.30000000e+01 7.60000000e+01
 8.40000000e+01 7.60000000e+01
 NaN NaN
 8.30000000e+01 7.60000000e+01
 8.30000000e+01 7.70000000e+01
 NaN NaN
 8.40000000e+01 7.60000000e+01
 8.50000000e+01 7.60000000e+01
 NaN NaN
 8.40000000e+01 7.60000000e+01
 8.40000000e+01 7.70000000e+01
 NaN NaN
 8.10000000e+01 7.70000000e+01
 8.20000000e+01 7.70000000e+01
 NaN NaN
 8.10000000e+01 7.70000000e+01
 8.10000000e+01 7.80000000e+01
 NaN NaN
 8.20000000e+01 7.70000000e+01
 8.30000000e+01 7.70000000e+01
 NaN NaN
 8.20000000e+01 7.70000000e+01
 8.20000000e+01 7.80000000e+01
 NaN NaN
 8.30000000e+01 7.70000000e+01
 8.40000000e+01 7.70000000e+01
 NaN NaN
 8.30000000e+01 7.70000000e+01
 8.30000000e+01 7.80000000e+01
 NaN NaN
 8.00000000e+01 7.80000000e+01
 8.10000000e+01 7.80000000e+01
 NaN NaN
 8.00000000e+01 7.80000000e+01
 8.00000000e+01 7.90000000e+01
 NaN NaN
 8.10000000e+01 7.80000000e+01
 8.20000000e+01 7.80000000e+01
 NaN NaN
 8.10000000e+01 7.80000000e+01
 8.10000000e+01 7.90000000e+01
 NaN NaN
 8.20000000e+01 7.80000000e+01
 8.30000000e+01 7.80000000e+01
 NaN NaN
 8.20000000e+01 7.80000000e+01
 8.20000000e+01 7.90000000e+01
 NaN NaN
 7.90000000e+01 7.90000000e+01
 8.00000000e+01 7.90000000e+01
 NaN NaN
 7.90000000e+01 7.90000000e+01
 7.90000000e+01 8.00000000e+01
 NaN NaN
 8.00000000e+01 7.90000000e+01
 8.10000000e+01 7.90000000e+01
 NaN NaN
 8.00000000e+01 7.90000000e+01
 8.00000000e+01 8.00000000e+01
 NaN NaN
 8.10000000e+01 7.90000000e+01
 8.20000000e+01 7.90000000e+01
 NaN NaN
 8.10000000e+01 7.90000000e+01
 8.10000000e+01 8.00000000e+01
 NaN NaN
 7.80000000e+01 8.00000000e+01
 7.90000000e+01 8.00000000e+01
 NaN NaN
 7.80000000e+01 8.00000000e+01
 7.80000000e+01 8.10000000e+01
 NaN NaN
 7.90000000e+01 8.00000000e+01
 8.00000000e+01 8.00000000e+01
 NaN NaN
 7.90000000e+01 8.00000000e+01
 7.90000000e+01 8.10000000e+01
 NaN NaN
 8.00000000e+01 8.00000000e+01
 8.10000000e+01 8.00000000e+01
 NaN NaN
 8.00000000e+01 8.00000000e+01
 8.00000000e+01 8.10000000e+01
 NaN NaN
 7.70000000e+01 8.10000000e+01
 7.80000000e+01 8.10000000e+01
 NaN NaN
 7.70000000e+01 8.10000000e+01
 7.70000000e+01 8.20000000e+01
 NaN NaN
 7.80000000e+01 8.10000000e+01
 7.90000000e+01 8.10000000e+01
 NaN NaN
 7.80000000e+01 8.10000000e+01
 7.80000000e+01 8.20000000e+01
 NaN NaN
 7.90000000e+01 8.10000000e+01
 8.00000000e+01 8.10000000e+01
 NaN NaN
 7.90000000e+01 8.10000000e+01
 7.90000000e+01 8.20000000e+01
 NaN NaN
 7.60000000e+01 8.20000000e+01
 7.70000000e+01 8.20000000e+01
 NaN NaN
 7.60000000e+01 8.20000000e+01
 7.60000000e+01 8.30000000e+01
 NaN NaN
 7.70000000e+01 8.20000000e+01
 7.80000000e+01 8.20000000e+01
 NaN NaN
 7.70000000e+01 8.20000000e+01
 7.70000000e+01 8.30000000e+01
 NaN NaN
 7.80000000e+01 8.20000000e+01
 7.90000000e+01 8.20000000e+01
 NaN NaN
 7.80000000e+01 8.20000000e+01
 7.80000000e+01 8.30000000e+01
 NaN NaN
 7.40000000e+01 8.30000000e+01
 7.50000000e+01 8.30000000e+01
 NaN NaN
 7.40000000e+01 8.30000000e+01
 7.40000000e+01 8.40000000e+01
 NaN NaN
 7.50000000e+01 8.30000000e+01
 7.60000000e+01 8.30000000e+01
 NaN NaN
 7.50000000e+01 8.30000000e+01
 7.50000000e+01 8.40000000e+01
 NaN NaN
 7.60000000e+01 8.30000000e+01
 7.70000000e+01 8.30000000e+01
 NaN NaN
 7.60000000e+01 8.30000000e+01
 7.60000000e+01 8.40000000e+01
 NaN NaN
 7.70000000e+01 8.30000000e+01
 7.80000000e+01 8.30000000e+01
 NaN NaN
 7.70000000e+01 8.30000000e+01
 7.70000000e+01 8.40000000e+01
 NaN NaN
 7.30000000e+01 8.40000000e+01
 7.40000000e+01 8.40000000e+01
 NaN NaN
 7.30000000e+01 8.40000000e+01
 7.30000000e+01 8.50000000e+01
 NaN NaN
 7.40000000e+01 8.40000000e+01
 7.50000000e+01 8.40000000e+01
 NaN NaN
 7.40000000e+01 8.40000000e+01
 7.40000000e+01 8.50000000e+01
 NaN NaN
 7.50000000e+01 8.40000000e+01
 7.60000000e+01 8.40000000e+01
 NaN NaN
 7.50000000e+01 8.40000000e+01
 7.50000000e+01 8.50000000e+01
 NaN NaN
 7.60000000e+01 8.40000000e+01
 7.70000000e+01 8.40000000e+01
 NaN NaN
 7.60000000e+01 8.40000000e+01
 7.60000000e+01 8.50000000e+01
 NaN NaN
 7.10000000e+01 8.50000000e+01
 7.20000000e+01 8.50000000e+01
 NaN NaN
 7.10000000e+01 8.50000000e+01
 7.10000000e+01 8.60000000e+01
 NaN NaN
 7.20000000e+01 8.50000000e+01
 7.30000000e+01 8.50000000e+01
 NaN NaN
 7.20000000e+01 8.50000000e+01
 7.20000000e+01 8.60000000e+01
 NaN NaN
 7.30000000e+01 8.50000000e+01
 7.40000000e+01 8.50000000e+01
 NaN NaN
 7.30000000e+01 8.50000000e+01
 7.30000000e+01 8.60000000e+01
 NaN NaN
 7.40000000e+01 8.50000000e+01
 7.50000000e+01 8.50000000e+01
 NaN NaN
 7.40000000e+01 8.50000000e+01
 7.40000000e+01 8.60000000e+01
 NaN NaN
 7.50000000e+01 8.50000000e+01
 7.60000000e+01 8.50000000e+01
 NaN NaN
 6.90000000e+01 8.60000000e+01
 7.00000000e+01 8.60000000e+01
 NaN NaN
 6.90000000e+01 8.60000000e+01
 6.90000000e+01 8.70000000e+01
 NaN NaN
 7.00000000e+01 8.60000000e+01
 7.10000000e+01 8.60000000e+01
 NaN NaN
 7.00000000e+01 8.60000000e+01
 7.00000000e+01 8.70000000e+01
 NaN NaN
 7.10000000e+01 8.60000000e+01
 7.20000000e+01 8.60000000e+01
 NaN NaN
 7.10000000e+01 8.60000000e+01
 7.10000000e+01 8.70000000e+01
 NaN NaN
 7.20000000e+01 8.60000000e+01
 7.30000000e+01 8.60000000e+01
 NaN NaN
 7.20000000e+01 8.60000000e+01
 7.20000000e+01 8.70000000e+01
 NaN NaN
 7.30000000e+01 8.60000000e+01
 7.40000000e+01 8.60000000e+01
 NaN NaN
 7.30000000e+01 8.60000000e+01
 7.30000000e+01 8.70000000e+01
 NaN NaN
 6.70000000e+01 8.70000000e+01
 6.80000000e+01 8.70000000e+01
 NaN NaN
 6.70000000e+01 8.70000000e+01
 6.70000000e+01 8.80000000e+01
 NaN NaN
 6.80000000e+01 8.70000000e+01
 6.90000000e+01 8.70000000e+01
 NaN NaN
 6.80000000e+01 8.70000000e+01
 6.80000000e+01 8.80000000e+01
 NaN NaN
 6.90000000e+01 8.70000000e+01
 7.00000000e+01 8.70000000e+01
 NaN NaN
 6.90000000e+01 8.70000000e+01
 6.90000000e+01 8.80000000e+01
 NaN NaN
 7.00000000e+01 8.70000000e+01
 7.10000000e+01 8.70000000e+01
 NaN NaN
 7.00000000e+01 8.70000000e+01
 7.00000000e+01 8.80000000e+01
 NaN NaN
 7.10000000e+01 8.70000000e+01
 7.20000000e+01 8.70000000e+01
 NaN NaN
 7.10000000e+01 8.70000000e+01
 7.10000000e+01 8.80000000e+01
 NaN NaN
 7.20000000e+01 8.70000000e+01
 7.30000000e+01 8.70000000e+01
 NaN NaN
 6.50000000e+01 8.80000000e+01
 6.60000000e+01 8.80000000e+01
 NaN NaN
 6.50000000e+01 8.80000000e+01
 6.50000000e+01 8.90000000e+01
 NaN NaN
 6.60000000e+01 8.80000000e+01
 6.70000000e+01 8.80000000e+01
 NaN NaN
 6.60000000e+01 8.80000000e+01
 6.60000000e+01 8.90000000e+01
 NaN NaN
 6.70000000e+01 8.80000000e+01
 6.80000000e+01 8.80000000e+01
 NaN NaN
 6.70000000e+01 8.80000000e+01
 6.70000000e+01 8.90000000e+01
 NaN NaN
 6.80000000e+01 8.80000000e+01
 6.90000000e+01 8.80000000e+01
 NaN NaN
 6.80000000e+01 8.80000000e+01
 6.80000000e+01 8.90000000e+01
 NaN NaN
 6.90000000e+01 8.80000000e+01
 7.00000000e+01 8.80000000e+01
 NaN NaN
 6.90000000e+01 8.80000000e+01
 6.90000000e+01 8.90000000e+01
 NaN NaN
 7.00000000e+01 8.80000000e+01
 7.10000000e+01 8.80000000e+01
 NaN NaN
 6.20000000e+01 8.90000000e+01
 6.30000000e+01 8.90000000e+01
 NaN NaN
 6.20000000e+01 8.90000000e+01
 6.20000000e+01 9.00000000e+01
 NaN NaN
 6.30000000e+01 8.90000000e+01
 6.40000000e+01 8.90000000e+01
 NaN NaN
 6.30000000e+01 8.90000000e+01
 6.30000000e+01 9.00000000e+01
 NaN NaN
 6.40000000e+01 8.90000000e+01
 6.50000000e+01 8.90000000e+01
 NaN NaN
 6.40000000e+01 8.90000000e+01
 6.40000000e+01 9.00000000e+01
 NaN NaN
 6.50000000e+01 8.90000000e+01
 6.60000000e+01 8.90000000e+01
 NaN NaN
 6.50000000e+01 8.90000000e+01
 6.50000000e+01 9.00000000e+01
 NaN NaN
 6.60000000e+01 8.90000000e+01
 6.70000000e+01 8.90000000e+01
 NaN NaN
 6.60000000e+01 8.90000000e+01
 6.60000000e+01 9.00000000e+01
 NaN NaN
 6.70000000e+01 8.90000000e+01
 6.80000000e+01 8.90000000e+01
 NaN NaN
 6.70000000e+01 8.90000000e+01
 6.70000000e+01 9.00000000e+01
 NaN NaN
 6.80000000e+01 8.90000000e+01
 6.90000000e+01 8.90000000e+01
 NaN NaN
 5.70000000e+01 9.00000000e+01
 5.80000000e+01 9.00000000e+01
 NaN NaN
 5.70000000e+01 9.00000000e+01
 5.70000000e+01 9.10000000e+01
 NaN NaN
 5.80000000e+01 9.00000000e+01
 5.90000000e+01 9.00000000e+01
 NaN NaN
 5.80000000e+01 9.00000000e+01
 5.80000000e+01 9.10000000e+01
 NaN NaN
 5.90000000e+01 9.00000000e+01
 6.00000000e+01 9.00000000e+01
 NaN NaN
 5.90000000e+01 9.00000000e+01
 5.90000000e+01 9.10000000e+01
 NaN NaN
 6.00000000e+01 9.00000000e+01
 6.10000000e+01 9.00000000e+01
 NaN NaN
 6.00000000e+01 9.00000000e+01
 6.00000000e+01 9.10000000e+01
 NaN NaN
 6.10000000e+01 9.00000000e+01
 6.20000000e+01 9.00000000e+01
 NaN NaN
 6.10000000e+01 9.00000000e+01
 6.10000000e+01 9.10000000e+01
 NaN NaN
 6.20000000e+01 9.00000000e+01
 6.30000000e+01 9.00000000e+01
 NaN NaN
 6.20000000e+01 9.00000000e+01
 6.20000000e+01 9.10000000e+01
 NaN NaN
 6.30000000e+01 9.00000000e+01
 6.40000000e+01 9.00000000e+01
 NaN NaN
 6.30000000e+01 9.00000000e+01
 6.30000000e+01 9.10000000e+01
 NaN NaN
 6.40000000e+01 9.00000000e+01
 6.50000000e+01 9.00000000e+01
 NaN NaN
 6.40000000e+01 9.00000000e+01
 6.40000000e+01 9.10000000e+01
 NaN NaN
 6.50000000e+01 9.00000000e+01
 6.60000000e+01 9.00000000e+01
 NaN NaN
 6.60000000e+01 9.00000000e+01
 6.70000000e+01 9.00000000e+01
 NaN NaN
 5.00000000e+01 9.10000000e+01
 5.10000000e+01 9.10000000e+01
 NaN NaN
 5.00000000e+01 9.10000000e+01
 5.00000000e+01 9.20000000e+01
 NaN NaN
 5.10000000e+01 9.10000000e+01
 5.20000000e+01 9.10000000e+01
 NaN NaN
 5.10000000e+01 9.10000000e+01
 5.10000000e+01 9.20000000e+01
 NaN NaN
 5.20000000e+01 9.10000000e+01
 5.30000000e+01 9.10000000e+01
 NaN NaN
 5.20000000e+01 9.10000000e+01
 5.20000000e+01 9.20000000e+01
 NaN NaN
 5.30000000e+01 9.10000000e+01
 5.40000000e+01 9.10000000e+01
 NaN NaN
 5.30000000e+01 9.10000000e+01
 5.30000000e+01 9.20000000e+01
 NaN NaN
 5.40000000e+01 9.10000000e+01
 5.50000000e+01 9.10000000e+01
 NaN NaN
 5.40000000e+01 9.10000000e+01
 5.40000000e+01 9.20000000e+01
 NaN NaN
 5.50000000e+01 9.10000000e+01
 5.60000000e+01 9.10000000e+01
 NaN NaN
 5.50000000e+01 9.10000000e+01
 5.50000000e+01 9.20000000e+01
 NaN NaN
 5.60000000e+01 9.10000000e+01
 5.70000000e+01 9.10000000e+01
 NaN NaN
 5.60000000e+01 9.10000000e+01
 5.60000000e+01 9.20000000e+01
 NaN NaN
 5.70000000e+01 9.10000000e+01
 5.80000000e+01 9.10000000e+01
 NaN NaN
 5.70000000e+01 9.10000000e+01
 5.70000000e+01 9.20000000e+01
 NaN NaN
 5.80000000e+01 9.10000000e+01
 5.90000000e+01 9.10000000e+01
 NaN NaN
 5.80000000e+01 9.10000000e+01
 5.80000000e+01 9.20000000e+01
 NaN NaN
 5.90000000e+01 9.10000000e+01
 6.00000000e+01 9.10000000e+01
 NaN NaN
 5.90000000e+01 9.10000000e+01
 5.90000000e+01 9.20000000e+01
 NaN NaN
 6.00000000e+01 9.10000000e+01
 6.10000000e+01 9.10000000e+01
 NaN NaN
 6.00000000e+01 9.10000000e+01
 6.00000000e+01 9.20000000e+01
 NaN NaN
 6.10000000e+01 9.10000000e+01
 6.20000000e+01 9.10000000e+01
 NaN NaN
 6.10000000e+01 9.10000000e+01
 6.10000000e+01 9.20000000e+01
 NaN NaN
 6.20000000e+01 9.10000000e+01
 6.30000000e+01 9.10000000e+01
 NaN NaN
 6.30000000e+01 9.10000000e+01
 6.40000000e+01 9.10000000e+01
 NaN NaN
 5.00000000e+01 9.20000000e+01
 5.10000000e+01 9.20000000e+01
 NaN NaN
 5.10000000e+01 9.20000000e+01
 5.20000000e+01 9.20000000e+01
 NaN NaN
 5.20000000e+01 9.20000000e+01
 5.30000000e+01 9.20000000e+01
 NaN NaN
 5.30000000e+01 9.20000000e+01
 5.40000000e+01 9.20000000e+01
 NaN NaN
 5.40000000e+01 9.20000000e+01
 5.50000000e+01 9.20000000e+01
 NaN NaN
 5.50000000e+01 9.20000000e+01
 5.60000000e+01 9.20000000e+01
 NaN NaN
 5.60000000e+01 9.20000000e+01
 5.70000000e+01 9.20000000e+01
 NaN NaN
 5.70000000e+01 9.20000000e+01
 5.80000000e+01 9.20000000e+01
 NaN NaN
 5.80000000e+01 9.20000000e+01
 5.90000000e+01 9.20000000e+01
 NaN NaN
 5.90000000e+01 9.20000000e+01
 6.00000000e+01 9.20000000e+01
 NaN NaN
 6.00000000e+01 9.20000000e+01
 6.10000000e+01 9.20000000e+01
 NaN NaN


==> figures/ring/corner_convex_a2zero/ring_outer_solid_nodes.dat <==
 9.10000000e+01 5.00000000e+01
 9.20000000e+01 5.00000000e+01
 9.10000000e+01 5.10000000e+01
 9.20000000e+01 5.10000000e+01
 9.10000000e+01 5.20000000e+01
 9.20000000e+01 5.20000000e+01
 9.10000000e+01 5.30000000e+01
 9.20000000e+01 5.30000000e+01
 9.10000000e+01 5.40000000e+01
 9.20000000e+01 5.40000000e+01
 9.10000000e+01 5.50000000e+01
 9.20000000e+01 5.50000000e+01
 9.10000000e+01 5.60000000e+01
 9.20000000e+01 5.60000000e+01
 9.00000000e+01 5.70000000e+01
 9.10000000e+01 5.70000000e+01
 9.20000000e+01 5.70000000e+01
 9.00000000e+01 5.80000000e+01
 9.10000000e+01 5.80000000e+01
 9.20000000e+01 5.80000000e+01
 9.00000000e+01 5.90000000e+01
 9.10000000e+01 5.90000000e+01
 9.20000000e+01 5.90000000e+01
 9.00000000e+01 6.00000000e+01
 9.10000000e+01 6.00000000e+01
 9.20000000e+01 6.00000000e+01
 9.00000000e+01 6.10000000e+01
 9.10000000e+01 6.10000000e+01
 9.20000000e+01 6.10000000e+01
 8.90000000e+01 6.20000000e+01
 9.00000000e+01 6.20000000e+01
 9.10000000e+01 6.20000000e+01
 8.90000000e+01 6.30000000e+01
 9.00000000e+01 6.30000000e+01
 9.10000000e+01 6.30000000e+01
 8.90000000e+01 6.40000000e+01
 9.00000000e+01 6.40000000e+01
 9.10000000e+01 6.40000000e+01
 8.80000000e+01 6.50000000e+01
 8.90000000e+01 6.50000000e+01
 9.00000000e+01 6.50000000e+01
 8.80000000e+01 6.60000000e+01
 8.90000000e+01 6.60000000e+01
 9.00000000e+01 6.60000000e+01
 8.70000000e+01 6.70000000e+01
 8.80000000e+01 6.70000000e+01
 8.90000000e+01 6.70000000e+01
 9.00000000e+01 6.70000000e+01
 8.70000000e+01 6.80000000e+01
 8.80000000e+01 6.80000000e+01
 8.90000000e+01 6.80000000e+01
 8.60000000e+01 6.90000000e+01
 8.70000000e+01 6.90000000e+01
 8.80000000e+01 6.90000000e+01
 8.90000000e+01 6.90000000e+01
 8.60000000e+01 7.00000000e+01
 8.70000000e+01 7.00000000e+01
 8.80000000e+01 7.00000000e+01
 8.50000000e+01 7.10000000e+01
 8.60000000e+01 7.10000000e+01
 8.70000000e+01 7.10000000e+01
 8.80000000e+01 7.10000000e+01
 8.50000000e+01 7.20000000e+01
 8.60000000e+01 7.20000000e+01
 8.70000000e+01 7.20000000e+01
 8.40000000e+01 7.30000000e+01
 8.50000000e+01 7.30000000e+01
 8.60000000e+01 7.30000000e+01
 8.70000000e+01 7.30000000e+01
 8.30000000e+01 7.40000000e+01
 8.40000000e+01 7.40000000e+01
 8.50000000e+01 7.40000000e+01
 8.60000000e+01 7.40000000e+01
 8.30000000e+01 7.50000000e+01
 8.40000000e+01 7.50000000e+01
 8.50000000e+01 7.50000000e+01
 8.20000000e+01 7.60000000e+01
 8.30000000e+01 7.60000000e+01
 8.40000000e+01 7.60000000e+01
 8.50000000e+01 7.60000000e+01
 8.10000000e+01 7.70000000e+01
 8.20000000e+01 7.70000000e+01
 8.30000000e+01 7.70000000e+01
 8.40000000e+01 7.70000000e+01
 8.00000000e+01 7.80000000e+01
 8.10000000e+01 7.80000000e+01
 8.20000000e+01 7.80000000e+01
 8.30000000e+01 7.80000000e+01
 7.90000000e+01 7.90000000e+01
 8.00000000e+01 7.90000000e+01
 8.10000000e+01 7.90000000e+01
 8.20000000e+01 7.90000000e+01
 7.80000000e+01 8.00000000e+01
 7.90000000e+01 8.00000000e+01
 8.00000000e+01 8.00000000e+01
 8.10000000e+01 8.00000000e+01
 7.70000000e+01 8.10000000e+01
 7.80000000e+01 8.10000000e+01
 7.90000000e+01 8.10000000e+01
 8.00000000e+01 8.10000000e+01
 7.60000000e+01 8.20000000e+01
 7.70000000e+01 8.20000000e+01
 7.80000000e+01 8.20000000e+01
 7.90000000e+01 8.20000000e+01
 7.40000000e+01 8.30000000e+01
 7.50000000e+01 8.30000000e+01
 7.60000000e+01 8.30000000e+01
 7.70000000e+01 8.30000000e+01
 7.80000000e+01 8.30000000e+01
 7.30000000e+01 8.40000000e+01
 7.40000000e+01 8.40000000e+01
 7.50000000e+01 8.40000000e+01
 7.60000000e+01 8.40000000e+01
 7.70000000e+01 8.40000000e+01
 7.10000000e+01 8.50000000e+01
 7.20000000e+01 8.50000000e+01
 7.30000000e+01 8.50000000e+01
 7.40000000e+01 8.50000000e+01
 7.50000000e+01 8.50000000e+01
 7.60000000e+01 8.50000000e+01
 6.90000000e+01 8.60000000e+01
 7.00000000e+01 8.60000000e+01
 7.10000000e+01 8.60000000e+01
 7.20000000e+01 8.60000000e+01
 7.30000000e+01 8.60000000e+01
 7.40000000e+01 8.60000000e+01
 6.70000000e+01 8.70000000e+01
 6.80000000e+01 8.70000000e+01
 6.90000000e+01 8.70000000e+01
 7.00000000e+01 8.70000000e+01
 7.10000000e+01 8.70000000e+01
 7.20000000e+01 8.70000000e+01
 7.30000000e+01 8.70000000e+01
 6.50000000e+01 8.80000000e+01
 6.60000000e+01 8.80000000e+01
 6.70000000e+01 8.80000000e+01
 6.80000000e+01 8.80000000e+01
 6.90000000e+01 8.80000000e+01
 7.00000000e+01 8.80000000e+01
 7.10000000e+01 8.80000000e+01
 6.20000000e+01 8.90000000e+01
 6.30000000e+01 8.90000000e+01
 6.40000000e+01 8.90000000e+01
 6.50000000e+01 8.90000000e+01
 6.60000000e+01 8.90000000e+01
 6.70000000e+01 8.90000000e+01
 6.80000000e+01 8.90000000e+01
 6.90000000e+01 8.90000000e+01
 5.70000000e+01 9.00000000e+01
 5.80000000e+01 9.00000000e+01
 5.90000000e+01 9.00000000e+01
 6.00000000e+01 9.00000000e+01
 6.10000000e+01 9.00000000e+01
 6.20000000e+01 9.00000000e+01
 6.30000000e+01 9.00000000e+01
 6.40000000e+01 9.00000000e+01
 6.50000000e+01 9.00000000e+01
 6.60000000e+01 9.00000000e+01
 6.70000000e+01 9.00000000e+01
 5.00000000e+01 9.10000000e+01
 5.10000000e+01 9.10000000e+01
 5.20000000e+01 9.10000000e+01
 5.30000000e+01 9.10000000e+01
 5.40000000e+01 9.10000000e+01
 5.50000000e+01 9.10000000e+01
 5.60000000e+01 9.10000000e+01
 5.70000000e+01 9.10000000e+01
 5.80000000e+01 9.10000000e+01
 5.90000000e+01 9.10000000e+01
 6.00000000e+01 9.10000000e+01
 6.10000000e+01 9.10000000e+01
 6.20000000e+01 9.10000000e+01
 6.30000000e+01 9.10000000e+01
 6.40000000e+01 9.10000000e+01
 5.00000000e+01 9.20000000e+01
 5.10000000e+01 9.20000000e+01
 5.20000000e+01 9.20000000e+01
 5.30000000e+01 9.20000000e+01
 5.40000000e+01 9.20000000e+01
 5.50000000e+01 9.20000000e+01
 5.60000000e+01 9.20000000e+01
 5.70000000e+01 9.20000000e+01
 5.80000000e+01 9.20000000e+01
 5.90000000e+01 9.20000000e+01
 6.00000000e+01 9.20000000e+01
 6.10000000e+01 9.20000000e+01


==> figures/ring/outer_convex_corner_nodes.dat <==
 8.80000000e+01 5.10000000e+01
 8.90000000e+01 5.10000000e+01
 9.00000000e+01 5.10000000e+01
 8.80000000e+01 5.20000000e+01
 8.90000000e+01 5.20000000e+01
 9.00000000e+01 5.20000000e+01
 8.80000000e+01 5.30000000e+01
 8.90000000e+01 5.30000000e+01
 9.00000000e+01 5.30000000e+01
 8.80000000e+01 5.40000000e+01
 8.90000000e+01 5.40000000e+01
 9.00000000e+01 5.40000000e+01
 8.80000000e+01 5.50000000e+01
 8.90000000e+01 5.50000000e+01
 9.00000000e+01 5.50000000e+01
 8.80000000e+01 5.60000000e+01
 8.90000000e+01 5.60000000e+01
 8.70000000e+01 5.70000000e+01
 8.80000000e+01 5.70000000e+01
 8.90000000e+01 5.70000000e+01
 8.70000000e+01 5.80000000e+01
 8.80000000e+01 5.80000000e+01
 8.90000000e+01 5.80000000e+01
 8.70000000e+01 5.90000000e+01
 8.80000000e+01 5.90000000e+01
 8.90000000e+01 5.90000000e+01
 8.70000000e+01 6.00000000e+01
 8.80000000e+01 6.00000000e+01
 8.90000000e+01 6.00000000e+01
 8.60000000e+01 6.10000000e+01
 8.70000000e+01 6.10000000e+01
 8.80000000e+01 6.10000000e+01
 8.60000000e+01 6.20000000e+01
 8.70000000e+01 6.20000000e+01
 8.80000000e+01 6.20000000e+01
 8.60000000e+01 6.30000000e+01
 8.70000000e+01 6.30000000e+01
 8.80000000e+01 6.30000000e+01
 8.50000000e+01 6.40000000e+01
 8.60000000e+01 6.40000000e+01
 8.70000000e+01 6.40000000e+01
 8.50000000e+01 6.50000000e+01
 8.60000000e+01 6.50000000e+01
 8.70000000e+01 6.50000000e+01
 8.50000000e+01 6.60000000e+01
 8.60000000e+01 6.60000000e+01
 8.40000000e+01 6.70000000e+01
 8.50000000e+01 6.70000000e+01
 8.60000000e+01 6.70000000e+01
 8.40000000e+01 6.80000000e+01
 8.50000000e+01 6.80000000e+01
 8.30000000e+01 6.90000000e+01
 8.40000000e+01 6.90000000e+01
 8.50000000e+01 6.90000000e+01
 8.20000000e+01 7.00000000e+01
 8.30000000e+01 7.00000000e+01
 8.40000000e+01 7.00000000e+01
 8.20000000e+01 7.10000000e+01
 8.30000000e+01 7.10000000e+01
 8.40000000e+01 7.10000000e+01
 8.10000000e+01 7.20000000e+01
 8.20000000e+01 7.20000000e+01
 8.30000000e+01 7.20000000e+01
 8.00000000e+01 7.30000000e+01
 8.10000000e+01 7.30000000e+01
 8.20000000e+01 7.30000000e+01
 8.00000000e+01 7.40000000e+01
 8.10000000e+01 7.40000000e+01
 8.20000000e+01 7.40000000e+01
 7.90000000e+01 7.50000000e+01
 8.00000000e+01 7.50000000e+01
 8.10000000e+01 7.50000000e+01
 7.80000000e+01 7.60000000e+01
 7.90000000e+01 7.60000000e+01
 8.00000000e+01 7.60000000e+01
 7.70000000e+01 7.70000000e+01
 7.80000000e+01 7.70000000e+01
 7.90000000e+01 7.70000000e+01
 7.60000000e+01 7.80000000e+01
 7.70000000e+01 7.80000000e+01
 7.80000000e+01 7.80000000e+01
 7.50000000e+01 7.90000000e+01
 7.60000000e+01 7.90000000e+01
 7.70000000e+01 7.90000000e+01
 7.30000000e+01 8.00000000e+01
 7.40000000e+01 8.00000000e+01
 7.50000000e+01 8.00000000e+01
 7.60000000e+01 8.00000000e+01
 7.20000000e+01 8.10000000e+01
 7.30000000e+01 8.10000000e+01
 7.40000000e+01 8.10000000e+01
 7.50000000e+01 8.10000000e+01
 7.00000000e+01 8.20000000e+01
 7.10000000e+01 8.20000000e+01
 7.20000000e+01 8.20000000e+01
 7.30000000e+01 8.20000000e+01
 7.40000000e+01 8.20000000e+01
 6.90000000e+01 8.30000000e+01
 7.00000000e+01 8.30000000e+01
 7.10000000e+01 8.30000000e+01
 7.20000000e+01 8.30000000e+01
 6.70000000e+01 8.40000000e+01
 6.80000000e+01 8.40000000e+01
 6.90000000e+01 8.40000000e+01
 7.00000000e+01 8.40000000e+01
 7.10000000e+01 8.40000000e+01
 6.40000000e+01 8.50000000e+01
 6.50000000e+01 8.50000000e+01
 6.60000000e+01 8.50000000e+01
 6.70000000e+01 8.50000000e+01
 6.80000000e+01 8.50000000e+01
 6.90000000e+01 8.50000000e+01
 6.10000000e+01 8.60000000e+01
 6.20000000e+01 8.60000000e+01
 6.30000000e+01 8.60000000e+01
 6.40000000e+01 8.60000000e+01
 6.50000000e+01 8.60000000e+01
 6.60000000e+01 8.60000000e+01
 6.70000000e+01 8.60000000e+01
 5.70000000e+01 8.70000000e+01
 5.80000000e+01 8.70000000e+01
 5.90000000e+01 8.70000000e+01
 6.00000000e+01 8.70000000e+01
 6.10000000e+01 8.70000000e+01
 6.20000000e+01 8.70000000e+01
 6.30000000e+01 8.70000000e+01
 6.40000000e+01 8.70000000e+01
 6.50000000e+01 8.70000000e+01
 5.10000000e+01 8.80000000e+01
 5.20000000e+01 8.80000000e+01
 5.30000000e+01 8.80000000e+01
 5.40000000e+01 8.80000000e+01
 5.50000000e+01 8.80000000e+01
 5.60000000e+01 8.80000000e+01
 5.70000000e+01 8.80000000e+01
 5.80000000e+01 8.80000000e+01
 5.90000000e+01 8.80000000e+01
 6.00000000e+01 8.80000000e+01
 6.10000000e+01 8.80000000e+01
 6.20000000e+01 8.80000000e+01
 6.30000000e+01 8.80000000e+01
 5.10000000e+01 8.90000000e+01
 5.20000000e+01 8.90000000e+01
 5.30000000e+01 8.90000000e+01
 5.40000000e+01 8.90000000e+01
 5.50000000e+01 8.90000000e+01
 5.60000000e+01 8.90000000e+01
 5.70000000e+01 8.90000000e+01
 5.80000000e+01 8.90000000e+01
 5.90000000e+01 8.90000000e+01
 6.00000000e+01 8.90000000e+01
 5.10000000e+01 9.00000000e+01
 5.20000000e+01 9.00000000e+01
 5.30000000e+01 9.00000000e+01
 5.40000000e+01 9.00000000e+01
 5.50000000e+01 9.00000000e+01


==> figures/ring/ring_geom/ring_cells.dat <==
x z
92 21
93 21
94 21
95 21
96 21
97 21
98 21
99 21
100 21
101 21
102 21
103 21
104 21
105 21
106 21
107 21
108 21
109 21
86 22
87 22
88 22
89 22
90 22
91 22
92 22
93 22
94 22
95 22
96 22
97 22
98 22
99 22
100 22
101 22
102 22
103 22
104 22
105 22
106 22
107 22
108 22
109 22
110 22
111 22
112 22
113 22
114 22
115 22
81 23
82 23
83 23
84 23
85 23
86 23
87 23
88 23
89 23
90 23
91 23
92 23
93 23
94 23
95 23
96 23
97 23
98 23
99 23
100 23
101 23
102 23
103 23
104 23
105 23
106 23
107 23
108 23
109 23
110 23
111 23
112 23
113 23
114 23
115 23
116 23
117 23
118 23
119 23
120 23
78 24
79 24
80 24
81 24
82 24
83 24
84 24
85 24
86 24
87 24
88 24
89 24
90 24
91 24
92 24
93 24
94 24
95 24
96 24
97 24
98 24
99 24
100 24
101 24
102 24
103 24
104 24
105 24
106 24
107 24
108 24
109 24
110 24
111 24
112 24
113 24
114 24
115 24
116 24
117 24
118 24
119 24
120 24
121 24
122 24
123 24
75 25
76 25
77 25
78 25
79 25
80 25
81 25
82 25
83 25
84 25
85 25
86 25
87 25
88 25
89 25
90 25
91 25
92 25
93 25
94 25
95 25
96 25
97 25
98 25
99 25
100 25
101 25
102 25
103 25
104 25
105 25
106 25
107 25
108 25
109 25
110 25
111 25
112 25
113 25
114 25
115 25
116 25
117 25
118 25
119 25
120 25
121 25
122 25
123 25
124 25
125 25
126 25
72 26
73 26
74 26
75 26
76 26
77 26
78 26
79 26
80 26
81 26
82 26
83 26
84 26
85 26
86 26
87 26
88 26
89 26
90 26
91 26
92 26
93 26
94 26
95 26
96 26
97 26
98 26
99 26
100 26
101 26
102 26
103 26
104 26
105 26
106 26
107 26
108 26
109 26
110 26
111 26
112 26
113 26
114 26
115 26
116 26
117 26
118 26
119 26
120 26
121 26
122 26
123 26
124 26
125 26
126 26
127 26
128 26
129 26
69 27
70 27
71 27
72 27
73 27
74 27
75 27
76 27
77 27
78 27
79 27
80 27
81 27
82 27
83 27
84 27
85 27
86 27
87 27
88 27
89 27
90 27
91 27
92 27
93 27
94 27
95 27
96 27
97 27
98 27
99 27
100 27
101 27
102 27
103 27
104 27
105 27
106 27
107 27
108 27
109 27
110 27
111 27
112 27
113 27
114 27
115 27
116 27
117 27
118 27
119 27
120 27
121 27
122 27
123 27
124 27
125 27
126 27
127 27
128 27
129 27
130 27
131 27
132 27
67 28
68 28
69 28
70 28
71 28
72 28
73 28
74 28
75 28
76 28
77 28
78 28
79 28
80 28
81 28
82 28
83 28
84 28
85 28
86 28
87 28
88 28
89 28
90 28
91 28
92 28
93 28
94 28
95 28
96 28
97 28
98 28
99 28
100 28
101 28
102 28
103 28
104 28
105 28
106 28
107 28
108 28
109 28
110 28
111 28
112 28
113 28
114 28
115 28
116 28
117 28
118 28
119 28
120 28
121 28
122 28
123 28
124 28
125 28
126 28
127 28
128 28
129 28
130 28
131 28
132 28
133 28
134 28
65 29
66 29
67 29
68 29
69 29
70 29
71 29
72 29
73 29
74 29
75 29
76 29
77 29
78 29
79 29
80 29
81 29
82 29
83 29
84 29
85 29
86 29
87 29
88 29
89 29
90 29
91 29
92 29
93 29
94 29
95 29
96 29
97 29
98 29
99 29
100 29
101 29
102 29
103 29
104 29
105 29
106 29
107 29
108 29
109 29
110 29
111 29
112 29
113 29
114 29
115 29
116 29
117 29
118 29
119 29
120 29
121 29
122 29
123 29
124 29
125 29
126 29
127 29
128 29
129 29
130 29
131 29
132 29
133 29
134 29
135 29
136 29
63 30
64 30
65 30
66 30
67 30
68 30
69 30
70 30
71 30
72 30
73 30
74 30
75 30
76 30
77 30
78 30
79 30
80 30
81 30
82 30
83 30
84 30
85 30
86 30
87 30
88 30
89 30
90 30
91 30
92 30
93 30
94 30
95 30
96 30
97 30
98 30
99 30
100 30
101 30
102 30
103 30
104 30
105 30
106 30
107 30
108 30
109 30
110 30
111 30
112 30
113 30
114 30
115 30
116 30
117 30
118 30
119 30
120 30
121 30
122 30
123 30
124 30
125 30
126 30
127 30
128 30
129 30
130 30
131 30
132 30
133 30
134 30
135 30
136 30
137 30
138 30
61 31
62 31
63 31
64 31
65 31
66 31
67 31
68 31
69 31
70 31
71 31
72 31
73 31
74 31
75 31
76 31
77 31
78 31
79 31
80 31
81 31
82 31
83 31
84 31
85 31
86 31
87 31
88 31
89 31
90 31
91 31
92 31
93 31
94 31
95 31
96 31
97 31
98 31
99 31
100 31
101 31
102 31
103 31
104 31
105 31
106 31
107 31
108 31
109 31
110 31
111 31
112 31
113 31
114 31
115 31
116 31
117 31
118 31
119 31
120 31
121 31
122 31
123 31
124 31
125 31
126 31
127 31
128 31
129 31
130 31
131 31
132 31
133 31
134 31
135 31
136 31
137 31
138 31
139 31
140 31
60 32
61 32
62 32
63 32
64 32
65 32
66 32
67 32
68 32
69 32
70 32
71 32
72 32
73 32
74 32
75 32
76 32
77 32
78 32
79 32
80 32
81 32
82 32
83 32
84 32
85 32
86 32
87 32
88 32
89 32
90 32
91 32
92 32
93 32
94 32
95 32
96 32
97 32
98 32
99 32
100 32
101 32
102 32
103 32
104 32
105 32
106 32
107 32
108 32
109 32
110 32
111 32
112 32
113 32
114 32
115 32
116 32
117 32
118 32
119 32
120 32
121 32
122 32
123 32
124 32
125 32
126 32
127 32
128 32
129 32
130 32
131 32
132 32
133 32
134 32
135 32
136 32
137 32
138 32
139 32
140 32
141 32
58 33
59 33
60 33
61 33
62 33
63 33
64 33
65 33
66 33
67 33
68 33
69 33
70 33
71 33
72 33
73 33
74 33
75 33
76 33
77 33
78 33
79 33
80 33
81 33
82 33
83 33
84 33
85 33
86 33
87 33
88 33
89 33
90 33
91 33
92 33
93 33
94 33
95 33
96 33
97 33
98 33
99 33
100 33
101 33
102 33
103 33
104 33
105 33
106 33
107 33
108 33
109 33
110 33
111 33
112 33
113 33
114 33
115 33
116 33
117 33
118 33
119 33
120 33
121 33
122 33
123 33
124 33
125 33
126 33
127 33
128 33
129 33
130 33
131 33
132 33
133 33
134 33
135 33
136 33
137 33
138 33
139 33
140 33
141 33
142 33
143 33
57 34
58 34
59 34
60 34
61 34
62 34
63 34
64 34
65 34
66 34
67 34
68 34
69 34
70 34
71 34
72 34
73 34
74 34
75 34
76 34
77 34
78 34
79 34
80 34
81 34
82 34
83 34
84 34
85 34
86 34
87 34
88 34
89 34
90 34
91 34
92 34
93 34
94 34
95 34
96 34
97 34
98 34
99 34
100 34
101 34
102 34
103 34
104 34
105 34
106 34
107 34
108 34
109 34
110 34
111 34
112 34
113 34
114 34
115 34
116 34
117 34
118 34
119 34
120 34
121 34
122 34
123 34
124 34
125 34
126 34
127 34
128 34
129 34
130 34
131 34
132 34
133 34
134 34
135 34
136 34
137 34
138 34
139 34
140 34
141 34
142 34
143 34
144 34
55 35
56 35
57 35
58 35
59 35
60 35
61 35
62 35
63 35
64 35
65 35
66 35
67 35
68 35
69 35
70 35
71 35
72 35
73 35
74 35
75 35
76 35
77 35
78 35
79 35
80 35
81 35
82 35
83 35
84 35
85 35
86 35
87 35
88 35
89 35
90 35
91 35
92 35
93 35
94 35
95 35
96 35
97 35
98 35
99 35
100 35
101 35
102 35
103 35
104 35
105 35
106 35
107 35
108 35
109 35
110 35
111 35
112 35
113 35
114 35
115 35
116 35
117 35
118 35
119 35
120 35
121 35
122 35
123 35
124 35
125 35
126 35
127 35
128 35
129 35
130 35
131 35
132 35
133 35
134 35
135 35
136 35
137 35
138 35
139 35
140 35
141 35
142 35
143 35
144 35
145 35
146 35
54 36
55 36
56 36
57 36
58 36
59 36
60 36
61 36
62 36
63 36
64 36
65 36
66 36
67 36
68 36
69 36
70 36
71 36
72 36
73 36
74 36
75 36
76 36
77 36
78 36
79 36
80 36
81 36
82 36
83 36
84 36
85 36
86 36
87 36
88 36
89 36
90 36
91 36
92 36
93 36
94 36
95 36
96 36
97 36
98 36
99 36
100 36
101 36
102 36
103 36
104 36
105 36
106 36
107 36
108 36
109 36
110 36
111 36
112 36
113 36
114 36
115 36
116 36
117 36
118 36
119 36
120 36
121 36
122 36
123 36
124 36
125 36
126 36
127 36
128 36
129 36
130 36
131 36
132 36
133 36
134 36
135 36
136 36
137 36
138 36
139 36
140 36
141 36
142 36
143 36
144 36
145 36
146 36
147 36
52 37
53 37
54 37
55 37
56 37
57 37
58 37
59 37
60 37
61 37
62 37
63 37
64 37
65 37
66 37
67 37
68 37
69 37
70 37
71 37
72 37
73 37
74 37
75 37
76 37
77 37
78 37
79 37
80 37
81 37
82 37
83 37
84 37
85 37
86 37
87 37
88 37
89 37
90 37
91 37
92 37
93 37
94 37
95 37
96 37
97 37
98 37
99 37
100 37
101 37
102 37
103 37
104 37
105 37
106 37
107 37
108 37
109 37
110 37
111 37
112 37
113 37
114 37
115 37
116 37
117 37
118 37
119 37
120 37
121 37
122 37
123 37
124 37
125 37
126 37
127 37
128 37
129 37
130 37
131 37
132 37
133 37
134 37
135 37
136 37
137 37
138 37
139 37
140 37
141 37
142 37
143 37
144 37
145 37
146 37
147 37
148 37
149 37
51 38
52 38
53 38
54 38
55 38
56 38
57 38
58 38
59 38
60 38
61 38
62 38
63 38
64 38
65 38
66 38
67 38
68 38
69 38
70 38
71 38
72 38
73 38
74 38
75 38
76 38
77 38
78 38
79 38
80 38
81 38
82 38
83 38
84 38
85 38
86 38
87 38
88 38
89 38
90 38
91 38
92 38
93 38
94 38
95 38
96 38
97 38
98 38
99 38
100 38
101 38
102 38
103 38
104 38
105 38
106 38
107 38
108 38
109 38
110 38
111 38
112 38
113 38
114 38
115 38
116 38
117 38
118 38
119 38
120 38
121 38
122 38
123 38
124 38
125 38
126 38
127 38
128 38
129 38
130 38
131 38
132 38
133 38
134 38
135 38
136 38
137 38
138 38
139 38
140 38
141 38
142 38
143 38
144 38
145 38
146 38
147 38
148 38
149 38
150 38
50 39
51 39
52 39
53 39
54 39
55 39
56 39
57 39
58 39
59 39
60 39
61 39
62 39
63 39
64 39
65 39
66 39
67 39
68 39
69 39
70 39
71 39
72 39
73 39
74 39
75 39
76 39
77 39
78 39
79 39
80 39
81 39
82 39
83 39
84 39
85 39
86 39
87 39
88 39
89 39
90 39
91 39
92 39
93 39
94 39
95 39
96 39
97 39
98 39
99 39
100 39
101 39
102 39
103 39
104 39
105 39
106 39
107 39
108 39
109 39
110 39
111 39
112 39
113 39
114 39
115 39
116 39
117 39
118 39
119 39
120 39
121 39
122 39
123 39
124 39
125 39
126 39
127 39
128 39
129 39
130 39
131 39
132 39
133 39
134 39
135 39
136 39
137 39
138 39
139 39
140 39
141 39
142 39
143 39
144 39
145 39
146 39
147 39
148 39
149 39
150 39
151 39
49 40
50 40
51 40
52 40
53 40
54 40
55 40
56 40
57 40
58 40
59 40
60 40
61 40
62 40
63 40
64 40
65 40
66 40
67 40
68 40
69 40
70 40
71 40
72 40
73 40
74 40
75 40
76 40
77 40
78 40
79 40
80 40
81 40
82 40
83 40
84 40
85 40
86 40
87 40
88 40
89 40
90 40
91 40
92 40
93 40
94 40
95 40
96 40
97 40
98 40
99 40
100 40
101 40
102 40
103 40
104 40
105 40
106 40
107 40
108 40
109 40
110 40
111 40
112 40
113 40
114 40
115 40
116 40
117 40
118 40
119 40
120 40
121 40
122 40
123 40
124 40
125 40
126 40
127 40
128 40
129 40
130 40
131 40
132 40
133 40
134 40
135 40
136 40
137 40
138 40
139 40
140 40
141 40
142 40
143 40
144 40
145 40
146 40
147 40
148 40
149 40
150 40
151 40
152 40
48 41
49 41
50 41
51 41
52 41
53 41
54 41
55 41
56 41
57 41
58 41
59 41
60 41
61 41
62 41
63 41
64 41
65 41
66 41
67 41
68 41
69 41
70 41
71 41
72 41
73 41
74 41
75 41
76 41
77 41
78 41
79 41
80 41
81 41
82 41
83 41
84 41
85 41
86 41
87 41
88 41
89 41
90 41
91 41
92 41
93 41
94 41
95 41
96 41
97 41
98 41
99 41
100 41
101 41
102 41
103 41
104 41
105 41
106 41
107 41
108 41
109 41
110 41
111 41
112 41
113 41
114 41
115 41
116 41
117 41
118 41
119 41
120 41
121 41
122 41
123 41
124 41
125 41
126 41
127 41
128 41
129 41
130 41
131 41
132 41
133 41
134 41
135 41
136 41
137 41
138 41
139 41
140 41
141 41
142 41
143 41
144 41
145 41
146 41
147 41
148 41
149 41
150 41
151 41
152 41
153 41
46 42
47 42
48 42
49 42
50 42
51 42
52 42
53 42
54 42
55 42
56 42
57 42
58 42
59 42
60 42
61 42
62 42
63 42
64 42
65 42
66 42
67 42
68 42
69 42
70 42
71 42
72 42
73 42
74 42
75 42
76 42
77 42
78 42
79 42
80 42
81 42
82 42
83 42
84 42
85 42
86 42
87 42
88 42
89 42
90 42
91 42
92 42
93 42
94 42
95 42
96 42
97 42
98 42
99 42
100 42
101 42
102 42
103 42
104 42
105 42
106 42
107 42
108 42
109 42
110 42
111 42
112 42
113 42
114 42
115 42
116 42
117 42
118 42
119 42
120 42
121 42
122 42
123 42
124 42
125 42
126 42
127 42
128 42
129 42
130 42
131 42
132 42
133 42
134 42
135 42
136 42
137 42
138 42
139 42
140 42
141 42
142 42
143 42
144 42
145 42
146 42
147 42
148 42
149 42
150 42
151 42
152 42
153 42
154 42
155 42
45 43
46 43
47 43
48 43
49 43
50 43
51 43
52 43
53 43
54 43
55 43
56 43
57 43
58 43
59 43
60 43
61 43
62 43
63 43
64 43
65 43
66 43
67 43
68 43
69 43
70 43
71 43
72 43
73 43
74 43
75 43
76 43
77 43
78 43
79 43
80 43
81 43
82 43
83 43
84 43
85 43
86 43
87 43
88 43
89 43
90 43
91 43
92 43
93 43
94 43
95 43
96 43
97 43
98 43
99 43
100 43
101 43
102 43
103 43
104 43
105 43
106 43
107 43
108 43
109 43
110 43
111 43
112 43
113 43
114 43
115 43
116 43
117 43
118 43
119 43
120 43
121 43
122 43
123 43
124 43
125 43
126 43
127 43
128 43
129 43
130 43
131 43
132 43
133 43
134 43
135 43
136 43
137 43
138 43
139 43
140 43
141 43
142 43
143 43
144 43
145 43
146 43
147 43
148 43
149 43
150 43
151 43
152 43
153 43
154 43
155 43
156 43
44 44
45 44
46 44
47 44
48 44
49 44
50 44
51 44
52 44
53 44
54 44
55 44
56 44
57 44
58 44
59 44
60 44
61 44
62 44
63 44
64 44
65 44
66 44
67 44
68 44
69 44
70 44
71 44
72 44
73 44
74 44
75 44
76 44
77 44
78 44
79 44
80 44
81 44
82 44
83 44
84 44
85 44
86 44
87 44
88 44
89 44
90 44
91 44
92 44
93 44
94 44
95 44
96 44
97 44
98 44
99 44
100 44
101 44
102 44
103 44
104 44
105 44
106 44
107 44
108 44
109 44
110 44
111 44
112 44
113 44
114 44
115 44
116 44
117 44
118 44
119 44
120 44
121 44
122 44
123 44
124 44
125 44
126 44
127 44
128 44
129 44
130 44
131 44
132 44
133 44
134 44
135 44
136 44
137 44
138 44
139 44
140 44
141 44
142 44
143 44
144 44
145 44
146 44
147 44
148 44
149 44
150 44
151 44
152 44
153 44
154 44
155 44
156 44
157 44
43 45
44 45
45 45
46 45
47 45
48 45
49 45
50 45
51 45
52 45
53 45
54 45
55 45
56 45
57 45
58 45
59 45
60 45
61 45
62 45
63 45
64 45
65 45
66 45
67 45
68 45
69 45
70 45
71 45
72 45
73 45
74 45
75 45
76 45
77 45
78 45
79 45
80 45
81 45
82 45
83 45
84 45
85 45
86 45
87 45
88 45
89 45
90 45
91 45
92 45
93 45
94 45
95 45
96 45
97 45
98 45
99 45
100 45
101 45
102 45
103 45
104 45
105 45
106 45
107 45
108 45
109 45
110 45
111 45
112 45
113 45
114 45
115 45
116 45
117 45
118 45
119 45
120 45
121 45
122 45
123 45
124 45
125 45
126 45
127 45
128 45
129 45
130 45
131 45
132 45
133 45
134 45
135 45
136 45
137 45
138 45
139 45
140 45
141 45
142 45
143 45
144 45
145 45
146 45
147 45
148 45
149 45
150 45
151 45
152 45
153 45
154 45
155 45
156 45
157 45
158 45
42 46
43 46
44 46
45 46
46 46
47 46
48 46
49 46
50 46
51 46
52 46
53 46
54 46
55 46
56 46
57 46
58 46
59 46
60 46
61 46
62 46
63 46
64 46
65 46
66 46
67 46
68 46
69 46
70 46
71 46
72 46
73 46
74 46
75 46
76 46
77 46
78 46
79 46
80 46
81 46
82 46
83 46
84 46
85 46
86 46
87 46
88 46
89 46
90 46
91 46
92 46
93 46
94 46
95 46
96 46
97 46
98 46
99 46
100 46
101 46
102 46
103 46
104 46
105 46
106 46
107 46
108 46
109 46
110 46
111 46
112 46
113 46
114 46
115 46
116 46
117 46
118 46
119 46
120 46
121 46
122 46
123 46
124 46
125 46
126 46
127 46
128 46
129 46
130 46
131 46
132 46
133 46
134 46
135 46
136 46
137 46
138 46
139 46
140 46
141 46
142 46
143 46
144 46
145 46
146 46
147 46
148 46
149 46
150 46
151 46
152 46
153 46
154 46
155 46
156 46
157 46
158 46
159 46
42 47
43 47
44 47
45 47
46 47
47 47
48 47
49 47
50 47
51 47
52 47
53 47
54 47
55 47
56 47
57 47
58 47
59 47
60 47
61 47
62 47
63 47
64 47
65 47
66 47
67 47
68 47
69 47
70 47
71 47
72 47
73 47
74 47
75 47
76 47
77 47
78 47
79 47
80 47
81 47
82 47
83 47
84 47
85 47
86 47
87 47
88 47
89 47
90 47
91 47
92 47
93 47
94 47
95 47
96 47
97 47
98 47
99 47
100 47
101 47
102 47
103 47
104 47
105 47
106 47
107 47
108 47
109 47
110 47
111 47
112 47
113 47
114 47
115 47
116 47
117 47
118 47
119 47
120 47
121 47
122 47
123 47
124 47
125 47
126 47
127 47
128 47
129 47
130 47
131 47
132 47
133 47
134 47
135 47
136 47
137 47
138 47
139 47
140 47
141 47
142 47
143 47
144 47
145 47
146 47
147 47
148 47
149 47
150 47
151 47
152 47
153 47
154 47
155 47
156 47
157 47
158 47
159 47
41 48
42 48
43 48
44 48
45 48
46 48
47 48
48 48
49 48
50 48
51 48
52 48
53 48
54 48
55 48
56 48
57 48
58 48
59 48
60 48
61 48
62 48
63 48
64 48
65 48
66 48
67 48
68 48
69 48
70 48
71 48
72 48
73 48
74 48
75 48
76 48
77 48
78 48
79 48
80 48
81 48
82 48
83 48
84 48
85 48
86 48
87 48
88 48
89 48
90 48
91 48
92 48
93 48
94 48
95 48
96 48
97 48
98 48
99 48
100 48
101 48
102 48
103 48
104 48
105 48
106 48
107 48
108 48
109 48
110 48
111 48
112 48
113 48
114 48
115 48
116 48
117 48
118 48
119 48
120 48
121 48
122 48
123 48
124 48
125 48
126 48
127 48
128 48
129 48
130 48
131 48
132 48
133 48
134 48
135 48
136 48
137 48
138 48
139 48
140 48
141 48
142 48
143 48
144 48
145 48
146 48
147 48
148 48
149 48
150 48
151 48
152 48
153 48
154 48
155 48
156 48
157 48
158 48
159 48
160 48
40 49
41 49
42 49
43 49
44 49
45 49
46 49
47 49
48 49
49 49
50 49
51 49
52 49
53 49
54 49
55 49
56 49
57 49
58 49
59 49
60 49
61 49
62 49
63 49
64 49
65 49
66 49
67 49
68 49
69 49
70 49
71 49
72 49
73 49
74 49
75 49
76 49
77 49
78 49
79 49
80 49
81 49
82 49
83 49
84 49
85 49
86 49
87 49
88 49
89 49
90 49
91 49
92 49
93 49
94 49
95 49
96 49
97 49
98 49
99 49
100 49
101 49
102 49
103 49
104 49
105 49
106 49
107 49
108 49
109 49
110 49
111 49
112 49
113 49
114 49
115 49
116 49
117 49
118 49
119 49
120 49
121 49
122 49
123 49
124 49
125 49
126 49
127 49
128 49
129 49
130 49
131 49
132 49
133 49
134 49
135 49
136 49
137 49
138 49
139 49
140 49
141 49
142 49
143 49
144 49
145 49
146 49
147 49
148 49
149 49
150 49
151 49
152 49
153 49
154 49
155 49
156 49
157 49
158 49
159 49
160 49
161 49
39 50
40 50
41 50
42 50
43 50
44 50
45 50
46 50
47 50
48 50
49 50
50 50
51 50
52 50
53 50
54 50
55 50
56 50
57 50
58 50
59 50
60 50
61 50
62 50
63 50
64 50
65 50
66 50
67 50
68 50
69 50
70 50
71 50
72 50
73 50
74 50
75 50
76 50
77 50
78 50
79 50
80 50
81 50
82 50
83 50
84 50
85 50
86 50
87 50
88 50
89 50
90 50
91 50
92 50
93 50
94 50
95 50
96 50
97 50
98 50
99 50
100 50
101 50
102 50
103 50
104 50
105 50
106 50
107 50
108 50
109 50
110 50
111 50
112 50
113 50
114 50
115 50
116 50
117 50
118 50
119 50
120 50
121 50
122 50
123 50
124 50
125 50
126 50
127 50
128 50
129 50
130 50
131 50
132 50
133 50
134 50
135 50
136 50
137 50
138 50
139 50
140 50
141 50
142 50
143 50
144 50
145 50
146 50
147 50
148 50
149 50
150 50
151 50
152 50
153 50
154 50
155 50
156 50
157 50
158 50
159 50
160 50
161 50
162 50
38 51
39 51
40 51
41 51
42 51
43 51
44 51
45 51
46 51
47 51
48 51
49 51
50 51
51 51
52 51
53 51
54 51
55 51
56 51
57 51
58 51
59 51
60 51
61 51
62 51
63 51
64 51
65 51
66 51
67 51
68 51
69 51
70 51
71 51
72 51
73 51
74 51
75 51
76 51
77 51
78 51
79 51
80 51
81 51
82 51
83 51
84 51
85 51
86 51
87 51
88 51
89 51
90 51
91 51
92 51
93 51
94 51
95 51
96 51
97 51
98 51
99 51
100 51
101 51
102 51
103 51
104 51
105 51
106 51
107 51
108 51
109 51
110 51
111 51
112 51
113 51
114 51
115 51
116 51
117 51
118 51
119 51
120 51
121 51
122 51
123 51
124 51
125 51
126 51
127 51
128 51
129 51
130 51
131 51
132 51
133 51
134 51
135 51
136 51
137 51
138 51
139 51
140 51
141 51
142 51
143 51
144 51
145 51
146 51
147 51
148 51
149 51
150 51
151 51
152 51
153 51
154 51
155 51
156 51
157 51
158 51
159 51
160 51
161 51
162 51
163 51
37 52
38 52
39 52
40 52
41 52
42 52
43 52
44 52
45 52
46 52
47 52
48 52
49 52
50 52
51 52
52 52
53 52
54 52
55 52
56 52
57 52
58 52
59 52
60 52
61 52
62 52
63 52
64 52
65 52
66 52
67 52
68 52
69 52
70 52
71 52
72 52
73 52
74 52
75 52
76 52
77 52
78 52
79 52
80 52
81 52
82 52
83 52
84 52
85 52
86 52
87 52
88 52
89 52
90 52
91 52
92 52
93 52
94 52
95 52
96 52
97 52
98 52
99 52
100 52
101 52
102 52
103 52
104 52
105 52
106 52
107 52
108 52
109 52
110 52
111 52
112 52
113 52
114 52
115 52
116 52
117 52
118 52
119 52
120 52
121 52
122 52
123 52
124 52
125 52
126 52
127 52
128 52
129 52
130 52
131 52
132 52
133 52
134 52
135 52
136 52
137 52
138 52
139 52
140 52
141 52
142 52
143 52
144 52
145 52
146 52
147 52
148 52
149 52
150 52
151 52
152 52
153 52
154 52
155 52
156 52
157 52
158 52
159 52
160 52
161 52
162 52
163 52
164 52
37 53
38 53
39 53
40 53
41 53
42 53
43 53
44 53
45 53
46 53
47 53
48 53
49 53
50 53
51 53
52 53
53 53
54 53
55 53
56 53
57 53
58 53
59 53
60 53
61 53
62 53
63 53
64 53
65 53
66 53
67 53
68 53
69 53
70 53
71 53
72 53
73 53
74 53
75 53
76 53
77 53
78 53
79 53
80 53
81 53
82 53
83 53
84 53
85 53
86 53
87 53
88 53
89 53
90 53
91 53
92 53
93 53
94 53
95 53
96 53
97 53
98 53
99 53
100 53
101 53
102 53
103 53
104 53
105 53
106 53
107 53
108 53
109 53
110 53
111 53
112 53
113 53
114 53
115 53
116 53
117 53
118 53
119 53
120 53
121 53
122 53
123 53
124 53
125 53
126 53
127 53
128 53
129 53
130 53
131 53
132 53
133 53
134 53
135 53
136 53
137 53
138 53
139 53
140 53
141 53
142 53
143 53
144 53
145 53
146 53
147 53
148 53
149 53
150 53
151 53
152 53
153 53
154 53
155 53
156 53
157 53
158 53
159 53
160 53
161 53
162 53
163 53
164 53
36 54
37 54
38 54
39 54
40 54
41 54
42 54
43 54
44 54
45 54
46 54
47 54
48 54
49 54
50 54
51 54
52 54
53 54
54 54
55 54
56 54
57 54
58 54
59 54
60 54
61 54
62 54
63 54
64 54
65 54
66 54
67 54
68 54
69 54
70 54
71 54
72 54
73 54
74 54
75 54
76 54
77 54
78 54
79 54
80 54
81 54
82 54
83 54
84 54
85 54
86 54
87 54
88 54
89 54
90 54
91 54
92 54
93 54
94 54
95 54
96 54
97 54
98 54
99 54
100 54
101 54
102 54
103 54
104 54
105 54
106 54
107 54
108 54
109 54
110 54
111 54
112 54
113 54
114 54
115 54
116 54
117 54
118 54
119 54
120 54
121 54
122 54
123 54
124 54
125 54
126 54
127 54
128 54
129 54
130 54
131 54
132 54
133 54
134 54
135 54
136 54
137 54
138 54
139 54
140 54
141 54
142 54
143 54
144 54
145 54
146 54
147 54
148 54
149 54
150 54
151 54
152 54
153 54
154 54
155 54
156 54
157 54
158 54
159 54
160 54
161 54
162 54
163 54
164 54
165 54
35 55
36 55
37 55
38 55
39 55
40 55
41 55
42 55
43 55
44 55
45 55
46 55
47 55
48 55
49 55
50 55
51 55
52 55
53 55
54 55
55 55
56 55
57 55
58 55
59 55
60 55
61 55
62 55
63 55
64 55
65 55
66 55
67 55
68 55
69 55
70 55
71 55
72 55
73 55
74 55
75 55
76 55
77 55
78 55
79 55
80 55
81 55
82 55
83 55
84 55
85 55
86 55
87 55
88 55
89 55
90 55
91 55
92 55
93 55
94 55
95 55
96 55
97 55
98 55
99 55
100 55
101 55
102 55
103 55
104 55
105 55
106 55
107 55
108 55
109 55
110 55
111 55
112 55
113 55
114 55
115 55
116 55
117 55
118 55
119 55
120 55
121 55
122 55
123 55
124 55
125 55
126 55
127 55
128 55
129 55
130 55
131 55
132 55
133 55
134 55
135 55
136 55
137 55
138 55
139 55
140 55
141 55
142 55
143 55
144 55
145 55
146 55
147 55
148 55
149 55
150 55
151 55
152 55
153 55
154 55
155 55
156 55
157 55
158 55
159 55
160 55
161 55
162 55
163 55
164 55
165 55
166 55
35 56
36 56
37 56
38 56
39 56
40 56
41 56
42 56
43 56
44 56
45 56
46 56
47 56
48 56
49 56
50 56
51 56
52 56
53 56
54 56
55 56
56 56
57 56
58 56
59 56
60 56
61 56
62 56
63 56
64 56
65 56
66 56
67 56
68 56
69 56
70 56
71 56
72 56
73 56
74 56
75 56
76 56
77 56
78 56
79 56
80 56
81 56
82 56
83 56
84 56
85 56
86 56
87 56
88 56
89 56
90 56
91 56
92 56
93 56
94 56
95 56
96 56
97 56
98 56
99 56
100 56
101 56
102 56
103 56
104 56
105 56
106 56
107 56
108 56
109 56
110 56
111 56
112 56
113 56
114 56
115 56
116 56
117 56
118 56
119 56
120 56
121 56
122 56
123 56
124 56
125 56
126 56
127 56
128 56
129 56
130 56
131 56
132 56
133 56
134 56
135 56
136 56
137 56
138 56
139 56
140 56
141 56
142 56
143 56
144 56
145 56
146 56
147 56
148 56
149 56
150 56
151 56
152 56
153 56
154 56
155 56
156 56
157 56
158 56
159 56
160 56
161 56
162 56
163 56
164 56
165 56
166 56
34 57
35 57
36 57
37 57
38 57
39 57
40 57
41 57
42 57
43 57
44 57
45 57
46 57
47 57
48 57
49 57
50 57
51 57
52 57
53 57
54 57
55 57
56 57
57 57
58 57
59 57
60 57
61 57
62 57
63 57
64 57
65 57
66 57
67 57
68 57
69 57
70 57
71 57
72 57
73 57
74 57
75 57
76 57
77 57
78 57
79 57
80 57
81 57
82 57
83 57
84 57
85 57
86 57
87 57
88 57
89 57
90 57
91 57
92 57
93 57
94 57
95 57
96 57
97 57
98 57
99 57
100 57
101 57
102 57
103 57
104 57
105 57
106 57
107 57
108 57
109 57
110 57
111 57
112 57
113 57
114 57
115 57
116 57
117 57
118 57
119 57
120 57
121 57
122 57
123 57
124 57
125 57
126 57
127 57
128 57
129 57
130 57
131 57
132 57
133 57
134 57
135 57
136 57
137 57
138 57
139 57
140 57
141 57
142 57
143 57
144 57
145 57
146 57
147 57
148 57
149 57
150 57
151 57
152 57
153 57
154 57
155 57
156 57
157 57
158 57
159 57
160 57
161 57
162 57
163 57
164 57
165 57
166 57
167 57
33 58
34 58
35 58
36 58
37 58
38 58
39 58
40 58
41 58
42 58
43 58
44 58
45 58
46 58
47 58
48 58
49 58
50 58
51 58
52 58
53 58
54 58
55 58
56 58
57 58
58 58
59 58
60 58
61 58
62 58
63 58
64 58
65 58
66 58
67 58
68 58
69 58
70 58
71 58
72 58
73 58
74 58
75 58
76 58
77 58
78 58
79 58
80 58
81 58
82 58
83 58
84 58
85 58
86 58
87 58
88 58
89 58
90 58
91 58
92 58
93 58
94 58
95 58
96 58
97 58
98 58
99 58
100 58
101 58
102 58
103 58
104 58
105 58
106 58
107 58
108 58
109 58
110 58
111 58
112 58
113 58
114 58
115 58
116 58
117 58
118 58
119 58
120 58
121 58
122 58
123 58
124 58
125 58
126 58
127 58
128 58
129 58
130 58
131 58
132 58
133 58
134 58
135 58
136 58
137 58
138 58
139 58
140 58
141 58
142 58
143 58
144 58
145 58
146 58
147 58
148 58
149 58
150 58
151 58
152 58
153 58
154 58
155 58
156 58
157 58
158 58
159 58
160 58
161 58
162 58
163 58
164 58
165 58
166 58
167 58
168 58
33 59
34 59
35 59
36 59
37 59
38 59
39 59
40 59
41 59
42 59
43 59
44 59
45 59
46 59
47 59
48 59
49 59
50 59
51 59
52 59
53 59
54 59
55 59
56 59
57 59
58 59
59 59
60 59
61 59
62 59
63 59
64 59
65 59
66 59
67 59
68 59
69 59
70 59
71 59
72 59
73 59
74 59
75 59
76 59
77 59
78 59
79 59
80 59
81 59
82 59
83 59
84 59
85 59
86 59
87 59
88 59
89 59
90 59
91 59
92 59
93 59
94 59
95 59
96 59
97 59
98 59
99 59
100 59
101 59
102 59
103 59
104 59
105 59
106 59
107 59
108 59
109 59
110 59
111 59
112 59
113 59
114 59
115 59
116 59
117 59
118 59
119 59
120 59
121 59
122 59
123 59
124 59
125 59
126 59
127 59
128 59
129 59
130 59
131 59
132 59
133 59
134 59
135 59
136 59
137 59
138 59
139 59
140 59
141 59
142 59
143 59
144 59
145 59
146 59
147 59
148 59
149 59
150 59
151 59
152 59
153 59
154 59
155 59
156 59
157 59
158 59
159 59
160 59
161 59
162 59
163 59
164 59
165 59
166 59
167 59
168 59
32 60
33 60
34 60
35 60
36 60
37 60
38 60
39 60
40 60
41 60
42 60
43 60
44 60
45 60
46 60
47 60
48 60
49 60
50 60
51 60
52 60
53 60
54 60
55 60
56 60
57 60
58 60
59 60
60 60
61 60
62 60
63 60
64 60
65 60
66 60
67 60
68 60
69 60
70 60
71 60
72 60
73 60
74 60
75 60
76 60
77 60
78 60
79 60
80 60
81 60
82 60
83 60
84 60
85 60
86 60
87 60
88 60
89 60
90 60
91 60
92 60
93 60
94 60
95 60
96 60
97 60
98 60
99 60
100 60
101 60
102 60
103 60
104 60
105 60
106 60
107 60
108 60
109 60
110 60
111 60
112 60
113 60
114 60
115 60
116 60
117 60
118 60
119 60
120 60
121 60
122 60
123 60
124 60
125 60
126 60
127 60
128 60
129 60
130 60
131 60
132 60
133 60
134 60
135 60
136 60
137 60
138 60
139 60
140 60
141 60
142 60
143 60
144 60
145 60
146 60
147 60
148 60
149 60
150 60
151 60
152 60
153 60
154 60
155 60
156 60
157 60
158 60
159 60
160 60
161 60
162 60
163 60
164 60
165 60
166 60
167 60
168 60
169 60
31 61
32 61
33 61
34 61
35 61
36 61
37 61
38 61
39 61
40 61
41 61
42 61
43 61
44 61
45 61
46 61
47 61
48 61
49 61
50 61
51 61
52 61
53 61
54 61
55 61
56 61
57 61
58 61
59 61
60 61
61 61
62 61
63 61
64 61
65 61
66 61
67 61
68 61
69 61
70 61
71 61
72 61
73 61
74 61
75 61
76 61
77 61
78 61
79 61
80 61
81 61
82 61
83 61
84 61
85 61
86 61
87 61
88 61
89 61
90 61
91 61
92 61
93 61
94 61
95 61
96 61
97 61
98 61
99 61
100 61
101 61
102 61
103 61
104 61
105 61
106 61
107 61
108 61
109 61
110 61
111 61
112 61
113 61
114 61
115 61
116 61
117 61
118 61
119 61
120 61
121 61
122 61
123 61
124 61
125 61
126 61
127 61
128 61
129 61
130 61
131 61
132 61
133 61
134 61
135 61
136 61
137 61
138 61
139 61
140 61
141 61
142 61
143 61
144 61
145 61
146 61
147 61
148 61
149 61
150 61
151 61
152 61
153 61
154 61
155 61
156 61
157 61
158 61
159 61
160 61
161 61
162 61
163 61
164 61
165 61
166 61
167 61
168 61
169 61
170 61
31 62
32 62
33 62
34 62
35 62
36 62
37 62
38 62
39 62
40 62
41 62
42 62
43 62
44 62
45 62
46 62
47 62
48 62
49 62
50 62
51 62
52 62
53 62
54 62
55 62
56 62
57 62
58 62
59 62
60 62
61 62
62 62
63 62
64 62
65 62
66 62
67 62
68 62
69 62
70 62
71 62
72 62
73 62
74 62
75 62
76 62
77 62
78 62
79 62
80 62
81 62
82 62
83 62
84 62
85 62
86 62
87 62
88 62
89 62
90 62
91 62
92 62
93 62
94 62
95 62
96 62
97 62
98 62
99 62
100 62
101 62
102 62
103 62
104 62
105 62
106 62
107 62
108 62
109 62
110 62
111 62
112 62
113 62
114 62
115 62
116 62
117 62
118 62
119 62
120 62
121 62
122 62
123 62
124 62
125 62
126 62
127 62
128 62
129 62
130 62
131 62
132 62
133 62
134 62
135 62
136 62
137 62
138 62
139 62
140 62
141 62
142 62
143 62
144 62
145 62
146 62
147 62
148 62
149 62
150 62
151 62
152 62
153 62
154 62
155 62
156 62
157 62
158 62
159 62
160 62
161 62
162 62
163 62
164 62
165 62
166 62
167 62
168 62
169 62
170 62
30 63
31 63
32 63
33 63
34 63
35 63
36 63
37 63
38 63
39 63
40 63
41 63
42 63
43 63
44 63
45 63
46 63
47 63
48 63
49 63
50 63
51 63
52 63
53 63
54 63
55 63
56 63
57 63
58 63
59 63
60 63
61 63
62 63
63 63
64 63
65 63
66 63
67 63
68 63
69 63
70 63
71 63
72 63
73 63
74 63
75 63
76 63
77 63
78 63
79 63
80 63
81 63
82 63
83 63
84 63
85 63
86 63
87 63
88 63
89 63
90 63
91 63
92 63
93 63
94 63
95 63
96 63
97 63
98 63
99 63
100 63
101 63
102 63
103 63
104 63
105 63
106 63
107 63
108 63
109 63
110 63
111 63
112 63
113 63
114 63
115 63
116 63
117 63
118 63
119 63
120 63
121 63
122 63
123 63
124 63
125 63
126 63
127 63
128 63
129 63
130 63
131 63
132 63
133 63
134 63
135 63
136 63
137 63
138 63
139 63
140 63
141 63
142 63
143 63
144 63
145 63
146 63
147 63
148 63
149 63
150 63
151 63
152 63
153 63
154 63
155 63
156 63
157 63
158 63
159 63
160 63
161 63
162 63
163 63
164 63
165 63
166 63
167 63
168 63
169 63
170 63
171 63
30 64
31 64
32 64
33 64
34 64
35 64
36 64
37 64
38 64
39 64
40 64
41 64
42 64
43 64
44 64
45 64
46 64
47 64
48 64
49 64
50 64
51 64
52 64
53 64
54 64
55 64
56 64
57 64
58 64
59 64
60 64
61 64
62 64
63 64
64 64
65 64
66 64
67 64
68 64
69 64
70 64
71 64
72 64
73 64
74 64
75 64
76 64
77 64
78 64
79 64
80 64
81 64
82 64
83 64
84 64
85 64
86 64
87 64
88 64
89 64
90 64
91 64
92 64
93 64
94 64
95 64
96 64
97 64
98 64
99 64
100 64
101 64
102 64
103 64
104 64
105 64
106 64
107 64
108 64
109 64
110 64
111 64
112 64
113 64
114 64
115 64
116 64
117 64
118 64
119 64
120 64
121 64
122 64
123 64
124 64
125 64
126 64
127 64
128 64
129 64
130 64
131 64
132 64
133 64
134 64
135 64
136 64
137 64
138 64
139 64
140 64
141 64
142 64
143 64
144 64
145 64
146 64
147 64
148 64
149 64
150 64
151 64
152 64
153 64
154 64
155 64
156 64
157 64
158 64
159 64
160 64
161 64
162 64
163 64
164 64
165 64
166 64
167 64
168 64
169 64
170 64
171 64
29 65
30 65
31 65
32 65
33 65
34 65
35 65
36 65
37 65
38 65
39 65
40 65
41 65
42 65
43 65
44 65
45 65
46 65
47 65
48 65
49 65
50 65
51 65
52 65
53 65
54 65
55 65
56 65
57 65
58 65
59 65
60 65
61 65
62 65
63 65
64 65
65 65
66 65
67 65
68 65
69 65
70 65
71 65
72 65
73 65
74 65
75 65
76 65
77 65
78 65
79 65
80 65
81 65
82 65
83 65
84 65
85 65
86 65
87 65
88 65
89 65
90 65
91 65
92 65
93 65
94 65
95 65
96 65
97 65
98 65
99 65
100 65
101 65
102 65
103 65
104 65
105 65
106 65
107 65
108 65
109 65
110 65
111 65
112 65
113 65
114 65
115 65
116 65
117 65
118 65
119 65
120 65
121 65
122 65
123 65
124 65
125 65
126 65
127 65
128 65
129 65
130 65
131 65
132 65
133 65
134 65
135 65
136 65
137 65
138 65
139 65
140 65
141 65
142 65
143 65
144 65
145 65
146 65
147 65
148 65
149 65
150 65
151 65
152 65
153 65
154 65
155 65
156 65
157 65
158 65
159 65
160 65
161 65
162 65
163 65
164 65
165 65
166 65
167 65
168 65
169 65
170 65
171 65
172 65
29 66
30 66
31 66
32 66
33 66
34 66
35 66
36 66
37 66
38 66
39 66
40 66
41 66
42 66
43 66
44 66
45 66
46 66
47 66
48 66
49 66
50 66
51 66
52 66
53 66
54 66
55 66
56 66
57 66
58 66
59 66
60 66
61 66
62 66
63 66
64 66
65 66
66 66
67 66
68 66
69 66
70 66
71 66
72 66
73 66
74 66
75 66
76 66
77 66
78 66
79 66
80 66
81 66
82 66
83 66
84 66
85 66
86 66
87 66
88 66
89 66
90 66
91 66
92 66
93 66
94 66
95 66
96 66
97 66
98 66
99 66
100 66
101 66
102 66
103 66
104 66
105 66
106 66
107 66
108 66
109 66
110 66
111 66
112 66
113 66
114 66
115 66
116 66
117 66
118 66
119 66
120 66
121 66
122 66
123 66
124 66
125 66
126 66
127 66
128 66
129 66
130 66
131 66
132 66
133 66
134 66
135 66
136 66
137 66
138 66
139 66
140 66
141 66
142 66
143 66
144 66
145 66
146 66
147 66
148 66
149 66
150 66
151 66
152 66
153 66
154 66
155 66
156 66
157 66
158 66
159 66
160 66
161 66
162 66
163 66
164 66
165 66
166 66
167 66
168 66
169 66
170 66
171 66
172 66
28 67
29 67
30 67
31 67
32 67
33 67
34 67
35 67
36 67
37 67
38 67
39 67
40 67
41 67
42 67
43 67
44 67
45 67
46 67
47 67
48 67
49 67
50 67
51 67
52 67
53 67
54 67
55 67
56 67
57 67
58 67
59 67
60 67
61 67
62 67
63 67
64 67
65 67
66 67
67 67
68 67
69 67
70 67
71 67
72 67
73 67
74 67
75 67
76 67
77 67
78 67
79 67
80 67
81 67
82 67
83 67
84 67
85 67
86 67
87 67
88 67
89 67
90 67
91 67
92 67
93 67
94 67
95 67
96 67
97 67
98 67
99 67
100 67
101 67
102 67
103 67
104 67
105 67
106 67
107 67
108 67
109 67
110 67
111 67
112 67
113 67
114 67
115 67
116 67
117 67
118 67
119 67
120 67
121 67
122 67
123 67
124 67
125 67
126 67
127 67
128 67
129 67
130 67
131 67
132 67
133 67
134 67
135 67
136 67
137 67
138 67
139 67
140 67
141 67
142 67
143 67
144 67
145 67
146 67
147 67
148 67
149 67
150 67
151 67
152 67
153 67
154 67
155 67
156 67
157 67
158 67
159 67
160 67
161 67
162 67
163 67
164 67
165 67
166 67
167 67
168 67
169 67
170 67
171 67
172 67
173 67
28 68
29 68
30 68
31 68
32 68
33 68
34 68
35 68
36 68
37 68
38 68
39 68
40 68
41 68
42 68
43 68
44 68
45 68
46 68
47 68
48 68
49 68
50 68
51 68
52 68
53 68
54 68
55 68
56 68
57 68
58 68
59 68
60 68
61 68
62 68
63 68
64 68
65 68
66 68
67 68
68 68
69 68
70 68
71 68
72 68
73 68
74 68
75 68
76 68
77 68
78 68
79 68
80 68
81 68
82 68
83 68
84 68
85 68
86 68
87 68
88 68
89 68
90 68
91 68
92 68
93 68
94 68
95 68
96 68
97 68
98 68
99 68
100 68
101 68
102 68
103 68
104 68
105 68
106 68
107 68
108 68
109 68
110 68
111 68
112 68
113 68
114 68
115 68
116 68
117 68
118 68
119 68
120 68
121 68
122 68
123 68
124 68
125 68
126 68
127 68
128 68
129 68
130 68
131 68
132 68
133 68
134 68
135 68
136 68
137 68
138 68
139 68
140 68
141 68
142 68
143 68
144 68
145 68
146 68
147 68
148 68
149 68
150 68
151 68
152 68
153 68
154 68
155 68
156 68
157 68
158 68
159 68
160 68
161 68
162 68
163 68
164 68
165 68
166 68
167 68
168 68
169 68
170 68
171 68
172 68
173 68
27 69
28 69
29 69
30 69
31 69
32 69
33 69
34 69
35 69
36 69
37 69
38 69
39 69
40 69
41 69
42 69
43 69
44 69
45 69
46 69
47 69
48 69
49 69
50 69
51 69
52 69
53 69
54 69
55 69
56 69
57 69
58 69
59 69
60 69
61 69
62 69
63 69
64 69
65 69
66 69
67 69
68 69
69 69
70 69
71 69
72 69
73 69
74 69
75 69
76 69
77 69
78 69
79 69
80 69
81 69
82 69
83 69
84 69
85 69
86 69
87 69
88 69
89 69
90 69
91 69
92 69
93 69
94 69
95 69
96 69
97 69
98 69
99 69
100 69
101 69
102 69
103 69
104 69
105 69
106 69
107 69
108 69
109 69
110 69
111 69
112 69
113 69
114 69
115 69
116 69
117 69
118 69
119 69
120 69
121 69
122 69
123 69
124 69
125 69
126 69
127 69
128 69
129 69
130 69
131 69
132 69
133 69
134 69
135 69
136 69
137 69
138 69
139 69
140 69
141 69
142 69
143 69
144 69
145 69
146 69
147 69
148 69
149 69
150 69
151 69
152 69
153 69
154 69
155 69
156 69
157 69
158 69
159 69
160 69
161 69
162 69
163 69
164 69
165 69
166 69
167 69
168 69
169 69
170 69
171 69
172 69
173 69
174 69
27 70
28 70
29 70
30 70
31 70
32 70
33 70
34 70
35 70
36 70
37 70
38 70
39 70
40 70
41 70
42 70
43 70
44 70
45 70
46 70
47 70
48 70
49 70
50 70
51 70
52 70
53 70
54 70
55 70
56 70
57 70
58 70
59 70
60 70
61 70
62 70
63 70
64 70
65 70
66 70
67 70
68 70
69 70
70 70
71 70
72 70
73 70
74 70
75 70
76 70
77 70
78 70
79 70
80 70
81 70
82 70
83 70
84 70
85 70
86 70
87 70
88 70
89 70
90 70
91 70
92 70
93 70
94 70
95 70
96 70
97 70
98 70
99 70
100 70
101 70
102 70
103 70
104 70
105 70
106 70
107 70
108 70
109 70
110 70
111 70
112 70
113 70
114 70
115 70
116 70
117 70
118 70
119 70
120 70
121 70
122 70
123 70
124 70
125 70
126 70
127 70
128 70
129 70
130 70
131 70
132 70
133 70
134 70
135 70
136 70
137 70
138 70
139 70
140 70
141 70
142 70
143 70
144 70
145 70
146 70
147 70
148 70
149 70
150 70
151 70
152 70
153 70
154 70
155 70
156 70
157 70
158 70
159 70
160 70
161 70
162 70
163 70
164 70
165 70
166 70
167 70
168 70
169 70
170 70
171 70
172 70
173 70
174 70
27 71
28 71
29 71
30 71
31 71
32 71
33 71
34 71
35 71
36 71
37 71
38 71
39 71
40 71
41 71
42 71
43 71
44 71
45 71
46 71
47 71
48 71
49 71
50 71
51 71
52 71
53 71
54 71
55 71
56 71
57 71
58 71
59 71
60 71
61 71
62 71
63 71
64 71
65 71
66 71
67 71
68 71
69 71
70 71
71 71
72 71
73 71
74 71
75 71
76 71
77 71
78 71
79 71
80 71
81 71
82 71
83 71
84 71
85 71
86 71
87 71
88 71
89 71
90 71
91 71
92 71
93 71
94 71
95 71
96 71
97 71
98 71
99 71
100 71
101 71
102 71
103 71
104 71
105 71
106 71
107 71
108 71
109 71
110 71
111 71
112 71
113 71
114 71
115 71
116 71
117 71
118 71
119 71
120 71
121 71
122 71
123 71
124 71
125 71
126 71
127 71
128 71
129 71
130 71
131 71
132 71
133 71
134 71
135 71
136 71
137 71
138 71
139 71
140 71
141 71
142 71
143 71
144 71
145 71
146 71
147 71
148 71
149 71
150 71
151 71
152 71
153 71
154 71
155 71
156 71
157 71
158 71
159 71
160 71
161 71
162 71
163 71
164 71
165 71
166 71
167 71
168 71
169 71
170 71
171 71
172 71
173 71
174 71
26 72
27 72
28 72
29 72
30 72
31 72
32 72
33 72
34 72
35 72
36 72
37 72
38 72
39 72
40 72
41 72
42 72
43 72
44 72
45 72
46 72
47 72
48 72
49 72
50 72
51 72
52 72
53 72
54 72
55 72
56 72
57 72
58 72
59 72
60 72
61 72
62 72
63 72
64 72
65 72
66 72
67 72
68 72
69 72
70 72
71 72
72 72
73 72
74 72
75 72
76 72
77 72
78 72
79 72
80 72
81 72
82 72
83 72
84 72
85 72
86 72
87 72
88 72
89 72
90 72
91 72
92 72
93 72
94 72
95 72
96 72
97 72
98 72
99 72
100 72
101 72
102 72
103 72
104 72
105 72
106 72
107 72
108 72
109 72
110 72
111 72
112 72
113 72
114 72
115 72
116 72
117 72
118 72
119 72
120 72
121 72
122 72
123 72
124 72
125 72
126 72
127 72
128 72
129 72
130 72
131 72
132 72
133 72
134 72
135 72
136 72
137 72
138 72
139 72
140 72
141 72
142 72
143 72
144 72
145 72
146 72
147 72
148 72
149 72
150 72
151 72
152 72
153 72
154 72
155 72
156 72
157 72
158 72
159 72
160 72
161 72
162 72
163 72
164 72
165 72
166 72
167 72
168 72
169 72
170 72
171 72
172 72
173 72
174 72
175 72
26 73
27 73
28 73
29 73
30 73
31 73
32 73
33 73
34 73
35 73
36 73
37 73
38 73
39 73
40 73
41 73
42 73
43 73
44 73
45 73
46 73
47 73
48 73
49 73
50 73
51 73
52 73
53 73
54 73
55 73
56 73
57 73
58 73
59 73
60 73
61 73
62 73
63 73
64 73
65 73
66 73
67 73
68 73
69 73
70 73
71 73
72 73
73 73
74 73
75 73
76 73
77 73
78 73
79 73
80 73
81 73
82 73
83 73
84 73
85 73
86 73
87 73
88 73
89 73
90 73
91 73
92 73
93 73
94 73
95 73
96 73
97 73
98 73
99 73
100 73
101 73
102 73
103 73
104 73
105 73
106 73
107 73
108 73
109 73
110 73
111 73
112 73
113 73
114 73
115 73
116 73
117 73
118 73
119 73
120 73
121 73
122 73
123 73
124 73
125 73
126 73
127 73
128 73
129 73
130 73
131 73
132 73
133 73
134 73
135 73
136 73
137 73
138 73
139 73
140 73
141 73
142 73
143 73
144 73
145 73
146 73
147 73
148 73
149 73
150 73
151 73
152 73
153 73
154 73
155 73
156 73
157 73
158 73
159 73
160 73
161 73
162 73
163 73
164 73
165 73
166 73
167 73
168 73
169 73
170 73
171 73
172 73
173 73
174 73
175 73
26 74
27 74
28 74
29 74
30 74
31 74
32 74
33 74
34 74
35 74
36 74
37 74
38 74
39 74
40 74
41 74
42 74
43 74
44 74
45 74
46 74
47 74
48 74
49 74
50 74
51 74
52 74
53 74
54 74
55 74
56 74
57 74
58 74
59 74
60 74
61 74
62 74
63 74
64 74
65 74
66 74
67 74
68 74
69 74
70 74
71 74
72 74
73 74
74 74
75 74
76 74
77 74
78 74
79 74
80 74
81 74
82 74
83 74
84 74
85 74
86 74
87 74
88 74
89 74
90 74
91 74
92 74
93 74
94 74
95 74
96 74
97 74
98 74
99 74
100 74
101 74
102 74
103 74
104 74
105 74
106 74
107 74
108 74
109 74
110 74
111 74
112 74
113 74
114 74
115 74
116 74
117 74
118 74
119 74
120 74
121 74
122 74
123 74
124 74
125 74
126 74
127 74
128 74
129 74
130 74
131 74
132 74
133 74
134 74
135 74
136 74
137 74
138 74
139 74
140 74
141 74
142 74
143 74
144 74
145 74
146 74
147 74
148 74
149 74
150 74
151 74
152 74
153 74
154 74
155 74
156 74
157 74
158 74
159 74
160 74
161 74
162 74
163 74
164 74
165 74
166 74
167 74
168 74
169 74
170 74
171 74
172 74
173 74
174 74
175 74
25 75
26 75
27 75
28 75
29 75
30 75
31 75
32 75
33 75
34 75
35 75
36 75
37 75
38 75
39 75
40 75
41 75
42 75
43 75
44 75
45 75
46 75
47 75
48 75
49 75
50 75
51 75
52 75
53 75
54 75
55 75
56 75
57 75
58 75
59 75
60 75
61 75
62 75
63 75
64 75
65 75
66 75
67 75
68 75
69 75
70 75
71 75
72 75
73 75
74 75
75 75
76 75
77 75
78 75
79 75
80 75
81 75
82 75
83 75
84 75
85 75
86 75
87 75
88 75
89 75
90 75
91 75
92 75
93 75
94 75
95 75
96 75
97 75
98 75
99 75
100 75
101 75
102 75
103 75
104 75
105 75
106 75
107 75
108 75
109 75
110 75
111 75
112 75
113 75
114 75
115 75
116 75
117 75
118 75
119 75
120 75
121 75
122 75
123 75
124 75
125 75
126 75
127 75
128 75
129 75
130 75
131 75
132 75
133 75
134 75
135 75
136 75
137 75
138 75
139 75
140 75
141 75
142 75
143 75
144 75
145 75
146 75
147 75
148 75
149 75
150 75
151 75
152 75
153 75
154 75
155 75
156 75
157 75
158 75
159 75
160 75
161 75
162 75
163 75
164 75
165 75
166 75
167 75
168 75
169 75
170 75
171 75
172 75
173 75
174 75
175 75
176 75
25 76
26 76
27 76
28 76
29 76
30 76
31 76
32 76
33 76
34 76
35 76
36 76
37 76
38 76
39 76
40 76
41 76
42 76
43 76
44 76
45 76
46 76
47 76
48 76
49 76
50 76
51 76
52 76
53 76
54 76
55 76
56 76
57 76
58 76
59 76
60 76
61 76
62 76
63 76
64 76
65 76
66 76
67 76
68 76
69 76
70 76
71 76
72 76
73 76
74 76
75 76
76 76
77 76
78 76
79 76
80 76
81 76
82 76
83 76
84 76
85 76
86 76
87 76
88 76
89 76
90 76
91 76
92 76
93 76
94 76
95 76
96 76
97 76
98 76
99 76
100 76
101 76
102 76
103 76
104 76
105 76
106 76
107 76
108 76
109 76
110 76
111 76
112 76
113 76
114 76
115 76
116 76
117 76
118 76
119 76
120 76
121 76
122 76
123 76
124 76
125 76
126 76
127 76
128 76
129 76
130 76
131 76
132 76
133 76
134 76
135 76
136 76
137 76
138 76
139 76
140 76
141 76
142 76
143 76
144 76
145 76
146 76
147 76
148 76
149 76
150 76
151 76
152 76
153 76
154 76
155 76
156 76
157 76
158 76
159 76
160 76
161 76
162 76
163 76
164 76
165 76
166 76
167 76
168 76
169 76
170 76
171 76
172 76
173 76
174 76
175 76
176 76
25 77
26 77
27 77
28 77
29 77
30 77
31 77
32 77
33 77
34 77
35 77
36 77
37 77
38 77
39 77
40 77
41 77
42 77
43 77
44 77
45 77
46 77
47 77
48 77
49 77
50 77
51 77
52 77
53 77
54 77
55 77
56 77
57 77
58 77
59 77
60 77
61 77
62 77
63 77
64 77
65 77
66 77
67 77
68 77
69 77
70 77
71 77
72 77
73 77
74 77
75 77
76 77
77 77
78 77
79 77
80 77
81 77
82 77
83 77
84 77
85 77
86 77
87 77
88 77
89 77
90 77
91 77
92 77
93 77
94 77
95 77
96 77
97 77
98 77
99 77
100 77
101 77
102 77
103 77
104 77
105 77
106 77
107 77
108 77
109 77
110 77
111 77
112 77
113 77
114 77
115 77
116 77
117 77
118 77
119 77
120 77
121 77
122 77
123 77
124 77
125 77
126 77
127 77
128 77
129 77
130 77
131 77
132 77
133 77
134 77
135 77
136 77
137 77
138 77
139 77
140 77
141 77
142 77
143 77
144 77
145 77
146 77
147 77
148 77
149 77
150 77
151 77
152 77
153 77
154 77
155 77
156 77
157 77
158 77
159 77
160 77
161 77
162 77
163 77
164 77
165 77
166 77
167 77
168 77
169 77
170 77
171 77
172 77
173 77
174 77
175 77
176 77
24 78
25 78
26 78
27 78
28 78
29 78
30 78
31 78
32 78
33 78
34 78
35 78
36 78
37 78
38 78
39 78
40 78
41 78
42 78
43 78
44 78
45 78
46 78
47 78
48 78
49 78
50 78
51 78
52 78
53 78
54 78
55 78
56 78
57 78
58 78
59 78
60 78
61 78
62 78
63 78
64 78
65 78
66 78
67 78
68 78
69 78
70 78
71 78
72 78
73 78
74 78
75 78
76 78
77 78
78 78
79 78
80 78
81 78
82 78
83 78
84 78
85 78
86 78
87 78
88 78
89 78
90 78
91 78
92 78
93 78
94 78
95 78
96 78
97 78
98 78
99 78
100 78
101 78
102 78
103 78
104 78
105 78
106 78
107 78
108 78
109 78
110 78
111 78
112 78
113 78
114 78
115 78
116 78
117 78
118 78
119 78
120 78
121 78
122 78
123 78
124 78
125 78
126 78
127 78
128 78
129 78
130 78
131 78
132 78
133 78
134 78
135 78
136 78
137 78
138 78
139 78
140 78
141 78
142 78
143 78
144 78
145 78
146 78
147 78
148 78
149 78
150 78
151 78
152 78
153 78
154 78
155 78
156 78
157 78
158 78
159 78
160 78
161 78
162 78
163 78
164 78
165 78
166 78
167 78
168 78
169 78
170 78
171 78
172 78
173 78
174 78
175 78
176 78
177 78
24 79
25 79
26 79
27 79
28 79
29 79
30 79
31 79
32 79
33 79
34 79
35 79
36 79
37 79
38 79
39 79
40 79
41 79
42 79
43 79
44 79
45 79
46 79
47 79
48 79
49 79
50 79
51 79
52 79
53 79
54 79
55 79
56 79
57 79
58 79
59 79
60 79
61 79
62 79
63 79
64 79
65 79
66 79
67 79
68 79
69 79
70 79
71 79
72 79
73 79
74 79
75 79
76 79
77 79
78 79
79 79
80 79
81 79
82 79
83 79
84 79
85 79
86 79
87 79
88 79
89 79
90 79
91 79
92 79
93 79
94 79
95 79
96 79
97 79
98 79
99 79
100 79
101 79
102 79
103 79
104 79
105 79
106 79
107 79
108 79
109 79
110 79
111 79
112 79
113 79
114 79
115 79
116 79
117 79
118 79
119 79
120 79
121 79
122 79
123 79
124 79
125 79
126 79
127 79
128 79
129 79
130 79
131 79
132 79
133 79
134 79
135 79
136 79
137 79
138 79
139 79
140 79
141 79
142 79
143 79
144 79
145 79
146 79
147 79
148 79
149 79
150 79
151 79
152 79
153 79
154 79
155 79
156 79
157 79
158 79
159 79
160 79
161 79
162 79
163 79
164 79
165 79
166 79
167 79
168 79
169 79
170 79
171 79
172 79
173 79
174 79
175 79
176 79
177 79
24 80
25 80
26 80
27 80
28 80
29 80
30 80
31 80
32 80
33 80
34 80
35 80
36 80
37 80
38 80
39 80
40 80
41 80
42 80
43 80
44 80
45 80
46 80
47 80
48 80
49 80
50 80
51 80
52 80
53 80
54 80
55 80
56 80
57 80
58 80
59 80
60 80
61 80
62 80
63 80
64 80
65 80
66 80
67 80
68 80
69 80
70 80
71 80
72 80
73 80
74 80
75 80
76 80
77 80
78 80
79 80
80 80
81 80
82 80
83 80
84 80
85 80
86 80
87 80
88 80
89 80
90 80
91 80
92 80
93 80
94 80
95 80
96 80
97 80
98 80
99 80
100 80
101 80
102 80
103 80
104 80
105 80
106 80
107 80
108 80
109 80
110 80
111 80
112 80
113 80
114 80
115 80
116 80
117 80
118 80
119 80
120 80
121 80
122 80
123 80
124 80
125 80
126 80
127 80
128 80
129 80
130 80
131 80
132 80
133 80
134 80
135 80
136 80
137 80
138 80
139 80
140 80
141 80
142 80
143 80
144 80
145 80
146 80
147 80
148 80
149 80
150 80
151 80
152 80
153 80
154 80
155 80
156 80
157 80
158 80
159 80
160 80
161 80
162 80
163 80
164 80
165 80
166 80
167 80
168 80
169 80
170 80
171 80
172 80
173 80
174 80
175 80
176 80
177 80
23 81
24 81
25 81
26 81
27 81
28 81
29 81
30 81
31 81
32 81
33 81
34 81
35 81
36 81
37 81
38 81
39 81
40 81
41 81
42 81
43 81
44 81
45 81
46 81
47 81
48 81
49 81
50 81
51 81
52 81
53 81
54 81
55 81
56 81
57 81
58 81
59 81
60 81
61 81
62 81
63 81
64 81
65 81
66 81
67 81
68 81
69 81
70 81
71 81
72 81
73 81
74 81
75 81
76 81
77 81
78 81
79 81
80 81
81 81
82 81
83 81
84 81
85 81
86 81
87 81
88 81
89 81
90 81
91 81
92 81
93 81
94 81
95 81
96 81
105 81
106 81
107 81
108 81
109 81
110 81
111 81
112 81
113 81
114 81
115 81
116 81
117 81
118 81
119 81
120 81
121 81
122 81
123 81
124 81
125 81
126 81
127 81
128 81
129 81
130 81
131 81
132 81
133 81
134 81
135 81
136 81
137 81
138 81
139 81
140 81
141 81
142 81
143 81
144 81
145 81
146 81
147 81
148 81
149 81
150 81
151 81
152 81
153 81
154 81
155 81
156 81
157 81
158 81
159 81
160 81
161 81
162 81
163 81
164 81
165 81
166 81
167 81
168 81
169 81
170 81
171 81
172 81
173 81
174 81
175 81
176 81
177 81
178 81
23 82
24 82
25 82
26 82
27 82
28 82
29 82
30 82
31 82
32 82
33 82
34 82
35 82
36 82
37 82
38 82
39 82
40 82
41 82
42 82
43 82
44 82
45 82
46 82
47 82
48 82
49 82
50 82
51 82
52 82
53 82
54 82
55 82
56 82
57 82
58 82
59 82
60 82
61 82
62 82
63 82
64 82
65 82
66 82
67 82
68 82
69 82
70 82
71 82
72 82
73 82
74 82
75 82
76 82
77 82
78 82
79 82
80 82
81 82
82 82
83 82
84 82
85 82
86 82
87 82
88 82
89 82
90 82
91 82
92 82
109 82
110 82
111 82
112 82
113 82
114 82
115 82
116 82
117 82
118 82
119 82
120 82
121 82
122 82
123 82
124 82
125 82
126 82
127 82
128 82
129 82
130 82
131 82
132 82
133 82
134 82
135 82
136 82
137 82
138 82
139 82
140 82
141 82
142 82
143 82
144 82
145 82
146 82
147 82
148 82
149 82
150 82
151 82
152 82
153 82
154 82
155 82
156 82
157 82
158 82
159 82
160 82
161 82
162 82
163 82
164 82
165 82
166 82
167 82
168 82
169 82
170 82
171 82
172 82
173 82
174 82
175 82
176 82
177 82
178 82
23 83
24 83
25 83
26 83
27 83
28 83
29 83
30 83
31 83
32 83
33 83
34 83
35 83
36 83
37 83
38 83
39 83
40 83
41 83
42 83
43 83
44 83
45 83
46 83
47 83
48 83
49 83
50 83
51 83
52 83
53 83
54 83
55 83
56 83
57 83
58 83
59 83
60 83
61 83
62 83
63 83
64 83
65 83
66 83
67 83
68 83
69 83
70 83
71 83
72 83
73 83
74 83
75 83
76 83
77 83
78 83
79 83
80 83
81 83
82 83
83 83
84 83
85 83
86 83
87 83
88 83
89 83
90 83
111 83
112 83
113 83
114 83
115 83
116 83
117 83
118 83
119 83
120 83
121 83
122 83
123 83
124 83
125 83
126 83
127 83
128 83
129 83
130 83
131 83
132 83
133 83
134 83
135 83
136 83
137 83
138 83
139 83
140 83
141 83
142 83
143 83
144 83
145 83
146 83
147 83
148 83
149 83
150 83
151 83
152 83
153 83
154 83
155 83
156 83
157 83
158 83
159 83
160 83
161 83
162 83
163 83
164 83
165 83
166 83
167 83
168 83
169 83
170 83
171 83
172 83
173 83
174 83
175 83
176 83
177 83
178 83
23 84
24 84
25 84
26 84
27 84
28 84
29 84
30 84
31 84
32 84
33 84
34 84
35 84
36 84
37 84
38 84
39 84
40 84
41 84
42 84
43 84
44 84
45 84
46 84
47 84
48 84
49 84
50 84
51 84
52 84
53 84
54 84
55 84
56 84
57 84
58 84
59 84
60 84
61 84
62 84
63 84
64 84
65 84
66 84
67 84
68 84
69 84
70 84
71 84
72 84
73 84
74 84
75 84
76 84
77 84
78 84
79 84
80 84
81 84
82 84
83 84
84 84
85 84
86 84
87 84
88 84
89 84
112 84
113 84
114 84
115 84
116 84
117 84
118 84
119 84
120 84
121 84
122 84
123 84
124 84
125 84
126 84
127 84
128 84
129 84
130 84
131 84
132 84
133 84
134 84
135 84
136 84
137 84
138 84
139 84
140 84
141 84
142 84
143 84
144 84
145 84
146 84
147 84
148 84
149 84
150 84
151 84
152 84
153 84
154 84
155 84
156 84
157 84
158 84
159 84
160 84
161 84
162 84
163 84
164 84
165 84
166 84
167 84
168 84
169 84
170 84
171 84
172 84
173 84
174 84
175 84
176 84
177 84
178 84
23 85
24 85
25 85
26 85
27 85
28 85
29 85
30 85
31 85
32 85
33 85
34 85
35 85
36 85
37 85
38 85
39 85
40 85
41 85
42 85
43 85
44 85
45 85
46 85
47 85
48 85
49 85
50 85
51 85
52 85
53 85
54 85
55 85
56 85
57 85
58 85
59 85
60 85
61 85
62 85
63 85
64 85
65 85
66 85
67 85
68 85
69 85
70 85
71 85
72 85
73 85
74 85
75 85
76 85
77 85
78 85
79 85
80 85
81 85
82 85
83 85
84 85
85 85
86 85
87 85
114 85
115 85
116 85
117 85
118 85
119 85
120 85
121 85
122 85
123 85
124 85
125 85
126 85
127 85
128 85
129 85
130 85
131 85
132 85
133 85
134 85
135 85
136 85
137 85
138 85
139 85
140 85
141 85
142 85
143 85
144 85
145 85
146 85
147 85
148 85
149 85
150 85
151 85
152 85
153 85
154 85
155 85
156 85
157 85
158 85
159 85
160 85
161 85
162 85
163 85
164 85
165 85
166 85
167 85
168 85
169 85
170 85
171 85
172 85
173 85
174 85
175 85
176 85
177 85
178 85
22 86
23 86
24 86
25 86
26 86
27 86
28 86
29 86
30 86
31 86
32 86
33 86
34 86
35 86
36 86
37 86
38 86
39 86
40 86
41 86
42 86
43 86
44 86
45 86
46 86
47 86
48 86
49 86
50 86
51 86
52 86
53 86
54 86
55 86
56 86
57 86
58 86
59 86
60 86
61 86
62 86
63 86
64 86
65 86
66 86
67 86
68 86
69 86
70 86
71 86
72 86
73 86
74 86
75 86
76 86
77 86
78 86
79 86
80 86
81 86
82 86
83 86
84 86
85 86
86 86
115 86
116 86
117 86
118 86
119 86
120 86
121 86
122 86
123 86
124 86
125 86
126 86
127 86
128 86
129 86
130 86
131 86
132 86
133 86
134 86
135 86
136 86
137 86
138 86
139 86
140 86
141 86
142 86
143 86
144 86
145 86
146 86
147 86
148 86
149 86
150 86
151 86
152 86
153 86
154 86
155 86
156 86
157 86
158 86
159 86
160 86
161 86
162 86
163 86
164 86
165 86
166 86
167 86
168 86
169 86
170 86
171 86
172 86
173 86
174 86
175 86
176 86
177 86
178 86
179 86
22 87
23 87
24 87
25 87
26 87
27 87
28 87
29 87
30 87
31 87
32 87
33 87
34 87
35 87
36 87
37 87
38 87
39 87
40 87
41 87
42 87
43 87
44 87
45 87
46 87
47 87
48 87
49 87
50 87
51 87
52 87
53 87
54 87
55 87
56 87
57 87
58 87
59 87
60 87
61 87
62 87
63 87
64 87
65 87
66 87
67 87
68 87
69 87
70 87
71 87
72 87
73 87
74 87
75 87
76 87
77 87
78 87
79 87
80 87
81 87
82 87
83 87
84 87
85 87
116 87
117 87
118 87
119 87
120 87
121 87
122 87
123 87
124 87
125 87
126 87
127 87
128 87
129 87
130 87
131 87
132 87
133 87
134 87
135 87
136 87
137 87
138 87
139 87
140 87
141 87
142 87
143 87
144 87
145 87
146 87
147 87
148 87
149 87
150 87
151 87
152 87
153 87
154 87
155 87
156 87
157 87
158 87
159 87
160 87
161 87
162 87
163 87
164 87
165 87
166 87
167 87
168 87
169 87
170 87
171 87
172 87
173 87
174 87
175 87
176 87
177 87
178 87
179 87
22 88
23 88
24 88
25 88
26 88
27 88
28 88
29 88
30 88
31 88
32 88
33 88
34 88
35 88
36 88
37 88
38 88
39 88
40 88
41 88
42 88
43 88
44 88
45 88
46 88
47 88
48 88
49 88
50 88
51 88
52 88
53 88
54 88
55 88
56 88
57 88
58 88
59 88
60 88
61 88
62 88
63 88
64 88
65 88
66 88
67 88
68 88
69 88
70 88
71 88
72 88
73 88
74 88
75 88
76 88
77 88
78 88
79 88
80 88
81 88
82 88
83 88
84 88
117 88
118 88
119 88
120 88
121 88
122 88
123 88
124 88
125 88
126 88
127 88
128 88
129 88
130 88
131 88
132 88
133 88
134 88
135 88
136 88
137 88
138 88
139 88
140 88
141 88
142 88
143 88
144 88
145 88
146 88
147 88
148 88
149 88
150 88
151 88
152 88
153 88
154 88
155 88
156 88
157 88
158 88
159 88
160 88
161 88
162 88
163 88
164 88
165 88
166 88
167 88
168 88
169 88
170 88
171 88
172 88
173 88
174 88
175 88
176 88
177 88
178 88
179 88
22 89
23 89
24 89
25 89
26 89
27 89
28 89
29 89
30 89
31 89
32 89
33 89
34 89
35 89
36 89
37 89
38 89
39 89
40 89
41 89
42 89
43 89
44 89
45 89
46 89
47 89
48 89
49 89
50 89
51 89
52 89
53 89
54 89
55 89
56 89
57 89
58 89
59 89
60 89
61 89
62 89
63 89
64 89
65 89
66 89
67 89
68 89
69 89
70 89
71 89
72 89
73 89
74 89
75 89
76 89
77 89
78 89
79 89
80 89
81 89
82 89
83 89
84 89
117 89
118 89
119 89
120 89
121 89
122 89
123 89
124 89
125 89
126 89
127 89
128 89
129 89
130 89
131 89
132 89
133 89
134 89
135 89
136 89
137 89
138 89
139 89
140 89
141 89
142 89
143 89
144 89
145 89
146 89
147 89
148 89
149 89
150 89
151 89
152 89
153 89
154 89
155 89
156 89
157 89
158 89
159 89
160 89
161 89
162 89
163 89
164 89
165 89
166 89
167 89
168 89
169 89
170 89
171 89
172 89
173 89
174 89
175 89
176 89
177 89
178 89
179 89
22 90
23 90
24 90
25 90
26 90
27 90
28 90
29 90
30 90
31 90
32 90
33 90
34 90
35 90
36 90
37 90
38 90
39 90
40 90
41 90
42 90
43 90
44 90
45 90
46 90
47 90
48 90
49 90
50 90
51 90
52 90
53 90
54 90
55 90
56 90
57 90
58 90
59 90
60 90
61 90
62 90
63 90
64 90
65 90
66 90
67 90
68 90
69 90
70 90
71 90
72 90
73 90
74 90
75 90
76 90
77 90
78 90
79 90
80 90
81 90
82 90
83 90
118 90
119 90
120 90
121 90
122 90
123 90
124 90
125 90
126 90
127 90
128 90
129 90
130 90
131 90
132 90
133 90
134 90
135 90
136 90
137 90
138 90
139 90
140 90
141 90
142 90
143 90
144 90
145 90
146 90
147 90
148 90
149 90
150 90
151 90
152 90
153 90
154 90
155 90
156 90
157 90
158 90
159 90
160 90
161 90
162 90
163 90
164 90
165 90
166 90
167 90
168 90
169 90
170 90
171 90
172 90
173 90
174 90
175 90
176 90
177 90
178 90
179 90
22 91
23 91
24 91
25 91
26 91
27 91
28 91
29 91
30 91
31 91
32 91
33 91
34 91
35 91
36 91
37 91
38 91
39 91
40 91
41 91
42 91
43 91
44 91
45 91
46 91
47 91
48 91
49 91
50 91
51 91
52 91
53 91
54 91
55 91
56 91
57 91
58 91
59 91
60 91
61 91
62 91
63 91
64 91
65 91
66 91
67 91
68 91
69 91
70 91
71 91
72 91
73 91
74 91
75 91
76 91
77 91
78 91
79 91
80 91
81 91
82 91
119 91
120 91
121 91
122 91
123 91
124 91
125 91
126 91
127 91
128 91
129 91
130 91
131 91
132 91
133 91
134 91
135 91
136 91
137 91
138 91
139 91
140 91
141 91
142 91
143 91
144 91
145 91
146 91
147 91
148 91
149 91
150 91
151 91
152 91
153 91
154 91
155 91
156 91
157 91
158 91
159 91
160 91
161 91
162 91
163 91
164 91
165 91
166 91
167 91
168 91
169 91
170 91
171 91
172 91
173 91
174 91
175 91
176 91
177 91
178 91
179 91
21 92
22 92
23 92
24 92
25 92
26 92
27 92
28 92
29 92
30 92
31 92
32 92
33 92
34 92
35 92
36 92
37 92
38 92
39 92
40 92
41 92
42 92
43 92
44 92
45 92
46 92
47 92
48 92
49 92
50 92
51 92
52 92
53 92
54 92
55 92
56 92
57 92
58 92
59 92
60 92
61 92
62 92
63 92
64 92
65 92
66 92
67 92
68 92
69 92
70 92
71 92
72 92
73 92
74 92
75 92
76 92
77 92
78 92
79 92
80 92
81 92
82 92
119 92
120 92
121 92
122 92
123 92
124 92
125 92
126 92
127 92
128 92
129 92
130 92
131 92
132 92
133 92
134 92
135 92
136 92
137 92
138 92
139 92
140 92
141 92
142 92
143 92
144 92
145 92
146 92
147 92
148 92
149 92
150 92
151 92
152 92
153 92
154 92
155 92
156 92
157 92
158 92
159 92
160 92
161 92
162 92
163 92
164 92
165 92
166 92
167 92
168 92
169 92
170 92
171 92
172 92
173 92
174 92
175 92
176 92
177 92
178 92
179 92
180 92
21 93
22 93
23 93
24 93
25 93
26 93
27 93
28 93
29 93
30 93
31 93
32 93
33 93
34 93
35 93
36 93
37 93
38 93
39 93
40 93
41 93
42 93
43 93
44 93
45 93
46 93
47 93
48 93
49 93
50 93
51 93
52 93
53 93
54 93
55 93
56 93
57 93
58 93
59 93
60 93
61 93
62 93
63 93
64 93
65 93
66 93
67 93
68 93
69 93
70 93
71 93
72 93
73 93
74 93
75 93
76 93
77 93
78 93
79 93
80 93
81 93
120 93
121 93
122 93
123 93
124 93
125 93
126 93
127 93
128 93
129 93
130 93
131 93
132 93
133 93
134 93
135 93
136 93
137 93
138 93
139 93
140 93
141 93
142 93
143 93
144 93
145 93
146 93
147 93
148 93
149 93
150 93
151 93
152 93
153 93
154 93
155 93
156 93
157 93
158 93
159 93
160 93
161 93
162 93
163 93
164 93
165 93
166 93
167 93
168 93
169 93
170 93
171 93
172 93
173 93
174 93
175 93
176 93
177 93
178 93
179 93
180 93
21 94
22 94
23 94
24 94
25 94
26 94
27 94
28 94
29 94
30 94
31 94
32 94
33 94
34 94
35 94
36 94
37 94
38 94
39 94
40 94
41 94
42 94
43 94
44 94
45 94
46 94
47 94
48 94
49 94
50 94
51 94
52 94
53 94
54 94
55 94
56 94
57 94
58 94
59 94
60 94
61 94
62 94
63 94
64 94
65 94
66 94
67 94
68 94
69 94
70 94
71 94
72 94
73 94
74 94
75 94
76 94
77 94
78 94
79 94
80 94
81 94
120 94
121 94
122 94
123 94
124 94
125 94
126 94
127 94
128 94
129 94
130 94
131 94
132 94
133 94
134 94
135 94
136 94
137 94
138 94
139 94
140 94
141 94
142 94
143 94
144 94
145 94
146 94
147 94
148 94
149 94
150 94
151 94
152 94
153 94
154 94
155 94
156 94
157 94
158 94
159 94
160 94
161 94
162 94
163 94
164 94
165 94
166 94
167 94
168 94
169 94
170 94
171 94
172 94
173 94
174 94
175 94
176 94
177 94
178 94
179 94
180 94
21 95
22 95
23 95
24 95
25 95
26 95
27 95
28 95
29 95
30 95
31 95
32 95
33 95
34 95
35 95
36 95
37 95
38 95
39 95
40 95
41 95
42 95
43 95
44 95
45 95
46 95
47 95
48 95
49 95
50 95
51 95
52 95
53 95
54 95
55 95
56 95
57 95
58 95
59 95
60 95
61 95
62 95
63 95
64 95
65 95
66 95
67 95
68 95
69 95
70 95
71 95
72 95
73 95
74 95
75 95
76 95
77 95
78 95
79 95
80 95
81 95
120 95
121 95
122 95
123 95
124 95
125 95
126 95
127 95
128 95
129 95
130 95
131 95
132 95
133 95
134 95
135 95
136 95
137 95
138 95
139 95
140 95
141 95
142 95
143 95
144 95
145 95
146 95
147 95
148 95
149 95
150 95
151 95
152 95
153 95
154 95
155 95
156 95
157 95
158 95
159 95
160 95
161 95
162 95
163 95
164 95
165 95
166 95
167 95
168 95
169 95
170 95
171 95
172 95
173 95
174 95
175 95
176 95
177 95
178 95
179 95
180 95
21 96
22 96
23 96
24 96
25 96
26 96
27 96
28 96
29 96
30 96
31 96
32 96
33 96
34 96
35 96
36 96
37 96
38 96
39 96
40 96
41 96
42 96
43 96
44 96
45 96
46 96
47 96
48 96
49 96
50 96
51 96
52 96
53 96
54 96
55 96
56 96
57 96
58 96
59 96
60 96
61 96
62 96
63 96
64 96
65 96
66 96
67 96
68 96
69 96
70 96
71 96
72 96
73 96
74 96
75 96
76 96
77 96
78 96
79 96
80 96
81 96
120 96
121 96
122 96
123 96
124 96
125 96
126 96
127 96
128 96
129 96
130 96
131 96
132 96
133 96
134 96
135 96
136 96
137 96
138 96
139 96
140 96
141 96
142 96
143 96
144 96
145 96
146 96
147 96
148 96
149 96
150 96
151 96
152 96
153 96
154 96
155 96
156 96
157 96
158 96
159 96
160 96
161 96
162 96
163 96
164 96
165 96
166 96
167 96
168 96
169 96
170 96
171 96
172 96
173 96
174 96
175 96
176 96
177 96
178 96
179 96
180 96
21 97
22 97
23 97
24 97
25 97
26 97
27 97
28 97
29 97
30 97
31 97
32 97
33 97
34 97
35 97
36 97
37 97
38 97
39 97
40 97
41 97
42 97
43 97
44 97
45 97
46 97
47 97
48 97
49 97
50 97
51 97
52 97
53 97
54 97
55 97
56 97
57 97
58 97
59 97
60 97
61 97
62 97
63 97
64 97
65 97
66 97
67 97
68 97
69 97
70 97
71 97
72 97
73 97
74 97
75 97
76 97
77 97
78 97
79 97
80 97
121 97
122 97
123 97
124 97
125 97
126 97
127 97
128 97
129 97
130 97
131 97
132 97
133 97
134 97
135 97
136 97
137 97
138 97
139 97
140 97
141 97
142 97
143 97
144 97
145 97
146 97
147 97
148 97
149 97
150 97
151 97
152 97
153 97
154 97
155 97
156 97
157 97
158 97
159 97
160 97
161 97
162 97
163 97
164 97
165 97
166 97
167 97
168 97
169 97
170 97
171 97
172 97
173 97
174 97
175 97
176 97
177 97
178 97
179 97
180 97
21 98
22 98
23 98
24 98
25 98
26 98
27 98
28 98
29 98
30 98
31 98
32 98
33 98
34 98
35 98
36 98
37 98
38 98
39 98
40 98
41 98
42 98
43 98
44 98
45 98
46 98
47 98
48 98
49 98
50 98
51 98
52 98
53 98
54 98
55 98
56 98
57 98
58 98
59 98
60 98
61 98
62 98
63 98
64 98
65 98
66 98
67 98
68 98
69 98
70 98
71 98
72 98
73 98
74 98
75 98
76 98
77 98
78 98
79 98
80 98
121 98
122 98
123 98
124 98
125 98
126 98
127 98
128 98
129 98
130 98
131 98
132 98
133 98
134 98
135 98
136 98
137 98
138 98
139 98
140 98
141 98
142 98
143 98
144 98
145 98
146 98
147 98
148 98
149 98
150 98
151 98
152 98
153 98
154 98
155 98
156 98
157 98
158 98
159 98
160 98
161 98
162 98
163 98
164 98
165 98
166 98
167 98
168 98
169 98
170 98
171 98
172 98
173 98
174 98
175 98
176 98
177 98
178 98
179 98
180 98
21 99
22 99
23 99
24 99
25 99
26 99
27 99
28 99
29 99
30 99
31 99
32 99
33 99
34 99
35 99
36 99
37 99
38 99
39 99
40 99
41 99
42 99
43 99
44 99
45 99
46 99
47 99
48 99
49 99
50 99
51 99
52 99
53 99
54 99
55 99
56 99
57 99
58 99
59 99
60 99
61 99
62 99
63 99
64 99
65 99
66 99
67 99
68 99
69 99
70 99
71 99
72 99
73 99
74 99
75 99
76 99
77 99
78 99
79 99
80 99
121 99
122 99
123 99
124 99
125 99
126 99
127 99
128 99
129 99
130 99
131 99
132 99
133 99
134 99
135 99
136 99
137 99
138 99
139 99
140 99
141 99
142 99
143 99
144 99
145 99
146 99
147 99
148 99
149 99
150 99
151 99
152 99
153 99
154 99
155 99
156 99
157 99
158 99
159 99
160 99
161 99
162 99
163 99
164 99
165 99
166 99
167 99
168 99
169 99
170 99
171 99
172 99
173 99
174 99
175 99
176 99
177 99
178 99
179 99
180 99
21 100
22 100
23 100
24 100
25 100
26 100
27 100
28 100
29 100
30 100
31 100
32 100
33 100
34 100
35 100
36 100
37 100
38 100
39 100
40 100
41 100
42 100
43 100
44 100
45 100
46 100
47 100
48 100
49 100
50 100
51 100
52 100
53 100
54 100
55 100
56 100
57 100
58 100
59 100
60 100
61 100
62 100
63 100
64 100
65 100
66 100
67 100
68 100
69 100
70 100
71 100
72 100
73 100
74 100
75 100
76 100
77 100
78 100
79 100
80 100
121 100
122 100
123 100
124 100
125 100
126 100
127 100
128 100
129 100
130 100
131 100
132 100
133 100
134 100
135 100
136 100
137 100
138 100
139 100
140 100
141 100
142 100
143 100
144 100
145 100
146 100
147 100
148 100
149 100
150 100
151 100
152 100
153 100
154 100
155 100
156 100
157 100
158 100
159 100
160 100
161 100
162 100
163 100
164 100
165 100
166 100
167 100
168 100
169 100
170 100
171 100
172 100
173 100
174 100
175 100
176 100
177 100
178 100
179 100
180 100
21 101
22 101
23 101
24 101
25 101
26 101
27 101
28 101
29 101
30 101
31 101
32 101
33 101
34 101
35 101
36 101
37 101
38 101
39 101
40 101
41 101
42 101
43 101
44 101
45 101
46 101
47 101
48 101
49 101
50 101
51 101
52 101
53 101
54 101
55 101
56 101
57 101
58 101
59 101
60 101
61 101
62 101
63 101
64 101
65 101
66 101
67 101
68 101
69 101
70 101
71 101
72 101
73 101
74 101
75 101
76 101
77 101
78 101
79 101
80 101
121 101
122 101
123 101
124 101
125 101
126 101
127 101
128 101
129 101
130 101
131 101
132 101
133 101
134 101
135 101
136 101
137 101
138 101
139 101
140 101
141 101
142 101
143 101
144 101
145 101
146 101
147 101
148 101
149 101
150 101
151 101
152 101
153 101
154 101
155 101
156 101
157 101
158 101
159 101
160 101
161 101
162 101
163 101
164 101
165 101
166 101
167 101
168 101
169 101
170 101
171 101
172 101
173 101
174 101
175 101
176 101
177 101
178 101
179 101
180 101
21 102
22 102
23 102
24 102
25 102
26 102
27 102
28 102
29 102
30 102
31 102
32 102
33 102
34 102
35 102
36 102
37 102
38 102
39 102
40 102
41 102
42 102
43 102
44 102
45 102
46 102
47 102
48 102
49 102
50 102
51 102
52 102
53 102
54 102
55 102
56 102
57 102
58 102
59 102
60 102
61 102
62 102
63 102
64 102
65 102
66 102
67 102
68 102
69 102
70 102
71 102
72 102
73 102
74 102
75 102
76 102
77 102
78 102
79 102
80 102
121 102
122 102
123 102
124 102
125 102
126 102
127 102
128 102
129 102
130 102
131 102
132 102
133 102
134 102
135 102
136 102
137 102
138 102
139 102
140 102
141 102
142 102
143 102
144 102
145 102
146 102
147 102
148 102
149 102
150 102
151 102
152 102
153 102
154 102
155 102
156 102
157 102
158 102
159 102
160 102
161 102
162 102
163 102
164 102
165 102
166 102
167 102
168 102
169 102
170 102
171 102
172 102
173 102
174 102
175 102
176 102
177 102
178 102
179 102
180 102
21 103
22 103
23 103
24 103
25 103
26 103
27 103
28 103
29 103
30 103
31 103
32 103
33 103
34 103
35 103
36 103
37 103
38 103
39 103
40 103
41 103
42 103
43 103
44 103
45 103
46 103
47 103
48 103
49 103
50 103
51 103
52 103
53 103
54 103
55 103
56 103
57 103
58 103
59 103
60 103
61 103
62 103
63 103
64 103
65 103
66 103
67 103
68 103
69 103
70 103
71 103
72 103
73 103
74 103
75 103
76 103
77 103
78 103
79 103
80 103
121 103
122 103
123 103
124 103
125 103
126 103
127 103
128 103
129 103
130 103
131 103
132 103
133 103
134 103
135 103
136 103
137 103
138 103
139 103
140 103
141 103
142 103
143 103
144 103
145 103
146 103
147 103
148 103
149 103
150 103
151 103
152 103
153 103
154 103
155 103
156 103
157 103
158 103
159 103
160 103
161 103
162 103
163 103
164 103
165 103
166 103
167 103
168 103
169 103
170 103
171 103
172 103
173 103
174 103
175 103
176 103
177 103
178 103
179 103
180 103
21 104
22 104
23 104
24 104
25 104
26 104
27 104
28 104
29 104
30 104
31 104
32 104
33 104
34 104
35 104
36 104
37 104
38 104
39 104
40 104
41 104
42 104
43 104
44 104
45 104
46 104
47 104
48 104
49 104
50 104
51 104
52 104
53 104
54 104
55 104
56 104
57 104
58 104
59 104
60 104
61 104
62 104
63 104
64 104
65 104
66 104
67 104
68 104
69 104
70 104
71 104
72 104
73 104
74 104
75 104
76 104
77 104
78 104
79 104
80 104
121 104
122 104
123 104
124 104
125 104
126 104
127 104
128 104
129 104
130 104
131 104
132 104
133 104
134 104
135 104
136 104
137 104
138 104
139 104
140 104
141 104
142 104
143 104
144 104
145 104
146 104
147 104
148 104
149 104
150 104
151 104
152 104
153 104
154 104
155 104
156 104
157 104
158 104
159 104
160 104
161 104
162 104
163 104
164 104
165 104
166 104
167 104
168 104
169 104
170 104
171 104
172 104
173 104
174 104
175 104
176 104
177 104
178 104
179 104
180 104
21 105
22 105
23 105
24 105
25 105
26 105
27 105
28 105
29 105
30 105
31 105
32 105
33 105
34 105
35 105
36 105
37 105
38 105
39 105
40 105
41 105
42 105
43 105
44 105
45 105
46 105
47 105
48 105
49 105
50 105
51 105
52 105
53 105
54 105
55 105
56 105
57 105
58 105
59 105
60 105
61 105
62 105
63 105
64 105
65 105
66 105
67 105
68 105
69 105
70 105
71 105
72 105
73 105
74 105
75 105
76 105
77 105
78 105
79 105
80 105
81 105
120 105
121 105
122 105
123 105
124 105
125 105
126 105
127 105
128 105
129 105
130 105
131 105
132 105
133 105
134 105
135 105
136 105
137 105
138 105
139 105
140 105
141 105
142 105
143 105
144 105
145 105
146 105
147 105
148 105
149 105
150 105
151 105
152 105
153 105
154 105
155 105
156 105
157 105
158 105
159 105
160 105
161 105
162 105
163 105
164 105
165 105
166 105
167 105
168 105
169 105
170 105
171 105
172 105
173 105
174 105
175 105
176 105
177 105
178 105
179 105
180 105
21 106
22 106
23 106
24 106
25 106
26 106
27 106
28 106
29 106
30 106
31 106
32 106
33 106
34 106
35 106
36 106
37 106
38 106
39 106
40 106
41 106
42 106
43 106
44 106
45 106
46 106
47 106
48 106
49 106
50 106
51 106
52 106
53 106
54 106
55 106
56 106
57 106
58 106
59 106
60 106
61 106
62 106
63 106
64 106
65 106
66 106
67 106
68 106
69 106
70 106
71 106
72 106
73 106
74 106
75 106
76 106
77 106
78 106
79 106
80 106
81 106
120 106
121 106
122 106
123 106
124 106
125 106
126 106
127 106
128 106
129 106
130 106
131 106
132 106
133 106
134 106
135 106
136 106
137 106
138 106
139 106
140 106
141 106
142 106
143 106
144 106
145 106
146 106
147 106
148 106
149 106
150 106
151 106
152 106
153 106
154 106
155 106
156 106
157 106
158 106
159 106
160 106
161 106
162 106
163 106
164 106
165 106
166 106
167 106
168 106
169 106
170 106
171 106
172 106
173 106
174 106
175 106
176 106
177 106
178 106
179 106
180 106
21 107
22 107
23 107
24 107
25 107
26 107
27 107
28 107
29 107
30 107
31 107
32 107
33 107
34 107
35 107
36 107
37 107
38 107
39 107
40 107
41 107
42 107
43 107
44 107
45 107
46 107
47 107
48 107
49 107
50 107
51 107
52 107
53 107
54 107
55 107
56 107
57 107
58 107
59 107
60 107
61 107
62 107
63 107
64 107
65 107
66 107
67 107
68 107
69 107
70 107
71 107
72 107
73 107
74 107
75 107
76 107
77 107
78 107
79 107
80 107
81 107
120 107
121 107
122 107
123 107
124 107
125 107
126 107
127 107
128 107
129 107
130 107
131 107
132 107
133 107
134 107
135 107
136 107
137 107
138 107
139 107
140 107
141 107
142 107
143 107
144 107
145 107
146 107
147 107
148 107
149 107
150 107
151 107
152 107
153 107
154 107
155 107
156 107
157 107
158 107
159 107
160 107
161 107
162 107
163 107
164 107
165 107
166 107
167 107
168 107
169 107
170 107
171 107
172 107
173 107
174 107
175 107
176 107
177 107
178 107
179 107
180 107
21 108
22 108
23 108
24 108
25 108
26 108
27 108
28 108
29 108
30 108
31 108
32 108
33 108
34 108
35 108
36 108
37 108
38 108
39 108
40 108
41 108
42 108
43 108
44 108
45 108
46 108
47 108
48 108
49 108
50 108
51 108
52 108
53 108
54 108
55 108
56 108
57 108
58 108
59 108
60 108
61 108
62 108
63 108
64 108
65 108
66 108
67 108
68 108
69 108
70 108
71 108
72 108
73 108
74 108
75 108
76 108
77 108
78 108
79 108
80 108
81 108
120 108
121 108
122 108
123 108
124 108
125 108
126 108
127 108
128 108
129 108
130 108
131 108
132 108
133 108
134 108
135 108
136 108
137 108
138 108
139 108
140 108
141 108
142 108
143 108
144 108
145 108
146 108
147 108
148 108
149 108
150 108
151 108
152 108
153 108
154 108
155 108
156 108
157 108
158 108
159 108
160 108
161 108
162 108
163 108
164 108
165 108
166 108
167 108
168 108
169 108
170 108
171 108
172 108
173 108
174 108
175 108
176 108
177 108
178 108
179 108
180 108
21 109
22 109
23 109
24 109
25 109
26 109
27 109
28 109
29 109
30 109
31 109
32 109
33 109
34 109
35 109
36 109
37 109
38 109
39 109
40 109
41 109
42 109
43 109
44 109
45 109
46 109
47 109
48 109
49 109
50 109
51 109
52 109
53 109
54 109
55 109
56 109
57 109
58 109
59 109
60 109
61 109
62 109
63 109
64 109
65 109
66 109
67 109
68 109
69 109
70 109
71 109
72 109
73 109
74 109
75 109
76 109
77 109
78 109
79 109
80 109
81 109
82 109
119 109
120 109
121 109
122 109
123 109
124 109
125 109
126 109
127 109
128 109
129 109
130 109
131 109
132 109
133 109
134 109
135 109
136 109
137 109
138 109
139 109
140 109
141 109
142 109
143 109
144 109
145 109
146 109
147 109
148 109
149 109
150 109
151 109
152 109
153 109
154 109
155 109
156 109
157 109
158 109
159 109
160 109
161 109
162 109
163 109
164 109
165 109
166 109
167 109
168 109
169 109
170 109
171 109
172 109
173 109
174 109
175 109
176 109
177 109
178 109
179 109
180 109
22 110
23 110
24 110
25 110
26 110
27 110
28 110
29 110
30 110
31 110
32 110
33 110
34 110
35 110
36 110
37 110
38 110
39 110
40 110
41 110
42 110
43 110
44 110
45 110
46 110
47 110
48 110
49 110
50 110
51 110
52 110
53 110
54 110
55 110
56 110
57 110
58 110
59 110
60 110
61 110
62 110
63 110
64 110
65 110
66 110
67 110
68 110
69 110
70 110
71 110
72 110
73 110
74 110
75 110
76 110
77 110
78 110
79 110
80 110
81 110
82 110
119 110
120 110
121 110
122 110
123 110
124 110
125 110
126 110
127 110
128 110
129 110
130 110
131 110
132 110
133 110
134 110
135 110
136 110
137 110
138 110
139 110
140 110
141 110
142 110
143 110
144 110
145 110
146 110
147 110
148 110
149 110
150 110
151 110
152 110
153 110
154 110
155 110
156 110
157 110
158 110
159 110
160 110
161 110
162 110
163 110
164 110
165 110
166 110
167 110
168 110
169 110
170 110
171 110
172 110
173 110
174 110
175 110
176 110
177 110
178 110
179 110
22 111
23 111
24 111
25 111
26 111
27 111
28 111
29 111
30 111
31 111
32 111
33 111
34 111
35 111
36 111
37 111
38 111
39 111
40 111
41 111
42 111
43 111
44 111
45 111
46 111
47 111
48 111
49 111
50 111
51 111
52 111
53 111
54 111
55 111
56 111
57 111
58 111
59 111
60 111
61 111
62 111
63 111
64 111
65 111
66 111
67 111
68 111
69 111
70 111
71 111
72 111
73 111
74 111
75 111
76 111
77 111
78 111
79 111
80 111
81 111
82 111
83 111
118 111
119 111
120 111
121 111
122 111
123 111
124 111
125 111
126 111
127 111
128 111
129 111
130 111
131 111
132 111
133 111
134 111
135 111
136 111
137 111
138 111
139 111
140 111
141 111
142 111
143 111
144 111
145 111
146 111
147 111
148 111
149 111
150 111
151 111
152 111
153 111
154 111
155 111
156 111
157 111
158 111
159 111
160 111
161 111
162 111
163 111
164 111
165 111
166 111
167 111
168 111
169 111
170 111
171 111
172 111
173 111
174 111
175 111
176 111
177 111
178 111
179 111
22 112
23 112
24 112
25 112
26 112
27 112
28 112
29 112
30 112
31 112
32 112
33 112
34 112
35 112
36 112
37 112
38 112
39 112
40 112
41 112
42 112
43 112
44 112
45 112
46 112
47 112
48 112
49 112
50 112
51 112
52 112
53 112
54 112
55 112
56 112
57 112
58 112
59 112
60 112
61 112
62 112
63 112
64 112
65 112
66 112
67 112
68 112
69 112
70 112
71 112
72 112
73 112
74 112
75 112
76 112
77 112
78 112
79 112
80 112
81 112
82 112
83 112
84 112
117 112
118 112
119 112
120 112
121 112
122 112
123 112
124 112
125 112
126 112
127 112
128 112
129 112
130 112
131 112
132 112
133 112
134 112
135 112
136 112
137 112
138 112
139 112
140 112
141 112
142 112
143 112
144 112
145 112
146 112
147 112
148 112
149 112
150 112
151 112
152 112
153 112
154 112
155 112
156 112
157 112
158 112
159 112
160 112
161 112
162 112
163 112
164 112
165 112
166 112
167 112
168 112
169 112
170 112
171 112
172 112
173 112
174 112
175 112
176 112
177 112
178 112
179 112
22 113
23 113
24 113
25 113
26 113
27 113
28 113
29 113
30 113
31 113
32 113
33 113
34 113
35 113
36 113
37 113
38 113
39 113
40 113
41 113
42 113
43 113
44 113
45 113
46 113
47 113
48 113
49 113
50 113
51 113
52 113
53 113
54 113
55 113
56 113
57 113
58 113
59 113
60 113
61 113
62 113
63 113
64 113
65 113
66 113
67 113
68 113
69 113
70 113
71 113
72 113
73 113
74 113
75 113
76 113
77 113
78 113
79 113
80 113
81 113
82 113
83 113
84 113
117 113
118 113
119 113
120 113
121 113
122 113
123 113
124 113
125 113
126 113
127 113
128 113
129 113
130 113
131 113
132 113
133 113
134 113
135 113
136 113
137 113
138 113
139 113
140 113
141 113
142 113
143 113
144 113
145 113
146 113
147 113
148 113
149 113
150 113
151 113
152 113
153 113
154 113
155 113
156 113
157 113
158 113
159 113
160 113
161 113
162 113
163 113
164 113
165 113
166 113
167 113
168 113
169 113
170 113
171 113
172 113
173 113
174 113
175 113
176 113
177 113
178 113
179 113
22 114
23 114
24 114
25 114
26 114
27 114
28 114
29 114
30 114
31 114
32 114
33 114
34 114
35 114
36 114
37 114
38 114
39 114
40 114
41 114
42 114
43 114
44 114
45 114
46 114
47 114
48 114
49 114
50 114
51 114
52 114
53 114
54 114
55 114
56 114
57 114
58 114
59 114
60 114
61 114
62 114
63 114
64 114
65 114
66 114
67 114
68 114
69 114
70 114
71 114
72 114
73 114
74 114
75 114
76 114
77 114
78 114
79 114
80 114
81 114
82 114
83 114
84 114
85 114
116 114
117 114
118 114
119 114
120 114
121 114
122 114
123 114
124 114
125 114
126 114
127 114
128 114
129 114
130 114
131 114
132 114
133 114
134 114
135 114
136 114
137 114
138 114
139 114
140 114
141 114
142 114
143 114
144 114
145 114
146 114
147 114
148 114
149 114
150 114
151 114
152 114
153 114
154 114
155 114
156 114
157 114
158 114
159 114
160 114
161 114
162 114
163 114
164 114
165 114
166 114
167 114
168 114
169 114
170 114
171 114
172 114
173 114
174 114
175 114
176 114
177 114
178 114
179 114
22 115
23 115
24 115
25 115
26 115
27 115
28 115
29 115
30 115
31 115
32 115
33 115
34 115
35 115
36 115
37 115
38 115
39 115
40 115
41 115
42 115
43 115
44 115
45 115
46 115
47 115
48 115
49 115
50 115
51 115
52 115
53 115
54 115
55 115
56 115
57 115
58 115
59 115
60 115
61 115
62 115
63 115
64 115
65 115
66 115
67 115
68 115
69 115
70 115
71 115
72 115
73 115
74 115
75 115
76 115
77 115
78 115
79 115
80 115
81 115
82 115
83 115
84 115
85 115
86 115
115 115
116 115
117 115
118 115
119 115
120 115
121 115
122 115
123 115
124 115
125 115
126 115
127 115
128 115
129 115
130 115
131 115
132 115
133 115
134 115
135 115
136 115
137 115
138 115
139 115
140 115
141 115
142 115
143 115
144 115
145 115
146 115
147 115
148 115
149 115
150 115
151 115
152 115
153 115
154 115
155 115
156 115
157 115
158 115
159 115
160 115
161 115
162 115
163 115
164 115
165 115
166 115
167 115
168 115
169 115
170 115
171 115
172 115
173 115
174 115
175 115
176 115
177 115
178 115
179 115
23 116
24 116
25 116
26 116
27 116
28 116
29 116
30 116
31 116
32 116
33 116
34 116
35 116
36 116
37 116
38 116
39 116
40 116
41 116
42 116
43 116
44 116
45 116
46 116
47 116
48 116
49 116
50 116
51 116
52 116
53 116
54 116
55 116
56 116
57 116
58 116
59 116
60 116
61 116
62 116
63 116
64 116
65 116
66 116
67 116
68 116
69 116
70 116
71 116
72 116
73 116
74 116
75 116
76 116
77 116
78 116
79 116
80 116
81 116
82 116
83 116
84 116
85 116
86 116
87 116
114 116
115 116
116 116
117 116
118 116
119 116
120 116
121 116
122 116
123 116
124 116
125 116
126 116
127 116
128 116
129 116
130 116
131 116
132 116
133 116
134 116
135 116
136 116
137 116
138 116
139 116
140 116
141 116
142 116
143 116
144 116
145 116
146 116
147 116
148 116
149 116
150 116
151 116
152 116
153 116
154 116
155 116
156 116
157 116
158 116
159 116
160 116
161 116
162 116
163 116
164 116
165 116
166 116
167 116
168 116
169 116
170 116
171 116
172 116
173 116
174 116
175 116
176 116
177 116
178 116
23 117
24 117
25 117
26 117
27 117
28 117
29 117
30 117
31 117
32 117
33 117
34 117
35 117
36 117
37 117
38 117
39 117
40 117
41 117
42 117
43 117
44 117
45 117
46 117
47 117
48 117
49 117
50 117
51 117
52 117
53 117
54 117
55 117
56 117
57 117
58 117
59 117
60 117
61 117
62 117
63 117
64 117
65 117
66 117
67 117
68 117
69 117
70 117
71 117
72 117
73 117
74 117
75 117
76 117
77 117
78 117
79 117
80 117
81 117
82 117
83 117
84 117
85 117
86 117
87 117
88 117
89 117
112 117
113 117
114 117
115 117
116 117
117 117
118 117
119 117
120 117
121 117
122 117
123 117
124 117
125 117
126 117
127 117
128 117
129 117
130 117
131 117
132 117
133 117
134 117
135 117
136 117
137 117
138 117
139 117
140 117
141 117
142 117
143 117
144 117
145 117
146 117
147 117
148 117
149 117
150 117
151 117
152 117
153 117
154 117
155 117
156 117
157 117
158 117
159 117
160 117
161 117
162 117
163 117
164 117
165 117
166 117
167 117
168 117
169 117
170 117
171 117
172 117
173 117
174 117
175 117
176 117
177 117
178 117
23 118
24 118
25 118
26 118
27 118
28 118
29 118
30 118
31 118
32 118
33 118
34 118
35 118
36 118
37 118
38 118
39 118
40 118
41 118
42 118
43 118
44 118
45 118
46 118
47 118
48 118
49 118
50 118
51 118
52 118
53 118
54 118
55 118
56 118
57 118
58 118
59 118
60 118
61 118
62 118
63 118
64 118
65 118
66 118
67 118
68 118
69 118
70 118
71 118
72 118
73 118
74 118
75 118
76 118
77 118
78 118
79 118
80 118
81 118
82 118
83 118
84 118
85 118
86 118
87 118
88 118
89 118
90 118
111 118
112 118
113 118
114 118
115 118
116 118
117 118
118 118
119 118
120 118
121 118
122 118
123 118
124 118
125 118
126 118
127 118
128 118
129 118
130 118
131 118
132 118
133 118
134 118
135 118
136 118
137 118
138 118
139 118
140 118
141 118
142 118
143 118
144 118
145 118
146 118
147 118
148 118
149 118
150 118
151 118
152 118
153 118
154 118
155 118
156 118
157 118
158 118
159 118
160 118
161 118
162 118
163 118
164 118
165 118
166 118
167 118
168 118
169 118
170 118
171 118
172 118
173 118
174 118
175 118
176 118
177 118
178 118
23 119
24 119
25 119
26 119
27 119
28 119
29 119
30 119
31 119
32 119
33 119
34 119
35 119
36 119
37 119
38 119
39 119
40 119
41 119
42 119
43 119
44 119
45 119
46 119
47 119
48 119
49 119
50 119
51 119
52 119
53 119
54 119
55 119
56 119
57 119
58 119
59 119
60 119
61 119
62 119
63 119
64 119
65 119
66 119
67 119
68 119
69 119
70 119
71 119
72 119
73 119
74 119
75 119
76 119
77 119
78 119
79 119
80 119
81 119
82 119
83 119
84 119
85 119
86 119
87 119
88 119
89 119
90 119
91 119
92 119
109 119
110 119
111 119
112 119
113 119
114 119
115 119
116 119
117 119
118 119
119 119
120 119
121 119
122 119
123 119
124 119
125 119
126 119
127 119
128 119
129 119
130 119
131 119
132 119
133 119
134 119
135 119
136 119
137 119
138 119
139 119
140 119
141 119
142 119
143 119
144 119
145 119
146 119
147 119
148 119
149 119
150 119
151 119
152 119
153 119
154 119
155 119
156 119
157 119
158 119
159 119
160 119
161 119
162 119
163 119
164 119
165 119
166 119
167 119
168 119
169 119
170 119
171 119
172 119
173 119
174 119
175 119
176 119
177 119
178 119
23 120
24 120
25 120
26 120
27 120
28 120
29 120
30 120
31 120
32 120
33 120
34 120
35 120
36 120
37 120
38 120
39 120
40 120
41 120
42 120
43 120
44 120
45 120
46 120
47 120
48 120
49 120
50 120
51 120
52 120
53 120
54 120
55 120
56 120
57 120
58 120
59 120
60 120
61 120
62 120
63 120
64 120
65 120
66 120
67 120
68 120
69 120
70 120
71 120
72 120
73 120
74 120
75 120
76 120
77 120
78 120
79 120
80 120
81 120
82 120
83 120
84 120
85 120
86 120
87 120
88 120
89 120
90 120
91 120
92 120
93 120
94 120
95 120
96 120
105 120
106 120
107 120
108 120
109 120
110 120
111 120
112 120
113 120
114 120
115 120
116 120
117 120
118 120
119 120
120 120
121 120
122 120
123 120
124 120
125 120
126 120
127 120
128 120
129 120
130 120
131 120
132 120
133 120
134 120
135 120
136 120
137 120
138 120
139 120
140 120
141 120
142 120
143 120
144 120
145 120
146 120
147 120
148 120
149 120
150 120
151 120
152 120
153 120
154 120
155 120
156 120
157 120
158 120
159 120
160 120
161 120
162 120
163 120
164 120
165 120
166 120
167 120
168 120
169 120
170 120
171 120
172 120
173 120
174 120
175 120
176 120
177 120
178 120
24 121
25 121
26 121
27 121
28 121
29 121
30 121
31 121
32 121
33 121
34 121
35 121
36 121
37 121
38 121
39 121
40 121
41 121
42 121
43 121
44 121
45 121
46 121
47 121
48 121
49 121
50 121
51 121
52 121
53 121
54 121
55 121
56 121
57 121
58 121
59 121
60 121
61 121
62 121
63 121
64 121
65 121
66 121
67 121
68 121
69 121
70 121
71 121
72 121
73 121
74 121
75 121
76 121
77 121
78 121
79 121
80 121
81 121
82 121
83 121
84 121
85 121
86 121
87 121
88 121
89 121
90 121
91 121
92 121
93 121
94 121
95 121
96 121
97 121
98 121
99 121
100 121
101 121
102 121
103 121
104 121
105 121
106 121
107 121
108 121
109 121
110 121
111 121
112 121
113 121
114 121
115 121
116 121
117 121
118 121
119 121
120 121
121 121
122 121
123 121
124 121
125 121
126 121
127 121
128 121
129 121
130 121
131 121
132 121
133 121
134 121
135 121
136 121
137 121
138 121
139 121
140 121
141 121
142 121
143 121
144 121
145 121
146 121
147 121
148 121
149 121
150 121
151 121
152 121
153 121
154 121
155 121
156 121
157 121
158 121
159 121
160 121
161 121
162 121
163 121
164 121
165 121
166 121
167 121
168 121
169 121
170 121
171 121
172 121
173 121
174 121
175 121
176 121
177 121
24 122
25 122
26 122
27 122
28 122
29 122
30 122
31 122
32 122
33 122
34 122
35 122
36 122
37 122
38 122
39 122
40 122
41 122
42 122
43 122
44 122
45 122
46 122
47 122
48 122
49 122
50 122
51 122
52 122
53 122
54 122
55 122
56 122
57 122
58 122
59 122
60 122
61 122
62 122
63 122
64 122
65 122
66 122
67 122
68 122
69 122
70 122
71 122
72 122
73 122
74 122
75 122
76 122
77 122
78 122
79 122
80 122
81 122
82 122
83 122
84 122
85 122
86 122
87 122
88 122
89 122
90 122
91 122
92 122
93 122
94 122
95 122
96 122
97 122
98 122
99 122
100 122
101 122
102 122
103 122
104 122
105 122
106 122
107 122
108 122
109 122
110 122
111 122
112 122
113 122
114 122
115 122
116 122
117 122
118 122
119 122
120 122
121 122
122 122
123 122
124 122
125 122
126 122
127 122
128 122
129 122
130 122
131 122
132 122
133 122
134 122
135 122
136 122
137 122
138 122
139 122
140 122
141 122
142 122
143 122
144 122
145 122
146 122
147 122
148 122
149 122
150 122
151 122
152 122
153 122
154 122
155 122
156 122
157 122
158 122
159 122
160 122
161 122
162 122
163 122
164 122
165 122
166 122
167 122
168 122
169 122
170 122
171 122
172 122
173 122
174 122
175 122
176 122
177 122
24 123
25 123
26 123
27 123
28 123
29 123
30 123
31 123
32 123
33 123
34 123
35 123
36 123
37 123
38 123
39 123
40 123
41 123
42 123
43 123
44 123
45 123
46 123
47 123
48 123
49 123
50 123
51 123
52 123
53 123
54 123
55 123
56 123
57 123
58 123
59 123
60 123
61 123
62 123
63 123
64 123
65 123
66 123
67 123
68 123
69 123
70 123
71 123
72 123
73 123
74 123
75 123
76 123
77 123
78 123
79 123
80 123
81 123
82 123
83 123
84 123
85 123
86 123
87 123
88 123
89 123
90 123
91 123
92 123
93 123
94 123
95 123
96 123
97 123
98 123
99 123
100 123
101 123
102 123
103 123
104 123
105 123
106 123
107 123
108 123
109 123
110 123
111 123
112 123
113 123
114 123
115 123
116 123
117 123
118 123
119 123
120 123
121 123
122 123
123 123
124 123
125 123
126 123
127 123
128 123
129 123
130 123
131 123
132 123
133 123
134 123
135 123
136 123
137 123
138 123
139 123
140 123
141 123
142 123
143 123
144 123
145 123
146 123
147 123
148 123
149 123
150 123
151 123
152 123
153 123
154 123
155 123
156 123
157 123
158 123
159 123
160 123
161 123
162 123
163 123
164 123
165 123
166 123
167 123
168 123
169 123
170 123
171 123
172 123
173 123
174 123
175 123
176 123
177 123
25 124
26 124
27 124
28 124
29 124
30 124
31 124
32 124
33 124
34 124
35 124
36 124
37 124
38 124
39 124
40 124
41 124
42 124
43 124
44 124
45 124
46 124
47 124
48 124
49 124
50 124
51 124
52 124
53 124
54 124
55 124
56 124
57 124
58 124
59 124
60 124
61 124
62 124
63 124
64 124
65 124
66 124
67 124
68 124
69 124
70 124
71 124
72 124
73 124
74 124
75 124
76 124
77 124
78 124
79 124
80 124
81 124
82 124
83 124
84 124
85 124
86 124
87 124
88 124
89 124
90 124
91 124
92 124
93 124
94 124
95 124
96 124
97 124
98 124
99 124
100 124
101 124
102 124
103 124
104 124
105 124
106 124
107 124
108 124
109 124
110 124
111 124
112 124
113 124
114 124
115 124
116 124
117 124
118 124
119 124
120 124
121 124
122 124
123 124
124 124
125 124
126 124
127 124
128 124
129 124
130 124
131 124
132 124
133 124
134 124
135 124
136 124
137 124
138 124
139 124
140 124
141 124
142 124
143 124
144 124
145 124
146 124
147 124
148 124
149 124
150 124
151 124
152 124
153 124
154 124
155 124
156 124
157 124
158 124
159 124
160 124
161 124
162 124
163 124
164 124
165 124
166 124
167 124
168 124
169 124
170 124
171 124
172 124
173 124
174 124
175 124
176 124
25 125
26 125
27 125
28 125
29 125
30 125
31 125
32 125
33 125
34 125
35 125
36 125
37 125
38 125
39 125
40 125
41 125
42 125
43 125
44 125
45 125
46 125
47 125
48 125
49 125
50 125
51 125
52 125
53 125
54 125
55 125
56 125
57 125
58 125
59 125
60 125
61 125
62 125
63 125
64 125
65 125
66 125
67 125
68 125
69 125
70 125
71 125
72 125
73 125
74 125
75 125
76 125
77 125
78 125
79 125
80 125
81 125
82 125
83 125
84 125
85 125
86 125
87 125
88 125
89 125
90 125
91 125
92 125
93 125
94 125
95 125
96 125
97 125
98 125
99 125
100 125
101 125
102 125
103 125
104 125
105 125
106 125
107 125
108 125
109 125
110 125
111 125
112 125
113 125
114 125
115 125
116 125
117 125
118 125
119 125
120 125
121 125
122 125
123 125
124 125
125 125
126 125
127 125
128 125
129 125
130 125
131 125
132 125
133 125
134 125
135 125
136 125
137 125
138 125
139 125
140 125
141 125
142 125
143 125
144 125
145 125
146 125
147 125
148 125
149 125
150 125
151 125
152 125
153 125
154 125
155 125
156 125
157 125
158 125
159 125
160 125
161 125
162 125
163 125
164 125
165 125
166 125
167 125
168 125
169 125
170 125
171 125
172 125
173 125
174 125
175 125
176 125
25 126
26 126
27 126
28 126
29 126
30 126
31 126
32 126
33 126
34 126
35 126
36 126
37 126
38 126
39 126
40 126
41 126
42 126
43 126
44 126
45 126
46 126
47 126
48 126
49 126
50 126
51 126
52 126
53 126
54 126
55 126
56 126
57 126
58 126
59 126
60 126
61 126
62 126
63 126
64 126
65 126
66 126
67 126
68 126
69 126
70 126
71 126
72 126
73 126
74 126
75 126
76 126
77 126
78 126
79 126
80 126
81 126
82 126
83 126
84 126
85 126
86 126
87 126
88 126
89 126
90 126
91 126
92 126
93 126
94 126
95 126
96 126
97 126
98 126
99 126
100 126
101 126
102 126
103 126
104 126
105 126
106 126
107 126
108 126
109 126
110 126
111 126
112 126
113 126
114 126
115 126
116 126
117 126
118 126
119 126
120 126
121 126
122 126
123 126
124 126
125 126
126 126
127 126
128 126
129 126
130 126
131 126
132 126
133 126
134 126
135 126
136 126
137 126
138 126
139 126
140 126
141 126
142 126
143 126
144 126
145 126
146 126
147 126
148 126
149 126
150 126
151 126
152 126
153 126
154 126
155 126
156 126
157 126
158 126
159 126
160 126
161 126
162 126
163 126
164 126
165 126
166 126
167 126
168 126
169 126
170 126
171 126
172 126
173 126
174 126
175 126
176 126
26 127
27 127
28 127
29 127
30 127
31 127
32 127
33 127
34 127
35 127
36 127
37 127
38 127
39 127
40 127
41 127
42 127
43 127
44 127
45 127
46 127
47 127
48 127
49 127
50 127
51 127
52 127
53 127
54 127
55 127
56 127
57 127
58 127
59 127
60 127
61 127
62 127
63 127
64 127
65 127
66 127
67 127
68 127
69 127
70 127
71 127
72 127
73 127
74 127
75 127
76 127
77 127
78 127
79 127
80 127
81 127
82 127
83 127
84 127
85 127
86 127
87 127
88 127
89 127
90 127
91 127
92 127
93 127
94 127
95 127
96 127
97 127
98 127
99 127
100 127
101 127
102 127
103 127
104 127
105 127
106 127
107 127
108 127
109 127
110 127
111 127
112 127
113 127
114 127
115 127
116 127
117 127
118 127
119 127
120 127
121 127
122 127
123 127
124 127
125 127
126 127
127 127
128 127
129 127
130 127
131 127
132 127
133 127
134 127
135 127
136 127
137 127
138 127
139 127
140 127
141 127
142 127
143 127
144 127
145 127
146 127
147 127
148 127
149 127
150 127
151 127
152 127
153 127
154 127
155 127
156 127
157 127
158 127
159 127
160 127
161 127
162 127
163 127
164 127
165 127
166 127
167 127
168 127
169 127
170 127
171 127
172 127
173 127
174 127
175 127
26 128
27 128
28 128
29 128
30 128
31 128
32 128
33 128
34 128
35 128
36 128
37 128
38 128
39 128
40 128
41 128
42 128
43 128
44 128
45 128
46 128
47 128
48 128
49 128
50 128
51 128
52 128
53 128
54 128
55 128
56 128
57 128
58 128
59 128
60 128
61 128
62 128
63 128
64 128
65 128
66 128
67 128
68 128
69 128
70 128
71 128
72 128
73 128
74 128
75 128
76 128
77 128
78 128
79 128
80 128
81 128
82 128
83 128
84 128
85 128
86 128
87 128
88 128
89 128
90 128
91 128
92 128
93 128
94 128
95 128
96 128
97 128
98 128
99 128
100 128
101 128
102 128
103 128
104 128
105 128
106 128
107 128
108 128
109 128
110 128
111 128
112 128
113 128
114 128
115 128
116 128
117 128
118 128
119 128
120 128
121 128
122 128
123 128
124 128
125 128
126 128
127 128
128 128
129 128
130 128
131 128
132 128
133 128
134 128
135 128
136 128
137 128
138 128
139 128
140 128
141 128
142 128
143 128
144 128
145 128
146 128
147 128
148 128
149 128
150 128
151 128
152 128
153 128
154 128
155 128
156 128
157 128
158 128
159 128
160 128
161 128
162 128
163 128
164 128
165 128
166 128
167 128
168 128
169 128
170 128
171 128
172 128
173 128
174 128
175 128
26 129
27 129
28 129
29 129
30 129
31 129
32 129
33 129
34 129
35 129
36 129
37 129
38 129
39 129
40 129
41 129
42 129
43 129
44 129
45 129
46 129
47 129
48 129
49 129
50 129
51 129
52 129
53 129
54 129
55 129
56 129
57 129
58 129
59 129
60 129
61 129
62 129
63 129
64 129
65 129
66 129
67 129
68 129
69 129
70 129
71 129
72 129
73 129
74 129
75 129
76 129
77 129
78 129
79 129
80 129
81 129
82 129
83 129
84 129
85 129
86 129
87 129
88 129
89 129
90 129
91 129
92 129
93 129
94 129
95 129
96 129
97 129
98 129
99 129
100 129
101 129
102 129
103 129
104 129
105 129
106 129
107 129
108 129
109 129
110 129
111 129
112 129
113 129
114 129
115 129
116 129
117 129
118 129
119 129
120 129
121 129
122 129
123 129
124 129
125 129
126 129
127 129
128 129
129 129
130 129
131 129
132 129
133 129
134 129
135 129
136 129
137 129
138 129
139 129
140 129
141 129
142 129
143 129
144 129
145 129
146 129
147 129
148 129
149 129
150 129
151 129
152 129
153 129
154 129
155 129
156 129
157 129
158 129
159 129
160 129
161 129
162 129
163 129
164 129
165 129
166 129
167 129
168 129
169 129
170 129
171 129
172 129
173 129
174 129
175 129
27 130
28 130
29 130
30 130
31 130
32 130
33 130
34 130
35 130
36 130
37 130
38 130
39 130
40 130
41 130
42 130
43 130
44 130
45 130
46 130
47 130
48 130
49 130
50 130
51 130
52 130
53 130
54 130
55 130
56 130
57 130
58 130
59 130
60 130
61 130
62 130
63 130
64 130
65 130
66 130
67 130
68 130
69 130
70 130
71 130
72 130
73 130
74 130
75 130
76 130
77 130
78 130
79 130
80 130
81 130
82 130
83 130
84 130
85 130
86 130
87 130
88 130
89 130
90 130
91 130
92 130
93 130
94 130
95 130
96 130
97 130
98 130
99 130
100 130
101 130
102 130
103 130
104 130
105 130
106 130
107 130
108 130
109 130
110 130
111 130
112 130
113 130
114 130
115 130
116 130
117 130
118 130
119 130
120 130
121 130
122 130
123 130
124 130
125 130
126 130
127 130
128 130
129 130
130 130
131 130
132 130
133 130
134 130
135 130
136 130
137 130
138 130
139 130
140 130
141 130
142 130
143 130
144 130
145 130
146 130
147 130
148 130
149 130
150 130
151 130
152 130
153 130
154 130
155 130
156 130
157 130
158 130
159 130
160 130
161 130
162 130
163 130
164 130
165 130
166 130
167 130
168 130
169 130
170 130
171 130
172 130
173 130
174 130
27 131
28 131
29 131
30 131
31 131
32 131
33 131
34 131
35 131
36 131
37 131
38 131
39 131
40 131
41 131
42 131
43 131
44 131
45 131
46 131
47 131
48 131
49 131
50 131
51 131
52 131
53 131
54 131
55 131
56 131
57 131
58 131
59 131
60 131
61 131
62 131
63 131
64 131
65 131
66 131
67 131
68 131
69 131
70 131
71 131
72 131
73 131
74 131
75 131
76 131
77 131
78 131
79 131
80 131
81 131
82 131
83 131
84 131
85 131
86 131
87 131
88 131
89 131
90 131
91 131
92 131
93 131
94 131
95 131
96 131
97 131
98 131
99 131
100 131
101 131
102 131
103 131
104 131
105 131
106 131
107 131
108 131
109 131
110 131
111 131
112 131
113 131
114 131
115 131
116 131
117 131
118 131
119 131
120 131
121 131
122 131
123 131
124 131
125 131
126 131
127 131
128 131
129 131
130 131
131 131
132 131
133 131
134 131
135 131
136 131
137 131
138 131
139 131
140 131
141 131
142 131
143 131
144 131
145 131
146 131
147 131
148 131
149 131
150 131
151 131
152 131
153 131
154 131
155 131
156 131
157 131
158 131
159 131
160 131
161 131
162 131
163 131
164 131
165 131
166 131
167 131
168 131
169 131
170 131
171 131
172 131
173 131
174 131
27 132
28 132
29 132
30 132
31 132
32 132
33 132
34 132
35 132
36 132
37 132
38 132
39 132
40 132
41 132
42 132
43 132
44 132
45 132
46 132
47 132
48 132
49 132
50 132
51 132
52 132
53 132
54 132
55 132
56 132
57 132
58 132
59 132
60 132
61 132
62 132
63 132
64 132
65 132
66 132
67 132
68 132
69 132
70 132
71 132
72 132
73 132
74 132
75 132
76 132
77 132
78 132
79 132
80 132
81 132
82 132
83 132
84 132
85 132
86 132
87 132
88 132
89 132
90 132
91 132
92 132
93 132
94 132
95 132
96 132
97 132
98 132
99 132
100 132
101 132
102 132
103 132
104 132
105 132
106 132
107 132
108 132
109 132
110 132
111 132
112 132
113 132
114 132
115 132
116 132
117 132
118 132
119 132
120 132
121 132
122 132
123 132
124 132
125 132
126 132
127 132
128 132
129 132
130 132
131 132
132 132
133 132
134 132
135 132
136 132
137 132
138 132
139 132
140 132
141 132
142 132
143 132
144 132
145 132
146 132
147 132
148 132
149 132
150 132
151 132
152 132
153 132
154 132
155 132
156 132
157 132
158 132
159 132
160 132
161 132
162 132
163 132
164 132
165 132
166 132
167 132
168 132
169 132
170 132
171 132
172 132
173 132
174 132
28 133
29 133
30 133
31 133
32 133
33 133
34 133
35 133
36 133
37 133
38 133
39 133
40 133
41 133
42 133
43 133
44 133
45 133
46 133
47 133
48 133
49 133
50 133
51 133
52 133
53 133
54 133
55 133
56 133
57 133
58 133
59 133
60 133
61 133
62 133
63 133
64 133
65 133
66 133
67 133
68 133
69 133
70 133
71 133
72 133
73 133
74 133
75 133
76 133
77 133
78 133
79 133
80 133
81 133
82 133
83 133
84 133
85 133
86 133
87 133
88 133
89 133
90 133
91 133
92 133
93 133
94 133
95 133
96 133
97 133
98 133
99 133
100 133
101 133
102 133
103 133
104 133
105 133
106 133
107 133
108 133
109 133
110 133
111 133
112 133
113 133
114 133
115 133
116 133
117 133
118 133
119 133
120 133
121 133
122 133
123 133
124 133
125 133
126 133
127 133
128 133
129 133
130 133
131 133
132 133
133 133
134 133
135 133
136 133
137 133
138 133
139 133
140 133
141 133
142 133
143 133
144 133
145 133
146 133
147 133
148 133
149 133
150 133
151 133
152 133
153 133
154 133
155 133
156 133
157 133
158 133
159 133
160 133
161 133
162 133
163 133
164 133
165 133
166 133
167 133
168 133
169 133
170 133
171 133
172 133
173 133
28 134
29 134
30 134
31 134
32 134
33 134
34 134
35 134
36 134
37 134
38 134
39 134
40 134
41 134
42 134
43 134
44 134
45 134
46 134
47 134
48 134
49 134
50 134
51 134
52 134
53 134
54 134
55 134
56 134
57 134
58 134
59 134
60 134
61 134
62 134
63 134
64 134
65 134
66 134
67 134
68 134
69 134
70 134
71 134
72 134
73 134
74 134
75 134
76 134
77 134
78 134
79 134
80 134
81 134
82 134
83 134
84 134
85 134
86 134
87 134
88 134
89 134
90 134
91 134
92 134
93 134
94 134
95 134
96 134
97 134
98 134
99 134
100 134
101 134
102 134
103 134
104 134
105 134
106 134
107 134
108 134
109 134
110 134
111 134
112 134
113 134
114 134
115 134
116 134
117 134
118 134
119 134
120 134
121 134
122 134
123 134
124 134
125 134
126 134
127 134
128 134
129 134
130 134
131 134
132 134
133 134
134 134
135 134
136 134
137 134
138 134
139 134
140 134
141 134
142 134
143 134
144 134
145 134
146 134
147 134
148 134
149 134
150 134
151 134
152 134
153 134
154 134
155 134
156 134
157 134
158 134
159 134
160 134
161 134
162 134
163 134
164 134
165 134
166 134
167 134
168 134
169 134
170 134
171 134
172 134
173 134
29 135
30 135
31 135
32 135
33 135
34 135
35 135
36 135
37 135
38 135
39 135
40 135
41 135
42 135
43 135
44 135
45 135
46 135
47 135
48 135
49 135
50 135
51 135
52 135
53 135
54 135
55 135
56 135
57 135
58 135
59 135
60 135
61 135
62 135
63 135
64 135
65 135
66 135
67 135
68 135
69 135
70 135
71 135
72 135
73 135
74 135
75 135
76 135
77 135
78 135
79 135
80 135
81 135
82 135
83 135
84 135
85 135
86 135
87 135
88 135
89 135
90 135
91 135
92 135
93 135
94 135
95 135
96 135
97 135
98 135
99 135
100 135
101 135
102 135
103 135
104 135
105 135
106 135
107 135
108 135
109 135
110 135
111 135
112 135
113 135
114 135
115 135
116 135
117 135
118 135
119 135
120 135
121 135
122 135
123 135
124 135
125 135
126 135
127 135
128 135
129 135
130 135
131 135
132 135
133 135
134 135
135 135
136 135
137 135
138 135
139 135
140 135
141 135
142 135
143 135
144 135
145 135
146 135
147 135
148 135
149 135
150 135
151 135
152 135
153 135
154 135
155 135
156 135
157 135
158 135
159 135
160 135
161 135
162 135
163 135
164 135
165 135
166 135
167 135
168 135
169 135
170 135
171 135
172 135
29 136
30 136
31 136
32 136
33 136
34 136
35 136
36 136
37 136
38 136
39 136
40 136
41 136
42 136
43 136
44 136
45 136
46 136
47 136
48 136
49 136
50 136
51 136
52 136
53 136
54 136
55 136
56 136
57 136
58 136
59 136
60 136
61 136
62 136
63 136
64 136
65 136
66 136
67 136
68 136
69 136
70 136
71 136
72 136
73 136
74 136
75 136
76 136
77 136
78 136
79 136
80 136
81 136
82 136
83 136
84 136
85 136
86 136
87 136
88 136
89 136
90 136
91 136
92 136
93 136
94 136
95 136
96 136
97 136
98 136
99 136
100 136
101 136
102 136
103 136
104 136
105 136
106 136
107 136
108 136
109 136
110 136
111 136
112 136
113 136
114 136
115 136
116 136
117 136
118 136
119 136
120 136
121 136
122 136
123 136
124 136
125 136
126 136
127 136
128 136
129 136
130 136
131 136
132 136
133 136
134 136
135 136
136 136
137 136
138 136
139 136
140 136
141 136
142 136
143 136
144 136
145 136
146 136
147 136
148 136
149 136
150 136
151 136
152 136
153 136
154 136
155 136
156 136
157 136
158 136
159 136
160 136
161 136
162 136
163 136
164 136
165 136
166 136
167 136
168 136
169 136
170 136
171 136
172 136
30 137
31 137
32 137
33 137
34 137
35 137
36 137
37 137
38 137
39 137
40 137
41 137
42 137
43 137
44 137
45 137
46 137
47 137
48 137
49 137
50 137
51 137
52 137
53 137
54 137
55 137
56 137
57 137
58 137
59 137
60 137
61 137
62 137
63 137
64 137
65 137
66 137
67 137
68 137
69 137
70 137
71 137
72 137
73 137
74 137
75 137
76 137
77 137
78 137
79 137
80 137
81 137
82 137
83 137
84 137
85 137
86 137
87 137
88 137
89 137
90 137
91 137
92 137
93 137
94 137
95 137
96 137
97 137
98 137
99 137
100 137
101 137
102 137
103 137
104 137
105 137
106 137
107 137
108 137
109 137
110 137
111 137
112 137
113 137
114 137
115 137
116 137
117 137
118 137
119 137
120 137
121 137
122 137
123 137
124 137
125 137
126 137
127 137
128 137
129 137
130 137
131 137
132 137
133 137
134 137
135 137
136 137
137 137
138 137
139 137
140 137
141 137
142 137
143 137
144 137
145 137
146 137
147 137
148 137
149 137
150 137
151 137
152 137
153 137
154 137
155 137
156 137
157 137
158 137
159 137
160 137
161 137
162 137
163 137
164 137
165 137
166 137
167 137
168 137
169 137
170 137
171 137
30 138
31 138
32 138
33 138
34 138
35 138
36 138
37 138
38 138
39 138
40 138
41 138
42 138
43 138
44 138
45 138
46 138
47 138
48 138
49 138
50 138
51 138
52 138
53 138
54 138
55 138
56 138
57 138
58 138
59 138
60 138
61 138
62 138
63 138
64 138
65 138
66 138
67 138
68 138
69 138
70 138
71 138
72 138
73 138
74 138
75 138
76 138
77 138
78 138
79 138
80 138
81 138
82 138
83 138
84 138
85 138
86 138
87 138
88 138
89 138
90 138
91 138
92 138
93 138
94 138
95 138
96 138
97 138
98 138
99 138
100 138
101 138
102 138
103 138
104 138
105 138
106 138
107 138
108 138
109 138
110 138
111 138
112 138
113 138
114 138
115 138
116 138
117 138
118 138
119 138
120 138
121 138
122 138
123 138
124 138
125 138
126 138
127 138
128 138
129 138
130 138
131 138
132 138
133 138
134 138
135 138
136 138
137 138
138 138
139 138
140 138
141 138
142 138
143 138
144 138
145 138
146 138
147 138
148 138
149 138
150 138
151 138
152 138
153 138
154 138
155 138
156 138
157 138
158 138
159 138
160 138
161 138
162 138
163 138
164 138
165 138
166 138
167 138
168 138
169 138
170 138
171 138
31 139
32 139
33 139
34 139
35 139
36 139
37 139
38 139
39 139
40 139
41 139
42 139
43 139
44 139
45 139
46 139
47 139
48 139
49 139
50 139
51 139
52 139
53 139
54 139
55 139
56 139
57 139
58 139
59 139
60 139
61 139
62 139
63 139
64 139
65 139
66 139
67 139
68 139
69 139
70 139
71 139
72 139
73 139
74 139
75 139
76 139
77 139
78 139
79 139
80 139
81 139
82 139
83 139
84 139
85 139
86 139
87 139
88 139
89 139
90 139
91 139
92 139
93 139
94 139
95 139
96 139
97 139
98 139
99 139
100 139
101 139
102 139
103 139
104 139
105 139
106 139
107 139
108 139
109 139
110 139
111 139
112 139
113 139
114 139
115 139
116 139
117 139
118 139
119 139
120 139
121 139
122 139
123 139
124 139
125 139
126 139
127 139
128 139
129 139
130 139
131 139
132 139
133 139
134 139
135 139
136 139
137 139
138 139
139 139
140 139
141 139
142 139
143 139
144 139
145 139
146 139
147 139
148 139
149 139
150 139
151 139
152 139
153 139
154 139
155 139
156 139
157 139
158 139
159 139
160 139
161 139
162 139
163 139
164 139
165 139
166 139
167 139
168 139
169 139
170 139
31 140
32 140
33 140
34 140
35 140
36 140
37 140
38 140
39 140
40 140
41 140
42 140
43 140
44 140
45 140
46 140
47 140
48 140
49 140
50 140
51 140
52 140
53 140
54 140
55 140
56 140
57 140
58 140
59 140
60 140
61 140
62 140
63 140
64 140
65 140
66 140
67 140
68 140
69 140
70 140
71 140
72 140
73 140
74 140
75 140
76 140
77 140
78 140
79 140
80 140
81 140
82 140
83 140
84 140
85 140
86 140
87 140
88 140
89 140
90 140
91 140
92 140
93 140
94 140
95 140
96 140
97 140
98 140
99 140
100 140
101 140
102 140
103 140
104 140
105 140
106 140
107 140
108 140
109 140
110 140
111 140
112 140
113 140
114 140
115 140
116 140
117 140
118 140
119 140
120 140
121 140
122 140
123 140
124 140
125 140
126 140
127 140
128 140
129 140
130 140
131 140
132 140
133 140
134 140
135 140
136 140
137 140
138 140
139 140
140 140
141 140
142 140
143 140
144 140
145 140
146 140
147 140
148 140
149 140
150 140
151 140
152 140
153 140
154 140
155 140
156 140
157 140
158 140
159 140
160 140
161 140
162 140
163 140
164 140
165 140
166 140
167 140
168 140
169 140
170 140
32 141
33 141
34 141
35 141
36 141
37 141
38 141
39 141
40 141
41 141
42 141
43 141
44 141
45 141
46 141
47 141
48 141
49 141
50 141
51 141
52 141
53 141
54 141
55 141
56 141
57 141
58 141
59 141
60 141
61 141
62 141
63 141
64 141
65 141
66 141
67 141
68 141
69 141
70 141
71 141
72 141
73 141
74 141
75 141
76 141
77 141
78 141
79 141
80 141
81 141
82 141
83 141
84 141
85 141
86 141
87 141
88 141
89 141
90 141
91 141
92 141
93 141
94 141
95 141
96 141
97 141
98 141
99 141
100 141
101 141
102 141
103 141
104 141
105 141
106 141
107 141
108 141
109 141
110 141
111 141
112 141
113 141
114 141
115 141
116 141
117 141
118 141
119 141
120 141
121 141
122 141
123 141
124 141
125 141
126 141
127 141
128 141
129 141
130 141
131 141
132 141
133 141
134 141
135 141
136 141
137 141
138 141
139 141
140 141
141 141
142 141
143 141
144 141
145 141
146 141
147 141
148 141
149 141
150 141
151 141
152 141
153 141
154 141
155 141
156 141
157 141
158 141
159 141
160 141
161 141
162 141
163 141
164 141
165 141
166 141
167 141
168 141
169 141
33 142
34 142
35 142
36 142
37 142
38 142
39 142
40 142
41 142
42 142
43 142
44 142
45 142
46 142
47 142
48 142
49 142
50 142
51 142
52 142
53 142
54 142
55 142
56 142
57 142
58 142
59 142
60 142
61 142
62 142
63 142
64 142
65 142
66 142
67 142
68 142
69 142
70 142
71 142
72 142
73 142
74 142
75 142
76 142
77 142
78 142
79 142
80 142
81 142
82 142
83 142
84 142
85 142
86 142
87 142
88 142
89 142
90 142
91 142
92 142
93 142
94 142
95 142
96 142
97 142
98 142
99 142
100 142
101 142
102 142
103 142
104 142
105 142
106 142
107 142
108 142
109 142
110 142
111 142
112 142
113 142
114 142
115 142
116 142
117 142
118 142
119 142
120 142
121 142
122 142
123 142
124 142
125 142
126 142
127 142
128 142
129 142
130 142
131 142
132 142
133 142
134 142
135 142
136 142
137 142
138 142
139 142
140 142
141 142
142 142
143 142
144 142
145 142
146 142
147 142
148 142
149 142
150 142
151 142
152 142
153 142
154 142
155 142
156 142
157 142
158 142
159 142
160 142
161 142
162 142
163 142
164 142
165 142
166 142
167 142
168 142
33 143
34 143
35 143
36 143
37 143
38 143
39 143
40 143
41 143
42 143
43 143
44 143
45 143
46 143
47 143
48 143
49 143
50 143
51 143
52 143
53 143
54 143
55 143
56 143
57 143
58 143
59 143
60 143
61 143
62 143
63 143
64 143
65 143
66 143
67 143
68 143
69 143
70 143
71 143
72 143
73 143
74 143
75 143
76 143
77 143
78 143
79 143
80 143
81 143
82 143
83 143
84 143
85 143
86 143
87 143
88 143
89 143
90 143
91 143
92 143
93 143
94 143
95 143
96 143
97 143
98 143
99 143
100 143
101 143
102 143
103 143
104 143
105 143
106 143
107 143
108 143
109 143
110 143
111 143
112 143
113 143
114 143
115 143
116 143
117 143
118 143
119 143
120 143
121 143
122 143
123 143
124 143
125 143
126 143
127 143
128 143
129 143
130 143
131 143
132 143
133 143
134 143
135 143
136 143
137 143
138 143
139 143
140 143
141 143
142 143
143 143
144 143
145 143
146 143
147 143
148 143
149 143
150 143
151 143
152 143
153 143
154 143
155 143
156 143
157 143
158 143
159 143
160 143
161 143
162 143
163 143
164 143
165 143
166 143
167 143
168 143
34 144
35 144
36 144
37 144
38 144
39 144
40 144
41 144
42 144
43 144
44 144
45 144
46 144
47 144
48 144
49 144
50 144
51 144
52 144
53 144
54 144
55 144
56 144
57 144
58 144
59 144
60 144
61 144
62 144
63 144
64 144
65 144
66 144
67 144
68 144
69 144
70 144
71 144
72 144
73 144
74 144
75 144
76 144
77 144
78 144
79 144
80 144
81 144
82 144
83 144
84 144
85 144
86 144
87 144
88 144
89 144
90 144
91 144
92 144
93 144
94 144
95 144
96 144
97 144
98 144
99 144
100 144
101 144
102 144
103 144
104 144
105 144
106 144
107 144
108 144
109 144
110 144
111 144
112 144
113 144
114 144
115 144
116 144
117 144
118 144
119 144
120 144
121 144
122 144
123 144
124 144
125 144
126 144
127 144
128 144
129 144
130 144
131 144
132 144
133 144
134 144
135 144
136 144
137 144
138 144
139 144
140 144
141 144
142 144
143 144
144 144
145 144
146 144
147 144
148 144
149 144
150 144
151 144
152 144
153 144
154 144
155 144
156 144
157 144
158 144
159 144
160 144
161 144
162 144
163 144
164 144
165 144
166 144
167 144
35 145
36 145
37 145
38 145
39 145
40 145
41 145
42 145
43 145
44 145
45 145
46 145
47 145
48 145
49 145
50 145
51 145
52 145
53 145
54 145
55 145
56 145
57 145
58 145
59 145
60 145
61 145
62 145
63 145
64 145
65 145
66 145
67 145
68 145
69 145
70 145
71 145
72 145
73 145
74 145
75 145
76 145
77 145
78 145
79 145
80 145
81 145
82 145
83 145
84 145
85 145
86 145
87 145
88 145
89 145
90 145
91 145
92 145
93 145
94 145
95 145
96 145
97 145
98 145
99 145
100 145
101 145
102 145
103 145
104 145
105 145
106 145
107 145
108 145
109 145
110 145
111 145
112 145
113 145
114 145
115 145
116 145
117 145
118 145
119 145
120 145
121 145
122 145
123 145
124 145
125 145
126 145
127 145
128 145
129 145
130 145
131 145
132 145
133 145
134 145
135 145
136 145
137 145
138 145
139 145
140 145
141 145
142 145
143 145
144 145
145 145
146 145
147 145
148 145
149 145
150 145
151 145
152 145
153 145
154 145
155 145
156 145
157 145
158 145
159 145
160 145
161 145
162 145
163 145
164 145
165 145
166 145
35 146
36 146
37 146
38 146
39 146
40 146
41 146
42 146
43 146
44 146
45 146
46 146
47 146
48 146
49 146
50 146
51 146
52 146
53 146
54 146
55 146
56 146
57 146
58 146
59 146
60 146
61 146
62 146
63 146
64 146
65 146
66 146
67 146
68 146
69 146
70 146
71 146
72 146
73 146
74 146
75 146
76 146
77 146
78 146
79 146
80 146
81 146
82 146
83 146
84 146
85 146
86 146
87 146
88 146
89 146
90 146
91 146
92 146
93 146
94 146
95 146
96 146
97 146
98 146
99 146
100 146
101 146
102 146
103 146
104 146
105 146
106 146
107 146
108 146
109 146
110 146
111 146
112 146
113 146
114 146
115 146
116 146
117 146
118 146
119 146
120 146
121 146
122 146
123 146
124 146
125 146
126 146
127 146
128 146
129 146
130 146
131 146
132 146
133 146
134 146
135 146
136 146
137 146
138 146
139 146
140 146
141 146
142 146
143 146
144 146
145 146
146 146
147 146
148 146
149 146
150 146
151 146
152 146
153 146
154 146
155 146
156 146
157 146
158 146
159 146
160 146
161 146
162 146
163 146
164 146
165 146
166 146
36 147
37 147
38 147
39 147
40 147
41 147
42 147
43 147
44 147
45 147
46 147
47 147
48 147
49 147
50 147
51 147
52 147
53 147
54 147
55 147
56 147
57 147
58 147
59 147
60 147
61 147
62 147
63 147
64 147
65 147
66 147
67 147
68 147
69 147
70 147
71 147
72 147
73 147
74 147
75 147
76 147
77 147
78 147
79 147
80 147
81 147
82 147
83 147
84 147
85 147
86 147
87 147
88 147
89 147
90 147
91 147
92 147
93 147
94 147
95 147
96 147
97 147
98 147
99 147
100 147
101 147
102 147
103 147
104 147
105 147
106 147
107 147
108 147
109 147
110 147
111 147
112 147
113 147
114 147
115 147
116 147
117 147
118 147
119 147
120 147
121 147
122 147
123 147
124 147
125 147
126 147
127 147
128 147
129 147
130 147
131 147
132 147
133 147
134 147
135 147
136 147
137 147
138 147
139 147
140 147
141 147
142 147
143 147
144 147
145 147
146 147
147 147
148 147
149 147
150 147
151 147
152 147
153 147
154 147
155 147
156 147
157 147
158 147
159 147
160 147
161 147
162 147
163 147
164 147
165 147
37 148
38 148
39 148
40 148
41 148
42 148
43 148
44 148
45 148
46 148
47 148
48 148
49 148
50 148
51 148
52 148
53 148
54 148
55 148
56 148
57 148
58 148
59 148
60 148
61 148
62 148
63 148
64 148
65 148
66 148
67 148
68 148
69 148
70 148
71 148
72 148
73 148
74 148
75 148
76 148
77 148
78 148
79 148
80 148
81 148
82 148
83 148
84 148
85 148
86 148
87 148
88 148
89 148
90 148
91 148
92 148
93 148
94 148
95 148
96 148
97 148
98 148
99 148
100 148
101 148
102 148
103 148
104 148
105 148
106 148
107 148
108 148
109 148
110 148
111 148
112 148
113 148
114 148
115 148
116 148
117 148
118 148
119 148
120 148
121 148
122 148
123 148
124 148
125 148
126 148
127 148
128 148
129 148
130 148
131 148
132 148
133 148
134 148
135 148
136 148
137 148
138 148
139 148
140 148
141 148
142 148
143 148
144 148
145 148
146 148
147 148
148 148
149 148
150 148
151 148
152 148
153 148
154 148
155 148
156 148
157 148
158 148
159 148
160 148
161 148
162 148
163 148
164 148
37 149
38 149
39 149
40 149
41 149
42 149
43 149
44 149
45 149
46 149
47 149
48 149
49 149
50 149
51 149
52 149
53 149
54 149
55 149
56 149
57 149
58 149
59 149
60 149
61 149
62 149
63 149
64 149
65 149
66 149
67 149
68 149
69 149
70 149
71 149
72 149
73 149
74 149
75 149
76 149
77 149
78 149
79 149
80 149
81 149
82 149
83 149
84 149
85 149
86 149
87 149
88 149
89 149
90 149
91 149
92 149
93 149
94 149
95 149
96 149
97 149
98 149
99 149
100 149
101 149
102 149
103 149
104 149
105 149
106 149
107 149
108 149
109 149
110 149
111 149
112 149
113 149
114 149
115 149
116 149
117 149
118 149
119 149
120 149
121 149
122 149
123 149
124 149
125 149
126 149
127 149
128 149
129 149
130 149
131 149
132 149
133 149
134 149
135 149
136 149
137 149
138 149
139 149
140 149
141 149
142 149
143 149
144 149
145 149
146 149
147 149
148 149
149 149
150 149
151 149
152 149
153 149
154 149
155 149
156 149
157 149
158 149
159 149
160 149
161 149
162 149
163 149
164 149
38 150
39 150
40 150
41 150
42 150
43 150
44 150
45 150
46 150
47 150
48 150
49 150
50 150
51 150
52 150
53 150
54 150
55 150
56 150
57 150
58 150
59 150
60 150
61 150
62 150
63 150
64 150
65 150
66 150
67 150
68 150
69 150
70 150
71 150
72 150
73 150
74 150
75 150
76 150
77 150
78 150
79 150
80 150
81 150
82 150
83 150
84 150
85 150
86 150
87 150
88 150
89 150
90 150
91 150
92 150
93 150
94 150
95 150
96 150
97 150
98 150
99 150
100 150
101 150
102 150
103 150
104 150
105 150
106 150
107 150
108 150
109 150
110 150
111 150
112 150
113 150
114 150
115 150
116 150
117 150
118 150
119 150
120 150
121 150
122 150
123 150
124 150
125 150
126 150
127 150
128 150
129 150
130 150
131 150
132 150
133 150
134 150
135 150
136 150
137 150
138 150
139 150
140 150
141 150
142 150
143 150
144 150
145 150
146 150
147 150
148 150
149 150
150 150
151 150
152 150
153 150
154 150
155 150
156 150
157 150
158 150
159 150
160 150
161 150
162 150
163 150
39 151
40 151
41 151
42 151
43 151
44 151
45 151
46 151
47 151
48 151
49 151
50 151
51 151
52 151
53 151
54 151
55 151
56 151
57 151
58 151
59 151
60 151
61 151
62 151
63 151
64 151
65 151
66 151
67 151
68 151
69 151
70 151
71 151
72 151
73 151
74 151
75 151
76 151
77 151
78 151
79 151
80 151
81 151
82 151
83 151
84 151
85 151
86 151
87 151
88 151
89 151
90 151
91 151
92 151
93 151
94 151
95 151
96 151
97 151
98 151
99 151
100 151
101 151
102 151
103 151
104 151
105 151
106 151
107 151
108 151
109 151
110 151
111 151
112 151
113 151
114 151
115 151
116 151
117 151
118 151
119 151
120 151
121 151
122 151
123 151
124 151
125 151
126 151
127 151
128 151
129 151
130 151
131 151
132 151
133 151
134 151
135 151
136 151
137 151
138 151
139 151
140 151
141 151
142 151
143 151
144 151
145 151
146 151
147 151
148 151
149 151
150 151
151 151
152 151
153 151
154 151
155 151
156 151
157 151
158 151
159 151
160 151
161 151
162 151
40 152
41 152
42 152
43 152
44 152
45 152
46 152
47 152
48 152
49 152
50 152
51 152
52 152
53 152
54 152
55 152
56 152
57 152
58 152
59 152
60 152
61 152
62 152
63 152
64 152
65 152
66 152
67 152
68 152
69 152
70 152
71 152
72 152
73 152
74 152
75 152
76 152
77 152
78 152
79 152
80 152
81 152
82 152
83 152
84 152
85 152
86 152
87 152
88 152
89 152
90 152
91 152
92 152
93 152
94 152
95 152
96 152
97 152
98 152
99 152
100 152
101 152
102 152
103 152
104 152
105 152
106 152
107 152
108 152
109 152
110 152
111 152
112 152
113 152
114 152
115 152
116 152
117 152
118 152
119 152
120 152
121 152
122 152
123 152
124 152
125 152
126 152
127 152
128 152
129 152
130 152
131 152
132 152
133 152
134 152
135 152
136 152
137 152
138 152
139 152
140 152
141 152
142 152
143 152
144 152
145 152
146 152
147 152
148 152
149 152
150 152
151 152
152 152
153 152
154 152
155 152
156 152
157 152
158 152
159 152
160 152
161 152
41 153
42 153
43 153
44 153
45 153
46 153
47 153
48 153
49 153
50 153
51 153
52 153
53 153
54 153
55 153
56 153
57 153
58 153
59 153
60 153
61 153
62 153
63 153
64 153
65 153
66 153
67 153
68 153
69 153
70 153
71 153
72 153
73 153
74 153
75 153
76 153
77 153
78 153
79 153
80 153
81 153
82 153
83 153
84 153
85 153
86 153
87 153
88 153
89 153
90 153
91 153
92 153
93 153
94 153
95 153
96 153
97 153
98 153
99 153
100 153
101 153
102 153
103 153
104 153
105 153
106 153
107 153
108 153
109 153
110 153
111 153
112 153
113 153
114 153
115 153
116 153
117 153
118 153
119 153
120 153
121 153
122 153
123 153
124 153
125 153
126 153
127 153
128 153
129 153
130 153
131 153
132 153
133 153
134 153
135 153
136 153
137 153
138 153
139 153
140 153
141 153
142 153
143 153
144 153
145 153
146 153
147 153
148 153
149 153
150 153
151 153
152 153
153 153
154 153
155 153
156 153
157 153
158 153
159 153
160 153
42 154
43 154
44 154
45 154
46 154
47 154
48 154
49 154
50 154
51 154
52 154
53 154
54 154
55 154
56 154
57 154
58 154
59 154
60 154
61 154
62 154
63 154
64 154
65 154
66 154
67 154
68 154
69 154
70 154
71 154
72 154
73 154
74 154
75 154
76 154
77 154
78 154
79 154
80 154
81 154
82 154
83 154
84 154
85 154
86 154
87 154
88 154
89 154
90 154
91 154
92 154
93 154
94 154
95 154
96 154
97 154
98 154
99 154
100 154
101 154
102 154
103 154
104 154
105 154
106 154
107 154
108 154
109 154
110 154
111 154
112 154
113 154
114 154
115 154
116 154
117 154
118 154
119 154
120 154
121 154
122 154
123 154
124 154
125 154
126 154
127 154
128 154
129 154
130 154
131 154
132 154
133 154
134 154
135 154
136 154
137 154
138 154
139 154
140 154
141 154
142 154
143 154
144 154
145 154
146 154
147 154
148 154
149 154
150 154
151 154
152 154
153 154
154 154
155 154
156 154
157 154
158 154
159 154
42 155
43 155
44 155
45 155
46 155
47 155
48 155
49 155
50 155
51 155
52 155
53 155
54 155
55 155
56 155
57 155
58 155
59 155
60 155
61 155
62 155
63 155
64 155
65 155
66 155
67 155
68 155
69 155
70 155
71 155
72 155
73 155
74 155
75 155
76 155
77 155
78 155
79 155
80 155
81 155
82 155
83 155
84 155
85 155
86 155
87 155
88 155
89 155
90 155
91 155
92 155
93 155
94 155
95 155
96 155
97 155
98 155
99 155
100 155
101 155
102 155
103 155
104 155
105 155
106 155
107 155
108 155
109 155
110 155
111 155
112 155
113 155
114 155
115 155
116 155
117 155
118 155
119 155
120 155
121 155
122 155
123 155
124 155
125 155
126 155
127 155
128 155
129 155
130 155
131 155
132 155
133 155
134 155
135 155
136 155
137 155
138 155
139 155
140 155
141 155
142 155
143 155
144 155
145 155
146 155
147 155
148 155
149 155
150 155
151 155
152 155
153 155
154 155
155 155
156 155
157 155
158 155
159 155
43 156
44 156
45 156
46 156
47 156
48 156
49 156
50 156
51 156
52 156
53 156
54 156
55 156
56 156
57 156
58 156
59 156
60 156
61 156
62 156
63 156
64 156
65 156
66 156
67 156
68 156
69 156
70 156
71 156
72 156
73 156
74 156
75 156
76 156
77 156
78 156
79 156
80 156
81 156
82 156
83 156
84 156
85 156
86 156
87 156
88 156
89 156
90 156
91 156
92 156
93 156
94 156
95 156
96 156
97 156
98 156
99 156
100 156
101 156
102 156
103 156
104 156
105 156
106 156
107 156
108 156
109 156
110 156
111 156
112 156
113 156
114 156
115 156
116 156
117 156
118 156
119 156
120 156
121 156
122 156
123 156
124 156
125 156
126 156
127 156
128 156
129 156
130 156
131 156
132 156
133 156
134 156
135 156
136 156
137 156
138 156
139 156
140 156
141 156
142 156
143 156
144 156
145 156
146 156
147 156
148 156
149 156
150 156
151 156
152 156
153 156
154 156
155 156
156 156
157 156
158 156
44 157
45 157
46 157
47 157
48 157
49 157
50 157
51 157
52 157
53 157
54 157
55 157
56 157
57 157
58 157
59 157
60 157
61 157
62 157
63 157
64 157
65 157
66 157
67 157
68 157
69 157
70 157
71 157
72 157
73 157
74 157
75 157
76 157
77 157
78 157
79 157
80 157
81 157
82 157
83 157
84 157
85 157
86 157
87 157
88 157
89 157
90 157
91 157
92 157
93 157
94 157
95 157
96 157
97 157
98 157
99 157
100 157
101 157
102 157
103 157
104 157
105 157
106 157
107 157
108 157
109 157
110 157
111 157
112 157
113 157
114 157
115 157
116 157
117 157
118 157
119 157
120 157
121 157
122 157
123 157
124 157
125 157
126 157
127 157
128 157
129 157
130 157
131 157
132 157
133 157
134 157
135 157
136 157
137 157
138 157
139 157
140 157
141 157
142 157
143 157
144 157
145 157
146 157
147 157
148 157
149 157
150 157
151 157
152 157
153 157
154 157
155 157
156 157
157 157
45 158
46 158
47 158
48 158
49 158
50 158
51 158
52 158
53 158
54 158
55 158
56 158
57 158
58 158
59 158
60 158
61 158
62 158
63 158
64 158
65 158
66 158
67 158
68 158
69 158
70 158
71 158
72 158
73 158
74 158
75 158
76 158
77 158
78 158
79 158
80 158
81 158
82 158
83 158
84 158
85 158
86 158
87 158
88 158
89 158
90 158
91 158
92 158
93 158
94 158
95 158
96 158
97 158
98 158
99 158
100 158
101 158
102 158
103 158
104 158
105 158
106 158
107 158
108 158
109 158
110 158
111 158
112 158
113 158
114 158
115 158
116 158
117 158
118 158
119 158
120 158
121 158
122 158
123 158
124 158
125 158
126 158
127 158
128 158
129 158
130 158
131 158
132 158
133 158
134 158
135 158
136 158
137 158
138 158
139 158
140 158
141 158
142 158
143 158
144 158
145 158
146 158
147 158
148 158
149 158
150 158
151 158
152 158
153 158
154 158
155 158
156 158
46 159
47 159
48 159
49 159
50 159
51 159
52 159
53 159
54 159
55 159
56 159
57 159
58 159
59 159
60 159
61 159
62 159
63 159
64 159
65 159
66 159
67 159
68 159
69 159
70 159
71 159
72 159
73 159
74 159
75 159
76 159
77 159
78 159
79 159
80 159
81 159
82 159
83 159
84 159
85 159
86 159
87 159
88 159
89 159
90 159
91 159
92 159
93 159
94 159
95 159
96 159
97 159
98 159
99 159
100 159
101 159
102 159
103 159
104 159
105 159
106 159
107 159
108 159
109 159
110 159
111 159
112 159
113 159
114 159
115 159
116 159
117 159
118 159
119 159
120 159
121 159
122 159
123 159
124 159
125 159
126 159
127 159
128 159
129 159
130 159
131 159
132 159
133 159
134 159
135 159
136 159
137 159
138 159
139 159
140 159
141 159
142 159
143 159
144 159
145 159
146 159
147 159
148 159
149 159
150 159
151 159
152 159
153 159
154 159
155 159
48 160
49 160
50 160
51 160
52 160
53 160
54 160
55 160
56 160
57 160
58 160
59 160
60 160
61 160
62 160
63 160
64 160
65 160
66 160
67 160
68 160
69 160
70 160
71 160
72 160
73 160
74 160
75 160
76 160
77 160
78 160
79 160
80 160
81 160
82 160
83 160
84 160
85 160
86 160
87 160
88 160
89 160
90 160
91 160
92 160
93 160
94 160
95 160
96 160
97 160
98 160
99 160
100 160
101 160
102 160
103 160
104 160
105 160
106 160
107 160
108 160
109 160
110 160
111 160
112 160
113 160
114 160
115 160
116 160
117 160
118 160
119 160
120 160
121 160
122 160
123 160
124 160
125 160
126 160
127 160
128 160
129 160
130 160
131 160
132 160
133 160
134 160
135 160
136 160
137 160
138 160
139 160
140 160
141 160
142 160
143 160
144 160
145 160
146 160
147 160
148 160
149 160
150 160
151 160
152 160
153 160
49 161
50 161
51 161
52 161
53 161
54 161
55 161
56 161
57 161
58 161
59 161
60 161
61 161
62 161
63 161
64 161
65 161
66 161
67 161
68 161
69 161
70 161
71 161
72 161
73 161
74 161
75 161
76 161
77 161
78 161
79 161
80 161
81 161
82 161
83 161
84 161
85 161
86 161
87 161
88 161
89 161
90 161
91 161
92 161
93 161
94 161
95 161
96 161
97 161
98 161
99 161
100 161
101 161
102 161
103 161
104 161
105 161
106 161
107 161
108 161
109 161
110 161
111 161
112 161
113 161
114 161
115 161
116 161
117 161
118 161
119 161
120 161
121 161
122 161
123 161
124 161
125 161
126 161
127 161
128 161
129 161
130 161
131 161
132 161
133 161
134 161
135 161
136 161
137 161
138 161
139 161
140 161
141 161
142 161
143 161
144 161
145 161
146 161
147 161
148 161
149 161
150 161
151 161
152 161
50 162
51 162
52 162
53 162
54 162
55 162
56 162
57 162
58 162
59 162
60 162
61 162
62 162
63 162
64 162
65 162
66 162
67 162
68 162
69 162
70 162
71 162
72 162
73 162
74 162
75 162
76 162
77 162
78 162
79 162
80 162
81 162
82 162
83 162
84 162
85 162
86 162
87 162
88 162
89 162
90 162
91 162
92 162
93 162
94 162
95 162
96 162
97 162
98 162
99 162
100 162
101 162
102 162
103 162
104 162
105 162
106 162
107 162
108 162
109 162
110 162
111 162
112 162
113 162
114 162
115 162
116 162
117 162
118 162
119 162
120 162
121 162
122 162
123 162
124 162
125 162
126 162
127 162
128 162
129 162
130 162
131 162
132 162
133 162
134 162
135 162
136 162
137 162
138 162
139 162
140 162
141 162
142 162
143 162
144 162
145 162
146 162
147 162
148 162
149 162
150 162
151 162
51 163
52 163
53 163
54 163
55 163
56 163
57 163
58 163
59 163
60 163
61 163
62 163
63 163
64 163
65 163
66 163
67 163
68 163
69 163
70 163
71 163
72 163
73 163
74 163
75 163
76 163
77 163
78 163
79 163
80 163
81 163
82 163
83 163
84 163
85 163
86 163
87 163
88 163
89 163
90 163
91 163
92 163
93 163
94 163
95 163
96 163
97 163
98 163
99 163
100 163
101 163
102 163
103 163
104 163
105 163
106 163
107 163
108 163
109 163
110 163
111 163
112 163
113 163
114 163
115 163
116 163
117 163
118 163
119 163
120 163
121 163
122 163
123 163
124 163
125 163
126 163
127 163
128 163
129 163
130 163
131 163
132 163
133 163
134 163
135 163
136 163
137 163
138 163
139 163
140 163
141 163
142 163
143 163
144 163
145 163
146 163
147 163
148 163
149 163
150 163
52 164
53 164
54 164
55 164
56 164
57 164
58 164
59 164
60 164
61 164
62 164
63 164
64 164
65 164
66 164
67 164
68 164
69 164
70 164
71 164
72 164
73 164
74 164
75 164
76 164
77 164
78 164
79 164
80 164
81 164
82 164
83 164
84 164
85 164
86 164
87 164
88 164
89 164
90 164
91 164
92 164
93 164
94 164
95 164
96 164
97 164
98 164
99 164
100 164
101 164
102 164
103 164
104 164
105 164
106 164
107 164
108 164
109 164
110 164
111 164
112 164
113 164
114 164
115 164
116 164
117 164
118 164
119 164
120 164
121 164
122 164
123 164
124 164
125 164
126 164
127 164
128 164
129 164
130 164
131 164
132 164
133 164
134 164
135 164
136 164
137 164
138 164
139 164
140 164
141 164
142 164
143 164
144 164
145 164
146 164
147 164
148 164
149 164
54 165
55 165
56 165
57 165
58 165
59 165
60 165
61 165
62 165
63 165
64 165
65 165
66 165
67 165
68 165
69 165
70 165
71 165
72 165
73 165
74 165
75 165
76 165
77 165
78 165
79 165
80 165
81 165
82 165
83 165
84 165
85 165
86 165
87 165
88 165
89 165
90 165
91 165
92 165
93 165
94 165
95 165
96 165
97 165
98 165
99 165
100 165
101 165
102 165
103 165
104 165
105 165
106 165
107 165
108 165
109 165
110 165
111 165
112 165
113 165
114 165
115 165
116 165
117 165
118 165
119 165
120 165
121 165
122 165
123 165
124 165
125 165
126 165
127 165
128 165
129 165
130 165
131 165
132 165
133 165
134 165
135 165
136 165
137 165
138 165
139 165
140 165
141 165
142 165
143 165
144 165
145 165
146 165
147 165
55 166
56 166
57 166
58 166
59 166
60 166
61 166
62 166
63 166
64 166
65 166
66 166
67 166
68 166
69 166
70 166
71 166
72 166
73 166
74 166
75 166
76 166
77 166
78 166
79 166
80 166
81 166
82 166
83 166
84 166
85 166
86 166
87 166
88 166
89 166
90 166
91 166
92 166
93 166
94 166
95 166
96 166
97 166
98 166
99 166
100 166
101 166
102 166
103 166
104 166
105 166
106 166
107 166
108 166
109 166
110 166
111 166
112 166
113 166
114 166
115 166
116 166
117 166
118 166
119 166
120 166
121 166
122 166
123 166
124 166
125 166
126 166
127 166
128 166
129 166
130 166
131 166
132 166
133 166
134 166
135 166
136 166
137 166
138 166
139 166
140 166
141 166
142 166
143 166
144 166
145 166
146 166
57 167
58 167
59 167
60 167
61 167
62 167
63 167
64 167
65 167
66 167
67 167
68 167
69 167
70 167
71 167
72 167
73 167
74 167
75 167
76 167
77 167
78 167
79 167
80 167
81 167
82 167
83 167
84 167
85 167
86 167
87 167
88 167
89 167
90 167
91 167
92 167
93 167
94 167
95 167
96 167
97 167
98 167
99 167
100 167
101 167
102 167
103 167
104 167
105 167
106 167
107 167
108 167
109 167
110 167
111 167
112 167
113 167
114 167
115 167
116 167
117 167
118 167
119 167
120 167
121 167
122 167
123 167
124 167
125 167
126 167
127 167
128 167
129 167
130 167
131 167
132 167
133 167
134 167
135 167
136 167
137 167
138 167
139 167
140 167
141 167
142 167
143 167
144 167
58 168
59 168
60 168
61 168
62 168
63 168
64 168
65 168
66 168
67 168
68 168
69 168
70 168
71 168
72 168
73 168
74 168
75 168
76 168
77 168
78 168
79 168
80 168
81 168
82 168
83 168
84 168
85 168
86 168
87 168
88 168
89 168
90 168
91 168
92 168
93 168
94 168
95 168
96 168
97 168
98 168
99 168
100 168
101 168
102 168
103 168
104 168
105 168
106 168
107 168
108 168
109 168
110 168
111 168
112 168
113 168
114 168
115 168
116 168
117 168
118 168
119 168
120 168
121 168
122 168
123 168
124 168
125 168
126 168
127 168
128 168
129 168
130 168
131 168
132 168
133 168
134 168
135 168
136 168
137 168
138 168
139 168
140 168
141 168
142 168
143 168
60 169
61 169
62 169
63 169
64 169
65 169
66 169
67 169
68 169
69 169
70 169
71 169
72 169
73 169
74 169
75 169
76 169
77 169
78 169
79 169
80 169
81 169
82 169
83 169
84 169
85 169
86 169
87 169
88 169
89 169
90 169
91 169
92 169
93 169
94 169
95 169
96 169
97 169
98 169
99 169
100 169
101 169
102 169
103 169
104 169
105 169
106 169
107 169
108 169
109 169
110 169
111 169
112 169
113 169
114 169
115 169
116 169
117 169
118 169
119 169
120 169
121 169
122 169
123 169
124 169
125 169
126 169
127 169
128 169
129 169
130 169
131 169
132 169
133 169
134 169
135 169
136 169
137 169
138 169
139 169
140 169
141 169
61 170
62 170
63 170
64 170
65 170
66 170
67 170
68 170
69 170
70 170
71 170
72 170
73 170
74 170
75 170
76 170
77 170
78 170
79 170
80 170
81 170
82 170
83 170
84 170
85 170
86 170
87 170
88 170
89 170
90 170
91 170
92 170
93 170
94 170
95 170
96 170
97 170
98 170
99 170
100 170
101 170
102 170
103 170
104 170
105 170
106 170
107 170
108 170
109 170
110 170
111 170
112 170
113 170
114 170
115 170
116 170
117 170
118 170
119 170
120 170
121 170
122 170
123 170
124 170
125 170
126 170
127 170
128 170
129 170
130 170
131 170
132 170
133 170
134 170
135 170
136 170
137 170
138 170
139 170
140 170
63 171
64 171
65 171
66 171
67 171
68 171
69 171
70 171
71 171
72 171
73 171
74 171
75 171
76 171
77 171
78 171
79 171
80 171
81 171
82 171
83 171
84 171
85 171
86 171
87 171
88 171
89 171
90 171
91 171
92 171
93 171
94 171
95 171
96 171
97 171
98 171
99 171
100 171
101 171
102 171
103 171
104 171
105 171
106 171
107 171
108 171
109 171
110 171
111 171
112 171
113 171
114 171
115 171
116 171
117 171
118 171
119 171
120 171
121 171
122 171
123 171
124 171
125 171
126 171
127 171
128 171
129 171
130 171
131 171
132 171
133 171
134 171
135 171
136 171
137 171
138 171
65 172
66 172
67 172
68 172
69 172
70 172
71 172
72 172
73 172
74 172
75 172
76 172
77 172
78 172
79 172
80 172
81 172
82 172
83 172
84 172
85 172
86 172
87 172
88 172
89 172
90 172
91 172
92 172
93 172
94 172
95 172
96 172
97 172
98 172
99 172
100 172
101 172
102 172
103 172
104 172
105 172
106 172
107 172
108 172
109 172
110 172
111 172
112 172
113 172
114 172
115 172
116 172
117 172
118 172
119 172
120 172
121 172
122 172
123 172
124 172
125 172
126 172
127 172
128 172
129 172
130 172
131 172
132 172
133 172
134 172
135 172
136 172
67 173
68 173
69 173
70 173
71 173
72 173
73 173
74 173
75 173
76 173
77 173
78 173
79 173
80 173
81 173
82 173
83 173
84 173
85 173
86 173
87 173
88 173
89 173
90 173
91 173
92 173
93 173
94 173
95 173
96 173
97 173
98 173
99 173
100 173
101 173
102 173
103 173
104 173
105 173
106 173
107 173
108 173
109 173
110 173
111 173
112 173
113 173
114 173
115 173
116 173
117 173
118 173
119 173
120 173
121 173
122 173
123 173
124 173
125 173
126 173
127 173
128 173
129 173
130 173
131 173
132 173
133 173
134 173
69 174
70 174
71 174
72 174
73 174
74 174
75 174
76 174
77 174
78 174
79 174
80 174
81 174
82 174
83 174
84 174
85 174
86 174
87 174
88 174
89 174
90 174
91 174
92 174
93 174
94 174
95 174
96 174
97 174
98 174
99 174
100 174
101 174
102 174
103 174
104 174
105 174
106 174
107 174
108 174
109 174
110 174
111 174
112 174
113 174
114 174
115 174
116 174
117 174
118 174
119 174
120 174
121 174
122 174
123 174
124 174
125 174
126 174
127 174
128 174
129 174
130 174
131 174
132 174
72 175
73 175
74 175
75 175
76 175
77 175
78 175
79 175
80 175
81 175
82 175
83 175
84 175
85 175
86 175
87 175
88 175
89 175
90 175
91 175
92 175
93 175
94 175
95 175
96 175
97 175
98 175
99 175
100 175
101 175
102 175
103 175
104 175
105 175
106 175
107 175
108 175
109 175
110 175
111 175
112 175
113 175
114 175
115 175
116 175
117 175
118 175
119 175
120 175
121 175
122 175
123 175
124 175
125 175
126 175
127 175
128 175
129 175
75 176
76 176
77 176
78 176
79 176
80 176
81 176
82 176
83 176
84 176
85 176
86 176
87 176
88 176
89 176
90 176
91 176
92 176
93 176
94 176
95 176
96 176
97 176
98 176
99 176
100 176
101 176
102 176
103 176
104 176
105 176
106 176
107 176
108 176
109 176
110 176
111 176
112 176
113 176
114 176
115 176
116 176
117 176
118 176
119 176
120 176
121 176
122 176
123 176
124 176
125 176
126 176
78 177
79 177
80 177
81 177
82 177
83 177
84 177
85 177
86 177
87 177
88 177
89 177
90 177
91 177
92 177
93 177
94 177
95 177
96 177
97 177
98 177
99 177
100 177
101 177
102 177
103 177
104 177
105 177
106 177
107 177
108 177
109 177
110 177
111 177
112 177
113 177
114 177
115 177
116 177
117 177
118 177
119 177
120 177
121 177
122 177
123 177
81 178
82 178
83 178
84 178
85 178
86 178
87 178
88 178
89 178
90 178
91 178
92 178
93 178
94 178
95 178
96 178
97 178
98 178
99 178
100 178
101 178
102 178
103 178
104 178
105 178
106 178
107 178
108 178
109 178
110 178
111 178
112 178
113 178
114 178
115 178
116 178
117 178
118 178
119 178
120 178
86 179
87 179
88 179
89 179
90 179
91 179
92 179
93 179
94 179
95 179
96 179
97 179
98 179
99 179
100 179
101 179
102 179
103 179
104 179
105 179
106 179
107 179
108 179
109 179
110 179
111 179
112 179
113 179
114 179
115 179
92 180
93 180
94 180
95 180
96 180
97 180
98 180
99 180
100 180
101 180
102 180
103 180
104 180
105 180
106 180
107 180
108 180
109 180


==> figures/ring/ring_geom/ring_geometry_stair_step_backup.tikz <==
\raisebox{0.175\figureheight}{%
\begin{tikzpicture}[font=\sffamily\sansmath]

% Main geometry: no axes, same clean typography as the other figures.
\begin{axis}[
name=ringmain,
width=\figurewidth,
height=\figureheight,
scale only axis,
xmin=95,
xmax=185,
ymin=95,
ymax=185,
axis equal image,
hide axis,
clip=true,
]

% Ideal circular boundaries, retained only as a light reference.
\addplot[
black,
densely dashed,
line width=0.7pt,
domain=0:360,
samples=720,
forget plot
]
({100.5 + 20*cos(x)}, {100.5 + 20*sin(x)});

\addplot[
black,
densely dashed,
line width=0.7pt,
domain=0:360,
samples=720,
forget plot
]
({100.5 + 80*cos(x)}, {100.5 + 80*sin(x)});

% Numerical stair-step boundaries: both black.
\addplot[
black,
solid,
line width=1.15pt,
line join=round,
line cap=round,
no markers,
forget plot
]
table[x=x,y=z]
{figures/ring/ring_geom/ring_inner_stair_edges.dat};

\addplot[
black,
solid,
line width=1.15pt,
line join=round,
line cap=round,
no markers,
forget plot
]
table[x=x,y=z]
{figures/ring/ring_geom/ring_outer_stair_edges.dat};

% Small source windows corresponding to the two magnifications.
\draw[black, line width=0.65pt]
(axis cs:113.4,113.4) rectangle (axis cs:116.8,116.8);

\draw[black, line width=0.65pt]
(axis cs:107.5,178.6) rectangle (axis cs:113.5,181.0);

% Save the corners of the selected regions and the inset positions.
% Two corners per source window are used to create the two-line zoom callouts.
\coordinate (innerSourceNE) at (axis cs:116.8,116.8);
\coordinate (innerSourceSE) at (axis cs:116.8,113.4);
\coordinate (outerSourceSW) at (axis cs:107.5,178.6);
\coordinate (outerSourceSE) at (axis cs:113.5,178.6);

% Insets positioned approximately as indicated in the annotated sketch.
% Outer zoom: below the selected stair at the top of the outer boundary.
% Inner zoom: lower-right, as in the previous version.
\coordinate (innerInsetPos) at (rel axis cs:0.58,0.19);
\coordinate (outerInsetPos) at (rel axis cs:0.22,0.64);

% Material-region labels.
\node[
    font=\scriptsize\sffamily\sansmath,
    anchor=center,
    %fill=white,
    inner sep=1.2pt
] at (axis cs:165.0,170.0) {solid};

\node[
    font=\scriptsize\sffamily\sansmath,
    anchor=center,
    %fill=white,
    inner sep=1.2pt
] at (axis cs:141.5,137.5) {fluid};

\node[
    font=\scriptsize\sffamily\sansmath,
    anchor=center,
    %fill=white,
    inner sep=1.2pt
] at (axis cs:104.0,105.0) {solid};

\end{axis}

% --------------------------------------------------------------------------
% Inner-boundary magnification, placed in the empty annular region.
% --------------------------------------------------------------------------
\begin{axis}[
name=innerzoom,
at={(innerInsetPos)},
anchor=center,
width=0.34\figurewidth,
height=0.22\figureheight,
scale only axis,
xmin=113.4,
xmax=116.8,
ymin=113.4,
ymax=116.8,
axis equal image,
axis line style={black, line width=0.65pt},
tick align=inside,
tick pos=both,
xtick=\empty,
ytick=\empty,
clip=true,
]

\addplot[
black,
densely dashed,
line width=0.7pt,
domain=0:360,
samples=720,
forget plot
]
({100.5 + 20*cos(x)}, {100.5 + 20*sin(x)});

\addplot[
black,
solid,
line width=1.4pt,
line join=miter,
line cap=butt,
no markers,
forget plot
]
table[x=x,y=z]
{figures/ring/ring_geom/ring_inner_stair_edges.dat};


\end{axis}

% --------------------------------------------------------------------------
% Outer-boundary magnification.
% --------------------------------------------------------------------------
\begin{axis}[
name=outerzoom,
at={(outerInsetPos)},
anchor=center,
width=0.30\figurewidth,
height=0.18\figureheight,
scale only axis,
xmin=107.5,
xmax=113.5,
ymin=178.6,
ymax=181.0,
axis equal image,
axis line style={black, line width=0.65pt},
tick align=inside,
tick pos=both,
xtick=\empty,
ytick=\empty,
clip=true,
]

\addplot[
black,
densely dashed,
line width=0.7pt,
domain=0:360,
samples=720,
forget plot
]
({100.5 + 80*cos(x)}, {100.5 + 80*sin(x)});

\addplot[
black,
solid,
line width=1.4pt,
line join=miter,
line cap=butt,
no markers,
forget plot
]
table[x=x,y=z]
{figures/ring/ring_geom/ring_outer_stair_edges.dat};


\end{axis}

% Two thin oblique connectors for each zoom, as in a classical magnification callout.
% Inner source window -> upper-left side of the lower-right inset.
\draw[black, line width=0.55pt]
(innerSourceNE) -- (innerzoom.north west);
\draw[black, line width=0.55pt]
(innerSourceSE) -- (innerzoom.south west);

% Outer source window at the top -> upper corners of the zoom below.
% The two lines therefore open downward, as in the annotated sketch.
\draw[black, line width=0.55pt]
(outerSourceSW) -- (outerzoom.north west);
\draw[black, line width=0.55pt]
(outerSourceSE) -- (outerzoom.north east);

\end{tikzpicture}%
}

==> figures/ring/ring_geom/ring_inner_boundary_cells.dat <==
x z
96 80
97 80
98 80
99 80
100 80
101 80
102 80
103 80
104 80
105 80
92 81
93 81
94 81
95 81
96 81
105 81
106 81
107 81
108 81
109 81
90 82
91 82
92 82
109 82
110 82
111 82
89 83
90 83
111 83
112 83
87 84
88 84
89 84
112 84
113 84
114 84
86 85
87 85
114 85
115 85
85 86
86 86
115 86
116 86
84 87
85 87
116 87
117 87
84 88
117 88
83 89
84 89
117 89
118 89
82 90
83 90
118 90
119 90
82 91
119 91
81 92
82 92
119 92
120 92
81 93
120 93
81 94
120 94
81 95
120 95
80 96
81 96
120 96
121 96
80 97
121 97
80 98
121 98
80 99
121 99
80 100
121 100
80 101
121 101
80 102
121 102
80 103
121 103
80 104
121 104
80 105
81 105
120 105
121 105
81 106
120 106
81 107
120 107
81 108
120 108
81 109
82 109
119 109
120 109
82 110
119 110
82 111
83 111
118 111
119 111
83 112
84 112
117 112
118 112
84 113
117 113
84 114
85 114
116 114
117 114
85 115
86 115
115 115
116 115
86 116
87 116
114 116
115 116
87 117
88 117
89 117
112 117
113 117
114 117
89 118
90 118
111 118
112 118
90 119
91 119
92 119
109 119
110 119
111 119
92 120
93 120
94 120
95 120
96 120
105 120
106 120
107 120
108 120
109 120
96 121
97 121
98 121
99 121
100 121
101 121
102 121
103 121
104 121
105 121


==> figures/ring/ring_geom/ring_inner_stair_edges.dat <==
x z
96.50000000 80.50000000
97.50000000 80.50000000

97.50000000 80.50000000
98.50000000 80.50000000

98.50000000 80.50000000
99.50000000 80.50000000

99.50000000 80.50000000
100.50000000 80.50000000

100.50000000 80.50000000
101.50000000 80.50000000

101.50000000 80.50000000
102.50000000 80.50000000

102.50000000 80.50000000
103.50000000 80.50000000

103.50000000 80.50000000
104.50000000 80.50000000

92.50000000 81.50000000
93.50000000 81.50000000

93.50000000 81.50000000
94.50000000 81.50000000

94.50000000 81.50000000
95.50000000 81.50000000

96.50000000 80.50000000
96.50000000 81.50000000

95.50000000 81.50000000
96.50000000 81.50000000

104.50000000 80.50000000
104.50000000 81.50000000

104.50000000 81.50000000
105.50000000 81.50000000

105.50000000 81.50000000
106.50000000 81.50000000

106.50000000 81.50000000
107.50000000 81.50000000

107.50000000 81.50000000
108.50000000 81.50000000

90.50000000 82.50000000
91.50000000 82.50000000

92.50000000 81.50000000
92.50000000 82.50000000

91.50000000 82.50000000
92.50000000 82.50000000

108.50000000 81.50000000
108.50000000 82.50000000

108.50000000 82.50000000
109.50000000 82.50000000

109.50000000 82.50000000
110.50000000 82.50000000

90.50000000 82.50000000
90.50000000 83.50000000

89.50000000 83.50000000
90.50000000 83.50000000

110.50000000 82.50000000
110.50000000 83.50000000

110.50000000 83.50000000
111.50000000 83.50000000

87.50000000 84.50000000
88.50000000 84.50000000

89.50000000 83.50000000
89.50000000 84.50000000

88.50000000 84.50000000
89.50000000 84.50000000

111.50000000 83.50000000
111.50000000 84.50000000

111.50000000 84.50000000
112.50000000 84.50000000

112.50000000 84.50000000
113.50000000 84.50000000

87.50000000 84.50000000
87.50000000 85.50000000

86.50000000 85.50000000
87.50000000 85.50000000

113.50000000 84.50000000
113.50000000 85.50000000

113.50000000 85.50000000
114.50000000 85.50000000

86.50000000 85.50000000
86.50000000 86.50000000

85.50000000 86.50000000
86.50000000 86.50000000

114.50000000 85.50000000
114.50000000 86.50000000

114.50000000 86.50000000
115.50000000 86.50000000

85.50000000 86.50000000
85.50000000 87.50000000

84.50000000 87.50000000
85.50000000 87.50000000

115.50000000 86.50000000
115.50000000 87.50000000

115.50000000 87.50000000
116.50000000 87.50000000

84.50000000 87.50000000
84.50000000 88.50000000

116.50000000 87.50000000
116.50000000 88.50000000

84.50000000 88.50000000
84.50000000 89.50000000

83.50000000 89.50000000
84.50000000 89.50000000

116.50000000 88.50000000
116.50000000 89.50000000

116.50000000 89.50000000
117.50000000 89.50000000

83.50000000 89.50000000
83.50000000 90.50000000

82.50000000 90.50000000
83.50000000 90.50000000

117.50000000 89.50000000
117.50000000 90.50000000

117.50000000 90.50000000
118.50000000 90.50000000

82.50000000 90.50000000
82.50000000 91.50000000

118.50000000 90.50000000
118.50000000 91.50000000

82.50000000 91.50000000
82.50000000 92.50000000

81.50000000 92.50000000
82.50000000 92.50000000

118.50000000 91.50000000
118.50000000 92.50000000

118.50000000 92.50000000
119.50000000 92.50000000

81.50000000 92.50000000
81.50000000 93.50000000

119.50000000 92.50000000
119.50000000 93.50000000

81.50000000 93.50000000
81.50000000 94.50000000

119.50000000 93.50000000
119.50000000 94.50000000

81.50000000 94.50000000
81.50000000 95.50000000

119.50000000 94.50000000
119.50000000 95.50000000

81.50000000 95.50000000
81.50000000 96.50000000

80.50000000 96.50000000
81.50000000 96.50000000

119.50000000 95.50000000
119.50000000 96.50000000

119.50000000 96.50000000
120.50000000 96.50000000

80.50000000 96.50000000
80.50000000 97.50000000

120.50000000 96.50000000
120.50000000 97.50000000

80.50000000 97.50000000
80.50000000 98.50000000

120.50000000 97.50000000
120.50000000 98.50000000

80.50000000 98.50000000
80.50000000 99.50000000

120.50000000 98.50000000
120.50000000 99.50000000

80.50000000 99.50000000
80.50000000 100.50000000

120.50000000 99.50000000
120.50000000 100.50000000

80.50000000 100.50000000
80.50000000 101.50000000

120.50000000 100.50000000
120.50000000 101.50000000

80.50000000 101.50000000
80.50000000 102.50000000

120.50000000 101.50000000
120.50000000 102.50000000

80.50000000 102.50000000
80.50000000 103.50000000

120.50000000 102.50000000
120.50000000 103.50000000

80.50000000 103.50000000
80.50000000 104.50000000

120.50000000 103.50000000
120.50000000 104.50000000

81.50000000 104.50000000
81.50000000 105.50000000

80.50000000 104.50000000
81.50000000 104.50000000

119.50000000 104.50000000
119.50000000 105.50000000

119.50000000 104.50000000
120.50000000 104.50000000

81.50000000 105.50000000
81.50000000 106.50000000

119.50000000 105.50000000
119.50000000 106.50000000

81.50000000 106.50000000
81.50000000 107.50000000

119.50000000 106.50000000
119.50000000 107.50000000

81.50000000 107.50000000
81.50000000 108.50000000

119.50000000 107.50000000
119.50000000 108.50000000

82.50000000 108.50000000
82.50000000 109.50000000

81.50000000 108.50000000
82.50000000 108.50000000

118.50000000 108.50000000
118.50000000 109.50000000

118.50000000 108.50000000
119.50000000 108.50000000

82.50000000 109.50000000
82.50000000 110.50000000

118.50000000 109.50000000
118.50000000 110.50000000

83.50000000 110.50000000
83.50000000 111.50000000

82.50000000 110.50000000
83.50000000 110.50000000

117.50000000 110.50000000
117.50000000 111.50000000

117.50000000 110.50000000
118.50000000 110.50000000

84.50000000 111.50000000
84.50000000 112.50000000

83.50000000 111.50000000
84.50000000 111.50000000

116.50000000 111.50000000
116.50000000 112.50000000

116.50000000 111.50000000
117.50000000 111.50000000

84.50000000 112.50000000
84.50000000 113.50000000

116.50000000 112.50000000
116.50000000 113.50000000

85.50000000 113.50000000
85.50000000 114.50000000

84.50000000 113.50000000
85.50000000 113.50000000

115.50000000 113.50000000
115.50000000 114.50000000

115.50000000 113.50000000
116.50000000 113.50000000

86.50000000 114.50000000
86.50000000 115.50000000

85.50000000 114.50000000
86.50000000 114.50000000

114.50000000 114.50000000
114.50000000 115.50000000

114.50000000 114.50000000
115.50000000 114.50000000

87.50000000 115.50000000
87.50000000 116.50000000

86.50000000 115.50000000
87.50000000 115.50000000

113.50000000 115.50000000
113.50000000 116.50000000

113.50000000 115.50000000
114.50000000 115.50000000

87.50000000 116.50000000
88.50000000 116.50000000

89.50000000 116.50000000
89.50000000 117.50000000

88.50000000 116.50000000
89.50000000 116.50000000

111.50000000 116.50000000
111.50000000 117.50000000

111.50000000 116.50000000
112.50000000 116.50000000

112.50000000 116.50000000
113.50000000 116.50000000

90.50000000 117.50000000
90.50000000 118.50000000

89.50000000 117.50000000
90.50000000 117.50000000

110.50000000 117.50000000
110.50000000 118.50000000

110.50000000 117.50000000
111.50000000 117.50000000

90.50000000 118.50000000
91.50000000 118.50000000

92.50000000 118.50000000
92.50000000 119.50000000

91.50000000 118.50000000
92.50000000 118.50000000

108.50000000 118.50000000
108.50000000 119.50000000

108.50000000 118.50000000
109.50000000 118.50000000

109.50000000 118.50000000
110.50000000 118.50000000

92.50000000 119.50000000
93.50000000 119.50000000

93.50000000 119.50000000
94.50000000 119.50000000

94.50000000 119.50000000
95.50000000 119.50000000

96.50000000 119.50000000
96.50000000 120.50000000

95.50000000 119.50000000
96.50000000 119.50000000

104.50000000 119.50000000
104.50000000 120.50000000

104.50000000 119.50000000
105.50000000 119.50000000

105.50000000 119.50000000
106.50000000 119.50000000

106.50000000 119.50000000
107.50000000 119.50000000

107.50000000 119.50000000
108.50000000 119.50000000

96.50000000 120.50000000
97.50000000 120.50000000

97.50000000 120.50000000
98.50000000 120.50000000

98.50000000 120.50000000
99.50000000 120.50000000

99.50000000 120.50000000
100.50000000 120.50000000

100.50000000 120.50000000
101.50000000 120.50000000

101.50000000 120.50000000
102.50000000 120.50000000

102.50000000 120.50000000
103.50000000 120.50000000

103.50000000 120.50000000
104.50000000 120.50000000



==> figures/ring/ring_geom/ring_outer_boundary_cells.dat <==
x z
92 21
93 21
94 21
95 21
96 21
97 21
98 21
99 21
100 21
101 21
102 21
103 21
104 21
105 21
106 21
107 21
108 21
109 21
86 22
87 22
88 22
89 22
90 22
91 22
92 22
109 22
110 22
111 22
112 22
113 22
114 22
115 22
81 23
82 23
83 23
84 23
85 23
86 23
115 23
116 23
117 23
118 23
119 23
120 23
78 24
79 24
80 24
81 24
120 24
121 24
122 24
123 24
75 25
76 25
77 25
78 25
123 25
124 25
125 25
126 25
72 26
73 26
74 26
75 26
126 26
127 26
128 26
129 26
69 27
70 27
71 27
72 27
129 27
130 27
131 27
132 27
67 28
68 28
69 28
132 28
133 28
134 28
65 29
66 29
67 29
134 29
135 29
136 29
63 30
64 30
65 30
136 30
137 30
138 30
61 31
62 31
63 31
138 31
139 31
140 31
60 32
61 32
140 32
141 32
58 33
59 33
60 33
141 33
142 33
143 33
57 34
58 34
143 34
144 34
55 35
56 35
57 35
144 35
145 35
146 35
54 36
55 36
146 36
147 36
52 37
53 37
54 37
147 37
148 37
149 37
51 38
52 38
149 38
150 38
50 39
51 39
150 39
151 39
49 40
50 40
151 40
152 40
48 41
49 41
152 41
153 41
46 42
47 42
48 42
153 42
154 42
155 42
45 43
46 43
155 43
156 43
44 44
45 44
156 44
157 44
43 45
44 45
157 45
158 45
42 46
43 46
158 46
159 46
42 47
159 47
41 48
42 48
159 48
160 48
40 49
41 49
160 49
161 49
39 50
40 50
161 50
162 50
38 51
39 51
162 51
163 51
37 52
38 52
163 52
164 52
37 53
164 53
36 54
37 54
164 54
165 54
35 55
36 55
165 55
166 55
35 56
166 56
34 57
35 57
166 57
167 57
33 58
34 58
167 58
168 58
33 59
168 59
32 60
33 60
168 60
169 60
31 61
32 61
169 61
170 61
31 62
170 62
30 63
31 63
170 63
171 63
30 64
171 64
29 65
30 65
171 65
172 65
29 66
172 66
28 67
29 67
172 67
173 67
28 68
173 68
27 69
28 69
173 69
174 69
27 70
174 70
27 71
174 71
26 72
27 72
174 72
175 72
26 73
175 73
26 74
175 74
25 75
26 75
175 75
176 75
25 76
176 76
25 77
176 77
24 78
25 78
176 78
177 78
24 79
177 79
24 80
177 80
23 81
24 81
177 81
178 81
23 82
178 82
23 83
178 83
23 84
178 84
23 85
178 85
22 86
23 86
178 86
179 86
22 87
179 87
22 88
179 88
22 89
179 89
22 90
179 90
22 91
179 91
21 92
22 92
179 92
180 92
21 93
180 93
21 94
180 94
21 95
180 95
21 96
180 96
21 97
180 97
21 98
180 98
21 99
180 99
21 100
180 100
21 101
180 101
21 102
180 102
21 103
180 103
21 104
180 104
21 105
180 105
21 106
180 106
21 107
180 107
21 108
180 108
21 109
22 109
179 109
180 109
22 110
179 110
22 111
179 111
22 112
179 112
22 113
179 113
22 114
179 114
22 115
23 115
178 115
179 115
23 116
178 116
23 117
178 117
23 118
178 118
23 119
178 119
23 120
24 120
177 120
178 120
24 121
177 121
24 122
177 122
24 123
25 123
176 123
177 123
25 124
176 124
25 125
176 125
25 126
26 126
175 126
176 126
26 127
175 127
26 128
175 128
26 129
27 129
174 129
175 129
27 130
174 130
27 131
174 131
27 132
28 132
173 132
174 132
28 133
173 133
28 134
29 134
172 134
173 134
29 135
172 135
29 136
30 136
171 136
172 136
30 137
171 137
30 138
31 138
170 138
171 138
31 139
170 139
31 140
32 140
169 140
170 140
32 141
33 141
168 141
169 141
33 142
168 142
33 143
34 143
167 143
168 143
34 144
35 144
166 144
167 144
35 145
166 145
35 146
36 146
165 146
166 146
36 147
37 147
164 147
165 147
37 148
164 148
37 149
38 149
163 149
164 149
38 150
39 150
162 150
163 150
39 151
40 151
161 151
162 151
40 152
41 152
160 152
161 152
41 153
42 153
159 153
160 153
42 154
159 154
42 155
43 155
158 155
159 155
43 156
44 156
157 156
158 156
44 157
45 157
156 157
157 157
45 158
46 158
155 158
156 158
46 159
47 159
48 159
153 159
154 159
155 159
48 160
49 160
152 160
153 160
49 161
50 161
151 161
152 161
50 162
51 162
150 162
151 162
51 163
52 163
149 163
150 163
52 164
53 164
54 164
147 164
148 164
149 164
54 165
55 165
146 165
147 165
55 166
56 166
57 166
144 166
145 166
146 166
57 167
58 167
143 167
144 167
58 168
59 168
60 168
141 168
142 168
143 168
60 169
61 169
140 169
141 169
61 170
62 170
63 170
138 170
139 170
140 170
63 171
64 171
65 171
136 171
137 171
138 171
65 172
66 172
67 172
134 172
135 172
136 172
67 173
68 173
69 173
132 173
133 173
134 173
69 174
70 174
71 174
72 174
129 174
130 174
131 174
132 174
72 175
73 175
74 175
75 175
126 175
127 175
128 175
129 175
75 176
76 176
77 176
78 176
123 176
124 176
125 176
126 176
78 177
79 177
80 177
81 177
120 177
121 177
122 177
123 177
81 178
82 178
83 178
84 178
85 178
86 178
115 178
116 178
117 178
118 178
119 178
120 178
86 179
87 179
88 179
89 179
90 179
91 179
92 179
109 179
110 179
111 179
112 179
113 179
114 179
115 179
92 180
93 180
94 180
95 180
96 180
97 180
98 180
99 180
100 180
101 180
102 180
103 180
104 180
105 180
106 180
107 180
108 180
109 180


==> figures/ring/ring_geom/ring_outer_stair_edges.dat <==
x z
91.50000000 20.50000000
91.50000000 21.50000000

91.50000000 20.50000000
92.50000000 20.50000000

92.50000000 20.50000000
93.50000000 20.50000000

93.50000000 20.50000000
94.50000000 20.50000000

94.50000000 20.50000000
95.50000000 20.50000000

95.50000000 20.50000000
96.50000000 20.50000000

96.50000000 20.50000000
97.50000000 20.50000000

97.50000000 20.50000000
98.50000000 20.50000000

98.50000000 20.50000000
99.50000000 20.50000000

99.50000000 20.50000000
100.50000000 20.50000000

100.50000000 20.50000000
101.50000000 20.50000000

101.50000000 20.50000000
102.50000000 20.50000000

102.50000000 20.50000000
103.50000000 20.50000000

103.50000000 20.50000000
104.50000000 20.50000000

104.50000000 20.50000000
105.50000000 20.50000000

105.50000000 20.50000000
106.50000000 20.50000000

106.50000000 20.50000000
107.50000000 20.50000000

107.50000000 20.50000000
108.50000000 20.50000000

109.50000000 20.50000000
109.50000000 21.50000000

108.50000000 20.50000000
109.50000000 20.50000000

85.50000000 21.50000000
85.50000000 22.50000000

85.50000000 21.50000000
86.50000000 21.50000000

86.50000000 21.50000000
87.50000000 21.50000000

87.50000000 21.50000000
88.50000000 21.50000000

88.50000000 21.50000000
89.50000000 21.50000000

89.50000000 21.50000000
90.50000000 21.50000000

90.50000000 21.50000000
91.50000000 21.50000000

109.50000000 21.50000000
110.50000000 21.50000000

110.50000000 21.50000000
111.50000000 21.50000000

111.50000000 21.50000000
112.50000000 21.50000000

112.50000000 21.50000000
113.50000000 21.50000000

113.50000000 21.50000000
114.50000000 21.50000000

115.50000000 21.50000000
115.50000000 22.50000000

114.50000000 21.50000000
115.50000000 21.50000000

80.50000000 22.50000000
80.50000000 23.50000000

80.50000000 22.50000000
81.50000000 22.50000000

81.50000000 22.50000000
82.50000000 22.50000000

82.50000000 22.50000000
83.50000000 22.50000000

83.50000000 22.50000000
84.50000000 22.50000000

84.50000000 22.50000000
85.50000000 22.50000000

115.50000000 22.50000000
116.50000000 22.50000000

116.50000000 22.50000000
117.50000000 22.50000000

117.50000000 22.50000000
118.50000000 22.50000000

118.50000000 22.50000000
119.50000000 22.50000000

120.50000000 22.50000000
120.50000000 23.50000000

119.50000000 22.50000000
120.50000000 22.50000000

77.50000000 23.50000000
77.50000000 24.50000000

77.50000000 23.50000000
78.50000000 23.50000000

78.50000000 23.50000000
79.50000000 23.50000000

79.50000000 23.50000000
80.50000000 23.50000000

120.50000000 23.50000000
121.50000000 23.50000000

121.50000000 23.50000000
122.50000000 23.50000000

123.50000000 23.50000000
123.50000000 24.50000000

122.50000000 23.50000000
123.50000000 23.50000000

74.50000000 24.50000000
74.50000000 25.50000000

74.50000000 24.50000000
75.50000000 24.50000000

75.50000000 24.50000000
76.50000000 24.50000000

76.50000000 24.50000000
77.50000000 24.50000000

123.50000000 24.50000000
124.50000000 24.50000000

124.50000000 24.50000000
125.50000000 24.50000000

126.50000000 24.50000000
126.50000000 25.50000000

125.50000000 24.50000000
126.50000000 24.50000000

71.50000000 25.50000000
71.50000000 26.50000000

71.50000000 25.50000000
72.50000000 25.50000000

72.50000000 25.50000000
73.50000000 25.50000000

73.50000000 25.50000000
74.50000000 25.50000000

126.50000000 25.50000000
127.50000000 25.50000000

127.50000000 25.50000000
128.50000000 25.50000000

129.50000000 25.50000000
129.50000000 26.50000000

128.50000000 25.50000000
129.50000000 25.50000000

68.50000000 26.50000000
68.50000000 27.50000000

68.50000000 26.50000000
69.50000000 26.50000000

69.50000000 26.50000000
70.50000000 26.50000000

70.50000000 26.50000000
71.50000000 26.50000000

129.50000000 26.50000000
130.50000000 26.50000000

130.50000000 26.50000000
131.50000000 26.50000000

132.50000000 26.50000000
132.50000000 27.50000000

131.50000000 26.50000000
132.50000000 26.50000000

66.50000000 27.50000000
66.50000000 28.50000000

66.50000000 27.50000000
67.50000000 27.50000000

67.50000000 27.50000000
68.50000000 27.50000000

132.50000000 27.50000000
133.50000000 27.50000000

134.50000000 27.50000000
134.50000000 28.50000000

133.50000000 27.50000000
134.50000000 27.50000000

64.50000000 28.50000000
64.50000000 29.50000000

64.50000000 28.50000000
65.50000000 28.50000000

65.50000000 28.50000000
66.50000000 28.50000000

134.50000000 28.50000000
135.50000000 28.50000000

136.50000000 28.50000000
136.50000000 29.50000000

135.50000000 28.50000000
136.50000000 28.50000000

62.50000000 29.50000000
62.50000000 30.50000000

62.50000000 29.50000000
63.50000000 29.50000000

63.50000000 29.50000000
64.50000000 29.50000000

136.50000000 29.50000000
137.50000000 29.50000000

138.50000000 29.50000000
138.50000000 30.50000000

137.50000000 29.50000000
138.50000000 29.50000000

60.50000000 30.50000000
60.50000000 31.50000000

60.50000000 30.50000000
61.50000000 30.50000000

61.50000000 30.50000000
62.50000000 30.50000000

138.50000000 30.50000000
139.50000000 30.50000000

140.50000000 30.50000000
140.50000000 31.50000000

139.50000000 30.50000000
140.50000000 30.50000000

59.50000000 31.50000000
59.50000000 32.50000000

59.50000000 31.50000000
60.50000000 31.50000000

141.50000000 31.50000000
141.50000000 32.50000000

140.50000000 31.50000000
141.50000000 31.50000000

57.50000000 32.50000000
57.50000000 33.50000000

57.50000000 32.50000000
58.50000000 32.50000000

58.50000000 32.50000000
59.50000000 32.50000000

141.50000000 32.50000000
142.50000000 32.50000000

143.50000000 32.50000000
143.50000000 33.50000000

142.50000000 32.50000000
143.50000000 32.50000000

56.50000000 33.50000000
56.50000000 34.50000000

56.50000000 33.50000000
57.50000000 33.50000000

144.50000000 33.50000000
144.50000000 34.50000000

143.50000000 33.50000000
144.50000000 33.50000000

54.50000000 34.50000000
54.50000000 35.50000000

54.50000000 34.50000000
55.50000000 34.50000000

55.50000000 34.50000000
56.50000000 34.50000000

144.50000000 34.50000000
145.50000000 34.50000000

146.50000000 34.50000000
146.50000000 35.50000000

145.50000000 34.50000000
146.50000000 34.50000000

53.50000000 35.50000000
53.50000000 36.50000000

53.50000000 35.50000000
54.50000000 35.50000000

147.50000000 35.50000000
147.50000000 36.50000000

146.50000000 35.50000000
147.50000000 35.50000000

51.50000000 36.50000000
51.50000000 37.50000000

51.50000000 36.50000000
52.50000000 36.50000000

52.50000000 36.50000000
53.50000000 36.50000000

147.50000000 36.50000000
148.50000000 36.50000000

149.50000000 36.50000000
149.50000000 37.50000000

148.50000000 36.50000000
149.50000000 36.50000000

50.50000000 37.50000000
50.50000000 38.50000000

50.50000000 37.50000000
51.50000000 37.50000000

150.50000000 37.50000000
150.50000000 38.50000000

149.50000000 37.50000000
150.50000000 37.50000000

49.50000000 38.50000000
49.50000000 39.50000000

49.50000000 38.50000000
50.50000000 38.50000000

151.50000000 38.50000000
151.50000000 39.50000000

150.50000000 38.50000000
151.50000000 38.50000000

48.50000000 39.50000000
48.50000000 40.50000000

48.50000000 39.50000000
49.50000000 39.50000000

152.50000000 39.50000000
152.50000000 40.50000000

151.50000000 39.50000000
152.50000000 39.50000000

47.50000000 40.50000000
47.50000000 41.50000000

47.50000000 40.50000000
48.50000000 40.50000000

153.50000000 40.50000000
153.50000000 41.50000000

152.50000000 40.50000000
153.50000000 40.50000000

45.50000000 41.50000000
45.50000000 42.50000000

45.50000000 41.50000000
46.50000000 41.50000000

46.50000000 41.50000000
47.50000000 41.50000000

153.50000000 41.50000000
154.50000000 41.50000000

155.50000000 41.50000000
155.50000000 42.50000000

154.50000000 41.50000000
155.50000000 41.50000000

44.50000000 42.50000000
44.50000000 43.50000000

44.50000000 42.50000000
45.50000000 42.50000000

156.50000000 42.50000000
156.50000000 43.50000000

155.50000000 42.50000000
156.50000000 42.50000000

43.50000000 43.50000000
43.50000000 44.50000000

43.50000000 43.50000000
44.50000000 43.50000000

157.50000000 43.50000000
157.50000000 44.50000000

156.50000000 43.50000000
157.50000000 43.50000000

42.50000000 44.50000000
42.50000000 45.50000000

42.50000000 44.50000000
43.50000000 44.50000000

158.50000000 44.50000000
158.50000000 45.50000000

157.50000000 44.50000000
158.50000000 44.50000000

41.50000000 45.50000000
41.50000000 46.50000000

41.50000000 45.50000000
42.50000000 45.50000000

159.50000000 45.50000000
159.50000000 46.50000000

158.50000000 45.50000000
159.50000000 45.50000000

41.50000000 46.50000000
41.50000000 47.50000000

159.50000000 46.50000000
159.50000000 47.50000000

40.50000000 47.50000000
40.50000000 48.50000000

40.50000000 47.50000000
41.50000000 47.50000000

160.50000000 47.50000000
160.50000000 48.50000000

159.50000000 47.50000000
160.50000000 47.50000000

39.50000000 48.50000000
39.50000000 49.50000000

39.50000000 48.50000000
40.50000000 48.50000000

161.50000000 48.50000000
161.50000000 49.50000000

160.50000000 48.50000000
161.50000000 48.50000000

38.50000000 49.50000000
38.50000000 50.50000000

38.50000000 49.50000000
39.50000000 49.50000000

162.50000000 49.50000000
162.50000000 50.50000000

161.50000000 49.50000000
162.50000000 49.50000000

37.50000000 50.50000000
37.50000000 51.50000000

37.50000000 50.50000000
38.50000000 50.50000000

163.50000000 50.50000000
163.50000000 51.50000000

162.50000000 50.50000000
163.50000000 50.50000000

36.50000000 51.50000000
36.50000000 52.50000000

36.50000000 51.50000000
37.50000000 51.50000000

164.50000000 51.50000000
164.50000000 52.50000000

163.50000000 51.50000000
164.50000000 51.50000000

36.50000000 52.50000000
36.50000000 53.50000000

164.50000000 52.50000000
164.50000000 53.50000000

35.50000000 53.50000000
35.50000000 54.50000000

35.50000000 53.50000000
36.50000000 53.50000000

165.50000000 53.50000000
165.50000000 54.50000000

164.50000000 53.50000000
165.50000000 53.50000000

34.50000000 54.50000000
34.50000000 55.50000000

34.50000000 54.50000000
35.50000000 54.50000000

166.50000000 54.50000000
166.50000000 55.50000000

165.50000000 54.50000000
166.50000000 54.50000000

34.50000000 55.50000000
34.50000000 56.50000000

166.50000000 55.50000000
166.50000000 56.50000000

33.50000000 56.50000000
33.50000000 57.50000000

33.50000000 56.50000000
34.50000000 56.50000000

167.50000000 56.50000000
167.50000000 57.50000000

166.50000000 56.50000000
167.50000000 56.50000000

32.50000000 57.50000000
32.50000000 58.50000000

32.50000000 57.50000000
33.50000000 57.50000000

168.50000000 57.50000000
168.50000000 58.50000000

167.50000000 57.50000000
168.50000000 57.50000000

32.50000000 58.50000000
32.50000000 59.50000000

168.50000000 58.50000000
168.50000000 59.50000000

31.50000000 59.50000000
31.50000000 60.50000000

31.50000000 59.50000000
32.50000000 59.50000000

169.50000000 59.50000000
169.50000000 60.50000000

168.50000000 59.50000000
169.50000000 59.50000000

30.50000000 60.50000000
30.50000000 61.50000000

30.50000000 60.50000000
31.50000000 60.50000000

170.50000000 60.50000000
170.50000000 61.50000000

169.50000000 60.50000000
170.50000000 60.50000000

30.50000000 61.50000000
30.50000000 62.50000000

170.50000000 61.50000000
170.50000000 62.50000000

29.50000000 62.50000000
29.50000000 63.50000000

29.50000000 62.50000000
30.50000000 62.50000000

171.50000000 62.50000000
171.50000000 63.50000000

170.50000000 62.50000000
171.50000000 62.50000000

29.50000000 63.50000000
29.50000000 64.50000000

171.50000000 63.50000000
171.50000000 64.50000000

28.50000000 64.50000000
28.50000000 65.50000000

28.50000000 64.50000000
29.50000000 64.50000000

172.50000000 64.50000000
172.50000000 65.50000000

171.50000000 64.50000000
172.50000000 64.50000000

28.50000000 65.50000000
28.50000000 66.50000000

172.50000000 65.50000000
172.50000000 66.50000000

27.50000000 66.50000000
27.50000000 67.50000000

27.50000000 66.50000000
28.50000000 66.50000000

173.50000000 66.50000000
173.50000000 67.50000000

172.50000000 66.50000000
173.50000000 66.50000000

27.50000000 67.50000000
27.50000000 68.50000000

173.50000000 67.50000000
173.50000000 68.50000000

26.50000000 68.50000000
26.50000000 69.50000000

26.50000000 68.50000000
27.50000000 68.50000000

174.50000000 68.50000000
174.50000000 69.50000000

173.50000000 68.50000000
174.50000000 68.50000000

26.50000000 69.50000000
26.50000000 70.50000000

174.50000000 69.50000000
174.50000000 70.50000000

26.50000000 70.50000000
26.50000000 71.50000000

174.50000000 70.50000000
174.50000000 71.50000000

25.50000000 71.50000000
25.50000000 72.50000000

25.50000000 71.50000000
26.50000000 71.50000000

175.50000000 71.50000000
175.50000000 72.50000000

174.50000000 71.50000000
175.50000000 71.50000000

25.50000000 72.50000000
25.50000000 73.50000000

175.50000000 72.50000000
175.50000000 73.50000000

25.50000000 73.50000000
25.50000000 74.50000000

175.50000000 73.50000000
175.50000000 74.50000000

24.50000000 74.50000000
24.50000000 75.50000000

24.50000000 74.50000000
25.50000000 74.50000000

176.50000000 74.50000000
176.50000000 75.50000000

175.50000000 74.50000000
176.50000000 74.50000000

24.50000000 75.50000000
24.50000000 76.50000000

176.50000000 75.50000000
176.50000000 76.50000000

24.50000000 76.50000000
24.50000000 77.50000000

176.50000000 76.50000000
176.50000000 77.50000000

23.50000000 77.50000000
23.50000000 78.50000000

23.50000000 77.50000000
24.50000000 77.50000000

177.50000000 77.50000000
177.50000000 78.50000000

176.50000000 77.50000000
177.50000000 77.50000000

23.50000000 78.50000000
23.50000000 79.50000000

177.50000000 78.50000000
177.50000000 79.50000000

23.50000000 79.50000000
23.50000000 80.50000000

177.50000000 79.50000000
177.50000000 80.50000000

22.50000000 80.50000000
22.50000000 81.50000000

22.50000000 80.50000000
23.50000000 80.50000000

178.50000000 80.50000000
178.50000000 81.50000000

177.50000000 80.50000000
178.50000000 80.50000000

22.50000000 81.50000000
22.50000000 82.50000000

178.50000000 81.50000000
178.50000000 82.50000000

22.50000000 82.50000000
22.50000000 83.50000000

178.50000000 82.50000000
178.50000000 83.50000000

22.50000000 83.50000000
22.50000000 84.50000000

178.50000000 83.50000000
178.50000000 84.50000000

22.50000000 84.50000000
22.50000000 85.50000000

178.50000000 84.50000000
178.50000000 85.50000000

21.50000000 85.50000000
21.50000000 86.50000000

21.50000000 85.50000000
22.50000000 85.50000000

179.50000000 85.50000000
179.50000000 86.50000000

178.50000000 85.50000000
179.50000000 85.50000000

21.50000000 86.50000000
21.50000000 87.50000000

179.50000000 86.50000000
179.50000000 87.50000000

21.50000000 87.50000000
21.50000000 88.50000000

179.50000000 87.50000000
179.50000000 88.50000000

21.50000000 88.50000000
21.50000000 89.50000000

179.50000000 88.50000000
179.50000000 89.50000000

21.50000000 89.50000000
21.50000000 90.50000000

179.50000000 89.50000000
179.50000000 90.50000000

21.50000000 90.50000000
21.50000000 91.50000000

179.50000000 90.50000000
179.50000000 91.50000000

20.50000000 91.50000000
20.50000000 92.50000000

20.50000000 91.50000000
21.50000000 91.50000000

180.50000000 91.50000000
180.50000000 92.50000000

179.50000000 91.50000000
180.50000000 91.50000000

20.50000000 92.50000000
20.50000000 93.50000000

180.50000000 92.50000000
180.50000000 93.50000000

20.50000000 93.50000000
20.50000000 94.50000000

180.50000000 93.50000000
180.50000000 94.50000000

20.50000000 94.50000000
20.50000000 95.50000000

180.50000000 94.50000000
180.50000000 95.50000000

20.50000000 95.50000000
20.50000000 96.50000000

180.50000000 95.50000000
180.50000000 96.50000000

20.50000000 96.50000000
20.50000000 97.50000000

180.50000000 96.50000000
180.50000000 97.50000000

20.50000000 97.50000000
20.50000000 98.50000000

180.50000000 97.50000000
180.50000000 98.50000000

20.50000000 98.50000000
20.50000000 99.50000000

180.50000000 98.50000000
180.50000000 99.50000000

20.50000000 99.50000000
20.50000000 100.50000000

180.50000000 99.50000000
180.50000000 100.50000000

20.50000000 100.50000000
20.50000000 101.50000000

180.50000000 100.50000000
180.50000000 101.50000000

20.50000000 101.50000000
20.50000000 102.50000000

180.50000000 101.50000000
180.50000000 102.50000000

20.50000000 102.50000000
20.50000000 103.50000000

180.50000000 102.50000000
180.50000000 103.50000000

20.50000000 103.50000000
20.50000000 104.50000000

180.50000000 103.50000000
180.50000000 104.50000000

20.50000000 104.50000000
20.50000000 105.50000000

180.50000000 104.50000000
180.50000000 105.50000000

20.50000000 105.50000000
20.50000000 106.50000000

180.50000000 105.50000000
180.50000000 106.50000000

20.50000000 106.50000000
20.50000000 107.50000000

180.50000000 106.50000000
180.50000000 107.50000000

20.50000000 107.50000000
20.50000000 108.50000000

180.50000000 107.50000000
180.50000000 108.50000000

20.50000000 108.50000000
20.50000000 109.50000000

20.50000000 109.50000000
21.50000000 109.50000000

180.50000000 108.50000000
180.50000000 109.50000000

179.50000000 109.50000000
180.50000000 109.50000000

21.50000000 109.50000000
21.50000000 110.50000000

179.50000000 109.50000000
179.50000000 110.50000000

21.50000000 110.50000000
21.50000000 111.50000000

179.50000000 110.50000000
179.50000000 111.50000000

21.50000000 111.50000000
21.50000000 112.50000000

179.50000000 111.50000000
179.50000000 112.50000000

21.50000000 112.50000000
21.50000000 113.50000000

179.50000000 112.50000000
179.50000000 113.50000000

21.50000000 113.50000000
21.50000000 114.50000000

179.50000000 113.50000000
179.50000000 114.50000000

21.50000000 114.50000000
21.50000000 115.50000000

21.50000000 115.50000000
22.50000000 115.50000000

179.50000000 114.50000000
179.50000000 115.50000000

178.50000000 115.50000000
179.50000000 115.50000000

22.50000000 115.50000000
22.50000000 116.50000000

178.50000000 115.50000000
178.50000000 116.50000000

22.50000000 116.50000000
22.50000000 117.50000000

178.50000000 116.50000000
178.50000000 117.50000000

22.50000000 117.50000000
22.50000000 118.50000000

178.50000000 117.50000000
178.50000000 118.50000000

22.50000000 118.50000000
22.50000000 119.50000000

178.50000000 118.50000000
178.50000000 119.50000000

22.50000000 119.50000000
22.50000000 120.50000000

22.50000000 120.50000000
23.50000000 120.50000000

178.50000000 119.50000000
178.50000000 120.50000000

177.50000000 120.50000000
178.50000000 120.50000000

23.50000000 120.50000000
23.50000000 121.50000000

177.50000000 120.50000000
177.50000000 121.50000000

23.50000000 121.50000000
23.50000000 122.50000000

177.50000000 121.50000000
177.50000000 122.50000000

23.50000000 122.50000000
23.50000000 123.50000000

23.50000000 123.50000000
24.50000000 123.50000000

177.50000000 122.50000000
177.50000000 123.50000000

176.50000000 123.50000000
177.50000000 123.50000000

24.50000000 123.50000000
24.50000000 124.50000000

176.50000000 123.50000000
176.50000000 124.50000000

24.50000000 124.50000000
24.50000000 125.50000000

176.50000000 124.50000000
176.50000000 125.50000000

24.50000000 125.50000000
24.50000000 126.50000000

24.50000000 126.50000000
25.50000000 126.50000000

176.50000000 125.50000000
176.50000000 126.50000000

175.50000000 126.50000000
176.50000000 126.50000000

25.50000000 126.50000000
25.50000000 127.50000000

175.50000000 126.50000000
175.50000000 127.50000000

25.50000000 127.50000000
25.50000000 128.50000000

175.50000000 127.50000000
175.50000000 128.50000000

25.50000000 128.50000000
25.50000000 129.50000000

25.50000000 129.50000000
26.50000000 129.50000000

175.50000000 128.50000000
175.50000000 129.50000000

174.50000000 129.50000000
175.50000000 129.50000000

26.50000000 129.50000000
26.50000000 130.50000000

174.50000000 129.50000000
174.50000000 130.50000000

26.50000000 130.50000000
26.50000000 131.50000000

174.50000000 130.50000000
174.50000000 131.50000000

26.50000000 131.50000000
26.50000000 132.50000000

26.50000000 132.50000000
27.50000000 132.50000000

174.50000000 131.50000000
174.50000000 132.50000000

173.50000000 132.50000000
174.50000000 132.50000000

27.50000000 132.50000000
27.50000000 133.50000000

173.50000000 132.50000000
173.50000000 133.50000000

27.50000000 133.50000000
27.50000000 134.50000000

27.50000000 134.50000000
28.50000000 134.50000000

173.50000000 133.50000000
173.50000000 134.50000000

172.50000000 134.50000000
173.50000000 134.50000000

28.50000000 134.50000000
28.50000000 135.50000000

172.50000000 134.50000000
172.50000000 135.50000000

28.50000000 135.50000000
28.50000000 136.50000000

28.50000000 136.50000000
29.50000000 136.50000000

172.50000000 135.50000000
172.50000000 136.50000000

171.50000000 136.50000000
172.50000000 136.50000000

29.50000000 136.50000000
29.50000000 137.50000000

171.50000000 136.50000000
171.50000000 137.50000000

29.50000000 137.50000000
29.50000000 138.50000000

29.50000000 138.50000000
30.50000000 138.50000000

171.50000000 137.50000000
171.50000000 138.50000000

170.50000000 138.50000000
171.50000000 138.50000000

30.50000000 138.50000000
30.50000000 139.50000000

170.50000000 138.50000000
170.50000000 139.50000000

30.50000000 139.50000000
30.50000000 140.50000000

30.50000000 140.50000000
31.50000000 140.50000000

170.50000000 139.50000000
170.50000000 140.50000000

169.50000000 140.50000000
170.50000000 140.50000000

31.50000000 140.50000000
31.50000000 141.50000000

31.50000000 141.50000000
32.50000000 141.50000000

169.50000000 140.50000000
169.50000000 141.50000000

168.50000000 141.50000000
169.50000000 141.50000000

32.50000000 141.50000000
32.50000000 142.50000000

168.50000000 141.50000000
168.50000000 142.50000000

32.50000000 142.50000000
32.50000000 143.50000000

32.50000000 143.50000000
33.50000000 143.50000000

168.50000000 142.50000000
168.50000000 143.50000000

167.50000000 143.50000000
168.50000000 143.50000000

33.50000000 143.50000000
33.50000000 144.50000000

33.50000000 144.50000000
34.50000000 144.50000000

167.50000000 143.50000000
167.50000000 144.50000000

166.50000000 144.50000000
167.50000000 144.50000000

34.50000000 144.50000000
34.50000000 145.50000000

166.50000000 144.50000000
166.50000000 145.50000000

34.50000000 145.50000000
34.50000000 146.50000000

34.50000000 146.50000000
35.50000000 146.50000000

166.50000000 145.50000000
166.50000000 146.50000000

165.50000000 146.50000000
166.50000000 146.50000000

35.50000000 146.50000000
35.50000000 147.50000000

35.50000000 147.50000000
36.50000000 147.50000000

165.50000000 146.50000000
165.50000000 147.50000000

164.50000000 147.50000000
165.50000000 147.50000000

36.50000000 147.50000000
36.50000000 148.50000000

164.50000000 147.50000000
164.50000000 148.50000000

36.50000000 148.50000000
36.50000000 149.50000000

36.50000000 149.50000000
37.50000000 149.50000000

164.50000000 148.50000000
164.50000000 149.50000000

163.50000000 149.50000000
164.50000000 149.50000000

37.50000000 149.50000000
37.50000000 150.50000000

37.50000000 150.50000000
38.50000000 150.50000000

163.50000000 149.50000000
163.50000000 150.50000000

162.50000000 150.50000000
163.50000000 150.50000000

38.50000000 150.50000000
38.50000000 151.50000000

38.50000000 151.50000000
39.50000000 151.50000000

162.50000000 150.50000000
162.50000000 151.50000000

161.50000000 151.50000000
162.50000000 151.50000000

39.50000000 151.50000000
39.50000000 152.50000000

39.50000000 152.50000000
40.50000000 152.50000000

161.50000000 151.50000000
161.50000000 152.50000000

160.50000000 152.50000000
161.50000000 152.50000000

40.50000000 152.50000000
40.50000000 153.50000000

40.50000000 153.50000000
41.50000000 153.50000000

160.50000000 152.50000000
160.50000000 153.50000000

159.50000000 153.50000000
160.50000000 153.50000000

41.50000000 153.50000000
41.50000000 154.50000000

159.50000000 153.50000000
159.50000000 154.50000000

41.50000000 154.50000000
41.50000000 155.50000000

41.50000000 155.50000000
42.50000000 155.50000000

159.50000000 154.50000000
159.50000000 155.50000000

158.50000000 155.50000000
159.50000000 155.50000000

42.50000000 155.50000000
42.50000000 156.50000000

42.50000000 156.50000000
43.50000000 156.50000000

158.50000000 155.50000000
158.50000000 156.50000000

157.50000000 156.50000000
158.50000000 156.50000000

43.50000000 156.50000000
43.50000000 157.50000000

43.50000000 157.50000000
44.50000000 157.50000000

157.50000000 156.50000000
157.50000000 157.50000000

156.50000000 157.50000000
157.50000000 157.50000000

44.50000000 157.50000000
44.50000000 158.50000000

44.50000000 158.50000000
45.50000000 158.50000000

156.50000000 157.50000000
156.50000000 158.50000000

155.50000000 158.50000000
156.50000000 158.50000000

45.50000000 158.50000000
45.50000000 159.50000000

45.50000000 159.50000000
46.50000000 159.50000000

46.50000000 159.50000000
47.50000000 159.50000000

153.50000000 159.50000000
154.50000000 159.50000000

155.50000000 158.50000000
155.50000000 159.50000000

154.50000000 159.50000000
155.50000000 159.50000000

47.50000000 159.50000000
47.50000000 160.50000000

47.50000000 160.50000000
48.50000000 160.50000000

153.50000000 159.50000000
153.50000000 160.50000000

152.50000000 160.50000000
153.50000000 160.50000000

48.50000000 160.50000000
48.50000000 161.50000000

48.50000000 161.50000000
49.50000000 161.50000000

152.50000000 160.50000000
152.50000000 161.50000000

151.50000000 161.50000000
152.50000000 161.50000000

49.50000000 161.50000000
49.50000000 162.50000000

49.50000000 162.50000000
50.50000000 162.50000000

151.50000000 161.50000000
151.50000000 162.50000000

150.50000000 162.50000000
151.50000000 162.50000000

50.50000000 162.50000000
50.50000000 163.50000000

50.50000000 163.50000000
51.50000000 163.50000000

150.50000000 162.50000000
150.50000000 163.50000000

149.50000000 163.50000000
150.50000000 163.50000000

51.50000000 163.50000000
51.50000000 164.50000000

51.50000000 164.50000000
52.50000000 164.50000000

52.50000000 164.50000000
53.50000000 164.50000000

147.50000000 164.50000000
148.50000000 164.50000000

149.50000000 163.50000000
149.50000000 164.50000000

148.50000000 164.50000000
149.50000000 164.50000000

53.50000000 164.50000000
53.50000000 165.50000000

53.50000000 165.50000000
54.50000000 165.50000000

147.50000000 164.50000000
147.50000000 165.50000000

146.50000000 165.50000000
147.50000000 165.50000000

54.50000000 165.50000000
54.50000000 166.50000000

54.50000000 166.50000000
55.50000000 166.50000000

55.50000000 166.50000000
56.50000000 166.50000000

144.50000000 166.50000000
145.50000000 166.50000000

146.50000000 165.50000000
146.50000000 166.50000000

145.50000000 166.50000000
146.50000000 166.50000000

56.50000000 166.50000000
56.50000000 167.50000000

56.50000000 167.50000000
57.50000000 167.50000000

144.50000000 166.50000000
144.50000000 167.50000000

143.50000000 167.50000000
144.50000000 167.50000000

57.50000000 167.50000000
57.50000000 168.50000000

57.50000000 168.50000000
58.50000000 168.50000000

58.50000000 168.50000000
59.50000000 168.50000000

141.50000000 168.50000000
142.50000000 168.50000000

143.50000000 167.50000000
143.50000000 168.50000000

142.50000000 168.50000000
143.50000000 168.50000000

59.50000000 168.50000000
59.50000000 169.50000000

59.50000000 169.50000000
60.50000000 169.50000000

141.50000000 168.50000000
141.50000000 169.50000000

140.50000000 169.50000000
141.50000000 169.50000000

60.50000000 169.50000000
60.50000000 170.50000000

60.50000000 170.50000000
61.50000000 170.50000000

61.50000000 170.50000000
62.50000000 170.50000000

138.50000000 170.50000000
139.50000000 170.50000000

140.50000000 169.50000000
140.50000000 170.50000000

139.50000000 170.50000000
140.50000000 170.50000000

62.50000000 170.50000000
62.50000000 171.50000000

62.50000000 171.50000000
63.50000000 171.50000000

63.50000000 171.50000000
64.50000000 171.50000000

136.50000000 171.50000000
137.50000000 171.50000000

138.50000000 170.50000000
138.50000000 171.50000000

137.50000000 171.50000000
138.50000000 171.50000000

64.50000000 171.50000000
64.50000000 172.50000000

64.50000000 172.50000000
65.50000000 172.50000000

65.50000000 172.50000000
66.50000000 172.50000000

134.50000000 172.50000000
135.50000000 172.50000000

136.50000000 171.50000000
136.50000000 172.50000000

135.50000000 172.50000000
136.50000000 172.50000000

66.50000000 172.50000000
66.50000000 173.50000000

66.50000000 173.50000000
67.50000000 173.50000000

67.50000000 173.50000000
68.50000000 173.50000000

132.50000000 173.50000000
133.50000000 173.50000000

134.50000000 172.50000000
134.50000000 173.50000000

133.50000000 173.50000000
134.50000000 173.50000000

68.50000000 173.50000000
68.50000000 174.50000000

68.50000000 174.50000000
69.50000000 174.50000000

69.50000000 174.50000000
70.50000000 174.50000000

70.50000000 174.50000000
71.50000000 174.50000000

129.50000000 174.50000000
130.50000000 174.50000000

130.50000000 174.50000000
131.50000000 174.50000000

132.50000000 173.50000000
132.50000000 174.50000000

131.50000000 174.50000000
132.50000000 174.50000000

71.50000000 174.50000000
71.50000000 175.50000000

71.50000000 175.50000000
72.50000000 175.50000000

72.50000000 175.50000000
73.50000000 175.50000000

73.50000000 175.50000000
74.50000000 175.50000000

126.50000000 175.50000000
127.50000000 175.50000000

127.50000000 175.50000000
128.50000000 175.50000000

129.50000000 174.50000000
129.50000000 175.50000000

128.50000000 175.50000000
129.50000000 175.50000000

74.50000000 175.50000000
74.50000000 176.50000000

74.50000000 176.50000000
75.50000000 176.50000000

75.50000000 176.50000000
76.50000000 176.50000000

76.50000000 176.50000000
77.50000000 176.50000000

123.50000000 176.50000000
124.50000000 176.50000000

124.50000000 176.50000000
125.50000000 176.50000000

126.50000000 175.50000000
126.50000000 176.50000000

125.50000000 176.50000000
126.50000000 176.50000000

77.50000000 176.50000000
77.50000000 177.50000000

77.50000000 177.50000000
78.50000000 177.50000000

78.50000000 177.50000000
79.50000000 177.50000000

79.50000000 177.50000000
80.50000000 177.50000000

120.50000000 177.50000000
121.50000000 177.50000000

121.50000000 177.50000000
122.50000000 177.50000000

123.50000000 176.50000000
123.50000000 177.50000000

122.50000000 177.50000000
123.50000000 177.50000000

80.50000000 177.50000000
80.50000000 178.50000000

80.50000000 178.50000000
81.50000000 178.50000000

81.50000000 178.50000000
82.50000000 178.50000000

82.50000000 178.50000000
83.50000000 178.50000000

83.50000000 178.50000000
84.50000000 178.50000000

84.50000000 178.50000000
85.50000000 178.50000000

115.50000000 178.50000000
116.50000000 178.50000000

116.50000000 178.50000000
117.50000000 178.50000000

117.50000000 178.50000000
118.50000000 178.50000000

118.50000000 178.50000000
119.50000000 178.50000000

120.50000000 177.50000000
120.50000000 178.50000000

119.50000000 178.50000000
120.50000000 178.50000000

85.50000000 178.50000000
85.50000000 179.50000000

85.50000000 179.50000000
86.50000000 179.50000000

86.50000000 179.50000000
87.50000000 179.50000000

87.50000000 179.50000000
88.50000000 179.50000000

88.50000000 179.50000000
89.50000000 179.50000000

89.50000000 179.50000000
90.50000000 179.50000000

90.50000000 179.50000000
91.50000000 179.50000000

109.50000000 179.50000000
110.50000000 179.50000000

110.50000000 179.50000000
111.50000000 179.50000000

111.50000000 179.50000000
112.50000000 179.50000000

112.50000000 179.50000000
113.50000000 179.50000000

113.50000000 179.50000000
114.50000000 179.50000000

115.50000000 178.50000000
115.50000000 179.50000000

114.50000000 179.50000000
115.50000000 179.50000000

91.50000000 179.50000000
91.50000000 180.50000000

91.50000000 180.50000000
92.50000000 180.50000000

92.50000000 180.50000000
93.50000000 180.50000000

93.50000000 180.50000000
94.50000000 180.50000000

94.50000000 180.50000000
95.50000000 180.50000000

95.50000000 180.50000000
96.50000000 180.50000000

96.50000000 180.50000000
97.50000000 180.50000000

97.50000000 180.50000000
98.50000000 180.50000000

98.50000000 180.50000000
99.50000000 180.50000000

99.50000000 180.50000000
100.50000000 180.50000000

100.50000000 180.50000000
101.50000000 180.50000000

101.50000000 180.50000000
102.50000000 180.50000000

102.50000000 180.50000000
103.50000000 180.50000000

103.50000000 180.50000000
104.50000000 180.50000000

104.50000000 180.50000000
105.50000000 180.50000000

105.50000000 180.50000000
106.50000000 180.50000000

106.50000000 180.50000000
107.50000000 180.50000000

107.50000000 180.50000000
108.50000000 180.50000000

109.50000000 179.50000000
109.50000000 180.50000000

108.50000000 180.50000000
109.50000000 180.50000000



==> figures/ring/ring_geom/ring_parameters.dat <==
NX NZ Rin Rout xc zc
200 200 2.0000000000000000e+01 8.0000000000000000e+01 1.0050000000000000e+02 1.0050000000000000e+02


==> figures/ring/ring_gridconv/plot_grid_convergence_D2Q5_gammaP05.dat <==
h E_L2_rel
5.555555555556e-02 6.125065480073e-02
4.166666666667e-02 2.487101603095e-02
3.333333333333e-02 2.408401076447e-02
2.777777777778e-02 2.327988770306e-02
2.380952380952e-02 1.606874769748e-02
2.083333333333e-02 1.043395960883e-02
1.851851851852e-02 1.187179204719e-02
1.666666666667e-02 1.001271023434e-02


==> figures/ring/ring_gridconv/plot_grid_convergence_D3Q19_gammaM04.dat <==
h E_L2_rel
3.984063745020e-02 3.899880857945e-02
3.215434083601e-02 2.532148694550e-02
2.695417789757e-02 1.730010575053e-02
2.320185614849e-02 1.767065581117e-02
2.036659877800e-02 1.846152547482e-02
1.814882032668e-02 1.475421376840e-02
1.636661211129e-02 1.469689938103e-02


==> figures/ring/ring_gridconv/plot_grid_convergence_D3Q19_gammaP05.dat <==
h E_L2_rel
5.555555555556e-02 4.595750593565e-02
4.166666666667e-02 1.447349489933e-02
3.333333333333e-02 1.467149805185e-02
2.777777777778e-02 1.503872722325e-02
2.380952380952e-02 8.952889096303e-03
2.083333333333e-02 5.458730646704e-03
1.851851851852e-02 5.240144283006e-03
1.666666666667e-02 3.719574378750e-03


==> figures/setup/pore_planar_section.tikz <==
\begin{tikzpicture}[font=\sffamily\sansmath]

% ============================================================
% LEFT: vertical cylindrical pore, geometric sketch
% ============================================================

% Main outer solid body
\fill[gray!25] (0.8,0.4) rectangle (2.4,5.6);

% Inner pore body
\fill[white] (1.25,0.4) rectangle (1.95,5.6);

% Outer body vertical edges
\draw[black, line width=0.55pt] (0.8,0.4) -- (0.8,5.6);
\draw[black, line width=0.55pt] (2.4,0.4) -- (2.4,5.6);

% Inner pore vertical edges
\draw[black, line width=0.9pt] (1.25,0.4) -- (1.25,5.6);
\draw[black, line width=0.9pt] (1.95,0.4) -- (1.95,5.6);

% Top outer ellipse
\fill[gray!25] (0.8,5.6)
    arc[start angle=180,end angle=360,x radius=0.8,y radius=0.22]
    arc[start angle=0,end angle=180,x radius=0.8,y radius=0.22];

\draw[black, line width=0.55pt] (0.8,5.6)
    arc[start angle=180,end angle=360,x radius=0.8,y radius=0.22];
\draw[black, line width=0.55pt] (0.8,5.6)
    arc[start angle=180,end angle=0,x radius=0.8,y radius=0.22];

% Top inner ellipse
\fill[white] (1.25,5.6)
    arc[start angle=180,end angle=360,x radius=0.35,y radius=0.10]
    arc[start angle=0,end angle=180,x radius=0.35,y radius=0.10];

\draw[black, line width=0.9pt] (1.25,5.6)
    arc[start angle=180,end angle=360,x radius=0.35,y radius=0.10];
\draw[black, line width=0.9pt] (1.25,5.6)
    arc[start angle=180,end angle=0,x radius=0.35,y radius=0.10];

% Bottom outer ellipse
\fill[gray!25] (0.8,0.4)
    arc[start angle=180,end angle=360,x radius=0.8,y radius=0.22]
    arc[start angle=0,end angle=180,x radius=0.8,y radius=0.22];

\draw[black, line width=0.55pt] (0.8,0.4)
    arc[start angle=180,end angle=360,x radius=0.8,y radius=0.22];
\draw[black, line width=0.55pt] (0.8,0.4)
    arc[start angle=180,end angle=0,x radius=0.8,y radius=0.22];

% Bottom inner ellipse
\fill[white] (1.25,0.4)
    arc[start angle=180,end angle=360,x radius=0.35,y radius=0.10]
    arc[start angle=0,end angle=180,x radius=0.35,y radius=0.10];

\draw[black, line width=0.9pt] (1.25,0.4)
    arc[start angle=180,end angle=360,x radius=0.35,y radius=0.10];
\draw[black, line width=0.9pt] (1.25,0.4)
    arc[start angle=180,end angle=0,x radius=0.35,y radius=0.10];

% Re-draw front vertical inner edges for clarity
\draw[black, line width=0.9pt] (1.25,0.4) -- (1.25,5.6);
\draw[black, line width=0.9pt] (1.95,0.4) -- (1.95,5.6);

% Small zoom circle on right fluid-solid interface
\draw[black, line width=0.8pt] (1.95,3.25) circle (0.20);


% ============================================================
% RIGHT: zoomed local planar interface
% ============================================================

% Zoom box moved closer to the pore
% Fluid left, solid right
\fill[white]   (3.85,2.0) rectangle (5.00,4.55);
\fill[gray!25] (5.00,2.0) rectangle (6.15,4.55);

% Outer box
\draw[black, line width=0.55pt] (3.85,2.0) rectangle (6.15,4.55);

% Planar interface
\draw[black, line width=1.0pt] (5.00,2.0) -- (5.00,4.55);


% ============================================================
% Phase-change directions, outside the zoomed domain
% ============================================================

% Melting arrow
\draw[->, line width=0.65pt, black]
    (4.78,4.85) -- (5.22,4.85);
\node[font=\scriptsize\sffamily\sansmath, anchor=south]
    at (5.00,4.88) {melting};

% Freezing arrow
\draw[->, line width=0.65pt, black]
    (5.22,1.70) -- (4.78,1.70);
\node[font=\scriptsize\sffamily\sansmath, anchor=north]
    at (5.00,1.67) {freezing};


% ============================================================
% Zoom connection lines
% ============================================================

% Lines tangent to the small zoom circle and ending at the left edge of the zoom box
\draw[black, line width=0.55pt] (2.15,3.39) -- (3.85,4.55);
\draw[black, line width=0.55pt] (2.15,3.11) -- (3.85,2.0);

\end{tikzpicture}

==> figures/t_regularization/t_regularization_freez/t_regularization_a2_negative.dat <==
gamma t_original t_regularized
-5.000000000000e-01 1.814612809159e+00 1.814612809159e+00
-4.900000000000e-01 1.800489540238e+00 1.800489540238e+00
-4.800000000000e-01 1.786301166433e+00 1.786301166433e+00
-4.700000000000e-01 1.772045600256e+00 1.772045600256e+00
-4.600000000000e-01 1.757720572698e+00 1.757720572698e+00
-4.500000000000e-01 1.743323613061e+00 1.743323613061e+00
-4.400000000000e-01 1.728852026039e+00 1.728852026039e+00
-4.300000000000e-01 1.714302865597e+00 1.714302865597e+00
-4.200000000000e-01 1.699672905127e+00 1.699672905127e+00
-4.100000000000e-01 1.684958603231e+00 1.684958603231e+00
-4.000000000000e-01 1.670156064370e+00 1.670156064370e+00
-3.900000000000e-01 1.655260993462e+00 1.655260993462e+00
-3.800000000000e-01 1.640268643311e+00 1.640268643311e+00
-3.700000000000e-01 1.625173753514e+00 1.625173753514e+00
-3.600000000000e-01 1.609970479173e+00 1.609970479173e+00
-3.500000000000e-01 1.594652307407e+00 1.594652307407e+00
-3.400000000000e-01 1.579211959111e+00 1.579211959111e+00
-3.300000000000e-01 1.563641272865e+00 1.563641272865e+00
-3.200000000000e-01 1.547931067070e+00 1.547931067070e+00
-3.100000000000e-01 1.532070975407e+00 1.532070975407e+00
-3.000000000000e-01 1.516049249379e+00 1.516049249379e+00
-2.900000000000e-01 1.499852520008e+00 1.499852520008e+00
-2.800000000000e-01 1.483465508463e+00 1.483465508463e+00
-2.700000000000e-01 1.466870672379e+00 1.466870672379e+00
-2.600000000000e-01 1.450047770568e+00 1.450047770568e+00
-2.500000000000e-01 1.432973323253e+00 1.432973323253e+00
-2.400000000000e-01 1.415619937358e+00 1.415619937358e+00
-2.300000000000e-01 1.397955455796e+00 1.397955455796e+00
-2.200000000000e-01 1.379941874736e+00 1.379941874736e+00
-2.100000000000e-01 1.361533951522e+00 1.361533951522e+00
-2.000000000000e-01 1.342677394967e+00 1.342677394967e+00
-1.900000000000e-01 1.323306484161e+00 1.323306484161e+00
-1.800000000000e-01 1.303340893545e+00 1.303340893545e+00
-1.700000000000e-01 1.282681397432e+00 1.282681397432e+00
-1.600000000000e-01 1.261203963711e+00 1.261203963711e+00
-1.500000000000e-01 1.238751485042e+00 1.238751485042e+00
-1.400000000000e-01 1.215121966272e+00 1.227883204572e+00
-1.300000000000e-01 1.190051259897e+00 1.217014924103e+00
-1.200000000000e-01 1.163187169241e+00 1.206146643633e+00
-1.100000000000e-01 1.134049426111e+00 1.195278363164e+00
-1.000000000000e-01 1.101965655038e+00 1.184410082694e+00
-9.000000000000e-02 1.065964647010e+00 1.173541802225e+00
-8.000000000000e-02 1.024589588508e+00 1.162673521755e+00
-7.000000000000e-02 9.755512011479e-01 1.151805241286e+00
-6.000000000000e-02 9.150340209526e-01 1.140936960816e+00
-5.000000000000e-02 8.361702127660e-01 1.130068680347e+00
-4.000000000000e-02 7.252241062750e-01 1.119200399877e+00
-3.000000000000e-02 5.501458040825e-01 1.108332119408e+00
-2.000000000000e-02 2.147856139972e-01 1.097463838938e+00
-1.000000000000e-02 -7.616049249379e-01 1.086595558469e+00
0.000000000000e+00 NaN 1.075727277999e+00
1.000000000000e-02 -2.421025049785e-01 1.064858997530e+00
2.000000000000e-02 3.765433392726e-01 1.053990717060e+00
3.000000000000e-02 5.827586206897e-01 1.043122436591e+00
4.000000000000e-02 6.858662613982e-01 1.032254156121e+00
5.000000000000e-02 7.477308458233e-01 1.021385875652e+00
6.000000000000e-02 7.889739021067e-01 1.010517595182e+00
7.000000000000e-02 8.184332280234e-01 9.996493147128e-01
8.000000000000e-02 8.405277224610e-01 9.887810342433e-01
9.000000000000e-02 8.577123292457e-01 9.779127537739e-01
1.000000000000e-01 8.714600146735e-01 9.670444733044e-01
1.100000000000e-01 8.827081209326e-01 9.561761928349e-01
1.200000000000e-01 8.920815428152e-01 9.453079123654e-01
1.300000000000e-01 9.000128997928e-01 9.344396318959e-01
1.400000000000e-01 9.068112057736e-01 9.235713514264e-01
1.500000000000e-01 9.127030709569e-01 9.127030709569e-01
1.600000000000e-01 9.178584529923e-01 9.178584529923e-01
1.700000000000e-01 9.224073194942e-01 9.224073194942e-01
1.800000000000e-01 9.264507563847e-01 9.264507563847e-01
1.900000000000e-01 9.300685683394e-01 9.300685683394e-01
2.000000000000e-01 9.333245990986e-01 9.333245990986e-01
2.100000000000e-01 9.362705316903e-01 9.362705316903e-01
2.200000000000e-01 9.389486522282e-01 9.389486522282e-01
2.300000000000e-01 9.413938927193e-01 9.413938927193e-01
2.400000000000e-01 9.436353631695e-01 9.436353631695e-01
2.500000000000e-01 9.456975159836e-01 9.456975159836e-01
2.600000000000e-01 9.476010416583e-01 9.476010416583e-01
2.700000000000e-01 9.493635654311e-01 9.493635654311e-01
2.800000000000e-01 9.510001946487e-01 9.510001946487e-01
2.900000000000e-01 9.525239528857e-01 9.525239528857e-01
3.000000000000e-01 9.539461272403e-01 9.539461272403e-01
3.100000000000e-01 9.552765484108e-01 9.552765484108e-01
3.200000000000e-01 9.565238182580e-01 9.565238182580e-01
3.300000000000e-01 9.576954959934e-01 9.576954959934e-01
3.400000000000e-01 9.587982515090e-01 9.587982515090e-01
3.500000000000e-01 9.598379924237e-01 9.598379924237e-01
3.600000000000e-01 9.608199699542e-01 9.608199699542e-01
3.700000000000e-01 9.617488676183e-01 9.617488676183e-01
3.800000000000e-01 9.626288759316e-01 9.626288759316e-01
3.900000000000e-01 9.634637556134e-01 9.634637556134e-01
4.000000000000e-01 9.642568913112e-01 9.642568913112e-01
4.100000000000e-01 9.650113374627e-01 9.650113374627e-01
4.200000000000e-01 9.657298576070e-01 9.657298576070e-01
4.300000000000e-01 9.664149582097e-01 9.664149582097e-01
4.400000000000e-01 9.670689178760e-01 9.670689178760e-01
4.500000000000e-01 9.676938126681e-01 9.676938126681e-01
4.600000000000e-01 9.682915381215e-01 9.682915381215e-01
4.700000000000e-01 9.688638284492e-01 9.688638284492e-01
4.800000000000e-01 9.694122733466e-01 9.694122733466e-01
4.900000000000e-01 9.699383327380e-01 9.699383327380e-01
5.000000000000e-01 9.704433497537e-01 9.704433497537e-01
5.100000000000e-01 9.709285621806e-01 9.709285621806e-01
5.200000000000e-01 9.713951125910e-01 9.713951125910e-01
5.300000000000e-01 9.718440573256e-01 9.718440573256e-01
5.400000000000e-01 9.722763744774e-01 9.722763744774e-01
5.500000000000e-01 9.726929710055e-01 9.726929710055e-01
5.600000000000e-01 9.730946890862e-01 9.730946890862e-01
5.700000000000e-01 9.734823117956e-01 9.734823117956e-01
5.800000000000e-01 9.738565682047e-01 9.738565682047e-01
5.900000000000e-01 9.742181379559e-01 9.742181379559e-01
6.000000000000e-01 9.745676553820e-01 9.745676553820e-01
6.100000000000e-01 9.749057132204e-01 9.749057132204e-01
6.200000000000e-01 9.752328659673e-01 9.752328659673e-01
6.300000000000e-01 9.755496329126e-01 9.755496329126e-01
6.400000000000e-01 9.758565008909e-01 9.758565008909e-01
6.500000000000e-01 9.761539267776e-01 9.761539267776e-01
6.600000000000e-01 9.764423397586e-01 9.764423397586e-01
6.700000000000e-01 9.767221433968e-01 9.767221433968e-01
6.800000000000e-01 9.769937175164e-01 9.769937175164e-01
6.900000000000e-01 9.772574199223e-01 9.772574199223e-01
7.000000000000e-01 9.775135879737e-01 9.775135879737e-01
7.100000000000e-01 9.777625400237e-01 9.777625400237e-01
7.200000000000e-01 9.780045767390e-01 9.780045767390e-01
7.300000000000e-01 9.782399823114e-01 9.782399823114e-01
7.400000000000e-01 9.784690255710e-01 9.784690255710e-01
7.500000000000e-01 9.786919610104e-01 9.786919610104e-01
7.600000000000e-01 9.789090297277e-01 9.789090297277e-01
7.700000000000e-01 9.791204602964e-01 9.791204602964e-01
7.800000000000e-01 9.793264695686e-01 9.793264695686e-01
7.900000000000e-01 9.795272634161e-01 9.795272634161e-01
8.000000000000e-01 9.797230374175e-01 9.797230374175e-01
8.100000000000e-01 9.799139774928e-01 9.799139774928e-01
8.200000000000e-01 9.801002604932e-01 9.801002604932e-01
8.300000000000e-01 9.802820547466e-01 9.802820547466e-01
8.400000000000e-01 9.804595205654e-01 9.804595205654e-01
8.500000000000e-01 9.806328107178e-01 9.806328107178e-01
8.600000000000e-01 9.808020708667e-01 9.808020708667e-01
8.700000000000e-01 9.809674399777e-01 9.809674399777e-01
8.800000000000e-01 9.811290506999e-01 9.811290506999e-01
8.900000000000e-01 9.812870297203e-01 9.812870297203e-01
9.000000000000e-01 9.814414980959e-01 9.814414980959e-01
9.100000000000e-01 9.815925715622e-01 9.815925715622e-01
9.200000000000e-01 9.817403608226e-01 9.817403608226e-01
9.300000000000e-01 9.818849718194e-01 9.818849718194e-01
9.400000000000e-01 9.820265059865e-01 9.820265059865e-01
9.500000000000e-01 9.821650604869e-01 9.821650604869e-01
9.600000000000e-01 9.823007284352e-01 9.823007284352e-01
9.700000000000e-01 9.824335991062e-01 9.824335991062e-01
9.800000000000e-01 9.825637581309e-01 9.825637581309e-01
9.900000000000e-01 9.826912876803e-01 9.826912876803e-01
1.000000000000e+00 9.828162666387e-01 9.828162666387e-01
1.010000000000e+00 9.829387707663e-01 9.829387707663e-01
1.020000000000e+00 9.830588728521e-01 9.830588728521e-01
1.030000000000e+00 9.831766428587e-01 9.831766428587e-01
1.040000000000e+00 9.832921480574e-01 9.832921480574e-01
1.050000000000e+00 9.834054531571e-01 9.834054531571e-01
1.060000000000e+00 9.835166204247e-01 9.835166204247e-01
1.070000000000e+00 9.836257097994e-01 9.836257097994e-01
1.080000000000e+00 9.837327790006e-01 9.837327790006e-01
1.090000000000e+00 9.838378836292e-01 9.838378836292e-01
1.100000000000e+00 9.839410772646e-01 9.839410772646e-01
1.110000000000e+00 9.840424115553e-01 9.840424115553e-01
1.120000000000e+00 9.841419363050e-01 9.841419363050e-01
1.130000000000e+00 9.842396995547e-01 9.842396995547e-01
1.140000000000e+00 9.843357476597e-01 9.843357476597e-01
1.150000000000e+00 9.844301253629e-01 9.844301253629e-01
1.160000000000e+00 9.845228758642e-01 9.845228758642e-01
1.170000000000e+00 9.846140408870e-01 9.846140408870e-01
1.180000000000e+00 9.847036607398e-01 9.847036607398e-01
1.190000000000e+00 9.847917743767e-01 9.847917743767e-01
1.200000000000e+00 9.848784194529e-01 9.848784194529e-01
1.210000000000e+00 9.849636323791e-01 9.849636323791e-01
1.220000000000e+00 9.850474483721e-01 9.850474483721e-01
1.230000000000e+00 9.851299015034e-01 9.851299015034e-01
1.240000000000e+00 9.852110247455e-01 9.852110247455e-01
1.250000000000e+00 9.852908500157e-01 9.852908500157e-01
1.260000000000e+00 9.853694082182e-01 9.853694082182e-01
1.270000000000e+00 9.854467292836e-01 9.854467292836e-01
1.280000000000e+00 9.855228422073e-01 9.855228422073e-01
1.290000000000e+00 9.855977750857e-01 9.855977750857e-01
1.300000000000e+00 9.856715551506e-01 9.856715551506e-01
1.310000000000e+00 9.857442088023e-01 9.857442088023e-01
1.320000000000e+00 9.858157616411e-01 9.858157616411e-01
1.330000000000e+00 9.858862384974e-01 9.858862384974e-01
1.340000000000e+00 9.859556634603e-01 9.859556634603e-01
1.350000000000e+00 9.860240599052e-01 9.860240599052e-01
1.360000000000e+00 9.860914505200e-01 9.860914505200e-01
1.370000000000e+00 9.861578573303e-01 9.861578573303e-01
1.380000000000e+00 9.862233017230e-01 9.862233017230e-01
1.390000000000e+00 9.862878044698e-01 9.862878044698e-01
1.400000000000e+00 9.863513857487e-01 9.863513857487e-01
1.410000000000e+00 9.864140651656e-01 9.864140651656e-01
1.420000000000e+00 9.864758617737e-01 9.864758617737e-01
1.430000000000e+00 9.865367940937e-01 9.865367940937e-01
1.440000000000e+00 9.865968801314e-01 9.865968801314e-01
1.450000000000e+00 9.866561373961e-01 9.866561373961e-01
1.460000000000e+00 9.867145829176e-01 9.867145829176e-01
1.470000000000e+00 9.867722332618e-01 9.867722332618e-01
1.480000000000e+00 9.868291045474e-01 9.868291045474e-01
1.490000000000e+00 9.868852124600e-01 9.868852124600e-01
1.500000000000e+00 9.869405722671e-01 9.869405722671e-01


==> figures/t_regularization/t_regularization_melt/t_regularization_a2_positive.dat <==
gamma t_original t_regularized
-5.000000000000e-01 2.881668588198e-01 2.881668588198e-01
-4.900000000000e-01 3.021740757932e-01 3.021740757932e-01
-4.800000000000e-01 3.162312650666e-01 3.162312650666e-01
-4.700000000000e-01 3.303396093456e-01 3.303396093456e-01
-4.600000000000e-01 3.445003941798e-01 3.445003941798e-01
-4.500000000000e-01 3.587150193900e-01 3.587150193900e-01
-4.400000000000e-01 3.729850120532e-01 3.729850120532e-01
-4.300000000000e-01 3.873120413003e-01 3.873120413003e-01
-4.200000000000e-01 4.016979352269e-01 4.016979352269e-01
-4.100000000000e-01 4.161447002794e-01 4.161447002794e-01
-4.000000000000e-01 4.306545435489e-01 4.306545435489e-01
-3.900000000000e-01 4.452298984948e-01 4.452298984948e-01
-3.800000000000e-01 4.598734547300e-01 4.598734547300e-01
-3.700000000000e-01 4.745881926366e-01 4.745881926366e-01
-3.600000000000e-01 4.893774237501e-01 4.893774237501e-01
-3.500000000000e-01 5.042448380673e-01 5.042448380673e-01
-3.400000000000e-01 5.191945597021e-01 5.191945597021e-01
-3.300000000000e-01 5.342312126611e-01 5.342312126611e-01
-3.200000000000e-01 5.493599989519e-01 5.493599989519e-01
-3.100000000000e-01 5.645867918085e-01 5.645867918085e-01
-3.000000000000e-01 5.799182475631e-01 5.799182475631e-01
-2.900000000000e-01 5.953619406626e-01 5.953619406626e-01
-2.800000000000e-01 6.109265276177e-01 6.109265276177e-01
-2.700000000000e-01 6.266219473850e-01 6.266219473850e-01
-2.600000000000e-01 6.424596679916e-01 6.424596679916e-01
-2.500000000000e-01 6.584529923488e-01 6.584529923488e-01
-2.400000000000e-01 6.746174405199e-01 6.746174405199e-01
-2.300000000000e-01 6.909712317094e-01 6.909712317094e-01
-2.200000000000e-01 7.075358977046e-01 7.075358977046e-01
-2.100000000000e-01 7.243370715858e-01 7.243370715858e-01
-2.000000000000e-01 7.414055130489e-01 7.414055130489e-01
-1.900000000000e-01 7.587784575158e-01 7.587784575158e-01
-1.800000000000e-01 7.765014149460e-01 7.765014149460e-01
-1.700000000000e-01 7.946306035253e-01 7.946306035253e-01
-1.600000000000e-01 8.132362959857e-01 8.132362959857e-01
-1.500000000000e-01 8.324075044545e-01 8.324075044545e-01
-1.400000000000e-01 8.522586730951e-01 8.383287303473e-01
-1.300000000000e-01 8.729394596599e-01 8.442499562402e-01
-1.200000000000e-01 8.946494078189e-01 8.501711821330e-01
-1.100000000000e-01 9.176606225763e-01 8.560924080258e-01
-1.000000000000e-01 9.423540509381e-01 8.620136339187e-01
-9.000000000000e-02 9.692799496908e-01 8.679348598115e-01
-8.000000000000e-02 9.992637040143e-01 8.738560857044e-01
-7.000000000000e-02 1.033602347762e+00 8.797773115972e-01
-6.000000000000e-02 1.074457604025e+00 8.856985374901e-01
-5.000000000000e-02 1.125720574363e+00 8.916197633829e-01
-4.000000000000e-02 1.195173461901e+00 8.975409892758e-01
-3.000000000000e-02 1.300974740593e+00 9.034622151686e-01
-2.000000000000e-02 1.497599832303e+00 9.093834410615e-01
-1.000000000000e-02 2.057425846347e+00 9.153046669543e-01
0.000000000000e+00 NaN 9.212258928472e-01
1.000000000000e-02 2.662706555784e+00 9.271471187400e-01
2.000000000000e-02 1.777351765849e+00 9.330683446329e-01
3.000000000000e-02 1.482233502538e+00 9.389895705257e-01
4.000000000000e-02 1.334674370882e+00 9.449107964186e-01
5.000000000000e-02 1.246138891889e+00 9.508320223114e-01
6.000000000000e-02 1.187115239227e+00 9.567532482043e-01
7.000000000000e-02 1.144955487325e+00 9.626744740971e-01
8.000000000000e-02 1.113335673399e+00 9.685956999899e-01
9.000000000000e-02 1.088742484790e+00 9.745169258828e-01
1.000000000000e-01 1.069067933902e+00 9.804381517756e-01
1.100000000000e-01 1.052970574085e+00 9.863593776685e-01
1.200000000000e-01 1.039556107571e+00 9.922806035613e-01
1.300000000000e-01 1.028205405136e+00 9.982018294542e-01
1.400000000000e-01 1.018476231620e+00 1.004123055347e+00
1.500000000000e-01 1.010044281240e+00 1.010044281240e+00
1.600000000000e-01 1.002666324657e+00 1.002666324657e+00
1.700000000000e-01 9.961563629664e-01 9.961563629664e-01
1.800000000000e-01 9.903697303524e-01 9.903697303524e-01
1.900000000000e-01 9.851922169610e-01 9.851922169610e-01
2.000000000000e-01 9.805324549087e-01 9.805324549087e-01
2.100000000000e-01 9.763164797186e-01 9.763164797186e-01
2.200000000000e-01 9.724837750002e-01 9.724837750002e-01
2.300000000000e-01 9.689843489531e-01 9.689843489531e-01
2.400000000000e-01 9.657765417432e-01 9.657765417432e-01
2.500000000000e-01 9.628253591101e-01 9.628253591101e-01
2.600000000000e-01 9.601011905256e-01 9.601011905256e-01
2.700000000000e-01 9.575788122067e-01 9.575788122067e-01
2.800000000000e-01 9.552366037678e-01 9.552366037678e-01
2.900000000000e-01 9.530559269453e-01 9.530559269453e-01
3.000000000000e-01 9.510206285776e-01 9.510206285776e-01
3.100000000000e-01 9.491166397820e-01 9.491166397820e-01
3.200000000000e-01 9.473316502862e-01 9.473316502862e-01
3.300000000000e-01 9.456548419719e-01 9.456548419719e-01
3.400000000000e-01 9.440766694409e-01 9.440766694409e-01
3.500000000000e-01 9.425886781973e-01 9.425886781973e-01
3.600000000000e-01 9.411833531339e-01 9.411833531339e-01
3.700000000000e-01 9.398539915874e-01 9.398539915874e-01
3.800000000000e-01 9.385945964382e-01 9.385945964382e-01
3.900000000000e-01 9.373997856555e-01 9.373997856555e-01
4.000000000000e-01 9.362647154120e-01 9.362647154120e-01
4.100000000000e-01 9.351850144487e-01 9.351850144487e-01
4.200000000000e-01 9.341567278170e-01 9.341567278170e-01
4.300000000000e-01 9.331762684704e-01 9.331762684704e-01
4.400000000000e-01 9.322403754578e-01 9.322403754578e-01
4.500000000000e-01 9.313460776902e-01 9.313460776902e-01
4.600000000000e-01 9.304906624342e-01 9.304906624342e-01
4.700000000000e-01 9.296716478274e-01 9.296716478274e-01
4.800000000000e-01 9.288867588292e-01 9.288867588292e-01
4.900000000000e-01 9.281339061167e-01 9.281339061167e-01
5.000000000000e-01 9.274111675127e-01 9.274111675127e-01
5.100000000000e-01 9.267167715990e-01 9.267167715990e-01
5.200000000000e-01 9.260490832205e-01 9.260490832205e-01
5.300000000000e-01 9.254065906298e-01 9.254065906298e-01
5.400000000000e-01 9.247878940610e-01 9.247878940610e-01
5.500000000000e-01 9.241916955493e-01 9.241916955493e-01
5.600000000000e-01 9.236167898415e-01 9.236167898415e-01
5.700000000000e-01 9.230620562639e-01 9.230620562639e-01
5.800000000000e-01 9.225264514303e-01 9.225264514303e-01
5.900000000000e-01 9.220090026928e-01 9.220090026928e-01
6.000000000000e-01 9.215088022465e-01 9.215088022465e-01
6.100000000000e-01 9.210250018148e-01 9.210250018148e-01
6.200000000000e-01 9.205568078487e-01 9.205568078487e-01
6.300000000000e-01 9.201034771831e-01 9.201034771831e-01
6.400000000000e-01 9.196643131008e-01 9.196643131008e-01
6.500000000000e-01 9.192386617595e-01 9.192386617595e-01
6.600000000000e-01 9.188259089436e-01 9.188259089436e-01
6.700000000000e-01 9.184254771074e-01 9.184254771074e-01
6.800000000000e-01 9.180368226781e-01 9.180368226781e-01
6.900000000000e-01 9.176594335946e-01 9.176594335946e-01
7.000000000000e-01 9.172928270563e-01 9.172928270563e-01
7.100000000000e-01 9.169365474628e-01 9.169365474628e-01
7.200000000000e-01 9.165901645246e-01 9.165901645246e-01
7.300000000000e-01 9.162532715300e-01 9.162532715300e-01
7.400000000000e-01 9.159254837514e-01 9.159254837514e-01
7.500000000000e-01 9.156064369802e-01 9.156064369802e-01
7.600000000000e-01 9.152957861767e-01 9.152957861767e-01
7.700000000000e-01 9.149932042253e-01 9.149932042253e-01
7.800000000000e-01 9.146983807854e-01 9.146983807854e-01
7.900000000000e-01 9.144110212301e-01 9.144110212301e-01
8.000000000000e-01 9.141308456637e-01 9.141308456637e-01
8.100000000000e-01 9.138575880125e-01 9.138575880125e-01
8.200000000000e-01 9.135909951820e-01 9.135909951820e-01
8.300000000000e-01 9.133308262752e-01 9.133308262752e-01
8.400000000000e-01 9.130768518661e-01 9.130768518661e-01
8.500000000000e-01 9.128288533255e-01 9.128288533255e-01
8.600000000000e-01 9.125866221929e-01 9.125866221929e-01
8.700000000000e-01 9.123499595920e-01 9.123499595920e-01
8.800000000000e-01 9.121186756866e-01 9.121186756866e-01
8.900000000000e-01 9.118925891723e-01 9.118925891723e-01
9.000000000000e-01 9.116715268028e-01 9.116715268028e-01
9.100000000000e-01 9.114553229468e-01 9.114553229468e-01
9.200000000000e-01 9.112438191748e-01 9.112438191748e-01
9.300000000000e-01 9.110368638709e-01 9.110368638709e-01
9.400000000000e-01 9.108343118714e-01 9.108343118714e-01
9.500000000000e-01 9.106360241245e-01 9.106360241245e-01
9.600000000000e-01 9.104418673723e-01 9.104418673723e-01
9.700000000000e-01 9.102517138521e-01 9.102517138521e-01
9.800000000000e-01 9.100654410160e-01 9.100654410160e-01
9.900000000000e-01 9.098829312675e-01 9.098829312675e-01
1.000000000000e+00 9.097040717140e-01 9.097040717140e-01
1.010000000000e+00 9.095287539338e-01 9.095287539338e-01
1.020000000000e+00 9.093568737572e-01 9.093568737572e-01
1.030000000000e+00 9.091883310597e-01 9.091883310597e-01
1.040000000000e+00 9.090230295679e-01 9.090230295679e-01
1.050000000000e+00 9.088608766760e-01 9.088608766760e-01
1.060000000000e+00 9.087017832726e-01 9.087017832726e-01
1.070000000000e+00 9.085456635776e-01 9.085456635776e-01
1.080000000000e+00 9.083924349882e-01 9.083924349882e-01
1.090000000000e+00 9.082420179325e-01 9.082420179325e-01
1.100000000000e+00 9.080943357323e-01 9.080943357323e-01
1.110000000000e+00 9.079493144727e-01 9.079493144727e-01
1.120000000000e+00 9.078068828784e-01 9.078068828784e-01
1.130000000000e+00 9.076669721973e-01 9.076669721973e-01
1.140000000000e+00 9.075295160896e-01 9.075295160896e-01
1.150000000000e+00 9.073944505229e-01 9.073944505229e-01
1.160000000000e+00 9.072617136728e-01 9.072617136728e-01
1.170000000000e+00 9.071312458287e-01 9.071312458287e-01
1.180000000000e+00 9.070029893040e-01 9.070029893040e-01
1.190000000000e+00 9.068768883512e-01 9.068768883512e-01
1.200000000000e+00 9.067528890809e-01 9.067528890809e-01
1.210000000000e+00 9.066309393853e-01 9.066309393853e-01
1.220000000000e+00 9.065109888651e-01 9.065109888651e-01
1.230000000000e+00 9.063929887598e-01 9.063929887598e-01
1.240000000000e+00 9.062768918820e-01 9.062768918820e-01
1.250000000000e+00 9.061626525543e-01 9.061626525543e-01
1.260000000000e+00 9.060502265492e-01 9.060502265492e-01
1.270000000000e+00 9.059395710324e-01 9.059395710324e-01
1.280000000000e+00 9.058306445080e-01 9.058306445080e-01
1.290000000000e+00 9.057234067670e-01 9.057234067670e-01
1.300000000000e+00 9.056178188374e-01 9.056178188374e-01
1.310000000000e+00 9.055138429372e-01 9.055138429372e-01
1.320000000000e+00 9.054114424295e-01 9.054114424295e-01
1.330000000000e+00 9.053105817790e-01 9.053105817790e-01
1.340000000000e+00 9.052112265114e-01 9.052112265114e-01
1.350000000000e+00 9.051133431736e-01 9.051133431736e-01
1.360000000000e+00 9.050168992967e-01 9.050168992967e-01
1.370000000000e+00 9.049218633596e-01 9.049218633596e-01
1.380000000000e+00 9.048282047550e-01 9.048282047550e-01
1.390000000000e+00 9.047358937561e-01 9.047358937561e-01
1.400000000000e+00 9.046449014858e-01 9.046449014858e-01
1.410000000000e+00 9.045551998860e-01 9.045551998860e-01
1.420000000000e+00 9.044667616890e-01 9.044667616890e-01
1.430000000000e+00 9.043795603899e-01 9.043795603899e-01
1.440000000000e+00 9.042935702200e-01 9.042935702200e-01
1.450000000000e+00 9.042087661213e-01 9.042087661213e-01
1.460000000000e+00 9.041251237226e-01 9.041251237226e-01
1.470000000000e+00 9.040426193158e-01 9.040426193158e-01
1.480000000000e+00 9.039612298334e-01 9.039612298334e-01
1.490000000000e+00 9.038809328272e-01 9.038809328272e-01
1.500000000000e+00 9.038017064478e-01 9.038017064478e-01


==> figures/tauc_sens/m03/tauc_sens_m03.tikz <==
\begin{tikzpicture}[font=\sffamily\sansmath]

\begin{axis}[
width=\figurewidth,
height=\figureheight,
scale only axis,
xmin=0,
xmax=5,
ymin=1,
ymax=4,
xlabel={$\tau_c-0.5$},
ylabel={$E_{L_2}$ / $min(E_{L_2})$},
grid=none,
axis line style={black},
tick align=inside,
tick pos=both,
scaled ticks=false,
xtick={0,1,2,3,4,5},
ytick={1,2,3,4},
xticklabel style={
    font=\fontsize{11}{8}\selectfont\sffamily\sansmath
},
yticklabel style={
    font=\fontsize{11}{8}\selectfont\sffamily\sansmath
},
label style={
    font=\fontsize{13}{8}\selectfont\sffamily\sansmath
},
legend style={
    font=\fontsize{8.7}{8}\selectfont\sffamily\sansmath,
    anchor=north west,
    at={(0.03,0.97)},
    draw=black,
    fill=white,
    inner sep=1.5pt,
    row sep=0pt
},
legend cell align=left,
clip=true,
]

% ============================================================
% Da = 0.01
% Orange, solid line, open circle
% ============================================================
\addplot[
orange,
solid,
mark=o,
mark size=2.7pt,
line width=1.05pt,
mark options={
    solid,
    draw=orange,
    fill=white,
    line width=0.65pt
}
]
table[
    x=tau_minus_0p5,
    y=E2D_L2_rel_norm
]
{figures/tauc_sens/m03/zhang2d_tau_L2_error_normalized_Da0_01.dat};
\addlegendentry{$Da=0.01$};

% ============================================================
% Da = 0.1
% Blue, dotted line, open diamond
% ============================================================
\addplot[
blue,
solid,
mark=diamond,
mark size=3.4pt,
line width=1.00pt,
mark options={
    solid,
    draw=blue,
    fill=white,
    line width=0.65pt
}
]
table[
    x=tau_minus_0p5,
    y=E2D_L2_rel_norm
]
{figures/tauc_sens/m03/zhang2d_tau_L2_error_normalized_Da0_1.dat};
\addlegendentry{$Da=0.1$};

% ============================================================
% Da = 1
% Green, solid line, filled triangle
% ============================================================
\addplot[
green!60!black,
solid,
mark=triangle,
mark size=3.4pt,
line width=1.05pt,
mark options={
    solid,
    draw=green!60!black,
    fill=green!60!black,
    line width=0.55pt
}
]
table[
    x=tau_minus_0p5,
    y=E2D_L2_rel_norm
]
{figures/tauc_sens/m03/zhang2d_tau_L2_error_normalized_Da1.dat};
\addlegendentry{$Da=1$};

% ============================================================
% Da = 10
% Red, dashed line, x marker
% ============================================================
\addplot[
red,
solid,
mark=x,
mark size=3.8pt,
line width=1.05pt,
mark options={
    solid,
    draw=red,
    line width=0.65pt
}
]
table[
    x=tau_minus_0p5,
    y=E2D_L2_rel_norm
]
{figures/tauc_sens/m03/zhang2d_tau_L2_error_normalized_Da10.dat};
\addlegendentry{$Da=10$};

\end{axis}

\end{tikzpicture}


==> figures/tauc_sens/m03/zhang2d_tau_L2_error_normalized_Da0_01.dat <==
tau_minus_0p5 E2D_L2_rel_norm E2D_L2_rel TAUC Iter
9.9999999999999978e-02 1.0000000000000000e+00 2.9979084566437363e-04 5.9999999999999998e-01 1.0000000000000000e+06
3.0000000000000004e-01 1.7025345446342206e+00 5.1040427090870226e-04 8.0000000000000004e-01 4.9000000000000000e+05
6.9999999999999996e-01 1.7584133285209569e+00 5.2715621878480373e-04 1.2000000000000000e+00 2.3000000000000000e+05
8.9999999999999991e-01 1.7685624472267403e+00 5.3019883166435865e-04 1.3999999999999999e+00 1.8000000000000000e+05
1.1000000000000001e+00 1.7754698596427569e+00 5.3226961067390883e-04 1.6000000000000001e+00 1.5000000000000000e+05
1.3000000000000000e+00 1.7799640508562042e+00 5.3361692805836561e-04 1.8000000000000000e+00 1.3000000000000000e+05
1.5000000000000000e+00 1.7832121504745362e+00 5.3459067858974748e-04 2.0000000000000000e+00 1.2000000000000000e+05
1.7000000000000002e+00 1.7827242125259046e+00 5.3444439925949550e-04 2.2000000000000002e+00 1.0000000000000000e+05
1.8999999999999999e+00 1.7825232039474985e+00 5.3438413872778929e-04 2.3999999999999999e+00 9.0000000000000000e+04
2.1000000000000001e+00 1.7827649891811219e+00 5.3445662372744642e-04 2.6000000000000001e+00 9.0000000000000000e+04
2.2999999999999998e+00 1.7806200357580588e+00 5.3381358632683567e-04 2.7999999999999998e+00 8.0000000000000000e+04
2.5000000000000000e+00 1.7773436906070150e+00 5.3283136804331587e-04 3.0000000000000000e+00 7.0000000000000000e+04
2.7000000000000002e+00 1.7751194121216241e+00 5.3216454971518744e-04 3.2000000000000002e+00 7.0000000000000000e+04
2.8999999999999999e+00 1.7717295347444324e+00 5.3114829550958062e-04 3.3999999999999999e+00 7.0000000000000000e+04
3.1000000000000001e+00 1.7671398128537683e+00 5.2977233890261417e-04 3.6000000000000001e+00 6.0000000000000000e+04
3.2999999999999998e+00 1.7628359096671316e+00 5.2848206812663469e-04 3.7999999999999998e+00 6.0000000000000000e+04
3.5000000000000000e+00 1.7578703819909987e+00 5.2699344838543698e-04 4.0000000000000000e+00 6.0000000000000000e+04
3.7000000000000002e+00 1.7518309358075208e+00 5.2518287770674768e-04 4.2000000000000002e+00 5.0000000000000000e+04
3.9000000000000004e+00 1.7462313326930696e+00 5.2350416795368150e-04 4.4000000000000004e+00 5.0000000000000000e+04
4.0999999999999996e+00 1.7400436031800004e+00 5.2164914329021607e-04 4.5999999999999996e+00 5.0000000000000000e+04
4.2999999999999998e+00 1.7333865938341346e+00 5.1965343282882337e-04 4.7999999999999998e+00 5.0000000000000000e+04
4.5000000000000000e+00 1.7254328929698823e+00 5.1726898612056767e-04 5.0000000000000000e+00 4.0000000000000000e+04


==> figures/tauc_sens/m03/zhang2d_tau_L2_error_normalized_Da0_1.dat <==
tau_minus_0p5 E2D_L2_rel_norm E2D_L2_rel TAUC Iter
9.9999999999999978e-02 1.0000000000000000e+00 3.8555832369773651e-04 5.9999999999999998e-01 1.0000000000000000e+06
3.0000000000000004e-01 1.7895555525318974e+00 6.8997803899817497e-04 8.0000000000000004e-01 4.7000000000000000e+05
6.9999999999999996e-01 2.1193547917674431e+00 8.1713488083462080e-04 1.2000000000000000e+00 2.2000000000000000e+05
8.9999999999999991e-01 2.1870578030976646e+00 8.4323834039238990e-04 1.3999999999999999e+00 1.7000000000000000e+05
1.1000000000000001e+00 2.2309586157010366e+00 8.6016466410871449e-04 1.6000000000000001e+00 1.5000000000000000e+05
1.3000000000000000e+00 2.2563830768529227e+00 8.6996727673135379e-04 1.8000000000000000e+00 1.3000000000000000e+05
1.5000000000000000e+00 2.2694606995833859e+00 8.7500946302926266e-04 2.0000000000000000e+00 1.1000000000000000e+05
1.7000000000000002e+00 2.2745464976014707e+00 8.7697033478778064e-04 2.2000000000000002e+00 1.0000000000000000e+05
1.8999999999999999e+00 2.2724524389378771e+00 8.7616295303972081e-04 2.3999999999999999e+00 9.0000000000000000e+04
2.1000000000000001e+00 2.2645056358484830e+00 8.7309899696181811e-04 2.6000000000000001e+00 8.0000000000000000e+04
2.2999999999999998e+00 2.2526920291785433e+00 8.6854416257733176e-04 2.7999999999999998e+00 8.0000000000000000e+04
2.5000000000000000e+00 2.2359047807964800e+00 8.6207169923164584e-04 3.0000000000000000e+00 7.0000000000000000e+04
2.7000000000000002e+00 2.2161305255638446e+00 8.5444757053177974e-04 3.2000000000000002e+00 7.0000000000000000e+04
2.8999999999999999e+00 2.1924818045144279e+00 8.4532960928637116e-04 3.3999999999999999e+00 6.0000000000000000e+04
3.1000000000000001e+00 2.1666997832024695e+00 8.3538913636779333e-04 3.6000000000000001e+00 6.0000000000000000e+04
3.2999999999999998e+00 2.1381604218008436e+00 8.2438554802637847e-04 3.7999999999999998e+00 6.0000000000000000e+04
3.5000000000000000e+00 2.1068286899053876e+00 8.1230533799821962e-04 4.0000000000000000e+00 5.0000000000000000e+04
3.7000000000000002e+00 2.0741532708278814e+00 7.9970705819257519e-04 4.2000000000000002e+00 5.0000000000000000e+04
3.9000000000000004e+00 2.0395542106358922e+00 7.8636710254343484e-04 4.4000000000000004e+00 5.0000000000000000e+04
4.0999999999999996e+00 2.0033794113750378e+00 7.7241960758031776e-04 4.5999999999999996e+00 5.0000000000000000e+04
4.2999999999999998e+00 1.9653528168548444e+00 7.5775813754117840e-04 4.7999999999999998e+00 4.0000000000000000e+04
4.5000000000000000e+00 1.9272281814236580e+00 7.4305886701274285e-04 5.0000000000000000e+00 4.0000000000000000e+04


==> figures/tauc_sens/m03/zhang2d_tau_L2_error_normalized_Da1.dat <==
tau_minus_0p5 E2D_L2_rel_norm E2D_L2_rel TAUC Iter
9.9999999999999978e-02 1.0000000000000000e+00 2.2206479263012246e-03 5.9999999999999998e-01 9.4000000000000000e+05
3.0000000000000004e-01 1.3633454682683550e+00 3.0275102869422948e-03 8.0000000000000004e-01 3.5000000000000000e+05
6.9999999999999996e-01 1.6019460764872169e+00 3.5573582327977213e-03 1.2000000000000000e+00 1.6000000000000000e+05
8.9999999999999991e-01 1.6502893475815392e+00 3.6647116175039457e-03 1.3999999999999999e+00 1.3000000000000000e+05
1.1000000000000001e+00 1.6792211086393223e+00 3.7289588727011545e-03 1.6000000000000001e+00 1.1000000000000000e+05
1.3000000000000000e+00 1.6959752505386181e+00 3.7661639231667821e-03 1.8000000000000000e+00 9.0000000000000000e+04
1.5000000000000000e+00 1.7048694285602048e+00 3.7859147611465729e-03 2.0000000000000000e+00 8.0000000000000000e+04
1.7000000000000002e+00 1.7081088135110853e+00 3.7931082946202370e-03 2.2000000000000002e+00 7.0000000000000000e+04
1.8999999999999999e+00 1.7075481183683585e+00 3.7918631881142533e-03 2.3999999999999999e+00 7.0000000000000000e+04
2.1000000000000001e+00 1.7040099904570412e+00 3.7840062517049979e-03 2.6000000000000001e+00 6.0000000000000000e+04
2.2999999999999998e+00 1.6986571108382280e+00 3.7721193906797403e-03 2.7999999999999998e+00 6.0000000000000000e+04
2.5000000000000000e+00 1.6920007668239052e+00 3.7573379941475871e-03 3.0000000000000000e+00 5.0000000000000000e+04
2.7000000000000002e+00 1.6849071800527171e+00 3.7415856353941101e-03 3.2000000000000002e+00 5.0000000000000000e+04
2.8999999999999999e+00 1.6777806688321120e+00 3.7257601630303113e-03 3.3999999999999999e+00 5.0000000000000000e+04
3.1000000000000001e+00 1.6710873053484874e+00 3.7108965592904200e-03 3.6000000000000001e+00 4.0000000000000000e+04
3.2999999999999998e+00 1.6655639780772356e+00 3.6986311940392313e-03 3.7999999999999998e+00 4.0000000000000000e+04
3.5000000000000000e+00 1.6615209361849363e+00 3.6896530214451484e-03 4.0000000000000000e+00 4.0000000000000000e+04
3.7000000000000002e+00 1.6594478763910105e+00 3.6850494855126684e-03 4.2000000000000002e+00 4.0000000000000000e+04
3.9000000000000004e+00 1.6598064682107017e+00 3.6858457916934539e-03 4.4000000000000004e+00 4.0000000000000000e+04
4.0999999999999996e+00 1.6630365055391669e+00 3.6930185673887863e-03 4.5999999999999996e+00 4.0000000000000000e+04
4.2999999999999998e+00 1.6695106308262286e+00 3.7073953202821138e-03 4.7999999999999998e+00 3.0000000000000000e+04
4.5000000000000000e+00 1.6797278263467375e+00 3.7300841143273460e-03 5.0000000000000000e+00 3.0000000000000000e+04


==> figures/tauc_sens/m03/zhang2d_tau_L2_error_normalized_Da10.dat <==
tau_minus_0p5 E2D_L2_rel_norm E2D_L2_rel TAUC Iter
9.9999999999999978e-02 1.0000000000000000e+00 3.1837702990146744e-03 5.9999999999999998e-01 6.1000000000000000e+05
3.0000000000000004e-01 1.2512405240543116e+00 3.9836624174076733e-03 8.0000000000000004e-01 2.3000000000000000e+05
6.9999999999999996e-01 1.3305064995997393e+00 4.2360270760716297e-03 1.2000000000000000e+00 1.1000000000000000e+05
8.9999999999999991e-01 1.3188971537519574e+00 4.1990655855704724e-03 1.3999999999999999e+00 9.0000000000000000e+04
1.1000000000000001e+00 1.3057511696847559e+00 4.1572117919459958e-03 1.6000000000000001e+00 7.0000000000000000e+04
1.3000000000000000e+00 1.3042691958821424e+00 4.1524935277693171e-03 1.8000000000000000e+00 6.0000000000000000e+04
1.5000000000000000e+00 1.3239875922742872e+00 4.2152723725468258e-03 2.0000000000000000e+00 6.0000000000000000e+04
1.7000000000000002e+00 1.3711436899744227e+00 4.3654065558219515e-03 2.2000000000000002e+00 5.0000000000000000e+04
1.8999999999999999e+00 1.4486480654886043e+00 4.6121626846276830e-03 2.3999999999999999e+00 5.0000000000000000e+04
2.1000000000000001e+00 1.5563038965019598e+00 4.9549141219237475e-03 2.6000000000000001e+00 4.0000000000000000e+04
2.2999999999999998e+00 1.6918023964651909e+00 5.3863102216677233e-03 2.7999999999999998e+00 4.0000000000000000e+04
2.5000000000000000e+00 1.8517418157230665e+00 5.8955205943426034e-03 3.0000000000000000e+00 4.0000000000000000e+04
2.7000000000000002e+00 2.0325193591138149e+00 6.4710747677189052e-03 3.2000000000000002e+00 3.0000000000000000e+04
2.8999999999999999e+00 2.2308340169375955e+00 7.1024630851575154e-03 3.3999999999999999e+00 3.0000000000000000e+04
3.1000000000000001e+00 2.4438215489244168e+00 7.7805664635575960e-03 3.6000000000000001e+00 3.0000000000000000e+04
3.2999999999999998e+00 2.6691317703077360e+00 8.4979024544622282e-03 3.7999999999999998e+00 3.0000000000000000e+04
3.5000000000000000e+00 2.9048568318673036e+00 9.2483969041889848e-03 4.0000000000000000e+00 3.0000000000000000e+04
3.7000000000000002e+00 3.1494580190705710e+00 1.0027150899110476e-02 4.2000000000000002e+00 3.0000000000000000e+04
3.9000000000000004e+00 3.4016933997140177e+00 1.0830210412363742e-02 4.4000000000000004e+00 3.0000000000000000e+04
4.0999999999999996e+00 3.6605526376197846e+00 1.1654358765633697e-02 4.5999999999999996e+00 2.0000000000000000e+04


==> figures/tauc_sens/p07/tauc_sens_p07.tikz <==
\begin{tikzpicture}[font=\sffamily\sansmath]

\begin{axis}[
width=\figurewidth,
height=\figureheight,
scale only axis,
xmin=0,
xmax=5,
ymin=0,
ymax=80,
xlabel={$\tau_c-0.5$},
ylabel={},
grid=none,
axis line style={black},
tick align=inside,
tick pos=both,
scaled ticks=false,
xtick={0,1,2,3,4,5},
ytick={0,20,40,60,80},
xticklabel style={
    font=\fontsize{11}{8}\selectfont\sffamily\sansmath
},
yticklabel style={
    font=\fontsize{11}{8}\selectfont\sffamily\sansmath
},
label style={
    font=\fontsize{13}{8}\selectfont\sffamily\sansmath
},
legend style={
    font=\fontsize{8.7}{8}\selectfont\sffamily\sansmath,
    anchor=north west,
    at={(0.03,0.97)},
    draw=black,
    fill=white,
    inner sep=1.5pt,
    row sep=0pt
},
legend cell align=left,
clip=true,
]

% ============================================================
% Da = 0.01
% Orange, solid line, open circle
% ============================================================
\addplot[
orange,
solid,
mark=o,
mark size=2.7pt,
line width=1.05pt,
mark options={
    solid,
    draw=orange,
    fill=white,
    line width=0.65pt
}
]
table[
    x=tau_minus_0p5,
    y=E2D_L2_rel_norm
]
{figures/tauc_sens/p07/zhang2d_tau_L2_error_normalized_Da0_01.dat};
\addlegendentry{$Da=0.01$};

% ============================================================
% Da = 0.1
% Blue, dotted line, open diamond
% ============================================================
\addplot[
blue,
solid,
mark=diamond,
mark size=3.4pt,
line width=1.00pt,
mark options={
    solid,
    draw=blue,
    fill=white,
    line width=0.65pt
}
]
table[
    x=tau_minus_0p5,
    y=E2D_L2_rel_norm
]
{figures/tauc_sens/p07/zhang2d_tau_L2_error_normalized_Da0_1.dat};
\addlegendentry{$Da=0.1$};

% ============================================================
% Da = 1
% Green, solid line, filled triangle
% ============================================================
\addplot[
green!60!black,
solid,
mark=triangle,
mark size=3.4pt,
line width=1.05pt,
mark options={
    solid,
    draw=green!60!black,
    fill=green!60!black,
    line width=0.55pt
}
]
table[
    x=tau_minus_0p5,
    y=E2D_L2_rel_norm
]
{figures/tauc_sens/p07/zhang2d_tau_L2_error_normalized_Da1.dat};
\addlegendentry{$Da=1$};

% ============================================================
% Da = 10
% Red, dashed line, x marker
% ============================================================
\addplot[
red,
solid,
mark=x,
mark size=3.8pt,
line width=1.05pt,
mark options={
    solid,
    draw=red,
    line width=0.65pt
}
]
table[
    x=tau_minus_0p5,
    y=E2D_L2_rel_norm
]
{figures/tauc_sens/p07/zhang2d_tau_L2_error_normalized_Da10.dat};
\addlegendentry{$Da=10$};

\end{axis}

\end{tikzpicture}


==> figures/tauc_sens/p07/zhang2d_tau_L2_error_normalized_Da0_01.dat <==
tau_minus_0p5 E2D_L2_rel_norm E2D_L2_rel TAUC Iter
9.9999999999999978e-02 1.0000000000000000e+00 2.4057752752488194e-04 5.9999999999999998e-01 1.0000000000000000e+06
3.0000000000000004e-01 1.8017769018669014e+00 4.3346703220258098e-04 8.0000000000000004e-01 1.0000000000000000e+06
6.9999999999999996e-01 1.7995396538276847e+00 4.3292880060084632e-04 1.2000000000000000e+00 1.0000000000000000e+06
8.9999999999999991e-01 1.7977468244452950e+00 4.3249748614075705e-04 1.3999999999999999e+00 1.0000000000000000e+06
1.1000000000000001e+00 1.7955015901068563e+00 4.3195733321490154e-04 1.6000000000000001e+00 1.0000000000000000e+06
1.3000000000000000e+00 1.7928165272271883e+00 4.3131136742606215e-04 1.8000000000000000e+00 1.0000000000000000e+06
1.5000000000000000e+00 1.7896869995853546e+00 4.3055847340366902e-04 2.0000000000000000e+00 1.0000000000000000e+06
1.7000000000000002e+00 1.7861147631089382e+00 4.2969907358443858e-04 2.2000000000000002e+00 1.0000000000000000e+06
1.8999999999999999e+00 1.7821017114803577e+00 4.2873362354580499e-04 2.3999999999999999e+00 1.0000000000000000e+06
2.1000000000000001e+00 1.7776471811796644e+00 4.2766196365977949e-04 2.6000000000000001e+00 1.0000000000000000e+06
2.2999999999999998e+00 1.7727590320384092e+00 4.2648598482520348e-04 2.7999999999999998e+00 1.0000000000000000e+06
2.5000000000000000e+00 1.7674366453778290e+00 4.2520553820186963e-04 3.0000000000000000e+00 1.0000000000000000e+06
2.7000000000000002e+00 1.7616825652399299e+00 4.2382123582911389e-04 3.2000000000000002e+00 1.0000000000000000e+06
2.8999999999999999e+00 1.7554995074577853e+00 4.2233373107534203e-04 3.3999999999999999e+00 1.0000000000000000e+06
3.1000000000000001e+00 1.7488885227255277e+00 4.2074327671395075e-04 3.6000000000000001e+00 1.0000000000000000e+06
3.2999999999999998e+00 1.7418564836460080e+00 4.1905152613874155e-04 3.7999999999999998e+00 1.0000000000000000e+06
3.5000000000000000e+00 1.7344046882027344e+00 4.1725879161537763e-04 4.0000000000000000e+00 1.0000000000000000e+06
3.7000000000000002e+00 1.7265366037775474e+00 4.1536590731800909e-04 4.2000000000000002e+00 1.0000000000000000e+06
3.9000000000000004e+00 1.7182559100842281e+00 4.1337375850307944e-04 4.4000000000000004e+00 1.0000000000000000e+06
4.0999999999999996e+00 1.7095651022942209e+00 4.1128294545276551e-04 4.5999999999999996e+00 1.0000000000000000e+06
4.2999999999999998e+00 1.7004711537532262e+00 4.0909514579733455e-04 4.7999999999999998e+00 1.0000000000000000e+06
4.5000000000000000e+00 1.6909769672611985e+00 4.0681105788522236e-04 5.0000000000000000e+00 1.0000000000000000e+06


==> figures/tauc_sens/p07/zhang2d_tau_L2_error_normalized_Da0_1.dat <==
tau_minus_0p5 E2D_L2_rel_norm E2D_L2_rel TAUC Iter
9.9999999999999978e-02 2.2536683649276650e+01 1.2996336061083601e-04 5.9999999999999998e-01 1.0000000000000000e+06
3.0000000000000004e-01 1.0000000000000000e+00 5.7667473454998505e-06 8.0000000000000004e-01 4.7000000000000000e+05
6.9999999999999996e-01 1.6989927582658160e+00 9.7976619787528634e-06 1.2000000000000000e+00 2.2000000000000000e+05
8.9999999999999991e-01 2.6171179454565507e+00 1.5092257964821586e-05 1.3999999999999999e+00 1.7000000000000000e+05
1.1000000000000001e+00 3.6435279171810917e+00 2.1011304944658659e-05 1.6000000000000001e+00 1.5000000000000000e+05
1.3000000000000000e+00 4.9772365998502304e+00 2.8702465950111018e-05 1.8000000000000000e+00 1.3000000000000000e+05
1.5000000000000000e+00 6.5580111128633476e+00 3.7818393176863228e-05 2.0000000000000000e+00 1.1000000000000000e+05
1.7000000000000002e+00 8.3136016118475613e+00 4.7942440026665207e-05 2.2000000000000002e+00 1.0000000000000000e+05
1.8999999999999999e+00 1.0294659839174694e+01 5.9366702300384582e-05 2.3999999999999999e+00 9.0000000000000000e+04
2.1000000000000001e+00 1.2495551998504482e+01 7.2058691317931076e-05 2.6000000000000001e+00 8.0000000000000000e+04
2.2999999999999998e+00 1.4858409317006947e+01 8.5684692487200057e-05 2.7999999999999998e+00 8.0000000000000000e+04
2.5000000000000000e+00 1.7470692742736155e+01 1.0074907099821723e-04 3.0000000000000000e+00 7.0000000000000000e+04
2.7000000000000002e+00 2.0255197575459302e+01 1.1680660685085495e-04 3.2000000000000002e+00 7.0000000000000000e+04
2.8999999999999999e+00 2.3276701091060264e+01 1.3423085422886526e-04 3.3999999999999999e+00 6.0000000000000000e+04
3.1000000000000001e+00 2.6461543256791877e+01 1.5259703433393403e-04 3.6000000000000001e+00 6.0000000000000000e+04
3.2999999999999998e+00 2.9856052464466213e+01 1.7217231129656481e-04 3.7999999999999998e+00 6.0000000000000000e+04
3.5000000000000000e+00 3.3475449907273365e+01 1.9304446189218188e-04 4.0000000000000000e+00 5.0000000000000000e+04
3.7000000000000002e+00 3.7255995489040131e+01 2.1484591309037660e-04 4.2000000000000002e+00 5.0000000000000000e+04
3.9000000000000004e+00 4.1240537538062625e+01 2.3782376037460959e-04 4.4000000000000004e+00 5.0000000000000000e+04
4.0999999999999996e+00 4.5423435128334866e+01 2.6194547394980976e-04 4.5999999999999996e+00 5.0000000000000000e+04
4.2999999999999998e+00 4.9833616476110187e+01 2.8737787553026603e-04 4.7999999999999998e+00 4.0000000000000000e+04
4.5000000000000000e+00 5.4390162211900282e+01 3.1365432355678224e-04 5.0000000000000000e+00 4.0000000000000000e+04


==> figures/tauc_sens/p07/zhang2d_tau_L2_error_normalized_Da1.dat <==
tau_minus_0p5 E2D_L2_rel_norm E2D_L2_rel TAUC Iter
9.9999999999999978e-02 1.0292601796761136e+00 3.0380087305118752e-05 5.9999999999999998e-01 9.4000000000000000e+05
3.0000000000000004e-01 1.0000000000000000e+00 2.9516431224103826e-05 8.0000000000000004e-01 3.5000000000000000e+05
6.9999999999999996e-01 2.5121039051650338e+00 7.4148342144606357e-05 1.2000000000000000e+00 1.6000000000000000e+05
8.9999999999999991e-01 3.9237353784195435e+00 1.1581466543870345e-04 1.3999999999999999e+00 1.3000000000000000e+05
1.1000000000000001e+00 5.6808558702751331e+00 1.6767859158902244e-04 1.6000000000000001e+00 1.1000000000000000e+05
1.3000000000000000e+00 7.7568340221291701e+00 2.2895405793096430e-04 1.8000000000000000e+00 9.0000000000000000e+04
1.5000000000000000e+00 1.0128455535056792e+01 2.9895586120689752e-04 2.0000000000000000e+00 8.0000000000000000e+04
1.7000000000000002e+00 1.2788241942244049e+01 3.7746326376544642e-04 2.2000000000000002e+00 7.0000000000000000e+04
1.8999999999999999e+00 1.5721368438970515e+01 4.6403869027766972e-04 2.3999999999999999e+00 7.0000000000000000e+04
2.1000000000000001e+00 1.8926347281634900e+01 5.5863822786188092e-04 2.6000000000000001e+00 6.0000000000000000e+04
2.2999999999999998e+00 2.2389965547839626e+01 6.6087187820286248e-04 2.7999999999999998e+00 6.0000000000000000e+04
2.5000000000000000e+00 2.6110077607730574e+01 7.7067630996459282e-04 3.0000000000000000e+00 5.0000000000000000e+04
2.7000000000000002e+00 3.0075265876779326e+01 8.8771451679859367e-04 3.2000000000000002e+00 5.0000000000000000e+04
2.8999999999999999e+00 3.4283284953188456e+01 1.0119202224571405e-03 3.3999999999999999e+00 5.0000000000000000e+04
3.1000000000000001e+00 3.8730208021146531e+01 1.1431775213514058e-03 3.6000000000000001e+00 4.0000000000000000e+04
3.2999999999999998e+00 4.3405507127952468e+01 1.2811756658895573e-03 3.7999999999999998e+00 4.0000000000000000e+04
3.5000000000000000e+00 4.8308426034737934e+01 1.4258923345990490e-03 4.0000000000000000e+00 4.0000000000000000e+04
3.7000000000000002e+00 5.3433993964640464e+01 1.5771808078864891e-03 4.2000000000000002e+00 4.0000000000000000e+04
3.9000000000000004e+00 5.8777771062265614e+01 1.7349100370654832e-03 4.4000000000000004e+00 4.0000000000000000e+04
4.0999999999999996e+00 6.4335635992533796e+01 1.8989583750326023e-03 4.5999999999999996e+00 4.0000000000000000e+04
4.2999999999999998e+00 7.0104919479231356e+01 2.0692470342800690e-03 4.7999999999999998e+00 3.0000000000000000e+04
4.5000000000000000e+00 7.6078879502670802e+01 2.2455770144474648e-03 5.0000000000000000e+00 3.0000000000000000e+04


==> figures/tauc_sens/p07/zhang2d_tau_L2_error_normalized_Da10.dat <==
tau_minus_0p5 E2D_L2_rel_norm E2D_L2_rel TAUC Iter
9.9999999999999978e-02 1.0440422251581289e+00 2.3143262933065698e-04 5.9999999999999998e-01 6.1000000000000000e+05
3.0000000000000004e-01 1.0000000000000000e+00 2.2166979816894340e-04 8.0000000000000004e-01 2.3000000000000000e+05
6.9999999999999996e-01 2.6716403656019421e+00 5.9222198062298460e-04 1.2000000000000000e+00 1.1000000000000000e+05
8.9999999999999991e-01 4.1907444715405813e+00 9.2896148118401598e-04 1.3999999999999999e+00 9.0000000000000000e+04
1.1000000000000001e+00 5.9943266315806021e+00 1.3287611745811945e-03 1.6000000000000001e+00 7.0000000000000000e+04
1.3000000000000000e+00 8.0330864349800102e+00 1.7806926487156959e-03 1.8000000000000000e+00 6.0000000000000000e+04
1.5000000000000000e+00 1.0274878555646065e+01 2.2776302556404681e-03 2.0000000000000000e+00 6.0000000000000000e+04
1.7000000000000002e+00 1.2695542618151448e+01 2.8142183698108506e-03 2.2000000000000002e+00 5.0000000000000000e+04
1.8999999999999999e+00 1.5275807482405831e+01 3.3861851614925358e-03 2.3999999999999999e+00 5.0000000000000000e+04
2.1000000000000001e+00 1.7999568418097162e+01 3.9899606983676856e-03 2.6000000000000001e+00 4.0000000000000000e+04
2.2999999999999998e+00 2.0853226420607523e+01 4.6225304918273476e-03 2.7999999999999998e+00 4.0000000000000000e+04
2.5000000000000000e+00 2.3825003663750515e+01 5.2812837535179133e-03 3.0000000000000000e+00 4.0000000000000000e+04
2.7000000000000002e+00 2.6904665298426504e+01 5.9639517265051784e-03 3.2000000000000002e+00 3.0000000000000000e+04
2.8999999999999999e+00 3.0083329321063264e+01 6.6685655388499503e-03 3.3999999999999999e+00 3.0000000000000000e+04
3.1000000000000001e+00 3.3353046486957467e+01 7.3933630830832478e-03 3.6000000000000001e+00 3.0000000000000000e+04
3.2999999999999998e+00 3.6706825958677996e+01 8.1367947016826835e-03 3.7999999999999998e+00 3.0000000000000000e+04
3.5000000000000000e+00 4.0138437917378155e+01 8.8974794319618810e-03 4.0000000000000000e+00 3.0000000000000000e+04
3.7000000000000002e+00 4.3642311131874884e+01 9.6741823002289371e-03 4.2000000000000002e+00 3.0000000000000000e+04
3.9000000000000004e+00 4.7213446504230696e+01 1.0465795157453025e-02 4.4000000000000004e+00 3.0000000000000000e+04
4.0999999999999996e+00 5.0847319982731854e+01 1.1271315158003852e-02 4.5999999999999996e+00 2.0000000000000000e+04
4.2999999999999998e+00 5.4539931078986328e+01 1.2089855514426982e-02 4.7999999999999998e+00 2.0000000000000000e+04
4.5000000000000000e+00 5.8287560115852273e+01 1.2920591686641128e-02 5.0000000000000000e+00 2.0000000000000000e+04

